GALARIO: a GPU Accelerated Library for Analysing Radio Interferometer Observations

We present GALARIO, a computational library that exploits the power of modern graphical processing units (GPUs) to accelerate the analysis of observations from radio interferometers like ALMA or the VLA. GALARIO speeds up the computation of synthetic visibilities from a generic 2D model image or a radial brightness profile (for axisymmetric sources). On a GPU, GALARIO is 150 faster than standard Python and 10 times faster than serial C++ code on a CPU. Highly modular, easy to use and to adopt in existing code, GALARIO comes as two compiled libraries, one for Nvidia GPUs and one for multicore CPUs, where both have the same functions with identical interfaces. GALARIO comes with Python bindings but can also be directly used in C or C++. The versatility and the speed of GALARIO open new analysis pathways that otherwise would be prohibitively time consuming, e.g. fitting high resolution observations of large number of objects, or entire spectral cubes of molecular gas emission. It is a general tool that can be applied to any field that uses radio interferometer observations. The source code is available online at https://github.com/mtazzari/galario under the open source GNU Lesser General Public License v3.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> profiling/baselines/baseline_2bb260e_datalab-d-ru72xaf.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin
Setup chi2Profile......done

[GPU] chi2_profile::malloc_fint: 0.690368 ms
[GPU] chi2_profile::copy_observations: 6.02979 ms
[GPU] create_image_d::malloc_image: 0.685024 ms
[GPU] create_image_d::memset: 0.042176 ms
[GPU] create_image_d::malloc_ints: 0.676864 ms
[GPU] create_image_d::copy_ints_H->D: 0.010688 ms
[GPU] create_image_d::sweep: 0.2056 ms
[GPU] create_image_d::central_pixel: 0.024256 ms
[GPU] create_image_d::free_ints: 0.106624 ms
[GPU] create_image: 1.83299 ms
[GPU] sample::copy_uv_H->D: 6.79942 ms
[GPU] sample::copy_uvrot_D->D: 0.091392 ms
[GPU] sample::1st_shift: 0.072384 ms
[GPU] sample::FFT: 358.169 ms
[GPU] sample::2nd_shift: 0.04448 ms
[GPU] sample::interpolate: 0.480832 ms
[GPU] sample::apply_phase_sampled: 0.487296 ms
[GPU] sample_tot: 366.501 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.490016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.2152 ms
[GPU] reduce_chi2: 0.73344 ms
[GPU] chi2_profile::free_all: 0.309792 ms
[GPU] chi2_profile_tot_gputimer: 376.244 ms
[CPU] chi2_profile_tot: 378.018 ms

[GPU] chi2_profile::malloc_fint: 0.696096 ms
[GPU] chi2_profile::copy_observations: 9.48419 ms
[GPU] create_image_d::malloc_image: 0.698144 ms
[GPU] create_image_d::memset: 0.03488 ms
[GPU] create_image_d::malloc_ints: 0.658304 ms
[GPU] create_image_d::copy_ints_H->D: 0.01408 ms
[GPU] create_image_d::sweep: 0.2008 ms
[GPU] create_image_d::central_pixel: 0.010112 ms
[GPU] create_image_d::free_ints: 0.069408 ms
[GPU] create_image: 1.7777 ms
[GPU] sample::copy_uv_H->D: 7.80253 ms
[GPU] sample::copy_uvrot_D->D: 0.095872 ms
[GPU] sample::1st_shift: 0.072992 ms
[GPU] sample::FFT: 1.08848 ms
[GPU] sample::2nd_shift: 0.029984 ms
[GPU] sample::interpolate: 0.476288 ms
[GPU] sample::apply_phase_sampled: 0.476704 ms
[GPU] sample_tot: 10.3724 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.488224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.18256 ms
[GPU] reduce_chi2: 0.699936 ms
[GPU] chi2_profile::free_all: 0.298176 ms
[GPU] chi2_profile_tot_gputimer: 23.4671 ms
[CPU] chi2_profile_tot: 23.4865 ms

[GPU] chi2_profile::malloc_fint: 0.720032 ms
[GPU] chi2_profile::copy_observations: 7.48317 ms
[GPU] create_image_d::malloc_image: 0.696672 ms
[GPU] create_image_d::memset: 0.029408 ms
[GPU] create_image_d::malloc_ints: 0.69472 ms
[GPU] create_image_d::copy_ints_H->D: 0.010336 ms
[GPU] create_image_d::sweep: 0.196608 ms
[GPU] create_image_d::central_pixel: 0.009696 ms
[GPU] create_image_d::free_ints: 0.067232 ms
[GPU] create_image: 1.78554 ms
[GPU] sample::copy_uv_H->D: 6.06781 ms
[GPU] sample::copy_uvrot_D->D: 0.08752 ms
[GPU] sample::1st_shift: 0.069152 ms
[GPU] sample::FFT: 1.04394 ms
[GPU] sample::2nd_shift: 0.029312 ms
[GPU] sample::interpolate: 0.475104 ms
[GPU] sample::apply_phase_sampled: 0.474752 ms
[GPU] sample_tot: 8.53696 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.487008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.162592 ms
[GPU] reduce_chi2: 0.676384 ms
[GPU] chi2_profile::free_all: 0.25904 ms
[GPU] chi2_profile_tot_gputimer: 19.5646 ms
[CPU] chi2_profile_tot: 19.5827 ms

[GPU] chi2_profile::malloc_fint: 0.697312 ms
[GPU] chi2_profile::copy_observations: 6.6311 ms
[GPU] create_image_d::malloc_image: 0.66864 ms
[GPU] create_image_d::memset: 0.02848 ms
[GPU] create_image_d::malloc_ints: 0.650016 ms
[GPU] create_image_d::copy_ints_H->D: 0.010304 ms
[GPU] create_image_d::sweep: 0.19552 ms
[GPU] create_image_d::central_pixel: 0.010144 ms
[GPU] create_image_d::free_ints: 0.069472 ms
[GPU] create_image: 1.71328 ms
[GPU] sample::copy_uv_H->D: 5.56051 ms
[GPU] sample::copy_uvrot_D->D: 0.088064 ms
[GPU] sample::1st_shift: 0.071232 ms
[GPU] sample::FFT: 1.1143 ms
[GPU] sample::2nd_shift: 0.027872 ms
[GPU] sample::interpolate: 0.477696 ms
[GPU] sample::apply_phase_sampled: 0.475584 ms
[GPU] sample_tot: 8.12611 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.488832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.162912 ms
[GPU] reduce_chi2: 0.679104 ms
[GPU] chi2_profile::free_all: 0.258848 ms
[GPU] chi2_profile_tot_gputimer: 18.1986 ms
[CPU] chi2_profile_tot: 18.2168 ms

[GPU] chi2_profile::malloc_fint: 0.699808 ms
[GPU] chi2_profile::copy_observations: 6.11674 ms
[GPU] create_image_d::malloc_image: 0.682272 ms
[GPU] create_image_d::memset: 0.028032 ms
[GPU] create_image_d::malloc_ints: 0.691904 ms
[GPU] create_image_d::copy_ints_H->D: 0.009984 ms
[GPU] create_image_d::sweep: 0.196064 ms
[GPU] create_image_d::central_pixel: 0.011072 ms
[GPU] create_image_d::free_ints: 0.067616 ms
[GPU] create_image: 1.76803 ms
[GPU] sample::copy_uv_H->D: 5.45686 ms
[GPU] sample::copy_uvrot_D->D: 0.086944 ms
[GPU] sample::1st_shift: 0.07232 ms
[GPU] sample::FFT: 1.06134 ms
[GPU] sample::2nd_shift: 0.03424 ms
[GPU] sample::interpolate: 0.480832 ms
[GPU] sample::apply_phase_sampled: 0.475168 ms
[GPU] sample_tot: 7.97779 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.497536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.161024 ms
[GPU] reduce_chi2: 0.685664 ms
[GPU] chi2_profile::free_all: 0.330816 ms
[GPU] chi2_profile_tot_gputimer: 17.6851 ms
[CPU] chi2_profile_tot: 17.7036 ms

[GPU] chi2_profile::malloc_fint: 0.728416 ms
[GPU] chi2_profile::copy_observations: 6.12112 ms
[GPU] create_image_d::malloc_image: 0.725472 ms
[GPU] create_image_d::memset: 0.029088 ms
[GPU] create_image_d::malloc_ints: 0.650528 ms
[GPU] create_image_d::copy_ints_H->D: 0.010368 ms
[GPU] create_image_d::sweep: 0.197984 ms
[GPU] create_image_d::central_pixel: 0.008608 ms
[GPU] create_image_d::free_ints: 0.091264 ms
[GPU] create_image: 1.79414 ms
[GPU] sample::copy_uv_H->D: 5.42368 ms
[GPU] sample::copy_uvrot_D->D: 0.093888 ms
[GPU] sample::1st_shift: 0.078048 ms
[GPU] sample::FFT: 1.03341 ms
[GPU] sample::2nd_shift: 0.028416 ms
[GPU] sample::interpolate: 0.476096 ms
[GPU] sample::apply_phase_sampled: 0.48448 ms
[GPU] sample_tot: 7.94093 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.487904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.178624 ms
[GPU] reduce_chi2: 0.696736 ms
[GPU] chi2_profile::free_all: 0.261216 ms
[GPU] chi2_profile_tot_gputimer: 17.6244 ms
[CPU] chi2_profile_tot: 17.6576 ms

[GPU] chi2_profile::malloc_fint: 0.699328 ms
[GPU] chi2_profile::copy_observations: 6.02269 ms
[GPU] create_image_d::malloc_image: 0.68864 ms
[GPU] create_image_d::memset: 0.034944 ms
[GPU] create_image_d::malloc_ints: 0.700224 ms
[GPU] create_image_d::copy_ints_H->D: 0.01056 ms
[GPU] create_image_d::sweep: 0.195616 ms
[GPU] create_image_d::central_pixel: 0.01008 ms
[GPU] create_image_d::free_ints: 0.068576 ms
[GPU] create_image: 1.78829 ms
[GPU] sample::copy_uv_H->D: 5.30246 ms
[GPU] sample::copy_uvrot_D->D: 0.087104 ms
[GPU] sample::1st_shift: 0.070528 ms
[GPU] sample::FFT: 1.01389 ms
[GPU] sample::2nd_shift: 0.027872 ms
[GPU] sample::interpolate: 0.476384 ms
[GPU] sample::apply_phase_sampled: 0.477536 ms
[GPU] sample_tot: 7.76723 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.488032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16768 ms
[GPU] reduce_chi2: 0.682656 ms
[GPU] chi2_profile::free_all: 0.276224 ms
[GPU] chi2_profile_tot_gputimer: 17.3269 ms
[CPU] chi2_profile_tot: 17.36 ms

[GPU] chi2_profile::malloc_fint: 0.714848 ms
[GPU] chi2_profile::copy_observations: 6.73418 ms
[GPU] create_image_d::malloc_image: 0.721472 ms
[GPU] create_image_d::memset: 0.030976 ms
[GPU] create_image_d::malloc_ints: 0.731168 ms
[GPU] create_image_d::copy_ints_H->D: 0.011552 ms
[GPU] create_image_d::sweep: 0.195776 ms
[GPU] create_image_d::central_pixel: 0.022304 ms
[GPU] create_image_d::free_ints: 0.070688 ms
[GPU] create_image: 1.88589 ms
[GPU] sample::copy_uv_H->D: 5.70205 ms
[GPU] sample::copy_uvrot_D->D: 0.0904 ms
[GPU] sample::1st_shift: 0.071264 ms
[GPU] sample::FFT: 1.10061 ms
[GPU] sample::2nd_shift: 0.029248 ms
[GPU] sample::interpolate: 0.478144 ms
[GPU] sample::apply_phase_sampled: 0.477056 ms
[GPU] sample_tot: 8.29971 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.485568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.185888 ms
[GPU] reduce_chi2: 0.716928 ms
[GPU] chi2_profile::free_all: 0.338496 ms
[GPU] chi2_profile_tot_gputimer: 18.784 ms
[CPU] chi2_profile_tot: 18.8048 ms

[GPU] chi2_profile::malloc_fint: 0.678656 ms
[GPU] chi2_profile::copy_observations: 7.78656 ms
[GPU] create_image_d::malloc_image: 0.661856 ms
[GPU] create_image_d::memset: 0.033984 ms
[GPU] create_image_d::malloc_ints: 0.68848 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.213792 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.086592 ms
[GPU] create_image: 1.7887 ms
[GPU] sample::copy_uv_H->D: 6.98749 ms
[GPU] sample::copy_uvrot_D->D: 0.095936 ms
[GPU] sample::1st_shift: 0.103104 ms
[GPU] sample::FFT: 1.21434 ms
[GPU] sample::2nd_shift: 0.029568 ms
[GPU] sample::interpolate: 0.47776 ms
[GPU] sample::apply_phase_sampled: 0.479616 ms
[GPU] sample_tot: 9.69808 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.487552 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.20944 ms
[GPU] reduce_chi2: 0.725856 ms
[GPU] chi2_profile::free_all: 0.299584 ms
[GPU] chi2_profile_tot_gputimer: 21.1275 ms
[CPU] chi2_profile_tot: 21.1497 ms

[GPU] chi2_profile::malloc_fint: 0.694176 ms
[GPU] chi2_profile::copy_observations: 8.1921 ms
[GPU] create_image_d::malloc_image: 0.738432 ms
[GPU] create_image_d::memset: 0.033504 ms
[GPU] create_image_d::malloc_ints: 0.710112 ms
[GPU] create_image_d::copy_ints_H->D: 0.011456 ms
[GPU] create_image_d::sweep: 0.199968 ms
[GPU] create_image_d::central_pixel: 0.011264 ms
[GPU] create_image_d::free_ints: 0.085728 ms
[GPU] create_image: 1.87466 ms
[GPU] sample::copy_uv_H->D: 6.86416 ms
[GPU] sample::copy_uvrot_D->D: 0.09744 ms
[GPU] sample::1st_shift: 0.073504 ms
[GPU] sample::FFT: 1.21914 ms
[GPU] sample::2nd_shift: 0.02896 ms
[GPU] sample::interpolate: 0.476992 ms
[GPU] sample::apply_phase_sampled: 0.484896 ms
[GPU] sample_tot: 9.5751 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.489952 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.209216 ms
[GPU] reduce_chi2: 0.729344 ms
[GPU] chi2_profile::free_all: 0.308128 ms
[GPU] chi2_profile_tot_gputimer: 21.4809 ms
[CPU] chi2_profile_tot: 21.5015 ms

[GPU] chi2_profile::malloc_fint: 0.736064 ms
[GPU] chi2_profile::copy_observations: 8.47818 ms
[GPU] create_image_d::malloc_image: 0.72032 ms
[GPU] create_image_d::memset: 0.033216 ms
[GPU] create_image_d::malloc_ints: 0.717152 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.210016 ms
[GPU] create_image_d::central_pixel: 0.011008 ms
[GPU] create_image_d::free_ints: 0.088448 ms
[GPU] create_image: 1.87552 ms
[GPU] sample::copy_uv_H->D: 7.0617 ms
[GPU] sample::copy_uvrot_D->D: 0.091264 ms
[GPU] sample::1st_shift: 0.075488 ms
[GPU] sample::FFT: 1.2552 ms
[GPU] sample::2nd_shift: 0.029632 ms
[GPU] sample::interpolate: 0.477952 ms
[GPU] sample::apply_phase_sampled: 0.479296 ms
[GPU] sample_tot: 9.79082 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.491072 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.1976 ms
[GPU] reduce_chi2: 0.716512 ms
[GPU] chi2_profile::free_all: 0.28576 ms
[GPU] chi2_profile_tot_gputimer: 22.0022 ms
[CPU] chi2_profile_tot: 22.0244 ms

[GPU] chi2_profile::malloc_fint: 0.750272 ms
[GPU] chi2_profile::copy_observations: 7.24458 ms
[GPU] create_image_d::malloc_image: 0.727072 ms
[GPU] create_image_d::memset: 0.029344 ms
[GPU] create_image_d::malloc_ints: 0.705344 ms
[GPU] create_image_d::copy_ints_H->D: 0.010848 ms
[GPU] create_image_d::sweep: 0.1992 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.073312 ms
[GPU] create_image: 1.84266 ms
[GPU] sample::copy_uv_H->D: 5.87434 ms
[GPU] sample::copy_uvrot_D->D: 0.089216 ms
[GPU] sample::1st_shift: 0.070048 ms
[GPU] sample::FFT: 1.15216 ms
[GPU] sample::2nd_shift: 0.028288 ms
[GPU] sample::interpolate: 0.477152 ms
[GPU] sample::apply_phase_sampled: 0.476896 ms
[GPU] sample_tot: 8.49091 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.490976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168256 ms
[GPU] reduce_chi2: 0.687744 ms
[GPU] chi2_profile::free_all: 0.279392 ms
[GPU] chi2_profile_tot_gputimer: 19.3924 ms
[CPU] chi2_profile_tot: 19.4117 ms

[GPU] chi2_profile::malloc_fint: 0.731136 ms
[GPU] chi2_profile::copy_observations: 6.32995 ms
[GPU] create_image_d::malloc_image: 0.71184 ms
[GPU] create_image_d::memset: 0.028192 ms
[GPU] create_image_d::malloc_ints: 0.702464 ms
[GPU] create_image_d::copy_ints_H->D: 0.011232 ms
[GPU] create_image_d::sweep: 0.203488 ms
[GPU] create_image_d::central_pixel: 0.011296 ms
[GPU] create_image_d::free_ints: 0.077344 ms
[GPU] create_image: 1.83002 ms
[GPU] sample::copy_uv_H->D: 5.60554 ms
[GPU] sample::copy_uvrot_D->D: 0.088256 ms
[GPU] sample::1st_shift: 0.072576 ms
[GPU] sample::FFT: 1.07565 ms
[GPU] sample::2nd_shift: 0.029664 ms
[GPU] sample::interpolate: 0.478016 ms
[GPU] sample::apply_phase_sampled: 0.476512 ms
[GPU] sample_tot: 8.15651 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.487552 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.171136 ms
[GPU] reduce_chi2: 0.68752 ms
[GPU] chi2_profile::free_all: 0.289184 ms
[GPU] chi2_profile_tot_gputimer: 18.1219 ms
[CPU] chi2_profile_tot: 18.1411 ms

[GPU] chi2_profile::malloc_fint: 0.76208 ms
[GPU] chi2_profile::copy_observations: 6.1337 ms
[GPU] create_image_d::malloc_image: 0.714688 ms
[GPU] create_image_d::memset: 0.029696 ms
[GPU] create_image_d::malloc_ints: 0.729568 ms
[GPU] create_image_d::copy_ints_H->D: 0.010912 ms
[GPU] create_image_d::sweep: 0.19792 ms
[GPU] create_image_d::central_pixel: 0.009536 ms
[GPU] create_image_d::free_ints: 0.082304 ms
[GPU] create_image: 1.85882 ms
[GPU] sample::copy_uv_H->D: 5.97917 ms
[GPU] sample::copy_uvrot_D->D: 0.08896 ms
[GPU] sample::1st_shift: 0.068672 ms
[GPU] sample::FFT: 1.09632 ms
[GPU] sample::2nd_shift: 0.030368 ms
[GPU] sample::interpolate: 0.47776 ms
[GPU] sample::apply_phase_sampled: 0.477216 ms
[GPU] sample_tot: 8.52813 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.490368 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17024 ms
[GPU] reduce_chi2: 0.691936 ms
[GPU] chi2_profile::free_all: 0.297536 ms
[GPU] chi2_profile_tot_gputimer: 18.3689 ms
[CPU] chi2_profile_tot: 18.3883 ms

[GPU] chi2_profile::malloc_fint: 0.762464 ms
[GPU] chi2_profile::copy_observations: 6.26218 ms
[GPU] create_image_d::malloc_image: 0.712672 ms
[GPU] create_image_d::memset: 0.029472 ms
[GPU] create_image_d::malloc_ints: 0.716448 ms
[GPU] create_image_d::copy_ints_H->D: 0.011232 ms
[GPU] create_image_d::sweep: 0.197952 ms
[GPU] create_image_d::central_pixel: 0.009504 ms
[GPU] create_image_d::free_ints: 0.075296 ms
[GPU] create_image: 1.83766 ms
[GPU] sample::copy_uv_H->D: 5.60298 ms
[GPU] sample::copy_uvrot_D->D: 0.089888 ms
[GPU] sample::1st_shift: 0.07056 ms
[GPU] sample::FFT: 1.07824 ms
[GPU] sample::2nd_shift: 0.029472 ms
[GPU] sample::interpolate: 0.47776 ms
[GPU] sample::apply_phase_sampled: 0.481728 ms
[GPU] sample_tot: 8.1449 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.484512 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.175424 ms
[GPU] reduce_chi2: 0.6904 ms
[GPU] chi2_profile::free_all: 0.292192 ms
[GPU] chi2_profile_tot_gputimer: 18.0862 ms
[CPU] chi2_profile_tot: 18.1052 ms

[GPU] chi2_profile::malloc_fint: 0.732 ms
[GPU] chi2_profile::copy_observations: 6.45638 ms
[GPU] create_image_d::malloc_image: 0.730688 ms
[GPU] create_image_d::memset: 0.029792 ms
[GPU] create_image_d::malloc_ints: 0.704768 ms
[GPU] create_image_d::copy_ints_H->D: 0.011168 ms
[GPU] create_image_d::sweep: 0.19856 ms
[GPU] create_image_d::central_pixel: 0.0096 ms
[GPU] create_image_d::free_ints: 0.073664 ms
[GPU] create_image: 1.84234 ms
[GPU] sample::copy_uv_H->D: 5.66272 ms
[GPU] sample::copy_uvrot_D->D: 0.089504 ms
[GPU] sample::1st_shift: 0.069888 ms
[GPU] sample::FFT: 1.10726 ms
[GPU] sample::2nd_shift: 0.029504 ms
[GPU] sample::interpolate: 0.486688 ms
[GPU] sample::apply_phase_sampled: 0.482208 ms
[GPU] sample_tot: 8.24634 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.490432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.196384 ms
[GPU] reduce_chi2: 0.714624 ms
[GPU] chi2_profile::free_all: 0.283808 ms
[GPU] chi2_profile_tot_gputimer: 18.3712 ms
[CPU] chi2_profile_tot: 18.3903 ms

[GPU] chi2_profile::malloc_fint: 0.732288 ms
[GPU] chi2_profile::copy_observations: 6.28214 ms
[GPU] create_image_d::malloc_image: 0.722208 ms
[GPU] create_image_d::memset: 0.029184 ms
[GPU] create_image_d::malloc_ints: 0.703136 ms
[GPU] create_image_d::copy_ints_H->D: 0.010816 ms
[GPU] create_image_d::sweep: 0.19808 ms
[GPU] create_image_d::central_pixel: 0.009408 ms
[GPU] create_image_d::free_ints: 0.072448 ms
[GPU] create_image: 1.83146 ms
[GPU] sample::copy_uv_H->D: 5.62176 ms
[GPU] sample::copy_uvrot_D->D: 0.090304 ms
[GPU] sample::1st_shift: 0.072352 ms
[GPU] sample::FFT: 1.12538 ms
[GPU] sample::2nd_shift: 0.029472 ms
[GPU] sample::interpolate: 0.477376 ms
[GPU] sample::apply_phase_sampled: 0.476544 ms
[GPU] sample_tot: 8.21046 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.488032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.178176 ms
[GPU] reduce_chi2: 0.693664 ms
[GPU] chi2_profile::free_all: 0.279104 ms
[GPU] chi2_profile_tot_gputimer: 18.7942 ms
[CPU] chi2_profile_tot: 18.8144 ms

[GPU] chi2_profile::malloc_fint: 0.748576 ms
[GPU] chi2_profile::copy_observations: 6.32435 ms
[GPU] create_image_d::malloc_image: 0.71328 ms
[GPU] create_image_d::memset: 0.029376 ms
[GPU] create_image_d::malloc_ints: 0.714144 ms
[GPU] create_image_d::copy_ints_H->D: 0.011264 ms
[GPU] create_image_d::sweep: 0.197056 ms
[GPU] create_image_d::central_pixel: 0.009184 ms
[GPU] create_image_d::free_ints: 0.083584 ms
[GPU] create_image: 1.84186 ms
[GPU] sample::copy_uv_H->D: 5.52019 ms
[GPU] sample::copy_uvrot_D->D: 0.087392 ms
[GPU] sample::1st_shift: 0.07104 ms
[GPU] sample::FFT: 1.07402 ms
[GPU] sample::2nd_shift: 0.028768 ms
[GPU] sample::interpolate: 0.477152 ms
[GPU] sample::apply_phase_sampled: 0.475808 ms
[GPU] sample_tot: 8.04864 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.48688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.172096 ms
[GPU] reduce_chi2: 0.686752 ms
[GPU] chi2_profile::free_all: 0.31072 ms
[GPU] chi2_profile_tot_gputimer: 18.0575 ms
[CPU] chi2_profile_tot: 18.0762 ms

[GPU] chi2_profile::malloc_fint: 0.735904 ms
[GPU] chi2_profile::copy_observations: 6.39347 ms
[GPU] create_image_d::malloc_image: 0.739488 ms
[GPU] create_image_d::memset: 0.029472 ms
[GPU] create_image_d::malloc_ints: 0.705888 ms
[GPU] create_image_d::copy_ints_H->D: 0.01056 ms
[GPU] create_image_d::sweep: 0.197376 ms
[GPU] create_image_d::central_pixel: 0.010432 ms
[GPU] create_image_d::free_ints: 0.074048 ms
[GPU] create_image: 1.85309 ms
[GPU] sample::copy_uv_H->D: 5.72282 ms
[GPU] sample::copy_uvrot_D->D: 0.093984 ms
[GPU] sample::1st_shift: 0.070912 ms
[GPU] sample::FFT: 1.12157 ms
[GPU] sample::2nd_shift: 0.028736 ms
[GPU] sample::interpolate: 0.477664 ms
[GPU] sample::apply_phase_sampled: 0.476256 ms
[GPU] sample_tot: 8.30115 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.485824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.169152 ms
[GPU] reduce_chi2: 0.683072 ms
[GPU] chi2_profile::free_all: 0.295168 ms
[GPU] chi2_profile_tot_gputimer: 18.3599 ms
[CPU] chi2_profile_tot: 18.3792 ms

[GPU] chi2_profile::malloc_fint: 0.731648 ms
[GPU] chi2_profile::copy_observations: 6.2672 ms
[GPU] create_image_d::malloc_image: 0.71664 ms
[GPU] create_image_d::memset: 0.029568 ms
[GPU] create_image_d::malloc_ints: 0.722144 ms
[GPU] create_image_d::copy_ints_H->D: 0.010912 ms
[GPU] create_image_d::sweep: 0.197248 ms
[GPU] create_image_d::central_pixel: 0.010048 ms
[GPU] create_image_d::free_ints: 0.077728 ms
[GPU] create_image: 1.85082 ms
[GPU] sample::copy_uv_H->D: 5.64336 ms
[GPU] sample::copy_uvrot_D->D: 0.088096 ms
[GPU] sample::1st_shift: 0.071648 ms
[GPU] sample::FFT: 1.09152 ms
[GPU] sample::2nd_shift: 0.029216 ms
[GPU] sample::interpolate: 0.476672 ms
[GPU] sample::apply_phase_sampled: 0.474624 ms
[GPU] sample_tot: 8.18586 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.482304 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.175456 ms
[GPU] reduce_chi2: 0.689056 ms
[GPU] chi2_profile::free_all: 0.283616 ms
[GPU] chi2_profile_tot_gputimer: 18.1084 ms
[CPU] chi2_profile_tot: 18.1284 ms
512	1.000000e+06	float64	None	8	3.650119e-01	1.921115e-02	1.675801e-03	1.741409e-02
# |--> timings: [0.3781890869140625, 0.02361917495727539, 0.01965808868408203, 0.01827216148376465, 0.01778101921081543, 0.01772308349609375, 0.017414093017578125, 0.0188748836517334, 0.021303892135620117, 0.021647214889526367, 0.022186994552612305, 0.019506216049194336, 0.018227815628051758, 0.018447160720825195, 0.018164873123168945, 0.018463134765625, 0.018905162811279297, 0.018169164657592773, 0.018442869186401367, 0.018204927444458008]

[GPU] chi2_profile::malloc_fint: 0.76256 ms
[GPU] chi2_profile::copy_observations: 6.82275 ms
[GPU] create_image_d::malloc_image: 0.710848 ms
[GPU] create_image_d::memset: 0.028928 ms
[GPU] create_image_d::malloc_ints: 0.717632 ms
[GPU] create_image_d::copy_ints_H->D: 0.010624 ms
[GPU] create_image_d::sweep: 0.06768 ms
[GPU] create_image_d::central_pixel: 0.010048 ms
[GPU] create_image_d::free_ints: 0.073216 ms
[GPU] create_image: 1.72598 ms
[GPU] sample::copy_uv_H->D: 5.81744 ms
[GPU] sample::copy_uvrot_D->D: 0.088736 ms
[GPU] sample::1st_shift: 0.049504 ms
[GPU] sample::FFT: 1.09197 ms
[GPU] sample::2nd_shift: 0.024256 ms
[GPU] sample::interpolate: 0.153536 ms
[GPU] sample::apply_phase_sampled: 0.13376 ms
[GPU] sample_tot: 7.68707 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.139552 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17296 ms
[GPU] reduce_chi2: 0.34064 ms
[GPU] chi2_profile::free_all: 0.271744 ms
[GPU] chi2_profile_tot_gputimer: 17.7238 ms
[CPU] chi2_profile_tot: 17.7473 ms

[GPU] chi2_profile::malloc_fint: 0.776544 ms
[GPU] chi2_profile::copy_observations: 6.42867 ms
[GPU] create_image_d::malloc_image: 0.745056 ms
[GPU] create_image_d::memset: 0.029888 ms
[GPU] create_image_d::malloc_ints: 0.73248 ms
[GPU] create_image_d::copy_ints_H->D: 0.011872 ms
[GPU] create_image_d::sweep: 0.06656 ms
[GPU] create_image_d::central_pixel: 0.009888 ms
[GPU] create_image_d::free_ints: 0.0728 ms
[GPU] create_image: 1.75443 ms
[GPU] sample::copy_uv_H->D: 5.6312 ms
[GPU] sample::copy_uvrot_D->D: 0.087584 ms
[GPU] sample::1st_shift: 0.04624 ms
[GPU] sample::FFT: 1.10032 ms
[GPU] sample::2nd_shift: 0.022304 ms
[GPU] sample::interpolate: 0.151936 ms
[GPU] sample::apply_phase_sampled: 0.133152 ms
[GPU] sample_tot: 7.48643 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.146144 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.163072 ms
[GPU] reduce_chi2: 0.336864 ms
[GPU] chi2_profile::free_all: 0.27008 ms
[GPU] chi2_profile_tot_gputimer: 17.1472 ms
[CPU] chi2_profile_tot: 17.1662 ms

[GPU] chi2_profile::malloc_fint: 0.749024 ms
[GPU] chi2_profile::copy_observations: 6.17494 ms
[GPU] create_image_d::malloc_image: 0.739648 ms
[GPU] create_image_d::memset: 0.028224 ms
[GPU] create_image_d::malloc_ints: 0.715424 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.066624 ms
[GPU] create_image_d::central_pixel: 0.009856 ms
[GPU] create_image_d::free_ints: 0.072896 ms
[GPU] create_image: 1.69606 ms
[GPU] sample::copy_uv_H->D: 5.50912 ms
[GPU] sample::copy_uvrot_D->D: 0.09568 ms
[GPU] sample::1st_shift: 0.048192 ms
[GPU] sample::FFT: 1.13363 ms
[GPU] sample::2nd_shift: 0.023936 ms
[GPU] sample::interpolate: 0.150592 ms
[GPU] sample::apply_phase_sampled: 0.1312 ms
[GPU] sample_tot: 7.41075 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.140832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.169248 ms
[GPU] reduce_chi2: 0.352608 ms
[GPU] chi2_profile::free_all: 0.270048 ms
[GPU] chi2_profile_tot_gputimer: 16.7911 ms
[CPU] chi2_profile_tot: 16.8101 ms

[GPU] chi2_profile::malloc_fint: 0.747968 ms
[GPU] chi2_profile::copy_observations: 6.09731 ms
[GPU] create_image_d::malloc_image: 0.71008 ms
[GPU] create_image_d::memset: 0.028416 ms
[GPU] create_image_d::malloc_ints: 0.720224 ms
[GPU] create_image_d::copy_ints_H->D: 0.010848 ms
[GPU] create_image_d::sweep: 0.067712 ms
[GPU] create_image_d::central_pixel: 0.010336 ms
[GPU] create_image_d::free_ints: 0.070368 ms
[GPU] create_image: 1.69965 ms
[GPU] sample::copy_uv_H->D: 5.52077 ms
[GPU] sample::copy_uvrot_D->D: 0.0888 ms
[GPU] sample::1st_shift: 0.047744 ms
[GPU] sample::FFT: 1.08125 ms
[GPU] sample::2nd_shift: 0.02384 ms
[GPU] sample::interpolate: 0.152096 ms
[GPU] sample::apply_phase_sampled: 0.132768 ms
[GPU] sample_tot: 7.39248 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.1392 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168896 ms
[GPU] reduce_chi2: 0.337504 ms
[GPU] chi2_profile::free_all: 0.308768 ms
[GPU] chi2_profile_tot_gputimer: 16.699 ms
[CPU] chi2_profile_tot: 16.7194 ms

[GPU] chi2_profile::malloc_fint: 0.747264 ms
[GPU] chi2_profile::copy_observations: 6.0601 ms
[GPU] create_image_d::malloc_image: 0.740864 ms
[GPU] create_image_d::memset: 0.029824 ms
[GPU] create_image_d::malloc_ints: 0.74976 ms
[GPU] create_image_d::copy_ints_H->D: 0.010912 ms
[GPU] create_image_d::sweep: 0.067392 ms
[GPU] create_image_d::central_pixel: 0.010144 ms
[GPU] create_image_d::free_ints: 0.071904 ms
[GPU] create_image: 1.7783 ms
[GPU] sample::copy_uv_H->D: 5.53034 ms
[GPU] sample::copy_uvrot_D->D: 0.08816 ms
[GPU] sample::1st_shift: 0.047584 ms
[GPU] sample::FFT: 1.11011 ms
[GPU] sample::2nd_shift: 0.023456 ms
[GPU] sample::interpolate: 0.151328 ms
[GPU] sample::apply_phase_sampled: 0.142528 ms
[GPU] sample_tot: 7.41936 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.140704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168352 ms
[GPU] reduce_chi2: 0.336608 ms
[GPU] chi2_profile::free_all: 0.272384 ms
[GPU] chi2_profile_tot_gputimer: 16.7132 ms
[CPU] chi2_profile_tot: 16.7317 ms

[GPU] chi2_profile::malloc_fint: 0.752 ms
[GPU] chi2_profile::copy_observations: 6.06045 ms
[GPU] create_image_d::malloc_image: 0.752576 ms
[GPU] create_image_d::memset: 0.029312 ms
[GPU] create_image_d::malloc_ints: 0.700256 ms
[GPU] create_image_d::copy_ints_H->D: 0.011008 ms
[GPU] create_image_d::sweep: 0.06704 ms
[GPU] create_image_d::central_pixel: 0.01056 ms
[GPU] create_image_d::free_ints: 0.097792 ms
[GPU] create_image: 1.77434 ms
[GPU] sample::copy_uv_H->D: 5.47757 ms
[GPU] sample::copy_uvrot_D->D: 0.088288 ms
[GPU] sample::1st_shift: 0.046848 ms
[GPU] sample::FFT: 1.11034 ms
[GPU] sample::2nd_shift: 0.023392 ms
[GPU] sample::interpolate: 0.152864 ms
[GPU] sample::apply_phase_sampled: 0.131264 ms
[GPU] sample_tot: 7.34637 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.14032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.169248 ms
[GPU] reduce_chi2: 0.338176 ms
[GPU] chi2_profile::free_all: 0.323424 ms
[GPU] chi2_profile_tot_gputimer: 16.6894 ms
[CPU] chi2_profile_tot: 16.7237 ms

[GPU] chi2_profile::malloc_fint: 0.75552 ms
[GPU] chi2_profile::copy_observations: 6.2512 ms
[GPU] create_image_d::malloc_image: 0.741984 ms
[GPU] create_image_d::memset: 0.029568 ms
[GPU] create_image_d::malloc_ints: 0.722592 ms
[GPU] create_image_d::copy_ints_H->D: 0.010816 ms
[GPU] create_image_d::sweep: 0.066496 ms
[GPU] create_image_d::central_pixel: 0.010624 ms
[GPU] create_image_d::free_ints: 0.07744 ms
[GPU] create_image: 1.7417 ms
[GPU] sample::copy_uv_H->D: 5.65827 ms
[GPU] sample::copy_uvrot_D->D: 0.089472 ms
[GPU] sample::1st_shift: 0.047168 ms
[GPU] sample::FFT: 1.10915 ms
[GPU] sample::2nd_shift: 0.022944 ms
[GPU] sample::interpolate: 0.152672 ms
[GPU] sample::apply_phase_sampled: 0.134464 ms
[GPU] sample_tot: 7.53414 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.135936 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.165888 ms
[GPU] reduce_chi2: 0.32912 ms
[GPU] chi2_profile::free_all: 0.278912 ms
[GPU] chi2_profile_tot_gputimer: 16.986 ms
[CPU] chi2_profile_tot: 17.0196 ms

[GPU] chi2_profile::malloc_fint: 0.736736 ms
[GPU] chi2_profile::copy_observations: 6.21328 ms
[GPU] create_image_d::malloc_image: 0.711904 ms
[GPU] create_image_d::memset: 0.02864 ms
[GPU] create_image_d::malloc_ints: 0.723264 ms
[GPU] create_image_d::copy_ints_H->D: 0.011424 ms
[GPU] create_image_d::sweep: 0.065888 ms
[GPU] create_image_d::central_pixel: 0.015136 ms
[GPU] create_image_d::free_ints: 0.0752 ms
[GPU] create_image: 1.71382 ms
[GPU] sample::copy_uv_H->D: 5.82419 ms
[GPU] sample::copy_uvrot_D->D: 0.102176 ms
[GPU] sample::1st_shift: 0.055776 ms
[GPU] sample::FFT: 1.03987 ms
[GPU] sample::2nd_shift: 0.022784 ms
[GPU] sample::interpolate: 0.15104 ms
[GPU] sample::apply_phase_sampled: 0.131328 ms
[GPU] sample_tot: 7.6312 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.139776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.170688 ms
[GPU] reduce_chi2: 0.338048 ms
[GPU] chi2_profile::free_all: 0.269984 ms
[GPU] chi2_profile_tot_gputimer: 16.9986 ms
[CPU] chi2_profile_tot: 17.0175 ms

[GPU] chi2_profile::malloc_fint: 0.716992 ms
[GPU] chi2_profile::copy_observations: 5.9649 ms
[GPU] create_image_d::malloc_image: 0.685472 ms
[GPU] create_image_d::memset: 0.028224 ms
[GPU] create_image_d::malloc_ints: 0.686976 ms
[GPU] create_image_d::copy_ints_H->D: 0.010976 ms
[GPU] create_image_d::sweep: 0.066656 ms
[GPU] create_image_d::central_pixel: 0.01024 ms
[GPU] create_image_d::free_ints: 0.070176 ms
[GPU] create_image: 1.64029 ms
[GPU] sample::copy_uv_H->D: 5.35722 ms
[GPU] sample::copy_uvrot_D->D: 0.088768 ms
[GPU] sample::1st_shift: 0.048 ms
[GPU] sample::FFT: 1.02192 ms
[GPU] sample::2nd_shift: 0.022848 ms
[GPU] sample::interpolate: 0.15152 ms
[GPU] sample::apply_phase_sampled: 0.134816 ms
[GPU] sample_tot: 7.12093 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.140352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.165376 ms
[GPU] reduce_chi2: 0.332768 ms
[GPU] chi2_profile::free_all: 0.2816 ms
[GPU] chi2_profile_tot_gputimer: 16.15 ms
[CPU] chi2_profile_tot: 16.1693 ms

[GPU] chi2_profile::malloc_fint: 0.679392 ms
[GPU] chi2_profile::copy_observations: 6.26755 ms
[GPU] create_image_d::malloc_image: 0.699136 ms
[GPU] create_image_d::memset: 0.0296 ms
[GPU] create_image_d::malloc_ints: 0.66624 ms
[GPU] create_image_d::copy_ints_H->D: 0.010688 ms
[GPU] create_image_d::sweep: 0.068928 ms
[GPU] create_image_d::central_pixel: 0.0104 ms
[GPU] create_image_d::free_ints: 0.071136 ms
[GPU] create_image: 1.63693 ms
[GPU] sample::copy_uv_H->D: 5.66739 ms
[GPU] sample::copy_uvrot_D->D: 0.088672 ms
[GPU] sample::1st_shift: 0.050528 ms
[GPU] sample::FFT: 1.04317 ms
[GPU] sample::2nd_shift: 0.024 ms
[GPU] sample::interpolate: 0.1528 ms
[GPU] sample::apply_phase_sampled: 0.133344 ms
[GPU] sample_tot: 7.49923 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.140192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.182848 ms
[GPU] reduce_chi2: 0.350656 ms
[GPU] chi2_profile::free_all: 0.314816 ms
[GPU] chi2_profile_tot_gputimer: 16.8407 ms
[CPU] chi2_profile_tot: 16.8596 ms

[GPU] chi2_profile::malloc_fint: 0.738944 ms
[GPU] chi2_profile::copy_observations: 7.8511 ms
[GPU] create_image_d::malloc_image: 0.672896 ms
[GPU] create_image_d::memset: 0.03824 ms
[GPU] create_image_d::malloc_ints: 0.655904 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.072608 ms
[GPU] create_image_d::central_pixel: 0.01072 ms
[GPU] create_image_d::free_ints: 0.095392 ms
[GPU] create_image: 1.63888 ms
[GPU] sample::copy_uv_H->D: 6.54848 ms
[GPU] sample::copy_uvrot_D->D: 0.089856 ms
[GPU] sample::1st_shift: 0.050464 ms
[GPU] sample::FFT: 1.1696 ms
[GPU] sample::2nd_shift: 0.025408 ms
[GPU] sample::interpolate: 0.154816 ms
[GPU] sample::apply_phase_sampled: 0.134816 ms
[GPU] sample_tot: 8.48525 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.137824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.228096 ms
[GPU] reduce_chi2: 0.395584 ms
[GPU] chi2_profile::free_all: 0.320576 ms
[GPU] chi2_profile_tot_gputimer: 19.5322 ms
[CPU] chi2_profile_tot: 19.5546 ms

[GPU] chi2_profile::malloc_fint: 0.698496 ms
[GPU] chi2_profile::copy_observations: 7.67421 ms
[GPU] create_image_d::malloc_image: 0.681024 ms
[GPU] create_image_d::memset: 0.031104 ms
[GPU] create_image_d::malloc_ints: 0.654304 ms
[GPU] create_image_d::copy_ints_H->D: 0.011168 ms
[GPU] create_image_d::sweep: 0.0688 ms
[GPU] create_image_d::central_pixel: 0.010368 ms
[GPU] create_image_d::free_ints: 0.0752 ms
[GPU] create_image: 1.61197 ms
[GPU] sample::copy_uv_H->D: 6.6344 ms
[GPU] sample::copy_uvrot_D->D: 0.098304 ms
[GPU] sample::1st_shift: 0.049888 ms
[GPU] sample::FFT: 1.16605 ms
[GPU] sample::2nd_shift: 0.025088 ms
[GPU] sample::interpolate: 0.15392 ms
[GPU] sample::apply_phase_sampled: 0.13344 ms
[GPU] sample_tot: 8.59994 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.140032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.213344 ms
[GPU] reduce_chi2: 0.382208 ms
[GPU] chi2_profile::free_all: 0.328384 ms
[GPU] chi2_profile_tot_gputimer: 19.3942 ms
[CPU] chi2_profile_tot: 19.4156 ms

[GPU] chi2_profile::malloc_fint: 0.67952 ms
[GPU] chi2_profile::copy_observations: 8.20499 ms
[GPU] create_image_d::malloc_image: 0.67936 ms
[GPU] create_image_d::memset: 0.03024 ms
[GPU] create_image_d::malloc_ints: 0.652352 ms
[GPU] create_image_d::copy_ints_H->D: 0.011136 ms
[GPU] create_image_d::sweep: 0.069568 ms
[GPU] create_image_d::central_pixel: 0.009952 ms
[GPU] create_image_d::free_ints: 0.069472 ms
[GPU] create_image: 1.60294 ms
[GPU] sample::copy_uv_H->D: 6.62493 ms
[GPU] sample::copy_uvrot_D->D: 0.093312 ms
[GPU] sample::1st_shift: 0.050304 ms
[GPU] sample::FFT: 1.07722 ms
[GPU] sample::2nd_shift: 0.025216 ms
[GPU] sample::interpolate: 0.152384 ms
[GPU] sample::apply_phase_sampled: 0.1352 ms
[GPU] sample_tot: 8.47315 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13856 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.175584 ms
[GPU] reduce_chi2: 0.34352 ms
[GPU] chi2_profile::free_all: 0.311424 ms
[GPU] chi2_profile_tot_gputimer: 19.7242 ms
[CPU] chi2_profile_tot: 19.7431 ms

[GPU] chi2_profile::malloc_fint: 0.6824 ms
[GPU] chi2_profile::copy_observations: 7.11654 ms
[GPU] create_image_d::malloc_image: 0.685728 ms
[GPU] create_image_d::memset: 0.029248 ms
[GPU] create_image_d::malloc_ints: 0.669984 ms
[GPU] create_image_d::copy_ints_H->D: 0.011168 ms
[GPU] create_image_d::sweep: 0.066592 ms
[GPU] create_image_d::central_pixel: 0.0096 ms
[GPU] create_image_d::free_ints: 0.070688 ms
[GPU] create_image: 1.62339 ms
[GPU] sample::copy_uv_H->D: 5.54675 ms
[GPU] sample::copy_uvrot_D->D: 0.08912 ms
[GPU] sample::1st_shift: 0.046528 ms
[GPU] sample::FFT: 1.05757 ms
[GPU] sample::2nd_shift: 0.034272 ms
[GPU] sample::interpolate: 0.153248 ms
[GPU] sample::apply_phase_sampled: 0.134464 ms
[GPU] sample_tot: 7.3577 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.143648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16704 ms
[GPU] reduce_chi2: 0.339232 ms
[GPU] chi2_profile::free_all: 0.267424 ms
[GPU] chi2_profile_tot_gputimer: 17.4788 ms
[CPU] chi2_profile_tot: 17.4976 ms

[GPU] chi2_profile::malloc_fint: 0.718048 ms
[GPU] chi2_profile::copy_observations: 6.18909 ms
[GPU] create_image_d::malloc_image: 0.676128 ms
[GPU] create_image_d::memset: 0.028352 ms
[GPU] create_image_d::malloc_ints: 1.13763 ms
[GPU] create_image_d::copy_ints_H->D: 0.010048 ms
[GPU] create_image_d::sweep: 0.066624 ms
[GPU] create_image_d::central_pixel: 0.0112 ms
[GPU] create_image_d::free_ints: 0.069856 ms
[GPU] create_image: 2.08147 ms
[GPU] sample::copy_uv_H->D: 5.40826 ms
[GPU] sample::copy_uvrot_D->D: 0.08784 ms
[GPU] sample::1st_shift: 0.047936 ms
[GPU] sample::FFT: 1.0745 ms
[GPU] sample::2nd_shift: 0.023648 ms
[GPU] sample::interpolate: 0.151136 ms
[GPU] sample::apply_phase_sampled: 0.133056 ms
[GPU] sample_tot: 7.22086 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.137888 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.163168 ms
[GPU] reduce_chi2: 0.32784 ms
[GPU] chi2_profile::free_all: 0.262144 ms
[GPU] chi2_profile_tot_gputimer: 16.8906 ms
[CPU] chi2_profile_tot: 16.9088 ms

[GPU] chi2_profile::malloc_fint: 0.677472 ms
[GPU] chi2_profile::copy_observations: 5.92365 ms
[GPU] create_image_d::malloc_image: 0.663232 ms
[GPU] create_image_d::memset: 0.032288 ms
[GPU] create_image_d::malloc_ints: 0.651616 ms
[GPU] create_image_d::copy_ints_H->D: 0.01072 ms
[GPU] create_image_d::sweep: 0.066464 ms
[GPU] create_image_d::central_pixel: 0.01072 ms
[GPU] create_image_d::free_ints: 0.069824 ms
[GPU] create_image: 1.58451 ms
[GPU] sample::copy_uv_H->D: 5.3175 ms
[GPU] sample::copy_uvrot_D->D: 0.087712 ms
[GPU] sample::1st_shift: 0.047552 ms
[GPU] sample::FFT: 1.05802 ms
[GPU] sample::2nd_shift: 0.023552 ms
[GPU] sample::interpolate: 0.152768 ms
[GPU] sample::apply_phase_sampled: 0.1312 ms
[GPU] sample_tot: 7.12205 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.135936 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.162496 ms
[GPU] reduce_chi2: 0.325728 ms
[GPU] chi2_profile::free_all: 0.262112 ms
[GPU] chi2_profile_tot_gputimer: 15.988 ms
[CPU] chi2_profile_tot: 16.0063 ms

[GPU] chi2_profile::malloc_fint: 0.678752 ms
[GPU] chi2_profile::copy_observations: 6.11082 ms
[GPU] create_image_d::malloc_image: 0.660192 ms
[GPU] create_image_d::memset: 0.028928 ms
[GPU] create_image_d::malloc_ints: 0.69232 ms
[GPU] create_image_d::copy_ints_H->D: 0.010368 ms
[GPU] create_image_d::sweep: 0.066624 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.074144 ms
[GPU] create_image: 1.62813 ms
[GPU] sample::copy_uv_H->D: 5.38346 ms
[GPU] sample::copy_uvrot_D->D: 0.089216 ms
[GPU] sample::1st_shift: 0.047488 ms
[GPU] sample::FFT: 1.11472 ms
[GPU] sample::2nd_shift: 0.028576 ms
[GPU] sample::interpolate: 0.152576 ms
[GPU] sample::apply_phase_sampled: 0.133088 ms
[GPU] sample_tot: 7.25821 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.1752 ms
[GPU] reduce_chi2: 0.342336 ms
[GPU] chi2_profile::free_all: 0.280928 ms
[GPU] chi2_profile_tot_gputimer: 16.3923 ms
[CPU] chi2_profile_tot: 16.4108 ms

[GPU] chi2_profile::malloc_fint: 0.744288 ms
[GPU] chi2_profile::copy_observations: 6.49734 ms
[GPU] create_image_d::malloc_image: 0.71408 ms
[GPU] create_image_d::memset: 0.029056 ms
[GPU] create_image_d::malloc_ints: 0.72352 ms
[GPU] create_image_d::copy_ints_H->D: 0.0112 ms
[GPU] create_image_d::sweep: 0.067968 ms
[GPU] create_image_d::central_pixel: 0.00944 ms
[GPU] create_image_d::free_ints: 0.073728 ms
[GPU] create_image: 1.71325 ms
[GPU] sample::copy_uv_H->D: 5.79174 ms
[GPU] sample::copy_uvrot_D->D: 0.088992 ms
[GPU] sample::1st_shift: 0.047648 ms
[GPU] sample::FFT: 1.07984 ms
[GPU] sample::2nd_shift: 0.02272 ms
[GPU] sample::interpolate: 0.151424 ms
[GPU] sample::apply_phase_sampled: 0.132928 ms
[GPU] sample_tot: 7.64042 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.14048 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17296 ms
[GPU] reduce_chi2: 0.341024 ms
[GPU] chi2_profile::free_all: 0.276256 ms
[GPU] chi2_profile_tot_gputimer: 17.3084 ms
[CPU] chi2_profile_tot: 17.3275 ms

[GPU] chi2_profile::malloc_fint: 0.74992 ms
[GPU] chi2_profile::copy_observations: 6.35936 ms
[GPU] create_image_d::malloc_image: 0.706368 ms
[GPU] create_image_d::memset: 0.028832 ms
[GPU] create_image_d::malloc_ints: 0.71856 ms
[GPU] create_image_d::copy_ints_H->D: 0.011136 ms
[GPU] create_image_d::sweep: 0.067392 ms
[GPU] create_image_d::central_pixel: 0.010464 ms
[GPU] create_image_d::free_ints: 0.07536 ms
[GPU] create_image: 1.70294 ms
[GPU] sample::copy_uv_H->D: 5.62518 ms
[GPU] sample::copy_uvrot_D->D: 0.087936 ms
[GPU] sample::1st_shift: 0.052864 ms
[GPU] sample::FFT: 1.1135 ms
[GPU] sample::2nd_shift: 0.024032 ms
[GPU] sample::interpolate: 0.152416 ms
[GPU] sample::apply_phase_sampled: 0.134336 ms
[GPU] sample_tot: 7.51318 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.139776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.208224 ms
[GPU] reduce_chi2: 0.377088 ms
[GPU] chi2_profile::free_all: 0.2832 ms
[GPU] chi2_profile_tot_gputimer: 17.1042 ms
[CPU] chi2_profile_tot: 17.1231 ms

[GPU] chi2_profile::malloc_fint: 0.73312 ms
[GPU] chi2_profile::copy_observations: 6.1489 ms
[GPU] create_image_d::malloc_image: 0.735232 ms
[GPU] create_image_d::memset: 0.030336 ms
[GPU] create_image_d::malloc_ints: 0.7056 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.067584 ms
[GPU] create_image_d::central_pixel: 0.009152 ms
[GPU] create_image_d::free_ints: 0.072896 ms
[GPU] create_image: 1.71536 ms
[GPU] sample::copy_uv_H->D: 5.51158 ms
[GPU] sample::copy_uvrot_D->D: 0.08848 ms
[GPU] sample::1st_shift: 0.046336 ms
[GPU] sample::FFT: 1.07267 ms
[GPU] sample::2nd_shift: 0.059744 ms
[GPU] sample::interpolate: 0.153728 ms
[GPU] sample::apply_phase_sampled: 0.13296 ms
[GPU] sample_tot: 7.38755 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.139104 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.167776 ms
[GPU] reduce_chi2: 0.33536 ms
[GPU] chi2_profile::free_all: 0.2776 ms
[GPU] chi2_profile_tot_gputimer: 16.6934 ms
[CPU] chi2_profile_tot: 16.7135 ms
512	1.000000e+06	float64	None	16	3.292916e-01	1.733114e-02	1.082623e-03	1.606202e-02
# |--> timings: [0.017814159393310547, 0.017221927642822266, 0.01686382293701172, 0.01677417755126953, 0.01680302619934082, 0.01678609848022461, 0.017076969146728516, 0.01707911491394043, 0.016243934631347656, 0.016932010650634766, 0.019661903381347656, 0.019551992416381836, 0.019875049591064453, 0.017559051513671875, 0.016965150833129883, 0.016062021255493164, 0.016484975814819336, 0.01739215850830078, 0.01718306541442871, 0.016775131225585938]

[GPU] chi2_profile::malloc_fint: 0.767648 ms
[GPU] chi2_profile::copy_observations: 6.17683 ms
[GPU] create_image_d::malloc_image: 0.713856 ms
[GPU] create_image_d::memset: 0.028928 ms
[GPU] create_image_d::malloc_ints: 0.715456 ms
[GPU] create_image_d::copy_ints_H->D: 0.011648 ms
[GPU] create_image_d::sweep: 0.051136 ms
[GPU] create_image_d::central_pixel: 0.010144 ms
[GPU] create_image_d::free_ints: 0.074432 ms
[GPU] create_image: 1.69062 ms
[GPU] sample::copy_uv_H->D: 5.63034 ms
[GPU] sample::copy_uvrot_D->D: 0.0904 ms
[GPU] sample::1st_shift: 0.04 ms
[GPU] sample::FFT: 1.09987 ms
[GPU] sample::2nd_shift: 0.024416 ms
[GPU] sample::interpolate: 0.152 ms
[GPU] sample::apply_phase_sampled: 0.113472 ms
[GPU] sample_tot: 7.46208 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123168 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.20512 ms
[GPU] reduce_chi2: 0.35664 ms
[GPU] chi2_profile::free_all: 0.29712 ms
[GPU] chi2_profile_tot_gputimer: 16.86 ms
[CPU] chi2_profile_tot: 16.8837 ms

[GPU] chi2_profile::malloc_fint: 0.73216 ms
[GPU] chi2_profile::copy_observations: 6.36742 ms
[GPU] create_image_d::malloc_image: 0.729472 ms
[GPU] create_image_d::memset: 0.029344 ms
[GPU] create_image_d::malloc_ints: 0.706336 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.055264 ms
[GPU] create_image_d::central_pixel: 0.010368 ms
[GPU] create_image_d::free_ints: 0.073536 ms
[GPU] create_image: 1.6991 ms
[GPU] sample::copy_uv_H->D: 5.91059 ms
[GPU] sample::copy_uvrot_D->D: 0.088384 ms
[GPU] sample::1st_shift: 0.040128 ms
[GPU] sample::FFT: 1.12112 ms
[GPU] sample::2nd_shift: 0.023232 ms
[GPU] sample::interpolate: 0.156192 ms
[GPU] sample::apply_phase_sampled: 0.113056 ms
[GPU] sample_tot: 7.76477 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123392 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.181568 ms
[GPU] reduce_chi2: 0.334176 ms
[GPU] chi2_profile::free_all: 0.281152 ms
[GPU] chi2_profile_tot_gputimer: 17.28 ms
[CPU] chi2_profile_tot: 17.2994 ms

[GPU] chi2_profile::malloc_fint: 0.73264 ms
[GPU] chi2_profile::copy_observations: 6.20832 ms
[GPU] create_image_d::malloc_image: 0.737216 ms
[GPU] create_image_d::memset: 0.02896 ms
[GPU] create_image_d::malloc_ints: 0.711712 ms
[GPU] create_image_d::copy_ints_H->D: 0.011136 ms
[GPU] create_image_d::sweep: 0.05216 ms
[GPU] create_image_d::central_pixel: 0.010048 ms
[GPU] create_image_d::free_ints: 0.072576 ms
[GPU] create_image: 1.70762 ms
[GPU] sample::copy_uv_H->D: 5.47827 ms
[GPU] sample::copy_uvrot_D->D: 0.088128 ms
[GPU] sample::1st_shift: 0.041248 ms
[GPU] sample::FFT: 1.0848 ms
[GPU] sample::2nd_shift: 0.023936 ms
[GPU] sample::interpolate: 0.153376 ms
[GPU] sample::apply_phase_sampled: 0.114496 ms
[GPU] sample_tot: 7.3112 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168544 ms
[GPU] reduce_chi2: 0.32112 ms
[GPU] chi2_profile::free_all: 0.280416 ms
[GPU] chi2_profile_tot_gputimer: 16.6559 ms
[CPU] chi2_profile_tot: 16.6754 ms

[GPU] chi2_profile::malloc_fint: 0.73232 ms
[GPU] chi2_profile::copy_observations: 6.0489 ms
[GPU] create_image_d::malloc_image: 0.714912 ms
[GPU] create_image_d::memset: 0.02592 ms
[GPU] create_image_d::malloc_ints: 0.954144 ms
[GPU] create_image_d::copy_ints_H->D: 0.012608 ms
[GPU] create_image_d::sweep: 0.053056 ms
[GPU] create_image_d::central_pixel: 0.010048 ms
[GPU] create_image_d::free_ints: 0.082336 ms
[GPU] create_image: 1.95462 ms
[GPU] sample::copy_uv_H->D: 7.07197 ms
[GPU] sample::copy_uvrot_D->D: 0.089184 ms
[GPU] sample::1st_shift: 0.042144 ms
[GPU] sample::FFT: 1.05453 ms
[GPU] sample::2nd_shift: 0.022944 ms
[GPU] sample::interpolate: 0.152192 ms
[GPU] sample::apply_phase_sampled: 0.123456 ms
[GPU] sample_tot: 8.87459 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.172416 ms
[GPU] reduce_chi2: 0.325472 ms
[GPU] chi2_profile::free_all: 0.27488 ms
[GPU] chi2_profile_tot_gputimer: 18.3244 ms
[CPU] chi2_profile_tot: 18.343 ms

[GPU] chi2_profile::malloc_fint: 0.729536 ms
[GPU] chi2_profile::copy_observations: 6.26512 ms
[GPU] create_image_d::malloc_image: 0.676064 ms
[GPU] create_image_d::memset: 0.034912 ms
[GPU] create_image_d::malloc_ints: 0.67072 ms
[GPU] create_image_d::copy_ints_H->D: 0.010304 ms
[GPU] create_image_d::sweep: 0.051296 ms
[GPU] create_image_d::central_pixel: 0.018496 ms
[GPU] create_image_d::free_ints: 0.071008 ms
[GPU] create_image: 1.61533 ms
[GPU] sample::copy_uv_H->D: 5.32176 ms
[GPU] sample::copy_uvrot_D->D: 0.088384 ms
[GPU] sample::1st_shift: 0.041408 ms
[GPU] sample::FFT: 1.02141 ms
[GPU] sample::2nd_shift: 0.027392 ms
[GPU] sample::interpolate: 0.153312 ms
[GPU] sample::apply_phase_sampled: 0.114208 ms
[GPU] sample_tot: 7.06298 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.166496 ms
[GPU] reduce_chi2: 0.315392 ms
[GPU] chi2_profile::free_all: 0.265376 ms
[GPU] chi2_profile_tot_gputimer: 16.3468 ms
[CPU] chi2_profile_tot: 16.366 ms

[GPU] chi2_profile::malloc_fint: 0.722944 ms
[GPU] chi2_profile::copy_observations: 5.90352 ms
[GPU] create_image_d::malloc_image: 0.663168 ms
[GPU] create_image_d::memset: 0.029312 ms
[GPU] create_image_d::malloc_ints: 0.672 ms
[GPU] create_image_d::copy_ints_H->D: 0.010912 ms
[GPU] create_image_d::sweep: 0.050208 ms
[GPU] create_image_d::central_pixel: 0.0168 ms
[GPU] create_image_d::free_ints: 0.070464 ms
[GPU] create_image: 1.59411 ms
[GPU] sample::copy_uv_H->D: 5.18547 ms
[GPU] sample::copy_uvrot_D->D: 0.088384 ms
[GPU] sample::1st_shift: 0.054048 ms
[GPU] sample::FFT: 1.09667 ms
[GPU] sample::2nd_shift: 0.022816 ms
[GPU] sample::interpolate: 0.153728 ms
[GPU] sample::apply_phase_sampled: 0.110272 ms
[GPU] sample_tot: 7.02131 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123744 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.165856 ms
[GPU] reduce_chi2: 0.3176 ms
[GPU] chi2_profile::free_all: 0.297504 ms
[GPU] chi2_profile_tot_gputimer: 15.9492 ms
[CPU] chi2_profile_tot: 15.9687 ms

[GPU] chi2_profile::malloc_fint: 0.67984 ms
[GPU] chi2_profile::copy_observations: 5.8304 ms
[GPU] create_image_d::malloc_image: 0.704992 ms
[GPU] create_image_d::memset: 0.0288 ms
[GPU] create_image_d::malloc_ints: 0.671232 ms
[GPU] create_image_d::copy_ints_H->D: 0.01008 ms
[GPU] create_image_d::sweep: 0.057536 ms
[GPU] create_image_d::central_pixel: 0.010528 ms
[GPU] create_image_d::free_ints: 0.069696 ms
[GPU] create_image: 1.63459 ms
[GPU] sample::copy_uv_H->D: 5.188 ms
[GPU] sample::copy_uvrot_D->D: 0.087424 ms
[GPU] sample::1st_shift: 0.04256 ms
[GPU] sample::FFT: 1.02758 ms
[GPU] sample::2nd_shift: 0.023712 ms
[GPU] sample::interpolate: 0.151616 ms
[GPU] sample::apply_phase_sampled: 0.111712 ms
[GPU] sample_tot: 6.92627 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12304 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.164352 ms
[GPU] reduce_chi2: 0.31504 ms
[GPU] chi2_profile::free_all: 0.266016 ms
[GPU] chi2_profile_tot_gputimer: 15.743 ms
[CPU] chi2_profile_tot: 15.7617 ms

[GPU] chi2_profile::malloc_fint: 0.760768 ms
[GPU] chi2_profile::copy_observations: 6.5903 ms
[GPU] create_image_d::malloc_image: 0.73376 ms
[GPU] create_image_d::memset: 0.030144 ms
[GPU] create_image_d::malloc_ints: 0.685312 ms
[GPU] create_image_d::copy_ints_H->D: 0.01056 ms
[GPU] create_image_d::sweep: 0.05232 ms
[GPU] create_image_d::central_pixel: 0.009728 ms
[GPU] create_image_d::free_ints: 0.07104 ms
[GPU] create_image: 1.6897 ms
[GPU] sample::copy_uv_H->D: 5.56467 ms
[GPU] sample::copy_uvrot_D->D: 0.087296 ms
[GPU] sample::1st_shift: 0.04208 ms
[GPU] sample::FFT: 1.06096 ms
[GPU] sample::2nd_shift: 0.024672 ms
[GPU] sample::interpolate: 0.15344 ms
[GPU] sample::apply_phase_sampled: 0.112576 ms
[GPU] sample_tot: 7.34989 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.176448 ms
[GPU] reduce_chi2: 0.326816 ms
[GPU] chi2_profile::free_all: 0.268608 ms
[GPU] chi2_profile_tot_gputimer: 17.0795 ms
[CPU] chi2_profile_tot: 17.098 ms

[GPU] chi2_profile::malloc_fint: 0.685984 ms
[GPU] chi2_profile::copy_observations: 6.1543 ms
[GPU] create_image_d::malloc_image: 0.699264 ms
[GPU] create_image_d::memset: 0.029632 ms
[GPU] create_image_d::malloc_ints: 0.65072 ms
[GPU] create_image_d::copy_ints_H->D: 0.01072 ms
[GPU] create_image_d::sweep: 0.050496 ms
[GPU] create_image_d::central_pixel: 0.009824 ms
[GPU] create_image_d::free_ints: 0.06896 ms
[GPU] create_image: 1.6008 ms
[GPU] sample::copy_uv_H->D: 5.35715 ms
[GPU] sample::copy_uvrot_D->D: 0.089792 ms
[GPU] sample::1st_shift: 0.040704 ms
[GPU] sample::FFT: 1.04067 ms
[GPU] sample::2nd_shift: 0.032736 ms
[GPU] sample::interpolate: 0.15232 ms
[GPU] sample::apply_phase_sampled: 0.112736 ms
[GPU] sample_tot: 7.12048 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.164224 ms
[GPU] reduce_chi2: 0.314016 ms
[GPU] chi2_profile::free_all: 0.263616 ms
[GPU] chi2_profile_tot_gputimer: 16.2547 ms
[CPU] chi2_profile_tot: 16.2738 ms

[GPU] chi2_profile::malloc_fint: 0.710208 ms
[GPU] chi2_profile::copy_observations: 6.49946 ms
[GPU] create_image_d::malloc_image: 0.670304 ms
[GPU] create_image_d::memset: 0.027968 ms
[GPU] create_image_d::malloc_ints: 0.657024 ms
[GPU] create_image_d::copy_ints_H->D: 0.021184 ms
[GPU] create_image_d::sweep: 0.051456 ms
[GPU] create_image_d::central_pixel: 0.010624 ms
[GPU] create_image_d::free_ints: 0.073568 ms
[GPU] create_image: 1.5975 ms
[GPU] sample::copy_uv_H->D: 5.40883 ms
[GPU] sample::copy_uvrot_D->D: 0.089024 ms
[GPU] sample::1st_shift: 0.04144 ms
[GPU] sample::FFT: 1.06045 ms
[GPU] sample::2nd_shift: 0.023232 ms
[GPU] sample::interpolate: 0.15488 ms
[GPU] sample::apply_phase_sampled: 0.11216 ms
[GPU] sample_tot: 7.18915 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.165664 ms
[GPU] reduce_chi2: 0.314688 ms
[GPU] chi2_profile::free_all: 0.300448 ms
[GPU] chi2_profile_tot_gputimer: 16.7038 ms
[CPU] chi2_profile_tot: 16.7228 ms

[GPU] chi2_profile::malloc_fint: 0.691744 ms
[GPU] chi2_profile::copy_observations: 6.41389 ms
[GPU] create_image_d::malloc_image: 0.732928 ms
[GPU] create_image_d::memset: 0.029152 ms
[GPU] create_image_d::malloc_ints: 0.75888 ms
[GPU] create_image_d::copy_ints_H->D: 0.010912 ms
[GPU] create_image_d::sweep: 0.05312 ms
[GPU] create_image_d::central_pixel: 0.00912 ms
[GPU] create_image_d::free_ints: 0.070368 ms
[GPU] create_image: 1.74518 ms
[GPU] sample::copy_uv_H->D: 6.11478 ms
[GPU] sample::copy_uvrot_D->D: 0.090112 ms
[GPU] sample::1st_shift: 0.043072 ms
[GPU] sample::FFT: 1.14499 ms
[GPU] sample::2nd_shift: 0.025184 ms
[GPU] sample::interpolate: 0.157728 ms
[GPU] sample::apply_phase_sampled: 0.111744 ms
[GPU] sample_tot: 8.00426 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.18352 ms
[GPU] reduce_chi2: 0.333184 ms
[GPU] chi2_profile::free_all: 0.276992 ms
[GPU] chi2_profile_tot_gputimer: 17.559 ms
[CPU] chi2_profile_tot: 17.5784 ms

[GPU] chi2_profile::malloc_fint: 0.797696 ms
[GPU] chi2_profile::copy_observations: 7.26118 ms
[GPU] create_image_d::malloc_image: 0.665536 ms
[GPU] create_image_d::memset: 0.030304 ms
[GPU] create_image_d::malloc_ints: 0.653568 ms
[GPU] create_image_d::copy_ints_H->D: 0.011392 ms
[GPU] create_image_d::sweep: 0.052192 ms
[GPU] create_image_d::central_pixel: 0.00992 ms
[GPU] create_image_d::free_ints: 0.07088 ms
[GPU] create_image: 1.57405 ms
[GPU] sample::copy_uv_H->D: 6.32963 ms
[GPU] sample::copy_uvrot_D->D: 0.089984 ms
[GPU] sample::1st_shift: 0.043904 ms
[GPU] sample::FFT: 1.16067 ms
[GPU] sample::2nd_shift: 0.025344 ms
[GPU] sample::interpolate: 0.153664 ms
[GPU] sample::apply_phase_sampled: 0.11392 ms
[GPU] sample_tot: 8.23267 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.207392 ms
[GPU] reduce_chi2: 0.357568 ms
[GPU] chi2_profile::free_all: 0.316064 ms
[GPU] chi2_profile_tot_gputimer: 18.6356 ms
[CPU] chi2_profile_tot: 18.6568 ms

[GPU] chi2_profile::malloc_fint: 0.695808 ms
[GPU] chi2_profile::copy_observations: 8.07411 ms
[GPU] create_image_d::malloc_image: 0.688192 ms
[GPU] create_image_d::memset: 0.039328 ms
[GPU] create_image_d::malloc_ints: 0.65856 ms
[GPU] create_image_d::copy_ints_H->D: 0.011328 ms
[GPU] create_image_d::sweep: 0.058944 ms
[GPU] create_image_d::central_pixel: 0.010784 ms
[GPU] create_image_d::free_ints: 0.094144 ms
[GPU] create_image: 1.6433 ms
[GPU] sample::copy_uv_H->D: 6.55782 ms
[GPU] sample::copy_uvrot_D->D: 0.089184 ms
[GPU] sample::1st_shift: 0.042656 ms
[GPU] sample::FFT: 1.18032 ms
[GPU] sample::2nd_shift: 0.025184 ms
[GPU] sample::interpolate: 0.155424 ms
[GPU] sample::apply_phase_sampled: 0.112064 ms
[GPU] sample_tot: 8.4929 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.221152 ms
[GPU] reduce_chi2: 0.372384 ms
[GPU] chi2_profile::free_all: 0.283968 ms
[GPU] chi2_profile_tot_gputimer: 19.6679 ms
[CPU] chi2_profile_tot: 19.6886 ms

[GPU] chi2_profile::malloc_fint: 0.701056 ms
[GPU] chi2_profile::copy_observations: 7.80355 ms
[GPU] create_image_d::malloc_image: 0.812992 ms
[GPU] create_image_d::memset: 0.045728 ms
[GPU] create_image_d::malloc_ints: 0.676736 ms
[GPU] create_image_d::copy_ints_H->D: 0.010976 ms
[GPU] create_image_d::sweep: 0.053152 ms
[GPU] create_image_d::central_pixel: 0.010656 ms
[GPU] create_image_d::free_ints: 0.077888 ms
[GPU] create_image: 1.78547 ms
[GPU] sample::copy_uv_H->D: 6.89901 ms
[GPU] sample::copy_uvrot_D->D: 0.089664 ms
[GPU] sample::1st_shift: 0.045024 ms
[GPU] sample::FFT: 1.1623 ms
[GPU] sample::2nd_shift: 0.025248 ms
[GPU] sample::interpolate: 0.153376 ms
[GPU] sample::apply_phase_sampled: 0.114144 ms
[GPU] sample_tot: 8.80589 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124288 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.23856 ms
[GPU] reduce_chi2: 0.389984 ms
[GPU] chi2_profile::free_all: 0.32752 ms
[GPU] chi2_profile_tot_gputimer: 19.9135 ms
[CPU] chi2_profile_tot: 19.9351 ms

[GPU] chi2_profile::malloc_fint: 0.727392 ms
[GPU] chi2_profile::copy_observations: 8.13053 ms
[GPU] create_image_d::malloc_image: 0.6792 ms
[GPU] create_image_d::memset: 0.030048 ms
[GPU] create_image_d::malloc_ints: 0.653632 ms
[GPU] create_image_d::copy_ints_H->D: 0.010688 ms
[GPU] create_image_d::sweep: 0.052384 ms
[GPU] create_image_d::central_pixel: 0.0104 ms
[GPU] create_image_d::free_ints: 0.070464 ms
[GPU] create_image: 1.58918 ms
[GPU] sample::copy_uv_H->D: 6.29917 ms
[GPU] sample::copy_uvrot_D->D: 0.08784 ms
[GPU] sample::1st_shift: 0.04016 ms
[GPU] sample::FFT: 1.03862 ms
[GPU] sample::2nd_shift: 0.024224 ms
[GPU] sample::interpolate: 0.153472 ms
[GPU] sample::apply_phase_sampled: 0.110624 ms
[GPU] sample_tot: 8.04941 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.167072 ms
[GPU] reduce_chi2: 0.31584 ms
[GPU] chi2_profile::free_all: 0.264384 ms
[GPU] chi2_profile_tot_gputimer: 19.1694 ms
[CPU] chi2_profile_tot: 19.189 ms

[GPU] chi2_profile::malloc_fint: 0.729024 ms
[GPU] chi2_profile::copy_observations: 6.77712 ms
[GPU] create_image_d::malloc_image: 0.661312 ms
[GPU] create_image_d::memset: 0.02864 ms
[GPU] create_image_d::malloc_ints: 0.663232 ms
[GPU] create_image_d::copy_ints_H->D: 0.010368 ms
[GPU] create_image_d::sweep: 0.050816 ms
[GPU] create_image_d::central_pixel: 0.008608 ms
[GPU] create_image_d::free_ints: 0.069632 ms
[GPU] create_image: 1.57322 ms
[GPU] sample::copy_uv_H->D: 5.49306 ms
[GPU] sample::copy_uvrot_D->D: 0.087392 ms
[GPU] sample::1st_shift: 0.039776 ms
[GPU] sample::FFT: 1.06346 ms
[GPU] sample::2nd_shift: 0.023808 ms
[GPU] sample::interpolate: 0.152672 ms
[GPU] sample::apply_phase_sampled: 0.111072 ms
[GPU] sample_tot: 7.29136 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168736 ms
[GPU] reduce_chi2: 0.351008 ms
[GPU] chi2_profile::free_all: 0.285824 ms
[GPU] chi2_profile_tot_gputimer: 17.0947 ms
[CPU] chi2_profile_tot: 17.1293 ms

[GPU] chi2_profile::malloc_fint: 1.17814 ms
[GPU] chi2_profile::copy_observations: 6.30125 ms
[GPU] create_image_d::malloc_image: 0.677248 ms
[GPU] create_image_d::memset: 0.03024 ms
[GPU] create_image_d::malloc_ints: 0.677152 ms
[GPU] create_image_d::copy_ints_H->D: 0.011072 ms
[GPU] create_image_d::sweep: 0.050976 ms
[GPU] create_image_d::central_pixel: 0.011712 ms
[GPU] create_image_d::free_ints: 0.069728 ms
[GPU] create_image: 1.60877 ms
[GPU] sample::copy_uv_H->D: 5.35066 ms
[GPU] sample::copy_uvrot_D->D: 0.088288 ms
[GPU] sample::1st_shift: 0.040448 ms
[GPU] sample::FFT: 1.05898 ms
[GPU] sample::2nd_shift: 0.023552 ms
[GPU] sample::interpolate: 0.158912 ms
[GPU] sample::apply_phase_sampled: 0.113472 ms
[GPU] sample_tot: 7.12944 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.166048 ms
[GPU] reduce_chi2: 0.31472 ms
[GPU] chi2_profile::free_all: 0.293344 ms
[GPU] chi2_profile_tot_gputimer: 16.9206 ms
[CPU] chi2_profile_tot: 16.9392 ms

[GPU] chi2_profile::malloc_fint: 0.67984 ms
[GPU] chi2_profile::copy_observations: 6.22666 ms
[GPU] create_image_d::malloc_image: 0.659872 ms
[GPU] create_image_d::memset: 0.028736 ms
[GPU] create_image_d::malloc_ints: 0.671968 ms
[GPU] create_image_d::copy_ints_H->D: 0.010944 ms
[GPU] create_image_d::sweep: 0.05072 ms
[GPU] create_image_d::central_pixel: 0.010112 ms
[GPU] create_image_d::free_ints: 0.070208 ms
[GPU] create_image: 1.58323 ms
[GPU] sample::copy_uv_H->D: 5.336 ms
[GPU] sample::copy_uvrot_D->D: 0.088224 ms
[GPU] sample::1st_shift: 0.04 ms
[GPU] sample::FFT: 1.01792 ms
[GPU] sample::2nd_shift: 0.02432 ms
[GPU] sample::interpolate: 0.15168 ms
[GPU] sample::apply_phase_sampled: 0.11024 ms
[GPU] sample_tot: 7.06154 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.166176 ms
[GPU] reduce_chi2: 0.317408 ms
[GPU] chi2_profile::free_all: 0.281888 ms
[GPU] chi2_profile_tot_gputimer: 16.2424 ms
[CPU] chi2_profile_tot: 16.261 ms

[GPU] chi2_profile::malloc_fint: 0.711328 ms
[GPU] chi2_profile::copy_observations: 6.00874 ms
[GPU] create_image_d::malloc_image: 0.706368 ms
[GPU] create_image_d::memset: 0.028864 ms
[GPU] create_image_d::malloc_ints: 0.653344 ms
[GPU] create_image_d::copy_ints_H->D: 0.010336 ms
[GPU] create_image_d::sweep: 0.06016 ms
[GPU] create_image_d::central_pixel: 0.0096 ms
[GPU] create_image_d::free_ints: 0.069536 ms
[GPU] create_image: 1.61917 ms
[GPU] sample::copy_uv_H->D: 5.32874 ms
[GPU] sample::copy_uvrot_D->D: 0.087392 ms
[GPU] sample::1st_shift: 0.039744 ms
[GPU] sample::FFT: 1.03078 ms
[GPU] sample::2nd_shift: 0.022944 ms
[GPU] sample::interpolate: 0.151968 ms
[GPU] sample::apply_phase_sampled: 0.110112 ms
[GPU] sample_tot: 7.09805 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123712 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16544 ms
[GPU] reduce_chi2: 0.316192 ms
[GPU] chi2_profile::free_all: 0.265568 ms
[GPU] chi2_profile_tot_gputimer: 16.1114 ms
[CPU] chi2_profile_tot: 16.1302 ms

[GPU] chi2_profile::malloc_fint: 0.70144 ms
[GPU] chi2_profile::copy_observations: 6.08138 ms
[GPU] create_image_d::malloc_image: 0.677952 ms
[GPU] create_image_d::memset: 0.02864 ms
[GPU] create_image_d::malloc_ints: 0.654944 ms
[GPU] create_image_d::copy_ints_H->D: 0.010336 ms
[GPU] create_image_d::sweep: 0.050752 ms
[GPU] create_image_d::central_pixel: 0.009376 ms
[GPU] create_image_d::free_ints: 0.072704 ms
[GPU] create_image: 1.58806 ms
[GPU] sample::copy_uv_H->D: 5.34826 ms
[GPU] sample::copy_uvrot_D->D: 0.08896 ms
[GPU] sample::1st_shift: 0.041536 ms
[GPU] sample::FFT: 1.05398 ms
[GPU] sample::2nd_shift: 0.021792 ms
[GPU] sample::interpolate: 0.157504 ms
[GPU] sample::apply_phase_sampled: 0.114432 ms
[GPU] sample_tot: 7.13149 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122368 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.163488 ms
[GPU] reduce_chi2: 0.313056 ms
[GPU] chi2_profile::free_all: 0.26304 ms
[GPU] chi2_profile_tot_gputimer: 16.1702 ms
[CPU] chi2_profile_tot: 16.1897 ms
512	1.000000e+06	float64	None	32	3.297122e-01	1.735327e-02	1.283078e-03	1.582122e-02
# |--> timings: [0.016947031021118164, 0.017355918884277344, 0.016731977462768555, 0.018405914306640625, 0.01645803451538086, 0.016023874282836914, 0.015821218490600586, 0.01715707778930664, 0.016349077224731445, 0.01678180694580078, 0.017651081085205078, 0.018769025802612305, 0.01987600326538086, 0.020081043243408203, 0.0193021297454834, 0.017184972763061523, 0.017009973526000977, 0.016319990158081055, 0.016187191009521484, 0.01624584197998047]

[CPU] chi2_profile::malloc_fint: 0.008967 ms
[CPU] create_image: 5.19925 ms
[CPU] sample::1st_shift: 0.124272 ms
[CPU] sample::FFT: 6.38096 ms
[CPU] sample::2nd_shift: 0.153967 ms
[CPU] sample::interpolate: 62.9728 ms
[CPU] sample::apply_phase_sampled: 76.3583 ms
[CPU] sample_tot: 153.62 ms
[CPU] sample_profile_tot: 158.835 ms
[CPU] diff_weighted: 9.27051 ms
[CPU] reduce_chi2_tot: 14.367 ms
[CPU] chi2_profile::free_fint: 0.000842001 ms
[CPU] chi2_profile_tot: 173.235 ms

[CPU] chi2_profile::malloc_fint: 0.001366 ms
[CPU] create_image: 4.61779 ms
[CPU] sample::1st_shift: 0.142723 ms
[CPU] sample::FFT: 1.81952 ms
[CPU] sample::2nd_shift: 0.165889 ms
[CPU] sample::interpolate: 81.7898 ms
[CPU] sample::apply_phase_sampled: 77.7368 ms
[CPU] sample_tot: 166.838 ms
[CPU] sample_profile_tot: 171.467 ms
[CPU] diff_weighted: 8.99291 ms
[CPU] reduce_chi2_tot: 13.907 ms
[CPU] chi2_profile::free_fint: 0.001028 ms
[CPU] chi2_profile_tot: 185.391 ms

[CPU] chi2_profile::malloc_fint: 0.001246 ms
[CPU] create_image: 4.65491 ms
[CPU] sample::1st_shift: 0.127624 ms
[CPU] sample::FFT: 1.74547 ms
[CPU] sample::2nd_shift: 0.181785 ms
[CPU] sample::interpolate: 79.099 ms
[CPU] sample::apply_phase_sampled: 72.5779 ms
[CPU] sample_tot: 158.745 ms
[CPU] sample_profile_tot: 163.407 ms
[CPU] diff_weighted: 8.74746 ms
[CPU] reduce_chi2_tot: 13.5629 ms
[CPU] chi2_profile::free_fint: 0.001025 ms
[CPU] chi2_profile_tot: 176.984 ms

[CPU] chi2_profile::malloc_fint: 0.016398 ms
[CPU] create_image: 4.20755 ms
[CPU] sample::1st_shift: 0.136927 ms
[CPU] sample::FFT: 1.72318 ms
[CPU] sample::2nd_shift: 0.153725 ms
[CPU] sample::interpolate: 79.3832 ms
[CPU] sample::apply_phase_sampled: 75.9822 ms
[CPU] sample_tot: 162.226 ms
[CPU] sample_profile_tot: 166.449 ms
[CPU] diff_weighted: 9.04746 ms
[CPU] reduce_chi2_tot: 16.0919 ms
[CPU] chi2_profile::free_fint: 0.000945 ms
[CPU] chi2_profile_tot: 182.571 ms

[CPU] chi2_profile::malloc_fint: 0.001279 ms
[CPU] create_image: 4.36043 ms
[CPU] sample::1st_shift: 0.120204 ms
[CPU] sample::FFT: 1.70214 ms
[CPU] sample::2nd_shift: 0.162522 ms
[CPU] sample::interpolate: 84.2546 ms
[CPU] sample::apply_phase_sampled: 72.4524 ms
[CPU] sample_tot: 163.995 ms
[CPU] sample_profile_tot: 168.363 ms
[CPU] diff_weighted: 8.83303 ms
[CPU] reduce_chi2_tot: 13.6438 ms
[CPU] chi2_profile::free_fint: 0.001169 ms
[CPU] chi2_profile_tot: 182.03 ms

[CPU] chi2_profile::malloc_fint: 0.000951 ms
[CPU] create_image: 4.42867 ms
[CPU] sample::1st_shift: 0.120554 ms
[CPU] sample::FFT: 1.70492 ms
[CPU] sample::2nd_shift: 0.153614 ms
[CPU] sample::interpolate: 82.3177 ms
[CPU] sample::apply_phase_sampled: 76.3681 ms
[CPU] sample_tot: 165.604 ms
[CPU] sample_profile_tot: 170.041 ms
[CPU] diff_weighted: 8.93445 ms
[CPU] reduce_chi2_tot: 13.818 ms
[CPU] chi2_profile::free_fint: 0.000702001 ms
[CPU] chi2_profile_tot: 183.874 ms

[CPU] chi2_profile::malloc_fint: 0.00144 ms
[CPU] create_image: 4.35626 ms
[CPU] sample::1st_shift: 0.123729 ms
[CPU] sample::FFT: 1.67776 ms
[CPU] sample::2nd_shift: 0.153389 ms
[CPU] sample::interpolate: 81.1127 ms
[CPU] sample::apply_phase_sampled: 77.5944 ms
[CPU] sample_tot: 165.515 ms
[CPU] sample_profile_tot: 169.879 ms
[CPU] diff_weighted: 9.26865 ms
[CPU] reduce_chi2_tot: 14.3995 ms
[CPU] chi2_profile::free_fint: 0.000783999 ms
[CPU] chi2_profile_tot: 184.292 ms

[CPU] chi2_profile::malloc_fint: 0.011253 ms
[CPU] create_image: 4.55567 ms
[CPU] sample::1st_shift: 0.131937 ms
[CPU] sample::FFT: 1.802 ms
[CPU] sample::2nd_shift: 0.164339 ms
[CPU] sample::interpolate: 87.3916 ms
[CPU] sample::apply_phase_sampled: 80.537 ms
[CPU] sample_tot: 174.699 ms
[CPU] sample_profile_tot: 179.264 ms
[CPU] diff_weighted: 8.86764 ms
[CPU] reduce_chi2_tot: 13.6491 ms
[CPU] chi2_profile::free_fint: 0.000813001 ms
[CPU] chi2_profile_tot: 192.938 ms

[CPU] chi2_profile::malloc_fint: 0.001012 ms
[CPU] create_image: 4.36892 ms
[CPU] sample::1st_shift: 0.123372 ms
[CPU] sample::FFT: 1.68797 ms
[CPU] sample::2nd_shift: 0.159503 ms
[CPU] sample::interpolate: 78.1519 ms
[CPU] sample::apply_phase_sampled: 78.8122 ms
[CPU] sample_tot: 163.829 ms
[CPU] sample_profile_tot: 168.206 ms
[CPU] diff_weighted: 9.25832 ms
[CPU] reduce_chi2_tot: 14.3426 ms
[CPU] chi2_profile::free_fint: 0.000766 ms
[CPU] chi2_profile_tot: 182.562 ms

[CPU] chi2_profile::malloc_fint: 0.001346 ms
[CPU] create_image: 4.5725 ms
[CPU] sample::1st_shift: 0.132018 ms
[CPU] sample::FFT: 1.81597 ms
[CPU] sample::2nd_shift: 0.164859 ms
[CPU] sample::interpolate: 88.6484 ms
[CPU] sample::apply_phase_sampled: 77.8667 ms
[CPU] sample_tot: 173.279 ms
[CPU] sample_profile_tot: 177.866 ms
[CPU] diff_weighted: 9.21081 ms
[CPU] reduce_chi2_tot: 14.1889 ms
[CPU] chi2_profile::free_fint: 0.001006 ms
[CPU] chi2_profile_tot: 192.072 ms

[CPU] chi2_profile::malloc_fint: 0.001281 ms
[CPU] create_image: 4.49041 ms
[CPU] sample::1st_shift: 0.138685 ms
[CPU] sample::FFT: 1.72136 ms
[CPU] sample::2nd_shift: 0.192161 ms
[CPU] sample::interpolate: 81.6 ms
[CPU] sample::apply_phase_sampled: 77.3002 ms
[CPU] sample_tot: 167.713 ms
[CPU] sample_profile_tot: 172.212 ms
[CPU] diff_weighted: 10.1693 ms
[CPU] reduce_chi2_tot: 15.2115 ms
[CPU] chi2_profile::free_fint: 0.001209 ms
[CPU] chi2_profile_tot: 187.439 ms

[CPU] chi2_profile::malloc_fint: 0.001152 ms
[CPU] create_image: 4.60042 ms
[CPU] sample::1st_shift: 0.123977 ms
[CPU] sample::FFT: 1.85009 ms
[CPU] sample::2nd_shift: 0.169825 ms
[CPU] sample::interpolate: 91.901 ms
[CPU] sample::apply_phase_sampled: 78.0814 ms
[CPU] sample_tot: 177.811 ms
[CPU] sample_profile_tot: 182.421 ms
[CPU] diff_weighted: 9.29117 ms
[CPU] reduce_chi2_tot: 14.3879 ms
[CPU] chi2_profile::free_fint: 0.000901999 ms
[CPU] chi2_profile_tot: 196.823 ms

[CPU] chi2_profile::malloc_fint: 0.001589 ms
[CPU] create_image: 4.58394 ms
[CPU] sample::1st_shift: 0.132256 ms
[CPU] sample::FFT: 1.83325 ms
[CPU] sample::2nd_shift: 0.165032 ms
[CPU] sample::interpolate: 79.3436 ms
[CPU] sample::apply_phase_sampled: 77.2318 ms
[CPU] sample_tot: 163.443 ms
[CPU] sample_profile_tot: 168.035 ms
[CPU] diff_weighted: 9.29067 ms
[CPU] reduce_chi2_tot: 14.4385 ms
[CPU] chi2_profile::free_fint: 0.0016 ms
[CPU] chi2_profile_tot: 182.491 ms

[CPU] chi2_profile::malloc_fint: 0.001667 ms
[CPU] create_image: 4.62067 ms
[CPU] sample::1st_shift: 0.134241 ms
[CPU] sample::FFT: 1.80841 ms
[CPU] sample::2nd_shift: 0.164847 ms
[CPU] sample::interpolate: 93.2684 ms
[CPU] sample::apply_phase_sampled: 80.8173 ms
[CPU] sample_tot: 181.022 ms
[CPU] sample_profile_tot: 185.657 ms
[CPU] diff_weighted: 8.61547 ms
[CPU] reduce_chi2_tot: 13.8339 ms
[CPU] chi2_profile::free_fint: 0.005187 ms
[CPU] chi2_profile_tot: 199.513 ms

[CPU] chi2_profile::malloc_fint: 0.001341 ms
[CPU] create_image: 4.79118 ms
[CPU] sample::1st_shift: 0.134494 ms
[CPU] sample::FFT: 1.86715 ms
[CPU] sample::2nd_shift: 0.164847 ms
[CPU] sample::interpolate: 80.2599 ms
[CPU] sample::apply_phase_sampled: 75.8741 ms
[CPU] sample_tot: 163.033 ms
[CPU] sample_profile_tot: 167.843 ms
[CPU] diff_weighted: 9.26772 ms
[CPU] reduce_chi2_tot: 14.7384 ms
[CPU] chi2_profile::free_fint: 0.011562 ms
[CPU] chi2_profile_tot: 182.611 ms

[CPU] chi2_profile::malloc_fint: 0.0038 ms
[CPU] create_image: 4.7107 ms
[CPU] sample::1st_shift: 0.146622 ms
[CPU] sample::FFT: 1.91225 ms
[CPU] sample::2nd_shift: 0.164691 ms
[CPU] sample::interpolate: 88.994 ms
[CPU] sample::apply_phase_sampled: 74.7507 ms
[CPU] sample_tot: 170.961 ms
[CPU] sample_profile_tot: 175.682 ms
[CPU] diff_weighted: 9.43285 ms
[CPU] reduce_chi2_tot: 14.5521 ms
[CPU] chi2_profile::free_fint: 0.000743999 ms
[CPU] chi2_profile_tot: 190.251 ms

[CPU] chi2_profile::malloc_fint: 0.001323 ms
[CPU] create_image: 4.54055 ms
[CPU] sample::1st_shift: 0.122816 ms
[CPU] sample::FFT: 1.73162 ms
[CPU] sample::2nd_shift: 0.160814 ms
[CPU] sample::interpolate: 80.887 ms
[CPU] sample::apply_phase_sampled: 77.6943 ms
[CPU] sample_tot: 165.681 ms
[CPU] sample_profile_tot: 170.232 ms
[CPU] diff_weighted: 9.09514 ms
[CPU] reduce_chi2_tot: 14.0688 ms
[CPU] chi2_profile::free_fint: 0.005635 ms
[CPU] chi2_profile_tot: 184.32 ms

[CPU] chi2_profile::malloc_fint: 0.001576 ms
[CPU] create_image: 4.53275 ms
[CPU] sample::1st_shift: 0.124343 ms
[CPU] sample::FFT: 1.74869 ms
[CPU] sample::2nd_shift: 0.160392 ms
[CPU] sample::interpolate: 89.5001 ms
[CPU] sample::apply_phase_sampled: 75.7996 ms
[CPU] sample_tot: 172.497 ms
[CPU] sample_profile_tot: 177.04 ms
[CPU] diff_weighted: 9.12927 ms
[CPU] reduce_chi2_tot: 14.1212 ms
[CPU] chi2_profile::free_fint: 0.003979 ms
[CPU] chi2_profile_tot: 191.179 ms

[CPU] chi2_profile::malloc_fint: 0.001068 ms
[CPU] create_image: 4.56896 ms
[CPU] sample::1st_shift: 0.134541 ms
[CPU] sample::FFT: 1.77765 ms
[CPU] sample::2nd_shift: 0.16112 ms
[CPU] sample::interpolate: 79.4946 ms
[CPU] sample::apply_phase_sampled: 74.4498 ms
[CPU] sample_tot: 161.135 ms
[CPU] sample_profile_tot: 165.72 ms
[CPU] diff_weighted: 9.07082 ms
[CPU] reduce_chi2_tot: 13.8733 ms
[CPU] chi2_profile::free_fint: 0.006759 ms
[CPU] chi2_profile_tot: 179.615 ms

[CPU] chi2_profile::malloc_fint: 0.00117 ms
[CPU] create_image: 4.56413 ms
[CPU] sample::1st_shift: 0.124188 ms
[CPU] sample::FFT: 1.7267 ms
[CPU] sample::2nd_shift: 0.162447 ms
[CPU] sample::interpolate: 89.7667 ms
[CPU] sample::apply_phase_sampled: 79.0633 ms
[CPU] sample_tot: 175.942 ms
[CPU] sample_profile_tot: 180.541 ms
[CPU] diff_weighted: 9.76727 ms
[CPU] reduce_chi2_tot: 14.7724 ms
[CPU] chi2_profile::free_fint: 0.001334 ms
[CPU] chi2_profile_tot: 195.329 ms
512	1.000000e+06	float64	1	None	3.555434e+00	1.871281e-01	6.058912e-03	1.733799e-01
# |--> timings: [0.17337989807128906, 0.18555617332458496, 0.17712688446044922, 0.18271708488464355, 0.18221402168273926, 0.18406915664672852, 0.18444395065307617, 0.19308900833129883, 0.1827089786529541, 0.19223499298095703, 0.18760299682617188, 0.19698786735534668, 0.18265295028686523, 0.199692964553833, 0.18281793594360352, 0.19044804573059082, 0.18446707725524902, 0.19134902954101562, 0.17977404594421387, 0.1954810619354248]

[CPU] chi2_profile::malloc_fint: 0.001427 ms
[CPU] create_image: 5.03368 ms
[CPU] sample::1st_shift: 0.22147 ms
[CPU] sample::FFT: 5.24878 ms
[CPU] sample::2nd_shift: 0.235323 ms
[CPU] sample::interpolate: 70.7229 ms
[CPU] sample::apply_phase_sampled: 61.1872 ms
[CPU] sample_tot: 142.541 ms
[CPU] sample_profile_tot: 147.587 ms
[CPU] diff_weighted: 7.0734 ms
[CPU] reduce_chi2_tot: 10.4568 ms
[CPU] chi2_profile::free_fint: 0.001044 ms
[CPU] chi2_profile_tot: 158.063 ms

[CPU] chi2_profile::malloc_fint: 0.001421 ms
[CPU] create_image: 3.26728 ms
[CPU] sample::1st_shift: 0.24266 ms
[CPU] sample::FFT: 1.62908 ms
[CPU] sample::2nd_shift: 0.186444 ms
[CPU] sample::interpolate: 64.0672 ms
[CPU] sample::apply_phase_sampled: 44.9801 ms
[CPU] sample_tot: 116.705 ms
[CPU] sample_profile_tot: 119.988 ms
[CPU] diff_weighted: 5.4733 ms
[CPU] reduce_chi2_tot: 8.36918 ms
[CPU] chi2_profile::free_fint: 0.000922 ms
[CPU] chi2_profile_tot: 128.373 ms

[CPU] chi2_profile::malloc_fint: 0.001086 ms
[CPU] create_image: 2.97384 ms
[CPU] sample::1st_shift: 0.254381 ms
[CPU] sample::FFT: 1.45149 ms
[CPU] sample::2nd_shift: 0.178021 ms
[CPU] sample::interpolate: 45.5681 ms
[CPU] sample::apply_phase_sampled: 44.2867 ms
[CPU] sample_tot: 96.5015 ms
[CPU] sample_profile_tot: 99.4828 ms
[CPU] diff_weighted: 5.30732 ms
[CPU] reduce_chi2_tot: 8.23768 ms
[CPU] chi2_profile::free_fint: 0.000760001 ms
[CPU] chi2_profile_tot: 107.732 ms

[CPU] chi2_profile::malloc_fint: 0.001068 ms
[CPU] create_image: 2.83368 ms
[CPU] sample::1st_shift: 0.230207 ms
[CPU] sample::FFT: 1.35699 ms
[CPU] sample::2nd_shift: 0.179235 ms
[CPU] sample::interpolate: 44.9971 ms
[CPU] sample::apply_phase_sampled: 44.7407 ms
[CPU] sample_tot: 95.7861 ms
[CPU] sample_profile_tot: 98.6264 ms
[CPU] diff_weighted: 5.33576 ms
[CPU] reduce_chi2_tot: 8.22202 ms
[CPU] chi2_profile::free_fint: 0.001103 ms
[CPU] chi2_profile_tot: 106.86 ms

[CPU] chi2_profile::malloc_fint: 0.001242 ms
[CPU] create_image: 2.84265 ms
[CPU] sample::1st_shift: 0.237626 ms
[CPU] sample::FFT: 1.38101 ms
[CPU] sample::2nd_shift: 0.185181 ms
[CPU] sample::interpolate: 66.8837 ms
[CPU] sample::apply_phase_sampled: 45.3404 ms
[CPU] sample_tot: 118.411 ms
[CPU] sample_profile_tot: 121.261 ms
[CPU] diff_weighted: 5.33159 ms
[CPU] reduce_chi2_tot: 8.26064 ms
[CPU] chi2_profile::free_fint: 0.000925 ms
[CPU] chi2_profile_tot: 129.535 ms

[CPU] chi2_profile::malloc_fint: 0.00114 ms
[CPU] create_image: 2.90656 ms
[CPU] sample::1st_shift: 0.218426 ms
[CPU] sample::FFT: 1.42266 ms
[CPU] sample::2nd_shift: 0.181411 ms
[CPU] sample::interpolate: 47.4638 ms
[CPU] sample::apply_phase_sampled: 39.1975 ms
[CPU] sample_tot: 93.1515 ms
[CPU] sample_profile_tot: 96.0648 ms
[CPU] diff_weighted: 4.6489 ms
[CPU] reduce_chi2_tot: 7.17682 ms
[CPU] chi2_profile::free_fint: 0.000823 ms
[CPU] chi2_profile_tot: 103.255 ms

[CPU] chi2_profile::malloc_fint: 0.001009 ms
[CPU] create_image: 2.53899 ms
[CPU] sample::1st_shift: 0.23193 ms
[CPU] sample::FFT: 1.36176 ms
[CPU] sample::2nd_shift: 0.195817 ms
[CPU] sample::interpolate: 34.0143 ms
[CPU] sample::apply_phase_sampled: 38.9908 ms
[CPU] sample_tot: 79.0555 ms
[CPU] sample_profile_tot: 81.6005 ms
[CPU] diff_weighted: 4.6673 ms
[CPU] reduce_chi2_tot: 7.23096 ms
[CPU] chi2_profile::free_fint: 0.00088 ms
[CPU] chi2_profile_tot: 88.8432 ms

[CPU] chi2_profile::malloc_fint: 0.000978001 ms
[CPU] create_image: 2.55517 ms
[CPU] sample::1st_shift: 0.24261 ms
[CPU] sample::FFT: 1.7658 ms
[CPU] sample::2nd_shift: 0.191505 ms
[CPU] sample::interpolate: 48.443 ms
[CPU] sample::apply_phase_sampled: 39.1205 ms
[CPU] sample_tot: 94.1188 ms
[CPU] sample_profile_tot: 96.6915 ms
[CPU] diff_weighted: 5.39828 ms
[CPU] reduce_chi2_tot: 7.93705 ms
[CPU] chi2_profile::free_fint: 0.000923001 ms
[CPU] chi2_profile_tot: 104.643 ms

[CPU] chi2_profile::malloc_fint: 0.001266 ms
[CPU] create_image: 2.56133 ms
[CPU] sample::1st_shift: 0.271 ms
[CPU] sample::FFT: 1.35208 ms
[CPU] sample::2nd_shift: 0.191047 ms
[CPU] sample::interpolate: 33.9863 ms
[CPU] sample::apply_phase_sampled: 39.5357 ms
[CPU] sample_tot: 80.1946 ms
[CPU] sample_profile_tot: 82.7718 ms
[CPU] diff_weighted: 4.49603 ms
[CPU] reduce_chi2_tot: 6.97517 ms
[CPU] chi2_profile::free_fint: 0.000607999 ms
[CPU] chi2_profile_tot: 89.7604 ms

[CPU] chi2_profile::malloc_fint: 0.001286 ms
[CPU] create_image: 2.50612 ms
[CPU] sample::1st_shift: 0.255209 ms
[CPU] sample::FFT: 1.31193 ms
[CPU] sample::2nd_shift: 0.187179 ms
[CPU] sample::interpolate: 42.7123 ms
[CPU] sample::apply_phase_sampled: 38.2293 ms
[CPU] sample_tot: 87.0097 ms
[CPU] sample_profile_tot: 89.5211 ms
[CPU] diff_weighted: 4.57115 ms
[CPU] reduce_chi2_tot: 6.99366 ms
[CPU] chi2_profile::free_fint: 0.000634 ms
[CPU] chi2_profile_tot: 96.5258 ms

[CPU] chi2_profile::malloc_fint: 0.001173 ms
[CPU] create_image: 2.40812 ms
[CPU] sample::1st_shift: 0.245655 ms
[CPU] sample::FFT: 1.31544 ms
[CPU] sample::2nd_shift: 0.179307 ms
[CPU] sample::interpolate: 43.161 ms
[CPU] sample::apply_phase_sampled: 38.4111 ms
[CPU] sample_tot: 87.4983 ms
[CPU] sample_profile_tot: 89.9123 ms
[CPU] diff_weighted: 4.58469 ms
[CPU] reduce_chi2_tot: 7.09912 ms
[CPU] chi2_profile::free_fint: 0.000601 ms
[CPU] chi2_profile_tot: 97.0226 ms

[CPU] chi2_profile::malloc_fint: 0.001006 ms
[CPU] create_image: 2.45798 ms
[CPU] sample::1st_shift: 0.251517 ms
[CPU] sample::FFT: 1.31165 ms
[CPU] sample::2nd_shift: 0.18029 ms
[CPU] sample::interpolate: 46.5135 ms
[CPU] sample::apply_phase_sampled: 39.898 ms
[CPU] sample_tot: 92.4247 ms
[CPU] sample_profile_tot: 94.8892 ms
[CPU] diff_weighted: 6.1109 ms
[CPU] reduce_chi2_tot: 8.61219 ms
[CPU] chi2_profile::free_fint: 0.000870999 ms
[CPU] chi2_profile_tot: 103.515 ms

[CPU] chi2_profile::malloc_fint: 0.001123 ms
[CPU] create_image: 2.44745 ms
[CPU] sample::1st_shift: 0.241216 ms
[CPU] sample::FFT: 1.41044 ms
[CPU] sample::2nd_shift: 0.188409 ms
[CPU] sample::interpolate: 37.018 ms
[CPU] sample::apply_phase_sampled: 38.7345 ms
[CPU] sample_tot: 82.8921 ms
[CPU] sample_profile_tot: 85.3456 ms
[CPU] diff_weighted: 4.68974 ms
[CPU] reduce_chi2_tot: 7.21457 ms
[CPU] chi2_profile::free_fint: 0.000730999 ms
[CPU] chi2_profile_tot: 92.5869 ms

[CPU] chi2_profile::malloc_fint: 0.001137 ms
[CPU] create_image: 2.53604 ms
[CPU] sample::1st_shift: 0.273915 ms
[CPU] sample::FFT: 1.30191 ms
[CPU] sample::2nd_shift: 0.181899 ms
[CPU] sample::interpolate: 34.9863 ms
[CPU] sample::apply_phase_sampled: 39.0015 ms
[CPU] sample_tot: 80.0324 ms
[CPU] sample_profile_tot: 82.5742 ms
[CPU] diff_weighted: 4.68914 ms
[CPU] reduce_chi2_tot: 7.21223 ms
[CPU] chi2_profile::free_fint: 0.000541999 ms
[CPU] chi2_profile_tot: 89.7976 ms

[CPU] chi2_profile::malloc_fint: 0.00106 ms
[CPU] create_image: 2.51101 ms
[CPU] sample::1st_shift: 0.254695 ms
[CPU] sample::FFT: 1.29892 ms
[CPU] sample::2nd_shift: 0.181394 ms
[CPU] sample::interpolate: 43.1009 ms
[CPU] sample::apply_phase_sampled: 39.9546 ms
[CPU] sample_tot: 88.8527 ms
[CPU] sample_profile_tot: 91.3722 ms
[CPU] diff_weighted: 4.6668 ms
[CPU] reduce_chi2_tot: 7.19234 ms
[CPU] chi2_profile::free_fint: 0.002206 ms
[CPU] chi2_profile_tot: 98.5781 ms

[CPU] chi2_profile::malloc_fint: 0.001239 ms
[CPU] create_image: 2.74293 ms
[CPU] sample::1st_shift: 0.228745 ms
[CPU] sample::FFT: 1.34041 ms
[CPU] sample::2nd_shift: 0.213998 ms
[CPU] sample::interpolate: 50.2223 ms
[CPU] sample::apply_phase_sampled: 40.137 ms
[CPU] sample_tot: 96.383 ms
[CPU] sample_profile_tot: 99.1363 ms
[CPU] diff_weighted: 5.40881 ms
[CPU] reduce_chi2_tot: 8.43997 ms
[CPU] chi2_profile::free_fint: 0.011939 ms
[CPU] chi2_profile_tot: 107.605 ms

[CPU] chi2_profile::malloc_fint: 0.001087 ms
[CPU] create_image: 2.53008 ms
[CPU] sample::1st_shift: 0.242366 ms
[CPU] sample::FFT: 1.35305 ms
[CPU] sample::2nd_shift: 0.228504 ms
[CPU] sample::interpolate: 44.043 ms
[CPU] sample::apply_phase_sampled: 36.6002 ms
[CPU] sample_tot: 87.369 ms
[CPU] sample_profile_tot: 89.9113 ms
[CPU] diff_weighted: 4.85596 ms
[CPU] reduce_chi2_tot: 7.25024 ms
[CPU] chi2_profile::free_fint: 0.000802998 ms
[CPU] chi2_profile_tot: 97.1738 ms

[CPU] chi2_profile::malloc_fint: 0.001017 ms
[CPU] create_image: 2.38435 ms
[CPU] sample::1st_shift: 0.232451 ms
[CPU] sample::FFT: 1.28041 ms
[CPU] sample::2nd_shift: 0.199594 ms
[CPU] sample::interpolate: 37.1648 ms
[CPU] sample::apply_phase_sampled: 37.7266 ms
[CPU] sample_tot: 81.0336 ms
[CPU] sample_profile_tot: 83.4245 ms
[CPU] diff_weighted: 4.63105 ms
[CPU] reduce_chi2_tot: 7.15441 ms
[CPU] chi2_profile::free_fint: 0.001104 ms
[CPU] chi2_profile_tot: 90.5906 ms

[CPU] chi2_profile::malloc_fint: 0.001138 ms
[CPU] create_image: 2.50904 ms
[CPU] sample::1st_shift: 0.247574 ms
[CPU] sample::FFT: 1.60883 ms
[CPU] sample::2nd_shift: 0.20395 ms
[CPU] sample::interpolate: 41.6904 ms
[CPU] sample::apply_phase_sampled: 40.1746 ms
[CPU] sample_tot: 89.5156 ms
[CPU] sample_profile_tot: 92.0314 ms
[CPU] diff_weighted: 5.01556 ms
[CPU] reduce_chi2_tot: 7.49622 ms
[CPU] chi2_profile::free_fint: 0.000757002 ms
[CPU] chi2_profile_tot: 99.5402 ms

[CPU] chi2_profile::malloc_fint: 0.001 ms
[CPU] create_image: 2.94047 ms
[CPU] sample::1st_shift: 0.269 ms
[CPU] sample::FFT: 1.35329 ms
[CPU] sample::2nd_shift: 0.18067 ms
[CPU] sample::interpolate: 53.8995 ms
[CPU] sample::apply_phase_sampled: 41.6384 ms
[CPU] sample_tot: 102.206 ms
[CPU] sample_profile_tot: 105.156 ms
[CPU] diff_weighted: 5.8972 ms
[CPU] reduce_chi2_tot: 8.39157 ms
[CPU] chi2_profile::free_fint: 0.009567 ms
[CPU] chi2_profile_tot: 113.569 ms
512	1.000000e+06	float64	2	None	1.948005e+00	1.025266e-01	1.141186e-02	8.894610e-02
# |--> timings: [0.1582012176513672, 0.12854504585266113, 0.10785818099975586, 0.10696291923522949, 0.12967419624328613, 0.10340499877929688, 0.08894610404968262, 0.1047818660736084, 0.08987998962402344, 0.0966181755065918, 0.09713220596313477, 0.10364294052124023, 0.09271597862243652, 0.08992409706115723, 0.09869194030761719, 0.10778594017028809, 0.0973050594329834, 0.09074211120605469, 0.09967899322509766, 0.11371397972106934]

[CPU] chi2_profile::malloc_fint: 0.001294 ms
[CPU] create_image: 6.06778 ms
[CPU] sample::1st_shift: 0.231234 ms
[CPU] sample::FFT: 5.17895 ms
[CPU] sample::2nd_shift: 0.135265 ms
[CPU] sample::interpolate: 35.5902 ms
[CPU] sample::apply_phase_sampled: 29.6042 ms
[CPU] sample_tot: 75.8137 ms
[CPU] sample_profile_tot: 81.9503 ms
[CPU] diff_weighted: 3.76755 ms
[CPU] reduce_chi2_tot: 5.56948 ms
[CPU] chi2_profile::free_fint: 0.000914999 ms
[CPU] chi2_profile_tot: 87.536 ms

[CPU] chi2_profile::malloc_fint: 0.000896 ms
[CPU] create_image: 2.01987 ms
[CPU] sample::1st_shift: 0.183809 ms
[CPU] sample::FFT: 1.17332 ms
[CPU] sample::2nd_shift: 0.127483 ms
[CPU] sample::interpolate: 23.9059 ms
[CPU] sample::apply_phase_sampled: 38.2024 ms
[CPU] sample_tot: 68.2961 ms
[CPU] sample_profile_tot: 70.3229 ms
[CPU] diff_weighted: 3.77466 ms
[CPU] reduce_chi2_tot: 5.83475 ms
[CPU] chi2_profile::free_fint: 0.000921 ms
[CPU] chi2_profile_tot: 76.1713 ms

[CPU] chi2_profile::malloc_fint: 0.001319 ms
[CPU] create_image: 1.88856 ms
[CPU] sample::1st_shift: 0.214303 ms
[CPU] sample::FFT: 1.4738 ms
[CPU] sample::2nd_shift: 0.131313 ms
[CPU] sample::interpolate: 23.2046 ms
[CPU] sample::apply_phase_sampled: 25.3899 ms
[CPU] sample_tot: 55.137 ms
[CPU] sample_profile_tot: 57.0525 ms
[CPU] diff_weighted: 2.83364 ms
[CPU] reduce_chi2_tot: 4.35932 ms
[CPU] chi2_profile::free_fint: 0.000778 ms
[CPU] chi2_profile_tot: 61.4259 ms

[CPU] chi2_profile::malloc_fint: 0.001093 ms
[CPU] create_image: 1.84171 ms
[CPU] sample::1st_shift: 0.195757 ms
[CPU] sample::FFT: 1.16311 ms
[CPU] sample::2nd_shift: 0.12576 ms
[CPU] sample::interpolate: 21.9966 ms
[CPU] sample::apply_phase_sampled: 22.4283 ms
[CPU] sample_tot: 50.0606 ms
[CPU] sample_profile_tot: 51.9091 ms
[CPU] diff_weighted: 3.0086 ms
[CPU] reduce_chi2_tot: 4.48537 ms
[CPU] chi2_profile::free_fint: 0.001149 ms
[CPU] chi2_profile_tot: 56.4072 ms

[CPU] chi2_profile::malloc_fint: 0.001411 ms
[CPU] create_image: 1.81598 ms
[CPU] sample::1st_shift: 0.23593 ms
[CPU] sample::FFT: 1.2397 ms
[CPU] sample::2nd_shift: 0.12806 ms
[CPU] sample::interpolate: 32.0245 ms
[CPU] sample::apply_phase_sampled: 23.6061 ms
[CPU] sample_tot: 62.1668 ms
[CPU] sample_profile_tot: 63.9908 ms
[CPU] diff_weighted: 2.87247 ms
[CPU] reduce_chi2_tot: 4.3405 ms
[CPU] chi2_profile::free_fint: 0.000754 ms
[CPU] chi2_profile_tot: 68.347 ms

[CPU] chi2_profile::malloc_fint: 0.001483 ms
[CPU] create_image: 1.81118 ms
[CPU] sample::1st_shift: 0.178165 ms
[CPU] sample::FFT: 1.16023 ms
[CPU] sample::2nd_shift: 0.121114 ms
[CPU] sample::interpolate: 21.7665 ms
[CPU] sample::apply_phase_sampled: 22.3257 ms
[CPU] sample_tot: 50.3998 ms
[CPU] sample_profile_tot: 52.2182 ms
[CPU] diff_weighted: 2.77951 ms
[CPU] reduce_chi2_tot: 4.28635 ms
[CPU] chi2_profile::free_fint: 0.000729999 ms
[CPU] chi2_profile_tot: 56.5178 ms

[CPU] chi2_profile::malloc_fint: 0.001485 ms
[CPU] create_image: 1.78537 ms
[CPU] sample::1st_shift: 0.17574 ms
[CPU] sample::FFT: 1.14246 ms
[CPU] sample::2nd_shift: 0.13314 ms
[CPU] sample::interpolate: 21.7268 ms
[CPU] sample::apply_phase_sampled: 22.2588 ms
[CPU] sample_tot: 49.5854 ms
[CPU] sample_profile_tot: 51.3775 ms
[CPU] diff_weighted: 2.8459 ms
[CPU] reduce_chi2_tot: 4.34764 ms
[CPU] chi2_profile::free_fint: 0.008824 ms
[CPU] chi2_profile_tot: 55.7457 ms

[CPU] chi2_profile::malloc_fint: 0.001115 ms
[CPU] create_image: 1.79683 ms
[CPU] sample::1st_shift: 0.19083 ms
[CPU] sample::FFT: 1.11526 ms
[CPU] sample::2nd_shift: 0.135594 ms
[CPU] sample::interpolate: 21.8474 ms
[CPU] sample::apply_phase_sampled: 22.2589 ms
[CPU] sample_tot: 49.7064 ms
[CPU] sample_profile_tot: 51.5097 ms
[CPU] diff_weighted: 2.83135 ms
[CPU] reduce_chi2_tot: 4.31519 ms
[CPU] chi2_profile::free_fint: 0.000714999 ms
[CPU] chi2_profile_tot: 55.8373 ms

[CPU] chi2_profile::malloc_fint: 0.001316 ms
[CPU] create_image: 1.78729 ms
[CPU] sample::1st_shift: 0.175229 ms
[CPU] sample::FFT: 1.14708 ms
[CPU] sample::2nd_shift: 0.12273 ms
[CPU] sample::interpolate: 21.7328 ms
[CPU] sample::apply_phase_sampled: 22.409 ms
[CPU] sample_tot: 49.5663 ms
[CPU] sample_profile_tot: 51.36 ms
[CPU] diff_weighted: 2.85704 ms
[CPU] reduce_chi2_tot: 4.337 ms
[CPU] chi2_profile::free_fint: 0.000616999 ms
[CPU] chi2_profile_tot: 55.7094 ms

[CPU] chi2_profile::malloc_fint: 0.001027 ms
[CPU] create_image: 1.80551 ms
[CPU] sample::1st_shift: 0.186478 ms
[CPU] sample::FFT: 1.10994 ms
[CPU] sample::2nd_shift: 0.143468 ms
[CPU] sample::interpolate: 20.9709 ms
[CPU] sample::apply_phase_sampled: 22.3 ms
[CPU] sample_tot: 48.4178 ms
[CPU] sample_profile_tot: 50.2496 ms
[CPU] diff_weighted: 2.70333 ms
[CPU] reduce_chi2_tot: 4.16957 ms
[CPU] chi2_profile::free_fint: 0.002633 ms
[CPU] chi2_profile_tot: 54.4326 ms

[CPU] chi2_profile::malloc_fint: 0.001008 ms
[CPU] create_image: 1.83398 ms
[CPU] sample::1st_shift: 0.188903 ms
[CPU] sample::FFT: 1.14347 ms
[CPU] sample::2nd_shift: 0.130458 ms
[CPU] sample::interpolate: 22.3729 ms
[CPU] sample::apply_phase_sampled: 23.4113 ms
[CPU] sample_tot: 51.2481 ms
[CPU] sample_profile_tot: 53.0889 ms
[CPU] diff_weighted: 3.3052 ms
[CPU] reduce_chi2_tot: 4.77167 ms
[CPU] chi2_profile::free_fint: 0.000910999 ms
[CPU] chi2_profile_tot: 57.8738 ms

[CPU] chi2_profile::malloc_fint: 0.001136 ms
[CPU] create_image: 1.81781 ms
[CPU] sample::1st_shift: 0.179886 ms
[CPU] sample::FFT: 1.27283 ms
[CPU] sample::2nd_shift: 0.133131 ms
[CPU] sample::interpolate: 26.1754 ms
[CPU] sample::apply_phase_sampled: 22.3579 ms
[CPU] sample_tot: 55.6529 ms
[CPU] sample_profile_tot: 57.4819 ms
[CPU] diff_weighted: 2.93967 ms
[CPU] reduce_chi2_tot: 4.38335 ms
[CPU] chi2_profile::free_fint: 0.000802 ms
[CPU] chi2_profile_tot: 61.8788 ms

[CPU] chi2_profile::malloc_fint: 0.001292 ms
[CPU] create_image: 1.6509 ms
[CPU] sample::1st_shift: 0.213298 ms
[CPU] sample::FFT: 1.18018 ms
[CPU] sample::2nd_shift: 0.122796 ms
[CPU] sample::interpolate: 19.6622 ms
[CPU] sample::apply_phase_sampled: 22.1235 ms
[CPU] sample_tot: 48.1315 ms
[CPU] sample_profile_tot: 49.7899 ms
[CPU] diff_weighted: 2.6485 ms
[CPU] reduce_chi2_tot: 4.03374 ms
[CPU] chi2_profile::free_fint: 0.000762 ms
[CPU] chi2_profile_tot: 53.836 ms

[CPU] chi2_profile::malloc_fint: 0.001002 ms
[CPU] create_image: 1.55355 ms
[CPU] sample::1st_shift: 0.195569 ms
[CPU] sample::FFT: 1.11324 ms
[CPU] sample::2nd_shift: 0.136011 ms
[CPU] sample::interpolate: 19.0041 ms
[CPU] sample::apply_phase_sampled: 20.4346 ms
[CPU] sample_tot: 44.9038 ms
[CPU] sample_profile_tot: 46.4631 ms
[CPU] diff_weighted: 2.38072 ms
[CPU] reduce_chi2_tot: 3.64685 ms
[CPU] chi2_profile::free_fint: 0.000710001 ms
[CPU] chi2_profile_tot: 50.1204 ms

[CPU] chi2_profile::malloc_fint: 0.000892998 ms
[CPU] create_image: 1.52338 ms
[CPU] sample::1st_shift: 0.174366 ms
[CPU] sample::FFT: 0.995009 ms
[CPU] sample::2nd_shift: 0.121992 ms
[CPU] sample::interpolate: 19.9457 ms
[CPU] sample::apply_phase_sampled: 18.8294 ms
[CPU] sample_tot: 43.8343 ms
[CPU] sample_profile_tot: 45.3634 ms
[CPU] diff_weighted: 2.33994 ms
[CPU] reduce_chi2_tot: 3.61726 ms
[CPU] chi2_profile::free_fint: 0.000729 ms
[CPU] chi2_profile_tot: 48.9907 ms

[CPU] chi2_profile::malloc_fint: 0.000788999 ms
[CPU] create_image: 1.62097 ms
[CPU] sample::1st_shift: 0.188266 ms
[CPU] sample::FFT: 0.930615 ms
[CPU] sample::2nd_shift: 0.127964 ms
[CPU] sample::interpolate: 20.4552 ms
[CPU] sample::apply_phase_sampled: 19.5816 ms
[CPU] sample_tot: 45.1757 ms
[CPU] sample_profile_tot: 46.8023 ms
[CPU] diff_weighted: 2.42173 ms
[CPU] reduce_chi2_tot: 3.72762 ms
[CPU] chi2_profile::free_fint: 0.000684 ms
[CPU] chi2_profile_tot: 50.5389 ms

[CPU] chi2_profile::malloc_fint: 0.000859 ms
[CPU] create_image: 1.63026 ms
[CPU] sample::1st_shift: 0.186964 ms
[CPU] sample::FFT: 1.05043 ms
[CPU] sample::2nd_shift: 0.120505 ms
[CPU] sample::interpolate: 19.2118 ms
[CPU] sample::apply_phase_sampled: 19.485 ms
[CPU] sample_tot: 44.0191 ms
[CPU] sample_profile_tot: 45.655 ms
[CPU] diff_weighted: 2.29286 ms
[CPU] reduce_chi2_tot: 3.62439 ms
[CPU] chi2_profile::free_fint: 0.000608999 ms
[CPU] chi2_profile_tot: 49.2894 ms

[CPU] chi2_profile::malloc_fint: 0.001251 ms
[CPU] create_image: 1.58552 ms
[CPU] sample::1st_shift: 0.189099 ms
[CPU] sample::FFT: 1.05153 ms
[CPU] sample::2nd_shift: 0.119968 ms
[CPU] sample::interpolate: 22.7894 ms
[CPU] sample::apply_phase_sampled: 19.091 ms
[CPU] sample_tot: 47.531 ms
[CPU] sample_profile_tot: 49.1231 ms
[CPU] diff_weighted: 2.29983 ms
[CPU] reduce_chi2_tot: 3.58931 ms
[CPU] chi2_profile::free_fint: 0.001008 ms
[CPU] chi2_profile_tot: 52.7253 ms

[CPU] chi2_profile::malloc_fint: 0.001259 ms
[CPU] create_image: 1.678 ms
[CPU] sample::1st_shift: 0.19806 ms
[CPU] sample::FFT: 1.05298 ms
[CPU] sample::2nd_shift: 0.121869 ms
[CPU] sample::interpolate: 22.2142 ms
[CPU] sample::apply_phase_sampled: 20.3001 ms
[CPU] sample_tot: 49.5025 ms
[CPU] sample_profile_tot: 51.1901 ms
[CPU] diff_weighted: 2.34758 ms
[CPU] reduce_chi2_tot: 3.65637 ms
[CPU] chi2_profile::free_fint: 0.000627 ms
[CPU] chi2_profile_tot: 54.8579 ms

[CPU] chi2_profile::malloc_fint: 0.000999 ms
[CPU] create_image: 1.60152 ms
[CPU] sample::1st_shift: 0.195267 ms
[CPU] sample::FFT: 1.01203 ms
[CPU] sample::2nd_shift: 0.15885 ms
[CPU] sample::interpolate: 22.3455 ms
[CPU] sample::apply_phase_sampled: 19.2699 ms
[CPU] sample_tot: 46.7367 ms
[CPU] sample_profile_tot: 48.3444 ms
[CPU] diff_weighted: 2.62369 ms
[CPU] reduce_chi2_tot: 3.95295 ms
[CPU] chi2_profile::free_fint: 0.000612999 ms
[CPU] chi2_profile_tot: 52.3079 ms
512	1.000000e+06	float64	4	None	1.074798e+00	5.656833e-02	6.562369e-03	4.905200e-02
# |--> timings: [0.08762097358703613, 0.0762629508972168, 0.061515092849731445, 0.05656886100769043, 0.06849002838134766, 0.05663585662841797, 0.055802106857299805, 0.055893898010253906, 0.05576205253601074, 0.054486989974975586, 0.057997941970825195, 0.062027931213378906, 0.05394601821899414, 0.050180912017822266, 0.04905200004577637, 0.05058693885803223, 0.04934287071228027, 0.052835941314697266, 0.055006980895996094, 0.05240297317504883]

[CPU] chi2_profile::malloc_fint: 0.001205 ms
[CPU] create_image: 11.8331 ms
[CPU] sample::1st_shift: 7.36328 ms
[CPU] sample::FFT: 10.557 ms
[CPU] sample::2nd_shift: 3.56103 ms
[CPU] sample::interpolate: 17.9997 ms
[CPU] sample::apply_phase_sampled: 17.7159 ms
[CPU] sample_tot: 61.2312 ms
[CPU] sample_profile_tot: 73.0819 ms
[CPU] diff_weighted: 2.08432 ms
[CPU] reduce_chi2_tot: 3.13946 ms
[CPU] chi2_profile::free_fint: 0.000677001 ms
[CPU] chi2_profile_tot: 76.2356 ms

[CPU] chi2_profile::malloc_fint: 0.000980999 ms
[CPU] create_image: 1.37387 ms
[CPU] sample::1st_shift: 0.162396 ms
[CPU] sample::FFT: 1.37567 ms
[CPU] sample::2nd_shift: 0.122725 ms
[CPU] sample::interpolate: 13.5158 ms
[CPU] sample::apply_phase_sampled: 14.1834 ms
[CPU] sample_tot: 33.5152 ms
[CPU] sample_profile_tot: 34.8942 ms
[CPU] diff_weighted: 1.58317 ms
[CPU] reduce_chi2_tot: 2.42876 ms
[CPU] chi2_profile::free_fint: 0.000711001 ms
[CPU] chi2_profile_tot: 37.3327 ms

[CPU] chi2_profile::malloc_fint: 0.000958 ms
[CPU] create_image: 1.22211 ms
[CPU] sample::1st_shift: 0.136661 ms
[CPU] sample::FFT: 1.23318 ms
[CPU] sample::2nd_shift: 0.124877 ms
[CPU] sample::interpolate: 11.859 ms
[CPU] sample::apply_phase_sampled: 12.2686 ms
[CPU] sample_tot: 29.5928 ms
[CPU] sample_profile_tot: 30.8238 ms
[CPU] diff_weighted: 1.49728 ms
[CPU] reduce_chi2_tot: 2.29377 ms
[CPU] chi2_profile::free_fint: 0.000667 ms
[CPU] chi2_profile_tot: 33.1288 ms

[CPU] chi2_profile::malloc_fint: 0.001091 ms
[CPU] create_image: 1.19417 ms
[CPU] sample::1st_shift: 0.14261 ms
[CPU] sample::FFT: 1.18161 ms
[CPU] sample::2nd_shift: 0.125322 ms
[CPU] sample::interpolate: 11.7763 ms
[CPU] sample::apply_phase_sampled: 11.1832 ms
[CPU] sample_tot: 28.4409 ms
[CPU] sample_profile_tot: 29.6421 ms
[CPU] diff_weighted: 1.39595 ms
[CPU] reduce_chi2_tot: 2.15332 ms
[CPU] chi2_profile::free_fint: 0.001119 ms
[CPU] chi2_profile_tot: 31.8085 ms

[CPU] chi2_profile::malloc_fint: 0.001222 ms
[CPU] create_image: 1.21881 ms
[CPU] sample::1st_shift: 0.155604 ms
[CPU] sample::FFT: 1.74294 ms
[CPU] sample::2nd_shift: 0.141438 ms
[CPU] sample::interpolate: 13.1261 ms
[CPU] sample::apply_phase_sampled: 11.156 ms
[CPU] sample_tot: 31.2909 ms
[CPU] sample_profile_tot: 32.5167 ms
[CPU] diff_weighted: 1.51622 ms
[CPU] reduce_chi2_tot: 2.28148 ms
[CPU] chi2_profile::free_fint: 0.000863001 ms
[CPU] chi2_profile_tot: 34.8152 ms

[CPU] chi2_profile::malloc_fint: 0.001164 ms
[CPU] create_image: 1.20425 ms
[CPU] sample::1st_shift: 0.151968 ms
[CPU] sample::FFT: 1.30649 ms
[CPU] sample::2nd_shift: 0.115863 ms
[CPU] sample::interpolate: 11.5754 ms
[CPU] sample::apply_phase_sampled: 11.1505 ms
[CPU] sample_tot: 29.4322 ms
[CPU] sample_profile_tot: 30.6425 ms
[CPU] diff_weighted: 1.47045 ms
[CPU] reduce_chi2_tot: 2.21515 ms
[CPU] chi2_profile::free_fint: 0.000843 ms
[CPU] chi2_profile_tot: 32.8698 ms

[CPU] chi2_profile::malloc_fint: 0.000978 ms
[CPU] create_image: 1.13936 ms
[CPU] sample::1st_shift: 0.14159 ms
[CPU] sample::FFT: 1.22189 ms
[CPU] sample::2nd_shift: 0.139901 ms
[CPU] sample::interpolate: 11.7073 ms
[CPU] sample::apply_phase_sampled: 11.1807 ms
[CPU] sample_tot: 28.2756 ms
[CPU] sample_profile_tot: 29.4207 ms
[CPU] diff_weighted: 1.419 ms
[CPU] reduce_chi2_tot: 2.17037 ms
[CPU] chi2_profile::free_fint: 0.000740001 ms
[CPU] chi2_profile_tot: 31.6028 ms

[CPU] chi2_profile::malloc_fint: 0.001131 ms
[CPU] create_image: 1.16852 ms
[CPU] sample::1st_shift: 0.145448 ms
[CPU] sample::FFT: 1.19285 ms
[CPU] sample::2nd_shift: 0.140666 ms
[CPU] sample::interpolate: 11.5564 ms
[CPU] sample::apply_phase_sampled: 11.5672 ms
[CPU] sample_tot: 28.3827 ms
[CPU] sample_profile_tot: 29.5571 ms
[CPU] diff_weighted: 1.39658 ms
[CPU] reduce_chi2_tot: 2.14557 ms
[CPU] chi2_profile::free_fint: 0.000620999 ms
[CPU] chi2_profile_tot: 31.7142 ms

[CPU] chi2_profile::malloc_fint: 0.001013 ms
[CPU] create_image: 1.07914 ms
[CPU] sample::1st_shift: 0.167819 ms
[CPU] sample::FFT: 1.19478 ms
[CPU] sample::2nd_shift: 0.135538 ms
[CPU] sample::interpolate: 13.5102 ms
[CPU] sample::apply_phase_sampled: 11.3713 ms
[CPU] sample_tot: 30.0071 ms
[CPU] sample_profile_tot: 31.0914 ms
[CPU] diff_weighted: 1.72643 ms
[CPU] reduce_chi2_tot: 2.47764 ms
[CPU] chi2_profile::free_fint: 0.000705999 ms
[CPU] chi2_profile_tot: 33.58 ms

[CPU] chi2_profile::malloc_fint: 0.001016 ms
[CPU] create_image: 1.14395 ms
[CPU] sample::1st_shift: 0.160972 ms
[CPU] sample::FFT: 1.25577 ms
[CPU] sample::2nd_shift: 0.128377 ms
[CPU] sample::interpolate: 12.5005 ms
[CPU] sample::apply_phase_sampled: 11.3139 ms
[CPU] sample_tot: 29.0878 ms
[CPU] sample_profile_tot: 30.2367 ms
[CPU] diff_weighted: 1.59812 ms
[CPU] reduce_chi2_tot: 2.33094 ms
[CPU] chi2_profile::free_fint: 0.00082 ms
[CPU] chi2_profile_tot: 32.5784 ms

[CPU] chi2_profile::malloc_fint: 0.001063 ms
[CPU] create_image: 1.17469 ms
[CPU] sample::1st_shift: 0.141855 ms
[CPU] sample::FFT: 1.22319 ms
[CPU] sample::2nd_shift: 0.119061 ms
[CPU] sample::interpolate: 11.9649 ms
[CPU] sample::apply_phase_sampled: 11.1469 ms
[CPU] sample_tot: 28.421 ms
[CPU] sample_profile_tot: 29.6009 ms
[CPU] diff_weighted: 1.46828 ms
[CPU] reduce_chi2_tot: 2.21377 ms
[CPU] chi2_profile::free_fint: 0.000807 ms
[CPU] chi2_profile_tot: 31.8258 ms

[CPU] chi2_profile::malloc_fint: 0.000925 ms
[CPU] create_image: 1.17379 ms
[CPU] sample::1st_shift: 0.145848 ms
[CPU] sample::FFT: 1.21263 ms
[CPU] sample::2nd_shift: 0.117777 ms
[CPU] sample::interpolate: 11.8406 ms
[CPU] sample::apply_phase_sampled: 11.536 ms
[CPU] sample_tot: 28.6741 ms
[CPU] sample_profile_tot: 29.853 ms
[CPU] diff_weighted: 1.36238 ms
[CPU] reduce_chi2_tot: 2.09158 ms
[CPU] chi2_profile::free_fint: 0.000890001 ms
[CPU] chi2_profile_tot: 31.9552 ms

[CPU] chi2_profile::malloc_fint: 0.001059 ms
[CPU] create_image: 1.18021 ms
[CPU] sample::1st_shift: 0.160488 ms
[CPU] sample::FFT: 1.19488 ms
[CPU] sample::2nd_shift: 0.114425 ms
[CPU] sample::interpolate: 11.9038 ms
[CPU] sample::apply_phase_sampled: 11.2725 ms
[CPU] sample_tot: 28.3615 ms
[CPU] sample_profile_tot: 29.5469 ms
[CPU] diff_weighted: 1.43906 ms
[CPU] reduce_chi2_tot: 2.1928 ms
[CPU] chi2_profile::free_fint: 0.000708 ms
[CPU] chi2_profile_tot: 31.7502 ms

[CPU] chi2_profile::malloc_fint: 0.000945001 ms
[CPU] create_image: 1.17969 ms
[CPU] sample::1st_shift: 0.145173 ms
[CPU] sample::FFT: 1.22311 ms
[CPU] sample::2nd_shift: 0.117102 ms
[CPU] sample::interpolate: 11.8587 ms
[CPU] sample::apply_phase_sampled: 11.2026 ms
[CPU] sample_tot: 28.68 ms
[CPU] sample_profile_tot: 29.8656 ms
[CPU] diff_weighted: 1.64654 ms
[CPU] reduce_chi2_tot: 2.38804 ms
[CPU] chi2_profile::free_fint: 0.001005 ms
[CPU] chi2_profile_tot: 32.2657 ms

[CPU] chi2_profile::malloc_fint: 0.001112 ms
[CPU] create_image: 1.25948 ms
[CPU] sample::1st_shift: 0.145898 ms
[CPU] sample::FFT: 1.30717 ms
[CPU] sample::2nd_shift: 0.142127 ms
[CPU] sample::interpolate: 13.5037 ms
[CPU] sample::apply_phase_sampled: 11.3543 ms
[CPU] sample_tot: 31.7554 ms
[CPU] sample_profile_tot: 33.0217 ms
[CPU] diff_weighted: 1.67303 ms
[CPU] reduce_chi2_tot: 2.42539 ms
[CPU] chi2_profile::free_fint: 0.001179 ms
[CPU] chi2_profile_tot: 35.46 ms

[CPU] chi2_profile::malloc_fint: 0.001246 ms
[CPU] create_image: 1.26228 ms
[CPU] sample::1st_shift: 0.182533 ms
[CPU] sample::FFT: 1.25867 ms
[CPU] sample::2nd_shift: 0.126797 ms
[CPU] sample::interpolate: 11.5303 ms
[CPU] sample::apply_phase_sampled: 11.2383 ms
[CPU] sample_tot: 29.6381 ms
[CPU] sample_profile_tot: 30.9064 ms
[CPU] diff_weighted: 1.45697 ms
[CPU] reduce_chi2_tot: 2.21673 ms
[CPU] chi2_profile::free_fint: 0.000665001 ms
[CPU] chi2_profile_tot: 33.1344 ms

[CPU] chi2_profile::malloc_fint: 0.001137 ms
[CPU] create_image: 1.23201 ms
[CPU] sample::1st_shift: 0.184228 ms
[CPU] sample::FFT: 1.20826 ms
[CPU] sample::2nd_shift: 0.120288 ms
[CPU] sample::interpolate: 11.8895 ms
[CPU] sample::apply_phase_sampled: 11.1992 ms
[CPU] sample_tot: 28.7155 ms
[CPU] sample_profile_tot: 29.9533 ms
[CPU] diff_weighted: 1.45021 ms
[CPU] reduce_chi2_tot: 2.4862 ms
[CPU] chi2_profile::free_fint: 0.001072 ms
[CPU] chi2_profile_tot: 32.4538 ms

[CPU] chi2_profile::malloc_fint: 0.00144 ms
[CPU] create_image: 1.23504 ms
[CPU] sample::1st_shift: 0.154472 ms
[CPU] sample::FFT: 1.1986 ms
[CPU] sample::2nd_shift: 0.116725 ms
[CPU] sample::interpolate: 11.7663 ms
[CPU] sample::apply_phase_sampled: 11.1934 ms
[CPU] sample_tot: 28.1719 ms
[CPU] sample_profile_tot: 29.4137 ms
[CPU] diff_weighted: 1.36409 ms
[CPU] reduce_chi2_tot: 2.10922 ms
[CPU] chi2_profile::free_fint: 0.000542001 ms
[CPU] chi2_profile_tot: 31.5341 ms

[CPU] chi2_profile::malloc_fint: 0.001192 ms
[CPU] create_image: 1.15377 ms
[CPU] sample::1st_shift: 0.15926 ms
[CPU] sample::FFT: 1.21745 ms
[CPU] sample::2nd_shift: 0.117786 ms
[CPU] sample::interpolate: 11.6386 ms
[CPU] sample::apply_phase_sampled: 11.2098 ms
[CPU] sample_tot: 28.1705 ms
[CPU] sample_profile_tot: 29.3387 ms
[CPU] diff_weighted: 1.49867 ms
[CPU] reduce_chi2_tot: 2.22933 ms
[CPU] chi2_profile::free_fint: 0.000450998 ms
[CPU] chi2_profile_tot: 31.5873 ms

[CPU] chi2_profile::malloc_fint: 0.001134 ms
[CPU] create_image: 1.19197 ms
[CPU] sample::1st_shift: 0.150992 ms
[CPU] sample::FFT: 1.18629 ms
[CPU] sample::2nd_shift: 0.124766 ms
[CPU] sample::interpolate: 11.2664 ms
[CPU] sample::apply_phase_sampled: 11.3105 ms
[CPU] sample_tot: 27.6527 ms
[CPU] sample_profile_tot: 28.8505 ms
[CPU] diff_weighted: 1.5198 ms
[CPU] reduce_chi2_tot: 2.24563 ms
[CPU] chi2_profile::free_fint: 0.001032 ms
[CPU] chi2_profile_tot: 31.1076 ms
512	1.000000e+06	float64	8	None	6.244285e-01	3.286466e-02	1.564884e-03	3.121519e-02
# |--> timings: [0.07628488540649414, 0.03740406036376953, 0.03321099281311035, 0.03194379806518555, 0.03501105308532715, 0.03299903869628906, 0.031691789627075195, 0.03177595138549805, 0.03364396095275879, 0.0326390266418457, 0.03190016746520996, 0.03203010559082031, 0.03181004524230957, 0.03239011764526367, 0.035713911056518555, 0.03325510025024414, 0.0325319766998291, 0.031614065170288086, 0.03164815902709961, 0.031215190887451172]

[CPU] chi2_profile::malloc_fint: 0.001202 ms
[CPU] create_image: 6.36 ms
[CPU] sample::1st_shift: 6.05533 ms
[CPU] sample::FFT: 15.2657 ms
[CPU] sample::2nd_shift: 4.2141 ms
[CPU] sample::interpolate: 14.7565 ms
[CPU] sample::apply_phase_sampled: 9.49233 ms
[CPU] sample_tot: 55.8782 ms
[CPU] sample_profile_tot: 62.2493 ms
[CPU] diff_weighted: 1.40506 ms
[CPU] reduce_chi2_tot: 2.04951 ms
[CPU] chi2_profile::free_fint: 0.001005 ms
[CPU] chi2_profile_tot: 64.316 ms

[CPU] chi2_profile::malloc_fint: 0.001483 ms
[CPU] create_image: 1.05563 ms
[CPU] sample::1st_shift: 0.182602 ms
[CPU] sample::FFT: 1.99108 ms
[CPU] sample::2nd_shift: 0.111414 ms
[CPU] sample::interpolate: 8.37697 ms
[CPU] sample::apply_phase_sampled: 7.91972 ms
[CPU] sample_tot: 23.3973 ms
[CPU] sample_profile_tot: 24.4584 ms
[CPU] diff_weighted: 0.975285 ms
[CPU] reduce_chi2_tot: 1.58679 ms
[CPU] chi2_profile::free_fint: 0.00045 ms
[CPU] chi2_profile_tot: 26.0563 ms

[CPU] chi2_profile::malloc_fint: 0.000993999 ms
[CPU] create_image: 0.932988 ms
[CPU] sample::1st_shift: 0.167657 ms
[CPU] sample::FFT: 1.86099 ms
[CPU] sample::2nd_shift: 0.118612 ms
[CPU] sample::interpolate: 7.59464 ms
[CPU] sample::apply_phase_sampled: 6.9368 ms
[CPU] sample_tot: 20.8298 ms
[CPU] sample_profile_tot: 21.7683 ms
[CPU] diff_weighted: 0.822482 ms
[CPU] reduce_chi2_tot: 1.44499 ms
[CPU] chi2_profile::free_fint: 0.00045 ms
[CPU] chi2_profile_tot: 23.2241 ms

[CPU] chi2_profile::malloc_fint: 0.001056 ms
[CPU] create_image: 0.873543 ms
[CPU] sample::1st_shift: 0.162367 ms
[CPU] sample::FFT: 1.89267 ms
[CPU] sample::2nd_shift: 0.123434 ms
[CPU] sample::interpolate: 6.97143 ms
[CPU] sample::apply_phase_sampled: 6.68666 ms
[CPU] sample_tot: 19.7384 ms
[CPU] sample_profile_tot: 20.6176 ms
[CPU] diff_weighted: 0.74278 ms
[CPU] reduce_chi2_tot: 1.35426 ms
[CPU] chi2_profile::free_fint: 0.000452999 ms
[CPU] chi2_profile_tot: 21.9819 ms

[CPU] chi2_profile::malloc_fint: 0.000901999 ms
[CPU] create_image: 0.850303 ms
[CPU] sample::1st_shift: 0.170775 ms
[CPU] sample::FFT: 1.82902 ms
[CPU] sample::2nd_shift: 0.11953 ms
[CPU] sample::interpolate: 9.2536 ms
[CPU] sample::apply_phase_sampled: 9.59261 ms
[CPU] sample_tot: 24.8108 ms
[CPU] sample_profile_tot: 25.6672 ms
[CPU] diff_weighted: 1.10396 ms
[CPU] reduce_chi2_tot: 1.69452 ms
[CPU] chi2_profile::free_fint: 0.000475 ms
[CPU] chi2_profile_tot: 27.3714 ms

[CPU] chi2_profile::malloc_fint: 0.001137 ms
[CPU] create_image: 0.80255 ms
[CPU] sample::1st_shift: 0.162345 ms
[CPU] sample::FFT: 1.86619 ms
[CPU] sample::2nd_shift: 0.118617 ms
[CPU] sample::interpolate: 8.50235 ms
[CPU] sample::apply_phase_sampled: 8.03322 ms
[CPU] sample_tot: 22.4758 ms
[CPU] sample_profile_tot: 23.2862 ms
[CPU] diff_weighted: 0.930345 ms
[CPU] reduce_chi2_tot: 1.4633 ms
[CPU] chi2_profile::free_fint: 0.000753 ms
[CPU] chi2_profile_tot: 24.7613 ms

[CPU] chi2_profile::malloc_fint: 0.000879001 ms
[CPU] create_image: 0.788326 ms
[CPU] sample::1st_shift: 0.171996 ms
[CPU] sample::FFT: 1.87053 ms
[CPU] sample::2nd_shift: 0.109022 ms
[CPU] sample::interpolate: 7.21275 ms
[CPU] sample::apply_phase_sampled: 7.04945 ms
[CPU] sample_tot: 20.2132 ms
[CPU] sample_profile_tot: 21.0069 ms
[CPU] diff_weighted: 0.837962 ms
[CPU] reduce_chi2_tot: 1.29088 ms
[CPU] chi2_profile::free_fint: 0.000614 ms
[CPU] chi2_profile_tot: 22.3074 ms

[CPU] chi2_profile::malloc_fint: 0.001167 ms
[CPU] create_image: 0.817994 ms
[CPU] sample::1st_shift: 0.178575 ms
[CPU] sample::FFT: 1.83083 ms
[CPU] sample::2nd_shift: 0.107757 ms
[CPU] sample::interpolate: 7.20625 ms
[CPU] sample::apply_phase_sampled: 6.74612 ms
[CPU] sample_tot: 19.7173 ms
[CPU] sample_profile_tot: 20.5403 ms
[CPU] diff_weighted: 0.739874 ms
[CPU] reduce_chi2_tot: 1.15298 ms
[CPU] chi2_profile::free_fint: 0.000713 ms
[CPU] chi2_profile_tot: 21.7043 ms

[CPU] chi2_profile::malloc_fint: 0.000958998 ms
[CPU] create_image: 0.795919 ms
[CPU] sample::1st_shift: 0.170097 ms
[CPU] sample::FFT: 1.85861 ms
[CPU] sample::2nd_shift: 0.118235 ms
[CPU] sample::interpolate: 7.00417 ms
[CPU] sample::apply_phase_sampled: 6.15184 ms
[CPU] sample_tot: 18.9834 ms
[CPU] sample_profile_tot: 19.7846 ms
[CPU] diff_weighted: 0.699306 ms
[CPU] reduce_chi2_tot: 1.08775 ms
[CPU] chi2_profile::free_fint: 0.000461001 ms
[CPU] chi2_profile_tot: 20.8822 ms

[CPU] chi2_profile::malloc_fint: 0.001 ms
[CPU] create_image: 0.804819 ms
[CPU] sample::1st_shift: 0.168852 ms
[CPU] sample::FFT: 1.84465 ms
[CPU] sample::2nd_shift: 0.110823 ms
[CPU] sample::interpolate: 6.81612 ms
[CPU] sample::apply_phase_sampled: 5.8958 ms
[CPU] sample_tot: 18.5847 ms
[CPU] sample_profile_tot: 19.3956 ms
[CPU] diff_weighted: 0.706932 ms
[CPU] reduce_chi2_tot: 1.11375 ms
[CPU] chi2_profile::free_fint: 0.000499 ms
[CPU] chi2_profile_tot: 20.5199 ms

[CPU] chi2_profile::malloc_fint: 0.000886001 ms
[CPU] create_image: 0.805108 ms
[CPU] sample::1st_shift: 0.175061 ms
[CPU] sample::FFT: 1.83839 ms
[CPU] sample::2nd_shift: 0.10836 ms
[CPU] sample::interpolate: 6.58146 ms
[CPU] sample::apply_phase_sampled: 5.59053 ms
[CPU] sample_tot: 18.0424 ms
[CPU] sample_profile_tot: 18.8528 ms
[CPU] diff_weighted: 0.701447 ms
[CPU] reduce_chi2_tot: 1.08888 ms
[CPU] chi2_profile::free_fint: 0.000481001 ms
[CPU] chi2_profile_tot: 19.9521 ms

[CPU] chi2_profile::malloc_fint: 0.00102 ms
[CPU] create_image: 0.771673 ms
[CPU] sample::1st_shift: 0.1702 ms
[CPU] sample::FFT: 1.82143 ms
[CPU] sample::2nd_shift: 0.118206 ms
[CPU] sample::interpolate: 7.9416 ms
[CPU] sample::apply_phase_sampled: 5.59444 ms
[CPU] sample_tot: 19.4947 ms
[CPU] sample_profile_tot: 20.2733 ms
[CPU] diff_weighted: 2.26583 ms
[CPU] reduce_chi2_tot: 2.65594 ms
[CPU] chi2_profile::free_fint: 0.000557 ms
[CPU] chi2_profile_tot: 22.9394 ms

[CPU] chi2_profile::malloc_fint: 0.000912001 ms
[CPU] create_image: 0.882613 ms
[CPU] sample::1st_shift: 0.161843 ms
[CPU] sample::FFT: 1.8957 ms
[CPU] sample::2nd_shift: 0.132426 ms
[CPU] sample::interpolate: 7.54952 ms
[CPU] sample::apply_phase_sampled: 5.63668 ms
[CPU] sample_tot: 20.1863 ms
[CPU] sample_profile_tot: 21.0761 ms
[CPU] diff_weighted: 0.923536 ms
[CPU] reduce_chi2_tot: 1.30005 ms
[CPU] chi2_profile::free_fint: 0.00052 ms
[CPU] chi2_profile_tot: 22.3869 ms

[CPU] chi2_profile::malloc_fint: 0.00169 ms
[CPU] create_image: 0.819588 ms
[CPU] sample::1st_shift: 0.159379 ms
[CPU] sample::FFT: 1.92238 ms
[CPU] sample::2nd_shift: 0.111602 ms
[CPU] sample::interpolate: 7.54942 ms
[CPU] sample::apply_phase_sampled: 5.57109 ms
[CPU] sample_tot: 20.2406 ms
[CPU] sample_profile_tot: 21.0688 ms
[CPU] diff_weighted: 0.861631 ms
[CPU] reduce_chi2_tot: 1.2456 ms
[CPU] chi2_profile::free_fint: 0.000627999 ms
[CPU] chi2_profile_tot: 22.3268 ms

[CPU] chi2_profile::malloc_fint: 0.001337 ms
[CPU] create_image: 0.808588 ms
[CPU] sample::1st_shift: 0.175293 ms
[CPU] sample::FFT: 1.93397 ms
[CPU] sample::2nd_shift: 0.130257 ms
[CPU] sample::interpolate: 7.877 ms
[CPU] sample::apply_phase_sampled: 5.62992 ms
[CPU] sample_tot: 21.1211 ms
[CPU] sample_profile_tot: 21.9357 ms
[CPU] diff_weighted: 0.822913 ms
[CPU] reduce_chi2_tot: 1.21632 ms
[CPU] chi2_profile::free_fint: 0.000544 ms
[CPU] chi2_profile_tot: 23.163 ms

[CPU] chi2_profile::malloc_fint: 0.001458 ms
[CPU] create_image: 0.853222 ms
[CPU] sample::1st_shift: 0.17366 ms
[CPU] sample::FFT: 1.85108 ms
[CPU] sample::2nd_shift: 0.112498 ms
[CPU] sample::interpolate: 6.6616 ms
[CPU] sample::apply_phase_sampled: 5.7746 ms
[CPU] sample_tot: 18.6699 ms
[CPU] sample_profile_tot: 19.5301 ms
[CPU] diff_weighted: 0.726506 ms
[CPU] reduce_chi2_tot: 1.10005 ms
[CPU] chi2_profile::free_fint: 0.000628999 ms
[CPU] chi2_profile_tot: 20.6416 ms

[CPU] chi2_profile::malloc_fint: 0.000951 ms
[CPU] create_image: 0.766036 ms
[CPU] sample::1st_shift: 0.146441 ms
[CPU] sample::FFT: 1.7873 ms
[CPU] sample::2nd_shift: 0.11245 ms
[CPU] sample::interpolate: 6.45724 ms
[CPU] sample::apply_phase_sampled: 6.46166 ms
[CPU] sample_tot: 18.7318 ms
[CPU] sample_profile_tot: 19.5038 ms
[CPU] diff_weighted: 0.872679 ms
[CPU] reduce_chi2_tot: 1.49297 ms
[CPU] chi2_profile::free_fint: 0.000544 ms
[CPU] chi2_profile_tot: 21.0086 ms

[CPU] chi2_profile::malloc_fint: 0.000881 ms
[CPU] create_image: 1.26229 ms
[CPU] sample::1st_shift: 0.162098 ms
[CPU] sample::FFT: 1.85961 ms
[CPU] sample::2nd_shift: 0.116262 ms
[CPU] sample::interpolate: 6.59663 ms
[CPU] sample::apply_phase_sampled: 5.63513 ms
[CPU] sample_tot: 18.3151 ms
[CPU] sample_profile_tot: 19.5859 ms
[CPU] diff_weighted: 0.694485 ms
[CPU] reduce_chi2_tot: 1.07417 ms
[CPU] chi2_profile::free_fint: 0.006148 ms
[CPU] chi2_profile_tot: 20.6759 ms

[CPU] chi2_profile::malloc_fint: 0.000992999 ms
[CPU] create_image: 0.796193 ms
[CPU] sample::1st_shift: 0.164744 ms
[CPU] sample::FFT: 1.78058 ms
[CPU] sample::2nd_shift: 0.110742 ms
[CPU] sample::interpolate: 6.5664 ms
[CPU] sample::apply_phase_sampled: 5.61729 ms
[CPU] sample_tot: 18.006 ms
[CPU] sample_profile_tot: 18.8079 ms
[CPU] diff_weighted: 0.681538 ms
[CPU] reduce_chi2_tot: 1.05608 ms
[CPU] chi2_profile::free_fint: 0.000442 ms
[CPU] chi2_profile_tot: 19.8733 ms

[CPU] chi2_profile::malloc_fint: 0.001256 ms
[CPU] create_image: 0.794508 ms
[CPU] sample::1st_shift: 0.171465 ms
[CPU] sample::FFT: 1.79596 ms
[CPU] sample::2nd_shift: 0.110998 ms
[CPU] sample::interpolate: 6.36155 ms
[CPU] sample::apply_phase_sampled: 5.55773 ms
[CPU] sample_tot: 17.6874 ms
[CPU] sample_profile_tot: 18.4872 ms
[CPU] diff_weighted: 0.666932 ms
[CPU] reduce_chi2_tot: 1.06197 ms
[CPU] chi2_profile::free_fint: 0.000353 ms
[CPU] chi2_profile_tot: 19.5588 ms
512	1.000000e+06	float64	16	None	4.228163e-01	2.225349e-02	2.050797e-03	1.962900e-02
# |--> timings: [0.06444191932678223, 0.026181936264038086, 0.023298025131225586, 0.022038936614990234, 0.027441978454589844, 0.024815797805786133, 0.022366046905517578, 0.021759033203125, 0.0209500789642334, 0.02058696746826172, 0.020016908645629883, 0.023021936416625977, 0.022504806518554688, 0.022462844848632812, 0.02328801155090332, 0.020737886428833008, 0.021062135696411133, 0.02072906494140625, 0.01992487907409668, 0.01962900161743164]

[CPU] chi2_profile::malloc_fint: 0.001204 ms
[CPU] create_image: 9.53721 ms
[CPU] sample::1st_shift: 9.64842 ms
[CPU] sample::FFT: 27.1798 ms
[CPU] sample::2nd_shift: 4.99919 ms
[CPU] sample::interpolate: 7.75177 ms
[CPU] sample::apply_phase_sampled: 9.93763 ms
[CPU] sample_tot: 63.4815 ms
[CPU] sample_profile_tot: 73.0403 ms
[CPU] diff_weighted: 4.89447 ms
[CPU] reduce_chi2_tot: 9.25556 ms
[CPU] chi2_profile::free_fint: 0.001617 ms
[CPU] chi2_profile_tot: 82.3271 ms

[CPU] chi2_profile::malloc_fint: 0.002034 ms
[CPU] create_image: 3.80561 ms
[CPU] sample::1st_shift: 3.81523 ms
[CPU] sample::FFT: 13.6125 ms
[CPU] sample::2nd_shift: 3.50078 ms
[CPU] sample::interpolate: 7.38736 ms
[CPU] sample::apply_phase_sampled: 8.60926 ms
[CPU] sample_tot: 41.2284 ms
[CPU] sample_profile_tot: 45.0458 ms
[CPU] diff_weighted: 4.14062 ms
[CPU] reduce_chi2_tot: 8.15711 ms
[CPU] chi2_profile::free_fint: 0.001188 ms
[CPU] chi2_profile_tot: 53.2217 ms

[CPU] chi2_profile::malloc_fint: 0.001391 ms
[CPU] create_image: 3.84349 ms
[CPU] sample::1st_shift: 3.76328 ms
[CPU] sample::FFT: 11.9528 ms
[CPU] sample::2nd_shift: 3.50473 ms
[CPU] sample::interpolate: 7.24033 ms
[CPU] sample::apply_phase_sampled: 8.62986 ms
[CPU] sample_tot: 39.1243 ms
[CPU] sample_profile_tot: 42.9749 ms
[CPU] diff_weighted: 4.21593 ms
[CPU] reduce_chi2_tot: 8.30215 ms
[CPU] chi2_profile::free_fint: 0.000659 ms
[CPU] chi2_profile_tot: 51.2915 ms

[CPU] chi2_profile::malloc_fint: 0.00131 ms
[CPU] create_image: 3.83161 ms
[CPU] sample::1st_shift: 3.82789 ms
[CPU] sample::FFT: 11.1247 ms
[CPU] sample::2nd_shift: 3.57342 ms
[CPU] sample::interpolate: 9.87282 ms
[CPU] sample::apply_phase_sampled: 8.70998 ms
[CPU] sample_tot: 42.4051 ms
[CPU] sample_profile_tot: 46.2445 ms
[CPU] diff_weighted: 4.59914 ms
[CPU] reduce_chi2_tot: 9.00789 ms
[CPU] chi2_profile::free_fint: 0.001468 ms
[CPU] chi2_profile_tot: 55.2715 ms

[CPU] chi2_profile::malloc_fint: 0.00177 ms
[CPU] create_image: 3.79919 ms
[CPU] sample::1st_shift: 4.0067 ms
[CPU] sample::FFT: 12.5453 ms
[CPU] sample::2nd_shift: 3.52808 ms
[CPU] sample::interpolate: 7.7354 ms
[CPU] sample::apply_phase_sampled: 8.61994 ms
[CPU] sample_tot: 42.6708 ms
[CPU] sample_profile_tot: 46.4794 ms
[CPU] diff_weighted: 4.57767 ms
[CPU] reduce_chi2_tot: 8.6068 ms
[CPU] chi2_profile::free_fint: 0.003685 ms
[CPU] chi2_profile_tot: 55.127 ms

[CPU] chi2_profile::malloc_fint: 0.001107 ms
[CPU] create_image: 3.84047 ms
[CPU] sample::1st_shift: 3.79862 ms
[CPU] sample::FFT: 10.8809 ms
[CPU] sample::2nd_shift: 3.5404 ms
[CPU] sample::interpolate: 5.20088 ms
[CPU] sample::apply_phase_sampled: 4.88751 ms
[CPU] sample_tot: 32.5271 ms
[CPU] sample_profile_tot: 36.3766 ms
[CPU] diff_weighted: 0.743947 ms
[CPU] reduce_chi2_tot: 1.07293 ms
[CPU] chi2_profile::free_fint: 0.002169 ms
[CPU] chi2_profile_tot: 37.4641 ms

[CPU] chi2_profile::malloc_fint: 0.001071 ms
[CPU] create_image: 0.689251 ms
[CPU] sample::1st_shift: 0.136833 ms
[CPU] sample::FFT: 5.32459 ms
[CPU] sample::2nd_shift: 0.122416 ms
[CPU] sample::interpolate: 4.1787 ms
[CPU] sample::apply_phase_sampled: 4.36031 ms
[CPU] sample_tot: 18.0338 ms
[CPU] sample_profile_tot: 18.7293 ms
[CPU] diff_weighted: 0.591717 ms
[CPU] reduce_chi2_tot: 0.881509 ms
[CPU] chi2_profile::free_fint: 0.002692 ms
[CPU] chi2_profile_tot: 19.6249 ms

[CPU] chi2_profile::malloc_fint: 0.001021 ms
[CPU] create_image: 0.683698 ms
[CPU] sample::1st_shift: 0.140623 ms
[CPU] sample::FFT: 5.31479 ms
[CPU] sample::2nd_shift: 0.123223 ms
[CPU] sample::interpolate: 3.71793 ms
[CPU] sample::apply_phase_sampled: 3.91251 ms
[CPU] sample_tot: 17.6859 ms
[CPU] sample_profile_tot: 18.3758 ms
[CPU] diff_weighted: 0.486623 ms
[CPU] reduce_chi2_tot: 0.754035 ms
[CPU] chi2_profile::free_fint: 0.002339 ms
[CPU] chi2_profile_tot: 19.1428 ms

[CPU] chi2_profile::malloc_fint: 0.001143 ms
[CPU] create_image: 0.632504 ms
[CPU] sample::1st_shift: 0.142154 ms
[CPU] sample::FFT: 5.1862 ms
[CPU] sample::2nd_shift: 0.123085 ms
[CPU] sample::interpolate: 4.42399 ms
[CPU] sample::apply_phase_sampled: 5.01395 ms
[CPU] sample_tot: 18.7243 ms
[CPU] sample_profile_tot: 19.3624 ms
[CPU] diff_weighted: 0.603144 ms
[CPU] reduce_chi2_tot: 0.93443 ms
[CPU] chi2_profile::free_fint: 0.000476999 ms
[CPU] chi2_profile_tot: 20.3091 ms

[CPU] chi2_profile::malloc_fint: 0.001171 ms
[CPU] create_image: 0.633091 ms
[CPU] sample::1st_shift: 0.13962 ms
[CPU] sample::FFT: 5.30831 ms
[CPU] sample::2nd_shift: 0.122806 ms
[CPU] sample::interpolate: 4.12602 ms
[CPU] sample::apply_phase_sampled: 4.51268 ms
[CPU] sample_tot: 17.9248 ms
[CPU] sample_profile_tot: 18.5635 ms
[CPU] diff_weighted: 0.656736 ms
[CPU] reduce_chi2_tot: 0.965113 ms
[CPU] chi2_profile::free_fint: 0.000453001 ms
[CPU] chi2_profile_tot: 19.54 ms

[CPU] chi2_profile::malloc_fint: 0.001055 ms
[CPU] create_image: 0.631635 ms
[CPU] sample::1st_shift: 0.134107 ms
[CPU] sample::FFT: 5.61588 ms
[CPU] sample::2nd_shift: 0.12026 ms
[CPU] sample::interpolate: 3.96192 ms
[CPU] sample::apply_phase_sampled: 4.19021 ms
[CPU] sample_tot: 17.8238 ms
[CPU] sample_profile_tot: 18.4644 ms
[CPU] diff_weighted: 0.521115 ms
[CPU] reduce_chi2_tot: 0.808622 ms
[CPU] chi2_profile::free_fint: 0.00054 ms
[CPU] chi2_profile_tot: 19.2871 ms

[CPU] chi2_profile::malloc_fint: 0.001122 ms
[CPU] create_image: 0.641763 ms
[CPU] sample::1st_shift: 0.134396 ms
[CPU] sample::FFT: 5.23975 ms
[CPU] sample::2nd_shift: 0.123582 ms
[CPU] sample::interpolate: 4.35493 ms
[CPU] sample::apply_phase_sampled: 4.54899 ms
[CPU] sample_tot: 18.1383 ms
[CPU] sample_profile_tot: 18.786 ms
[CPU] diff_weighted: 0.662028 ms
[CPU] reduce_chi2_tot: 0.970784 ms
[CPU] chi2_profile::free_fint: 0.000574999 ms
[CPU] chi2_profile_tot: 19.7686 ms

[CPU] chi2_profile::malloc_fint: 0.000988999 ms
[CPU] create_image: 0.741276 ms
[CPU] sample::1st_shift: 0.139271 ms
[CPU] sample::FFT: 5.23285 ms
[CPU] sample::2nd_shift: 0.125962 ms
[CPU] sample::interpolate: 3.90188 ms
[CPU] sample::apply_phase_sampled: 4.18765 ms
[CPU] sample_tot: 17.2762 ms
[CPU] sample_profile_tot: 18.0229 ms
[CPU] diff_weighted: 0.519945 ms
[CPU] reduce_chi2_tot: 0.807732 ms
[CPU] chi2_profile::free_fint: 0.002751 ms
[CPU] chi2_profile_tot: 18.8468 ms

[CPU] chi2_profile::malloc_fint: 0.001322 ms
[CPU] create_image: 0.732372 ms
[CPU] sample::1st_shift: 0.137741 ms
[CPU] sample::FFT: 5.25648 ms
[CPU] sample::2nd_shift: 0.121859 ms
[CPU] sample::interpolate: 3.87873 ms
[CPU] sample::apply_phase_sampled: 4.54849 ms
[CPU] sample_tot: 17.6214 ms
[CPU] sample_profile_tot: 18.3611 ms
[CPU] diff_weighted: 0.504123 ms
[CPU] reduce_chi2_tot: 0.802569 ms
[CPU] chi2_profile::free_fint: 0.000655 ms
[CPU] chi2_profile_tot: 19.1754 ms

[CPU] chi2_profile::malloc_fint: 0.000885999 ms
[CPU] create_image: 0.729227 ms
[CPU] sample::1st_shift: 0.131148 ms
[CPU] sample::FFT: 5.21577 ms
[CPU] sample::2nd_shift: 0.121345 ms
[CPU] sample::interpolate: 3.69216 ms
[CPU] sample::apply_phase_sampled: 3.83187 ms
[CPU] sample_tot: 16.7212 ms
[CPU] sample_profile_tot: 17.4641 ms
[CPU] diff_weighted: 0.441721 ms
[CPU] reduce_chi2_tot: 0.697687 ms
[CPU] chi2_profile::free_fint: 0.001972 ms
[CPU] chi2_profile_tot: 18.1742 ms

[CPU] chi2_profile::malloc_fint: 0.001003 ms
[CPU] create_image: 0.683827 ms
[CPU] sample::1st_shift: 0.134629 ms
[CPU] sample::FFT: 5.25233 ms
[CPU] sample::2nd_shift: 0.124114 ms
[CPU] sample::interpolate: 5.57212 ms
[CPU] sample::apply_phase_sampled: 5.12902 ms
[CPU] sample_tot: 21.0134 ms
[CPU] sample_profile_tot: 21.7029 ms
[CPU] diff_weighted: 0.619056 ms
[CPU] reduce_chi2_tot: 0.94715 ms
[CPU] chi2_profile::free_fint: 0.000508 ms
[CPU] chi2_profile_tot: 22.6619 ms

[CPU] chi2_profile::malloc_fint: 0.001029 ms
[CPU] create_image: 0.790647 ms
[CPU] sample::1st_shift: 0.134036 ms
[CPU] sample::FFT: 5.25402 ms
[CPU] sample::2nd_shift: 0.120259 ms
[CPU] sample::interpolate: 4.19196 ms
[CPU] sample::apply_phase_sampled: 4.51653 ms
[CPU] sample_tot: 18.2218 ms
[CPU] sample_profile_tot: 19.0189 ms
[CPU] diff_weighted: 0.784018 ms
[CPU] reduce_chi2_tot: 1.09122 ms
[CPU] chi2_profile::free_fint: 0.000477999 ms
[CPU] chi2_profile_tot: 20.1219 ms

[CPU] chi2_profile::malloc_fint: 0.001124 ms
[CPU] create_image: 0.769115 ms
[CPU] sample::1st_shift: 0.137123 ms
[CPU] sample::FFT: 5.68969 ms
[CPU] sample::2nd_shift: 0.1424 ms
[CPU] sample::interpolate: 4.01674 ms
[CPU] sample::apply_phase_sampled: 4.21315 ms
[CPU] sample_tot: 17.9707 ms
[CPU] sample_profile_tot: 18.749 ms
[CPU] diff_weighted: 0.589995 ms
[CPU] reduce_chi2_tot: 0.875726 ms
[CPU] chi2_profile::free_fint: 0.000497999 ms
[CPU] chi2_profile_tot: 19.6372 ms

[CPU] chi2_profile::malloc_fint: 0.00097 ms
[CPU] create_image: 0.748707 ms
[CPU] sample::1st_shift: 0.131054 ms
[CPU] sample::FFT: 5.21785 ms
[CPU] sample::2nd_shift: 0.124276 ms
[CPU] sample::interpolate: 4.29469 ms
[CPU] sample::apply_phase_sampled: 3.9179 ms
[CPU] sample_tot: 17.7242 ms
[CPU] sample_profile_tot: 18.4817 ms
[CPU] diff_weighted: 0.757836 ms
[CPU] reduce_chi2_tot: 1.03897 ms
[CPU] chi2_profile::free_fint: 0.002037 ms
[CPU] chi2_profile_tot: 19.5338 ms

[CPU] chi2_profile::malloc_fint: 0.001103 ms
[CPU] create_image: 0.680103 ms
[CPU] sample::1st_shift: 0.156707 ms
[CPU] sample::FFT: 5.23242 ms
[CPU] sample::2nd_shift: 0.128029 ms
[CPU] sample::interpolate: 4.5858 ms
[CPU] sample::apply_phase_sampled: 4.51805 ms
[CPU] sample_tot: 19.5817 ms
[CPU] sample_profile_tot: 20.2706 ms
[CPU] diff_weighted: 0.69008 ms
[CPU] reduce_chi2_tot: 1.00216 ms
[CPU] chi2_profile::free_fint: 0.000656999 ms
[CPU] chi2_profile_tot: 21.2872 ms
512	1.000000e+06	float64	32	None	5.310192e-01	2.794838e-02	1.398102e-02	1.823401e-02
# |--> timings: [0.08240699768066406, 0.0533139705657959, 0.05137491226196289, 0.05540013313293457, 0.05525493621826172, 0.03754591941833496, 0.019691944122314453, 0.019231081008911133, 0.020370960235595703, 0.01960301399230957, 0.019352197647094727, 0.019833087921142578, 0.018908977508544922, 0.019235849380493164, 0.0182340145111084, 0.022747039794921875, 0.020200014114379883, 0.019709110260009766, 0.019607067108154297, 0.02140498161315918]

[CPU] chi2_profile::malloc_fint: 0.001531 ms
[CPU] create_image: 3.13517 ms
[CPU] sample::1st_shift: 0.447102 ms
[CPU] sample::FFT: 29.5364 ms
[CPU] sample::2nd_shift: 0.568148 ms
[CPU] sample::interpolate: 8.9021 ms
[CPU] sample::apply_phase_sampled: 9.84393 ms
[CPU] sample_tot: 54.9744 ms
[CPU] sample_profile_tot: 58.1213 ms
[CPU] diff_weighted: 1.58917 ms
[CPU] reduce_chi2_tot: 2.4319 ms
[CPU] chi2_profile::free_fint: 0.00093 ms
[CPU] chi2_profile_tot: 60.5841 ms

[CPU] chi2_profile::malloc_fint: 0.001228 ms
[CPU] create_image: 1.3381 ms
[CPU] sample::1st_shift: 0.562877 ms
[CPU] sample::FFT: 11.4663 ms
[CPU] sample::2nd_shift: 0.447839 ms
[CPU] sample::interpolate: 9.58377 ms
[CPU] sample::apply_phase_sampled: 7.17665 ms
[CPU] sample_tot: 33.3038 ms
[CPU] sample_profile_tot: 34.6539 ms
[CPU] diff_weighted: 1.22304 ms
[CPU] reduce_chi2_tot: 2.05715 ms
[CPU] chi2_profile::free_fint: 0.000926 ms
[CPU] chi2_profile_tot: 36.7268 ms

[CPU] chi2_profile::malloc_fint: 0.001121 ms
[CPU] create_image: 1.23794 ms
[CPU] sample::1st_shift: 0.55768 ms
[CPU] sample::FFT: 11.3176 ms
[CPU] sample::2nd_shift: 0.469424 ms
[CPU] sample::interpolate: 8.16078 ms
[CPU] sample::apply_phase_sampled: 6.80386 ms
[CPU] sample_tot: 31.1878 ms
[CPU] sample_profile_tot: 32.4372 ms
[CPU] diff_weighted: 1.16547 ms
[CPU] reduce_chi2_tot: 2.01243 ms
[CPU] chi2_profile::free_fint: 0.000987 ms
[CPU] chi2_profile_tot: 34.4642 ms

[CPU] chi2_profile::malloc_fint: 0.001348 ms
[CPU] create_image: 1.2592 ms
[CPU] sample::1st_shift: 0.532691 ms
[CPU] sample::FFT: 11.2884 ms
[CPU] sample::2nd_shift: 0.481254 ms
[CPU] sample::interpolate: 6.18712 ms
[CPU] sample::apply_phase_sampled: 6.27136 ms
[CPU] sample_tot: 28.5516 ms
[CPU] sample_profile_tot: 29.8193 ms
[CPU] diff_weighted: 1.20029 ms
[CPU] reduce_chi2_tot: 2.33454 ms
[CPU] chi2_profile::free_fint: 0.003579 ms
[CPU] chi2_profile_tot: 32.181 ms

[CPU] chi2_profile::malloc_fint: 0.001115 ms
[CPU] create_image: 1.11747 ms
[CPU] sample::1st_shift: 0.569694 ms
[CPU] sample::FFT: 11.1551 ms
[CPU] sample::2nd_shift: 0.451639 ms
[CPU] sample::interpolate: 8.33999 ms
[CPU] sample::apply_phase_sampled: 10.109 ms
[CPU] sample_tot: 34.4211 ms
[CPU] sample_profile_tot: 35.5502 ms
[CPU] diff_weighted: 1.40498 ms
[CPU] reduce_chi2_tot: 2.4054 ms
[CPU] chi2_profile::free_fint: 0.000971999 ms
[CPU] chi2_profile_tot: 37.9737 ms

[CPU] chi2_profile::malloc_fint: 0.001126 ms
[CPU] create_image: 1.31256 ms
[CPU] sample::1st_shift: 0.637358 ms
[CPU] sample::FFT: 11.2294 ms
[CPU] sample::2nd_shift: 0.4334 ms
[CPU] sample::interpolate: 8.01336 ms
[CPU] sample::apply_phase_sampled: 6.90415 ms
[CPU] sample_tot: 30.9566 ms
[CPU] sample_profile_tot: 32.2824 ms
[CPU] diff_weighted: 1.20025 ms
[CPU] reduce_chi2_tot: 1.96662 ms
[CPU] chi2_profile::free_fint: 0.000802 ms
[CPU] chi2_profile_tot: 34.2642 ms

[CPU] chi2_profile::malloc_fint: 0.001219 ms
[CPU] create_image: 1.12717 ms
[CPU] sample::1st_shift: 0.622327 ms
[CPU] sample::FFT: 11.2614 ms
[CPU] sample::2nd_shift: 0.396859 ms
[CPU] sample::interpolate: 7.08551 ms
[CPU] sample::apply_phase_sampled: 6.49766 ms
[CPU] sample_tot: 29.9079 ms
[CPU] sample_profile_tot: 31.0426 ms
[CPU] diff_weighted: 1.20914 ms
[CPU] reduce_chi2_tot: 2.10557 ms
[CPU] chi2_profile::free_fint: 0.000741999 ms
[CPU] chi2_profile_tot: 33.161 ms

[CPU] chi2_profile::malloc_fint: 0.001159 ms
[CPU] create_image: 1.18723 ms
[CPU] sample::1st_shift: 0.576998 ms
[CPU] sample::FFT: 10.4833 ms
[CPU] sample::2nd_shift: 0.436511 ms
[CPU] sample::interpolate: 6.58022 ms
[CPU] sample::apply_phase_sampled: 6.12593 ms
[CPU] sample_tot: 27.7126 ms
[CPU] sample_profile_tot: 28.9106 ms
[CPU] diff_weighted: 1.1586 ms
[CPU] reduce_chi2_tot: 1.95824 ms
[CPU] chi2_profile::free_fint: 0.001234 ms
[CPU] chi2_profile_tot: 30.8826 ms

[CPU] chi2_profile::malloc_fint: 0.001116 ms
[CPU] create_image: 1.32851 ms
[CPU] sample::1st_shift: 0.50023 ms
[CPU] sample::FFT: 12.4269 ms
[CPU] sample::2nd_shift: 0.399561 ms
[CPU] sample::interpolate: 6.94843 ms
[CPU] sample::apply_phase_sampled: 7.09192 ms
[CPU] sample_tot: 31.571 ms
[CPU] sample_profile_tot: 32.9155 ms
[CPU] diff_weighted: 1.72289 ms
[CPU] reduce_chi2_tot: 2.63467 ms
[CPU] chi2_profile::free_fint: 0.001362 ms
[CPU] chi2_profile_tot: 35.5673 ms

[CPU] chi2_profile::malloc_fint: 0.001341 ms
[CPU] create_image: 1.15767 ms
[CPU] sample::1st_shift: 0.588838 ms
[CPU] sample::FFT: 11.4879 ms
[CPU] sample::2nd_shift: 0.426185 ms
[CPU] sample::interpolate: 10.1979 ms
[CPU] sample::apply_phase_sampled: 6.8669 ms
[CPU] sample_tot: 34.4024 ms
[CPU] sample_profile_tot: 35.5719 ms
[CPU] diff_weighted: 1.63539 ms
[CPU] reduce_chi2_tot: 2.63878 ms
[CPU] chi2_profile::free_fint: 0.0016 ms
[CPU] chi2_profile_tot: 38.2306 ms

[CPU] chi2_profile::malloc_fint: 0.001314 ms
[CPU] create_image: 1.59487 ms
[CPU] sample::1st_shift: 0.572981 ms
[CPU] sample::FFT: 11.4394 ms
[CPU] sample::2nd_shift: 0.413635 ms
[CPU] sample::interpolate: 8.216 ms
[CPU] sample::apply_phase_sampled: 7.05559 ms
[CPU] sample_tot: 32.5426 ms
[CPU] sample_profile_tot: 34.1485 ms
[CPU] diff_weighted: 1.28177 ms
[CPU] reduce_chi2_tot: 2.13165 ms
[CPU] chi2_profile::free_fint: 0.001155 ms
[CPU] chi2_profile_tot: 36.2975 ms

[CPU] chi2_profile::malloc_fint: 0.001235 ms
[CPU] create_image: 1.18975 ms
[CPU] sample::1st_shift: 0.520156 ms
[CPU] sample::FFT: 11.2068 ms
[CPU] sample::2nd_shift: 0.419953 ms
[CPU] sample::interpolate: 8.14205 ms
[CPU] sample::apply_phase_sampled: 7.04577 ms
[CPU] sample_tot: 31.4162 ms
[CPU] sample_profile_tot: 32.6138 ms
[CPU] diff_weighted: 1.22827 ms
[CPU] reduce_chi2_tot: 2.22574 ms
[CPU] chi2_profile::free_fint: 0.001067 ms
[CPU] chi2_profile_tot: 34.8562 ms

[CPU] chi2_profile::malloc_fint: 0.001188 ms
[CPU] create_image: 1.11761 ms
[CPU] sample::1st_shift: 0.598101 ms
[CPU] sample::FFT: 11.1967 ms
[CPU] sample::2nd_shift: 0.406797 ms
[CPU] sample::interpolate: 6.84148 ms
[CPU] sample::apply_phase_sampled: 6.75287 ms
[CPU] sample_tot: 29.6569 ms
[CPU] sample_profile_tot: 30.7839 ms
[CPU] diff_weighted: 1.1958 ms
[CPU] reduce_chi2_tot: 2.02234 ms
[CPU] chi2_profile::free_fint: 0.001397 ms
[CPU] chi2_profile_tot: 32.8232 ms

[CPU] chi2_profile::malloc_fint: 0.00129 ms
[CPU] create_image: 1.09459 ms
[CPU] sample::1st_shift: 0.601013 ms
[CPU] sample::FFT: 10.9927 ms
[CPU] sample::2nd_shift: 0.445128 ms
[CPU] sample::interpolate: 7.21067 ms
[CPU] sample::apply_phase_sampled: 6.97037 ms
[CPU] sample_tot: 29.8966 ms
[CPU] sample_profile_tot: 31.001 ms
[CPU] diff_weighted: 1.29923 ms
[CPU] reduce_chi2_tot: 2.40171 ms
[CPU] chi2_profile::free_fint: 0.001771 ms
[CPU] chi2_profile_tot: 33.4298 ms

[CPU] chi2_profile::malloc_fint: 0.00185 ms
[CPU] create_image: 1.26143 ms
[CPU] sample::1st_shift: 0.549868 ms
[CPU] sample::FFT: 11.2608 ms
[CPU] sample::2nd_shift: 0.475751 ms
[CPU] sample::interpolate: 6.8135 ms
[CPU] sample::apply_phase_sampled: 6.74156 ms
[CPU] sample_tot: 29.5757 ms
[CPU] sample_profile_tot: 30.8504 ms
[CPU] diff_weighted: 1.3291 ms
[CPU] reduce_chi2_tot: 2.2443 ms
[CPU] chi2_profile::free_fint: 0.001404 ms
[CPU] chi2_profile_tot: 33.1183 ms

[CPU] chi2_profile::malloc_fint: 0.001226 ms
[CPU] create_image: 1.1963 ms
[CPU] sample::1st_shift: 0.512943 ms
[CPU] sample::FFT: 11.2931 ms
[CPU] sample::2nd_shift: 0.46442 ms
[CPU] sample::interpolate: 7.40078 ms
[CPU] sample::apply_phase_sampled: 6.63302 ms
[CPU] sample_tot: 30.2957 ms
[CPU] sample_profile_tot: 31.5076 ms
[CPU] diff_weighted: 1.21541 ms
[CPU] reduce_chi2_tot: 2.21764 ms
[CPU] chi2_profile::free_fint: 0.00156 ms
[CPU] chi2_profile_tot: 33.7519 ms

[CPU] chi2_profile::malloc_fint: 0.002215 ms
[CPU] create_image: 1.13003 ms
[CPU] sample::1st_shift: 0.599669 ms
[CPU] sample::FFT: 11.2963 ms
[CPU] sample::2nd_shift: 0.482657 ms
[CPU] sample::interpolate: 7.78266 ms
[CPU] sample::apply_phase_sampled: 7.08562 ms
[CPU] sample_tot: 31.1293 ms
[CPU] sample_profile_tot: 32.2709 ms
[CPU] diff_weighted: 1.36124 ms
[CPU] reduce_chi2_tot: 2.13814 ms
[CPU] chi2_profile::free_fint: 0.001094 ms
[CPU] chi2_profile_tot: 34.4305 ms

[CPU] chi2_profile::malloc_fint: 0.001329 ms
[CPU] create_image: 1.19091 ms
[CPU] sample::1st_shift: 0.527969 ms
[CPU] sample::FFT: 11.5397 ms
[CPU] sample::2nd_shift: 0.437882 ms
[CPU] sample::interpolate: 7.06162 ms
[CPU] sample::apply_phase_sampled: 6.58897 ms
[CPU] sample_tot: 29.8084 ms
[CPU] sample_profile_tot: 31.0177 ms
[CPU] diff_weighted: 1.35229 ms
[CPU] reduce_chi2_tot: 2.12521 ms
[CPU] chi2_profile::free_fint: 0.001083 ms
[CPU] chi2_profile_tot: 33.1619 ms

[CPU] chi2_profile::malloc_fint: 0.001463 ms
[CPU] create_image: 1.18589 ms
[CPU] sample::1st_shift: 0.538559 ms
[CPU] sample::FFT: 11.3283 ms
[CPU] sample::2nd_shift: 0.45269 ms
[CPU] sample::interpolate: 8.0476 ms
[CPU] sample::apply_phase_sampled: 7.49579 ms
[CPU] sample_tot: 31.8218 ms
[CPU] sample_profile_tot: 33.0183 ms
[CPU] diff_weighted: 1.54468 ms
[CPU] reduce_chi2_tot: 2.44317 ms
[CPU] chi2_profile::free_fint: 0.001218 ms
[CPU] chi2_profile_tot: 35.4829 ms

[CPU] chi2_profile::malloc_fint: 0.00152 ms
[CPU] create_image: 1.28202 ms
[CPU] sample::1st_shift: 0.549249 ms
[CPU] sample::FFT: 11.2244 ms
[CPU] sample::2nd_shift: 0.460752 ms
[CPU] sample::interpolate: 7.03061 ms
[CPU] sample::apply_phase_sampled: 7.0701 ms
[CPU] sample_tot: 31.0896 ms
[CPU] sample_profile_tot: 32.3844 ms
[CPU] diff_weighted: 2.0528 ms
[CPU] reduce_chi2_tot: 2.98848 ms
[CPU] chi2_profile::free_fint: 0.001506 ms
[CPU] chi2_profile_tot: 35.3931 ms
512	1.000000e+06	float64	48	None	6.584229e-01	3.465384e-02	1.880001e-03	3.094912e-02
# |--> timings: [0.06070995330810547, 0.03684091567993164, 0.03453803062438965, 0.03231501579284668, 0.03809404373168945, 0.03433990478515625, 0.03323507308959961, 0.030949115753173828, 0.035681962966918945, 0.03843188285827637, 0.036425113677978516, 0.03496098518371582, 0.03293204307556152, 0.033586978912353516, 0.03322100639343262, 0.033850908279418945, 0.03453493118286133, 0.033247947692871094, 0.03563499450683594, 0.03560209274291992]

[CPU] chi2_profile::malloc_fint: 0.00149 ms
[CPU] create_image: 3.748 ms
[CPU] sample::1st_shift: 0.718161 ms
[CPU] sample::FFT: 30.5945 ms
[CPU] sample::2nd_shift: 0.662439 ms
[CPU] sample::interpolate: 8.02714 ms
[CPU] sample::apply_phase_sampled: 8.07255 ms
[CPU] sample_tot: 53.443 ms
[CPU] sample_profile_tot: 57.2047 ms
[CPU] diff_weighted: 1.77098 ms
[CPU] reduce_chi2_tot: 2.77893 ms
[CPU] chi2_profile::free_fint: 0.00106 ms
[CPU] chi2_profile_tot: 60.0078 ms

[CPU] chi2_profile::malloc_fint: 0.001501 ms
[CPU] create_image: 1.27447 ms
[CPU] sample::1st_shift: 0.804157 ms
[CPU] sample::FFT: 10.7457 ms
[CPU] sample::2nd_shift: 0.523071 ms
[CPU] sample::interpolate: 7.3064 ms
[CPU] sample::apply_phase_sampled: 7.8021 ms
[CPU] sample_tot: 31.2766 ms
[CPU] sample_profile_tot: 32.5638 ms
[CPU] diff_weighted: 1.42415 ms
[CPU] reduce_chi2_tot: 2.56005 ms
[CPU] chi2_profile::free_fint: 0.000960999 ms
[CPU] chi2_profile_tot: 35.1409 ms

[CPU] chi2_profile::malloc_fint: 0.001363 ms
[CPU] create_image: 1.15382 ms
[CPU] sample::1st_shift: 0.773772 ms
[CPU] sample::FFT: 10.5374 ms
[CPU] sample::2nd_shift: 0.48875 ms
[CPU] sample::interpolate: 7.53342 ms
[CPU] sample::apply_phase_sampled: 8.03923 ms
[CPU] sample_tot: 31.2956 ms
[CPU] sample_profile_tot: 32.4591 ms
[CPU] diff_weighted: 1.43505 ms
[CPU] reduce_chi2_tot: 2.55799 ms
[CPU] chi2_profile::free_fint: 0.000888 ms
[CPU] chi2_profile_tot: 35.0342 ms

[CPU] chi2_profile::malloc_fint: 0.001176 ms
[CPU] create_image: 1.27283 ms
[CPU] sample::1st_shift: 0.747354 ms
[CPU] sample::FFT: 10.491 ms
[CPU] sample::2nd_shift: 0.446042 ms
[CPU] sample::interpolate: 6.98861 ms
[CPU] sample::apply_phase_sampled: 7.65761 ms
[CPU] sample_tot: 30.1886 ms
[CPU] sample_profile_tot: 31.4737 ms
[CPU] diff_weighted: 1.48071 ms
[CPU] reduce_chi2_tot: 2.57879 ms
[CPU] chi2_profile::free_fint: 0.001871 ms
[CPU] chi2_profile_tot: 34.0808 ms

[CPU] chi2_profile::malloc_fint: 0.001998 ms
[CPU] create_image: 1.22409 ms
[CPU] sample::1st_shift: 0.727755 ms
[CPU] sample::FFT: 10.7114 ms
[CPU] sample::2nd_shift: 0.483084 ms
[CPU] sample::interpolate: 8.84512 ms
[CPU] sample::apply_phase_sampled: 6.87532 ms
[CPU] sample_tot: 31.4399 ms
[CPU] sample_profile_tot: 32.6756 ms
[CPU] diff_weighted: 1.4381 ms
[CPU] reduce_chi2_tot: 2.44501 ms
[CPU] chi2_profile::free_fint: 0.000934 ms
[CPU] chi2_profile_tot: 35.1439 ms

[CPU] chi2_profile::malloc_fint: 0.001102 ms
[CPU] create_image: 1.29313 ms
[CPU] sample::1st_shift: 0.687261 ms
[CPU] sample::FFT: 10.7149 ms
[CPU] sample::2nd_shift: 0.532712 ms
[CPU] sample::interpolate: 7.17626 ms
[CPU] sample::apply_phase_sampled: 6.21521 ms
[CPU] sample_tot: 29.2545 ms
[CPU] sample_profile_tot: 30.5603 ms
[CPU] diff_weighted: 1.22347 ms
[CPU] reduce_chi2_tot: 2.10466 ms
[CPU] chi2_profile::free_fint: 0.000889999 ms
[CPU] chi2_profile_tot: 32.6823 ms

[CPU] chi2_profile::malloc_fint: 0.001111 ms
[CPU] create_image: 1.26444 ms
[CPU] sample::1st_shift: 0.608716 ms
[CPU] sample::FFT: 10.5933 ms
[CPU] sample::2nd_shift: 0.517108 ms
[CPU] sample::interpolate: 6.8142 ms
[CPU] sample::apply_phase_sampled: 6.89313 ms
[CPU] sample_tot: 29.2049 ms
[CPU] sample_profile_tot: 30.4815 ms
[CPU] diff_weighted: 1.46922 ms
[CPU] reduce_chi2_tot: 2.51214 ms
[CPU] chi2_profile::free_fint: 0.000963 ms
[CPU] chi2_profile_tot: 33.0111 ms

[CPU] chi2_profile::malloc_fint: 0.001388 ms
[CPU] create_image: 1.19089 ms
[CPU] sample::1st_shift: 0.676308 ms
[CPU] sample::FFT: 10.5623 ms
[CPU] sample::2nd_shift: 0.524636 ms
[CPU] sample::interpolate: 7.46192 ms
[CPU] sample::apply_phase_sampled: 5.92142 ms
[CPU] sample_tot: 29.1621 ms
[CPU] sample_profile_tot: 30.3731 ms
[CPU] diff_weighted: 1.22355 ms
[CPU] reduce_chi2_tot: 2.22228 ms
[CPU] chi2_profile::free_fint: 0.001039 ms
[CPU] chi2_profile_tot: 32.6157 ms

[CPU] chi2_profile::malloc_fint: 0.001171 ms
[CPU] create_image: 1.08519 ms
[CPU] sample::1st_shift: 0.702388 ms
[CPU] sample::FFT: 10.7674 ms
[CPU] sample::2nd_shift: 0.510829 ms
[CPU] sample::interpolate: 7.9465 ms
[CPU] sample::apply_phase_sampled: 7.55732 ms
[CPU] sample_tot: 31.251 ms
[CPU] sample_profile_tot: 32.3466 ms
[CPU] diff_weighted: 1.4763 ms
[CPU] reduce_chi2_tot: 2.35113 ms
[CPU] chi2_profile::free_fint: 0.00103 ms
[CPU] chi2_profile_tot: 34.7152 ms

[CPU] chi2_profile::malloc_fint: 0.001222 ms
[CPU] create_image: 1.11976 ms
[CPU] sample::1st_shift: 0.742018 ms
[CPU] sample::FFT: 10.7946 ms
[CPU] sample::2nd_shift: 0.497816 ms
[CPU] sample::interpolate: 7.65039 ms
[CPU] sample::apply_phase_sampled: 7.4694 ms
[CPU] sample_tot: 31.208 ms
[CPU] sample_profile_tot: 32.3532 ms
[CPU] diff_weighted: 1.71267 ms
[CPU] reduce_chi2_tot: 2.70422 ms
[CPU] chi2_profile::free_fint: 0.001369 ms
[CPU] chi2_profile_tot: 35.0804 ms

[CPU] chi2_profile::malloc_fint: 0.001264 ms
[CPU] create_image: 1.30091 ms
[CPU] sample::1st_shift: 0.69252 ms
[CPU] sample::FFT: 11.0273 ms
[CPU] sample::2nd_shift: 0.566759 ms
[CPU] sample::interpolate: 8.38737 ms
[CPU] sample::apply_phase_sampled: 6.96055 ms
[CPU] sample_tot: 32.6026 ms
[CPU] sample_profile_tot: 33.9303 ms
[CPU] diff_weighted: 1.56701 ms
[CPU] reduce_chi2_tot: 3.0568 ms
[CPU] chi2_profile::free_fint: 0.004386 ms
[CPU] chi2_profile_tot: 37.0125 ms

[CPU] chi2_profile::malloc_fint: 0.001165 ms
[CPU] create_image: 1.20139 ms
[CPU] sample::1st_shift: 0.77086 ms
[CPU] sample::FFT: 13.974 ms
[CPU] sample::2nd_shift: 0.764198 ms
[CPU] sample::interpolate: 7.23184 ms
[CPU] sample::apply_phase_sampled: 7.9379 ms
[CPU] sample_tot: 35.9486 ms
[CPU] sample_profile_tot: 37.1674 ms
[CPU] diff_weighted: 3.86239 ms
[CPU] reduce_chi2_tot: 5.11037 ms
[CPU] chi2_profile::free_fint: 0.001226 ms
[CPU] chi2_profile_tot: 42.3033 ms

[CPU] chi2_profile::malloc_fint: 0.001658 ms
[CPU] create_image: 1.50714 ms
[CPU] sample::1st_shift: 0.822196 ms
[CPU] sample::FFT: 14.0744 ms
[CPU] sample::2nd_shift: 0.674487 ms
[CPU] sample::interpolate: 8.91248 ms
[CPU] sample::apply_phase_sampled: 7.25579 ms
[CPU] sample_tot: 37.1573 ms
[CPU] sample_profile_tot: 38.683 ms
[CPU] diff_weighted: 1.54925 ms
[CPU] reduce_chi2_tot: 2.77198 ms
[CPU] chi2_profile::free_fint: 0.001165 ms
[CPU] chi2_profile_tot: 41.4772 ms

[CPU] chi2_profile::malloc_fint: 0.00134 ms
[CPU] create_image: 1.18812 ms
[CPU] sample::1st_shift: 0.648364 ms
[CPU] sample::FFT: 12.1796 ms
[CPU] sample::2nd_shift: 0.54937 ms
[CPU] sample::interpolate: 6.50542 ms
[CPU] sample::apply_phase_sampled: 6.81087 ms
[CPU] sample_tot: 30.6195 ms
[CPU] sample_profile_tot: 31.8171 ms
[CPU] diff_weighted: 1.49109 ms
[CPU] reduce_chi2_tot: 2.45135 ms
[CPU] chi2_profile::free_fint: 0.005771 ms
[CPU] chi2_profile_tot: 34.295 ms

[CPU] chi2_profile::malloc_fint: 0.001363 ms
[CPU] create_image: 1.14426 ms
[CPU] sample::1st_shift: 0.805535 ms
[CPU] sample::FFT: 11.7678 ms
[CPU] sample::2nd_shift: 0.527355 ms
[CPU] sample::interpolate: 5.82208 ms
[CPU] sample::apply_phase_sampled: 7.03615 ms
[CPU] sample_tot: 29.5413 ms
[CPU] sample_profile_tot: 30.6988 ms
[CPU] diff_weighted: 1.38563 ms
[CPU] reduce_chi2_tot: 2.30431 ms
[CPU] chi2_profile::free_fint: 0.001194 ms
[CPU] chi2_profile_tot: 33.0224 ms

[CPU] chi2_profile::malloc_fint: 0.001327 ms
[CPU] create_image: 1.24262 ms
[CPU] sample::1st_shift: 0.648929 ms
[CPU] sample::FFT: 10.4593 ms
[CPU] sample::2nd_shift: 0.50793 ms
[CPU] sample::interpolate: 6.42366 ms
[CPU] sample::apply_phase_sampled: 6.86091 ms
[CPU] sample_tot: 28.5261 ms
[CPU] sample_profile_tot: 29.779 ms
[CPU] diff_weighted: 1.27247 ms
[CPU] reduce_chi2_tot: 2.14764 ms
[CPU] chi2_profile::free_fint: 0.000846001 ms
[CPU] chi2_profile_tot: 31.9424 ms

[CPU] chi2_profile::malloc_fint: 0.001112 ms
[CPU] create_image: 1.16283 ms
[CPU] sample::1st_shift: 0.640158 ms
[CPU] sample::FFT: 9.60569 ms
[CPU] sample::2nd_shift: 0.572147 ms
[CPU] sample::interpolate: 6.76205 ms
[CPU] sample::apply_phase_sampled: 7.07852 ms
[CPU] sample_tot: 28.402 ms
[CPU] sample_profile_tot: 29.5717 ms
[CPU] diff_weighted: 1.354 ms
[CPU] reduce_chi2_tot: 2.28033 ms
[CPU] chi2_profile::free_fint: 0.004129 ms
[CPU] chi2_profile_tot: 31.871 ms

[CPU] chi2_profile::malloc_fint: 0.000983 ms
[CPU] create_image: 1.05313 ms
[CPU] sample::1st_shift: 0.732896 ms
[CPU] sample::FFT: 9.52362 ms
[CPU] sample::2nd_shift: 0.523784 ms
[CPU] sample::interpolate: 6.06559 ms
[CPU] sample::apply_phase_sampled: 6.20902 ms
[CPU] sample_tot: 26.7481 ms
[CPU] sample_profile_tot: 27.8105 ms
[CPU] diff_weighted: 1.23052 ms
[CPU] reduce_chi2_tot: 2.09905 ms
[CPU] chi2_profile::free_fint: 0.000984001 ms
[CPU] chi2_profile_tot: 29.9247 ms

[CPU] chi2_profile::malloc_fint: 0.001006 ms
[CPU] create_image: 1.09315 ms
[CPU] sample::1st_shift: 0.715224 ms
[CPU] sample::FFT: 9.80592 ms
[CPU] sample::2nd_shift: 0.490382 ms
[CPU] sample::interpolate: 6.56786 ms
[CPU] sample::apply_phase_sampled: 5.2161 ms
[CPU] sample_tot: 26.4222 ms
[CPU] sample_profile_tot: 27.525 ms
[CPU] diff_weighted: 1.47885 ms
[CPU] reduce_chi2_tot: 2.43962 ms
[CPU] chi2_profile::free_fint: 0.000876998 ms
[CPU] chi2_profile_tot: 29.9822 ms

[CPU] chi2_profile::malloc_fint: 0.001144 ms
[CPU] create_image: 1.14443 ms
[CPU] sample::1st_shift: 0.631072 ms
[CPU] sample::FFT: 9.53024 ms
[CPU] sample::2nd_shift: 0.502821 ms
[CPU] sample::interpolate: 6.76697 ms
[CPU] sample::apply_phase_sampled: 5.77238 ms
[CPU] sample_tot: 27.0756 ms
[CPU] sample_profile_tot: 28.2321 ms
[CPU] diff_weighted: 1.31255 ms
[CPU] reduce_chi2_tot: 2.13174 ms
[CPU] chi2_profile::free_fint: 0.001263 ms
[CPU] chi2_profile_tot: 30.3834 ms
512	1.000000e+06	float64	64	None	6.517675e-01	3.430355e-02	3.257486e-03	3.000998e-02
# |--> timings: [0.060122013092041016, 0.035238027572631836, 0.03511309623718262, 0.034193992614746094, 0.03526902198791504, 0.032781124114990234, 0.03310799598693848, 0.032705068588256836, 0.03483104705810547, 0.0352170467376709, 0.03721499443054199, 0.04246997833251953, 0.04160499572753906, 0.03437995910644531, 0.033106088638305664, 0.03202390670776367, 0.03197908401489258, 0.030009984970092773, 0.030050039291381836, 0.0304720401763916]
Setup chi2Profile......done

[GPU] chi2_profile::malloc_fint: 0.781728 ms
[GPU] chi2_profile::copy_observations: 7.9633 ms
[GPU] create_image_d::malloc_image: 0.718656 ms
[GPU] create_image_d::memset: 0.092224 ms
[GPU] create_image_d::malloc_ints: 0.737024 ms
[GPU] create_image_d::copy_ints_H->D: 0.011616 ms
[GPU] create_image_d::sweep: 0.209152 ms
[GPU] create_image_d::central_pixel: 0.010784 ms
[GPU] create_image_d::free_ints: 0.116576 ms
[GPU] create_image: 1.98413 ms
[GPU] sample::copy_uv_H->D: 9.2055 ms
[GPU] sample::copy_uvrot_D->D: 0.093632 ms
[GPU] sample::1st_shift: 0.247424 ms
[GPU] sample::FFT: 344.188 ms
[GPU] sample::2nd_shift: 0.14896 ms
[GPU] sample::interpolate: 0.485088 ms
[GPU] sample::apply_phase_sampled: 0.484896 ms
[GPU] sample_tot: 355.276 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.49168 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.224832 ms
[GPU] reduce_chi2: 0.74576 ms
[GPU] chi2_profile::free_all: 0.333472 ms
[GPU] chi2_profile_tot_gputimer: 367.251 ms
[CPU] chi2_profile_tot: 369.054 ms

[GPU] chi2_profile::malloc_fint: 0.738272 ms
[GPU] chi2_profile::copy_observations: 9.60598 ms
[GPU] create_image_d::malloc_image: 0.705632 ms
[GPU] create_image_d::memset: 0.090368 ms
[GPU] create_image_d::malloc_ints: 0.662144 ms
[GPU] create_image_d::copy_ints_H->D: 0.011328 ms
[GPU] create_image_d::sweep: 0.215776 ms
[GPU] create_image_d::central_pixel: 0.013568 ms
[GPU] create_image_d::free_ints: 0.099008 ms
[GPU] create_image: 1.89603 ms
[GPU] sample::copy_uv_H->D: 7.57763 ms
[GPU] sample::copy_uvrot_D->D: 0.09568 ms
[GPU] sample::1st_shift: 0.250208 ms
[GPU] sample::FFT: 1.27277 ms
[GPU] sample::2nd_shift: 0.13776 ms
[GPU] sample::interpolate: 0.480096 ms
[GPU] sample::apply_phase_sampled: 0.477984 ms
[GPU] sample_tot: 10.6037 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.485408 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.207776 ms
[GPU] reduce_chi2: 0.720672 ms
[GPU] chi2_profile::free_all: 0.281216 ms
[GPU] chi2_profile_tot_gputimer: 23.9531 ms
[CPU] chi2_profile_tot: 23.9892 ms

[GPU] chi2_profile::malloc_fint: 0.69216 ms
[GPU] chi2_profile::copy_observations: 8.51043 ms
[GPU] create_image_d::malloc_image: 0.760352 ms
[GPU] create_image_d::memset: 0.080128 ms
[GPU] create_image_d::malloc_ints: 0.740224 ms
[GPU] create_image_d::copy_ints_H->D: 0.01104 ms
[GPU] create_image_d::sweep: 0.21664 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.113408 ms
[GPU] create_image: 2.03536 ms
[GPU] sample::copy_uv_H->D: 7.18144 ms
[GPU] sample::copy_uvrot_D->D: 0.09184 ms
[GPU] sample::1st_shift: 0.247072 ms
[GPU] sample::FFT: 1.29027 ms
[GPU] sample::2nd_shift: 0.135232 ms
[GPU] sample::interpolate: 0.479168 ms
[GPU] sample::apply_phase_sampled: 0.480096 ms
[GPU] sample_tot: 10.2726 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.489952 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.245152 ms
[GPU] reduce_chi2: 0.764352 ms
[GPU] chi2_profile::free_all: 0.303488 ms
[GPU] chi2_profile_tot_gputimer: 22.6845 ms
[CPU] chi2_profile_tot: 22.7057 ms

[GPU] chi2_profile::malloc_fint: 0.741216 ms
[GPU] chi2_profile::copy_observations: 8.2169 ms
[GPU] create_image_d::malloc_image: 0.721376 ms
[GPU] create_image_d::memset: 0.0784 ms
[GPU] create_image_d::malloc_ints: 0.721216 ms
[GPU] create_image_d::copy_ints_H->D: 0.011648 ms
[GPU] create_image_d::sweep: 0.198656 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.075744 ms
[GPU] create_image: 1.90582 ms
[GPU] sample::copy_uv_H->D: 6.35664 ms
[GPU] sample::copy_uvrot_D->D: 0.093824 ms
[GPU] sample::1st_shift: 0.245568 ms
[GPU] sample::FFT: 1.3129 ms
[GPU] sample::2nd_shift: 0.136224 ms
[GPU] sample::interpolate: 0.479392 ms
[GPU] sample::apply_phase_sampled: 0.479072 ms
[GPU] sample_tot: 9.42605 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.492416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.191584 ms
[GPU] reduce_chi2: 0.714368 ms
[GPU] chi2_profile::free_all: 0.2864 ms
[GPU] chi2_profile_tot_gputimer: 21.3901 ms
[CPU] chi2_profile_tot: 21.4112 ms

[GPU] chi2_profile::malloc_fint: 0.763904 ms
[GPU] chi2_profile::copy_observations: 7.13389 ms
[GPU] create_image_d::malloc_image: 0.691232 ms
[GPU] create_image_d::memset: 0.077504 ms
[GPU] create_image_d::malloc_ints: 0.6616 ms
[GPU] create_image_d::copy_ints_H->D: 0.011008 ms
[GPU] create_image_d::sweep: 0.199264 ms
[GPU] create_image_d::central_pixel: 0.010016 ms
[GPU] create_image_d::free_ints: 0.075776 ms
[GPU] create_image: 1.81334 ms
[GPU] sample::copy_uv_H->D: 5.94787 ms
[GPU] sample::copy_uvrot_D->D: 0.100768 ms
[GPU] sample::1st_shift: 0.246528 ms
[GPU] sample::FFT: 1.26682 ms
[GPU] sample::2nd_shift: 0.142944 ms
[GPU] sample::interpolate: 0.47984 ms
[GPU] sample::apply_phase_sampled: 0.478816 ms
[GPU] sample_tot: 9.00061 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.493184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.183968 ms
[GPU] reduce_chi2: 0.7056 ms
[GPU] chi2_profile::free_all: 0.2888 ms
[GPU] chi2_profile_tot_gputimer: 19.807 ms
[CPU] chi2_profile_tot: 19.8274 ms

[GPU] chi2_profile::malloc_fint: 0.750304 ms
[GPU] chi2_profile::copy_observations: 6.64768 ms
[GPU] create_image_d::malloc_image: 0.71936 ms
[GPU] create_image_d::memset: 0.084 ms
[GPU] create_image_d::malloc_ints: 0.755808 ms
[GPU] create_image_d::copy_ints_H->D: 0.010944 ms
[GPU] create_image_d::sweep: 0.198112 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.075168 ms
[GPU] create_image: 1.94464 ms
[GPU] sample::copy_uv_H->D: 5.80918 ms
[GPU] sample::copy_uvrot_D->D: 0.090176 ms
[GPU] sample::1st_shift: 0.245984 ms
[GPU] sample::FFT: 1.24346 ms
[GPU] sample::2nd_shift: 0.14192 ms
[GPU] sample::interpolate: 0.479104 ms
[GPU] sample::apply_phase_sampled: 0.47664 ms
[GPU] sample_tot: 8.8088 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.487232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.179648 ms
[GPU] reduce_chi2: 0.695328 ms
[GPU] chi2_profile::free_all: 0.287392 ms
[GPU] chi2_profile_tot_gputimer: 19.2337 ms
[CPU] chi2_profile_tot: 19.2542 ms

[GPU] chi2_profile::malloc_fint: 0.739712 ms
[GPU] chi2_profile::copy_observations: 6.35462 ms
[GPU] create_image_d::malloc_image: 1.15942 ms
[GPU] create_image_d::memset: 0.076832 ms
[GPU] create_image_d::malloc_ints: 0.710496 ms
[GPU] create_image_d::copy_ints_H->D: 0.011072 ms
[GPU] create_image_d::sweep: 0.198048 ms
[GPU] create_image_d::central_pixel: 0.010496 ms
[GPU] create_image_d::free_ints: 0.074688 ms
[GPU] create_image: 2.32816 ms
[GPU] sample::copy_uv_H->D: 5.6463 ms
[GPU] sample::copy_uvrot_D->D: 0.090144 ms
[GPU] sample::1st_shift: 0.245472 ms
[GPU] sample::FFT: 1.22669 ms
[GPU] sample::2nd_shift: 0.134592 ms
[GPU] sample::interpolate: 0.479552 ms
[GPU] sample::apply_phase_sampled: 0.478688 ms
[GPU] sample_tot: 8.63453 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.487456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.189888 ms
[GPU] reduce_chi2: 0.709152 ms
[GPU] chi2_profile::free_all: 0.289088 ms
[GPU] chi2_profile_tot_gputimer: 19.1547 ms
[CPU] chi2_profile_tot: 19.1751 ms

[GPU] chi2_profile::malloc_fint: 0.740352 ms
[GPU] chi2_profile::copy_observations: 6.16336 ms
[GPU] create_image_d::malloc_image: 0.738528 ms
[GPU] create_image_d::memset: 0.07744 ms
[GPU] create_image_d::malloc_ints: 0.706656 ms
[GPU] create_image_d::copy_ints_H->D: 0.010592 ms
[GPU] create_image_d::sweep: 0.19984 ms
[GPU] create_image_d::central_pixel: 0.0104 ms
[GPU] create_image_d::free_ints: 0.075872 ms
[GPU] create_image: 1.90637 ms
[GPU] sample::copy_uv_H->D: 5.53306 ms
[GPU] sample::copy_uvrot_D->D: 0.090656 ms
[GPU] sample::1st_shift: 0.24704 ms
[GPU] sample::FFT: 1.24093 ms
[GPU] sample::2nd_shift: 0.134176 ms
[GPU] sample::interpolate: 0.477728 ms
[GPU] sample::apply_phase_sampled: 0.476896 ms
[GPU] sample_tot: 8.51757 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.487584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.182656 ms
[GPU] reduce_chi2: 0.700576 ms
[GPU] chi2_profile::free_all: 0.291008 ms
[GPU] chi2_profile_tot_gputimer: 18.4182 ms
[CPU] chi2_profile_tot: 18.4385 ms

[GPU] chi2_profile::malloc_fint: 0.769216 ms
[GPU] chi2_profile::copy_observations: 5.93542 ms
[GPU] create_image_d::malloc_image: 0.650976 ms
[GPU] create_image_d::memset: 0.076032 ms
[GPU] create_image_d::malloc_ints: 0.629344 ms
[GPU] create_image_d::copy_ints_H->D: 0.011328 ms
[GPU] create_image_d::sweep: 0.205408 ms
[GPU] create_image_d::central_pixel: 0.011264 ms
[GPU] create_image_d::free_ints: 0.078624 ms
[GPU] create_image: 1.75827 ms
[GPU] sample::copy_uv_H->D: 5.48461 ms
[GPU] sample::copy_uvrot_D->D: 0.089632 ms
[GPU] sample::1st_shift: 0.244288 ms
[GPU] sample::FFT: 1.2344 ms
[GPU] sample::2nd_shift: 0.132224 ms
[GPU] sample::interpolate: 0.479104 ms
[GPU] sample::apply_phase_sampled: 0.478048 ms
[GPU] sample_tot: 8.46874 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.489632 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.177408 ms
[GPU] reduce_chi2: 0.695392 ms
[GPU] chi2_profile::free_all: 0.284992 ms
[GPU] chi2_profile_tot_gputimer: 18.0112 ms
[CPU] chi2_profile_tot: 18.0315 ms

[GPU] chi2_profile::malloc_fint: 0.73968 ms
[GPU] chi2_profile::copy_observations: 6.01469 ms
[GPU] create_image_d::malloc_image: 0.681536 ms
[GPU] create_image_d::memset: 0.076608 ms
[GPU] create_image_d::malloc_ints: 0.65584 ms
[GPU] create_image_d::copy_ints_H->D: 0.010592 ms
[GPU] create_image_d::sweep: 0.197408 ms
[GPU] create_image_d::central_pixel: 0.010912 ms
[GPU] create_image_d::free_ints: 0.0768 ms
[GPU] create_image: 1.79648 ms
[GPU] sample::copy_uv_H->D: 5.4183 ms
[GPU] sample::copy_uvrot_D->D: 0.098304 ms
[GPU] sample::1st_shift: 0.241888 ms
[GPU] sample::FFT: 1.24256 ms
[GPU] sample::2nd_shift: 0.133952 ms
[GPU] sample::interpolate: 0.478432 ms
[GPU] sample::apply_phase_sampled: 0.47552 ms
[GPU] sample_tot: 8.44106 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.485504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.184672 ms
[GPU] reduce_chi2: 0.698496 ms
[GPU] chi2_profile::free_all: 0.284672 ms
[GPU] chi2_profile_tot_gputimer: 18.0747 ms
[CPU] chi2_profile_tot: 18.095 ms

[GPU] chi2_profile::malloc_fint: 0.761632 ms
[GPU] chi2_profile::copy_observations: 6.12554 ms
[GPU] create_image_d::malloc_image: 0.720608 ms
[GPU] create_image_d::memset: 0.076672 ms
[GPU] create_image_d::malloc_ints: 0.720576 ms
[GPU] create_image_d::copy_ints_H->D: 0.010848 ms
[GPU] create_image_d::sweep: 0.198432 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.075712 ms
[GPU] create_image: 1.9017 ms
[GPU] sample::copy_uv_H->D: 5.45571 ms
[GPU] sample::copy_uvrot_D->D: 0.090464 ms
[GPU] sample::1st_shift: 0.249888 ms
[GPU] sample::FFT: 1.25814 ms
[GPU] sample::2nd_shift: 0.132736 ms
[GPU] sample::interpolate: 0.47904 ms
[GPU] sample::apply_phase_sampled: 0.478944 ms
[GPU] sample_tot: 8.46957 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.488832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.178784 ms
[GPU] reduce_chi2: 0.69648 ms
[GPU] chi2_profile::free_all: 0.2856 ms
[GPU] chi2_profile_tot_gputimer: 18.3407 ms
[CPU] chi2_profile_tot: 18.3605 ms

[GPU] chi2_profile::malloc_fint: 0.752192 ms
[GPU] chi2_profile::copy_observations: 6.10854 ms
[GPU] create_image_d::malloc_image: 0.708192 ms
[GPU] create_image_d::memset: 0.076512 ms
[GPU] create_image_d::malloc_ints: 0.705344 ms
[GPU] create_image_d::copy_ints_H->D: 0.010816 ms
[GPU] create_image_d::sweep: 0.198528 ms
[GPU] create_image_d::central_pixel: 0.011584 ms
[GPU] create_image_d::free_ints: 0.07696 ms
[GPU] create_image: 1.87459 ms
[GPU] sample::copy_uv_H->D: 5.47146 ms
[GPU] sample::copy_uvrot_D->D: 0.089408 ms
[GPU] sample::1st_shift: 0.241536 ms
[GPU] sample::FFT: 1.22995 ms
[GPU] sample::2nd_shift: 0.132768 ms
[GPU] sample::interpolate: 0.479104 ms
[GPU] sample::apply_phase_sampled: 0.478368 ms
[GPU] sample_tot: 8.44826 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.492384 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.178176 ms
[GPU] reduce_chi2: 0.712448 ms
[GPU] chi2_profile::free_all: 0.290688 ms
[GPU] chi2_profile_tot_gputimer: 18.2841 ms
[CPU] chi2_profile_tot: 18.3049 ms

[GPU] chi2_profile::malloc_fint: 0.740896 ms
[GPU] chi2_profile::copy_observations: 6.06717 ms
[GPU] create_image_d::malloc_image: 0.74016 ms
[GPU] create_image_d::memset: 0.076 ms
[GPU] create_image_d::malloc_ints: 0.693664 ms
[GPU] create_image_d::copy_ints_H->D: 0.01072 ms
[GPU] create_image_d::sweep: 0.196896 ms
[GPU] create_image_d::central_pixel: 0.01584 ms
[GPU] create_image_d::free_ints: 0.07584 ms
[GPU] create_image: 1.89709 ms
[GPU] sample::copy_uv_H->D: 5.43856 ms
[GPU] sample::copy_uvrot_D->D: 0.090016 ms
[GPU] sample::1st_shift: 0.244768 ms
[GPU] sample::FFT: 1.24928 ms
[GPU] sample::2nd_shift: 0.133792 ms
[GPU] sample::interpolate: 0.479232 ms
[GPU] sample::apply_phase_sampled: 0.47696 ms
[GPU] sample_tot: 8.43206 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.491264 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.177536 ms
[GPU] reduce_chi2: 0.69728 ms
[GPU] chi2_profile::free_all: 0.287776 ms
[GPU] chi2_profile_tot_gputimer: 18.2207 ms
[CPU] chi2_profile_tot: 18.241 ms

[GPU] chi2_profile::malloc_fint: 0.7384 ms
[GPU] chi2_profile::copy_observations: 6.4912 ms
[GPU] create_image_d::malloc_image: 0.730016 ms
[GPU] create_image_d::memset: 0.076928 ms
[GPU] create_image_d::malloc_ints: 0.708576 ms
[GPU] create_image_d::copy_ints_H->D: 0.011008 ms
[GPU] create_image_d::sweep: 0.199456 ms
[GPU] create_image_d::central_pixel: 0.010592 ms
[GPU] create_image_d::free_ints: 0.078752 ms
[GPU] create_image: 1.90442 ms
[GPU] sample::copy_uv_H->D: 5.42144 ms
[GPU] sample::copy_uvrot_D->D: 0.099296 ms
[GPU] sample::1st_shift: 0.244992 ms
[GPU] sample::FFT: 1.23661 ms
[GPU] sample::2nd_shift: 0.134176 ms
[GPU] sample::interpolate: 0.4792 ms
[GPU] sample::apply_phase_sampled: 0.482432 ms
[GPU] sample_tot: 8.4255 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.488224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17616 ms
[GPU] reduce_chi2: 0.692384 ms
[GPU] chi2_profile::free_all: 0.283296 ms
[GPU] chi2_profile_tot_gputimer: 18.6339 ms
[CPU] chi2_profile_tot: 18.6543 ms

[GPU] chi2_profile::malloc_fint: 0.751552 ms
[GPU] chi2_profile::copy_observations: 6.00646 ms
[GPU] create_image_d::malloc_image: 0.718208 ms
[GPU] create_image_d::memset: 0.07616 ms
[GPU] create_image_d::malloc_ints: 0.706304 ms
[GPU] create_image_d::copy_ints_H->D: 0.010592 ms
[GPU] create_image_d::sweep: 0.204128 ms
[GPU] create_image_d::central_pixel: 0.01088 ms
[GPU] create_image_d::free_ints: 0.074624 ms
[GPU] create_image: 1.88752 ms
[GPU] sample::copy_uv_H->D: 6.14675 ms
[GPU] sample::copy_uvrot_D->D: 0.097504 ms
[GPU] sample::1st_shift: 0.24832 ms
[GPU] sample::FFT: 1.26195 ms
[GPU] sample::2nd_shift: 0.135808 ms
[GPU] sample::interpolate: 0.480608 ms
[GPU] sample::apply_phase_sampled: 0.4816 ms
[GPU] sample_tot: 9.2024 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.491008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.191296 ms
[GPU] reduce_chi2: 0.715136 ms
[GPU] chi2_profile::free_all: 0.290048 ms
[GPU] chi2_profile_tot_gputimer: 18.9523 ms
[CPU] chi2_profile_tot: 18.9747 ms

[GPU] chi2_profile::malloc_fint: 0.739904 ms
[GPU] chi2_profile::copy_observations: 5.84147 ms
[GPU] create_image_d::malloc_image: 0.654208 ms
[GPU] create_image_d::memset: 0.077056 ms
[GPU] create_image_d::malloc_ints: 0.626592 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.198688 ms
[GPU] create_image_d::central_pixel: 0.010816 ms
[GPU] create_image_d::free_ints: 0.076512 ms
[GPU] create_image: 1.74192 ms
[GPU] sample::copy_uv_H->D: 5.49082 ms
[GPU] sample::copy_uvrot_D->D: 0.091616 ms
[GPU] sample::1st_shift: 0.24304 ms
[GPU] sample::FFT: 1.22829 ms
[GPU] sample::2nd_shift: 0.134464 ms
[GPU] sample::interpolate: 0.47904 ms
[GPU] sample::apply_phase_sampled: 0.475712 ms
[GPU] sample_tot: 8.4583 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.491488 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.192832 ms
[GPU] reduce_chi2: 0.715872 ms
[GPU] chi2_profile::free_all: 0.308832 ms
[GPU] chi2_profile_tot_gputimer: 17.9081 ms
[CPU] chi2_profile_tot: 17.9294 ms

[GPU] chi2_profile::malloc_fint: 0.74064 ms
[GPU] chi2_profile::copy_observations: 6.18083 ms
[GPU] create_image_d::malloc_image: 0.72064 ms
[GPU] create_image_d::memset: 0.076416 ms
[GPU] create_image_d::malloc_ints: 0.696288 ms
[GPU] create_image_d::copy_ints_H->D: 0.011296 ms
[GPU] create_image_d::sweep: 0.199648 ms
[GPU] create_image_d::central_pixel: 0.010432 ms
[GPU] create_image_d::free_ints: 0.075232 ms
[GPU] create_image: 1.87648 ms
[GPU] sample::copy_uv_H->D: 5.53085 ms
[GPU] sample::copy_uvrot_D->D: 0.090848 ms
[GPU] sample::1st_shift: 0.245152 ms
[GPU] sample::FFT: 1.23578 ms
[GPU] sample::2nd_shift: 0.133952 ms
[GPU] sample::interpolate: 0.479232 ms
[GPU] sample::apply_phase_sampled: 0.477152 ms
[GPU] sample_tot: 8.51965 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.491712 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17744 ms
[GPU] reduce_chi2: 0.697664 ms
[GPU] chi2_profile::free_all: 0.287328 ms
[GPU] chi2_profile_tot_gputimer: 18.4034 ms
[CPU] chi2_profile_tot: 18.4243 ms

[GPU] chi2_profile::malloc_fint: 0.736928 ms
[GPU] chi2_profile::copy_observations: 6.3071 ms
[GPU] create_image_d::malloc_image: 0.648896 ms
[GPU] create_image_d::memset: 0.083616 ms
[GPU] create_image_d::malloc_ints: 0.62256 ms
[GPU] create_image_d::copy_ints_H->D: 0.010688 ms
[GPU] create_image_d::sweep: 0.197504 ms
[GPU] create_image_d::central_pixel: 0.010528 ms
[GPU] create_image_d::free_ints: 0.076512 ms
[GPU] create_image: 1.73686 ms
[GPU] sample::copy_uv_H->D: 5.31344 ms
[GPU] sample::copy_uvrot_D->D: 0.09664 ms
[GPU] sample::1st_shift: 0.24496 ms
[GPU] sample::FFT: 1.15178 ms
[GPU] sample::2nd_shift: 0.132768 ms
[GPU] sample::interpolate: 0.480672 ms
[GPU] sample::apply_phase_sampled: 0.490304 ms
[GPU] sample_tot: 8.25002 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.48896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17904 ms
[GPU] reduce_chi2: 0.696192 ms
[GPU] chi2_profile::free_all: 0.287552 ms
[GPU] chi2_profile_tot_gputimer: 18.1128 ms
[CPU] chi2_profile_tot: 18.1333 ms

[GPU] chi2_profile::malloc_fint: 0.757056 ms
[GPU] chi2_profile::copy_observations: 6.28304 ms
[GPU] create_image_d::malloc_image: 0.716928 ms
[GPU] create_image_d::memset: 0.087328 ms
[GPU] create_image_d::malloc_ints: 0.651936 ms
[GPU] create_image_d::copy_ints_H->D: 0.010848 ms
[GPU] create_image_d::sweep: 0.198944 ms
[GPU] create_image_d::central_pixel: 0.010688 ms
[GPU] create_image_d::free_ints: 0.074944 ms
[GPU] create_image: 1.83814 ms
[GPU] sample::copy_uv_H->D: 5.55994 ms
[GPU] sample::copy_uvrot_D->D: 0.100768 ms
[GPU] sample::1st_shift: 0.246912 ms
[GPU] sample::FFT: 1.224 ms
[GPU] sample::2nd_shift: 0.134528 ms
[GPU] sample::interpolate: 0.481984 ms
[GPU] sample::apply_phase_sampled: 0.4768 ms
[GPU] sample_tot: 8.55018 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.491712 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17776 ms
[GPU] reduce_chi2: 0.698752 ms
[GPU] chi2_profile::free_all: 0.285824 ms
[GPU] chi2_profile_tot_gputimer: 18.5125 ms
[CPU] chi2_profile_tot: 18.5337 ms

[GPU] chi2_profile::malloc_fint: 0.753952 ms
[GPU] chi2_profile::copy_observations: 6.17354 ms
[GPU] create_image_d::malloc_image: 0.719648 ms
[GPU] create_image_d::memset: 0.07616 ms
[GPU] create_image_d::malloc_ints: 0.720736 ms
[GPU] create_image_d::copy_ints_H->D: 0.010784 ms
[GPU] create_image_d::sweep: 0.198336 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.07632 ms
[GPU] create_image: 1.90083 ms
[GPU] sample::copy_uv_H->D: 5.56272 ms
[GPU] sample::copy_uvrot_D->D: 0.088576 ms
[GPU] sample::1st_shift: 0.245216 ms
[GPU] sample::FFT: 1.22045 ms
[GPU] sample::2nd_shift: 0.134144 ms
[GPU] sample::interpolate: 0.480864 ms
[GPU] sample::apply_phase_sampled: 0.479744 ms
[GPU] sample_tot: 8.64301 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.184448 ms
[GPU] reduce_chi2: 0.721824 ms
[GPU] chi2_profile::free_all: 0.28576 ms
[GPU] chi2_profile_tot_gputimer: 18.5764 ms
[CPU] chi2_profile_tot: 18.5976 ms
1024	1.000000e+06	float64	None	8	3.672986e-01	1.933151e-02	1.655883e-03	1.805687e-02
# |--> timings: [0.3692440986633301, 0.024180889129638672, 0.02286386489868164, 0.021561861038208008, 0.01995396614074707, 0.019369125366210938, 0.019305944442749023, 0.018540143966674805, 0.018132925033569336, 0.018196821212768555, 0.018471956253051758, 0.018397092819213867, 0.01833200454711914, 0.018743038177490234, 0.019103050231933594, 0.018056869506835938, 0.01851487159729004, 0.018226146697998047, 0.018650054931640625, 0.01869797706604004]

[GPU] chi2_profile::malloc_fint: 0.784512 ms
[GPU] chi2_profile::copy_observations: 6.80608 ms
[GPU] create_image_d::malloc_image: 0.704224 ms
[GPU] create_image_d::memset: 0.076096 ms
[GPU] create_image_d::malloc_ints: 0.638112 ms
[GPU] create_image_d::copy_ints_H->D: 0.011424 ms
[GPU] create_image_d::sweep: 0.066656 ms
[GPU] create_image_d::central_pixel: 0.010848 ms
[GPU] create_image_d::free_ints: 0.074656 ms
[GPU] create_image: 1.66762 ms
[GPU] sample::copy_uv_H->D: 6.15197 ms
[GPU] sample::copy_uvrot_D->D: 0.092704 ms
[GPU] sample::1st_shift: 0.161344 ms
[GPU] sample::FFT: 1.2993 ms
[GPU] sample::2nd_shift: 0.084384 ms
[GPU] sample::interpolate: 0.180992 ms
[GPU] sample::apply_phase_sampled: 0.133152 ms
[GPU] sample_tot: 8.45158 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.139904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.204928 ms
[GPU] reduce_chi2: 0.373152 ms
[GPU] chi2_profile::free_all: 0.289664 ms
[GPU] chi2_profile_tot_gputimer: 18.4715 ms
[CPU] chi2_profile_tot: 18.4964 ms

[GPU] chi2_profile::malloc_fint: 0.7752 ms
[GPU] chi2_profile::copy_observations: 8.0393 ms
[GPU] create_image_d::malloc_image: 0.698656 ms
[GPU] create_image_d::memset: 0.08144 ms
[GPU] create_image_d::malloc_ints: 0.687232 ms
[GPU] create_image_d::copy_ints_H->D: 0.011264 ms
[GPU] create_image_d::sweep: 0.07024 ms
[GPU] create_image_d::central_pixel: 0.01104 ms
[GPU] create_image_d::free_ints: 0.102048 ms
[GPU] create_image: 1.74563 ms
[GPU] sample::copy_uv_H->D: 6.76285 ms
[GPU] sample::copy_uvrot_D->D: 0.094368 ms
[GPU] sample::1st_shift: 0.156064 ms
[GPU] sample::FFT: 1.3808 ms
[GPU] sample::2nd_shift: 0.084448 ms
[GPU] sample::interpolate: 0.180704 ms
[GPU] sample::apply_phase_sampled: 0.133728 ms
[GPU] sample_tot: 9.10915 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.141184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.211168 ms
[GPU] reduce_chi2: 0.379776 ms
[GPU] chi2_profile::free_all: 0.34624 ms
[GPU] chi2_profile_tot_gputimer: 20.5016 ms
[CPU] chi2_profile_tot: 20.5341 ms

[GPU] chi2_profile::malloc_fint: 0.711424 ms
[GPU] chi2_profile::copy_observations: 7.99146 ms
[GPU] create_image_d::malloc_image: 0.695328 ms
[GPU] create_image_d::memset: 0.076576 ms
[GPU] create_image_d::malloc_ints: 0.70432 ms
[GPU] create_image_d::copy_ints_H->D: 0.011296 ms
[GPU] create_image_d::sweep: 0.068992 ms
[GPU] create_image_d::central_pixel: 0.011552 ms
[GPU] create_image_d::free_ints: 0.082176 ms
[GPU] create_image: 1.73475 ms
[GPU] sample::copy_uv_H->D: 7.09917 ms
[GPU] sample::copy_uvrot_D->D: 0.093312 ms
[GPU] sample::1st_shift: 0.154688 ms
[GPU] sample::FFT: 1.3153 ms
[GPU] sample::2nd_shift: 0.084096 ms
[GPU] sample::interpolate: 0.181696 ms
[GPU] sample::apply_phase_sampled: 0.13536 ms
[GPU] sample_tot: 9.40323 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.14016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.220576 ms
[GPU] reduce_chi2: 0.389056 ms
[GPU] chi2_profile::free_all: 0.297024 ms
[GPU] chi2_profile_tot_gputimer: 20.6533 ms
[CPU] chi2_profile_tot: 20.6745 ms

[GPU] chi2_profile::malloc_fint: 0.71296 ms
[GPU] chi2_profile::copy_observations: 8.38074 ms
[GPU] create_image_d::malloc_image: 0.717152 ms
[GPU] create_image_d::memset: 0.078464 ms
[GPU] create_image_d::malloc_ints: 0.668256 ms
[GPU] create_image_d::copy_ints_H->D: 0.011808 ms
[GPU] create_image_d::sweep: 0.06816 ms
[GPU] create_image_d::central_pixel: 0.027104 ms
[GPU] create_image_d::free_ints: 0.093504 ms
[GPU] create_image: 1.76877 ms
[GPU] sample::copy_uv_H->D: 6.39866 ms
[GPU] sample::copy_uvrot_D->D: 0.092704 ms
[GPU] sample::1st_shift: 0.15088 ms
[GPU] sample::FFT: 1.2319 ms
[GPU] sample::2nd_shift: 0.084544 ms
[GPU] sample::interpolate: 0.181248 ms
[GPU] sample::apply_phase_sampled: 0.132928 ms
[GPU] sample_tot: 8.61946 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.14192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.215776 ms
[GPU] reduce_chi2: 0.38656 ms
[GPU] chi2_profile::free_all: 0.289376 ms
[GPU] chi2_profile_tot_gputimer: 20.2562 ms
[CPU] chi2_profile_tot: 20.2774 ms

[GPU] chi2_profile::malloc_fint: 0.743232 ms
[GPU] chi2_profile::copy_observations: 7.2953 ms
[GPU] create_image_d::malloc_image: 0.691072 ms
[GPU] create_image_d::memset: 0.07664 ms
[GPU] create_image_d::malloc_ints: 0.699296 ms
[GPU] create_image_d::copy_ints_H->D: 0.01152 ms
[GPU] create_image_d::sweep: 0.0688 ms
[GPU] create_image_d::central_pixel: 0.011104 ms
[GPU] create_image_d::free_ints: 0.074432 ms
[GPU] create_image: 1.71782 ms
[GPU] sample::copy_uv_H->D: 5.81898 ms
[GPU] sample::copy_uvrot_D->D: 0.09136 ms
[GPU] sample::1st_shift: 0.153472 ms
[GPU] sample::FFT: 1.28704 ms
[GPU] sample::2nd_shift: 0.083008 ms
[GPU] sample::interpolate: 0.179296 ms
[GPU] sample::apply_phase_sampled: 0.134688 ms
[GPU] sample_tot: 8.05555 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.140704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.19152 ms
[GPU] reduce_chi2: 0.359648 ms
[GPU] chi2_profile::free_all: 0.272416 ms
[GPU] chi2_profile_tot_gputimer: 18.5422 ms
[CPU] chi2_profile_tot: 18.5624 ms

[GPU] chi2_profile::malloc_fint: 0.712704 ms
[GPU] chi2_profile::copy_observations: 6.4039 ms
[GPU] create_image_d::malloc_image: 0.684384 ms
[GPU] create_image_d::memset: 0.075968 ms
[GPU] create_image_d::malloc_ints: 0.65216 ms
[GPU] create_image_d::copy_ints_H->D: 0.011648 ms
[GPU] create_image_d::sweep: 0.068192 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.07568 ms
[GPU] create_image: 1.68883 ms
[GPU] sample::copy_uv_H->D: 5.55926 ms
[GPU] sample::copy_uvrot_D->D: 0.095072 ms
[GPU] sample::1st_shift: 0.14896 ms
[GPU] sample::FFT: 1.16384 ms
[GPU] sample::2nd_shift: 0.082624 ms
[GPU] sample::interpolate: 0.18016 ms
[GPU] sample::apply_phase_sampled: 0.132288 ms
[GPU] sample_tot: 7.66499 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.139584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.185888 ms
[GPU] reduce_chi2: 0.357312 ms
[GPU] chi2_profile::free_all: 0.290176 ms
[GPU] chi2_profile_tot_gputimer: 17.2298 ms
[CPU] chi2_profile_tot: 17.2496 ms

[GPU] chi2_profile::malloc_fint: 0.883968 ms
[GPU] chi2_profile::copy_observations: 6.73142 ms
[GPU] create_image_d::malloc_image: 0.595264 ms
[GPU] create_image_d::memset: 0.077184 ms
[GPU] create_image_d::malloc_ints: 0.704512 ms
[GPU] create_image_d::copy_ints_H->D: 0.010656 ms
[GPU] create_image_d::sweep: 0.06816 ms
[GPU] create_image_d::central_pixel: 0.024192 ms
[GPU] create_image_d::free_ints: 0.072128 ms
[GPU] create_image: 1.63738 ms
[GPU] sample::copy_uv_H->D: 5.53226 ms
[GPU] sample::copy_uvrot_D->D: 0.098176 ms
[GPU] sample::1st_shift: 0.150464 ms
[GPU] sample::FFT: 1.19731 ms
[GPU] sample::2nd_shift: 0.084384 ms
[GPU] sample::interpolate: 0.180544 ms
[GPU] sample::apply_phase_sampled: 0.132864 ms
[GPU] sample_tot: 7.71981 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.18048 ms
[GPU] reduce_chi2: 0.347072 ms
[GPU] chi2_profile::free_all: 0.2712 ms
[GPU] chi2_profile_tot_gputimer: 17.6977 ms
[CPU] chi2_profile_tot: 17.7188 ms

[GPU] chi2_profile::malloc_fint: 0.824992 ms
[GPU] chi2_profile::copy_observations: 6.28915 ms
[GPU] create_image_d::malloc_image: 0.59312 ms
[GPU] create_image_d::memset: 0.075936 ms
[GPU] create_image_d::malloc_ints: 0.579392 ms
[GPU] create_image_d::copy_ints_H->D: 0.010272 ms
[GPU] create_image_d::sweep: 0.067872 ms
[GPU] create_image_d::central_pixel: 0.01648 ms
[GPU] create_image_d::free_ints: 0.07216 ms
[GPU] create_image: 1.49821 ms
[GPU] sample::copy_uv_H->D: 5.53664 ms
[GPU] sample::copy_uvrot_D->D: 0.089984 ms
[GPU] sample::1st_shift: 0.151232 ms
[GPU] sample::FFT: 1.18794 ms
[GPU] sample::2nd_shift: 0.08208 ms
[GPU] sample::interpolate: 0.180192 ms
[GPU] sample::apply_phase_sampled: 0.133952 ms
[GPU] sample_tot: 7.66605 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.140384 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.176896 ms
[GPU] reduce_chi2: 0.344576 ms
[GPU] chi2_profile::free_all: 0.275488 ms
[GPU] chi2_profile_tot_gputimer: 16.9934 ms
[CPU] chi2_profile_tot: 17.013 ms

[GPU] chi2_profile::malloc_fint: 0.844704 ms
[GPU] chi2_profile::copy_observations: 6.3009 ms
[GPU] create_image_d::malloc_image: 0.669248 ms
[GPU] create_image_d::memset: 0.083008 ms
[GPU] create_image_d::malloc_ints: 0.667552 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.06736 ms
[GPU] create_image_d::central_pixel: 0.010304 ms
[GPU] create_image_d::free_ints: 0.07248 ms
[GPU] create_image: 1.66342 ms
[GPU] sample::copy_uv_H->D: 5.47334 ms
[GPU] sample::copy_uvrot_D->D: 0.09024 ms
[GPU] sample::1st_shift: 0.150208 ms
[GPU] sample::FFT: 1.17411 ms
[GPU] sample::2nd_shift: 0.083136 ms
[GPU] sample::interpolate: 0.180928 ms
[GPU] sample::apply_phase_sampled: 0.133472 ms
[GPU] sample_tot: 7.60739 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.141184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.216832 ms
[GPU] reduce_chi2: 0.390816 ms
[GPU] chi2_profile::free_all: 0.310976 ms
[GPU] chi2_profile_tot_gputimer: 17.214 ms
[CPU] chi2_profile_tot: 17.2348 ms

[GPU] chi2_profile::malloc_fint: 0.855424 ms
[GPU] chi2_profile::copy_observations: 6.08778 ms
[GPU] create_image_d::malloc_image: 0.669952 ms
[GPU] create_image_d::memset: 0.07616 ms
[GPU] create_image_d::malloc_ints: 0.655808 ms
[GPU] create_image_d::copy_ints_H->D: 0.010304 ms
[GPU] create_image_d::sweep: 0.094848 ms
[GPU] create_image_d::central_pixel: 0.01024 ms
[GPU] create_image_d::free_ints: 0.074816 ms
[GPU] create_image: 1.67754 ms
[GPU] sample::copy_uv_H->D: 5.84845 ms
[GPU] sample::copy_uvrot_D->D: 0.090336 ms
[GPU] sample::1st_shift: 0.16368 ms
[GPU] sample::FFT: 1.29331 ms
[GPU] sample::2nd_shift: 0.082624 ms
[GPU] sample::interpolate: 0.18032 ms
[GPU] sample::apply_phase_sampled: 0.134912 ms
[GPU] sample_tot: 8.13843 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.140736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.19808 ms
[GPU] reduce_chi2: 0.3664 ms
[GPU] chi2_profile::free_all: 0.288576 ms
[GPU] chi2_profile_tot_gputimer: 17.5204 ms
[CPU] chi2_profile_tot: 17.5405 ms

[GPU] chi2_profile::malloc_fint: 0.74144 ms
[GPU] chi2_profile::copy_observations: 6.65766 ms
[GPU] create_image_d::malloc_image: 0.722048 ms
[GPU] create_image_d::memset: 0.075648 ms
[GPU] create_image_d::malloc_ints: 0.624704 ms
[GPU] create_image_d::copy_ints_H->D: 0.010336 ms
[GPU] create_image_d::sweep: 0.068224 ms
[GPU] create_image_d::central_pixel: 0.01104 ms
[GPU] create_image_d::free_ints: 0.076032 ms
[GPU] create_image: 1.67421 ms
[GPU] sample::copy_uv_H->D: 5.78928 ms
[GPU] sample::copy_uvrot_D->D: 0.090528 ms
[GPU] sample::1st_shift: 0.150368 ms
[GPU] sample::FFT: 1.23021 ms
[GPU] sample::2nd_shift: 0.081568 ms
[GPU] sample::interpolate: 0.18096 ms
[GPU] sample::apply_phase_sampled: 0.131488 ms
[GPU] sample_tot: 7.98752 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.140224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.198592 ms
[GPU] reduce_chi2: 0.3808 ms
[GPU] chi2_profile::free_all: 0.309888 ms
[GPU] chi2_profile_tot_gputimer: 17.8532 ms
[CPU] chi2_profile_tot: 17.8742 ms

[GPU] chi2_profile::malloc_fint: 0.749632 ms
[GPU] chi2_profile::copy_observations: 6.44701 ms
[GPU] create_image_d::malloc_image: 0.7296 ms
[GPU] create_image_d::memset: 0.08304 ms
[GPU] create_image_d::malloc_ints: 0.624864 ms
[GPU] create_image_d::copy_ints_H->D: 0.010784 ms
[GPU] create_image_d::sweep: 0.069376 ms
[GPU] create_image_d::central_pixel: 0.012864 ms
[GPU] create_image_d::free_ints: 0.079104 ms
[GPU] create_image: 1.69859 ms
[GPU] sample::copy_uv_H->D: 5.65014 ms
[GPU] sample::copy_uvrot_D->D: 0.091968 ms
[GPU] sample::1st_shift: 0.15168 ms
[GPU] sample::FFT: 1.23984 ms
[GPU] sample::2nd_shift: 0.085152 ms
[GPU] sample::interpolate: 0.180032 ms
[GPU] sample::apply_phase_sampled: 0.133728 ms
[GPU] sample_tot: 7.88352 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.14064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.180832 ms
[GPU] reduce_chi2: 0.34992 ms
[GPU] chi2_profile::free_all: 0.288928 ms
[GPU] chi2_profile_tot_gputimer: 17.5191 ms
[CPU] chi2_profile_tot: 17.5402 ms

[GPU] chi2_profile::malloc_fint: 0.746944 ms
[GPU] chi2_profile::copy_observations: 6.30781 ms
[GPU] create_image_d::malloc_image: 0.734528 ms
[GPU] create_image_d::memset: 0.087648 ms
[GPU] create_image_d::malloc_ints: 0.706656 ms
[GPU] create_image_d::copy_ints_H->D: 0.010848 ms
[GPU] create_image_d::sweep: 0.069056 ms
[GPU] create_image_d::central_pixel: 0.011328 ms
[GPU] create_image_d::free_ints: 0.075008 ms
[GPU] create_image: 1.78182 ms
[GPU] sample::copy_uv_H->D: 5.54602 ms
[GPU] sample::copy_uvrot_D->D: 0.090272 ms
[GPU] sample::1st_shift: 0.15056 ms
[GPU] sample::FFT: 1.24112 ms
[GPU] sample::2nd_shift: 0.087712 ms
[GPU] sample::interpolate: 0.179968 ms
[GPU] sample::apply_phase_sampled: 0.138176 ms
[GPU] sample_tot: 7.75146 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.140704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.203872 ms
[GPU] reduce_chi2: 0.372992 ms
[GPU] chi2_profile::free_all: 0.285696 ms
[GPU] chi2_profile_tot_gputimer: 17.3535 ms
[CPU] chi2_profile_tot: 17.3746 ms

[GPU] chi2_profile::malloc_fint: 0.772192 ms
[GPU] chi2_profile::copy_observations: 6.59005 ms
[GPU] create_image_d::malloc_image: 0.746048 ms
[GPU] create_image_d::memset: 0.075328 ms
[GPU] create_image_d::malloc_ints: 0.711552 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.06784 ms
[GPU] create_image_d::central_pixel: 0.013344 ms
[GPU] create_image_d::free_ints: 0.077536 ms
[GPU] create_image: 1.79734 ms
[GPU] sample::copy_uv_H->D: 5.56294 ms
[GPU] sample::copy_uvrot_D->D: 0.090368 ms
[GPU] sample::1st_shift: 0.152768 ms
[GPU] sample::FFT: 1.22278 ms
[GPU] sample::2nd_shift: 0.082592 ms
[GPU] sample::interpolate: 0.180928 ms
[GPU] sample::apply_phase_sampled: 0.133472 ms
[GPU] sample_tot: 7.74445 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.144352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.183264 ms
[GPU] reduce_chi2: 0.356224 ms
[GPU] chi2_profile::free_all: 0.305952 ms
[GPU] chi2_profile_tot_gputimer: 17.666 ms
[CPU] chi2_profile_tot: 17.6864 ms

[GPU] chi2_profile::malloc_fint: 0.738752 ms
[GPU] chi2_profile::copy_observations: 6.1617 ms
[GPU] create_image_d::malloc_image: 0.723072 ms
[GPU] create_image_d::memset: 0.080608 ms
[GPU] create_image_d::malloc_ints: 0.730336 ms
[GPU] create_image_d::copy_ints_H->D: 0.01088 ms
[GPU] create_image_d::sweep: 0.068672 ms
[GPU] create_image_d::central_pixel: 0.010464 ms
[GPU] create_image_d::free_ints: 0.075552 ms
[GPU] create_image: 1.78656 ms
[GPU] sample::copy_uv_H->D: 5.5127 ms
[GPU] sample::copy_uvrot_D->D: 0.091552 ms
[GPU] sample::1st_shift: 0.149344 ms
[GPU] sample::FFT: 1.24637 ms
[GPU] sample::2nd_shift: 0.0832 ms
[GPU] sample::interpolate: 0.182368 ms
[GPU] sample::apply_phase_sampled: 0.13312 ms
[GPU] sample_tot: 7.72714 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.139488 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.181024 ms
[GPU] reduce_chi2: 0.348448 ms
[GPU] chi2_profile::free_all: 0.387712 ms
[GPU] chi2_profile_tot_gputimer: 17.2546 ms
[CPU] chi2_profile_tot: 17.2757 ms

[GPU] chi2_profile::malloc_fint: 0.743264 ms
[GPU] chi2_profile::copy_observations: 8.2336 ms
[GPU] create_image_d::malloc_image: 0.701312 ms
[GPU] create_image_d::memset: 0.081248 ms
[GPU] create_image_d::malloc_ints: 0.712 ms
[GPU] create_image_d::copy_ints_H->D: 0.011616 ms
[GPU] create_image_d::sweep: 0.068416 ms
[GPU] create_image_d::central_pixel: 0.017952 ms
[GPU] create_image_d::free_ints: 0.075168 ms
[GPU] create_image: 1.75478 ms
[GPU] sample::copy_uv_H->D: 5.55827 ms
[GPU] sample::copy_uvrot_D->D: 0.09584 ms
[GPU] sample::1st_shift: 0.149024 ms
[GPU] sample::FFT: 1.20963 ms
[GPU] sample::2nd_shift: 0.082912 ms
[GPU] sample::interpolate: 0.179744 ms
[GPU] sample::apply_phase_sampled: 0.136096 ms
[GPU] sample_tot: 7.73456 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.140896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.195296 ms
[GPU] reduce_chi2: 0.364192 ms
[GPU] chi2_profile::free_all: 0.280576 ms
[GPU] chi2_profile_tot_gputimer: 19.216 ms
[CPU] chi2_profile_tot: 19.2372 ms

[GPU] chi2_profile::malloc_fint: 0.715232 ms
[GPU] chi2_profile::copy_observations: 6.50678 ms
[GPU] create_image_d::malloc_image: 0.707456 ms
[GPU] create_image_d::memset: 0.082688 ms
[GPU] create_image_d::malloc_ints: 0.671264 ms
[GPU] create_image_d::copy_ints_H->D: 0.010784 ms
[GPU] create_image_d::sweep: 0.066688 ms
[GPU] create_image_d::central_pixel: 0.014848 ms
[GPU] create_image_d::free_ints: 0.076416 ms
[GPU] create_image: 1.7151 ms
[GPU] sample::copy_uv_H->D: 5.64032 ms
[GPU] sample::copy_uvrot_D->D: 0.090144 ms
[GPU] sample::1st_shift: 0.152448 ms
[GPU] sample::FFT: 1.24634 ms
[GPU] sample::2nd_shift: 0.08384 ms
[GPU] sample::interpolate: 0.181632 ms
[GPU] sample::apply_phase_sampled: 0.133856 ms
[GPU] sample_tot: 7.8393 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13984 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.181696 ms
[GPU] reduce_chi2: 0.34832 ms
[GPU] chi2_profile::free_all: 0.370912 ms
[GPU] chi2_profile_tot_gputimer: 17.5932 ms
[CPU] chi2_profile_tot: 17.6146 ms

[GPU] chi2_profile::malloc_fint: 0.725504 ms
[GPU] chi2_profile::copy_observations: 6.24848 ms
[GPU] create_image_d::malloc_image: 0.63536 ms
[GPU] create_image_d::memset: 0.076672 ms
[GPU] create_image_d::malloc_ints: 0.633088 ms
[GPU] create_image_d::copy_ints_H->D: 0.01056 ms
[GPU] create_image_d::sweep: 0.068576 ms
[GPU] create_image_d::central_pixel: 0.010016 ms
[GPU] create_image_d::free_ints: 0.089376 ms
[GPU] create_image: 1.63904 ms
[GPU] sample::copy_uv_H->D: 5.62896 ms
[GPU] sample::copy_uvrot_D->D: 0.089632 ms
[GPU] sample::1st_shift: 0.157952 ms
[GPU] sample::FFT: 1.20893 ms
[GPU] sample::2nd_shift: 0.081408 ms
[GPU] sample::interpolate: 0.183328 ms
[GPU] sample::apply_phase_sampled: 0.136544 ms
[GPU] sample_tot: 7.80352 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13856 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.181248 ms
[GPU] reduce_chi2: 0.354144 ms
[GPU] chi2_profile::free_all: 0.290624 ms
[GPU] chi2_profile_tot_gputimer: 17.1564 ms
[CPU] chi2_profile_tot: 17.1764 ms

[GPU] chi2_profile::malloc_fint: 0.741376 ms
[GPU] chi2_profile::copy_observations: 6.3816 ms
[GPU] create_image_d::malloc_image: 0.655552 ms
[GPU] create_image_d::memset: 0.075808 ms
[GPU] create_image_d::malloc_ints: 0.652544 ms
[GPU] create_image_d::copy_ints_H->D: 0.010336 ms
[GPU] create_image_d::sweep: 0.067744 ms
[GPU] create_image_d::central_pixel: 0.010432 ms
[GPU] create_image_d::free_ints: 0.071552 ms
[GPU] create_image: 1.63101 ms
[GPU] sample::copy_uv_H->D: 5.72832 ms
[GPU] sample::copy_uvrot_D->D: 0.089248 ms
[GPU] sample::1st_shift: 0.15968 ms
[GPU] sample::FFT: 1.21235 ms
[GPU] sample::2nd_shift: 0.08224 ms
[GPU] sample::interpolate: 0.180512 ms
[GPU] sample::apply_phase_sampled: 0.133216 ms
[GPU] sample_tot: 7.9224 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.138944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.18176 ms
[GPU] reduce_chi2: 0.348192 ms
[GPU] chi2_profile::free_all: 0.27488 ms
[GPU] chi2_profile_tot_gputimer: 17.396 ms
[CPU] chi2_profile_tot: 17.4166 ms

[GPU] chi2_profile::malloc_fint: 0.73712 ms
[GPU] chi2_profile::copy_observations: 6.37018 ms
[GPU] create_image_d::malloc_image: 0.723552 ms
[GPU] create_image_d::memset: 0.076672 ms
[GPU] create_image_d::malloc_ints: 0.671168 ms
[GPU] create_image_d::copy_ints_H->D: 0.010208 ms
[GPU] create_image_d::sweep: 0.072 ms
[GPU] create_image_d::central_pixel: 0.010464 ms
[GPU] create_image_d::free_ints: 0.103104 ms
[GPU] create_image: 1.752 ms
[GPU] sample::copy_uv_H->D: 5.86634 ms
[GPU] sample::copy_uvrot_D->D: 0.089216 ms
[GPU] sample::1st_shift: 0.150784 ms
[GPU] sample::FFT: 1.28182 ms
[GPU] sample::2nd_shift: 0.082432 ms
[GPU] sample::interpolate: 0.195936 ms
[GPU] sample::apply_phase_sampled: 0.133856 ms
[GPU] sample_tot: 8.13997 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.139648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.206112 ms
[GPU] reduce_chi2: 0.375072 ms
[GPU] chi2_profile::free_all: 0.312896 ms
[GPU] chi2_profile_tot_gputimer: 17.7697 ms
[CPU] chi2_profile_tot: 17.8066 ms
1024	1.000000e+06	float64	None	16	3.461750e-01	1.821973e-02	1.168643e-03	1.711202e-02
# |--> timings: [0.01858687400817871, 0.020674943923950195, 0.02087712287902832, 0.020431995391845703, 0.018697023391723633, 0.01736307144165039, 0.01783895492553711, 0.017112016677856445, 0.01734304428100586, 0.01764392852783203, 0.017992019653320312, 0.017643213272094727, 0.017474889755249023, 0.01778388023376465, 0.017534971237182617, 0.019327163696289062, 0.017712831497192383, 0.017287015914916992, 0.01752185821533203, 0.017915010452270508]

[GPU] chi2_profile::malloc_fint: 0.721024 ms
[GPU] chi2_profile::copy_observations: 7.72813 ms
[GPU] create_image_d::malloc_image: 0.713088 ms
[GPU] create_image_d::memset: 0.080672 ms
[GPU] create_image_d::malloc_ints: 0.6608 ms
[GPU] create_image_d::copy_ints_H->D: 0.011296 ms
[GPU] create_image_d::sweep: 0.057024 ms
[GPU] create_image_d::central_pixel: 0.011328 ms
[GPU] create_image_d::free_ints: 0.08672 ms
[GPU] create_image: 1.73069 ms
[GPU] sample::copy_uv_H->D: 7.29501 ms
[GPU] sample::copy_uvrot_D->D: 0.093504 ms
[GPU] sample::1st_shift: 0.128416 ms
[GPU] sample::FFT: 1.37203 ms
[GPU] sample::2nd_shift: 0.08016 ms
[GPU] sample::interpolate: 0.200992 ms
[GPU] sample::apply_phase_sampled: 0.11392 ms
[GPU] sample_tot: 9.6321 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.134176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.214336 ms
[GPU] reduce_chi2: 0.390944 ms
[GPU] chi2_profile::free_all: 0.296768 ms
[GPU] chi2_profile_tot_gputimer: 20.6016 ms
[CPU] chi2_profile_tot: 20.6274 ms

[GPU] chi2_profile::malloc_fint: 0.782272 ms
[GPU] chi2_profile::copy_observations: 8.05219 ms
[GPU] create_image_d::malloc_image: 0.683872 ms
[GPU] create_image_d::memset: 0.07728 ms
[GPU] create_image_d::malloc_ints: 0.679296 ms
[GPU] create_image_d::copy_ints_H->D: 0.011232 ms
[GPU] create_image_d::sweep: 0.05264 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.081056 ms
[GPU] create_image: 1.68029 ms
[GPU] sample::copy_uv_H->D: 6.93901 ms
[GPU] sample::copy_uvrot_D->D: 0.0936 ms
[GPU] sample::1st_shift: 0.127008 ms
[GPU] sample::FFT: 1.28915 ms
[GPU] sample::2nd_shift: 0.077856 ms
[GPU] sample::interpolate: 0.207808 ms
[GPU] sample::apply_phase_sampled: 0.11376 ms
[GPU] sample_tot: 9.15322 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.20736 ms
[GPU] reduce_chi2: 0.359232 ms
[GPU] chi2_profile::free_all: 0.319936 ms
[GPU] chi2_profile_tot_gputimer: 20.4476 ms
[CPU] chi2_profile_tot: 20.4699 ms

[GPU] chi2_profile::malloc_fint: 0.727968 ms
[GPU] chi2_profile::copy_observations: 8.51504 ms
[GPU] create_image_d::malloc_image: 0.671872 ms
[GPU] create_image_d::memset: 0.095296 ms
[GPU] create_image_d::malloc_ints: 0.662016 ms
[GPU] create_image_d::copy_ints_H->D: 0.011072 ms
[GPU] create_image_d::sweep: 0.05472 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.091168 ms
[GPU] create_image: 1.68349 ms
[GPU] sample::copy_uv_H->D: 6.97885 ms
[GPU] sample::copy_uvrot_D->D: 0.093088 ms
[GPU] sample::1st_shift: 0.12544 ms
[GPU] sample::FFT: 1.30438 ms
[GPU] sample::2nd_shift: 0.079072 ms
[GPU] sample::interpolate: 0.201504 ms
[GPU] sample::apply_phase_sampled: 0.112032 ms
[GPU] sample_tot: 9.22979 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.129248 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.223616 ms
[GPU] reduce_chi2: 0.3808 ms
[GPU] chi2_profile::free_all: 0.288448 ms
[GPU] chi2_profile_tot_gputimer: 20.9272 ms
[CPU] chi2_profile_tot: 20.9484 ms

[GPU] chi2_profile::malloc_fint: 0.79504 ms
[GPU] chi2_profile::copy_observations: 8.4801 ms
[GPU] create_image_d::malloc_image: 0.591328 ms
[GPU] create_image_d::memset: 0.077824 ms
[GPU] create_image_d::malloc_ints: 0.686848 ms
[GPU] create_image_d::copy_ints_H->D: 0.01136 ms
[GPU] create_image_d::sweep: 0.052416 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.072608 ms
[GPU] create_image: 1.58758 ms
[GPU] sample::copy_uv_H->D: 6.10973 ms
[GPU] sample::copy_uvrot_D->D: 0.090336 ms
[GPU] sample::1st_shift: 0.12512 ms
[GPU] sample::FFT: 1.24118 ms
[GPU] sample::2nd_shift: 0.078976 ms
[GPU] sample::interpolate: 0.20176 ms
[GPU] sample::apply_phase_sampled: 0.111808 ms
[GPU] sample_tot: 8.26483 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.132576 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.209568 ms
[GPU] reduce_chi2: 0.371776 ms
[GPU] chi2_profile::free_all: 0.29952 ms
[GPU] chi2_profile_tot_gputimer: 19.9111 ms
[CPU] chi2_profile_tot: 19.9311 ms

[GPU] chi2_profile::malloc_fint: 0.704512 ms
[GPU] chi2_profile::copy_observations: 6.78138 ms
[GPU] create_image_d::malloc_image: 0.667456 ms
[GPU] create_image_d::memset: 0.077152 ms
[GPU] create_image_d::malloc_ints: 0.67376 ms
[GPU] create_image_d::copy_ints_H->D: 0.011456 ms
[GPU] create_image_d::sweep: 0.051648 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.072992 ms
[GPU] create_image: 1.65261 ms
[GPU] sample::copy_uv_H->D: 5.69405 ms
[GPU] sample::copy_uvrot_D->D: 0.0912 ms
[GPU] sample::1st_shift: 0.12592 ms
[GPU] sample::FFT: 1.25363 ms
[GPU] sample::2nd_shift: 0.07776 ms
[GPU] sample::interpolate: 0.201536 ms
[GPU] sample::apply_phase_sampled: 0.11696 ms
[GPU] sample_tot: 7.87616 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.1248 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.183872 ms
[GPU] reduce_chi2: 0.336224 ms
[GPU] chi2_profile::free_all: 0.27424 ms
[GPU] chi2_profile_tot_gputimer: 17.7414 ms
[CPU] chi2_profile_tot: 17.762 ms

[GPU] chi2_profile::malloc_fint: 0.754272 ms
[GPU] chi2_profile::copy_observations: 6.46963 ms
[GPU] create_image_d::malloc_image: 0.726496 ms
[GPU] create_image_d::memset: 0.076288 ms
[GPU] create_image_d::malloc_ints: 0.655488 ms
[GPU] create_image_d::copy_ints_H->D: 0.0104 ms
[GPU] create_image_d::sweep: 0.051968 ms
[GPU] create_image_d::central_pixel: 0.014944 ms
[GPU] create_image_d::free_ints: 0.074272 ms
[GPU] create_image: 1.6952 ms
[GPU] sample::copy_uv_H->D: 5.34586 ms
[GPU] sample::copy_uvrot_D->D: 0.100288 ms
[GPU] sample::1st_shift: 0.125984 ms
[GPU] sample::FFT: 1.18259 ms
[GPU] sample::2nd_shift: 0.08048 ms
[GPU] sample::interpolate: 0.20032 ms
[GPU] sample::apply_phase_sampled: 0.111616 ms
[GPU] sample_tot: 7.45021 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12288 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17936 ms
[GPU] reduce_chi2: 0.329152 ms
[GPU] chi2_profile::free_all: 0.314208 ms
[GPU] chi2_profile_tot_gputimer: 17.1375 ms
[CPU] chi2_profile_tot: 17.1593 ms

[GPU] chi2_profile::malloc_fint: 0.800416 ms
[GPU] chi2_profile::copy_observations: 6.10144 ms
[GPU] create_image_d::malloc_image: 0.667776 ms
[GPU] create_image_d::memset: 0.076096 ms
[GPU] create_image_d::malloc_ints: 0.669504 ms
[GPU] create_image_d::copy_ints_H->D: 0.00992 ms
[GPU] create_image_d::sweep: 0.052128 ms
[GPU] create_image_d::central_pixel: 0.011136 ms
[GPU] create_image_d::free_ints: 0.07168 ms
[GPU] create_image: 1.64285 ms
[GPU] sample::copy_uv_H->D: 5.89712 ms
[GPU] sample::copy_uvrot_D->D: 0.09024 ms
[GPU] sample::1st_shift: 0.126336 ms
[GPU] sample::FFT: 1.21408 ms
[GPU] sample::2nd_shift: 0.076672 ms
[GPU] sample::interpolate: 0.204 ms
[GPU] sample::apply_phase_sampled: 0.113856 ms
[GPU] sample_tot: 8.0487 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.1232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.190976 ms
[GPU] reduce_chi2: 0.341952 ms
[GPU] chi2_profile::free_all: 0.299968 ms
[GPU] chi2_profile_tot_gputimer: 17.3323 ms
[CPU] chi2_profile_tot: 17.3522 ms

[GPU] chi2_profile::malloc_fint: 0.729344 ms
[GPU] chi2_profile::copy_observations: 6.32854 ms
[GPU] create_image_d::malloc_image: 0.709024 ms
[GPU] create_image_d::memset: 0.083264 ms
[GPU] create_image_d::malloc_ints: 0.721184 ms
[GPU] create_image_d::copy_ints_H->D: 0.010816 ms
[GPU] create_image_d::sweep: 0.051328 ms
[GPU] create_image_d::central_pixel: 0.011328 ms
[GPU] create_image_d::free_ints: 0.07392 ms
[GPU] create_image: 1.74429 ms
[GPU] sample::copy_uv_H->D: 5.68304 ms
[GPU] sample::copy_uvrot_D->D: 0.09104 ms
[GPU] sample::1st_shift: 0.130208 ms
[GPU] sample::FFT: 1.19574 ms
[GPU] sample::2nd_shift: 0.096608 ms
[GPU] sample::interpolate: 0.201312 ms
[GPU] sample::apply_phase_sampled: 0.112416 ms
[GPU] sample_tot: 7.81917 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.188736 ms
[GPU] reduce_chi2: 0.340288 ms
[GPU] chi2_profile::free_all: 0.274368 ms
[GPU] chi2_profile_tot_gputimer: 17.3311 ms
[CPU] chi2_profile_tot: 17.3508 ms

[GPU] chi2_profile::malloc_fint: 0.74 ms
[GPU] chi2_profile::copy_observations: 6.09331 ms
[GPU] create_image_d::malloc_image: 0.70144 ms
[GPU] create_image_d::memset: 0.076928 ms
[GPU] create_image_d::malloc_ints: 0.703424 ms
[GPU] create_image_d::copy_ints_H->D: 0.024576 ms
[GPU] create_image_d::sweep: 0.05168 ms
[GPU] create_image_d::central_pixel: 0.010048 ms
[GPU] create_image_d::free_ints: 0.071968 ms
[GPU] create_image: 1.72317 ms
[GPU] sample::copy_uv_H->D: 5.46589 ms
[GPU] sample::copy_uvrot_D->D: 0.089792 ms
[GPU] sample::1st_shift: 0.124256 ms
[GPU] sample::FFT: 1.29792 ms
[GPU] sample::2nd_shift: 0.076256 ms
[GPU] sample::interpolate: 0.213696 ms
[GPU] sample::apply_phase_sampled: 0.111424 ms
[GPU] sample_tot: 7.71904 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.194752 ms
[GPU] reduce_chi2: 0.346784 ms
[GPU] chi2_profile::free_all: 0.321568 ms
[GPU] chi2_profile_tot_gputimer: 17.0399 ms
[CPU] chi2_profile_tot: 17.0723 ms

[GPU] chi2_profile::malloc_fint: 0.767872 ms
[GPU] chi2_profile::copy_observations: 6.44394 ms
[GPU] create_image_d::malloc_image: 0.709536 ms
[GPU] create_image_d::memset: 0.076064 ms
[GPU] create_image_d::malloc_ints: 0.752512 ms
[GPU] create_image_d::copy_ints_H->D: 0.010912 ms
[GPU] create_image_d::sweep: 0.051264 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.07568 ms
[GPU] create_image: 1.77869 ms
[GPU] sample::copy_uv_H->D: 5.56947 ms
[GPU] sample::copy_uvrot_D->D: 0.0912 ms
[GPU] sample::1st_shift: 0.124 ms
[GPU] sample::FFT: 1.17267 ms
[GPU] sample::2nd_shift: 0.079488 ms
[GPU] sample::interpolate: 0.20192 ms
[GPU] sample::apply_phase_sampled: 0.11552 ms
[GPU] sample_tot: 7.65917 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.185088 ms
[GPU] reduce_chi2: 0.337856 ms
[GPU] chi2_profile::free_all: 0.293792 ms
[GPU] chi2_profile_tot_gputimer: 17.3804 ms
[CPU] chi2_profile_tot: 17.4008 ms

[GPU] chi2_profile::malloc_fint: 0.687648 ms
[GPU] chi2_profile::copy_observations: 6.47507 ms
[GPU] create_image_d::malloc_image: 0.675808 ms
[GPU] create_image_d::memset: 0.075968 ms
[GPU] create_image_d::malloc_ints: 0.648 ms
[GPU] create_image_d::copy_ints_H->D: 0.010656 ms
[GPU] create_image_d::sweep: 0.052032 ms
[GPU] create_image_d::central_pixel: 0.010656 ms
[GPU] create_image_d::free_ints: 0.072192 ms
[GPU] create_image: 1.62934 ms
[GPU] sample::copy_uv_H->D: 5.61091 ms
[GPU] sample::copy_uvrot_D->D: 0.089344 ms
[GPU] sample::1st_shift: 0.123744 ms
[GPU] sample::FFT: 1.17754 ms
[GPU] sample::2nd_shift: 0.079616 ms
[GPU] sample::interpolate: 0.202432 ms
[GPU] sample::apply_phase_sampled: 0.110464 ms
[GPU] sample_tot: 7.70848 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.175904 ms
[GPU] reduce_chi2: 0.325984 ms
[GPU] chi2_profile::free_all: 0.306656 ms
[GPU] chi2_profile_tot_gputimer: 17.2268 ms
[CPU] chi2_profile_tot: 17.2599 ms

[GPU] chi2_profile::malloc_fint: 0.728704 ms
[GPU] chi2_profile::copy_observations: 6.24266 ms
[GPU] create_image_d::malloc_image: 0.666656 ms
[GPU] create_image_d::memset: 0.075392 ms
[GPU] create_image_d::malloc_ints: 0.693184 ms
[GPU] create_image_d::copy_ints_H->D: 0.01072 ms
[GPU] create_image_d::sweep: 0.051584 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.073536 ms
[GPU] create_image: 1.66621 ms
[GPU] sample::copy_uv_H->D: 5.32627 ms
[GPU] sample::copy_uvrot_D->D: 0.089536 ms
[GPU] sample::1st_shift: 0.124992 ms
[GPU] sample::FFT: 1.22032 ms
[GPU] sample::2nd_shift: 0.077888 ms
[GPU] sample::interpolate: 0.202816 ms
[GPU] sample::apply_phase_sampled: 0.112544 ms
[GPU] sample_tot: 7.50739 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124288 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.174688 ms
[GPU] reduce_chi2: 0.325952 ms
[GPU] chi2_profile::free_all: 0.275424 ms
[GPU] chi2_profile_tot_gputimer: 16.8398 ms
[CPU] chi2_profile_tot: 16.8598 ms

[GPU] chi2_profile::malloc_fint: 0.701568 ms
[GPU] chi2_profile::copy_observations: 5.88947 ms
[GPU] create_image_d::malloc_image: 0.756192 ms
[GPU] create_image_d::memset: 0.090176 ms
[GPU] create_image_d::malloc_ints: 0.684928 ms
[GPU] create_image_d::copy_ints_H->D: 0.010912 ms
[GPU] create_image_d::sweep: 0.051136 ms
[GPU] create_image_d::central_pixel: 0.010592 ms
[GPU] create_image_d::free_ints: 0.0888 ms
[GPU] create_image: 1.79283 ms
[GPU] sample::copy_uv_H->D: 5.32253 ms
[GPU] sample::copy_uvrot_D->D: 0.089504 ms
[GPU] sample::1st_shift: 0.123904 ms
[GPU] sample::FFT: 1.20083 ms
[GPU] sample::2nd_shift: 0.076864 ms
[GPU] sample::interpolate: 0.199744 ms
[GPU] sample::apply_phase_sampled: 0.11168 ms
[GPU] sample_tot: 7.44499 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.181984 ms
[GPU] reduce_chi2: 0.333152 ms
[GPU] chi2_profile::free_all: 0.291808 ms
[GPU] chi2_profile_tot_gputimer: 16.5423 ms
[CPU] chi2_profile_tot: 16.574 ms

[GPU] chi2_profile::malloc_fint: 0.734816 ms
[GPU] chi2_profile::copy_observations: 5.92787 ms
[GPU] create_image_d::malloc_image: 0.675296 ms
[GPU] create_image_d::memset: 0.077184 ms
[GPU] create_image_d::malloc_ints: 0.656512 ms
[GPU] create_image_d::copy_ints_H->D: 0.010464 ms
[GPU] create_image_d::sweep: 0.052256 ms
[GPU] create_image_d::central_pixel: 0.009536 ms
[GPU] create_image_d::free_ints: 0.073088 ms
[GPU] create_image: 1.63821 ms
[GPU] sample::copy_uv_H->D: 5.44371 ms
[GPU] sample::copy_uvrot_D->D: 0.089632 ms
[GPU] sample::1st_shift: 0.12464 ms
[GPU] sample::FFT: 1.23075 ms
[GPU] sample::2nd_shift: 0.07648 ms
[GPU] sample::interpolate: 0.200672 ms
[GPU] sample::apply_phase_sampled: 0.1112 ms
[GPU] sample_tot: 7.59242 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.172384 ms
[GPU] reduce_chi2: 0.323136 ms
[GPU] chi2_profile::free_all: 0.276608 ms
[GPU] chi2_profile_tot_gputimer: 17.0052 ms
[CPU] chi2_profile_tot: 17.0262 ms

[GPU] chi2_profile::malloc_fint: 0.749408 ms
[GPU] chi2_profile::copy_observations: 6.09568 ms
[GPU] create_image_d::malloc_image: 0.666944 ms
[GPU] create_image_d::memset: 0.075616 ms
[GPU] create_image_d::malloc_ints: 0.660352 ms
[GPU] create_image_d::copy_ints_H->D: 0.010528 ms
[GPU] create_image_d::sweep: 0.058592 ms
[GPU] create_image_d::central_pixel: 0.010432 ms
[GPU] create_image_d::free_ints: 0.072288 ms
[GPU] create_image: 1.65693 ms
[GPU] sample::copy_uv_H->D: 5.29699 ms
[GPU] sample::copy_uvrot_D->D: 0.09472 ms
[GPU] sample::1st_shift: 0.124512 ms
[GPU] sample::FFT: 1.268 ms
[GPU] sample::2nd_shift: 0.089248 ms
[GPU] sample::interpolate: 0.202656 ms
[GPU] sample::apply_phase_sampled: 0.115616 ms
[GPU] sample_tot: 7.55338 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.173632 ms
[GPU] reduce_chi2: 0.32624 ms
[GPU] chi2_profile::free_all: 0.276864 ms
[GPU] chi2_profile_tot_gputimer: 16.7524 ms
[CPU] chi2_profile_tot: 16.7725 ms

[GPU] chi2_profile::malloc_fint: 0.689696 ms
[GPU] chi2_profile::copy_observations: 5.93632 ms
[GPU] create_image_d::malloc_image: 0.706368 ms
[GPU] create_image_d::memset: 0.07648 ms
[GPU] create_image_d::malloc_ints: 0.692384 ms
[GPU] create_image_d::copy_ints_H->D: 0.010272 ms
[GPU] create_image_d::sweep: 0.050944 ms
[GPU] create_image_d::central_pixel: 0.010912 ms
[GPU] create_image_d::free_ints: 0.074272 ms
[GPU] create_image: 1.70566 ms
[GPU] sample::copy_uv_H->D: 5.35882 ms
[GPU] sample::copy_uvrot_D->D: 0.090912 ms
[GPU] sample::1st_shift: 0.123296 ms
[GPU] sample::FFT: 1.18186 ms
[GPU] sample::2nd_shift: 0.077216 ms
[GPU] sample::interpolate: 0.200608 ms
[GPU] sample::apply_phase_sampled: 0.109472 ms
[GPU] sample_tot: 7.44662 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.178624 ms
[GPU] reduce_chi2: 0.328896 ms
[GPU] chi2_profile::free_all: 0.277408 ms
[GPU] chi2_profile_tot_gputimer: 16.4788 ms
[CPU] chi2_profile_tot: 16.4991 ms

[GPU] chi2_profile::malloc_fint: 0.721152 ms
[GPU] chi2_profile::copy_observations: 6.10957 ms
[GPU] create_image_d::malloc_image: 0.65392 ms
[GPU] create_image_d::memset: 0.076928 ms
[GPU] create_image_d::malloc_ints: 0.66304 ms
[GPU] create_image_d::copy_ints_H->D: 0.011712 ms
[GPU] create_image_d::sweep: 0.052928 ms
[GPU] create_image_d::central_pixel: 0.009696 ms
[GPU] create_image_d::free_ints: 0.07264 ms
[GPU] create_image: 1.63117 ms
[GPU] sample::copy_uv_H->D: 5.47366 ms
[GPU] sample::copy_uvrot_D->D: 0.089664 ms
[GPU] sample::1st_shift: 0.12352 ms
[GPU] sample::FFT: 1.19133 ms
[GPU] sample::2nd_shift: 0.076896 ms
[GPU] sample::interpolate: 0.200768 ms
[GPU] sample::apply_phase_sampled: 0.111136 ms
[GPU] sample_tot: 7.57338 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123168 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.173728 ms
[GPU] reduce_chi2: 0.324512 ms
[GPU] chi2_profile::free_all: 0.294208 ms
[GPU] chi2_profile_tot_gputimer: 16.7487 ms
[CPU] chi2_profile_tot: 16.7688 ms

[GPU] chi2_profile::malloc_fint: 0.7232 ms
[GPU] chi2_profile::copy_observations: 5.93395 ms
[GPU] create_image_d::malloc_image: 0.643136 ms
[GPU] create_image_d::memset: 0.075968 ms
[GPU] create_image_d::malloc_ints: 0.657024 ms
[GPU] create_image_d::copy_ints_H->D: 0.010464 ms
[GPU] create_image_d::sweep: 0.057664 ms
[GPU] create_image_d::central_pixel: 0.010944 ms
[GPU] create_image_d::free_ints: 0.077024 ms
[GPU] create_image: 1.62403 ms
[GPU] sample::copy_uv_H->D: 5.8128 ms
[GPU] sample::copy_uvrot_D->D: 0.0912 ms
[GPU] sample::1st_shift: 0.126016 ms
[GPU] sample::FFT: 1.24544 ms
[GPU] sample::2nd_shift: 0.079008 ms
[GPU] sample::interpolate: 0.201696 ms
[GPU] sample::apply_phase_sampled: 0.110592 ms
[GPU] sample_tot: 7.99482 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12384 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.183328 ms
[GPU] reduce_chi2: 0.337088 ms
[GPU] chi2_profile::free_all: 0.2912 ms
[GPU] chi2_profile_tot_gputimer: 17.0172 ms
[CPU] chi2_profile_tot: 17.0374 ms

[GPU] chi2_profile::malloc_fint: 0.759744 ms
[GPU] chi2_profile::copy_observations: 8.99011 ms
[GPU] create_image_d::malloc_image: 0.6992 ms
[GPU] create_image_d::memset: 0.076736 ms
[GPU] create_image_d::malloc_ints: 0.713792 ms
[GPU] create_image_d::copy_ints_H->D: 0.01104 ms
[GPU] create_image_d::sweep: 0.053184 ms
[GPU] create_image_d::central_pixel: 0.0112 ms
[GPU] create_image_d::free_ints: 0.076256 ms
[GPU] create_image: 1.72774 ms
[GPU] sample::copy_uv_H->D: 5.65782 ms
[GPU] sample::copy_uvrot_D->D: 0.090624 ms
[GPU] sample::1st_shift: 0.126432 ms
[GPU] sample::FFT: 1.24851 ms
[GPU] sample::2nd_shift: 0.077824 ms
[GPU] sample::interpolate: 0.2 ms
[GPU] sample::apply_phase_sampled: 0.11136 ms
[GPU] sample_tot: 7.83331 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121408 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.183008 ms
[GPU] reduce_chi2: 0.332672 ms
[GPU] chi2_profile::free_all: 0.284672 ms
[GPU] chi2_profile_tot_gputimer: 20.0267 ms
[CPU] chi2_profile_tot: 20.0478 ms

[GPU] chi2_profile::malloc_fint: 0.748 ms
[GPU] chi2_profile::copy_observations: 6.44944 ms
[GPU] create_image_d::malloc_image: 0.613152 ms
[GPU] create_image_d::memset: 0.083104 ms
[GPU] create_image_d::malloc_ints: 0.704512 ms
[GPU] create_image_d::copy_ints_H->D: 0.010688 ms
[GPU] create_image_d::sweep: 0.052992 ms
[GPU] create_image_d::central_pixel: 0.011008 ms
[GPU] create_image_d::free_ints: 0.073792 ms
[GPU] create_image: 1.63782 ms
[GPU] sample::copy_uv_H->D: 5.65472 ms
[GPU] sample::copy_uvrot_D->D: 0.08912 ms
[GPU] sample::1st_shift: 0.125024 ms
[GPU] sample::FFT: 1.22589 ms
[GPU] sample::2nd_shift: 0.080384 ms
[GPU] sample::interpolate: 0.203264 ms
[GPU] sample::apply_phase_sampled: 0.114048 ms
[GPU] sample_tot: 7.80208 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123136 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.175648 ms
[GPU] reduce_chi2: 0.326432 ms
[GPU] chi2_profile::free_all: 0.277152 ms
[GPU] chi2_profile_tot_gputimer: 17.3503 ms
[CPU] chi2_profile_tot: 17.372 ms
1024	1.000000e+06	float64	None	32	3.399081e-01	1.788990e-02	1.400687e-03	1.659012e-02
# |--> timings: [0.020750999450683594, 0.020660877227783203, 0.0211331844329834, 0.02009105682373047, 0.017885923385620117, 0.01726698875427246, 0.01751089096069336, 0.01744699478149414, 0.01718306541442871, 0.01749706268310547, 0.017374038696289062, 0.016952991485595703, 0.01668405532836914, 0.01713109016418457, 0.01687788963317871, 0.016590118408203125, 0.016865015029907227, 0.017129898071289062, 0.020160913467407227, 0.017466068267822266]

[CPU] chi2_profile::malloc_fint: 0.009456 ms
[CPU] create_image: 7.3968 ms
[CPU] sample::1st_shift: 0.587671 ms
[CPU] sample::FFT: 16.5835 ms
[CPU] sample::2nd_shift: 0.633198 ms
[CPU] sample::interpolate: 70.0934 ms
[CPU] sample::apply_phase_sampled: 74.1111 ms
[CPU] sample_tot: 170.368 ms
[CPU] sample_profile_tot: 177.78 ms
[CPU] diff_weighted: 8.7045 ms
[CPU] reduce_chi2_tot: 13.466 ms
[CPU] chi2_profile::free_fint: 0.001432 ms
[CPU] chi2_profile_tot: 191.282 ms

[CPU] chi2_profile::malloc_fint: 0.001653 ms
[CPU] create_image: 5.42126 ms
[CPU] sample::1st_shift: 0.526718 ms
[CPU] sample::FFT: 8.18945 ms
[CPU] sample::2nd_shift: 0.656786 ms
[CPU] sample::interpolate: 86.0142 ms
[CPU] sample::apply_phase_sampled: 72.4042 ms
[CPU] sample_tot: 172.994 ms
[CPU] sample_profile_tot: 178.424 ms
[CPU] diff_weighted: 9.05942 ms
[CPU] reduce_chi2_tot: 13.8117 ms
[CPU] chi2_profile::free_fint: 0.00099 ms
[CPU] chi2_profile_tot: 192.257 ms

[CPU] chi2_profile::malloc_fint: 0.00115 ms
[CPU] create_image: 5.40911 ms
[CPU] sample::1st_shift: 0.526942 ms
[CPU] sample::FFT: 8.87844 ms
[CPU] sample::2nd_shift: 0.659287 ms
[CPU] sample::interpolate: 92.6944 ms
[CPU] sample::apply_phase_sampled: 79.0017 ms
[CPU] sample_tot: 186.636 ms
[CPU] sample_profile_tot: 192.053 ms
[CPU] diff_weighted: 8.79445 ms
[CPU] reduce_chi2_tot: 13.7663 ms
[CPU] chi2_profile::free_fint: 0.001504 ms
[CPU] chi2_profile_tot: 205.836 ms

[CPU] chi2_profile::malloc_fint: 0.001461 ms
[CPU] create_image: 5.41504 ms
[CPU] sample::1st_shift: 0.57895 ms
[CPU] sample::FFT: 8.42758 ms
[CPU] sample::2nd_shift: 0.628823 ms
[CPU] sample::interpolate: 86.8883 ms
[CPU] sample::apply_phase_sampled: 74.1138 ms
[CPU] sample_tot: 175.82 ms
[CPU] sample_profile_tot: 181.244 ms
[CPU] diff_weighted: 8.7764 ms
[CPU] reduce_chi2_tot: 13.5601 ms
[CPU] chi2_profile::free_fint: 0.000970998 ms
[CPU] chi2_profile_tot: 194.82 ms

[CPU] chi2_profile::malloc_fint: 0.001282 ms
[CPU] create_image: 5.46039 ms
[CPU] sample::1st_shift: 0.578075 ms
[CPU] sample::FFT: 8.39249 ms
[CPU] sample::2nd_shift: 0.663067 ms
[CPU] sample::interpolate: 93.3663 ms
[CPU] sample::apply_phase_sampled: 76.385 ms
[CPU] sample_tot: 184.569 ms
[CPU] sample_profile_tot: 190.039 ms
[CPU] diff_weighted: 9.28113 ms
[CPU] reduce_chi2_tot: 14.3593 ms
[CPU] chi2_profile::free_fint: 0.001581 ms
[CPU] chi2_profile_tot: 204.425 ms

[CPU] chi2_profile::malloc_fint: 0.001324 ms
[CPU] create_image: 5.57399 ms
[CPU] sample::1st_shift: 0.553075 ms
[CPU] sample::FFT: 8.62842 ms
[CPU] sample::2nd_shift: 0.654017 ms
[CPU] sample::interpolate: 86.9643 ms
[CPU] sample::apply_phase_sampled: 78.155 ms
[CPU] sample_tot: 179.836 ms
[CPU] sample_profile_tot: 185.419 ms
[CPU] diff_weighted: 9.47913 ms
[CPU] reduce_chi2_tot: 14.6883 ms
[CPU] chi2_profile::free_fint: 0.00154 ms
[CPU] chi2_profile_tot: 200.126 ms

[CPU] chi2_profile::malloc_fint: 0.001656 ms
[CPU] create_image: 5.82582 ms
[CPU] sample::1st_shift: 0.588213 ms
[CPU] sample::FFT: 9.20512 ms
[CPU] sample::2nd_shift: 0.705708 ms
[CPU] sample::interpolate: 94.4262 ms
[CPU] sample::apply_phase_sampled: 72.9124 ms
[CPU] sample_tot: 183.074 ms
[CPU] sample_profile_tot: 188.908 ms
[CPU] diff_weighted: 8.70433 ms
[CPU] reduce_chi2_tot: 13.6378 ms
[CPU] chi2_profile::free_fint: 0.001214 ms
[CPU] chi2_profile_tot: 202.562 ms

[CPU] chi2_profile::malloc_fint: 0.001326 ms
[CPU] create_image: 5.76346 ms
[CPU] sample::1st_shift: 0.582011 ms
[CPU] sample::FFT: 8.15432 ms
[CPU] sample::2nd_shift: 0.631071 ms
[CPU] sample::interpolate: 86.0633 ms
[CPU] sample::apply_phase_sampled: 101.511 ms
[CPU] sample_tot: 201.983 ms
[CPU] sample_profile_tot: 207.758 ms
[CPU] diff_weighted: 14.358 ms
[CPU] reduce_chi2_tot: 21.7993 ms
[CPU] chi2_profile::free_fint: 0.002066 ms
[CPU] chi2_profile_tot: 229.576 ms

[CPU] chi2_profile::malloc_fint: 0.002135 ms
[CPU] create_image: 7.49601 ms
[CPU] sample::1st_shift: 0.740039 ms
[CPU] sample::FFT: 11.4641 ms
[CPU] sample::2nd_shift: 1.25792 ms
[CPU] sample::interpolate: 92.8896 ms
[CPU] sample::apply_phase_sampled: 90.2527 ms
[CPU] sample_tot: 201.951 ms
[CPU] sample_profile_tot: 209.461 ms
[CPU] diff_weighted: 11.9362 ms
[CPU] reduce_chi2_tot: 17.7521 ms
[CPU] chi2_profile::free_fint: 0.00282 ms
[CPU] chi2_profile_tot: 227.234 ms

[CPU] chi2_profile::malloc_fint: 0.001651 ms
[CPU] create_image: 6.47539 ms
[CPU] sample::1st_shift: 0.625432 ms
[CPU] sample::FFT: 10.0842 ms
[CPU] sample::2nd_shift: 0.746467 ms
[CPU] sample::interpolate: 96.5703 ms
[CPU] sample::apply_phase_sampled: 89.5413 ms
[CPU] sample_tot: 203.64 ms
[CPU] sample_profile_tot: 210.126 ms
[CPU] diff_weighted: 10.6107 ms
[CPU] reduce_chi2_tot: 16.4061 ms
[CPU] chi2_profile::free_fint: 0.001331 ms
[CPU] chi2_profile_tot: 226.553 ms

[CPU] chi2_profile::malloc_fint: 0.002301 ms
[CPU] create_image: 6.25247 ms
[CPU] sample::1st_shift: 0.619554 ms
[CPU] sample::FFT: 9.85789 ms
[CPU] sample::2nd_shift: 0.738741 ms
[CPU] sample::interpolate: 91.5526 ms
[CPU] sample::apply_phase_sampled: 78.938 ms
[CPU] sample_tot: 186.707 ms
[CPU] sample_profile_tot: 192.97 ms
[CPU] diff_weighted: 9.0384 ms
[CPU] reduce_chi2_tot: 14.0027 ms
[CPU] chi2_profile::free_fint: 0.001199 ms
[CPU] chi2_profile_tot: 206.994 ms

[CPU] chi2_profile::malloc_fint: 0.001561 ms
[CPU] create_image: 5.59994 ms
[CPU] sample::1st_shift: 0.549824 ms
[CPU] sample::FFT: 8.58388 ms
[CPU] sample::2nd_shift: 0.683065 ms
[CPU] sample::interpolate: 92.9098 ms
[CPU] sample::apply_phase_sampled: 78.311 ms
[CPU] sample_tot: 186.668 ms
[CPU] sample_profile_tot: 192.279 ms
[CPU] diff_weighted: 9.27393 ms
[CPU] reduce_chi2_tot: 14.2777 ms
[CPU] chi2_profile::free_fint: 0.001735 ms
[CPU] chi2_profile_tot: 206.577 ms

[CPU] chi2_profile::malloc_fint: 0.001657 ms
[CPU] create_image: 6.3799 ms
[CPU] sample::1st_shift: 0.512551 ms
[CPU] sample::FFT: 8.60606 ms
[CPU] sample::2nd_shift: 0.633264 ms
[CPU] sample::interpolate: 91.3577 ms
[CPU] sample::apply_phase_sampled: 75.808 ms
[CPU] sample_tot: 182.984 ms
[CPU] sample_profile_tot: 189.375 ms
[CPU] diff_weighted: 9.09635 ms
[CPU] reduce_chi2_tot: 14.2517 ms
[CPU] chi2_profile::free_fint: 0.001918 ms
[CPU] chi2_profile_tot: 203.647 ms

[CPU] chi2_profile::malloc_fint: 0.001569 ms
[CPU] create_image: 5.96976 ms
[CPU] sample::1st_shift: 0.5572 ms
[CPU] sample::FFT: 9.18618 ms
[CPU] sample::2nd_shift: 0.707645 ms
[CPU] sample::interpolate: 93.059 ms
[CPU] sample::apply_phase_sampled: 78.2531 ms
[CPU] sample_tot: 187.254 ms
[CPU] sample_profile_tot: 193.237 ms
[CPU] diff_weighted: 9.51835 ms
[CPU] reduce_chi2_tot: 14.2386 ms
[CPU] chi2_profile::free_fint: 0.002085 ms
[CPU] chi2_profile_tot: 207.495 ms

[CPU] chi2_profile::malloc_fint: 0.001261 ms
[CPU] create_image: 5.57142 ms
[CPU] sample::1st_shift: 0.517223 ms
[CPU] sample::FFT: 8.20709 ms
[CPU] sample::2nd_shift: 0.653699 ms
[CPU] sample::interpolate: 100.155 ms
[CPU] sample::apply_phase_sampled: 105.824 ms
[CPU] sample_tot: 220.292 ms
[CPU] sample_profile_tot: 225.889 ms
[CPU] diff_weighted: 10.8832 ms
[CPU] reduce_chi2_tot: 17.2176 ms
[CPU] chi2_profile::free_fint: 0.009936 ms
[CPU] chi2_profile_tot: 243.137 ms

[CPU] chi2_profile::malloc_fint: 0.001558 ms
[CPU] create_image: 6.58553 ms
[CPU] sample::1st_shift: 0.622721 ms
[CPU] sample::FFT: 9.89245 ms
[CPU] sample::2nd_shift: 0.746876 ms
[CPU] sample::interpolate: 92.7514 ms
[CPU] sample::apply_phase_sampled: 90.3465 ms
[CPU] sample_tot: 199.401 ms
[CPU] sample_profile_tot: 205.998 ms
[CPU] diff_weighted: 10.8658 ms
[CPU] reduce_chi2_tot: 16.7321 ms
[CPU] chi2_profile::free_fint: 0.001495 ms
[CPU] chi2_profile_tot: 222.749 ms

[CPU] chi2_profile::malloc_fint: 0.002295 ms
[CPU] create_image: 6.60808 ms
[CPU] sample::1st_shift: 0.680348 ms
[CPU] sample::FFT: 10.036 ms
[CPU] sample::2nd_shift: 0.763412 ms
[CPU] sample::interpolate: 93.3773 ms
[CPU] sample::apply_phase_sampled: 91.4033 ms
[CPU] sample_tot: 201.553 ms
[CPU] sample_profile_tot: 208.171 ms
[CPU] diff_weighted: 11.0442 ms
[CPU] reduce_chi2_tot: 16.9207 ms
[CPU] chi2_profile::free_fint: 0.012331 ms
[CPU] chi2_profile_tot: 225.121 ms

[CPU] chi2_profile::malloc_fint: 0.001465 ms
[CPU] create_image: 6.39469 ms
[CPU] sample::1st_shift: 0.630298 ms
[CPU] sample::FFT: 9.91315 ms
[CPU] sample::2nd_shift: 0.759032 ms
[CPU] sample::interpolate: 94.6592 ms
[CPU] sample::apply_phase_sampled: 79.7283 ms
[CPU] sample_tot: 190.91 ms
[CPU] sample_profile_tot: 197.316 ms
[CPU] diff_weighted: 10.0191 ms
[CPU] reduce_chi2_tot: 15.0524 ms
[CPU] chi2_profile::free_fint: 0.001569 ms
[CPU] chi2_profile_tot: 212.401 ms

[CPU] chi2_profile::malloc_fint: 0.001034 ms
[CPU] create_image: 6.13433 ms
[CPU] sample::1st_shift: 0.548106 ms
[CPU] sample::FFT: 8.63383 ms
[CPU] sample::2nd_shift: 0.651375 ms
[CPU] sample::interpolate: 92.2198 ms
[CPU] sample::apply_phase_sampled: 77.6998 ms
[CPU] sample_tot: 185.915 ms
[CPU] sample_profile_tot: 192.061 ms
[CPU] diff_weighted: 9.41448 ms
[CPU] reduce_chi2_tot: 14.5185 ms
[CPU] chi2_profile::free_fint: 0.001792 ms
[CPU] chi2_profile_tot: 206.605 ms

[CPU] chi2_profile::malloc_fint: 0.00143 ms
[CPU] create_image: 6.27515 ms
[CPU] sample::1st_shift: 0.557817 ms
[CPU] sample::FFT: 8.67512 ms
[CPU] sample::2nd_shift: 0.657134 ms
[CPU] sample::interpolate: 87.7009 ms
[CPU] sample::apply_phase_sampled: 78.1336 ms
[CPU] sample_tot: 180.635 ms
[CPU] sample_profile_tot: 186.922 ms
[CPU] diff_weighted: 9.5749 ms
[CPU] reduce_chi2_tot: 14.7789 ms
[CPU] chi2_profile::free_fint: 0.001702 ms
[CPU] chi2_profile_tot: 201.719 ms
1024	1.000000e+06	float64	1	None	4.023641e+00	2.117706e-01	1.317580e-02	1.914451e-01
# |--> timings: [0.19144511222839355, 0.19242286682128906, 0.2060229778289795, 0.19498300552368164, 0.2046210765838623, 0.20029997825622559, 0.20275402069091797, 0.22976088523864746, 0.22748208045959473, 0.22676706314086914, 0.2071821689605713, 0.20680594444274902, 0.20391607284545898, 0.20774197578430176, 0.24332499504089355, 0.22293901443481445, 0.22530317306518555, 0.2126009464263916, 0.20681214332580566, 0.20190095901489258]

[CPU] chi2_profile::malloc_fint: 0.001292 ms
[CPU] create_image: 6.25543 ms
[CPU] sample::1st_shift: 0.929116 ms
[CPU] sample::FFT: 12.8016 ms
[CPU] sample::2nd_shift: 0.805898 ms
[CPU] sample::interpolate: 62.7382 ms
[CPU] sample::apply_phase_sampled: 46.4885 ms
[CPU] sample_tot: 128.903 ms
[CPU] sample_profile_tot: 135.17 ms
[CPU] diff_weighted: 5.56576 ms
[CPU] reduce_chi2_tot: 8.44597 ms
[CPU] chi2_profile::free_fint: 0.000931001 ms
[CPU] chi2_profile_tot: 143.633 ms

[CPU] chi2_profile::malloc_fint: 0.001137 ms
[CPU] create_image: 4.33771 ms
[CPU] sample::1st_shift: 0.848669 ms
[CPU] sample::FFT: 5.64052 ms
[CPU] sample::2nd_shift: 0.722086 ms
[CPU] sample::interpolate: 43.2312 ms
[CPU] sample::apply_phase_sampled: 44.2265 ms
[CPU] sample_tot: 99.2186 ms
[CPU] sample_profile_tot: 103.57 ms
[CPU] diff_weighted: 5.37383 ms
[CPU] reduce_chi2_tot: 8.25646 ms
[CPU] chi2_profile::free_fint: 0.000844999 ms
[CPU] chi2_profile_tot: 111.839 ms

[CPU] chi2_profile::malloc_fint: 0.001165 ms
[CPU] create_image: 4.0836 ms
[CPU] sample::1st_shift: 0.820611 ms
[CPU] sample::FFT: 5.57858 ms
[CPU] sample::2nd_shift: 0.758293 ms
[CPU] sample::interpolate: 43.537 ms
[CPU] sample::apply_phase_sampled: 47.055 ms
[CPU] sample_tot: 102.015 ms
[CPU] sample_profile_tot: 106.107 ms
[CPU] diff_weighted: 5.74721 ms
[CPU] reduce_chi2_tot: 8.74955 ms
[CPU] chi2_profile::free_fint: 0.00115 ms
[CPU] chi2_profile_tot: 114.871 ms

[CPU] chi2_profile::malloc_fint: 0.001068 ms
[CPU] create_image: 4.25386 ms
[CPU] sample::1st_shift: 0.833049 ms
[CPU] sample::FFT: 5.76673 ms
[CPU] sample::2nd_shift: 0.737888 ms
[CPU] sample::interpolate: 47.8333 ms
[CPU] sample::apply_phase_sampled: 44.2619 ms
[CPU] sample_tot: 104.502 ms
[CPU] sample_profile_tot: 108.764 ms
[CPU] diff_weighted: 5.42694 ms
[CPU] reduce_chi2_tot: 8.3316 ms
[CPU] chi2_profile::free_fint: 0.000918 ms
[CPU] chi2_profile_tot: 117.109 ms

[CPU] chi2_profile::malloc_fint: 0.000980999 ms
[CPU] create_image: 4.16322 ms
[CPU] sample::1st_shift: 0.84782 ms
[CPU] sample::FFT: 5.61635 ms
[CPU] sample::2nd_shift: 0.721276 ms
[CPU] sample::interpolate: 50.1068 ms
[CPU] sample::apply_phase_sampled: 44.2708 ms
[CPU] sample_tot: 105.758 ms
[CPU] sample_profile_tot: 109.928 ms
[CPU] diff_weighted: 5.29078 ms
[CPU] reduce_chi2_tot: 8.22741 ms
[CPU] chi2_profile::free_fint: 0.000940001 ms
[CPU] chi2_profile_tot: 118.168 ms

[CPU] chi2_profile::malloc_fint: 0.00105 ms
[CPU] create_image: 4.23372 ms
[CPU] sample::1st_shift: 0.841926 ms
[CPU] sample::FFT: 5.61268 ms
[CPU] sample::2nd_shift: 0.664933 ms
[CPU] sample::interpolate: 61.8668 ms
[CPU] sample::apply_phase_sampled: 39.4916 ms
[CPU] sample_tot: 114.496 ms
[CPU] sample_profile_tot: 118.738 ms
[CPU] diff_weighted: 4.97855 ms
[CPU] reduce_chi2_tot: 7.45226 ms
[CPU] chi2_profile::free_fint: 0.001016 ms
[CPU] chi2_profile_tot: 126.203 ms

[CPU] chi2_profile::malloc_fint: 0.001017 ms
[CPU] create_image: 3.86519 ms
[CPU] sample::1st_shift: 0.817706 ms
[CPU] sample::FFT: 5.37025 ms
[CPU] sample::2nd_shift: 0.728652 ms
[CPU] sample::interpolate: 39.7149 ms
[CPU] sample::apply_phase_sampled: 37.5061 ms
[CPU] sample_tot: 89.9613 ms
[CPU] sample_profile_tot: 93.8339 ms
[CPU] diff_weighted: 4.44107 ms
[CPU] reduce_chi2_tot: 6.91864 ms
[CPU] chi2_profile::free_fint: 0.000841999 ms
[CPU] chi2_profile_tot: 100.765 ms

[CPU] chi2_profile::malloc_fint: 0.001037 ms
[CPU] create_image: 3.81264 ms
[CPU] sample::1st_shift: 0.829869 ms
[CPU] sample::FFT: 5.11591 ms
[CPU] sample::2nd_shift: 0.711366 ms
[CPU] sample::interpolate: 45.4894 ms
[CPU] sample::apply_phase_sampled: 38.1027 ms
[CPU] sample_tot: 94.7592 ms
[CPU] sample_profile_tot: 98.5823 ms
[CPU] diff_weighted: 4.79248 ms
[CPU] reduce_chi2_tot: 7.15216 ms
[CPU] chi2_profile::free_fint: 0.000892001 ms
[CPU] chi2_profile_tot: 105.748 ms

[CPU] chi2_profile::malloc_fint: 0.001266 ms
[CPU] create_image: 5.61486 ms
[CPU] sample::1st_shift: 0.675357 ms
[CPU] sample::FFT: 5.24568 ms
[CPU] sample::2nd_shift: 0.671381 ms
[CPU] sample::interpolate: 40.1858 ms
[CPU] sample::apply_phase_sampled: 38.2325 ms
[CPU] sample_tot: 92.1717 ms
[CPU] sample_profile_tot: 97.8044 ms
[CPU] diff_weighted: 5.7661 ms
[CPU] reduce_chi2_tot: 8.44681 ms
[CPU] chi2_profile::free_fint: 0.006582 ms
[CPU] chi2_profile_tot: 106.274 ms

[CPU] chi2_profile::malloc_fint: 0.001121 ms
[CPU] create_image: 5.9225 ms
[CPU] sample::1st_shift: 0.747822 ms
[CPU] sample::FFT: 5.16989 ms
[CPU] sample::2nd_shift: 0.712625 ms
[CPU] sample::interpolate: 51.1062 ms
[CPU] sample::apply_phase_sampled: 37.7155 ms
[CPU] sample_tot: 103.129 ms
[CPU] sample_profile_tot: 109.063 ms
[CPU] diff_weighted: 5.00403 ms
[CPU] reduce_chi2_tot: 7.46423 ms
[CPU] chi2_profile::free_fint: 0.027654 ms
[CPU] chi2_profile_tot: 116.568 ms

[CPU] chi2_profile::malloc_fint: 0.002325 ms
[CPU] create_image: 5.43664 ms
[CPU] sample::1st_shift: 0.750624 ms
[CPU] sample::FFT: 5.39837 ms
[CPU] sample::2nd_shift: 1.27054 ms
[CPU] sample::interpolate: 36.8411 ms
[CPU] sample::apply_phase_sampled: 38.4436 ms
[CPU] sample_tot: 88.1446 ms
[CPU] sample_profile_tot: 93.5913 ms
[CPU] diff_weighted: 4.77379 ms
[CPU] reduce_chi2_tot: 7.30952 ms
[CPU] chi2_profile::free_fint: 0.002607 ms
[CPU] chi2_profile_tot: 100.916 ms

[CPU] chi2_profile::malloc_fint: 0.001078 ms
[CPU] create_image: 5.04941 ms
[CPU] sample::1st_shift: 0.67193 ms
[CPU] sample::FFT: 5.114 ms
[CPU] sample::2nd_shift: 0.679635 ms
[CPU] sample::interpolate: 37.5509 ms
[CPU] sample::apply_phase_sampled: 39.9851 ms
[CPU] sample_tot: 89.3334 ms
[CPU] sample_profile_tot: 94.3893 ms
[CPU] diff_weighted: 5.04132 ms
[CPU] reduce_chi2_tot: 7.55037 ms
[CPU] chi2_profile::free_fint: 0.000739001 ms
[CPU] chi2_profile_tot: 101.951 ms

[CPU] chi2_profile::malloc_fint: 0.005577 ms
[CPU] create_image: 6.30712 ms
[CPU] sample::1st_shift: 0.698602 ms
[CPU] sample::FFT: 8.98862 ms
[CPU] sample::2nd_shift: 0.647586 ms
[CPU] sample::interpolate: 57.7687 ms
[CPU] sample::apply_phase_sampled: 47.1916 ms
[CPU] sample_tot: 121.948 ms
[CPU] sample_profile_tot: 128.279 ms
[CPU] diff_weighted: 5.68431 ms
[CPU] reduce_chi2_tot: 8.64608 ms
[CPU] chi2_profile::free_fint: 0.001039 ms
[CPU] chi2_profile_tot: 136.973 ms

[CPU] chi2_profile::malloc_fint: 0.001865 ms
[CPU] create_image: 3.84754 ms
[CPU] sample::1st_shift: 0.616584 ms
[CPU] sample::FFT: 5.27182 ms
[CPU] sample::2nd_shift: 0.376297 ms
[CPU] sample::interpolate: 48.3492 ms
[CPU] sample::apply_phase_sampled: 44.5097 ms
[CPU] sample_tot: 104.523 ms
[CPU] sample_profile_tot: 108.379 ms
[CPU] diff_weighted: 5.55586 ms
[CPU] reduce_chi2_tot: 8.55842 ms
[CPU] chi2_profile::free_fint: 0.012088 ms
[CPU] chi2_profile_tot: 116.971 ms

[CPU] chi2_profile::malloc_fint: 0.001711 ms
[CPU] create_image: 4.00543 ms
[CPU] sample::1st_shift: 0.540732 ms
[CPU] sample::FFT: 5.37437 ms
[CPU] sample::2nd_shift: 0.403071 ms
[CPU] sample::interpolate: 49.5911 ms
[CPU] sample::apply_phase_sampled: 45.8685 ms
[CPU] sample_tot: 107.016 ms
[CPU] sample_profile_tot: 111.042 ms
[CPU] diff_weighted: 5.64725 ms
[CPU] reduce_chi2_tot: 8.67862 ms
[CPU] chi2_profile::free_fint: 0.01116 ms
[CPU] chi2_profile_tot: 119.749 ms

[CPU] chi2_profile::malloc_fint: 0.001594 ms
[CPU] create_image: 4.19251 ms
[CPU] sample::1st_shift: 0.620763 ms
[CPU] sample::FFT: 5.22686 ms
[CPU] sample::2nd_shift: 0.378968 ms
[CPU] sample::interpolate: 47.3205 ms
[CPU] sample::apply_phase_sampled: 44.2221 ms
[CPU] sample_tot: 102.978 ms
[CPU] sample_profile_tot: 107.183 ms
[CPU] diff_weighted: 5.41108 ms
[CPU] reduce_chi2_tot: 8.34012 ms
[CPU] chi2_profile::free_fint: 0.000996999 ms
[CPU] chi2_profile_tot: 115.542 ms

[CPU] chi2_profile::malloc_fint: 0.002064 ms
[CPU] create_image: 3.82918 ms
[CPU] sample::1st_shift: 0.559932 ms
[CPU] sample::FFT: 5.20907 ms
[CPU] sample::2nd_shift: 0.417297 ms
[CPU] sample::interpolate: 45.7376 ms
[CPU] sample::apply_phase_sampled: 44.6538 ms
[CPU] sample_tot: 101.931 ms
[CPU] sample_profile_tot: 105.77 ms
[CPU] diff_weighted: 5.45105 ms
[CPU] reduce_chi2_tot: 8.35637 ms
[CPU] chi2_profile::free_fint: 0.001006 ms
[CPU] chi2_profile_tot: 114.145 ms

[CPU] chi2_profile::malloc_fint: 0.001806 ms
[CPU] create_image: 3.82768 ms
[CPU] sample::1st_shift: 0.57624 ms
[CPU] sample::FFT: 5.23769 ms
[CPU] sample::2nd_shift: 0.375768 ms
[CPU] sample::interpolate: 45.9706 ms
[CPU] sample::apply_phase_sampled: 39.5371 ms
[CPU] sample_tot: 96.8291 ms
[CPU] sample_profile_tot: 100.679 ms
[CPU] diff_weighted: 5.11447 ms
[CPU] reduce_chi2_tot: 7.68338 ms
[CPU] chi2_profile::free_fint: 0.001412 ms
[CPU] chi2_profile_tot: 108.38 ms

[CPU] chi2_profile::malloc_fint: 0.011418 ms
[CPU] create_image: 3.87808 ms
[CPU] sample::1st_shift: 0.676531 ms
[CPU] sample::FFT: 4.83312 ms
[CPU] sample::2nd_shift: 0.359363 ms
[CPU] sample::interpolate: 46.9459 ms
[CPU] sample::apply_phase_sampled: 39.783 ms
[CPU] sample_tot: 98.0862 ms
[CPU] sample_profile_tot: 101.972 ms
[CPU] diff_weighted: 4.72896 ms
[CPU] reduce_chi2_tot: 7.37825 ms
[CPU] chi2_profile::free_fint: 0.000831 ms
[CPU] chi2_profile_tot: 109.377 ms

[CPU] chi2_profile::malloc_fint: 0.001568 ms
[CPU] create_image: 3.53124 ms
[CPU] sample::1st_shift: 0.63086 ms
[CPU] sample::FFT: 4.67659 ms
[CPU] sample::2nd_shift: 0.38349 ms
[CPU] sample::interpolate: 46.6347 ms
[CPU] sample::apply_phase_sampled: 38.6845 ms
[CPU] sample_tot: 96.213 ms
[CPU] sample_profile_tot: 99.7739 ms
[CPU] diff_weighted: 4.72571 ms
[CPU] reduce_chi2_tot: 7.29303 ms
[CPU] chi2_profile::free_fint: 0.001086 ms
[CPU] chi2_profile_tot: 107.082 ms
1024	1.000000e+06	float64	2	None	2.152430e+00	1.132858e-01	8.800187e-03	1.009250e-01
# |--> timings: [0.14379215240478516, 0.11202597618103027, 0.11509299278259277, 0.11726212501525879, 0.11835193634033203, 0.1263890266418457, 0.10092496871948242, 0.10597991943359375, 0.10651612281799316, 0.11677002906799316, 0.10111188888549805, 0.10210895538330078, 0.13732504844665527, 0.11715483665466309, 0.11994004249572754, 0.1157231330871582, 0.11431694030761719, 0.10854792594909668, 0.10959911346435547, 0.10728907585144043]

[CPU] chi2_profile::malloc_fint: 0.001543 ms
[CPU] create_image: 5.13732 ms
[CPU] sample::1st_shift: 0.581563 ms
[CPU] sample::FFT: 9.30121 ms
[CPU] sample::2nd_shift: 0.562223 ms
[CPU] sample::interpolate: 37.4373 ms
[CPU] sample::apply_phase_sampled: 27.8637 ms
[CPU] sample_tot: 80.7005 ms
[CPU] sample_profile_tot: 85.8493 ms
[CPU] diff_weighted: 4.88754 ms
[CPU] reduce_chi2_tot: 7.25226 ms
[CPU] chi2_profile::free_fint: 0.000933 ms
[CPU] chi2_profile_tot: 93.12 ms

[CPU] chi2_profile::malloc_fint: 0.001114 ms
[CPU] create_image: 4.24946 ms
[CPU] sample::1st_shift: 0.822642 ms
[CPU] sample::FFT: 4.71434 ms
[CPU] sample::2nd_shift: 0.551242 ms
[CPU] sample::interpolate: 33.4387 ms
[CPU] sample::apply_phase_sampled: 26.1203 ms
[CPU] sample_tot: 71.3087 ms
[CPU] sample_profile_tot: 75.5678 ms
[CPU] diff_weighted: 3.22454 ms
[CPU] reduce_chi2_tot: 4.85188 ms
[CPU] chi2_profile::free_fint: 0.000619 ms
[CPU] chi2_profile_tot: 80.434 ms

[CPU] chi2_profile::malloc_fint: 0.000919001 ms
[CPU] create_image: 3.38229 ms
[CPU] sample::1st_shift: 0.871947 ms
[CPU] sample::FFT: 3.82739 ms
[CPU] sample::2nd_shift: 0.502371 ms
[CPU] sample::interpolate: 25.3963 ms
[CPU] sample::apply_phase_sampled: 22.5089 ms
[CPU] sample_tot: 58.5024 ms
[CPU] sample_profile_tot: 61.8913 ms
[CPU] diff_weighted: 3.11428 ms
[CPU] reduce_chi2_tot: 4.58679 ms
[CPU] chi2_profile::free_fint: 0.000647 ms
[CPU] chi2_profile_tot: 66.4892 ms

[CPU] chi2_profile::malloc_fint: 0.001068 ms
[CPU] create_image: 3.31761 ms
[CPU] sample::1st_shift: 0.741957 ms
[CPU] sample::FFT: 3.59905 ms
[CPU] sample::2nd_shift: 0.501832 ms
[CPU] sample::interpolate: 24.3689 ms
[CPU] sample::apply_phase_sampled: 22.3662 ms
[CPU] sample_tot: 56.5453 ms
[CPU] sample_profile_tot: 59.8694 ms
[CPU] diff_weighted: 2.96535 ms
[CPU] reduce_chi2_tot: 4.45766 ms
[CPU] chi2_profile::free_fint: 0.001031 ms
[CPU] chi2_profile_tot: 64.3399 ms

[CPU] chi2_profile::malloc_fint: 0.000965001 ms
[CPU] create_image: 3.15665 ms
[CPU] sample::1st_shift: 0.720311 ms
[CPU] sample::FFT: 3.61813 ms
[CPU] sample::2nd_shift: 0.537181 ms
[CPU] sample::interpolate: 24.5667 ms
[CPU] sample::apply_phase_sampled: 22.3698 ms
[CPU] sample_tot: 56.0653 ms
[CPU] sample_profile_tot: 59.2277 ms
[CPU] diff_weighted: 2.96353 ms
[CPU] reduce_chi2_tot: 4.47101 ms
[CPU] chi2_profile::free_fint: 0.000894001 ms
[CPU] chi2_profile_tot: 63.7102 ms

[CPU] chi2_profile::malloc_fint: 0.000952999 ms
[CPU] create_image: 3.09174 ms
[CPU] sample::1st_shift: 0.7563 ms
[CPU] sample::FFT: 3.62608 ms
[CPU] sample::2nd_shift: 0.518347 ms
[CPU] sample::interpolate: 24.3384 ms
[CPU] sample::apply_phase_sampled: 23.6156 ms
[CPU] sample_tot: 57.3678 ms
[CPU] sample_profile_tot: 60.4652 ms
[CPU] diff_weighted: 3.34246 ms
[CPU] reduce_chi2_tot: 4.83035 ms
[CPU] chi2_profile::free_fint: 0.000890999 ms
[CPU] chi2_profile_tot: 65.3067 ms

[CPU] chi2_profile::malloc_fint: 0.00128 ms
[CPU] create_image: 3.0614 ms
[CPU] sample::1st_shift: 0.744677 ms
[CPU] sample::FFT: 3.71627 ms
[CPU] sample::2nd_shift: 0.547911 ms
[CPU] sample::interpolate: 31.5128 ms
[CPU] sample::apply_phase_sampled: 22.8027 ms
[CPU] sample_tot: 65.0157 ms
[CPU] sample_profile_tot: 68.0841 ms
[CPU] diff_weighted: 3.21459 ms
[CPU] reduce_chi2_tot: 4.70977 ms
[CPU] chi2_profile::free_fint: 0.00106 ms
[CPU] chi2_profile_tot: 72.8083 ms

[CPU] chi2_profile::malloc_fint: 0.000962 ms
[CPU] create_image: 3.12333 ms
[CPU] sample::1st_shift: 0.789685 ms
[CPU] sample::FFT: 3.62819 ms
[CPU] sample::2nd_shift: 0.484003 ms
[CPU] sample::interpolate: 24.0713 ms
[CPU] sample::apply_phase_sampled: 23.1717 ms
[CPU] sample_tot: 57.2172 ms
[CPU] sample_profile_tot: 60.3475 ms
[CPU] diff_weighted: 3.05602 ms
[CPU] reduce_chi2_tot: 4.84249 ms
[CPU] chi2_profile::free_fint: 0.001235 ms
[CPU] chi2_profile_tot: 65.2026 ms

[CPU] chi2_profile::malloc_fint: 0.001143 ms
[CPU] create_image: 3.19543 ms
[CPU] sample::1st_shift: 0.700323 ms
[CPU] sample::FFT: 3.60602 ms
[CPU] sample::2nd_shift: 0.499038 ms
[CPU] sample::interpolate: 24.112 ms
[CPU] sample::apply_phase_sampled: 22.9276 ms
[CPU] sample_tot: 56.0775 ms
[CPU] sample_profile_tot: 59.2789 ms
[CPU] diff_weighted: 2.73431 ms
[CPU] reduce_chi2_tot: 4.20946 ms
[CPU] chi2_profile::free_fint: 0.000671 ms
[CPU] chi2_profile_tot: 63.4999 ms

[CPU] chi2_profile::malloc_fint: 0.00114 ms
[CPU] create_image: 3.10736 ms
[CPU] sample::1st_shift: 0.701914 ms
[CPU] sample::FFT: 3.5573 ms
[CPU] sample::2nd_shift: 0.508043 ms
[CPU] sample::interpolate: 23.9848 ms
[CPU] sample::apply_phase_sampled: 22.3172 ms
[CPU] sample_tot: 55.0077 ms
[CPU] sample_profile_tot: 58.1216 ms
[CPU] diff_weighted: 2.75421 ms
[CPU] reduce_chi2_tot: 5.19158 ms
[CPU] chi2_profile::free_fint: 0.000996 ms
[CPU] chi2_profile_tot: 63.3368 ms

[CPU] chi2_profile::malloc_fint: 0.001021 ms
[CPU] create_image: 2.97194 ms
[CPU] sample::1st_shift: 0.776561 ms
[CPU] sample::FFT: 3.64374 ms
[CPU] sample::2nd_shift: 0.520066 ms
[CPU] sample::interpolate: 25.802 ms
[CPU] sample::apply_phase_sampled: 21.1497 ms
[CPU] sample_tot: 59.2745 ms
[CPU] sample_profile_tot: 62.2872 ms
[CPU] diff_weighted: 3.08245 ms
[CPU] reduce_chi2_tot: 4.42238 ms
[CPU] chi2_profile::free_fint: 0.00114 ms
[CPU] chi2_profile_tot: 66.7231 ms

[CPU] chi2_profile::malloc_fint: 0.001132 ms
[CPU] create_image: 4.48727 ms
[CPU] sample::1st_shift: 0.458381 ms
[CPU] sample::FFT: 3.41605 ms
[CPU] sample::2nd_shift: 0.511826 ms
[CPU] sample::interpolate: 28.6629 ms
[CPU] sample::apply_phase_sampled: 20.5599 ms
[CPU] sample_tot: 61.248 ms
[CPU] sample_profile_tot: 65.7443 ms
[CPU] diff_weighted: 2.73875 ms
[CPU] reduce_chi2_tot: 3.98393 ms
[CPU] chi2_profile::free_fint: 0.000872 ms
[CPU] chi2_profile_tot: 69.754 ms

[CPU] chi2_profile::malloc_fint: 0.001352 ms
[CPU] create_image: 4.71983 ms
[CPU] sample::1st_shift: 0.512811 ms
[CPU] sample::FFT: 3.23515 ms
[CPU] sample::2nd_shift: 0.491453 ms
[CPU] sample::interpolate: 25.756 ms
[CPU] sample::apply_phase_sampled: 19.1285 ms
[CPU] sample_tot: 55.8585 ms
[CPU] sample_profile_tot: 60.587 ms
[CPU] diff_weighted: 2.813 ms
[CPU] reduce_chi2_tot: 4.14132 ms
[CPU] chi2_profile::free_fint: 0.000937001 ms
[CPU] chi2_profile_tot: 64.7417 ms

[CPU] chi2_profile::malloc_fint: 0.005674 ms
[CPU] create_image: 3.79817 ms
[CPU] sample::1st_shift: 0.622199 ms
[CPU] sample::FFT: 5.61342 ms
[CPU] sample::2nd_shift: 0.544468 ms
[CPU] sample::interpolate: 30.1044 ms
[CPU] sample::apply_phase_sampled: 30.8688 ms
[CPU] sample_tot: 73.3066 ms
[CPU] sample_profile_tot: 77.1182 ms
[CPU] diff_weighted: 3.25045 ms
[CPU] reduce_chi2_tot: 4.96847 ms
[CPU] chi2_profile::free_fint: 0.000611 ms
[CPU] chi2_profile_tot: 82.1449 ms

[CPU] chi2_profile::malloc_fint: 0.001451 ms
[CPU] create_image: 3.03984 ms
[CPU] sample::1st_shift: 0.664713 ms
[CPU] sample::FFT: 3.73335 ms
[CPU] sample::2nd_shift: 0.534386 ms
[CPU] sample::interpolate: 23.1211 ms
[CPU] sample::apply_phase_sampled: 25.3634 ms
[CPU] sample_tot: 57.9979 ms
[CPU] sample_profile_tot: 61.0484 ms
[CPU] diff_weighted: 2.97229 ms
[CPU] reduce_chi2_tot: 4.42151 ms
[CPU] chi2_profile::free_fint: 0.002938 ms
[CPU] chi2_profile_tot: 65.4871 ms

[CPU] chi2_profile::malloc_fint: 0.001323 ms
[CPU] create_image: 3.64673 ms
[CPU] sample::1st_shift: 0.556914 ms
[CPU] sample::FFT: 3.51032 ms
[CPU] sample::2nd_shift: 0.547108 ms
[CPU] sample::interpolate: 21.7636 ms
[CPU] sample::apply_phase_sampled: 22.1138 ms
[CPU] sample_tot: 54.4734 ms
[CPU] sample_profile_tot: 58.1291 ms
[CPU] diff_weighted: 2.82463 ms
[CPU] reduce_chi2_tot: 4.36335 ms
[CPU] chi2_profile::free_fint: 0.001309 ms
[CPU] chi2_profile_tot: 62.5074 ms

[CPU] chi2_profile::malloc_fint: 0.001297 ms
[CPU] create_image: 3.05667 ms
[CPU] sample::1st_shift: 0.623194 ms
[CPU] sample::FFT: 3.47375 ms
[CPU] sample::2nd_shift: 0.535602 ms
[CPU] sample::interpolate: 24.3814 ms
[CPU] sample::apply_phase_sampled: 22.9298 ms
[CPU] sample_tot: 56.4406 ms
[CPU] sample_profile_tot: 59.5045 ms
[CPU] diff_weighted: 2.88694 ms
[CPU] reduce_chi2_tot: 4.44186 ms
[CPU] chi2_profile::free_fint: 0.010899 ms
[CPU] chi2_profile_tot: 63.9714 ms

[CPU] chi2_profile::malloc_fint: 0.001756 ms
[CPU] create_image: 3.17884 ms
[CPU] sample::1st_shift: 0.69208 ms
[CPU] sample::FFT: 3.69106 ms
[CPU] sample::2nd_shift: 0.5368 ms
[CPU] sample::interpolate: 25.3409 ms
[CPU] sample::apply_phase_sampled: 22.6271 ms
[CPU] sample_tot: 58.4377 ms
[CPU] sample_profile_tot: 61.6249 ms
[CPU] diff_weighted: 2.88498 ms
[CPU] reduce_chi2_tot: 4.38927 ms
[CPU] chi2_profile::free_fint: 0.000605 ms
[CPU] chi2_profile_tot: 66.0294 ms

[CPU] chi2_profile::malloc_fint: 0.001264 ms
[CPU] create_image: 3.06884 ms
[CPU] sample::1st_shift: 0.685089 ms
[CPU] sample::FFT: 3.55297 ms
[CPU] sample::2nd_shift: 0.527753 ms
[CPU] sample::interpolate: 22.6774 ms
[CPU] sample::apply_phase_sampled: 22.176 ms
[CPU] sample_tot: 54.6908 ms
[CPU] sample_profile_tot: 57.7665 ms
[CPU] diff_weighted: 2.79405 ms
[CPU] reduce_chi2_tot: 4.24741 ms
[CPU] chi2_profile::free_fint: 0.000819 ms
[CPU] chi2_profile_tot: 62.0288 ms

[CPU] chi2_profile::malloc_fint: 0.001125 ms
[CPU] create_image: 2.94937 ms
[CPU] sample::1st_shift: 0.700374 ms
[CPU] sample::FFT: 3.47039 ms
[CPU] sample::2nd_shift: 0.536674 ms
[CPU] sample::interpolate: 21.415 ms
[CPU] sample::apply_phase_sampled: 22.1907 ms
[CPU] sample_tot: 52.8352 ms
[CPU] sample_profile_tot: 55.7912 ms
[CPU] diff_weighted: 2.80111 ms
[CPU] reduce_chi2_tot: 4.2569 ms
[CPU] chi2_profile::free_fint: 0.000864999 ms
[CPU] chi2_profile_tot: 60.0621 ms
1024	1.000000e+06	float64	4	None	1.271884e+00	6.694127e-02	5.706726e-03	6.021786e-02
# |--> timings: [0.09328198432922363, 0.08061599731445312, 0.06665587425231934, 0.06447792053222656, 0.06384611129760742, 0.06543493270874023, 0.07297301292419434, 0.06536316871643066, 0.06364202499389648, 0.06347393989562988, 0.06688618659973145, 0.06992697715759277, 0.06492209434509277, 0.08253788948059082, 0.06568503379821777, 0.06270813941955566, 0.06412410736083984, 0.06620097160339355, 0.06219196319580078, 0.060217857360839844]

[CPU] chi2_profile::malloc_fint: 0.001387 ms
[CPU] create_image: 8.05812 ms
[CPU] sample::1st_shift: 4.69727 ms
[CPU] sample::FFT: 9.17402 ms
[CPU] sample::2nd_shift: 0.463381 ms
[CPU] sample::interpolate: 18.6174 ms
[CPU] sample::apply_phase_sampled: 16.5905 ms
[CPU] sample_tot: 54.075 ms
[CPU] sample_profile_tot: 62.1477 ms
[CPU] diff_weighted: 2.17653 ms
[CPU] reduce_chi2_tot: 3.19464 ms
[CPU] chi2_profile::free_fint: 0.000596001 ms
[CPU] chi2_profile_tot: 65.3574 ms

[CPU] chi2_profile::malloc_fint: 0.001303 ms
[CPU] create_image: 2.76152 ms
[CPU] sample::1st_shift: 0.665965 ms
[CPU] sample::FFT: 2.8663 ms
[CPU] sample::2nd_shift: 0.455713 ms
[CPU] sample::interpolate: 16.4102 ms
[CPU] sample::apply_phase_sampled: 14.0651 ms
[CPU] sample_tot: 39.0959 ms
[CPU] sample_profile_tot: 41.8641 ms
[CPU] diff_weighted: 1.80848 ms
[CPU] reduce_chi2_tot: 2.68036 ms
[CPU] chi2_profile::free_fint: 0.000741999 ms
[CPU] chi2_profile_tot: 44.557 ms

[CPU] chi2_profile::malloc_fint: 0.001084 ms
[CPU] create_image: 2.44834 ms
[CPU] sample::1st_shift: 0.661321 ms
[CPU] sample::FFT: 3.50571 ms
[CPU] sample::2nd_shift: 0.902179 ms
[CPU] sample::interpolate: 15.764 ms
[CPU] sample::apply_phase_sampled: 11.8168 ms
[CPU] sample_tot: 40.7795 ms
[CPU] sample_profile_tot: 43.2345 ms
[CPU] diff_weighted: 1.54329 ms
[CPU] reduce_chi2_tot: 2.3062 ms
[CPU] chi2_profile::free_fint: 0.011809 ms
[CPU] chi2_profile_tot: 45.5655 ms

[CPU] chi2_profile::malloc_fint: 0.001635 ms
[CPU] create_image: 2.87647 ms
[CPU] sample::1st_shift: 0.712517 ms
[CPU] sample::FFT: 2.67561 ms
[CPU] sample::2nd_shift: 0.48249 ms
[CPU] sample::interpolate: 13.6508 ms
[CPU] sample::apply_phase_sampled: 11.5512 ms
[CPU] sample_tot: 34.4959 ms
[CPU] sample_profile_tot: 37.3808 ms
[CPU] diff_weighted: 1.68685 ms
[CPU] reduce_chi2_tot: 2.45192 ms
[CPU] chi2_profile::free_fint: 0.00088 ms
[CPU] chi2_profile_tot: 39.8459 ms

[CPU] chi2_profile::malloc_fint: 0.001254 ms
[CPU] create_image: 2.49892 ms
[CPU] sample::1st_shift: 0.644869 ms
[CPU] sample::FFT: 2.532 ms
[CPU] sample::2nd_shift: 0.464194 ms
[CPU] sample::interpolate: 12.8084 ms
[CPU] sample::apply_phase_sampled: 11.1523 ms
[CPU] sample_tot: 32.2103 ms
[CPU] sample_profile_tot: 34.7154 ms
[CPU] diff_weighted: 1.51598 ms
[CPU] reduce_chi2_tot: 2.25714 ms
[CPU] chi2_profile::free_fint: 0.000804999 ms
[CPU] chi2_profile_tot: 36.9839 ms

[CPU] chi2_profile::malloc_fint: 0.000879001 ms
[CPU] create_image: 2.37422 ms
[CPU] sample::1st_shift: 0.649789 ms
[CPU] sample::FFT: 2.50549 ms
[CPU] sample::2nd_shift: 0.458878 ms
[CPU] sample::interpolate: 12.7675 ms
[CPU] sample::apply_phase_sampled: 11.5256 ms
[CPU] sample_tot: 32.4538 ms
[CPU] sample_profile_tot: 34.8426 ms
[CPU] diff_weighted: 1.35542 ms
[CPU] reduce_chi2_tot: 2.09879 ms
[CPU] chi2_profile::free_fint: 0.000758999 ms
[CPU] chi2_profile_tot: 36.953 ms

[CPU] chi2_profile::malloc_fint: 0.001054 ms
[CPU] create_image: 2.40966 ms
[CPU] sample::1st_shift: 0.716527 ms
[CPU] sample::FFT: 2.53393 ms
[CPU] sample::2nd_shift: 0.45451 ms
[CPU] sample::interpolate: 12.6938 ms
[CPU] sample::apply_phase_sampled: 11.1632 ms
[CPU] sample_tot: 31.8819 ms
[CPU] sample_profile_tot: 34.2978 ms
[CPU] diff_weighted: 1.50769 ms
[CPU] reduce_chi2_tot: 2.26482 ms
[CPU] chi2_profile::free_fint: 0.000646001 ms
[CPU] chi2_profile_tot: 36.5735 ms

[CPU] chi2_profile::malloc_fint: 0.001351 ms
[CPU] create_image: 2.50942 ms
[CPU] sample::1st_shift: 0.645662 ms
[CPU] sample::FFT: 2.52939 ms
[CPU] sample::2nd_shift: 0.437143 ms
[CPU] sample::interpolate: 13.1236 ms
[CPU] sample::apply_phase_sampled: 11.3907 ms
[CPU] sample_tot: 32.5397 ms
[CPU] sample_profile_tot: 35.055 ms
[CPU] diff_weighted: 1.72426 ms
[CPU] reduce_chi2_tot: 2.47609 ms
[CPU] chi2_profile::free_fint: 0.000735001 ms
[CPU] chi2_profile_tot: 37.5432 ms

[CPU] chi2_profile::malloc_fint: 0.000947 ms
[CPU] create_image: 2.38493 ms
[CPU] sample::1st_shift: 0.679479 ms
[CPU] sample::FFT: 2.5734 ms
[CPU] sample::2nd_shift: 0.442099 ms
[CPU] sample::interpolate: 13.1966 ms
[CPU] sample::apply_phase_sampled: 11.6405 ms
[CPU] sample_tot: 32.8187 ms
[CPU] sample_profile_tot: 35.2167 ms
[CPU] diff_weighted: 3.49948 ms
[CPU] reduce_chi2_tot: 4.27179 ms
[CPU] chi2_profile::free_fint: 0.000836 ms
[CPU] chi2_profile_tot: 39.5001 ms

[CPU] chi2_profile::malloc_fint: 0.001075 ms
[CPU] create_image: 2.99971 ms
[CPU] sample::1st_shift: 0.685734 ms
[CPU] sample::FFT: 2.56397 ms
[CPU] sample::2nd_shift: 0.464685 ms
[CPU] sample::interpolate: 13.0136 ms
[CPU] sample::apply_phase_sampled: 11.2711 ms
[CPU] sample_tot: 33.4608 ms
[CPU] sample_profile_tot: 36.4684 ms
[CPU] diff_weighted: 1.54629 ms
[CPU] reduce_chi2_tot: 2.3358 ms
[CPU] chi2_profile::free_fint: 0.000655 ms
[CPU] chi2_profile_tot: 38.8166 ms

[CPU] chi2_profile::malloc_fint: 0.001059 ms
[CPU] create_image: 2.46872 ms
[CPU] sample::1st_shift: 0.67731 ms
[CPU] sample::FFT: 2.58468 ms
[CPU] sample::2nd_shift: 0.471311 ms
[CPU] sample::interpolate: 12.9517 ms
[CPU] sample::apply_phase_sampled: 11.226 ms
[CPU] sample_tot: 32.4927 ms
[CPU] sample_profile_tot: 34.9677 ms
[CPU] diff_weighted: 1.38735 ms
[CPU] reduce_chi2_tot: 2.13451 ms
[CPU] chi2_profile::free_fint: 0.000563999 ms
[CPU] chi2_profile_tot: 37.1138 ms

[CPU] chi2_profile::malloc_fint: 0.001229 ms
[CPU] create_image: 2.3136 ms
[CPU] sample::1st_shift: 0.67549 ms
[CPU] sample::FFT: 2.51865 ms
[CPU] sample::2nd_shift: 0.465599 ms
[CPU] sample::interpolate: 12.832 ms
[CPU] sample::apply_phase_sampled: 11.3558 ms
[CPU] sample_tot: 32.3177 ms
[CPU] sample_profile_tot: 34.6378 ms
[CPU] diff_weighted: 1.67308 ms
[CPU] reduce_chi2_tot: 2.42839 ms
[CPU] chi2_profile::free_fint: 0.000876 ms
[CPU] chi2_profile_tot: 37.0799 ms

[CPU] chi2_profile::malloc_fint: 0.001173 ms
[CPU] create_image: 2.4361 ms
[CPU] sample::1st_shift: 1.05816 ms
[CPU] sample::FFT: 2.61758 ms
[CPU] sample::2nd_shift: 0.500057 ms
[CPU] sample::interpolate: 13.0663 ms
[CPU] sample::apply_phase_sampled: 11.3203 ms
[CPU] sample_tot: 33.9149 ms
[CPU] sample_profile_tot: 36.3683 ms
[CPU] diff_weighted: 1.51773 ms
[CPU] reduce_chi2_tot: 2.27597 ms
[CPU] chi2_profile::free_fint: 0.001071 ms
[CPU] chi2_profile_tot: 38.6589 ms

[CPU] chi2_profile::malloc_fint: 0.001396 ms
[CPU] create_image: 2.54145 ms
[CPU] sample::1st_shift: 0.729965 ms
[CPU] sample::FFT: 2.66974 ms
[CPU] sample::2nd_shift: 0.461751 ms
[CPU] sample::interpolate: 12.6979 ms
[CPU] sample::apply_phase_sampled: 11.1799 ms
[CPU] sample_tot: 33.0379 ms
[CPU] sample_profile_tot: 35.5879 ms
[CPU] diff_weighted: 1.42478 ms
[CPU] reduce_chi2_tot: 2.16522 ms
[CPU] chi2_profile::free_fint: 0.001022 ms
[CPU] chi2_profile_tot: 37.7802 ms

[CPU] chi2_profile::malloc_fint: 0.001135 ms
[CPU] create_image: 2.35867 ms
[CPU] sample::1st_shift: 0.707095 ms
[CPU] sample::FFT: 2.48937 ms
[CPU] sample::2nd_shift: 0.513326 ms
[CPU] sample::interpolate: 12.3158 ms
[CPU] sample::apply_phase_sampled: 11.0942 ms
[CPU] sample_tot: 31.5406 ms
[CPU] sample_profile_tot: 33.9058 ms
[CPU] diff_weighted: 1.48787 ms
[CPU] reduce_chi2_tot: 2.23263 ms
[CPU] chi2_profile::free_fint: 0.000919001 ms
[CPU] chi2_profile_tot: 36.1501 ms

[CPU] chi2_profile::malloc_fint: 0.00097 ms
[CPU] create_image: 2.28551 ms
[CPU] sample::1st_shift: 0.720441 ms
[CPU] sample::FFT: 2.49883 ms
[CPU] sample::2nd_shift: 0.45188 ms
[CPU] sample::interpolate: 12.4079 ms
[CPU] sample::apply_phase_sampled: 11.6846 ms
[CPU] sample_tot: 32.1174 ms
[CPU] sample_profile_tot: 34.4083 ms
[CPU] diff_weighted: 1.41369 ms
[CPU] reduce_chi2_tot: 2.14481 ms
[CPU] chi2_profile::free_fint: 0.00061 ms
[CPU] chi2_profile_tot: 36.5642 ms

[CPU] chi2_profile::malloc_fint: 0.001173 ms
[CPU] create_image: 2.30536 ms
[CPU] sample::1st_shift: 0.691756 ms
[CPU] sample::FFT: 2.47074 ms
[CPU] sample::2nd_shift: 0.469244 ms
[CPU] sample::interpolate: 13.7687 ms
[CPU] sample::apply_phase_sampled: 11.2551 ms
[CPU] sample_tot: 32.8434 ms
[CPU] sample_profile_tot: 35.1544 ms
[CPU] diff_weighted: 1.36826 ms
[CPU] reduce_chi2_tot: 2.09564 ms
[CPU] chi2_profile::free_fint: 0.000669999 ms
[CPU] chi2_profile_tot: 37.2615 ms

[CPU] chi2_profile::malloc_fint: 0.001248 ms
[CPU] create_image: 2.30005 ms
[CPU] sample::1st_shift: 0.681707 ms
[CPU] sample::FFT: 2.43082 ms
[CPU] sample::2nd_shift: 0.460974 ms
[CPU] sample::interpolate: 12.5017 ms
[CPU] sample::apply_phase_sampled: 11.0944 ms
[CPU] sample_tot: 31.5734 ms
[CPU] sample_profile_tot: 33.8794 ms
[CPU] diff_weighted: 1.45041 ms
[CPU] reduce_chi2_tot: 2.18914 ms
[CPU] chi2_profile::free_fint: 0.000902999 ms
[CPU] chi2_profile_tot: 36.0803 ms

[CPU] chi2_profile::malloc_fint: 0.000997999 ms
[CPU] create_image: 2.27183 ms
[CPU] sample::1st_shift: 0.682174 ms
[CPU] sample::FFT: 2.54167 ms
[CPU] sample::2nd_shift: 0.451718 ms
[CPU] sample::interpolate: 11.9803 ms
[CPU] sample::apply_phase_sampled: 10.4168 ms
[CPU] sample_tot: 30.5159 ms
[CPU] sample_profile_tot: 32.7938 ms
[CPU] diff_weighted: 1.35418 ms
[CPU] reduce_chi2_tot: 2.02 ms
[CPU] chi2_profile::free_fint: 0.000578 ms
[CPU] chi2_profile_tot: 34.825 ms

[CPU] chi2_profile::malloc_fint: 0.000913 ms
[CPU] create_image: 2.28865 ms
[CPU] sample::1st_shift: 0.682556 ms
[CPU] sample::FFT: 2.85441 ms
[CPU] sample::2nd_shift: 0.455089 ms
[CPU] sample::interpolate: 11.5992 ms
[CPU] sample::apply_phase_sampled: 9.76858 ms
[CPU] sample_tot: 29.6425 ms
[CPU] sample_profile_tot: 31.9371 ms
[CPU] diff_weighted: 1.26653 ms
[CPU] reduce_chi2_tot: 1.92941 ms
[CPU] chi2_profile::free_fint: 0.000580001 ms
[CPU] chi2_profile_tot: 33.877 ms
1024	1.000000e+06	float64	8	None	7.247157e-01	3.814293e-02	2.807757e-03	3.403902e-02
# |--> timings: [0.06546616554260254, 0.04470086097717285, 0.045712947845458984, 0.04001307487487793, 0.037153005599975586, 0.03713488578796387, 0.03673815727233887, 0.037697792053222656, 0.039656877517700195, 0.038990020751953125, 0.037283897399902344, 0.037223100662231445, 0.038832902908325195, 0.03795123100280762, 0.03632211685180664, 0.03671002388000488, 0.03739500045776367, 0.036212921142578125, 0.034947872161865234, 0.03403902053833008]

[CPU] chi2_profile::malloc_fint: 0.001195 ms
[CPU] create_image: 10.5327 ms
[CPU] sample::1st_shift: 8.94436 ms
[CPU] sample::FFT: 25.5448 ms
[CPU] sample::2nd_shift: 3.82765 ms
[CPU] sample::interpolate: 13.0411 ms
[CPU] sample::apply_phase_sampled: 15.7057 ms
[CPU] sample_tot: 72.1207 ms
[CPU] sample_profile_tot: 82.6657 ms
[CPU] diff_weighted: 6.26436 ms
[CPU] reduce_chi2_tot: 10.4578 ms
[CPU] chi2_profile::free_fint: 0.001604 ms
[CPU] chi2_profile_tot: 93.145 ms

[CPU] chi2_profile::malloc_fint: 0.001394 ms
[CPU] create_image: 4.55274 ms
[CPU] sample::1st_shift: 3.85376 ms
[CPU] sample::FFT: 3.59921 ms
[CPU] sample::2nd_shift: 0.464992 ms
[CPU] sample::interpolate: 9.55189 ms
[CPU] sample::apply_phase_sampled: 9.26376 ms
[CPU] sample_tot: 32.1274 ms
[CPU] sample_profile_tot: 36.6939 ms
[CPU] diff_weighted: 1.44867 ms
[CPU] reduce_chi2_tot: 1.99778 ms
[CPU] chi2_profile::free_fint: 0.000691 ms
[CPU] chi2_profile_tot: 38.7081 ms

[CPU] chi2_profile::malloc_fint: 0.001039 ms
[CPU] create_image: 2.27681 ms
[CPU] sample::1st_shift: 0.497851 ms
[CPU] sample::FFT: 3.31734 ms
[CPU] sample::2nd_shift: 0.459828 ms
[CPU] sample::interpolate: 7.63001 ms
[CPU] sample::apply_phase_sampled: 7.07499 ms
[CPU] sample_tot: 23.8309 ms
[CPU] sample_profile_tot: 26.1164 ms
[CPU] diff_weighted: 1.02677 ms
[CPU] reduce_chi2_tot: 1.4825 ms
[CPU] chi2_profile::free_fint: 0.000586 ms
[CPU] chi2_profile_tot: 27.6127 ms

[CPU] chi2_profile::malloc_fint: 0.001257 ms
[CPU] create_image: 2.00003 ms
[CPU] sample::1st_shift: 0.483673 ms
[CPU] sample::FFT: 3.09848 ms
[CPU] sample::2nd_shift: 0.460356 ms
[CPU] sample::interpolate: 7.22312 ms
[CPU] sample::apply_phase_sampled: 6.50833 ms
[CPU] sample_tot: 22.3018 ms
[CPU] sample_profile_tot: 24.3077 ms
[CPU] diff_weighted: 0.801625 ms
[CPU] reduce_chi2_tot: 1.22909 ms
[CPU] chi2_profile::free_fint: 0.000614 ms
[CPU] chi2_profile_tot: 25.549 ms

[CPU] chi2_profile::malloc_fint: 0.001132 ms
[CPU] create_image: 1.99191 ms
[CPU] sample::1st_shift: 0.491271 ms
[CPU] sample::FFT: 2.99079 ms
[CPU] sample::2nd_shift: 0.462708 ms
[CPU] sample::interpolate: 7.03203 ms
[CPU] sample::apply_phase_sampled: 5.83359 ms
[CPU] sample_tot: 21.3459 ms
[CPU] sample_profile_tot: 23.345 ms
[CPU] diff_weighted: 0.82431 ms
[CPU] reduce_chi2_tot: 1.21174 ms
[CPU] chi2_profile::free_fint: 0.0005 ms
[CPU] chi2_profile_tot: 24.5703 ms

[CPU] chi2_profile::malloc_fint: 0.001352 ms
[CPU] create_image: 1.93999 ms
[CPU] sample::1st_shift: 0.48807 ms
[CPU] sample::FFT: 2.95738 ms
[CPU] sample::2nd_shift: 0.419533 ms
[CPU] sample::interpolate: 7.05251 ms
[CPU] sample::apply_phase_sampled: 5.58514 ms
[CPU] sample_tot: 21.4106 ms
[CPU] sample_profile_tot: 23.3574 ms
[CPU] diff_weighted: 0.749076 ms
[CPU] reduce_chi2_tot: 1.1374 ms
[CPU] chi2_profile::free_fint: 0.000511 ms
[CPU] chi2_profile_tot: 24.5083 ms

[CPU] chi2_profile::malloc_fint: 0.001136 ms
[CPU] create_image: 2.0786 ms
[CPU] sample::1st_shift: 0.503225 ms
[CPU] sample::FFT: 2.90853 ms
[CPU] sample::2nd_shift: 0.418848 ms
[CPU] sample::interpolate: 7.04385 ms
[CPU] sample::apply_phase_sampled: 5.61709 ms
[CPU] sample_tot: 20.9847 ms
[CPU] sample_profile_tot: 23.0838 ms
[CPU] diff_weighted: 0.747391 ms
[CPU] reduce_chi2_tot: 1.13424 ms
[CPU] chi2_profile::free_fint: 0.000627 ms
[CPU] chi2_profile_tot: 24.2304 ms

[CPU] chi2_profile::malloc_fint: 0.00166 ms
[CPU] create_image: 1.92578 ms
[CPU] sample::1st_shift: 0.511871 ms
[CPU] sample::FFT: 2.91905 ms
[CPU] sample::2nd_shift: 0.426318 ms
[CPU] sample::interpolate: 7.06121 ms
[CPU] sample::apply_phase_sampled: 6.77419 ms
[CPU] sample_tot: 22.1673 ms
[CPU] sample_profile_tot: 24.1032 ms
[CPU] diff_weighted: 0.793836 ms
[CPU] reduce_chi2_tot: 1.1683 ms
[CPU] chi2_profile::free_fint: 0.001615 ms
[CPU] chi2_profile_tot: 25.2865 ms

[CPU] chi2_profile::malloc_fint: 0.001262 ms
[CPU] create_image: 2.85002 ms
[CPU] sample::1st_shift: 0.488044 ms
[CPU] sample::FFT: 3.7399 ms
[CPU] sample::2nd_shift: 0.431553 ms
[CPU] sample::interpolate: 7.15775 ms
[CPU] sample::apply_phase_sampled: 5.58997 ms
[CPU] sample_tot: 22.6899 ms
[CPU] sample_profile_tot: 25.5476 ms
[CPU] diff_weighted: 0.717493 ms
[CPU] reduce_chi2_tot: 1.08964 ms
[CPU] chi2_profile::free_fint: 0.000574 ms
[CPU] chi2_profile_tot: 26.6493 ms

[CPU] chi2_profile::malloc_fint: 0.001172 ms
[CPU] create_image: 2.10059 ms
[CPU] sample::1st_shift: 0.493431 ms
[CPU] sample::FFT: 2.92165 ms
[CPU] sample::2nd_shift: 0.436939 ms
[CPU] sample::interpolate: 6.97202 ms
[CPU] sample::apply_phase_sampled: 5.61292 ms
[CPU] sample_tot: 20.9039 ms
[CPU] sample_profile_tot: 23.0116 ms
[CPU] diff_weighted: 0.699106 ms
[CPU] reduce_chi2_tot: 1.09915 ms
[CPU] chi2_profile::free_fint: 0.00488 ms
[CPU] chi2_profile_tot: 24.1281 ms

[CPU] chi2_profile::malloc_fint: 0.001098 ms
[CPU] create_image: 1.97362 ms
[CPU] sample::1st_shift: 0.489164 ms
[CPU] sample::FFT: 3.00016 ms
[CPU] sample::2nd_shift: 0.444372 ms
[CPU] sample::interpolate: 7.14979 ms
[CPU] sample::apply_phase_sampled: 5.6127 ms
[CPU] sample_tot: 21.4921 ms
[CPU] sample_profile_tot: 23.4731 ms
[CPU] diff_weighted: 0.757125 ms
[CPU] reduce_chi2_tot: 1.12809 ms
[CPU] chi2_profile::free_fint: 0.000506001 ms
[CPU] chi2_profile_tot: 24.614 ms

[CPU] chi2_profile::malloc_fint: 0.001171 ms
[CPU] create_image: 2.02207 ms
[CPU] sample::1st_shift: 0.496384 ms
[CPU] sample::FFT: 2.93123 ms
[CPU] sample::2nd_shift: 0.444196 ms
[CPU] sample::interpolate: 7.17247 ms
[CPU] sample::apply_phase_sampled: 5.64004 ms
[CPU] sample_tot: 21.1458 ms
[CPU] sample_profile_tot: 23.1789 ms
[CPU] diff_weighted: 0.748437 ms
[CPU] reduce_chi2_tot: 1.12174 ms
[CPU] chi2_profile::free_fint: 0.000598 ms
[CPU] chi2_profile_tot: 24.3146 ms

[CPU] chi2_profile::malloc_fint: 0.001343 ms
[CPU] create_image: 1.99477 ms
[CPU] sample::1st_shift: 0.502552 ms
[CPU] sample::FFT: 2.93847 ms
[CPU] sample::2nd_shift: 0.431633 ms
[CPU] sample::interpolate: 7.12915 ms
[CPU] sample::apply_phase_sampled: 5.65793 ms
[CPU] sample_tot: 21.0214 ms
[CPU] sample_profile_tot: 23.0235 ms
[CPU] diff_weighted: 0.738609 ms
[CPU] reduce_chi2_tot: 1.13202 ms
[CPU] chi2_profile::free_fint: 0.000979 ms
[CPU] chi2_profile_tot: 24.1705 ms

[CPU] chi2_profile::malloc_fint: 0.001552 ms
[CPU] create_image: 1.99627 ms
[CPU] sample::1st_shift: 0.533224 ms
[CPU] sample::FFT: 2.94569 ms
[CPU] sample::2nd_shift: 0.475837 ms
[CPU] sample::interpolate: 7.40179 ms
[CPU] sample::apply_phase_sampled: 5.61397 ms
[CPU] sample_tot: 21.5556 ms
[CPU] sample_profile_tot: 23.561 ms
[CPU] diff_weighted: 0.934878 ms
[CPU] reduce_chi2_tot: 1.32326 ms
[CPU] chi2_profile::free_fint: 0.001757 ms
[CPU] chi2_profile_tot: 24.9009 ms

[CPU] chi2_profile::malloc_fint: 0.001571 ms
[CPU] create_image: 2.16839 ms
[CPU] sample::1st_shift: 0.514877 ms
[CPU] sample::FFT: 3.07099 ms
[CPU] sample::2nd_shift: 0.420617 ms
[CPU] sample::interpolate: 7.40155 ms
[CPU] sample::apply_phase_sampled: 5.60022 ms
[CPU] sample_tot: 22.1359 ms
[CPU] sample_profile_tot: 24.315 ms
[CPU] diff_weighted: 0.811787 ms
[CPU] reduce_chi2_tot: 1.18872 ms
[CPU] chi2_profile::free_fint: 0.000562999 ms
[CPU] chi2_profile_tot: 25.5183 ms

[CPU] chi2_profile::malloc_fint: 0.001712 ms
[CPU] create_image: 2.44747 ms
[CPU] sample::1st_shift: 0.538463 ms
[CPU] sample::FFT: 3.04508 ms
[CPU] sample::2nd_shift: 0.478852 ms
[CPU] sample::interpolate: 7.38876 ms
[CPU] sample::apply_phase_sampled: 5.65869 ms
[CPU] sample_tot: 23.0762 ms
[CPU] sample_profile_tot: 25.5339 ms
[CPU] diff_weighted: 1.09536 ms
[CPU] reduce_chi2_tot: 1.49669 ms
[CPU] chi2_profile::free_fint: 0.007584 ms
[CPU] chi2_profile_tot: 27.0516 ms

[CPU] chi2_profile::malloc_fint: 0.001176 ms
[CPU] create_image: 1.97364 ms
[CPU] sample::1st_shift: 0.529616 ms
[CPU] sample::FFT: 2.96627 ms
[CPU] sample::2nd_shift: 0.46534 ms
[CPU] sample::interpolate: 7.25432 ms
[CPU] sample::apply_phase_sampled: 5.69171 ms
[CPU] sample_tot: 21.4835 ms
[CPU] sample_profile_tot: 23.4645 ms
[CPU] diff_weighted: 0.846869 ms
[CPU] reduce_chi2_tot: 1.21856 ms
[CPU] chi2_profile::free_fint: 0.000653001 ms
[CPU] chi2_profile_tot: 24.6958 ms

[CPU] chi2_profile::malloc_fint: 0.001233 ms
[CPU] create_image: 1.90085 ms
[CPU] sample::1st_shift: 0.504967 ms
[CPU] sample::FFT: 2.94423 ms
[CPU] sample::2nd_shift: 0.470014 ms
[CPU] sample::interpolate: 7.12851 ms
[CPU] sample::apply_phase_sampled: 5.60591 ms
[CPU] sample_tot: 21.127 ms
[CPU] sample_profile_tot: 23.0343 ms
[CPU] diff_weighted: 0.758903 ms
[CPU] reduce_chi2_tot: 1.13885 ms
[CPU] chi2_profile::free_fint: 0.000651 ms
[CPU] chi2_profile_tot: 24.186 ms

[CPU] chi2_profile::malloc_fint: 0.001126 ms
[CPU] create_image: 2.03659 ms
[CPU] sample::1st_shift: 0.492989 ms
[CPU] sample::FFT: 2.92085 ms
[CPU] sample::2nd_shift: 0.42898 ms
[CPU] sample::interpolate: 6.97865 ms
[CPU] sample::apply_phase_sampled: 5.61026 ms
[CPU] sample_tot: 20.8853 ms
[CPU] sample_profile_tot: 22.9301 ms
[CPU] diff_weighted: 0.743258 ms
[CPU] reduce_chi2_tot: 1.11457 ms
[CPU] chi2_profile::free_fint: 0.000496999 ms
[CPU] chi2_profile_tot: 24.0589 ms

[CPU] chi2_profile::malloc_fint: 0.001482 ms
[CPU] create_image: 1.94902 ms
[CPU] sample::1st_shift: 0.484765 ms
[CPU] sample::FFT: 2.91513 ms
[CPU] sample::2nd_shift: 0.436009 ms
[CPU] sample::interpolate: 6.98698 ms
[CPU] sample::apply_phase_sampled: 5.5742 ms
[CPU] sample_tot: 20.852 ms
[CPU] sample_profile_tot: 22.8117 ms
[CPU] diff_weighted: 0.739645 ms
[CPU] reduce_chi2_tot: 1.11147 ms
[CPU] chi2_profile::free_fint: 0.000526999 ms
[CPU] chi2_profile_tot: 23.9368 ms
1024	1.000000e+06	float64	16	None	4.917927e-01	2.588383e-02	3.235984e-03	2.409887e-02
# |--> timings: [0.09328389167785645, 0.03888511657714844, 0.027781963348388672, 0.02570486068725586, 0.02472686767578125, 0.02465510368347168, 0.024398088455200195, 0.025445938110351562, 0.026814937591552734, 0.024292945861816406, 0.024775028228759766, 0.024472951889038086, 0.02432394027709961, 0.025068044662475586, 0.02569890022277832, 0.027246952056884766, 0.024851083755493164, 0.024344921112060547, 0.024206161499023438, 0.024098873138427734]

[CPU] chi2_profile::malloc_fint: 0.001364 ms
[CPU] create_image: 18.9205 ms
[CPU] sample::1st_shift: 7.65705 ms
[CPU] sample::FFT: 36.832 ms
[CPU] sample::2nd_shift: 11.0066 ms
[CPU] sample::interpolate: 11.983 ms
[CPU] sample::apply_phase_sampled: 14.3672 ms
[CPU] sample_tot: 87.2903 ms
[CPU] sample_profile_tot: 106.223 ms
[CPU] diff_weighted: 7.02503 ms
[CPU] reduce_chi2_tot: 13.2131 ms
[CPU] chi2_profile::free_fint: 0.001046 ms
[CPU] chi2_profile_tot: 119.463 ms

[CPU] chi2_profile::malloc_fint: 0.001182 ms
[CPU] create_image: 5.76144 ms
[CPU] sample::1st_shift: 8.16706 ms
[CPU] sample::FFT: 13.9572 ms
[CPU] sample::2nd_shift: 6.66843 ms
[CPU] sample::interpolate: 10.1986 ms
[CPU] sample::apply_phase_sampled: 9.68517 ms
[CPU] sample_tot: 52.9703 ms
[CPU] sample_profile_tot: 58.7458 ms
[CPU] diff_weighted: 4.91608 ms
[CPU] reduce_chi2_tot: 8.94144 ms
[CPU] chi2_profile::free_fint: 0.000877 ms
[CPU] chi2_profile_tot: 67.7037 ms

[CPU] chi2_profile::malloc_fint: 0.000952001 ms
[CPU] create_image: 5.15333 ms
[CPU] sample::1st_shift: 5.96693 ms
[CPU] sample::FFT: 12.1024 ms
[CPU] sample::2nd_shift: 3.99919 ms
[CPU] sample::interpolate: 8.26046 ms
[CPU] sample::apply_phase_sampled: 8.57566 ms
[CPU] sample_tot: 46.0752 ms
[CPU] sample_profile_tot: 51.2373 ms
[CPU] diff_weighted: 4.50058 ms
[CPU] reduce_chi2_tot: 8.49958 ms
[CPU] chi2_profile::free_fint: 0.001283 ms
[CPU] chi2_profile_tot: 59.7568 ms

[CPU] chi2_profile::malloc_fint: 0.001147 ms
[CPU] create_image: 5.38373 ms
[CPU] sample::1st_shift: 3.97301 ms
[CPU] sample::FFT: 11.9775 ms
[CPU] sample::2nd_shift: 3.63814 ms
[CPU] sample::interpolate: 7.76562 ms
[CPU] sample::apply_phase_sampled: 10.2047 ms
[CPU] sample_tot: 44.6996 ms
[CPU] sample_profile_tot: 50.096 ms
[CPU] diff_weighted: 4.74119 ms
[CPU] reduce_chi2_tot: 8.77011 ms
[CPU] chi2_profile::free_fint: 0.001079 ms
[CPU] chi2_profile_tot: 58.8835 ms

[CPU] chi2_profile::malloc_fint: 0.001063 ms
[CPU] create_image: 5.31086 ms
[CPU] sample::1st_shift: 3.98679 ms
[CPU] sample::FFT: 13.1345 ms
[CPU] sample::2nd_shift: 2.59585 ms
[CPU] sample::interpolate: 7.33825 ms
[CPU] sample::apply_phase_sampled: 8.66237 ms
[CPU] sample_tot: 43.4885 ms
[CPU] sample_profile_tot: 48.8097 ms
[CPU] diff_weighted: 4.39728 ms
[CPU] reduce_chi2_tot: 8.44178 ms
[CPU] chi2_profile::free_fint: 0.000833001 ms
[CPU] chi2_profile_tot: 57.2674 ms

[CPU] chi2_profile::malloc_fint: 0.001775 ms
[CPU] create_image: 5.10697 ms
[CPU] sample::1st_shift: 4.01801 ms
[CPU] sample::FFT: 12.369 ms
[CPU] sample::2nd_shift: 3.64283 ms
[CPU] sample::interpolate: 7.51708 ms
[CPU] sample::apply_phase_sampled: 8.67826 ms
[CPU] sample_tot: 41.0152 ms
[CPU] sample_profile_tot: 46.1318 ms
[CPU] diff_weighted: 4.44275 ms
[CPU] reduce_chi2_tot: 8.45243 ms
[CPU] chi2_profile::free_fint: 0.000836999 ms
[CPU] chi2_profile_tot: 54.6012 ms

[CPU] chi2_profile::malloc_fint: 0.001153 ms
[CPU] create_image: 3.78681 ms
[CPU] sample::1st_shift: 4.47071 ms
[CPU] sample::FFT: 12.2364 ms
[CPU] sample::2nd_shift: 3.81131 ms
[CPU] sample::interpolate: 7.46307 ms
[CPU] sample::apply_phase_sampled: 8.56846 ms
[CPU] sample_tot: 40.7263 ms
[CPU] sample_profile_tot: 44.5207 ms
[CPU] diff_weighted: 4.24741 ms
[CPU] reduce_chi2_tot: 8.33513 ms
[CPU] chi2_profile::free_fint: 0.000746 ms
[CPU] chi2_profile_tot: 52.8713 ms

[CPU] chi2_profile::malloc_fint: 0.001271 ms
[CPU] create_image: 3.91525 ms
[CPU] sample::1st_shift: 4.32872 ms
[CPU] sample::FFT: 12.3102 ms
[CPU] sample::2nd_shift: 3.81857 ms
[CPU] sample::interpolate: 8.28164 ms
[CPU] sample::apply_phase_sampled: 8.56651 ms
[CPU] sample_tot: 42.1382 ms
[CPU] sample_profile_tot: 46.0635 ms
[CPU] diff_weighted: 4.17613 ms
[CPU] reduce_chi2_tot: 8.30456 ms
[CPU] chi2_profile::free_fint: 0.000892001 ms
[CPU] chi2_profile_tot: 54.3852 ms

[CPU] chi2_profile::malloc_fint: 0.001178 ms
[CPU] create_image: 3.91273 ms
[CPU] sample::1st_shift: 4.41328 ms
[CPU] sample::FFT: 12.63 ms
[CPU] sample::2nd_shift: 3.86949 ms
[CPU] sample::interpolate: 7.53956 ms
[CPU] sample::apply_phase_sampled: 9.35327 ms
[CPU] sample_tot: 43.3476 ms
[CPU] sample_profile_tot: 47.269 ms
[CPU] diff_weighted: 0.621484 ms
[CPU] reduce_chi2_tot: 0.957138 ms
[CPU] chi2_profile::free_fint: 0.001269 ms
[CPU] chi2_profile_tot: 48.2414 ms

[CPU] chi2_profile::malloc_fint: 0.001379 ms
[CPU] create_image: 2.11527 ms
[CPU] sample::1st_shift: 0.689757 ms
[CPU] sample::FFT: 6.64306 ms
[CPU] sample::2nd_shift: 0.435839 ms
[CPU] sample::interpolate: 4.42905 ms
[CPU] sample::apply_phase_sampled: 4.4922 ms
[CPU] sample_tot: 21.0465 ms
[CPU] sample_profile_tot: 23.1698 ms
[CPU] diff_weighted: 0.643508 ms
[CPU] reduce_chi2_tot: 0.971596 ms
[CPU] chi2_profile::free_fint: 0.000642 ms
[CPU] chi2_profile_tot: 24.1552 ms

[CPU] chi2_profile::malloc_fint: 0.001096 ms
[CPU] create_image: 1.97793 ms
[CPU] sample::1st_shift: 0.696468 ms
[CPU] sample::FFT: 6.73895 ms
[CPU] sample::2nd_shift: 0.443641 ms
[CPU] sample::interpolate: 4.1245 ms
[CPU] sample::apply_phase_sampled: 3.90284 ms
[CPU] sample_tot: 19.9992 ms
[CPU] sample_profile_tot: 21.9844 ms
[CPU] diff_weighted: 0.484138 ms
[CPU] reduce_chi2_tot: 0.758387 ms
[CPU] chi2_profile::free_fint: 0.000480999 ms
[CPU] chi2_profile_tot: 22.7576 ms

[CPU] chi2_profile::malloc_fint: 0.001146 ms
[CPU] create_image: 1.92618 ms
[CPU] sample::1st_shift: 0.716439 ms
[CPU] sample::FFT: 6.58721 ms
[CPU] sample::2nd_shift: 0.465403 ms
[CPU] sample::interpolate: 4.39714 ms
[CPU] sample::apply_phase_sampled: 3.89721 ms
[CPU] sample_tot: 20.2465 ms
[CPU] sample_profile_tot: 22.1791 ms
[CPU] diff_weighted: 0.719778 ms
[CPU] reduce_chi2_tot: 0.991389 ms
[CPU] chi2_profile::free_fint: 0.000556 ms
[CPU] chi2_profile_tot: 23.1858 ms

[CPU] chi2_profile::malloc_fint: 0.00114 ms
[CPU] create_image: 1.83308 ms
[CPU] sample::1st_shift: 0.727385 ms
[CPU] sample::FFT: 6.5984 ms
[CPU] sample::2nd_shift: 0.418552 ms
[CPU] sample::interpolate: 3.98416 ms
[CPU] sample::apply_phase_sampled: 3.49791 ms
[CPU] sample_tot: 19.3154 ms
[CPU] sample_profile_tot: 21.1559 ms
[CPU] diff_weighted: 0.867187 ms
[CPU] reduce_chi2_tot: 1.11848 ms
[CPU] chi2_profile::free_fint: 0.000649001 ms
[CPU] chi2_profile_tot: 22.2908 ms

[CPU] chi2_profile::malloc_fint: 0.001256 ms
[CPU] create_image: 1.9529 ms
[CPU] sample::1st_shift: 0.944063 ms
[CPU] sample::FFT: 6.78398 ms
[CPU] sample::2nd_shift: 0.438218 ms
[CPU] sample::interpolate: 4.24542 ms
[CPU] sample::apply_phase_sampled: 3.43069 ms
[CPU] sample_tot: 20.8528 ms
[CPU] sample_profile_tot: 22.8163 ms
[CPU] diff_weighted: 0.481741 ms
[CPU] reduce_chi2_tot: 0.726642 ms
[CPU] chi2_profile::free_fint: 0.000536 ms
[CPU] chi2_profile_tot: 23.5612 ms

[CPU] chi2_profile::malloc_fint: 0.001266 ms
[CPU] create_image: 1.95415 ms
[CPU] sample::1st_shift: 0.685072 ms
[CPU] sample::FFT: 6.60414 ms
[CPU] sample::2nd_shift: 0.427532 ms
[CPU] sample::interpolate: 5.32505 ms
[CPU] sample::apply_phase_sampled: 4.57014 ms
[CPU] sample_tot: 25.8801 ms
[CPU] sample_profile_tot: 27.8444 ms
[CPU] diff_weighted: 0.700413 ms
[CPU] reduce_chi2_tot: 1.0099 ms
[CPU] chi2_profile::free_fint: 0.000955999 ms
[CPU] chi2_profile_tot: 28.8716 ms

[CPU] chi2_profile::malloc_fint: 0.00134 ms
[CPU] create_image: 2.2014 ms
[CPU] sample::1st_shift: 0.709735 ms
[CPU] sample::FFT: 6.63232 ms
[CPU] sample::2nd_shift: 0.417312 ms
[CPU] sample::interpolate: 3.99481 ms
[CPU] sample::apply_phase_sampled: 4.17619 ms
[CPU] sample_tot: 20.6159 ms
[CPU] sample_profile_tot: 22.8256 ms
[CPU] diff_weighted: 0.495831 ms
[CPU] reduce_chi2_tot: 0.763964 ms
[CPU] chi2_profile::free_fint: 0.000511 ms
[CPU] chi2_profile_tot: 23.6059 ms

[CPU] chi2_profile::malloc_fint: 0.001518 ms
[CPU] create_image: 1.86228 ms
[CPU] sample::1st_shift: 0.685644 ms
[CPU] sample::FFT: 6.58225 ms
[CPU] sample::2nd_shift: 0.417039 ms
[CPU] sample::interpolate: 3.61904 ms
[CPU] sample::apply_phase_sampled: 3.66298 ms
[CPU] sample_tot: 19.4245 ms
[CPU] sample_profile_tot: 21.2934 ms
[CPU] diff_weighted: 0.457665 ms
[CPU] reduce_chi2_tot: 0.711889 ms
[CPU] chi2_profile::free_fint: 0.000655 ms
[CPU] chi2_profile_tot: 22.0211 ms

[CPU] chi2_profile::malloc_fint: 0.001193 ms
[CPU] create_image: 1.99482 ms
[CPU] sample::1st_shift: 0.687712 ms
[CPU] sample::FFT: 6.62159 ms
[CPU] sample::2nd_shift: 0.43412 ms
[CPU] sample::interpolate: 3.49888 ms
[CPU] sample::apply_phase_sampled: 3.44794 ms
[CPU] sample_tot: 18.5407 ms
[CPU] sample_profile_tot: 20.5421 ms
[CPU] diff_weighted: 0.441631 ms
[CPU] reduce_chi2_tot: 0.680003 ms
[CPU] chi2_profile::free_fint: 0.000397 ms
[CPU] chi2_profile_tot: 21.2349 ms

[CPU] chi2_profile::malloc_fint: 0.001102 ms
[CPU] create_image: 1.8311 ms
[CPU] sample::1st_shift: 0.682511 ms
[CPU] sample::FFT: 6.51346 ms
[CPU] sample::2nd_shift: 0.420606 ms
[CPU] sample::interpolate: 3.62314 ms
[CPU] sample::apply_phase_sampled: 3.42544 ms
[CPU] sample_tot: 18.4293 ms
[CPU] sample_profile_tot: 20.2677 ms
[CPU] diff_weighted: 0.449888 ms
[CPU] reduce_chi2_tot: 0.691249 ms
[CPU] chi2_profile::free_fint: 0.000706001 ms
[CPU] chi2_profile_tot: 20.9717 ms

[CPU] chi2_profile::malloc_fint: 0.001142 ms
[CPU] create_image: 1.81866 ms
[CPU] sample::1st_shift: 0.697692 ms
[CPU] sample::FFT: 6.65858 ms
[CPU] sample::2nd_shift: 0.418987 ms
[CPU] sample::interpolate: 3.50497 ms
[CPU] sample::apply_phase_sampled: 3.52918 ms
[CPU] sample_tot: 18.7259 ms
[CPU] sample_profile_tot: 20.5507 ms
[CPU] diff_weighted: 0.420245 ms
[CPU] reduce_chi2_tot: 0.645004 ms
[CPU] chi2_profile::free_fint: 0.000407999 ms
[CPU] chi2_profile_tot: 21.2105 ms
1024	1.000000e+06	float64	32	None	7.101550e-01	3.737658e-02	1.707433e-02	2.104497e-02
# |--> timings: [0.11957192420959473, 0.06784391403198242, 0.05996584892272949, 0.05907797813415527, 0.057424068450927734, 0.05477714538574219, 0.053044795989990234, 0.05451393127441406, 0.04842019081115723, 0.02428293228149414, 0.02283191680908203, 0.023284196853637695, 0.02240300178527832, 0.0237271785736084, 0.02906203269958496, 0.023734092712402344, 0.022099018096923828, 0.02130889892578125, 0.02104496955871582, 0.02130889892578125]

[CPU] chi2_profile::malloc_fint: 0.001573 ms
[CPU] create_image: 3.85034 ms
[CPU] sample::1st_shift: 0.970921 ms
[CPU] sample::FFT: 30.4067 ms
[CPU] sample::2nd_shift: 0.814298 ms
[CPU] sample::interpolate: 7.08284 ms
[CPU] sample::apply_phase_sampled: 7.23577 ms
[CPU] sample_tot: 50.8637 ms
[CPU] sample_profile_tot: 54.7262 ms
[CPU] diff_weighted: 1.71032 ms
[CPU] reduce_chi2_tot: 2.66948 ms
[CPU] chi2_profile::free_fint: 0.000918 ms
[CPU] chi2_profile_tot: 57.4174 ms

[CPU] chi2_profile::malloc_fint: 0.000951 ms
[CPU] create_image: 2.33094 ms
[CPU] sample::1st_shift: 0.998003 ms
[CPU] sample::FFT: 18.1065 ms
[CPU] sample::2nd_shift: 0.916527 ms
[CPU] sample::interpolate: 9.72277 ms
[CPU] sample::apply_phase_sampled: 7.02253 ms
[CPU] sample_tot: 41.089 ms
[CPU] sample_profile_tot: 43.4301 ms
[CPU] diff_weighted: 1.28259 ms
[CPU] reduce_chi2_tot: 2.32318 ms
[CPU] chi2_profile::free_fint: 0.001054 ms
[CPU] chi2_profile_tot: 45.7711 ms

[CPU] chi2_profile::malloc_fint: 0.00138 ms
[CPU] create_image: 2.58358 ms
[CPU] sample::1st_shift: 0.887891 ms
[CPU] sample::FFT: 17.5993 ms
[CPU] sample::2nd_shift: 0.91975 ms
[CPU] sample::interpolate: 6.69207 ms
[CPU] sample::apply_phase_sampled: 7.08168 ms
[CPU] sample_tot: 37.4718 ms
[CPU] sample_profile_tot: 40.0694 ms
[CPU] diff_weighted: 1.26757 ms
[CPU] reduce_chi2_tot: 2.08209 ms
[CPU] chi2_profile::free_fint: 0.001213 ms
[CPU] chi2_profile_tot: 42.1724 ms

[CPU] chi2_profile::malloc_fint: 0.001319 ms
[CPU] create_image: 2.55401 ms
[CPU] sample::1st_shift: 0.914943 ms
[CPU] sample::FFT: 15.8248 ms
[CPU] sample::2nd_shift: 0.778979 ms
[CPU] sample::interpolate: 8.52225 ms
[CPU] sample::apply_phase_sampled: 7.07433 ms
[CPU] sample_tot: 37.6831 ms
[CPU] sample_profile_tot: 40.2536 ms
[CPU] diff_weighted: 1.534 ms
[CPU] reduce_chi2_tot: 2.51344 ms
[CPU] chi2_profile::free_fint: 0.00165 ms
[CPU] chi2_profile_tot: 42.7912 ms

[CPU] chi2_profile::malloc_fint: 0.00121 ms
[CPU] create_image: 2.66058 ms
[CPU] sample::1st_shift: 1.02271 ms
[CPU] sample::FFT: 15.4673 ms
[CPU] sample::2nd_shift: 0.874831 ms
[CPU] sample::interpolate: 6.42566 ms
[CPU] sample::apply_phase_sampled: 8.22968 ms
[CPU] sample_tot: 37.3132 ms
[CPU] sample_profile_tot: 39.9887 ms
[CPU] diff_weighted: 1.46878 ms
[CPU] reduce_chi2_tot: 2.46366 ms
[CPU] chi2_profile::free_fint: 0.005218 ms
[CPU] chi2_profile_tot: 42.4765 ms

[CPU] chi2_profile::malloc_fint: 0.001285 ms
[CPU] create_image: 2.54423 ms
[CPU] sample::1st_shift: 0.993098 ms
[CPU] sample::FFT: 13.6416 ms
[CPU] sample::2nd_shift: 0.784076 ms
[CPU] sample::interpolate: 7.10129 ms
[CPU] sample::apply_phase_sampled: 7.00873 ms
[CPU] sample_tot: 34.7165 ms
[CPU] sample_profile_tot: 37.2756 ms
[CPU] diff_weighted: 1.13692 ms
[CPU] reduce_chi2_tot: 2.17097 ms
[CPU] chi2_profile::free_fint: 0.001223 ms
[CPU] chi2_profile_tot: 39.4669 ms

[CPU] chi2_profile::malloc_fint: 0.00153 ms
[CPU] create_image: 2.64431 ms
[CPU] sample::1st_shift: 0.909991 ms
[CPU] sample::FFT: 17.4074 ms
[CPU] sample::2nd_shift: 0.73598 ms
[CPU] sample::interpolate: 6.64619 ms
[CPU] sample::apply_phase_sampled: 6.99404 ms
[CPU] sample_tot: 36.777 ms
[CPU] sample_profile_tot: 39.435 ms
[CPU] diff_weighted: 1.27661 ms
[CPU] reduce_chi2_tot: 2.05797 ms
[CPU] chi2_profile::free_fint: 0.001073 ms
[CPU] chi2_profile_tot: 41.5125 ms

[CPU] chi2_profile::malloc_fint: 0.001457 ms
[CPU] create_image: 2.5663 ms
[CPU] sample::1st_shift: 0.94453 ms
[CPU] sample::FFT: 14.8473 ms
[CPU] sample::2nd_shift: 0.955024 ms
[CPU] sample::interpolate: 7.80643 ms
[CPU] sample::apply_phase_sampled: 6.84582 ms
[CPU] sample_tot: 35.6533 ms
[CPU] sample_profile_tot: 38.2303 ms
[CPU] diff_weighted: 1.57062 ms
[CPU] reduce_chi2_tot: 2.5337 ms
[CPU] chi2_profile::free_fint: 0.001019 ms
[CPU] chi2_profile_tot: 40.7849 ms

[CPU] chi2_profile::malloc_fint: 0.001222 ms
[CPU] create_image: 2.28451 ms
[CPU] sample::1st_shift: 0.9579 ms
[CPU] sample::FFT: 13.6719 ms
[CPU] sample::2nd_shift: 0.809552 ms
[CPU] sample::interpolate: 6.69342 ms
[CPU] sample::apply_phase_sampled: 6.49004 ms
[CPU] sample_tot: 32.5483 ms
[CPU] sample_profile_tot: 34.8438 ms
[CPU] diff_weighted: 1.08853 ms
[CPU] reduce_chi2_tot: 1.92541 ms
[CPU] chi2_profile::free_fint: 0.000951 ms
[CPU] chi2_profile_tot: 36.7861 ms

[CPU] chi2_profile::malloc_fint: 0.001378 ms
[CPU] create_image: 2.41779 ms
[CPU] sample::1st_shift: 0.874856 ms
[CPU] sample::FFT: 12.91 ms
[CPU] sample::2nd_shift: 0.807769 ms
[CPU] sample::interpolate: 6.72084 ms
[CPU] sample::apply_phase_sampled: 7.04261 ms
[CPU] sample_tot: 32.1319 ms
[CPU] sample_profile_tot: 34.5604 ms
[CPU] diff_weighted: 1.67997 ms
[CPU] reduce_chi2_tot: 2.57649 ms
[CPU] chi2_profile::free_fint: 0.001262 ms
[CPU] chi2_profile_tot: 37.1579 ms

[CPU] chi2_profile::malloc_fint: 0.001085 ms
[CPU] create_image: 2.27022 ms
[CPU] sample::1st_shift: 1.03043 ms
[CPU] sample::FFT: 13.7203 ms
[CPU] sample::2nd_shift: 0.722907 ms
[CPU] sample::interpolate: 8.0717 ms
[CPU] sample::apply_phase_sampled: 9.79919 ms
[CPU] sample_tot: 37.2109 ms
[CPU] sample_profile_tot: 39.4903 ms
[CPU] diff_weighted: 1.37619 ms
[CPU] reduce_chi2_tot: 2.28457 ms
[CPU] chi2_profile::free_fint: 0.001236 ms
[CPU] chi2_profile_tot: 41.7957 ms

[CPU] chi2_profile::malloc_fint: 0.001089 ms
[CPU] create_image: 2.29803 ms
[CPU] sample::1st_shift: 1.01222 ms
[CPU] sample::FFT: 13.5014 ms
[CPU] sample::2nd_shift: 0.714093 ms
[CPU] sample::interpolate: 6.82961 ms
[CPU] sample::apply_phase_sampled: 6.50758 ms
[CPU] sample_tot: 32.4217 ms
[CPU] sample_profile_tot: 34.7318 ms
[CPU] diff_weighted: 1.52247 ms
[CPU] reduce_chi2_tot: 2.3381 ms
[CPU] chi2_profile::free_fint: 0.001183 ms
[CPU] chi2_profile_tot: 37.0862 ms

[CPU] chi2_profile::malloc_fint: 0.001139 ms
[CPU] create_image: 2.35151 ms
[CPU] sample::1st_shift: 0.840368 ms
[CPU] sample::FFT: 13.2 ms
[CPU] sample::2nd_shift: 0.772843 ms
[CPU] sample::interpolate: 6.72481 ms
[CPU] sample::apply_phase_sampled: 6.88274 ms
[CPU] sample_tot: 32.502 ms
[CPU] sample_profile_tot: 34.8649 ms
[CPU] diff_weighted: 1.66601 ms
[CPU] reduce_chi2_tot: 2.64639 ms
[CPU] chi2_profile::free_fint: 0.001554 ms
[CPU] chi2_profile_tot: 37.5467 ms

[CPU] chi2_profile::malloc_fint: 0.002005 ms
[CPU] create_image: 2.47873 ms
[CPU] sample::1st_shift: 1.05805 ms
[CPU] sample::FFT: 13.663 ms
[CPU] sample::2nd_shift: 0.743885 ms
[CPU] sample::interpolate: 6.88325 ms
[CPU] sample::apply_phase_sampled: 6.90808 ms
[CPU] sample_tot: 34.1402 ms
[CPU] sample_profile_tot: 36.6346 ms
[CPU] diff_weighted: 1.73569 ms
[CPU] reduce_chi2_tot: 2.53483 ms
[CPU] chi2_profile::free_fint: 0.001422 ms
[CPU] chi2_profile_tot: 39.194 ms

[CPU] chi2_profile::malloc_fint: 0.001227 ms
[CPU] create_image: 2.49182 ms
[CPU] sample::1st_shift: 1.02614 ms
[CPU] sample::FFT: 13.3424 ms
[CPU] sample::2nd_shift: 0.77983 ms
[CPU] sample::interpolate: 7.62212 ms
[CPU] sample::apply_phase_sampled: 5.81531 ms
[CPU] sample_tot: 33.4224 ms
[CPU] sample_profile_tot: 35.9285 ms
[CPU] diff_weighted: 1.38907 ms
[CPU] reduce_chi2_tot: 2.16646 ms
[CPU] chi2_profile::free_fint: 0.000970998 ms
[CPU] chi2_profile_tot: 38.1134 ms

[CPU] chi2_profile::malloc_fint: 0.001015 ms
[CPU] create_image: 2.23543 ms
[CPU] sample::1st_shift: 1.00422 ms
[CPU] sample::FFT: 12.8803 ms
[CPU] sample::2nd_shift: 0.720746 ms
[CPU] sample::interpolate: 7.57374 ms
[CPU] sample::apply_phase_sampled: 6.85316 ms
[CPU] sample_tot: 33.1498 ms
[CPU] sample_profile_tot: 35.3945 ms
[CPU] diff_weighted: 1.28363 ms
[CPU] reduce_chi2_tot: 2.21187 ms
[CPU] chi2_profile::free_fint: 0.000972001 ms
[CPU] chi2_profile_tot: 37.6289 ms

[CPU] chi2_profile::malloc_fint: 0.001099 ms
[CPU] create_image: 2.39645 ms
[CPU] sample::1st_shift: 0.875311 ms
[CPU] sample::FFT: 13.4422 ms
[CPU] sample::2nd_shift: 0.7953 ms
[CPU] sample::interpolate: 5.79405 ms
[CPU] sample::apply_phase_sampled: 6.09188 ms
[CPU] sample_tot: 30.9601 ms
[CPU] sample_profile_tot: 33.3687 ms
[CPU] diff_weighted: 1.23592 ms
[CPU] reduce_chi2_tot: 2.1004 ms
[CPU] chi2_profile::free_fint: 0.001197 ms
[CPU] chi2_profile_tot: 35.4882 ms

[CPU] chi2_profile::malloc_fint: 0.001264 ms
[CPU] create_image: 2.22586 ms
[CPU] sample::1st_shift: 0.938796 ms
[CPU] sample::FFT: 12.9392 ms
[CPU] sample::2nd_shift: 0.76265 ms
[CPU] sample::interpolate: 7.53676 ms
[CPU] sample::apply_phase_sampled: 7.0735 ms
[CPU] sample_tot: 33.1319 ms
[CPU] sample_profile_tot: 35.3747 ms
[CPU] diff_weighted: 1.28752 ms
[CPU] reduce_chi2_tot: 2.16264 ms
[CPU] chi2_profile::free_fint: 0.000937 ms
[CPU] chi2_profile_tot: 37.5726 ms

[CPU] chi2_profile::malloc_fint: 0.001399 ms
[CPU] create_image: 2.34522 ms
[CPU] sample::1st_shift: 0.977614 ms
[CPU] sample::FFT: 12.9645 ms
[CPU] sample::2nd_shift: 0.749317 ms
[CPU] sample::interpolate: 6.30789 ms
[CPU] sample::apply_phase_sampled: 10.8303 ms
[CPU] sample_tot: 35.7588 ms
[CPU] sample_profile_tot: 38.1207 ms
[CPU] diff_weighted: 1.41822 ms
[CPU] reduce_chi2_tot: 2.24171 ms
[CPU] chi2_profile::free_fint: 0.000897 ms
[CPU] chi2_profile_tot: 40.3794 ms

[CPU] chi2_profile::malloc_fint: 0.001258 ms
[CPU] create_image: 2.30054 ms
[CPU] sample::1st_shift: 1.04561 ms
[CPU] sample::FFT: 12.8005 ms
[CPU] sample::2nd_shift: 0.755442 ms
[CPU] sample::interpolate: 6.87492 ms
[CPU] sample::apply_phase_sampled: 6.87516 ms
[CPU] sample_tot: 32.1106 ms
[CPU] sample_profile_tot: 34.4258 ms
[CPU] diff_weighted: 1.39416 ms
[CPU] reduce_chi2_tot: 2.32859 ms
[CPU] chi2_profile::free_fint: 0.000927999 ms
[CPU] chi2_profile_tot: 36.7726 ms
1024	1.000000e+06	float64	48	None	7.528970e-01	3.962616e-02	2.648628e-03	3.563285e-02
# |--> timings: [0.05751299858093262, 0.045868873596191406, 0.04228496551513672, 0.04294586181640625, 0.04264998435974121, 0.03963899612426758, 0.0416409969329834, 0.04092597961425781, 0.03688621520996094, 0.03729820251464844, 0.041879892349243164, 0.037165164947509766, 0.037680864334106445, 0.039388179779052734, 0.03824281692504883, 0.0377199649810791, 0.03563284873962402, 0.03766512870788574, 0.04047203063964844, 0.036910057067871094]

[CPU] chi2_profile::malloc_fint: 0.00144 ms
[CPU] create_image: 4.58804 ms
[CPU] sample::1st_shift: 1.02537 ms
[CPU] sample::FFT: 30.5445 ms
[CPU] sample::2nd_shift: 0.837865 ms
[CPU] sample::interpolate: 7.77831 ms
[CPU] sample::apply_phase_sampled: 8.01699 ms
[CPU] sample_tot: 52.7629 ms
[CPU] sample_profile_tot: 57.3625 ms
[CPU] diff_weighted: 1.44554 ms
[CPU] reduce_chi2_tot: 2.40414 ms
[CPU] chi2_profile::free_fint: 0.000824999 ms
[CPU] chi2_profile_tot: 59.7873 ms

[CPU] chi2_profile::malloc_fint: 0.00113 ms
[CPU] create_image: 2.52815 ms
[CPU] sample::1st_shift: 1.65773 ms
[CPU] sample::FFT: 12.4488 ms
[CPU] sample::2nd_shift: 0.85321 ms
[CPU] sample::interpolate: 6.93086 ms
[CPU] sample::apply_phase_sampled: 7.19219 ms
[CPU] sample_tot: 33.196 ms
[CPU] sample_profile_tot: 35.7341 ms
[CPU] diff_weighted: 1.27038 ms
[CPU] reduce_chi2_tot: 2.41765 ms
[CPU] chi2_profile::free_fint: 0.00068 ms
[CPU] chi2_profile_tot: 38.1667 ms

[CPU] chi2_profile::malloc_fint: 0.000989001 ms
[CPU] create_image: 2.4205 ms
[CPU] sample::1st_shift: 1.13885 ms
[CPU] sample::FFT: 13.0984 ms
[CPU] sample::2nd_shift: 0.920551 ms
[CPU] sample::interpolate: 7.11107 ms
[CPU] sample::apply_phase_sampled: 6.29518 ms
[CPU] sample_tot: 33.4092 ms
[CPU] sample_profile_tot: 35.8537 ms
[CPU] diff_weighted: 1.70301 ms
[CPU] reduce_chi2_tot: 2.75119 ms
[CPU] chi2_profile::free_fint: 0.000888002 ms
[CPU] chi2_profile_tot: 38.6257 ms

[CPU] chi2_profile::malloc_fint: 0.001351 ms
[CPU] create_image: 2.53765 ms
[CPU] sample::1st_shift: 1.2296 ms
[CPU] sample::FFT: 12.4947 ms
[CPU] sample::2nd_shift: 0.862311 ms
[CPU] sample::interpolate: 6.54887 ms
[CPU] sample::apply_phase_sampled: 5.76836 ms
[CPU] sample_tot: 31.6961 ms
[CPU] sample_profile_tot: 34.2453 ms
[CPU] diff_weighted: 1.37232 ms
[CPU] reduce_chi2_tot: 2.3241 ms
[CPU] chi2_profile::free_fint: 0.001281 ms
[CPU] chi2_profile_tot: 36.5867 ms

[CPU] chi2_profile::malloc_fint: 0.001071 ms
[CPU] create_image: 2.41108 ms
[CPU] sample::1st_shift: 1.03511 ms
[CPU] sample::FFT: 12.2346 ms
[CPU] sample::2nd_shift: 0.841637 ms
[CPU] sample::interpolate: 7.23091 ms
[CPU] sample::apply_phase_sampled: 5.63715 ms
[CPU] sample_tot: 31.0932 ms
[CPU] sample_profile_tot: 33.5128 ms
[CPU] diff_weighted: 3.38506 ms
[CPU] reduce_chi2_tot: 4.4832 ms
[CPU] chi2_profile::free_fint: 0.000921002 ms
[CPU] chi2_profile_tot: 38.0122 ms

[CPU] chi2_profile::malloc_fint: 0.001359 ms
[CPU] create_image: 2.65397 ms
[CPU] sample::1st_shift: 0.832371 ms
[CPU] sample::FFT: 11.8888 ms
[CPU] sample::2nd_shift: 0.863158 ms
[CPU] sample::interpolate: 6.37548 ms
[CPU] sample::apply_phase_sampled: 7.43401 ms
[CPU] sample_tot: 32.6813 ms
[CPU] sample_profile_tot: 35.3471 ms
[CPU] diff_weighted: 1.40651 ms
[CPU] reduce_chi2_tot: 2.26414 ms
[CPU] chi2_profile::free_fint: 0.000766 ms
[CPU] chi2_profile_tot: 37.6292 ms

[CPU] chi2_profile::malloc_fint: 0.001235 ms
[CPU] create_image: 2.42849 ms
[CPU] sample::1st_shift: 1.08928 ms
[CPU] sample::FFT: 15.0369 ms
[CPU] sample::2nd_shift: 0.908222 ms
[CPU] sample::interpolate: 6.67134 ms
[CPU] sample::apply_phase_sampled: 6.04659 ms
[CPU] sample_tot: 36.8241 ms
[CPU] sample_profile_tot: 39.2613 ms
[CPU] diff_weighted: 1.30086 ms
[CPU] reduce_chi2_tot: 2.26722 ms
[CPU] chi2_profile::free_fint: 0.000919999 ms
[CPU] chi2_profile_tot: 41.548 ms

[CPU] chi2_profile::malloc_fint: 0.001171 ms
[CPU] create_image: 3.73067 ms
[CPU] sample::1st_shift: 0.95937 ms
[CPU] sample::FFT: 11.6734 ms
[CPU] sample::2nd_shift: 0.965017 ms
[CPU] sample::interpolate: 5.78851 ms
[CPU] sample::apply_phase_sampled: 5.58285 ms
[CPU] sample_tot: 30.5737 ms
[CPU] sample_profile_tot: 34.3163 ms
[CPU] diff_weighted: 1.29877 ms
[CPU] reduce_chi2_tot: 2.27587 ms
[CPU] chi2_profile::free_fint: 0.000870999 ms
[CPU] chi2_profile_tot: 36.611 ms

[CPU] chi2_profile::malloc_fint: 0.001181 ms
[CPU] create_image: 3.53946 ms
[CPU] sample::1st_shift: 0.86396 ms
[CPU] sample::FFT: 11.554 ms
[CPU] sample::2nd_shift: 0.87512 ms
[CPU] sample::interpolate: 6.26075 ms
[CPU] sample::apply_phase_sampled: 5.15824 ms
[CPU] sample_tot: 30.0365 ms
[CPU] sample_profile_tot: 33.5857 ms
[CPU] diff_weighted: 1.23302 ms
[CPU] reduce_chi2_tot: 2.55742 ms
[CPU] chi2_profile::free_fint: 0.000971 ms
[CPU] chi2_profile_tot: 36.159 ms

[CPU] chi2_profile::malloc_fint: 0.001058 ms
[CPU] create_image: 3.59635 ms
[CPU] sample::1st_shift: 0.870063 ms
[CPU] sample::FFT: 11.1254 ms
[CPU] sample::2nd_shift: 0.81942 ms
[CPU] sample::interpolate: 5.48973 ms
[CPU] sample::apply_phase_sampled: 6.08059 ms
[CPU] sample_tot: 29.7704 ms
[CPU] sample_profile_tot: 33.3884 ms
[CPU] diff_weighted: 1.43419 ms
[CPU] reduce_chi2_tot: 2.39809 ms
[CPU] chi2_profile::free_fint: 0.001044 ms
[CPU] chi2_profile_tot: 35.8038 ms

[CPU] chi2_profile::malloc_fint: 0.00116 ms
[CPU] create_image: 3.61439 ms
[CPU] sample::1st_shift: 0.835995 ms
[CPU] sample::FFT: 11.9332 ms
[CPU] sample::2nd_shift: 0.812418 ms
[CPU] sample::interpolate: 6.46599 ms
[CPU] sample::apply_phase_sampled: 5.42704 ms
[CPU] sample_tot: 29.7624 ms
[CPU] sample_profile_tot: 33.3874 ms
[CPU] diff_weighted: 1.20558 ms
[CPU] reduce_chi2_tot: 2.1437 ms
[CPU] chi2_profile::free_fint: 0.00088 ms
[CPU] chi2_profile_tot: 35.5497 ms

[CPU] chi2_profile::malloc_fint: 0.001021 ms
[CPU] create_image: 2.40042 ms
[CPU] sample::1st_shift: 1.14172 ms
[CPU] sample::FFT: 12.1863 ms
[CPU] sample::2nd_shift: 0.799215 ms
[CPU] sample::interpolate: 6.03264 ms
[CPU] sample::apply_phase_sampled: 5.4874 ms
[CPU] sample_tot: 29.6746 ms
[CPU] sample_profile_tot: 32.0888 ms
[CPU] diff_weighted: 1.33653 ms
[CPU] reduce_chi2_tot: 2.23461 ms
[CPU] chi2_profile::free_fint: 0.000893999 ms
[CPU] chi2_profile_tot: 34.3426 ms

[CPU] chi2_profile::malloc_fint: 0.001203 ms
[CPU] create_image: 2.40325 ms
[CPU] sample::1st_shift: 1.07073 ms
[CPU] sample::FFT: 12.707 ms
[CPU] sample::2nd_shift: 0.954414 ms
[CPU] sample::interpolate: 6.27184 ms
[CPU] sample::apply_phase_sampled: 6.52177 ms
[CPU] sample_tot: 33.1332 ms
[CPU] sample_profile_tot: 35.5505 ms
[CPU] diff_weighted: 1.58561 ms
[CPU] reduce_chi2_tot: 2.56519 ms
[CPU] chi2_profile::free_fint: 0.001489 ms
[CPU] chi2_profile_tot: 38.134 ms

[CPU] chi2_profile::malloc_fint: 0.001057 ms
[CPU] create_image: 2.49041 ms
[CPU] sample::1st_shift: 1.01657 ms
[CPU] sample::FFT: 12.3114 ms
[CPU] sample::2nd_shift: 0.92077 ms
[CPU] sample::interpolate: 6.92499 ms
[CPU] sample::apply_phase_sampled: 5.23299 ms
[CPU] sample_tot: 31.3962 ms
[CPU] sample_profile_tot: 33.8991 ms
[CPU] diff_weighted: 1.44621 ms
[CPU] reduce_chi2_tot: 2.25212 ms
[CPU] chi2_profile::free_fint: 0.0009 ms
[CPU] chi2_profile_tot: 36.1682 ms

[CPU] chi2_profile::malloc_fint: 0.001256 ms
[CPU] create_image: 2.48905 ms
[CPU] sample::1st_shift: 0.963158 ms
[CPU] sample::FFT: 12.0566 ms
[CPU] sample::2nd_shift: 0.865462 ms
[CPU] sample::interpolate: 6.25645 ms
[CPU] sample::apply_phase_sampled: 5.4065 ms
[CPU] sample_tot: 29.7468 ms
[CPU] sample_profile_tot: 32.2441 ms
[CPU] diff_weighted: 1.08925 ms
[CPU] reduce_chi2_tot: 2.06967 ms
[CPU] chi2_profile::free_fint: 0.000706999 ms
[CPU] chi2_profile_tot: 34.3293 ms

[CPU] chi2_profile::malloc_fint: 0.00095 ms
[CPU] create_image: 2.48612 ms
[CPU] sample::1st_shift: 0.993557 ms
[CPU] sample::FFT: 11.3971 ms
[CPU] sample::2nd_shift: 0.83491 ms
[CPU] sample::interpolate: 6.26044 ms
[CPU] sample::apply_phase_sampled: 6.39373 ms
[CPU] sample_tot: 29.8831 ms
[CPU] sample_profile_tot: 32.3781 ms
[CPU] diff_weighted: 1.78918 ms
[CPU] reduce_chi2_tot: 2.82582 ms
[CPU] chi2_profile::free_fint: 0.000816999 ms
[CPU] chi2_profile_tot: 35.2198 ms

[CPU] chi2_profile::malloc_fint: 0.001126 ms
[CPU] create_image: 2.51558 ms
[CPU] sample::1st_shift: 1.11436 ms
[CPU] sample::FFT: 11.5288 ms
[CPU] sample::2nd_shift: 0.96222 ms
[CPU] sample::interpolate: 7.3842 ms
[CPU] sample::apply_phase_sampled: 6.54709 ms
[CPU] sample_tot: 35.3057 ms
[CPU] sample_profile_tot: 37.8356 ms
[CPU] diff_weighted: 1.55743 ms
[CPU] reduce_chi2_tot: 2.5934 ms
[CPU] chi2_profile::free_fint: 0.013116 ms
[CPU] chi2_profile_tot: 40.4823 ms

[CPU] chi2_profile::malloc_fint: 0.001657 ms
[CPU] create_image: 3.8591 ms
[CPU] sample::1st_shift: 0.773707 ms
[CPU] sample::FFT: 15.4796 ms
[CPU] sample::2nd_shift: 0.977566 ms
[CPU] sample::interpolate: 7.59568 ms
[CPU] sample::apply_phase_sampled: 7.75878 ms
[CPU] sample_tot: 39.0579 ms
[CPU] sample_profile_tot: 42.9308 ms
[CPU] diff_weighted: 1.41289 ms
[CPU] reduce_chi2_tot: 2.44755 ms
[CPU] chi2_profile::free_fint: 0.001082 ms
[CPU] chi2_profile_tot: 45.4016 ms

[CPU] chi2_profile::malloc_fint: 0.001293 ms
[CPU] create_image: 3.72906 ms
[CPU] sample::1st_shift: 0.90067 ms
[CPU] sample::FFT: 13.3827 ms
[CPU] sample::2nd_shift: 0.991041 ms
[CPU] sample::interpolate: 7.21748 ms
[CPU] sample::apply_phase_sampled: 7.12351 ms
[CPU] sample_tot: 35.5163 ms
[CPU] sample_profile_tot: 39.2586 ms
[CPU] diff_weighted: 1.25495 ms
[CPU] reduce_chi2_tot: 2.18256 ms
[CPU] chi2_profile::free_fint: 0.000818001 ms
[CPU] chi2_profile_tot: 41.458 ms

[CPU] chi2_profile::malloc_fint: 0.001191 ms
[CPU] create_image: 3.52515 ms
[CPU] sample::1st_shift: 0.805578 ms
[CPU] sample::FFT: 12.309 ms
[CPU] sample::2nd_shift: 1.00713 ms
[CPU] sample::interpolate: 6.34605 ms
[CPU] sample::apply_phase_sampled: 6.92637 ms
[CPU] sample_tot: 33.0628 ms
[CPU] sample_profile_tot: 36.5985 ms
[CPU] diff_weighted: 1.15167 ms
[CPU] reduce_chi2_tot: 2.29585 ms
[CPU] chi2_profile::free_fint: 0.001269 ms
[CPU] chi2_profile_tot: 38.9112 ms
1024	1.000000e+06	float64	64	None	7.217686e-01	3.798782e-02	2.749478e-03	3.445411e-02
# |--> timings: [0.059870004653930664, 0.03826904296875, 0.03876209259033203, 0.0367891788482666, 0.038163185119628906, 0.03773903846740723, 0.04166698455810547, 0.03675699234008789, 0.03629708290100098, 0.0359339714050293, 0.035681962966918945, 0.034455060958862305, 0.03829693794250488, 0.03633999824523926, 0.0344541072845459, 0.035299062728881836, 0.04060506820678711, 0.045593976974487305, 0.04161190986633301, 0.03905296325683594]
Setup chi2Profile......done

[GPU] chi2_profile::malloc_fint: 0.733472 ms
[GPU] chi2_profile::copy_observations: 6.47808 ms
[GPU] create_image_d::malloc_image: 0.72224 ms
[GPU] create_image_d::memset: 0.269888 ms
[GPU] create_image_d::malloc_ints: 0.71216 ms
[GPU] create_image_d::copy_ints_H->D: 0.011072 ms
[GPU] create_image_d::sweep: 0.2184 ms
[GPU] create_image_d::central_pixel: 0.00896 ms
[GPU] create_image_d::free_ints: 0.105536 ms
[GPU] create_image: 2.13008 ms
[GPU] sample::copy_uv_H->D: 7.00918 ms
[GPU] sample::copy_uvrot_D->D: 0.092416 ms
[GPU] sample::1st_shift: 0.871616 ms
[GPU] sample::FFT: 354.233 ms
[GPU] sample::2nd_shift: 0.625344 ms
[GPU] sample::interpolate: 0.511776 ms
[GPU] sample::apply_phase_sampled: 0.480928 ms
[GPU] sample_tot: 364.195 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.489504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.214976 ms
[GPU] reduce_chi2: 0.732192 ms
[GPU] chi2_profile::free_all: 0.311808 ms
[GPU] chi2_profile_tot_gputimer: 374.735 ms
[CPU] chi2_profile_tot: 376.552 ms

[GPU] chi2_profile::malloc_fint: 0.688192 ms
[GPU] chi2_profile::copy_observations: 10.2179 ms
[GPU] create_image_d::malloc_image: 0.720032 ms
[GPU] create_image_d::memset: 0.275488 ms
[GPU] create_image_d::malloc_ints: 0.695648 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.20272 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.072224 ms
[GPU] create_image: 2.08742 ms
[GPU] sample::copy_uv_H->D: 8.11248 ms
[GPU] sample::copy_uvrot_D->D: 0.100064 ms
[GPU] sample::1st_shift: 0.86928 ms
[GPU] sample::FFT: 1.7543 ms
[GPU] sample::2nd_shift: 0.610752 ms
[GPU] sample::interpolate: 0.508576 ms
[GPU] sample::apply_phase_sampled: 0.476608 ms
[GPU] sample_tot: 12.786 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.484288 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.179392 ms
[GPU] reduce_chi2: 0.689664 ms
[GPU] chi2_profile::free_all: 0.314368 ms
[GPU] chi2_profile_tot_gputimer: 26.8861 ms
[CPU] chi2_profile_tot: 26.9055 ms

[GPU] chi2_profile::malloc_fint: 0.764768 ms
[GPU] chi2_profile::copy_observations: 8.62256 ms
[GPU] create_image_d::malloc_image: 1.01088 ms
[GPU] create_image_d::memset: 0.256704 ms
[GPU] create_image_d::malloc_ints: 0.6912 ms
[GPU] create_image_d::copy_ints_H->D: 0.010912 ms
[GPU] create_image_d::sweep: 0.197312 ms
[GPU] create_image_d::central_pixel: 0.010112 ms
[GPU] create_image_d::free_ints: 0.071872 ms
[GPU] create_image: 2.3336 ms
[GPU] sample::copy_uv_H->D: 5.99498 ms
[GPU] sample::copy_uvrot_D->D: 0.08816 ms
[GPU] sample::1st_shift: 0.857664 ms
[GPU] sample::FFT: 1.66304 ms
[GPU] sample::2nd_shift: 0.617664 ms
[GPU] sample::interpolate: 0.507456 ms
[GPU] sample::apply_phase_sampled: 0.475392 ms
[GPU] sample_tot: 10.5233 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.48816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.187168 ms
[GPU] reduce_chi2: 0.704672 ms
[GPU] chi2_profile::free_all: 0.302688 ms
[GPU] chi2_profile_tot_gputimer: 23.4656 ms
[CPU] chi2_profile_tot: 23.4844 ms

[GPU] chi2_profile::malloc_fint: 0.7704 ms
[GPU] chi2_profile::copy_observations: 6.55178 ms
[GPU] create_image_d::malloc_image: 0.685152 ms
[GPU] create_image_d::memset: 0.257344 ms
[GPU] create_image_d::malloc_ints: 0.669024 ms
[GPU] create_image_d::copy_ints_H->D: 0.010208 ms
[GPU] create_image_d::sweep: 0.197728 ms
[GPU] create_image_d::central_pixel: 0.008192 ms
[GPU] create_image_d::free_ints: 0.069312 ms
[GPU] create_image: 1.9783 ms
[GPU] sample::copy_uv_H->D: 5.59462 ms
[GPU] sample::copy_uvrot_D->D: 0.088288 ms
[GPU] sample::1st_shift: 0.85984 ms
[GPU] sample::FFT: 1.71978 ms
[GPU] sample::2nd_shift: 0.613376 ms
[GPU] sample::interpolate: 0.507392 ms
[GPU] sample::apply_phase_sampled: 0.47632 ms
[GPU] sample_tot: 10.1701 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.487808 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16496 ms
[GPU] reduce_chi2: 0.692224 ms
[GPU] chi2_profile::free_all: 0.302944 ms
[GPU] chi2_profile_tot_gputimer: 20.5774 ms
[CPU] chi2_profile_tot: 20.5968 ms

[GPU] chi2_profile::malloc_fint: 0.740736 ms
[GPU] chi2_profile::copy_observations: 6.41088 ms
[GPU] create_image_d::malloc_image: 0.634368 ms
[GPU] create_image_d::memset: 0.257152 ms
[GPU] create_image_d::malloc_ints: 0.583456 ms
[GPU] create_image_d::copy_ints_H->D: 0.010592 ms
[GPU] create_image_d::sweep: 0.197344 ms
[GPU] create_image_d::central_pixel: 0.009376 ms
[GPU] create_image_d::free_ints: 0.069088 ms
[GPU] create_image: 1.8448 ms
[GPU] sample::copy_uv_H->D: 5.21523 ms
[GPU] sample::copy_uvrot_D->D: 0.089888 ms
[GPU] sample::1st_shift: 0.86304 ms
[GPU] sample::FFT: 1.68541 ms
[GPU] sample::2nd_shift: 0.619584 ms
[GPU] sample::interpolate: 0.50608 ms
[GPU] sample::apply_phase_sampled: 0.484576 ms
[GPU] sample_tot: 9.77405 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.488384 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17488 ms
[GPU] reduce_chi2: 0.690432 ms
[GPU] chi2_profile::free_all: 0.297536 ms
[GPU] chi2_profile_tot_gputimer: 19.8586 ms
[CPU] chi2_profile_tot: 19.8786 ms

[GPU] chi2_profile::malloc_fint: 0.732416 ms
[GPU] chi2_profile::copy_observations: 6.07667 ms
[GPU] create_image_d::malloc_image: 0.697248 ms
[GPU] create_image_d::memset: 0.258656 ms
[GPU] create_image_d::malloc_ints: 0.73232 ms
[GPU] create_image_d::copy_ints_H->D: 0.010144 ms
[GPU] create_image_d::sweep: 0.197536 ms
[GPU] create_image_d::central_pixel: 0.010336 ms
[GPU] create_image_d::free_ints: 0.071488 ms
[GPU] create_image: 2.05904 ms
[GPU] sample::copy_uv_H->D: 5.20816 ms
[GPU] sample::copy_uvrot_D->D: 0.089056 ms
[GPU] sample::1st_shift: 0.859424 ms
[GPU] sample::FFT: 1.78454 ms
[GPU] sample::2nd_shift: 0.61312 ms
[GPU] sample::interpolate: 0.507072 ms
[GPU] sample::apply_phase_sampled: 0.491776 ms
[GPU] sample_tot: 9.88864 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.164768 ms
[GPU] reduce_chi2: 0.69632 ms
[GPU] chi2_profile::free_all: 0.305792 ms
[GPU] chi2_profile_tot_gputimer: 19.8575 ms
[CPU] chi2_profile_tot: 19.8766 ms

[GPU] chi2_profile::malloc_fint: 0.767648 ms
[GPU] chi2_profile::copy_observations: 6.16093 ms
[GPU] create_image_d::malloc_image: 0.661152 ms
[GPU] create_image_d::memset: 0.257472 ms
[GPU] create_image_d::malloc_ints: 0.693152 ms
[GPU] create_image_d::copy_ints_H->D: 0.011328 ms
[GPU] create_image_d::sweep: 0.19808 ms
[GPU] create_image_d::central_pixel: 0.009216 ms
[GPU] create_image_d::free_ints: 0.07056 ms
[GPU] create_image: 1.98038 ms
[GPU] sample::copy_uv_H->D: 5.43517 ms
[GPU] sample::copy_uvrot_D->D: 0.089408 ms
[GPU] sample::1st_shift: 0.858752 ms
[GPU] sample::FFT: 1.7281 ms
[GPU] sample::2nd_shift: 0.610176 ms
[GPU] sample::interpolate: 0.510272 ms
[GPU] sample::apply_phase_sampled: 0.477344 ms
[GPU] sample_tot: 10.0438 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.488 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.185056 ms
[GPU] reduce_chi2: 0.703456 ms
[GPU] chi2_profile::free_all: 0.303392 ms
[GPU] chi2_profile_tot_gputimer: 20.0596 ms
[CPU] chi2_profile_tot: 20.0802 ms

[GPU] chi2_profile::malloc_fint: 0.741824 ms
[GPU] chi2_profile::copy_observations: 6.69341 ms
[GPU] create_image_d::malloc_image: 0.696992 ms
[GPU] create_image_d::memset: 0.25776 ms
[GPU] create_image_d::malloc_ints: 0.655904 ms
[GPU] create_image_d::copy_ints_H->D: 0.010784 ms
[GPU] create_image_d::sweep: 0.197984 ms
[GPU] create_image_d::central_pixel: 0.009248 ms
[GPU] create_image_d::free_ints: 0.071648 ms
[GPU] create_image: 1.98115 ms
[GPU] sample::copy_uv_H->D: 5.94925 ms
[GPU] sample::copy_uvrot_D->D: 0.09184 ms
[GPU] sample::1st_shift: 0.866016 ms
[GPU] sample::FFT: 1.73037 ms
[GPU] sample::2nd_shift: 0.612448 ms
[GPU] sample::interpolate: 0.509824 ms
[GPU] sample::apply_phase_sampled: 0.478272 ms
[GPU] sample_tot: 10.5977 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.486272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.207552 ms
[GPU] reduce_chi2: 0.72032 ms
[GPU] chi2_profile::free_all: 0.30016 ms
[GPU] chi2_profile_tot_gputimer: 21.1319 ms
[CPU] chi2_profile_tot: 21.1522 ms

[GPU] chi2_profile::malloc_fint: 0.744064 ms
[GPU] chi2_profile::copy_observations: 7.95072 ms
[GPU] create_image_d::malloc_image: 0.750944 ms
[GPU] create_image_d::memset: 0.264864 ms
[GPU] create_image_d::malloc_ints: 0.645888 ms
[GPU] create_image_d::copy_ints_H->D: 0.010944 ms
[GPU] create_image_d::sweep: 0.216032 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.095424 ms
[GPU] create_image: 2.07786 ms
[GPU] sample::copy_uv_H->D: 6.50416 ms
[GPU] sample::copy_uvrot_D->D: 0.090688 ms
[GPU] sample::1st_shift: 0.865472 ms
[GPU] sample::FFT: 1.78157 ms
[GPU] sample::2nd_shift: 0.612 ms
[GPU] sample::interpolate: 0.507264 ms
[GPU] sample::apply_phase_sampled: 0.47808 ms
[GPU] sample_tot: 11.1476 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.489216 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.238496 ms
[GPU] reduce_chi2: 0.769152 ms
[GPU] chi2_profile::free_all: 0.299808 ms
[GPU] chi2_profile_tot_gputimer: 23.0951 ms
[CPU] chi2_profile_tot: 23.1144 ms

[GPU] chi2_profile::malloc_fint: 0.739904 ms
[GPU] chi2_profile::copy_observations: 8.31526 ms
[GPU] create_image_d::malloc_image: 0.742336 ms
[GPU] create_image_d::memset: 0.261504 ms
[GPU] create_image_d::malloc_ints: 0.595008 ms
[GPU] create_image_d::copy_ints_H->D: 0.010976 ms
[GPU] create_image_d::sweep: 0.201152 ms
[GPU] create_image_d::central_pixel: 0.010272 ms
[GPU] create_image_d::free_ints: 0.102432 ms
[GPU] create_image: 2.00653 ms
[GPU] sample::copy_uv_H->D: 6.7984 ms
[GPU] sample::copy_uvrot_D->D: 0.101344 ms
[GPU] sample::1st_shift: 0.866336 ms
[GPU] sample::FFT: 1.84304 ms
[GPU] sample::2nd_shift: 0.616608 ms
[GPU] sample::interpolate: 0.509216 ms
[GPU] sample::apply_phase_sampled: 0.478496 ms
[GPU] sample_tot: 11.5339 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.489632 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.225728 ms
[GPU] reduce_chi2: 0.742432 ms
[GPU] chi2_profile::free_all: 0.29568 ms
[GPU] chi2_profile_tot_gputimer: 23.7519 ms
[CPU] chi2_profile_tot: 23.7715 ms

[GPU] chi2_profile::malloc_fint: 0.743648 ms
[GPU] chi2_profile::copy_observations: 7.99846 ms
[GPU] create_image_d::malloc_image: 0.624096 ms
[GPU] create_image_d::memset: 0.25696 ms
[GPU] create_image_d::malloc_ints: 0.655392 ms
[GPU] create_image_d::copy_ints_H->D: 0.011584 ms
[GPU] create_image_d::sweep: 0.199008 ms
[GPU] create_image_d::central_pixel: 0.009728 ms
[GPU] create_image_d::free_ints: 0.073472 ms
[GPU] create_image: 1.93277 ms
[GPU] sample::copy_uv_H->D: 6.04957 ms
[GPU] sample::copy_uvrot_D->D: 0.088032 ms
[GPU] sample::1st_shift: 0.8648 ms
[GPU] sample::FFT: 1.64422 ms
[GPU] sample::2nd_shift: 0.606912 ms
[GPU] sample::interpolate: 0.5072 ms
[GPU] sample::apply_phase_sampled: 0.476896 ms
[GPU] sample_tot: 10.5432 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.486944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16656 ms
[GPU] reduce_chi2: 0.697472 ms
[GPU] chi2_profile::free_all: 0.28608 ms
[GPU] chi2_profile_tot_gputimer: 22.2966 ms
[CPU] chi2_profile_tot: 22.3153 ms

[GPU] chi2_profile::malloc_fint: 0.706976 ms
[GPU] chi2_profile::copy_observations: 6.52045 ms
[GPU] create_image_d::malloc_image: 0.730144 ms
[GPU] create_image_d::memset: 0.25744 ms
[GPU] create_image_d::malloc_ints: 0.585376 ms
[GPU] create_image_d::copy_ints_H->D: 0.013696 ms
[GPU] create_image_d::sweep: 0.196608 ms
[GPU] create_image_d::central_pixel: 0.010176 ms
[GPU] create_image_d::free_ints: 0.080352 ms
[GPU] create_image: 1.97472 ms
[GPU] sample::copy_uv_H->D: 5.36 ms
[GPU] sample::copy_uvrot_D->D: 0.089888 ms
[GPU] sample::1st_shift: 0.860864 ms
[GPU] sample::FFT: 1.66006 ms
[GPU] sample::2nd_shift: 0.610176 ms
[GPU] sample::interpolate: 0.508576 ms
[GPU] sample::apply_phase_sampled: 0.476032 ms
[GPU] sample_tot: 9.86726 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.484704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.199616 ms
[GPU] reduce_chi2: 0.713824 ms
[GPU] chi2_profile::free_all: 0.284448 ms
[GPU] chi2_profile_tot_gputimer: 20.1607 ms
[CPU] chi2_profile_tot: 20.1794 ms

[GPU] chi2_profile::malloc_fint: 0.75632 ms
[GPU] chi2_profile::copy_observations: 6.18445 ms
[GPU] create_image_d::malloc_image: 0.709632 ms
[GPU] create_image_d::memset: 0.2576 ms
[GPU] create_image_d::malloc_ints: 0.67952 ms
[GPU] create_image_d::copy_ints_H->D: 0.010208 ms
[GPU] create_image_d::sweep: 0.19712 ms
[GPU] create_image_d::central_pixel: 0.009984 ms
[GPU] create_image_d::free_ints: 0.076096 ms
[GPU] create_image: 2.02224 ms
[GPU] sample::copy_uv_H->D: 5.95638 ms
[GPU] sample::copy_uvrot_D->D: 0.089024 ms
[GPU] sample::1st_shift: 0.858912 ms
[GPU] sample::FFT: 1.70698 ms
[GPU] sample::2nd_shift: 0.611104 ms
[GPU] sample::interpolate: 0.506432 ms
[GPU] sample::apply_phase_sampled: 0.476032 ms
[GPU] sample_tot: 10.5202 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.486944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.179712 ms
[GPU] reduce_chi2: 0.693952 ms
[GPU] chi2_profile::free_all: 0.280672 ms
[GPU] chi2_profile_tot_gputimer: 20.5665 ms
[CPU] chi2_profile_tot: 20.5849 ms

[GPU] chi2_profile::malloc_fint: 0.761472 ms
[GPU] chi2_profile::copy_observations: 6.26637 ms
[GPU] create_image_d::malloc_image: 0.698176 ms
[GPU] create_image_d::memset: 0.265824 ms
[GPU] create_image_d::malloc_ints: 0.660256 ms
[GPU] create_image_d::copy_ints_H->D: 0.01104 ms
[GPU] create_image_d::sweep: 0.213952 ms
[GPU] create_image_d::central_pixel: 0.00976 ms
[GPU] create_image_d::free_ints: 0.0736 ms
[GPU] create_image: 2.01792 ms
[GPU] sample::copy_uv_H->D: 5.57933 ms
[GPU] sample::copy_uvrot_D->D: 0.08848 ms
[GPU] sample::1st_shift: 0.861088 ms
[GPU] sample::FFT: 2.32125 ms
[GPU] sample::2nd_shift: 0.615104 ms
[GPU] sample::interpolate: 0.50976 ms
[GPU] sample::apply_phase_sampled: 0.476736 ms
[GPU] sample_tot: 10.7688 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.48432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.178176 ms
[GPU] reduce_chi2: 0.702816 ms
[GPU] chi2_profile::free_all: 0.292672 ms
[GPU] chi2_profile_tot_gputimer: 20.9197 ms
[CPU] chi2_profile_tot: 20.9399 ms

[GPU] chi2_profile::malloc_fint: 0.73248 ms
[GPU] chi2_profile::copy_observations: 7.02464 ms
[GPU] create_image_d::malloc_image: 0.816096 ms
[GPU] create_image_d::memset: 0.2568 ms
[GPU] create_image_d::malloc_ints: 0.753248 ms
[GPU] create_image_d::copy_ints_H->D: 0.010784 ms
[GPU] create_image_d::sweep: 0.199552 ms
[GPU] create_image_d::central_pixel: 0.008704 ms
[GPU] create_image_d::free_ints: 0.071136 ms
[GPU] create_image: 2.19978 ms
[GPU] sample::copy_uv_H->D: 5.71715 ms
[GPU] sample::copy_uvrot_D->D: 0.08832 ms
[GPU] sample::1st_shift: 0.858592 ms
[GPU] sample::FFT: 1.82083 ms
[GPU] sample::2nd_shift: 0.61344 ms
[GPU] sample::interpolate: 0.509312 ms
[GPU] sample::apply_phase_sampled: 0.480224 ms
[GPU] sample_tot: 10.4161 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.484352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.189216 ms
[GPU] reduce_chi2: 0.699648 ms
[GPU] chi2_profile::free_all: 0.32528 ms
[GPU] chi2_profile_tot_gputimer: 21.4936 ms
[CPU] chi2_profile_tot: 21.5128 ms

[GPU] chi2_profile::malloc_fint: 0.770144 ms
[GPU] chi2_profile::copy_observations: 6.61398 ms
[GPU] create_image_d::malloc_image: 0.732704 ms
[GPU] create_image_d::memset: 0.25728 ms
[GPU] create_image_d::malloc_ints: 0.616128 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.200128 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.086432 ms
[GPU] create_image: 2.01475 ms
[GPU] sample::copy_uv_H->D: 5.8144 ms
[GPU] sample::copy_uvrot_D->D: 0.094336 ms
[GPU] sample::1st_shift: 0.858912 ms
[GPU] sample::FFT: 1.7041 ms
[GPU] sample::2nd_shift: 0.618272 ms
[GPU] sample::interpolate: 0.50832 ms
[GPU] sample::apply_phase_sampled: 0.476512 ms
[GPU] sample_tot: 10.4159 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.486976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.170112 ms
[GPU] reduce_chi2: 0.684 ms
[GPU] chi2_profile::free_all: 0.285696 ms
[GPU] chi2_profile_tot_gputimer: 20.8965 ms
[CPU] chi2_profile_tot: 20.9157 ms

[GPU] chi2_profile::malloc_fint: 0.742496 ms
[GPU] chi2_profile::copy_observations: 6.5761 ms
[GPU] create_image_d::malloc_image: 0.714752 ms
[GPU] create_image_d::memset: 0.257024 ms
[GPU] create_image_d::malloc_ints: 0.695168 ms
[GPU] create_image_d::copy_ints_H->D: 0.011808 ms
[GPU] create_image_d::sweep: 0.198176 ms
[GPU] create_image_d::central_pixel: 0.009568 ms
[GPU] create_image_d::free_ints: 0.06976 ms
[GPU] create_image: 2.03882 ms
[GPU] sample::copy_uv_H->D: 5.6264 ms
[GPU] sample::copy_uvrot_D->D: 0.086976 ms
[GPU] sample::1st_shift: 0.860256 ms
[GPU] sample::FFT: 1.70554 ms
[GPU] sample::2nd_shift: 0.613024 ms
[GPU] sample::interpolate: 0.506688 ms
[GPU] sample::apply_phase_sampled: 0.47776 ms
[GPU] sample_tot: 10.1993 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.48688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.186912 ms
[GPU] reduce_chi2: 0.7016 ms
[GPU] chi2_profile::free_all: 0.282176 ms
[GPU] chi2_profile_tot_gputimer: 20.6354 ms
[CPU] chi2_profile_tot: 20.6538 ms

[GPU] chi2_profile::malloc_fint: 0.73968 ms
[GPU] chi2_profile::copy_observations: 6.05379 ms
[GPU] create_image_d::malloc_image: 0.687616 ms
[GPU] create_image_d::memset: 0.258496 ms
[GPU] create_image_d::malloc_ints: 0.641312 ms
[GPU] create_image_d::copy_ints_H->D: 0.010144 ms
[GPU] create_image_d::sweep: 0.196704 ms
[GPU] create_image_d::central_pixel: 0.010624 ms
[GPU] create_image_d::free_ints: 0.07216 ms
[GPU] create_image: 1.95795 ms
[GPU] sample::copy_uv_H->D: 5.33526 ms
[GPU] sample::copy_uvrot_D->D: 0.088416 ms
[GPU] sample::1st_shift: 0.852672 ms
[GPU] sample::FFT: 1.66314 ms
[GPU] sample::2nd_shift: 0.61008 ms
[GPU] sample::interpolate: 0.50672 ms
[GPU] sample::apply_phase_sampled: 0.477472 ms
[GPU] sample_tot: 9.84493 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.489664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.164512 ms
[GPU] reduce_chi2: 0.680896 ms
[GPU] chi2_profile::free_all: 0.317536 ms
[GPU] chi2_profile_tot_gputimer: 19.688 ms
[CPU] chi2_profile_tot: 19.7063 ms

[GPU] chi2_profile::malloc_fint: 0.7088 ms
[GPU] chi2_profile::copy_observations: 5.9768 ms
[GPU] create_image_d::malloc_image: 0.676832 ms
[GPU] create_image_d::memset: 0.26272 ms
[GPU] create_image_d::malloc_ints: 0.675104 ms
[GPU] create_image_d::copy_ints_H->D: 0.011424 ms
[GPU] create_image_d::sweep: 0.1984 ms
[GPU] create_image_d::central_pixel: 0.010016 ms
[GPU] create_image_d::free_ints: 0.070592 ms
[GPU] create_image: 1.98902 ms
[GPU] sample::copy_uv_H->D: 5.92678 ms
[GPU] sample::copy_uvrot_D->D: 0.096448 ms
[GPU] sample::1st_shift: 0.857024 ms
[GPU] sample::FFT: 1.71747 ms
[GPU] sample::2nd_shift: 0.615584 ms
[GPU] sample::interpolate: 0.506496 ms
[GPU] sample::apply_phase_sampled: 0.477632 ms
[GPU] sample_tot: 10.5195 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.487168 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.164352 ms
[GPU] reduce_chi2: 0.679232 ms
[GPU] chi2_profile::free_all: 0.320416 ms
[GPU] chi2_profile_tot_gputimer: 20.2914 ms
[CPU] chi2_profile_tot: 20.3097 ms

[GPU] chi2_profile::malloc_fint: 0.725056 ms
[GPU] chi2_profile::copy_observations: 6.09536 ms
[GPU] create_image_d::malloc_image: 0.7384 ms
[GPU] create_image_d::memset: 0.255776 ms
[GPU] create_image_d::malloc_ints: 0.692352 ms
[GPU] create_image_d::copy_ints_H->D: 0.010944 ms
[GPU] create_image_d::sweep: 0.196992 ms
[GPU] create_image_d::central_pixel: 0.010848 ms
[GPU] create_image_d::free_ints: 0.07088 ms
[GPU] create_image: 2.056 ms
[GPU] sample::copy_uv_H->D: 5.51629 ms
[GPU] sample::copy_uvrot_D->D: 0.097824 ms
[GPU] sample::1st_shift: 0.851072 ms
[GPU] sample::FFT: 1.69942 ms
[GPU] sample::2nd_shift: 0.619744 ms
[GPU] sample::interpolate: 0.5112 ms
[GPU] sample::apply_phase_sampled: 0.493632 ms
[GPU] sample_tot: 10.1533 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.488672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.165056 ms
[GPU] reduce_chi2: 0.683104 ms
[GPU] chi2_profile::free_all: 0.319872 ms
[GPU] chi2_profile_tot_gputimer: 20.1283 ms
[CPU] chi2_profile_tot: 20.1465 ms
2048	1.000000e+06	float64	None	8	4.080245e-01	2.147498e-02	1.799259e-03	1.977515e-02
# |--> timings: [0.37670397758483887, 0.027055978775024414, 0.023586034774780273, 0.02066802978515625, 0.01997685432434082, 0.01994800567626953, 0.020178794860839844, 0.021266937255859375, 0.023279905319213867, 0.023929834365844727, 0.022424936294555664, 0.020251035690307617, 0.02068614959716797, 0.0210421085357666, 0.021619081497192383, 0.020993947982788086, 0.02074909210205078, 0.0197751522064209, 0.020378828048706055, 0.020213842391967773]

[GPU] chi2_profile::malloc_fint: 0.75968 ms
[GPU] chi2_profile::copy_observations: 6.18554 ms
[GPU] create_image_d::malloc_image: 0.70464 ms
[GPU] create_image_d::memset: 0.256992 ms
[GPU] create_image_d::malloc_ints: 0.70368 ms
[GPU] create_image_d::copy_ints_H->D: 0.01088 ms
[GPU] create_image_d::sweep: 0.068608 ms
[GPU] create_image_d::central_pixel: 0.009696 ms
[GPU] create_image_d::free_ints: 0.071168 ms
[GPU] create_image: 1.9064 ms
[GPU] sample::copy_uv_H->D: 5.60323 ms
[GPU] sample::copy_uvrot_D->D: 0.08864 ms
[GPU] sample::1st_shift: 0.668288 ms
[GPU] sample::FFT: 1.69882 ms
[GPU] sample::2nd_shift: 0.345408 ms
[GPU] sample::interpolate: 0.369344 ms
[GPU] sample::apply_phase_sampled: 0.133056 ms
[GPU] sample_tot: 9.25302 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.140256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168192 ms
[GPU] reduce_chi2: 0.33568 ms
[GPU] chi2_profile::free_all: 0.299712 ms
[GPU] chi2_profile_tot_gputimer: 18.8507 ms
[CPU] chi2_profile_tot: 18.8725 ms

[GPU] chi2_profile::malloc_fint: 0.828992 ms
[GPU] chi2_profile::copy_observations: 6.56621 ms
[GPU] create_image_d::malloc_image: 0.683232 ms
[GPU] create_image_d::memset: 0.257696 ms
[GPU] create_image_d::malloc_ints: 0.660352 ms
[GPU] create_image_d::copy_ints_H->D: 0.010464 ms
[GPU] create_image_d::sweep: 0.068032 ms
[GPU] create_image_d::central_pixel: 0.009408 ms
[GPU] create_image_d::free_ints: 0.071808 ms
[GPU] create_image: 1.84118 ms
[GPU] sample::copy_uv_H->D: 5.88851 ms
[GPU] sample::copy_uvrot_D->D: 0.088032 ms
[GPU] sample::1st_shift: 0.659136 ms
[GPU] sample::FFT: 1.72515 ms
[GPU] sample::2nd_shift: 0.353888 ms
[GPU] sample::interpolate: 0.371328 ms
[GPU] sample::apply_phase_sampled: 0.132896 ms
[GPU] sample_tot: 9.54102 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.139424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.196992 ms
[GPU] reduce_chi2: 0.362848 ms
[GPU] chi2_profile::free_all: 0.314112 ms
[GPU] chi2_profile_tot_gputimer: 19.5811 ms
[CPU] chi2_profile_tot: 19.6154 ms

[GPU] chi2_profile::malloc_fint: 0.757056 ms
[GPU] chi2_profile::copy_observations: 6.54224 ms
[GPU] create_image_d::malloc_image: 0.69856 ms
[GPU] create_image_d::memset: 0.25744 ms
[GPU] create_image_d::malloc_ints: 0.653344 ms
[GPU] create_image_d::copy_ints_H->D: 0.0104 ms
[GPU] create_image_d::sweep: 0.068576 ms
[GPU] create_image_d::central_pixel: 0.009472 ms
[GPU] create_image_d::free_ints: 0.07168 ms
[GPU] create_image: 1.8511 ms
[GPU] sample::copy_uv_H->D: 5.76195 ms
[GPU] sample::copy_uvrot_D->D: 0.08784 ms
[GPU] sample::1st_shift: 0.65984 ms
[GPU] sample::FFT: 1.68666 ms
[GPU] sample::2nd_shift: 0.351872 ms
[GPU] sample::interpolate: 0.371552 ms
[GPU] sample::apply_phase_sampled: 0.133088 ms
[GPU] sample_tot: 9.37136 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.139328 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.176992 ms
[GPU] reduce_chi2: 0.343872 ms
[GPU] chi2_profile::free_all: 0.306144 ms
[GPU] chi2_profile_tot_gputimer: 19.2828 ms
[CPU] chi2_profile_tot: 19.3018 ms

[GPU] chi2_profile::malloc_fint: 0.7552 ms
[GPU] chi2_profile::copy_observations: 6.46211 ms
[GPU] create_image_d::malloc_image: 0.71152 ms
[GPU] create_image_d::memset: 0.256512 ms
[GPU] create_image_d::malloc_ints: 0.65584 ms
[GPU] create_image_d::copy_ints_H->D: 0.011168 ms
[GPU] create_image_d::sweep: 0.067232 ms
[GPU] create_image_d::central_pixel: 0.011104 ms
[GPU] create_image_d::free_ints: 0.088448 ms
[GPU] create_image: 1.88458 ms
[GPU] sample::copy_uv_H->D: 5.65165 ms
[GPU] sample::copy_uvrot_D->D: 0.08864 ms
[GPU] sample::1st_shift: 0.656832 ms
[GPU] sample::FFT: 1.7271 ms
[GPU] sample::2nd_shift: 0.345984 ms
[GPU] sample::interpolate: 0.369888 ms
[GPU] sample::apply_phase_sampled: 0.13344 ms
[GPU] sample_tot: 9.30928 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.138624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.207808 ms
[GPU] reduce_chi2: 0.372864 ms
[GPU] chi2_profile::free_all: 0.286112 ms
[GPU] chi2_profile_tot_gputimer: 19.1638 ms
[CPU] chi2_profile_tot: 19.1833 ms

[GPU] chi2_profile::malloc_fint: 0.774112 ms
[GPU] chi2_profile::copy_observations: 6.54848 ms
[GPU] create_image_d::malloc_image: 0.74016 ms
[GPU] create_image_d::memset: 0.25792 ms
[GPU] create_image_d::malloc_ints: 0.71088 ms
[GPU] create_image_d::copy_ints_H->D: 0.010624 ms
[GPU] create_image_d::sweep: 0.067488 ms
[GPU] create_image_d::central_pixel: 0.010912 ms
[GPU] create_image_d::free_ints: 0.087104 ms
[GPU] create_image: 1.98262 ms
[GPU] sample::copy_uv_H->D: 5.8639 ms
[GPU] sample::copy_uvrot_D->D: 0.089952 ms
[GPU] sample::1st_shift: 0.657088 ms
[GPU] sample::FFT: 2.20512 ms
[GPU] sample::2nd_shift: 0.351008 ms
[GPU] sample::interpolate: 0.371776 ms
[GPU] sample::apply_phase_sampled: 0.134112 ms
[GPU] sample_tot: 10.0524 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.141408 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.220928 ms
[GPU] reduce_chi2: 0.389984 ms
[GPU] chi2_profile::free_all: 0.29904 ms
[GPU] chi2_profile_tot_gputimer: 20.1576 ms
[CPU] chi2_profile_tot: 20.1772 ms

[GPU] chi2_profile::malloc_fint: 0.810336 ms
[GPU] chi2_profile::copy_observations: 7.98691 ms
[GPU] create_image_d::malloc_image: 0.69456 ms
[GPU] create_image_d::memset: 0.26512 ms
[GPU] create_image_d::malloc_ints: 0.674208 ms
[GPU] create_image_d::copy_ints_H->D: 0.010816 ms
[GPU] create_image_d::sweep: 0.072608 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.111648 ms
[GPU] create_image: 1.92253 ms
[GPU] sample::copy_uv_H->D: 6.82598 ms
[GPU] sample::copy_uvrot_D->D: 0.091424 ms
[GPU] sample::1st_shift: 0.66784 ms
[GPU] sample::FFT: 1.79731 ms
[GPU] sample::2nd_shift: 0.361056 ms
[GPU] sample::interpolate: 0.372128 ms
[GPU] sample::apply_phase_sampled: 0.132864 ms
[GPU] sample_tot: 10.5536 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13936 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.20944 ms
[GPU] reduce_chi2: 0.375744 ms
[GPU] chi2_profile::free_all: 0.301408 ms
[GPU] chi2_profile_tot_gputimer: 22.0536 ms
[CPU] chi2_profile_tot: 22.0744 ms

[GPU] chi2_profile::malloc_fint: 0.857088 ms
[GPU] chi2_profile::copy_observations: 8.16765 ms
[GPU] create_image_d::malloc_image: 0.681824 ms
[GPU] create_image_d::memset: 0.258848 ms
[GPU] create_image_d::malloc_ints: 0.66064 ms
[GPU] create_image_d::copy_ints_H->D: 0.010528 ms
[GPU] create_image_d::sweep: 0.070016 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.080544 ms
[GPU] create_image: 1.85853 ms
[GPU] sample::copy_uv_H->D: 6.91981 ms
[GPU] sample::copy_uvrot_D->D: 0.091232 ms
[GPU] sample::1st_shift: 0.66 ms
[GPU] sample::FFT: 1.77696 ms
[GPU] sample::2nd_shift: 0.353312 ms
[GPU] sample::interpolate: 0.371936 ms
[GPU] sample::apply_phase_sampled: 0.13712 ms
[GPU] sample_tot: 10.6348 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.241504 ms
[GPU] reduce_chi2: 0.409664 ms
[GPU] chi2_profile::free_all: 0.320928 ms
[GPU] chi2_profile_tot_gputimer: 22.3489 ms
[CPU] chi2_profile_tot: 22.3698 ms

[GPU] chi2_profile::malloc_fint: 0.7648 ms
[GPU] chi2_profile::copy_observations: 8.26198 ms
[GPU] create_image_d::malloc_image: 0.67792 ms
[GPU] create_image_d::memset: 0.267392 ms
[GPU] create_image_d::malloc_ints: 0.665312 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.06816 ms
[GPU] create_image_d::central_pixel: 0.01952 ms
[GPU] create_image_d::free_ints: 0.072864 ms
[GPU] create_image: 1.86339 ms
[GPU] sample::copy_uv_H->D: 6.21008 ms
[GPU] sample::copy_uvrot_D->D: 0.088896 ms
[GPU] sample::1st_shift: 0.6576 ms
[GPU] sample::FFT: 1.7088 ms
[GPU] sample::2nd_shift: 0.346272 ms
[GPU] sample::interpolate: 0.372032 ms
[GPU] sample::apply_phase_sampled: 0.13184 ms
[GPU] sample_tot: 9.83565 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.169024 ms
[GPU] reduce_chi2: 0.335648 ms
[GPU] chi2_profile::free_all: 0.287456 ms
[GPU] chi2_profile_tot_gputimer: 21.4428 ms
[CPU] chi2_profile_tot: 21.4623 ms

[GPU] chi2_profile::malloc_fint: 0.720832 ms
[GPU] chi2_profile::copy_observations: 6.7999 ms
[GPU] create_image_d::malloc_image: 0.68944 ms
[GPU] create_image_d::memset: 0.255936 ms
[GPU] create_image_d::malloc_ints: 0.699904 ms
[GPU] create_image_d::copy_ints_H->D: 0.01104 ms
[GPU] create_image_d::sweep: 0.06624 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.069312 ms
[GPU] create_image: 1.88518 ms
[GPU] sample::copy_uv_H->D: 5.60445 ms
[GPU] sample::copy_uvrot_D->D: 0.089568 ms
[GPU] sample::1st_shift: 0.661952 ms
[GPU] sample::FFT: 1.73187 ms
[GPU] sample::2nd_shift: 0.348704 ms
[GPU] sample::interpolate: 0.371072 ms
[GPU] sample::apply_phase_sampled: 0.132192 ms
[GPU] sample_tot: 9.25034 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.138432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.183968 ms
[GPU] reduce_chi2: 0.349472 ms
[GPU] chi2_profile::free_all: 0.298112 ms
[GPU] chi2_profile_tot_gputimer: 19.3976 ms
[CPU] chi2_profile_tot: 19.4168 ms

[GPU] chi2_profile::malloc_fint: 0.774912 ms
[GPU] chi2_profile::copy_observations: 6.15562 ms
[GPU] create_image_d::malloc_image: 0.66384 ms
[GPU] create_image_d::memset: 0.2576 ms
[GPU] create_image_d::malloc_ints: 0.638816 ms
[GPU] create_image_d::copy_ints_H->D: 0.010592 ms
[GPU] create_image_d::sweep: 0.094752 ms
[GPU] create_image_d::central_pixel: 0.010464 ms
[GPU] create_image_d::free_ints: 0.088448 ms
[GPU] create_image: 1.84826 ms
[GPU] sample::copy_uv_H->D: 5.56218 ms
[GPU] sample::copy_uvrot_D->D: 0.087584 ms
[GPU] sample::1st_shift: 0.665984 ms
[GPU] sample::FFT: 1.64352 ms
[GPU] sample::2nd_shift: 0.34736 ms
[GPU] sample::interpolate: 0.370144 ms
[GPU] sample::apply_phase_sampled: 0.1336 ms
[GPU] sample_tot: 9.13389 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.139104 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.193504 ms
[GPU] reduce_chi2: 0.359552 ms
[GPU] chi2_profile::free_all: 0.297248 ms
[GPU] chi2_profile_tot_gputimer: 18.6659 ms
[CPU] chi2_profile_tot: 18.6846 ms

[GPU] chi2_profile::malloc_fint: 0.711712 ms
[GPU] chi2_profile::copy_observations: 6.01571 ms
[GPU] create_image_d::malloc_image: 0.70368 ms
[GPU] create_image_d::memset: 0.256288 ms
[GPU] create_image_d::malloc_ints: 0.65568 ms
[GPU] create_image_d::copy_ints_H->D: 0.010272 ms
[GPU] create_image_d::sweep: 0.068032 ms
[GPU] create_image_d::central_pixel: 0.009472 ms
[GPU] create_image_d::free_ints: 0.07008 ms
[GPU] create_image: 1.85478 ms
[GPU] sample::copy_uv_H->D: 5.12019 ms
[GPU] sample::copy_uvrot_D->D: 0.087008 ms
[GPU] sample::1st_shift: 0.652992 ms
[GPU] sample::FFT: 1.71955 ms
[GPU] sample::2nd_shift: 0.351808 ms
[GPU] sample::interpolate: 0.372672 ms
[GPU] sample::apply_phase_sampled: 0.1328 ms
[GPU] sample_tot: 9.12813 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.137408 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.175488 ms
[GPU] reduce_chi2: 0.346912 ms
[GPU] chi2_profile::free_all: 0.323648 ms
[GPU] chi2_profile_tot_gputimer: 18.4778 ms
[CPU] chi2_profile_tot: 18.4966 ms

[GPU] chi2_profile::malloc_fint: 0.728128 ms
[GPU] chi2_profile::copy_observations: 5.92138 ms
[GPU] create_image_d::malloc_image: 0.65008 ms
[GPU] create_image_d::memset: 0.257536 ms
[GPU] create_image_d::malloc_ints: 0.579328 ms
[GPU] create_image_d::copy_ints_H->D: 0.010848 ms
[GPU] create_image_d::sweep: 0.067808 ms
[GPU] create_image_d::central_pixel: 0.009472 ms
[GPU] create_image_d::free_ints: 0.071616 ms
[GPU] create_image: 1.72765 ms
[GPU] sample::copy_uv_H->D: 5.40038 ms
[GPU] sample::copy_uvrot_D->D: 0.089088 ms
[GPU] sample::1st_shift: 0.66432 ms
[GPU] sample::FFT: 1.66221 ms
[GPU] sample::2nd_shift: 0.344864 ms
[GPU] sample::interpolate: 0.370592 ms
[GPU] sample::apply_phase_sampled: 0.133408 ms
[GPU] sample_tot: 8.98758 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.14064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.167104 ms
[GPU] reduce_chi2: 0.334816 ms
[GPU] chi2_profile::free_all: 0.281408 ms
[GPU] chi2_profile_tot_gputimer: 18.0744 ms
[CPU] chi2_profile_tot: 18.0931 ms

[GPU] chi2_profile::malloc_fint: 0.709696 ms
[GPU] chi2_profile::copy_observations: 6.02384 ms
[GPU] create_image_d::malloc_image: 0.679424 ms
[GPU] create_image_d::memset: 0.256576 ms
[GPU] create_image_d::malloc_ints: 0.652736 ms
[GPU] create_image_d::copy_ints_H->D: 0.010528 ms
[GPU] create_image_d::sweep: 0.067168 ms
[GPU] create_image_d::central_pixel: 0.010752 ms
[GPU] create_image_d::free_ints: 0.070208 ms
[GPU] create_image: 1.82749 ms
[GPU] sample::copy_uv_H->D: 5.37597 ms
[GPU] sample::copy_uvrot_D->D: 0.089344 ms
[GPU] sample::1st_shift: 0.66304 ms
[GPU] sample::FFT: 1.71792 ms
[GPU] sample::2nd_shift: 0.348 ms
[GPU] sample::interpolate: 0.368096 ms
[GPU] sample::apply_phase_sampled: 0.131328 ms
[GPU] sample_tot: 9.00202 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.137888 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.166912 ms
[GPU] reduce_chi2: 0.332064 ms
[GPU] chi2_profile::free_all: 0.282272 ms
[GPU] chi2_profile_tot_gputimer: 18.2705 ms
[CPU] chi2_profile_tot: 18.2894 ms

[GPU] chi2_profile::malloc_fint: 0.767808 ms
[GPU] chi2_profile::copy_observations: 5.78877 ms
[GPU] create_image_d::malloc_image: 0.774688 ms
[GPU] create_image_d::memset: 0.257344 ms
[GPU] create_image_d::malloc_ints: 0.672288 ms
[GPU] create_image_d::copy_ints_H->D: 0.010272 ms
[GPU] create_image_d::sweep: 0.067136 ms
[GPU] create_image_d::central_pixel: 0.0104 ms
[GPU] create_image_d::free_ints: 0.071392 ms
[GPU] create_image: 1.94378 ms
[GPU] sample::copy_uv_H->D: 5.05914 ms
[GPU] sample::copy_uvrot_D->D: 0.087744 ms
[GPU] sample::1st_shift: 0.662848 ms
[GPU] sample::FFT: 1.58458 ms
[GPU] sample::2nd_shift: 0.349152 ms
[GPU] sample::interpolate: 0.372064 ms
[GPU] sample::apply_phase_sampled: 0.131904 ms
[GPU] sample_tot: 8.56003 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.143232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.166432 ms
[GPU] reduce_chi2: 0.33664 ms
[GPU] chi2_profile::free_all: 0.292928 ms
[GPU] chi2_profile_tot_gputimer: 17.7996 ms
[CPU] chi2_profile_tot: 17.8183 ms

[GPU] chi2_profile::malloc_fint: 0.63152 ms
[GPU] chi2_profile::copy_observations: 5.75779 ms
[GPU] create_image_d::malloc_image: 0.603392 ms
[GPU] create_image_d::memset: 0.257728 ms
[GPU] create_image_d::malloc_ints: 0.57856 ms
[GPU] create_image_d::copy_ints_H->D: 0.010464 ms
[GPU] create_image_d::sweep: 0.067712 ms
[GPU] create_image_d::central_pixel: 0.008672 ms
[GPU] create_image_d::free_ints: 0.07008 ms
[GPU] create_image: 1.67715 ms
[GPU] sample::copy_uv_H->D: 5.23216 ms
[GPU] sample::copy_uvrot_D->D: 0.087904 ms
[GPU] sample::1st_shift: 0.658624 ms
[GPU] sample::FFT: 1.66931 ms
[GPU] sample::2nd_shift: 0.347648 ms
[GPU] sample::interpolate: 0.37056 ms
[GPU] sample::apply_phase_sampled: 0.131552 ms
[GPU] sample_tot: 8.81568 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.14032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.171392 ms
[GPU] reduce_chi2: 0.338432 ms
[GPU] chi2_profile::free_all: 0.287552 ms
[GPU] chi2_profile_tot_gputimer: 17.6042 ms
[CPU] chi2_profile_tot: 17.6232 ms

[GPU] chi2_profile::malloc_fint: 0.725088 ms
[GPU] chi2_profile::copy_observations: 6.05936 ms
[GPU] create_image_d::malloc_image: 0.72864 ms
[GPU] create_image_d::memset: 0.260512 ms
[GPU] create_image_d::malloc_ints: 0.658336 ms
[GPU] create_image_d::copy_ints_H->D: 0.01072 ms
[GPU] create_image_d::sweep: 0.065696 ms
[GPU] create_image_d::central_pixel: 0.009856 ms
[GPU] create_image_d::free_ints: 0.097312 ms
[GPU] create_image: 1.91811 ms
[GPU] sample::copy_uv_H->D: 5.2441 ms
[GPU] sample::copy_uvrot_D->D: 0.092064 ms
[GPU] sample::1st_shift: 0.667296 ms
[GPU] sample::FFT: 1.73872 ms
[GPU] sample::2nd_shift: 0.351392 ms
[GPU] sample::interpolate: 0.372 ms
[GPU] sample::apply_phase_sampled: 0.133056 ms
[GPU] sample_tot: 8.90474 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.138432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.173568 ms
[GPU] reduce_chi2: 0.338016 ms
[GPU] chi2_profile::free_all: 0.2848 ms
[GPU] chi2_profile_tot_gputimer: 18.3224 ms
[CPU] chi2_profile_tot: 18.3413 ms

[GPU] chi2_profile::malloc_fint: 0.706688 ms
[GPU] chi2_profile::copy_observations: 5.9728 ms
[GPU] create_image_d::malloc_image: 0.678176 ms
[GPU] create_image_d::memset: 0.256256 ms
[GPU] create_image_d::malloc_ints: 0.69312 ms
[GPU] create_image_d::copy_ints_H->D: 0.010176 ms
[GPU] create_image_d::sweep: 0.066688 ms
[GPU] create_image_d::central_pixel: 0.014368 ms
[GPU] create_image_d::free_ints: 0.072288 ms
[GPU] create_image: 1.87242 ms
[GPU] sample::copy_uv_H->D: 5.45126 ms
[GPU] sample::copy_uvrot_D->D: 0.088384 ms
[GPU] sample::1st_shift: 0.666464 ms
[GPU] sample::FFT: 1.68371 ms
[GPU] sample::2nd_shift: 0.343232 ms
[GPU] sample::interpolate: 0.370432 ms
[GPU] sample::apply_phase_sampled: 0.133312 ms
[GPU] sample_tot: 9.0432 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.138048 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.165376 ms
[GPU] reduce_chi2: 0.345856 ms
[GPU] chi2_profile::free_all: 0.31792 ms
[GPU] chi2_profile_tot_gputimer: 18.3682 ms
[CPU] chi2_profile_tot: 18.4031 ms

[GPU] chi2_profile::malloc_fint: 0.713568 ms
[GPU] chi2_profile::copy_observations: 6.00902 ms
[GPU] create_image_d::malloc_image: 0.679008 ms
[GPU] create_image_d::memset: 0.255968 ms
[GPU] create_image_d::malloc_ints: 0.673056 ms
[GPU] create_image_d::copy_ints_H->D: 0.010432 ms
[GPU] create_image_d::sweep: 0.067904 ms
[GPU] create_image_d::central_pixel: 0.01024 ms
[GPU] create_image_d::free_ints: 0.07072 ms
[GPU] create_image: 1.84774 ms
[GPU] sample::copy_uv_H->D: 5.8271 ms
[GPU] sample::copy_uvrot_D->D: 0.088352 ms
[GPU] sample::1st_shift: 0.67184 ms
[GPU] sample::FFT: 1.76218 ms
[GPU] sample::2nd_shift: 0.346816 ms
[GPU] sample::interpolate: 0.370752 ms
[GPU] sample::apply_phase_sampled: 0.131232 ms
[GPU] sample_tot: 9.50054 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.138848 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.169664 ms
[GPU] reduce_chi2: 0.336256 ms
[GPU] chi2_profile::free_all: 0.300704 ms
[GPU] chi2_profile_tot_gputimer: 18.8016 ms
[CPU] chi2_profile_tot: 18.8204 ms

[GPU] chi2_profile::malloc_fint: 0.70624 ms
[GPU] chi2_profile::copy_observations: 6.14192 ms
[GPU] create_image_d::malloc_image: 0.721792 ms
[GPU] create_image_d::memset: 0.257088 ms
[GPU] create_image_d::malloc_ints: 0.685728 ms
[GPU] create_image_d::copy_ints_H->D: 0.01008 ms
[GPU] create_image_d::sweep: 0.068 ms
[GPU] create_image_d::central_pixel: 0.008256 ms
[GPU] create_image_d::free_ints: 0.069504 ms
[GPU] create_image: 1.90234 ms
[GPU] sample::copy_uv_H->D: 5.43152 ms
[GPU] sample::copy_uvrot_D->D: 0.088704 ms
[GPU] sample::1st_shift: 0.66768 ms
[GPU] sample::FFT: 1.70957 ms
[GPU] sample::2nd_shift: 0.346048 ms
[GPU] sample::interpolate: 0.37232 ms
[GPU] sample::apply_phase_sampled: 0.13168 ms
[GPU] sample_tot: 9.0815 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13632 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.193376 ms
[GPU] reduce_chi2: 0.356704 ms
[GPU] chi2_profile::free_all: 0.284416 ms
[GPU] chi2_profile_tot_gputimer: 18.5677 ms
[CPU] chi2_profile_tot: 18.5868 ms

[GPU] chi2_profile::malloc_fint: 0.750688 ms
[GPU] chi2_profile::copy_observations: 6.0799 ms
[GPU] create_image_d::malloc_image: 0.711424 ms
[GPU] create_image_d::memset: 0.256512 ms
[GPU] create_image_d::malloc_ints: 0.71568 ms
[GPU] create_image_d::copy_ints_H->D: 0.01088 ms
[GPU] create_image_d::sweep: 0.06752 ms
[GPU] create_image_d::central_pixel: 0.011328 ms
[GPU] create_image_d::free_ints: 0.073248 ms
[GPU] create_image: 1.92829 ms
[GPU] sample::copy_uv_H->D: 5.80528 ms
[GPU] sample::copy_uvrot_D->D: 0.08656 ms
[GPU] sample::1st_shift: 0.659456 ms
[GPU] sample::FFT: 1.79139 ms
[GPU] sample::2nd_shift: 0.361952 ms
[GPU] sample::interpolate: 0.37264 ms
[GPU] sample::apply_phase_sampled: 0.1344 ms
[GPU] sample_tot: 9.71482 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.15392 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.170304 ms
[GPU] reduce_chi2: 0.35152 ms
[GPU] chi2_profile::free_all: 0.384512 ms
[GPU] chi2_profile_tot_gputimer: 19.3074 ms
[CPU] chi2_profile_tot: 19.3262 ms
2048	1.000000e+06	float64	None	16	3.678470e-01	1.936037e-02	1.356730e-03	1.769495e-02
# |--> timings: [0.018944978713989258, 0.019706010818481445, 0.019377946853637695, 0.019262075424194336, 0.020328998565673828, 0.022224903106689453, 0.022520065307617188, 0.021600008010864258, 0.01950383186340332, 0.018754959106445312, 0.018568038940429688, 0.018162012100219727, 0.018372058868408203, 0.01788616180419922, 0.017694950103759766, 0.018410921096801758, 0.018507003784179688, 0.01889204978942871, 0.018671035766601562, 0.019403934478759766]

[GPU] chi2_profile::malloc_fint: 0.739584 ms
[GPU] chi2_profile::copy_observations: 6.1303 ms
[GPU] create_image_d::malloc_image: 0.68112 ms
[GPU] create_image_d::memset: 0.256512 ms
[GPU] create_image_d::malloc_ints: 0.717312 ms
[GPU] create_image_d::copy_ints_H->D: 0.026112 ms
[GPU] create_image_d::sweep: 0.057216 ms
[GPU] create_image_d::central_pixel: 0.010336 ms
[GPU] create_image_d::free_ints: 0.087264 ms
[GPU] create_image: 1.91728 ms
[GPU] sample::copy_uv_H->D: 5.35546 ms
[GPU] sample::copy_uvrot_D->D: 0.088992 ms
[GPU] sample::1st_shift: 0.5336 ms
[GPU] sample::FFT: 1.66211 ms
[GPU] sample::2nd_shift: 0.314688 ms
[GPU] sample::interpolate: 0.41392 ms
[GPU] sample::apply_phase_sampled: 0.110752 ms
[GPU] sample_tot: 8.78371 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121792 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.207136 ms
[GPU] reduce_chi2: 0.355744 ms
[GPU] chi2_profile::free_all: 0.286912 ms
[GPU] chi2_profile_tot_gputimer: 18.3078 ms
[CPU] chi2_profile_tot: 18.3303 ms

[GPU] chi2_profile::malloc_fint: 0.780256 ms
[GPU] chi2_profile::copy_observations: 6.07146 ms
[GPU] create_image_d::malloc_image: 0.709472 ms
[GPU] create_image_d::memset: 0.256768 ms
[GPU] create_image_d::malloc_ints: 0.657216 ms
[GPU] create_image_d::copy_ints_H->D: 0.010976 ms
[GPU] create_image_d::sweep: 0.05184 ms
[GPU] create_image_d::central_pixel: 0.009248 ms
[GPU] create_image_d::free_ints: 0.072064 ms
[GPU] create_image: 1.84858 ms
[GPU] sample::copy_uv_H->D: 5.40288 ms
[GPU] sample::copy_uvrot_D->D: 0.112512 ms
[GPU] sample::1st_shift: 0.53264 ms
[GPU] sample::FFT: 1.74317 ms
[GPU] sample::2nd_shift: 0.314688 ms
[GPU] sample::interpolate: 0.41568 ms
[GPU] sample::apply_phase_sampled: 0.109152 ms
[GPU] sample_tot: 8.94163 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121952 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.216704 ms
[GPU] reduce_chi2: 0.366432 ms
[GPU] chi2_profile::free_all: 0.286784 ms
[GPU] chi2_profile_tot_gputimer: 18.3883 ms
[CPU] chi2_profile_tot: 18.4072 ms

[GPU] chi2_profile::malloc_fint: 0.70976 ms
[GPU] chi2_profile::copy_observations: 6.09942 ms
[GPU] create_image_d::malloc_image: 0.743072 ms
[GPU] create_image_d::memset: 0.257024 ms
[GPU] create_image_d::malloc_ints: 0.654272 ms
[GPU] create_image_d::copy_ints_H->D: 0.010912 ms
[GPU] create_image_d::sweep: 0.058656 ms
[GPU] create_image_d::central_pixel: 0.009824 ms
[GPU] create_image_d::free_ints: 0.070112 ms
[GPU] create_image: 1.88512 ms
[GPU] sample::copy_uv_H->D: 5.36906 ms
[GPU] sample::copy_uvrot_D->D: 0.089248 ms
[GPU] sample::1st_shift: 0.53824 ms
[GPU] sample::FFT: 1.71549 ms
[GPU] sample::2nd_shift: 0.31104 ms
[GPU] sample::interpolate: 0.43088 ms
[GPU] sample::apply_phase_sampled: 0.112352 ms
[GPU] sample_tot: 8.87779 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.125152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.169536 ms
[GPU] reduce_chi2: 0.32096 ms
[GPU] chi2_profile::free_all: 0.283072 ms
[GPU] chi2_profile_tot_gputimer: 18.2683 ms
[CPU] chi2_profile_tot: 18.2872 ms

[GPU] chi2_profile::malloc_fint: 0.705824 ms
[GPU] chi2_profile::copy_observations: 5.93597 ms
[GPU] create_image_d::malloc_image: 0.6808 ms
[GPU] create_image_d::memset: 0.256896 ms
[GPU] create_image_d::malloc_ints: 0.653088 ms
[GPU] create_image_d::copy_ints_H->D: 0.010368 ms
[GPU] create_image_d::sweep: 0.052096 ms
[GPU] create_image_d::central_pixel: 0.009408 ms
[GPU] create_image_d::free_ints: 0.071424 ms
[GPU] create_image: 1.81427 ms
[GPU] sample::copy_uv_H->D: 5.40029 ms
[GPU] sample::copy_uvrot_D->D: 0.104512 ms
[GPU] sample::1st_shift: 0.537472 ms
[GPU] sample::FFT: 1.66454 ms
[GPU] sample::2nd_shift: 0.313472 ms
[GPU] sample::interpolate: 0.40976 ms
[GPU] sample::apply_phase_sampled: 0.111104 ms
[GPU] sample_tot: 8.87146 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121792 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.172352 ms
[GPU] reduce_chi2: 0.321984 ms
[GPU] chi2_profile::free_all: 0.311296 ms
[GPU] chi2_profile_tot_gputimer: 18.0571 ms
[CPU] chi2_profile_tot: 18.0762 ms

[GPU] chi2_profile::malloc_fint: 0.75888 ms
[GPU] chi2_profile::copy_observations: 6.58861 ms
[GPU] create_image_d::malloc_image: 1.16221 ms
[GPU] create_image_d::memset: 0.258624 ms
[GPU] create_image_d::malloc_ints: 0.696064 ms
[GPU] create_image_d::copy_ints_H->D: 0.0104 ms
[GPU] create_image_d::sweep: 0.05152 ms
[GPU] create_image_d::central_pixel: 0.010176 ms
[GPU] create_image_d::free_ints: 0.06928 ms
[GPU] create_image: 2.33968 ms
[GPU] sample::copy_uv_H->D: 5.78115 ms
[GPU] sample::copy_uvrot_D->D: 0.089056 ms
[GPU] sample::1st_shift: 0.536128 ms
[GPU] sample::FFT: 1.7951 ms
[GPU] sample::2nd_shift: 0.308384 ms
[GPU] sample::interpolate: 0.416192 ms
[GPU] sample::apply_phase_sampled: 0.111488 ms
[GPU] sample_tot: 9.38061 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12336 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.20784 ms
[GPU] reduce_chi2: 0.358336 ms
[GPU] chi2_profile::free_all: 0.322272 ms
[GPU] chi2_profile_tot_gputimer: 19.8451 ms
[CPU] chi2_profile_tot: 19.8653 ms

[GPU] chi2_profile::malloc_fint: 0.70368 ms
[GPU] chi2_profile::copy_observations: 8.60288 ms
[GPU] create_image_d::malloc_image: 0.748032 ms
[GPU] create_image_d::memset: 0.267456 ms
[GPU] create_image_d::malloc_ints: 0.70464 ms
[GPU] create_image_d::copy_ints_H->D: 0.011904 ms
[GPU] create_image_d::sweep: 0.056672 ms
[GPU] create_image_d::central_pixel: 0.019584 ms
[GPU] create_image_d::free_ints: 0.113632 ms
[GPU] create_image: 2.00294 ms
[GPU] sample::copy_uv_H->D: 6.85488 ms
[GPU] sample::copy_uvrot_D->D: 0.09088 ms
[GPU] sample::1st_shift: 0.545568 ms
[GPU] sample::FFT: 1.89667 ms
[GPU] sample::2nd_shift: 0.308352 ms
[GPU] sample::interpolate: 0.415456 ms
[GPU] sample::apply_phase_sampled: 0.109632 ms
[GPU] sample_tot: 10.5439 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.209664 ms
[GPU] reduce_chi2: 0.360672 ms
[GPU] chi2_profile::free_all: 0.337504 ms
[GPU] chi2_profile_tot_gputimer: 22.6601 ms
[CPU] chi2_profile_tot: 22.6804 ms

[GPU] chi2_profile::malloc_fint: 0.793472 ms
[GPU] chi2_profile::copy_observations: 7.95485 ms
[GPU] create_image_d::malloc_image: 0.718912 ms
[GPU] create_image_d::memset: 0.2584 ms
[GPU] create_image_d::malloc_ints: 0.644288 ms
[GPU] create_image_d::copy_ints_H->D: 0.010272 ms
[GPU] create_image_d::sweep: 0.055552 ms
[GPU] create_image_d::central_pixel: 0.011584 ms
[GPU] create_image_d::free_ints: 0.076608 ms
[GPU] create_image: 1.8568 ms
[GPU] sample::copy_uv_H->D: 6.92653 ms
[GPU] sample::copy_uvrot_D->D: 0.093408 ms
[GPU] sample::1st_shift: 0.5336 ms
[GPU] sample::FFT: 1.79958 ms
[GPU] sample::2nd_shift: 0.30848 ms
[GPU] sample::interpolate: 0.41232 ms
[GPU] sample::apply_phase_sampled: 0.110944 ms
[GPU] sample_tot: 10.4908 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.24336 ms
[GPU] reduce_chi2: 0.395712 ms
[GPU] chi2_profile::free_all: 0.30896 ms
[GPU] chi2_profile_tot_gputimer: 21.8972 ms
[CPU] chi2_profile_tot: 21.9182 ms

[GPU] chi2_profile::malloc_fint: 0.764992 ms
[GPU] chi2_profile::copy_observations: 8.32829 ms
[GPU] create_image_d::malloc_image: 0.69728 ms
[GPU] create_image_d::memset: 0.258528 ms
[GPU] create_image_d::malloc_ints: 0.661152 ms
[GPU] create_image_d::copy_ints_H->D: 0.0112 ms
[GPU] create_image_d::sweep: 0.052352 ms
[GPU] create_image_d::central_pixel: 0.010464 ms
[GPU] create_image_d::free_ints: 0.07216 ms
[GPU] create_image: 1.84461 ms
[GPU] sample::copy_uv_H->D: 6.48717 ms
[GPU] sample::copy_uvrot_D->D: 0.08848 ms
[GPU] sample::1st_shift: 0.533248 ms
[GPU] sample::FFT: 1.68234 ms
[GPU] sample::2nd_shift: 0.311616 ms
[GPU] sample::interpolate: 0.41216 ms
[GPU] sample::apply_phase_sampled: 0.118272 ms
[GPU] sample_tot: 9.95306 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168384 ms
[GPU] reduce_chi2: 0.3176 ms
[GPU] chi2_profile::free_all: 0.31872 ms
[GPU] chi2_profile_tot_gputimer: 21.6223 ms
[CPU] chi2_profile_tot: 21.6418 ms

[GPU] chi2_profile::malloc_fint: 0.755776 ms
[GPU] chi2_profile::copy_observations: 6.92838 ms
[GPU] create_image_d::malloc_image: 0.73872 ms
[GPU] create_image_d::memset: 0.2568 ms
[GPU] create_image_d::malloc_ints: 0.657312 ms
[GPU] create_image_d::copy_ints_H->D: 0.01056 ms
[GPU] create_image_d::sweep: 0.052512 ms
[GPU] create_image_d::central_pixel: 0.010016 ms
[GPU] create_image_d::free_ints: 0.095648 ms
[GPU] create_image: 1.90339 ms
[GPU] sample::copy_uv_H->D: 5.7103 ms
[GPU] sample::copy_uvrot_D->D: 0.087712 ms
[GPU] sample::1st_shift: 0.53728 ms
[GPU] sample::FFT: 1.76499 ms
[GPU] sample::2nd_shift: 0.30752 ms
[GPU] sample::interpolate: 0.412608 ms
[GPU] sample::apply_phase_sampled: 0.108928 ms
[GPU] sample_tot: 9.23139 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168128 ms
[GPU] reduce_chi2: 0.316096 ms
[GPU] chi2_profile::free_all: 0.284384 ms
[GPU] chi2_profile_tot_gputimer: 19.5136 ms
[CPU] chi2_profile_tot: 19.533 ms

[GPU] chi2_profile::malloc_fint: 0.756256 ms
[GPU] chi2_profile::copy_observations: 6.12416 ms
[GPU] create_image_d::malloc_image: 0.697632 ms
[GPU] create_image_d::memset: 0.256576 ms
[GPU] create_image_d::malloc_ints: 0.685824 ms
[GPU] create_image_d::copy_ints_H->D: 0.010912 ms
[GPU] create_image_d::sweep: 0.052544 ms
[GPU] create_image_d::central_pixel: 0.009024 ms
[GPU] create_image_d::free_ints: 0.086528 ms
[GPU] create_image: 1.88032 ms
[GPU] sample::copy_uv_H->D: 5.3769 ms
[GPU] sample::copy_uvrot_D->D: 0.088672 ms
[GPU] sample::1st_shift: 0.53728 ms
[GPU] sample::FFT: 1.656 ms
[GPU] sample::2nd_shift: 0.310432 ms
[GPU] sample::interpolate: 0.417088 ms
[GPU] sample::apply_phase_sampled: 0.109728 ms
[GPU] sample_tot: 8.79773 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.177248 ms
[GPU] reduce_chi2: 0.327264 ms
[GPU] chi2_profile::free_all: 0.286144 ms
[GPU] chi2_profile_tot_gputimer: 18.2661 ms
[CPU] chi2_profile_tot: 18.285 ms

[GPU] chi2_profile::malloc_fint: 0.705376 ms
[GPU] chi2_profile::copy_observations: 6.0431 ms
[GPU] create_image_d::malloc_image: 0.678048 ms
[GPU] create_image_d::memset: 0.25952 ms
[GPU] create_image_d::malloc_ints: 0.725696 ms
[GPU] create_image_d::copy_ints_H->D: 0.010784 ms
[GPU] create_image_d::sweep: 0.052032 ms
[GPU] create_image_d::central_pixel: 0.010656 ms
[GPU] create_image_d::free_ints: 0.08272 ms
[GPU] create_image: 2.2816 ms
[GPU] sample::copy_uv_H->D: 5.6519 ms
[GPU] sample::copy_uvrot_D->D: 0.088256 ms
[GPU] sample::1st_shift: 0.52992 ms
[GPU] sample::FFT: 1.70826 ms
[GPU] sample::2nd_shift: 0.316384 ms
[GPU] sample::interpolate: 0.415552 ms
[GPU] sample::apply_phase_sampled: 0.1136 ms
[GPU] sample_tot: 9.17798 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.1376 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.173568 ms
[GPU] reduce_chi2: 0.33824 ms
[GPU] chi2_profile::free_all: 0.301632 ms
[GPU] chi2_profile_tot_gputimer: 18.9417 ms
[CPU] chi2_profile_tot: 18.9603 ms

[GPU] chi2_profile::malloc_fint: 0.744768 ms
[GPU] chi2_profile::copy_observations: 6.03856 ms
[GPU] create_image_d::malloc_image: 0.723936 ms
[GPU] create_image_d::memset: 0.255552 ms
[GPU] create_image_d::malloc_ints: 0.655936 ms
[GPU] create_image_d::copy_ints_H->D: 0.034048 ms
[GPU] create_image_d::sweep: 0.051296 ms
[GPU] create_image_d::central_pixel: 0.010272 ms
[GPU] create_image_d::free_ints: 0.07296 ms
[GPU] create_image: 1.88538 ms
[GPU] sample::copy_uv_H->D: 5.36061 ms
[GPU] sample::copy_uvrot_D->D: 0.091776 ms
[GPU] sample::1st_shift: 0.533824 ms
[GPU] sample::FFT: 1.73994 ms
[GPU] sample::2nd_shift: 0.310912 ms
[GPU] sample::interpolate: 0.413696 ms
[GPU] sample::apply_phase_sampled: 0.111328 ms
[GPU] sample_tot: 9.17501 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.126464 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.178816 ms
[GPU] reduce_chi2: 0.337024 ms
[GPU] chi2_profile::free_all: 0.327808 ms
[GPU] chi2_profile_tot_gputimer: 18.6078 ms
[CPU] chi2_profile_tot: 18.6271 ms

[GPU] chi2_profile::malloc_fint: 1.2504 ms
[GPU] chi2_profile::copy_observations: 7.60618 ms
[GPU] create_image_d::malloc_image: 0.681088 ms
[GPU] create_image_d::memset: 0.255328 ms
[GPU] create_image_d::malloc_ints: 0.659008 ms
[GPU] create_image_d::copy_ints_H->D: 0.010848 ms
[GPU] create_image_d::sweep: 0.051712 ms
[GPU] create_image_d::central_pixel: 0.01072 ms
[GPU] create_image_d::free_ints: 0.070624 ms
[GPU] create_image: 1.82128 ms
[GPU] sample::copy_uv_H->D: 5.5745 ms
[GPU] sample::copy_uvrot_D->D: 0.089952 ms
[GPU] sample::1st_shift: 0.534656 ms
[GPU] sample::FFT: 1.70467 ms
[GPU] sample::2nd_shift: 0.313696 ms
[GPU] sample::interpolate: 0.411264 ms
[GPU] sample::apply_phase_sampled: 0.110784 ms
[GPU] sample_tot: 9.04378 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.181728 ms
[GPU] reduce_chi2: 0.329312 ms
[GPU] chi2_profile::free_all: 0.286848 ms
[GPU] chi2_profile_tot_gputimer: 20.441 ms
[CPU] chi2_profile_tot: 20.4653 ms

[GPU] chi2_profile::malloc_fint: 0.722848 ms
[GPU] chi2_profile::copy_observations: 6.30726 ms
[GPU] create_image_d::malloc_image: 0.690112 ms
[GPU] create_image_d::memset: 0.256224 ms
[GPU] create_image_d::malloc_ints: 0.654848 ms
[GPU] create_image_d::copy_ints_H->D: 0.010112 ms
[GPU] create_image_d::sweep: 0.050944 ms
[GPU] create_image_d::central_pixel: 0.010304 ms
[GPU] create_image_d::free_ints: 0.070112 ms
[GPU] create_image: 1.82282 ms
[GPU] sample::copy_uv_H->D: 5.47072 ms
[GPU] sample::copy_uvrot_D->D: 0.088512 ms
[GPU] sample::1st_shift: 0.538048 ms
[GPU] sample::FFT: 1.77459 ms
[GPU] sample::2nd_shift: 0.309632 ms
[GPU] sample::interpolate: 0.413888 ms
[GPU] sample::apply_phase_sampled: 0.108416 ms
[GPU] sample_tot: 9.01242 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121792 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.172 ms
[GPU] reduce_chi2: 0.320704 ms
[GPU] chi2_profile::free_all: 0.29632 ms
[GPU] chi2_profile_tot_gputimer: 18.5767 ms
[CPU] chi2_profile_tot: 18.5957 ms

[GPU] chi2_profile::malloc_fint: 0.71456 ms
[GPU] chi2_profile::copy_observations: 6.1121 ms
[GPU] create_image_d::malloc_image: 0.702048 ms
[GPU] create_image_d::memset: 0.256352 ms
[GPU] create_image_d::malloc_ints: 0.651808 ms
[GPU] create_image_d::copy_ints_H->D: 0.010976 ms
[GPU] create_image_d::sweep: 0.051008 ms
[GPU] create_image_d::central_pixel: 0.010048 ms
[GPU] create_image_d::free_ints: 0.070592 ms
[GPU] create_image: 1.83498 ms
[GPU] sample::copy_uv_H->D: 5.31693 ms
[GPU] sample::copy_uvrot_D->D: 0.089024 ms
[GPU] sample::1st_shift: 0.536352 ms
[GPU] sample::FFT: 1.6919 ms
[GPU] sample::2nd_shift: 0.309088 ms
[GPU] sample::interpolate: 0.41296 ms
[GPU] sample::apply_phase_sampled: 0.111104 ms
[GPU] sample_tot: 8.80931 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12304 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.169472 ms
[GPU] reduce_chi2: 0.335488 ms
[GPU] chi2_profile::free_all: 0.30336 ms
[GPU] chi2_profile_tot_gputimer: 18.2033 ms
[CPU] chi2_profile_tot: 18.2314 ms

[GPU] chi2_profile::malloc_fint: 0.733824 ms
[GPU] chi2_profile::copy_observations: 6.01651 ms
[GPU] create_image_d::malloc_image: 0.663968 ms
[GPU] create_image_d::memset: 0.257056 ms
[GPU] create_image_d::malloc_ints: 0.63344 ms
[GPU] create_image_d::copy_ints_H->D: 0.010304 ms
[GPU] create_image_d::sweep: 0.060864 ms
[GPU] create_image_d::central_pixel: 0.008704 ms
[GPU] create_image_d::free_ints: 0.071744 ms
[GPU] create_image: 1.78666 ms
[GPU] sample::copy_uv_H->D: 5.03034 ms
[GPU] sample::copy_uvrot_D->D: 0.089536 ms
[GPU] sample::1st_shift: 0.5344 ms
[GPU] sample::FFT: 1.70845 ms
[GPU] sample::2nd_shift: 0.31456 ms
[GPU] sample::interpolate: 0.415424 ms
[GPU] sample::apply_phase_sampled: 0.110432 ms
[GPU] sample_tot: 8.53382 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12208 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168896 ms
[GPU] reduce_chi2: 0.31872 ms
[GPU] chi2_profile::free_all: 0.28304 ms
[GPU] chi2_profile_tot_gputimer: 17.7674 ms
[CPU] chi2_profile_tot: 17.7868 ms

[GPU] chi2_profile::malloc_fint: 0.72704 ms
[GPU] chi2_profile::copy_observations: 6.01251 ms
[GPU] create_image_d::malloc_image: 0.665088 ms
[GPU] create_image_d::memset: 0.257536 ms
[GPU] create_image_d::malloc_ints: 0.657696 ms
[GPU] create_image_d::copy_ints_H->D: 0.010816 ms
[GPU] create_image_d::sweep: 0.051712 ms
[GPU] create_image_d::central_pixel: 0.009664 ms
[GPU] create_image_d::free_ints: 0.070848 ms
[GPU] create_image: 1.80464 ms
[GPU] sample::copy_uv_H->D: 5.38915 ms
[GPU] sample::copy_uvrot_D->D: 0.08816 ms
[GPU] sample::1st_shift: 0.534336 ms
[GPU] sample::FFT: 1.65894 ms
[GPU] sample::2nd_shift: 0.314496 ms
[GPU] sample::interpolate: 0.414112 ms
[GPU] sample::apply_phase_sampled: 0.112256 ms
[GPU] sample_tot: 8.82298 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122912 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.164256 ms
[GPU] reduce_chi2: 0.332032 ms
[GPU] chi2_profile::free_all: 0.302176 ms
[GPU] chi2_profile_tot_gputimer: 18.0972 ms
[CPU] chi2_profile_tot: 18.1164 ms

[GPU] chi2_profile::malloc_fint: 0.711872 ms
[GPU] chi2_profile::copy_observations: 6.67622 ms
[GPU] create_image_d::malloc_image: 0.711904 ms
[GPU] create_image_d::memset: 0.256736 ms
[GPU] create_image_d::malloc_ints: 0.656416 ms
[GPU] create_image_d::copy_ints_H->D: 0.01072 ms
[GPU] create_image_d::sweep: 0.052096 ms
[GPU] create_image_d::central_pixel: 0.010016 ms
[GPU] create_image_d::free_ints: 0.073056 ms
[GPU] create_image: 1.85402 ms
[GPU] sample::copy_uv_H->D: 5.67242 ms
[GPU] sample::copy_uvrot_D->D: 0.088192 ms
[GPU] sample::1st_shift: 0.539488 ms
[GPU] sample::FFT: 1.69261 ms
[GPU] sample::2nd_shift: 0.311232 ms
[GPU] sample::interpolate: 0.412768 ms
[GPU] sample::apply_phase_sampled: 0.11056 ms
[GPU] sample_tot: 9.12915 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122304 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.182816 ms
[GPU] reduce_chi2: 0.346208 ms
[GPU] chi2_profile::free_all: 0.30496 ms
[GPU] chi2_profile_tot_gputimer: 19.1298 ms
[CPU] chi2_profile_tot: 19.1487 ms

[GPU] chi2_profile::malloc_fint: 0.766784 ms
[GPU] chi2_profile::copy_observations: 6.07197 ms
[GPU] create_image_d::malloc_image: 0.71536 ms
[GPU] create_image_d::memset: 0.25632 ms
[GPU] create_image_d::malloc_ints: 0.67584 ms
[GPU] create_image_d::copy_ints_H->D: 0.010592 ms
[GPU] create_image_d::sweep: 0.051008 ms
[GPU] create_image_d::central_pixel: 0.010624 ms
[GPU] create_image_d::free_ints: 0.087936 ms
[GPU] create_image: 1.8905 ms
[GPU] sample::copy_uv_H->D: 5.47078 ms
[GPU] sample::copy_uvrot_D->D: 0.088288 ms
[GPU] sample::1st_shift: 0.53328 ms
[GPU] sample::FFT: 1.78048 ms
[GPU] sample::2nd_shift: 0.344928 ms
[GPU] sample::interpolate: 0.412096 ms
[GPU] sample::apply_phase_sampled: 0.109536 ms
[GPU] sample_tot: 9.06637 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.137472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.165472 ms
[GPU] reduce_chi2: 0.33312 ms
[GPU] chi2_profile::free_all: 0.285664 ms
[GPU] chi2_profile_tot_gputimer: 18.5097 ms
[CPU] chi2_profile_tot: 18.528 ms

[GPU] chi2_profile::malloc_fint: 0.802432 ms
[GPU] chi2_profile::copy_observations: 6.01018 ms
[GPU] create_image_d::malloc_image: 0.700704 ms
[GPU] create_image_d::memset: 0.26208 ms
[GPU] create_image_d::malloc_ints: 0.653568 ms
[GPU] create_image_d::copy_ints_H->D: 0.010656 ms
[GPU] create_image_d::sweep: 0.051456 ms
[GPU] create_image_d::central_pixel: 0.019456 ms
[GPU] create_image_d::free_ints: 0.073024 ms
[GPU] create_image: 1.85283 ms
[GPU] sample::copy_uv_H->D: 5.35526 ms
[GPU] sample::copy_uvrot_D->D: 0.088256 ms
[GPU] sample::1st_shift: 0.529728 ms
[GPU] sample::FFT: 1.69776 ms
[GPU] sample::2nd_shift: 0.312064 ms
[GPU] sample::interpolate: 0.415712 ms
[GPU] sample::apply_phase_sampled: 0.112064 ms
[GPU] sample_tot: 8.87882 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.166528 ms
[GPU] reduce_chi2: 0.315872 ms
[GPU] chi2_profile::free_all: 0.307744 ms
[GPU] chi2_profile_tot_gputimer: 18.2626 ms
[CPU] chi2_profile_tot: 18.2817 ms
2048	1.000000e+06	float64	None	32	3.673310e-01	1.933321e-02	1.425328e-03	1.785398e-02
# |--> timings: [0.018416166305541992, 0.018484830856323242, 0.01835799217224121, 0.018149852752685547, 0.020000934600830078, 0.02283310890197754, 0.02207803726196289, 0.02177715301513672, 0.019617080688476562, 0.01836109161376953, 0.019032001495361328, 0.01886606216430664, 0.020560026168823242, 0.0186769962310791, 0.01830005645751953, 0.017853975296020508, 0.018198013305664062, 0.01923394203186035, 0.018594980239868164, 0.01835489273071289]

[CPU] chi2_profile::malloc_fint: 0.00743 ms
[CPU] create_image: 14.9972 ms
[CPU] sample::1st_shift: 2.60074 ms
[CPU] sample::FFT: 44.5983 ms
[CPU] sample::2nd_shift: 2.87052 ms
[CPU] sample::interpolate: 81.578 ms
[CPU] sample::apply_phase_sampled: 75.8174 ms
[CPU] sample_tot: 216.062 ms
[CPU] sample_profile_tot: 231.406 ms
[CPU] diff_weighted: 8.94675 ms
[CPU] reduce_chi2_tot: 13.8404 ms
[CPU] chi2_profile::free_fint: 0.001585 ms
[CPU] chi2_profile_tot: 245.279 ms

[CPU] chi2_profile::malloc_fint: 0.001539 ms
[CPU] create_image: 15.0997 ms
[CPU] sample::1st_shift: 2.99565 ms
[CPU] sample::FFT: 39.8233 ms
[CPU] sample::2nd_shift: 2.59833 ms
[CPU] sample::interpolate: 97.4236 ms
[CPU] sample::apply_phase_sampled: 73.9739 ms
[CPU] sample_tot: 221.875 ms
[CPU] sample_profile_tot: 237.366 ms
[CPU] diff_weighted: 9.31146 ms
[CPU] reduce_chi2_tot: 14.4914 ms
[CPU] chi2_profile::free_fint: 0.00247 ms
[CPU] chi2_profile_tot: 251.888 ms

[CPU] chi2_profile::malloc_fint: 0.001501 ms
[CPU] create_image: 15.2882 ms
[CPU] sample::1st_shift: 2.61897 ms
[CPU] sample::FFT: 37.0492 ms
[CPU] sample::2nd_shift: 2.53825 ms
[CPU] sample::interpolate: 98.4592 ms
[CPU] sample::apply_phase_sampled: 74.387 ms
[CPU] sample_tot: 220.148 ms
[CPU] sample_profile_tot: 235.83 ms
[CPU] diff_weighted: 8.84123 ms
[CPU] reduce_chi2_tot: 13.6398 ms
[CPU] chi2_profile::free_fint: 0.000744001 ms
[CPU] chi2_profile_tot: 249.487 ms

[CPU] chi2_profile::malloc_fint: 0.001286 ms
[CPU] create_image: 15.2566 ms
[CPU] sample::1st_shift: 2.88893 ms
[CPU] sample::FFT: 36.7394 ms
[CPU] sample::2nd_shift: 2.56361 ms
[CPU] sample::interpolate: 102.954 ms
[CPU] sample::apply_phase_sampled: 76.5311 ms
[CPU] sample_tot: 226.529 ms
[CPU] sample_profile_tot: 242.165 ms
[CPU] diff_weighted: 9.08239 ms
[CPU] reduce_chi2_tot: 14.0001 ms
[CPU] chi2_profile::free_fint: 0.000774 ms
[CPU] chi2_profile_tot: 256.199 ms

[CPU] chi2_profile::malloc_fint: 0.001255 ms
[CPU] create_image: 15.4038 ms
[CPU] sample::1st_shift: 2.93998 ms
[CPU] sample::FFT: 37.3011 ms
[CPU] sample::2nd_shift: 2.48752 ms
[CPU] sample::interpolate: 99.9716 ms
[CPU] sample::apply_phase_sampled: 76.3054 ms
[CPU] sample_tot: 224.302 ms
[CPU] sample_profile_tot: 240.077 ms
[CPU] diff_weighted: 9.39485 ms
[CPU] reduce_chi2_tot: 14.459 ms
[CPU] chi2_profile::free_fint: 0.001109 ms
[CPU] chi2_profile_tot: 254.554 ms

[CPU] chi2_profile::malloc_fint: 0.001165 ms
[CPU] create_image: 15.3485 ms
[CPU] sample::1st_shift: 2.77702 ms
[CPU] sample::FFT: 37.1432 ms
[CPU] sample::2nd_shift: 2.55043 ms
[CPU] sample::interpolate: 98.2122 ms
[CPU] sample::apply_phase_sampled: 75.4512 ms
[CPU] sample_tot: 221.855 ms
[CPU] sample_profile_tot: 237.599 ms
[CPU] diff_weighted: 9.08337 ms
[CPU] reduce_chi2_tot: 13.9097 ms
[CPU] chi2_profile::free_fint: 0.00102 ms
[CPU] chi2_profile_tot: 251.525 ms

[CPU] chi2_profile::malloc_fint: 0.001051 ms
[CPU] create_image: 15.411 ms
[CPU] sample::1st_shift: 3.00306 ms
[CPU] sample::FFT: 38.0259 ms
[CPU] sample::2nd_shift: 3.18105 ms
[CPU] sample::interpolate: 105.572 ms
[CPU] sample::apply_phase_sampled: 78.5238 ms
[CPU] sample_tot: 233.449 ms
[CPU] sample_profile_tot: 249.19 ms
[CPU] diff_weighted: 10.2003 ms
[CPU] reduce_chi2_tot: 15.1041 ms
[CPU] chi2_profile::free_fint: 0.001088 ms
[CPU] chi2_profile_tot: 264.31 ms

[CPU] chi2_profile::malloc_fint: 0.001404 ms
[CPU] create_image: 15.1664 ms
[CPU] sample::1st_shift: 2.91207 ms
[CPU] sample::FFT: 37.675 ms
[CPU] sample::2nd_shift: 2.63324 ms
[CPU] sample::interpolate: 100.121 ms
[CPU] sample::apply_phase_sampled: 75.5854 ms
[CPU] sample_tot: 225.767 ms
[CPU] sample_profile_tot: 241.317 ms
[CPU] diff_weighted: 9.14287 ms
[CPU] reduce_chi2_tot: 14.0034 ms
[CPU] chi2_profile::free_fint: 0.000849999 ms
[CPU] chi2_profile_tot: 255.337 ms

[CPU] chi2_profile::malloc_fint: 0.00116 ms
[CPU] create_image: 15.0481 ms
[CPU] sample::1st_shift: 2.92842 ms
[CPU] sample::FFT: 37.4199 ms
[CPU] sample::2nd_shift: 2.42928 ms
[CPU] sample::interpolate: 96.7507 ms
[CPU] sample::apply_phase_sampled: 75.1061 ms
[CPU] sample_tot: 219.579 ms
[CPU] sample_profile_tot: 235.044 ms
[CPU] diff_weighted: 8.68584 ms
[CPU] reduce_chi2_tot: 13.4646 ms
[CPU] chi2_profile::free_fint: 0.000991 ms
[CPU] chi2_profile_tot: 248.525 ms

[CPU] chi2_profile::malloc_fint: 0.001212 ms
[CPU] create_image: 14.281 ms
[CPU] sample::1st_shift: 2.90012 ms
[CPU] sample::FFT: 37.4865 ms
[CPU] sample::2nd_shift: 5.00244 ms
[CPU] sample::interpolate: 101.072 ms
[CPU] sample::apply_phase_sampled: 74.8416 ms
[CPU] sample_tot: 226.61 ms
[CPU] sample_profile_tot: 241.275 ms
[CPU] diff_weighted: 8.91646 ms
[CPU] reduce_chi2_tot: 13.8059 ms
[CPU] chi2_profile::free_fint: 0.006168 ms
[CPU] chi2_profile_tot: 255.103 ms

[CPU] chi2_profile::malloc_fint: 0.00173 ms
[CPU] create_image: 14.4468 ms
[CPU] sample::1st_shift: 2.92185 ms
[CPU] sample::FFT: 37.031 ms
[CPU] sample::2nd_shift: 2.53347 ms
[CPU] sample::interpolate: 96.8425 ms
[CPU] sample::apply_phase_sampled: 81.0572 ms
[CPU] sample_tot: 225.624 ms
[CPU] sample_profile_tot: 240.593 ms
[CPU] diff_weighted: 17.1952 ms
[CPU] reduce_chi2_tot: 25.8578 ms
[CPU] chi2_profile::free_fint: 0.001532 ms
[CPU] chi2_profile_tot: 266.475 ms

[CPU] chi2_profile::malloc_fint: 0.001916 ms
[CPU] create_image: 19.8172 ms
[CPU] sample::1st_shift: 3.681 ms
[CPU] sample::FFT: 52.6953 ms
[CPU] sample::2nd_shift: 3.16915 ms
[CPU] sample::interpolate: 104.097 ms
[CPU] sample::apply_phase_sampled: 89.1789 ms
[CPU] sample_tot: 258.078 ms
[CPU] sample_profile_tot: 278.309 ms
[CPU] diff_weighted: 10.6027 ms
[CPU] reduce_chi2_tot: 16.3745 ms
[CPU] chi2_profile::free_fint: 0.001112 ms
[CPU] chi2_profile_tot: 294.706 ms

[CPU] chi2_profile::malloc_fint: 0.001694 ms
[CPU] create_image: 16.4826 ms
[CPU] sample::1st_shift: 3.82986 ms
[CPU] sample::FFT: 50.9678 ms
[CPU] sample::2nd_shift: 5.62522 ms
[CPU] sample::interpolate: 104.196 ms
[CPU] sample::apply_phase_sampled: 89.2395 ms
[CPU] sample_tot: 259.409 ms
[CPU] sample_profile_tot: 276.269 ms
[CPU] diff_weighted: 10.6157 ms
[CPU] reduce_chi2_tot: 16.3774 ms
[CPU] chi2_profile::free_fint: 0.001195 ms
[CPU] chi2_profile_tot: 292.667 ms

[CPU] chi2_profile::malloc_fint: 0.001449 ms
[CPU] create_image: 16.547 ms
[CPU] sample::1st_shift: 3.2557 ms
[CPU] sample::FFT: 44.7321 ms
[CPU] sample::2nd_shift: 3.01019 ms
[CPU] sample::interpolate: 112.418 ms
[CPU] sample::apply_phase_sampled: 74.02 ms
[CPU] sample_tot: 242.531 ms
[CPU] sample_profile_tot: 259.451 ms
[CPU] diff_weighted: 8.77011 ms
[CPU] reduce_chi2_tot: 13.5334 ms
[CPU] chi2_profile::free_fint: 0.001038 ms
[CPU] chi2_profile_tot: 273.002 ms

[CPU] chi2_profile::malloc_fint: 0.001707 ms
[CPU] create_image: 16.5785 ms
[CPU] sample::1st_shift: 3.5174 ms
[CPU] sample::FFT: 37.9912 ms
[CPU] sample::2nd_shift: 2.58983 ms
[CPU] sample::interpolate: 103.519 ms
[CPU] sample::apply_phase_sampled: 80.4597 ms
[CPU] sample_tot: 235.009 ms
[CPU] sample_profile_tot: 251.974 ms
[CPU] diff_weighted: 10.5414 ms
[CPU] reduce_chi2_tot: 15.7235 ms
[CPU] chi2_profile::free_fint: 0.003183 ms
[CPU] chi2_profile_tot: 267.746 ms

[CPU] chi2_profile::malloc_fint: 0.001392 ms
[CPU] create_image: 16.5838 ms
[CPU] sample::1st_shift: 3.05081 ms
[CPU] sample::FFT: 37.9139 ms
[CPU] sample::2nd_shift: 2.65528 ms
[CPU] sample::interpolate: 102.532 ms
[CPU] sample::apply_phase_sampled: 79.2926 ms
[CPU] sample_tot: 230.989 ms
[CPU] sample_profile_tot: 248.001 ms
[CPU] diff_weighted: 9.20511 ms
[CPU] reduce_chi2_tot: 14.1198 ms
[CPU] chi2_profile::free_fint: 0.001272 ms
[CPU] chi2_profile_tot: 262.138 ms

[CPU] chi2_profile::malloc_fint: 0.001799 ms
[CPU] create_image: 16.1437 ms
[CPU] sample::1st_shift: 3.15926 ms
[CPU] sample::FFT: 37.3911 ms
[CPU] sample::2nd_shift: 5.26892 ms
[CPU] sample::interpolate: 109.731 ms
[CPU] sample::apply_phase_sampled: 76.2874 ms
[CPU] sample_tot: 237.8 ms
[CPU] sample_profile_tot: 254.341 ms
[CPU] diff_weighted: 9.09187 ms
[CPU] reduce_chi2_tot: 14.081 ms
[CPU] chi2_profile::free_fint: 0.008954 ms
[CPU] chi2_profile_tot: 268.447 ms

[CPU] chi2_profile::malloc_fint: 0.001341 ms
[CPU] create_image: 15.8929 ms
[CPU] sample::1st_shift: 2.9105 ms
[CPU] sample::FFT: 37.5223 ms
[CPU] sample::2nd_shift: 2.54724 ms
[CPU] sample::interpolate: 104.591 ms
[CPU] sample::apply_phase_sampled: 77.9826 ms
[CPU] sample_tot: 230.974 ms
[CPU] sample_profile_tot: 247.271 ms
[CPU] diff_weighted: 8.82343 ms
[CPU] reduce_chi2_tot: 13.7098 ms
[CPU] chi2_profile::free_fint: 0.001054 ms
[CPU] chi2_profile_tot: 261.015 ms

[CPU] chi2_profile::malloc_fint: 0.00169 ms
[CPU] create_image: 15.7922 ms
[CPU] sample::1st_shift: 2.94565 ms
[CPU] sample::FFT: 37.1728 ms
[CPU] sample::2nd_shift: 2.64377 ms
[CPU] sample::interpolate: 105.429 ms
[CPU] sample::apply_phase_sampled: 77.3211 ms
[CPU] sample_tot: 230.862 ms
[CPU] sample_profile_tot: 247.07 ms
[CPU] diff_weighted: 9.14844 ms
[CPU] reduce_chi2_tot: 14.1828 ms
[CPU] chi2_profile::free_fint: 0.001177 ms
[CPU] chi2_profile_tot: 261.271 ms

[CPU] chi2_profile::malloc_fint: 0.001143 ms
[CPU] create_image: 16.4753 ms
[CPU] sample::1st_shift: 3.6461 ms
[CPU] sample::FFT: 42.3585 ms
[CPU] sample::2nd_shift: 4.44466 ms
[CPU] sample::interpolate: 101.411 ms
[CPU] sample::apply_phase_sampled: 74.7798 ms
[CPU] sample_tot: 232.956 ms
[CPU] sample_profile_tot: 249.812 ms
[CPU] diff_weighted: 9.07452 ms
[CPU] reduce_chi2_tot: 13.9411 ms
[CPU] chi2_profile::free_fint: 0.00116 ms
[CPU] chi2_profile_tot: 263.769 ms
2048	1.000000e+06	float64	1	None	5.001574e+00	2.632407e-01	1.245243e-02	2.454622e-01
# |--> timings: [0.24546217918395996, 0.2520599365234375, 0.24964594841003418, 0.25638794898986816, 0.25472187995910645, 0.25171494483947754, 0.2644960880279541, 0.25550079345703125, 0.24867510795593262, 0.25530004501342773, 0.2666800022125244, 0.2948939800262451, 0.29282498359680176, 0.27315616607666016, 0.26795005798339844, 0.26231908798217773, 0.2686309814453125, 0.261214017868042, 0.2614309787750244, 0.26397085189819336]

[CPU] chi2_profile::malloc_fint: 0.001295 ms
[CPU] create_image: 16.4578 ms
[CPU] sample::1st_shift: 6.26138 ms
[CPU] sample::FFT: 37.9774 ms
[CPU] sample::2nd_shift: 2.83778 ms
[CPU] sample::interpolate: 64.9819 ms
[CPU] sample::apply_phase_sampled: 45.2425 ms
[CPU] sample_tot: 162.747 ms
[CPU] sample_profile_tot: 179.697 ms
[CPU] diff_weighted: 5.79071 ms
[CPU] reduce_chi2_tot: 8.71115 ms
[CPU] chi2_profile::free_fint: 0.001592 ms
[CPU] chi2_profile_tot: 188.428 ms

[CPU] chi2_profile::malloc_fint: 0.014786 ms
[CPU] create_image: 14.8923 ms
[CPU] sample::1st_shift: 3.16676 ms
[CPU] sample::FFT: 23.659 ms
[CPU] sample::2nd_shift: 2.8677 ms
[CPU] sample::interpolate: 59.894 ms
[CPU] sample::apply_phase_sampled: 44.9197 ms
[CPU] sample_tot: 139.916 ms
[CPU] sample_profile_tot: 155.177 ms
[CPU] diff_weighted: 5.51854 ms
[CPU] reduce_chi2_tot: 8.41044 ms
[CPU] chi2_profile::free_fint: 0.001174 ms
[CPU] chi2_profile_tot: 163.616 ms

[CPU] chi2_profile::malloc_fint: 0.001246 ms
[CPU] create_image: 14.2179 ms
[CPU] sample::1st_shift: 3.26625 ms
[CPU] sample::FFT: 23.633 ms
[CPU] sample::2nd_shift: 2.76732 ms
[CPU] sample::interpolate: 56.53 ms
[CPU] sample::apply_phase_sampled: 44.6853 ms
[CPU] sample_tot: 136.053 ms
[CPU] sample_profile_tot: 150.674 ms
[CPU] diff_weighted: 5.74308 ms
[CPU] reduce_chi2_tot: 8.67634 ms
[CPU] chi2_profile::free_fint: 0.006672 ms
[CPU] chi2_profile_tot: 159.373 ms

[CPU] chi2_profile::malloc_fint: 0.001177 ms
[CPU] create_image: 14.5345 ms
[CPU] sample::1st_shift: 3.62645 ms
[CPU] sample::FFT: 27.0345 ms
[CPU] sample::2nd_shift: 2.9387 ms
[CPU] sample::interpolate: 65.9596 ms
[CPU] sample::apply_phase_sampled: 44.2026 ms
[CPU] sample_tot: 149.313 ms
[CPU] sample_profile_tot: 164.335 ms
[CPU] diff_weighted: 5.25552 ms
[CPU] reduce_chi2_tot: 7.9096 ms
[CPU] chi2_profile::free_fint: 0.013025 ms
[CPU] chi2_profile_tot: 172.272 ms

[CPU] chi2_profile::malloc_fint: 0.001103 ms
[CPU] create_image: 14.5869 ms
[CPU] sample::1st_shift: 3.23058 ms
[CPU] sample::FFT: 21.3841 ms
[CPU] sample::2nd_shift: 2.75807 ms
[CPU] sample::interpolate: 50.702 ms
[CPU] sample::apply_phase_sampled: 36.1471 ms
[CPU] sample_tot: 119.138 ms
[CPU] sample_profile_tot: 134.025 ms
[CPU] diff_weighted: 4.872 ms
[CPU] reduce_chi2_tot: 7.20906 ms
[CPU] chi2_profile::free_fint: 0.001183 ms
[CPU] chi2_profile_tot: 141.249 ms

[CPU] chi2_profile::malloc_fint: 0.001388 ms
[CPU] create_image: 13.1985 ms
[CPU] sample::1st_shift: 3.0715 ms
[CPU] sample::FFT: 20.2431 ms
[CPU] sample::2nd_shift: 2.65194 ms
[CPU] sample::interpolate: 63.4185 ms
[CPU] sample::apply_phase_sampled: 37.8834 ms
[CPU] sample_tot: 132.12 ms
[CPU] sample_profile_tot: 145.698 ms
[CPU] diff_weighted: 4.39522 ms
[CPU] reduce_chi2_tot: 6.74877 ms
[CPU] chi2_profile::free_fint: 0.00178 ms
[CPU] chi2_profile_tot: 152.463 ms

[CPU] chi2_profile::malloc_fint: 0.001242 ms
[CPU] create_image: 13.1817 ms
[CPU] sample::1st_shift: 3.11628 ms
[CPU] sample::FFT: 20.0853 ms
[CPU] sample::2nd_shift: 2.80196 ms
[CPU] sample::interpolate: 50.7107 ms
[CPU] sample::apply_phase_sampled: 39.0217 ms
[CPU] sample_tot: 120.662 ms
[CPU] sample_profile_tot: 134.165 ms
[CPU] diff_weighted: 5.20675 ms
[CPU] reduce_chi2_tot: 7.73803 ms
[CPU] chi2_profile::free_fint: 0.001362 ms
[CPU] chi2_profile_tot: 141.92 ms

[CPU] chi2_profile::malloc_fint: 0.00117 ms
[CPU] create_image: 13.5113 ms
[CPU] sample::1st_shift: 3.05047 ms
[CPU] sample::FFT: 21.2222 ms
[CPU] sample::2nd_shift: 2.60126 ms
[CPU] sample::interpolate: 56.116 ms
[CPU] sample::apply_phase_sampled: 38.2816 ms
[CPU] sample_tot: 126.422 ms
[CPU] sample_profile_tot: 140.322 ms
[CPU] diff_weighted: 5.00375 ms
[CPU] reduce_chi2_tot: 7.59691 ms
[CPU] chi2_profile::free_fint: 0.001386 ms
[CPU] chi2_profile_tot: 147.938 ms

[CPU] chi2_profile::malloc_fint: 0.001132 ms
[CPU] create_image: 14.2278 ms
[CPU] sample::1st_shift: 3.18624 ms
[CPU] sample::FFT: 20.8421 ms
[CPU] sample::2nd_shift: 2.91133 ms
[CPU] sample::interpolate: 51.657 ms
[CPU] sample::apply_phase_sampled: 36.206 ms
[CPU] sample_tot: 119.828 ms
[CPU] sample_profile_tot: 134.411 ms
[CPU] diff_weighted: 4.42852 ms
[CPU] reduce_chi2_tot: 6.77443 ms
[CPU] chi2_profile::free_fint: 0.001533 ms
[CPU] chi2_profile_tot: 141.202 ms

[CPU] chi2_profile::malloc_fint: 0.000927999 ms
[CPU] create_image: 14.6735 ms
[CPU] sample::1st_shift: 3.05442 ms
[CPU] sample::FFT: 20.9557 ms
[CPU] sample::2nd_shift: 2.64919 ms
[CPU] sample::interpolate: 51.4003 ms
[CPU] sample::apply_phase_sampled: 36.6237 ms
[CPU] sample_tot: 119.649 ms
[CPU] sample_profile_tot: 134.669 ms
[CPU] diff_weighted: 4.74205 ms
[CPU] reduce_chi2_tot: 7.28501 ms
[CPU] chi2_profile::free_fint: 0.001044 ms
[CPU] chi2_profile_tot: 141.972 ms

[CPU] chi2_profile::malloc_fint: 0.001374 ms
[CPU] create_image: 13.6095 ms
[CPU] sample::1st_shift: 3.14011 ms
[CPU] sample::FFT: 21.7014 ms
[CPU] sample::2nd_shift: 3.31913 ms
[CPU] sample::interpolate: 67.651 ms
[CPU] sample::apply_phase_sampled: 39.1027 ms
[CPU] sample_tot: 140.431 ms
[CPU] sample_profile_tot: 154.42 ms
[CPU] diff_weighted: 4.6971 ms
[CPU] reduce_chi2_tot: 7.17246 ms
[CPU] chi2_profile::free_fint: 0.001166 ms
[CPU] chi2_profile_tot: 161.608 ms

[CPU] chi2_profile::malloc_fint: 0.001185 ms
[CPU] create_image: 14.1292 ms
[CPU] sample::1st_shift: 3.26874 ms
[CPU] sample::FFT: 21.0158 ms
[CPU] sample::2nd_shift: 2.76911 ms
[CPU] sample::interpolate: 53.6919 ms
[CPU] sample::apply_phase_sampled: 36.7686 ms
[CPU] sample_tot: 122.739 ms
[CPU] sample_profile_tot: 137.179 ms
[CPU] diff_weighted: 4.98628 ms
[CPU] reduce_chi2_tot: 7.36928 ms
[CPU] chi2_profile::free_fint: 0.001135 ms
[CPU] chi2_profile_tot: 144.563 ms

[CPU] chi2_profile::malloc_fint: 0.001454 ms
[CPU] create_image: 13.7582 ms
[CPU] sample::1st_shift: 3.02456 ms
[CPU] sample::FFT: 20.5422 ms
[CPU] sample::2nd_shift: 2.69751 ms
[CPU] sample::interpolate: 59.9264 ms
[CPU] sample::apply_phase_sampled: 39.4093 ms
[CPU] sample_tot: 130.671 ms
[CPU] sample_profile_tot: 144.844 ms
[CPU] diff_weighted: 5.46856 ms
[CPU] reduce_chi2_tot: 7.94185 ms
[CPU] chi2_profile::free_fint: 0.0013 ms
[CPU] chi2_profile_tot: 152.804 ms

[CPU] chi2_profile::malloc_fint: 0.001492 ms
[CPU] create_image: 14.304 ms
[CPU] sample::1st_shift: 3.29121 ms
[CPU] sample::FFT: 21.4127 ms
[CPU] sample::2nd_shift: 2.65208 ms
[CPU] sample::interpolate: 53.1688 ms
[CPU] sample::apply_phase_sampled: 38.8612 ms
[CPU] sample_tot: 125.102 ms
[CPU] sample_profile_tot: 139.724 ms
[CPU] diff_weighted: 4.81409 ms
[CPU] reduce_chi2_tot: 7.36844 ms
[CPU] chi2_profile::free_fint: 0.000968001 ms
[CPU] chi2_profile_tot: 147.108 ms

[CPU] chi2_profile::malloc_fint: 0.001157 ms
[CPU] create_image: 13.956 ms
[CPU] sample::1st_shift: 3.1353 ms
[CPU] sample::FFT: 21.5203 ms
[CPU] sample::2nd_shift: 2.74656 ms
[CPU] sample::interpolate: 52.4558 ms
[CPU] sample::apply_phase_sampled: 37.9792 ms
[CPU] sample_tot: 122.728 ms
[CPU] sample_profile_tot: 137.095 ms
[CPU] diff_weighted: 4.79347 ms
[CPU] reduce_chi2_tot: 7.39403 ms
[CPU] chi2_profile::free_fint: 0.001207 ms
[CPU] chi2_profile_tot: 144.506 ms

[CPU] chi2_profile::malloc_fint: 0.001446 ms
[CPU] create_image: 14.1319 ms
[CPU] sample::1st_shift: 3.96466 ms
[CPU] sample::FFT: 21.6451 ms
[CPU] sample::2nd_shift: 3.03158 ms
[CPU] sample::interpolate: 57.716 ms
[CPU] sample::apply_phase_sampled: 40.0895 ms
[CPU] sample_tot: 131.752 ms
[CPU] sample_profile_tot: 146.196 ms
[CPU] diff_weighted: 5.71813 ms
[CPU] reduce_chi2_tot: 8.21308 ms
[CPU] chi2_profile::free_fint: 0.001992 ms
[CPU] chi2_profile_tot: 154.425 ms

[CPU] chi2_profile::malloc_fint: 0.001074 ms
[CPU] create_image: 13.8268 ms
[CPU] sample::1st_shift: 3.17551 ms
[CPU] sample::FFT: 20.6838 ms
[CPU] sample::2nd_shift: 2.74378 ms
[CPU] sample::interpolate: 54.7839 ms
[CPU] sample::apply_phase_sampled: 39.9695 ms
[CPU] sample_tot: 127.937 ms
[CPU] sample_profile_tot: 142.199 ms
[CPU] diff_weighted: 6.32386 ms
[CPU] reduce_chi2_tot: 8.75483 ms
[CPU] chi2_profile::free_fint: 0.001276 ms
[CPU] chi2_profile_tot: 150.969 ms

[CPU] chi2_profile::malloc_fint: 0.001257 ms
[CPU] create_image: 13.3712 ms
[CPU] sample::1st_shift: 3.04107 ms
[CPU] sample::FFT: 28.7704 ms
[CPU] sample::2nd_shift: 4.20555 ms
[CPU] sample::interpolate: 83.9864 ms
[CPU] sample::apply_phase_sampled: 45.6488 ms
[CPU] sample_tot: 171.733 ms
[CPU] sample_profile_tot: 185.465 ms
[CPU] diff_weighted: 5.54376 ms
[CPU] reduce_chi2_tot: 8.43395 ms
[CPU] chi2_profile::free_fint: 0.001264 ms
[CPU] chi2_profile_tot: 193.915 ms

[CPU] chi2_profile::malloc_fint: 0.000975999 ms
[CPU] create_image: 14.5034 ms
[CPU] sample::1st_shift: 3.60954 ms
[CPU] sample::FFT: 23.5675 ms
[CPU] sample::2nd_shift: 2.82795 ms
[CPU] sample::interpolate: 65.5151 ms
[CPU] sample::apply_phase_sampled: 45.1215 ms
[CPU] sample_tot: 145.918 ms
[CPU] sample_profile_tot: 160.76 ms
[CPU] diff_weighted: 5.48152 ms
[CPU] reduce_chi2_tot: 8.39481 ms
[CPU] chi2_profile::free_fint: 0.001276 ms
[CPU] chi2_profile_tot: 169.171 ms

[CPU] chi2_profile::malloc_fint: 0.00115 ms
[CPU] create_image: 14.374 ms
[CPU] sample::1st_shift: 3.21329 ms
[CPU] sample::FFT: 24.5189 ms
[CPU] sample::2nd_shift: 2.92664 ms
[CPU] sample::interpolate: 67.7297 ms
[CPU] sample::apply_phase_sampled: 44.7102 ms
[CPU] sample_tot: 148.475 ms
[CPU] sample_profile_tot: 163.209 ms
[CPU] diff_weighted: 7.99794 ms
[CPU] reduce_chi2_tot: 13.3596 ms
[CPU] chi2_profile::free_fint: 0.001206 ms
[CPU] chi2_profile_tot: 176.59 ms
2048	1.000000e+06	float64	2	None	2.960856e+00	1.558345e-01	1.392512e-02	1.413739e-01
# |--> timings: [0.18858695030212402, 0.16379284858703613, 0.1595289707183838, 0.17243504524230957, 0.14141106605529785, 0.15264201164245605, 0.14208388328552246, 0.14809083938598633, 0.141373872756958, 0.14212989807128906, 0.1617720127105713, 0.14472198486328125, 0.15297198295593262, 0.14728879928588867, 0.1447460651397705, 0.15458989143371582, 0.15114307403564453, 0.19407105445861816, 0.16932201385498047, 0.1767411231994629]

[CPU] chi2_profile::malloc_fint: 0.001292 ms
[CPU] create_image: 17.4066 ms
[CPU] sample::1st_shift: 2.93213 ms
[CPU] sample::FFT: 25.0583 ms
[CPU] sample::2nd_shift: 2.15179 ms
[CPU] sample::interpolate: 43.127 ms
[CPU] sample::apply_phase_sampled: 24.543 ms
[CPU] sample_tot: 103.094 ms
[CPU] sample_profile_tot: 120.815 ms
[CPU] diff_weighted: 2.90168 ms
[CPU] reduce_chi2_tot: 4.50598 ms
[CPU] chi2_profile::free_fint: 0.000945 ms
[CPU] chi2_profile_tot: 125.342 ms

[CPU] chi2_profile::malloc_fint: 0.00097 ms
[CPU] create_image: 12.6347 ms
[CPU] sample::1st_shift: 3.00165 ms
[CPU] sample::FFT: 13.8871 ms
[CPU] sample::2nd_shift: 2.18499 ms
[CPU] sample::interpolate: 35.0548 ms
[CPU] sample::apply_phase_sampled: 22.3518 ms
[CPU] sample_tot: 81.4156 ms
[CPU] sample_profile_tot: 94.5125 ms
[CPU] diff_weighted: 3.11781 ms
[CPU] reduce_chi2_tot: 4.61427 ms
[CPU] chi2_profile::free_fint: 0.001263 ms
[CPU] chi2_profile_tot: 99.1588 ms

[CPU] chi2_profile::malloc_fint: 0.001017 ms
[CPU] create_image: 12.7666 ms
[CPU] sample::1st_shift: 2.93822 ms
[CPU] sample::FFT: 13.775 ms
[CPU] sample::2nd_shift: 2.07779 ms
[CPU] sample::interpolate: 39.4655 ms
[CPU] sample::apply_phase_sampled: 23.2826 ms
[CPU] sample_tot: 86.9138 ms
[CPU] sample_profile_tot: 100.1 ms
[CPU] diff_weighted: 3.58178 ms
[CPU] reduce_chi2_tot: 5.07718 ms
[CPU] chi2_profile::free_fint: 0.00147 ms
[CPU] chi2_profile_tot: 105.193 ms

[CPU] chi2_profile::malloc_fint: 0.001083 ms
[CPU] create_image: 13.2335 ms
[CPU] sample::1st_shift: 3.07096 ms
[CPU] sample::FFT: 14.0849 ms
[CPU] sample::2nd_shift: 2.12079 ms
[CPU] sample::interpolate: 40.1359 ms
[CPU] sample::apply_phase_sampled: 22.8705 ms
[CPU] sample_tot: 87.3715 ms
[CPU] sample_profile_tot: 100.982 ms
[CPU] diff_weighted: 2.73883 ms
[CPU] reduce_chi2_tot: 4.20012 ms
[CPU] chi2_profile::free_fint: 0.001183 ms
[CPU] chi2_profile_tot: 105.197 ms

[CPU] chi2_profile::malloc_fint: 0.001018 ms
[CPU] create_image: 12.7862 ms
[CPU] sample::1st_shift: 3.6218 ms
[CPU] sample::FFT: 13.9265 ms
[CPU] sample::2nd_shift: 2.09565 ms
[CPU] sample::interpolate: 33.1247 ms
[CPU] sample::apply_phase_sampled: 22.283 ms
[CPU] sample_tot: 79.9666 ms
[CPU] sample_profile_tot: 93.1207 ms
[CPU] diff_weighted: 3.04044 ms
[CPU] reduce_chi2_tot: 4.53042 ms
[CPU] chi2_profile::free_fint: 0.001323 ms
[CPU] chi2_profile_tot: 97.6659 ms

[CPU] chi2_profile::malloc_fint: 0.001109 ms
[CPU] create_image: 13.0489 ms
[CPU] sample::1st_shift: 2.95015 ms
[CPU] sample::FFT: 14.0282 ms
[CPU] sample::2nd_shift: 2.08664 ms
[CPU] sample::interpolate: 33.4498 ms
[CPU] sample::apply_phase_sampled: 22.542 ms
[CPU] sample_tot: 79.9828 ms
[CPU] sample_profile_tot: 93.476 ms
[CPU] diff_weighted: 3.03024 ms
[CPU] reduce_chi2_tot: 4.5086 ms
[CPU] chi2_profile::free_fint: 0.020999 ms
[CPU] chi2_profile_tot: 98.0193 ms

[CPU] chi2_profile::malloc_fint: 0.001783 ms
[CPU] create_image: 13.2764 ms
[CPU] sample::1st_shift: 3.34845 ms
[CPU] sample::FFT: 14.6553 ms
[CPU] sample::2nd_shift: 2.34423 ms
[CPU] sample::interpolate: 44.0981 ms
[CPU] sample::apply_phase_sampled: 22.3549 ms
[CPU] sample_tot: 93.197 ms
[CPU] sample_profile_tot: 106.92 ms
[CPU] diff_weighted: 3.14343 ms
[CPU] reduce_chi2_tot: 4.64165 ms
[CPU] chi2_profile::free_fint: 0.001461 ms
[CPU] chi2_profile_tot: 111.577 ms

[CPU] chi2_profile::malloc_fint: 0.001109 ms
[CPU] create_image: 13.353 ms
[CPU] sample::1st_shift: 3.16014 ms
[CPU] sample::FFT: 13.8724 ms
[CPU] sample::2nd_shift: 1.98355 ms
[CPU] sample::interpolate: 30.2707 ms
[CPU] sample::apply_phase_sampled: 19.7922 ms
[CPU] sample_tot: 74.6611 ms
[CPU] sample_profile_tot: 88.3498 ms
[CPU] diff_weighted: 2.39521 ms
[CPU] reduce_chi2_tot: 3.65057 ms
[CPU] chi2_profile::free_fint: 0.001418 ms
[CPU] chi2_profile_tot: 92.0141 ms

[CPU] chi2_profile::malloc_fint: 0.001233 ms
[CPU] create_image: 12.4153 ms
[CPU] sample::1st_shift: 3.08271 ms
[CPU] sample::FFT: 12.2051 ms
[CPU] sample::2nd_shift: 2.16825 ms
[CPU] sample::interpolate: 31.2307 ms
[CPU] sample::apply_phase_sampled: 19.8683 ms
[CPU] sample_tot: 73.6533 ms
[CPU] sample_profile_tot: 86.4301 ms
[CPU] diff_weighted: 2.3359 ms
[CPU] reduce_chi2_tot: 3.60537 ms
[CPU] chi2_profile::free_fint: 0.001251 ms
[CPU] chi2_profile_tot: 90.0496 ms

[CPU] chi2_profile::malloc_fint: 0.011172 ms
[CPU] create_image: 12.1168 ms
[CPU] sample::1st_shift: 2.88423 ms
[CPU] sample::FFT: 12.3819 ms
[CPU] sample::2nd_shift: 2.03899 ms
[CPU] sample::interpolate: 36.3774 ms
[CPU] sample::apply_phase_sampled: 20.0874 ms
[CPU] sample_tot: 78.5108 ms
[CPU] sample_profile_tot: 91.0465 ms
[CPU] diff_weighted: 2.91997 ms
[CPU] reduce_chi2_tot: 4.21279 ms
[CPU] chi2_profile::free_fint: 0.00136 ms
[CPU] chi2_profile_tot: 95.288 ms

[CPU] chi2_profile::malloc_fint: 0.001184 ms
[CPU] create_image: 12.898 ms
[CPU] sample::1st_shift: 3.21081 ms
[CPU] sample::FFT: 12.4942 ms
[CPU] sample::2nd_shift: 2.03026 ms
[CPU] sample::interpolate: 32.3411 ms
[CPU] sample::apply_phase_sampled: 19.6388 ms
[CPU] sample_tot: 74.9183 ms
[CPU] sample_profile_tot: 88.1704 ms
[CPU] diff_weighted: 2.59043 ms
[CPU] reduce_chi2_tot: 3.89988 ms
[CPU] chi2_profile::free_fint: 0.001164 ms
[CPU] chi2_profile_tot: 92.0855 ms

[CPU] chi2_profile::malloc_fint: 0.001133 ms
[CPU] create_image: 12.4327 ms
[CPU] sample::1st_shift: 2.95988 ms
[CPU] sample::FFT: 12.5214 ms
[CPU] sample::2nd_shift: 2.11984 ms
[CPU] sample::interpolate: 29.7472 ms
[CPU] sample::apply_phase_sampled: 18.6798 ms
[CPU] sample_tot: 70.9511 ms
[CPU] sample_profile_tot: 83.7244 ms
[CPU] diff_weighted: 2.32868 ms
[CPU] reduce_chi2_tot: 3.53923 ms
[CPU] chi2_profile::free_fint: 0.001247 ms
[CPU] chi2_profile_tot: 87.2777 ms

[CPU] chi2_profile::malloc_fint: 0.001143 ms
[CPU] create_image: 12.5633 ms
[CPU] sample::1st_shift: 2.9489 ms
[CPU] sample::FFT: 12.0326 ms
[CPU] sample::2nd_shift: 2.09117 ms
[CPU] sample::interpolate: 30.5883 ms
[CPU] sample::apply_phase_sampled: 18.7548 ms
[CPU] sample_tot: 71.2871 ms
[CPU] sample_profile_tot: 84.3088 ms
[CPU] diff_weighted: 2.78786 ms
[CPU] reduce_chi2_tot: 4.19944 ms
[CPU] chi2_profile::free_fint: 0.001058 ms
[CPU] chi2_profile_tot: 88.524 ms

[CPU] chi2_profile::malloc_fint: 0.001216 ms
[CPU] create_image: 12.3395 ms
[CPU] sample::1st_shift: 2.94974 ms
[CPU] sample::FFT: 11.9218 ms
[CPU] sample::2nd_shift: 2.06595 ms
[CPU] sample::interpolate: 31.4979 ms
[CPU] sample::apply_phase_sampled: 19.6432 ms
[CPU] sample_tot: 72.8544 ms
[CPU] sample_profile_tot: 85.6183 ms
[CPU] diff_weighted: 3.20079 ms
[CPU] reduce_chi2_tot: 4.49604 ms
[CPU] chi2_profile::free_fint: 0.001421 ms
[CPU] chi2_profile_tot: 90.1312 ms

[CPU] chi2_profile::malloc_fint: 0.001264 ms
[CPU] create_image: 13.1095 ms
[CPU] sample::1st_shift: 2.96414 ms
[CPU] sample::FFT: 13.032 ms
[CPU] sample::2nd_shift: 2.00785 ms
[CPU] sample::interpolate: 32.4423 ms
[CPU] sample::apply_phase_sampled: 20.388 ms
[CPU] sample_tot: 76.277 ms
[CPU] sample_profile_tot: 89.7699 ms
[CPU] diff_weighted: 2.30762 ms
[CPU] reduce_chi2_tot: 3.53283 ms
[CPU] chi2_profile::free_fint: 0.00081 ms
[CPU] chi2_profile_tot: 93.3178 ms

[CPU] chi2_profile::malloc_fint: 0.001695 ms
[CPU] create_image: 12.3299 ms
[CPU] sample::1st_shift: 3.07832 ms
[CPU] sample::FFT: 12.508 ms
[CPU] sample::2nd_shift: 2.12455 ms
[CPU] sample::interpolate: 31.9257 ms
[CPU] sample::apply_phase_sampled: 19.4518 ms
[CPU] sample_tot: 73.9797 ms
[CPU] sample_profile_tot: 86.6356 ms
[CPU] diff_weighted: 2.38202 ms
[CPU] reduce_chi2_tot: 3.6996 ms
[CPU] chi2_profile::free_fint: 0.000979999 ms
[CPU] chi2_profile_tot: 90.349 ms

[CPU] chi2_profile::malloc_fint: 0.000982001 ms
[CPU] create_image: 11.8592 ms
[CPU] sample::1st_shift: 3.12614 ms
[CPU] sample::FFT: 12.3197 ms
[CPU] sample::2nd_shift: 2.04223 ms
[CPU] sample::interpolate: 30.0287 ms
[CPU] sample::apply_phase_sampled: 18.3395 ms
[CPU] sample_tot: 70.6415 ms
[CPU] sample_profile_tot: 82.8415 ms
[CPU] diff_weighted: 2.6623 ms
[CPU] reduce_chi2_tot: 3.85618 ms
[CPU] chi2_profile::free_fint: 0.001212 ms
[CPU] chi2_profile_tot: 86.7106 ms

[CPU] chi2_profile::malloc_fint: 0.001077 ms
[CPU] create_image: 11.7594 ms
[CPU] sample::1st_shift: 2.98729 ms
[CPU] sample::FFT: 11.9096 ms
[CPU] sample::2nd_shift: 2.11971 ms
[CPU] sample::interpolate: 30.5083 ms
[CPU] sample::apply_phase_sampled: 18.6042 ms
[CPU] sample_tot: 70.8273 ms
[CPU] sample_profile_tot: 82.9473 ms
[CPU] diff_weighted: 2.66921 ms
[CPU] reduce_chi2_tot: 3.98564 ms
[CPU] chi2_profile::free_fint: 0.001122 ms
[CPU] chi2_profile_tot: 86.9621 ms

[CPU] chi2_profile::malloc_fint: 0.001456 ms
[CPU] create_image: 13.0938 ms
[CPU] sample::1st_shift: 4.10405 ms
[CPU] sample::FFT: 12.6915 ms
[CPU] sample::2nd_shift: 2.01659 ms
[CPU] sample::interpolate: 39.5284 ms
[CPU] sample::apply_phase_sampled: 18.7557 ms
[CPU] sample_tot: 82.5293 ms
[CPU] sample_profile_tot: 96.0319 ms
[CPU] diff_weighted: 2.50246 ms
[CPU] reduce_chi2_tot: 3.80514 ms
[CPU] chi2_profile::free_fint: 0.001192 ms
[CPU] chi2_profile_tot: 99.852 ms

[CPU] chi2_profile::malloc_fint: 0.001424 ms
[CPU] create_image: 12.5172 ms
[CPU] sample::1st_shift: 2.91188 ms
[CPU] sample::FFT: 13.1865 ms
[CPU] sample::2nd_shift: 2.98314 ms
[CPU] sample::interpolate: 30.6384 ms
[CPU] sample::apply_phase_sampled: 19.8424 ms
[CPU] sample_tot: 74.6697 ms
[CPU] sample_profile_tot: 87.5306 ms
[CPU] diff_weighted: 2.33415 ms
[CPU] reduce_chi2_tot: 3.6038 ms
[CPU] chi2_profile::free_fint: 0.001556 ms
[CPU] chi2_profile_tot: 91.1494 ms
2048	1.000000e+06	float64	4	None	1.803710e+00	9.493213e-02	6.798853e-03	8.686113e-02
# |--> timings: [0.12546110153198242, 0.09932684898376465, 0.10534501075744629, 0.10536885261535645, 0.09781789779663086, 0.09821391105651855, 0.11174297332763672, 0.09219503402709961, 0.09019207954406738, 0.09544706344604492, 0.09224891662597656, 0.08745908737182617, 0.08871316909790039, 0.09033322334289551, 0.09350919723510742, 0.0904989242553711, 0.08686113357543945, 0.08711099624633789, 0.1000070571899414, 0.09131908416748047]

[CPU] chi2_profile::malloc_fint: 0.001381 ms
[CPU] create_image: 17.4289 ms
[CPU] sample::1st_shift: 6.44275 ms
[CPU] sample::FFT: 22.3322 ms
[CPU] sample::2nd_shift: 5.09217 ms
[CPU] sample::interpolate: 35.109 ms
[CPU] sample::apply_phase_sampled: 23.6594 ms
[CPU] sample_tot: 99.8488 ms
[CPU] sample_profile_tot: 117.667 ms
[CPU] diff_weighted: 4.86823 ms
[CPU] reduce_chi2_tot: 6.14786 ms
[CPU] chi2_profile::free_fint: 0.004348 ms
[CPU] chi2_profile_tot: 123.837 ms

[CPU] chi2_profile::malloc_fint: 0.00265 ms
[CPU] create_image: 12.4167 ms
[CPU] sample::1st_shift: 2.79956 ms
[CPU] sample::FFT: 10.4077 ms
[CPU] sample::2nd_shift: 1.72352 ms
[CPU] sample::interpolate: 21.1434 ms
[CPU] sample::apply_phase_sampled: 14.151 ms
[CPU] sample_tot: 57.5217 ms
[CPU] sample_profile_tot: 70.3517 ms
[CPU] diff_weighted: 1.77164 ms
[CPU] reduce_chi2_tot: 2.66693 ms
[CPU] chi2_profile::free_fint: 0.001366 ms
[CPU] chi2_profile_tot: 73.0356 ms

[CPU] chi2_profile::malloc_fint: 0.001194 ms
[CPU] create_image: 11.9118 ms
[CPU] sample::1st_shift: 2.85591 ms
[CPU] sample::FFT: 8.16557 ms
[CPU] sample::2nd_shift: 1.80246 ms
[CPU] sample::interpolate: 22.2521 ms
[CPU] sample::apply_phase_sampled: 11.8505 ms
[CPU] sample_tot: 54.3569 ms
[CPU] sample_profile_tot: 66.7045 ms
[CPU] diff_weighted: 1.60437 ms
[CPU] reduce_chi2_tot: 2.38708 ms
[CPU] chi2_profile::free_fint: 0.001739 ms
[CPU] chi2_profile_tot: 69.1096 ms

[CPU] chi2_profile::malloc_fint: 0.001255 ms
[CPU] create_image: 12.109 ms
[CPU] sample::1st_shift: 2.82878 ms
[CPU] sample::FFT: 8.0899 ms
[CPU] sample::2nd_shift: 1.6498 ms
[CPU] sample::interpolate: 20.309 ms
[CPU] sample::apply_phase_sampled: 11.5072 ms
[CPU] sample_tot: 51.3938 ms
[CPU] sample_profile_tot: 63.9476 ms
[CPU] diff_weighted: 1.58757 ms
[CPU] reduce_chi2_tot: 2.32381 ms
[CPU] chi2_profile::free_fint: 0.00328 ms
[CPU] chi2_profile_tot: 66.2877 ms

[CPU] chi2_profile::malloc_fint: 0.001139 ms
[CPU] create_image: 11.5881 ms
[CPU] sample::1st_shift: 2.81973 ms
[CPU] sample::FFT: 7.43646 ms
[CPU] sample::2nd_shift: 1.64729 ms
[CPU] sample::interpolate: 20.7924 ms
[CPU] sample::apply_phase_sampled: 11.2337 ms
[CPU] sample_tot: 50.9592 ms
[CPU] sample_profile_tot: 62.9309 ms
[CPU] diff_weighted: 1.52099 ms
[CPU] reduce_chi2_tot: 2.25405 ms
[CPU] chi2_profile::free_fint: 0.001229 ms
[CPU] chi2_profile_tot: 65.1992 ms

[CPU] chi2_profile::malloc_fint: 0.001232 ms
[CPU] create_image: 11.6126 ms
[CPU] sample::1st_shift: 2.72412 ms
[CPU] sample::FFT: 7.4466 ms
[CPU] sample::2nd_shift: 1.64036 ms
[CPU] sample::interpolate: 19.7216 ms
[CPU] sample::apply_phase_sampled: 11.5233 ms
[CPU] sample_tot: 49.5733 ms
[CPU] sample_profile_tot: 61.5278 ms
[CPU] diff_weighted: 1.51968 ms
[CPU] reduce_chi2_tot: 2.26184 ms
[CPU] chi2_profile::free_fint: 0.000975 ms
[CPU] chi2_profile_tot: 63.8053 ms

[CPU] chi2_profile::malloc_fint: 0.001369 ms
[CPU] create_image: 11.6956 ms
[CPU] sample::1st_shift: 2.77814 ms
[CPU] sample::FFT: 7.35979 ms
[CPU] sample::2nd_shift: 1.75365 ms
[CPU] sample::interpolate: 19.8553 ms
[CPU] sample::apply_phase_sampled: 13.4174 ms
[CPU] sample_tot: 52.1053 ms
[CPU] sample_profile_tot: 64.1958 ms
[CPU] diff_weighted: 1.37096 ms
[CPU] reduce_chi2_tot: 2.09742 ms
[CPU] chi2_profile::free_fint: 0.000932001 ms
[CPU] chi2_profile_tot: 66.3075 ms

[CPU] chi2_profile::malloc_fint: 0.001576 ms
[CPU] create_image: 11.5312 ms
[CPU] sample::1st_shift: 2.87669 ms
[CPU] sample::FFT: 7.70149 ms
[CPU] sample::2nd_shift: 1.84018 ms
[CPU] sample::interpolate: 22.0769 ms
[CPU] sample::apply_phase_sampled: 11.5942 ms
[CPU] sample_tot: 53.0814 ms
[CPU] sample_profile_tot: 65.0726 ms
[CPU] diff_weighted: 1.95394 ms
[CPU] reduce_chi2_tot: 2.69028 ms
[CPU] chi2_profile::free_fint: 0.00175 ms
[CPU] chi2_profile_tot: 67.7797 ms

[CPU] chi2_profile::malloc_fint: 0.001312 ms
[CPU] create_image: 12.4211 ms
[CPU] sample::1st_shift: 2.74784 ms
[CPU] sample::FFT: 7.73625 ms
[CPU] sample::2nd_shift: 1.8364 ms
[CPU] sample::interpolate: 26.1255 ms
[CPU] sample::apply_phase_sampled: 16.3569 ms
[CPU] sample_tot: 62.1039 ms
[CPU] sample_profile_tot: 74.8848 ms
[CPU] diff_weighted: 1.86711 ms
[CPU] reduce_chi2_tot: 2.88686 ms
[CPU] chi2_profile::free_fint: 0.001275 ms
[CPU] chi2_profile_tot: 77.7889 ms

[CPU] chi2_profile::malloc_fint: 0.001203 ms
[CPU] create_image: 11.6689 ms
[CPU] sample::1st_shift: 2.78048 ms
[CPU] sample::FFT: 8.90014 ms
[CPU] sample::2nd_shift: 1.72986 ms
[CPU] sample::interpolate: 20.6771 ms
[CPU] sample::apply_phase_sampled: 12.5086 ms
[CPU] sample_tot: 53.1747 ms
[CPU] sample_profile_tot: 65.1754 ms
[CPU] diff_weighted: 1.3903 ms
[CPU] reduce_chi2_tot: 2.15804 ms
[CPU] chi2_profile::free_fint: 0.002865 ms
[CPU] chi2_profile_tot: 67.3492 ms

[CPU] chi2_profile::malloc_fint: 0.001324 ms
[CPU] create_image: 11.4699 ms
[CPU] sample::1st_shift: 2.80031 ms
[CPU] sample::FFT: 7.54532 ms
[CPU] sample::2nd_shift: 1.64493 ms
[CPU] sample::interpolate: 20.0768 ms
[CPU] sample::apply_phase_sampled: 11.3252 ms
[CPU] sample_tot: 50.0051 ms
[CPU] sample_profile_tot: 61.8422 ms
[CPU] diff_weighted: 1.48806 ms
[CPU] reduce_chi2_tot: 2.24875 ms
[CPU] chi2_profile::free_fint: 0.001182 ms
[CPU] chi2_profile_tot: 64.1049 ms

[CPU] chi2_profile::malloc_fint: 0.001152 ms
[CPU] create_image: 11.5309 ms
[CPU] sample::1st_shift: 2.88531 ms
[CPU] sample::FFT: 7.46921 ms
[CPU] sample::2nd_shift: 1.70564 ms
[CPU] sample::interpolate: 20.0055 ms
[CPU] sample::apply_phase_sampled: 11.7731 ms
[CPU] sample_tot: 50.4858 ms
[CPU] sample_profile_tot: 62.3866 ms
[CPU] diff_weighted: 1.45279 ms
[CPU] reduce_chi2_tot: 2.20201 ms
[CPU] chi2_profile::free_fint: 0.00135 ms
[CPU] chi2_profile_tot: 64.6023 ms

[CPU] chi2_profile::malloc_fint: 0.001228 ms
[CPU] create_image: 11.5585 ms
[CPU] sample::1st_shift: 2.82579 ms
[CPU] sample::FFT: 7.93563 ms
[CPU] sample::2nd_shift: 1.82215 ms
[CPU] sample::interpolate: 20.3037 ms
[CPU] sample::apply_phase_sampled: 11.2771 ms
[CPU] sample_tot: 50.9365 ms
[CPU] sample_profile_tot: 62.9485 ms
[CPU] diff_weighted: 1.53213 ms
[CPU] reduce_chi2_tot: 2.27426 ms
[CPU] chi2_profile::free_fint: 0.001369 ms
[CPU] chi2_profile_tot: 65.2374 ms

[CPU] chi2_profile::malloc_fint: 0.001206 ms
[CPU] create_image: 11.431 ms
[CPU] sample::1st_shift: 2.75259 ms
[CPU] sample::FFT: 7.59465 ms
[CPU] sample::2nd_shift: 1.76549 ms
[CPU] sample::interpolate: 24.2671 ms
[CPU] sample::apply_phase_sampled: 11.2386 ms
[CPU] sample_tot: 54.3736 ms
[CPU] sample_profile_tot: 66.2605 ms
[CPU] diff_weighted: 1.3993 ms
[CPU] reduce_chi2_tot: 2.1244 ms
[CPU] chi2_profile::free_fint: 0.001283 ms
[CPU] chi2_profile_tot: 68.4 ms

[CPU] chi2_profile::malloc_fint: 0.001218 ms
[CPU] create_image: 12.7825 ms
[CPU] sample::1st_shift: 2.69184 ms
[CPU] sample::FFT: 7.4991 ms
[CPU] sample::2nd_shift: 1.6707 ms
[CPU] sample::interpolate: 19.9773 ms
[CPU] sample::apply_phase_sampled: 11.2852 ms
[CPU] sample_tot: 50.4146 ms
[CPU] sample_profile_tot: 63.6355 ms
[CPU] diff_weighted: 1.43917 ms
[CPU] reduce_chi2_tot: 2.16999 ms
[CPU] chi2_profile::free_fint: 0.001686 ms
[CPU] chi2_profile_tot: 65.82 ms

[CPU] chi2_profile::malloc_fint: 0.002478 ms
[CPU] create_image: 11.8515 ms
[CPU] sample::1st_shift: 2.97838 ms
[CPU] sample::FFT: 7.40795 ms
[CPU] sample::2nd_shift: 1.71912 ms
[CPU] sample::interpolate: 18.5538 ms
[CPU] sample::apply_phase_sampled: 11.2508 ms
[CPU] sample_tot: 48.5097 ms
[CPU] sample_profile_tot: 60.733 ms
[CPU] diff_weighted: 1.37211 ms
[CPU] reduce_chi2_tot: 2.11671 ms
[CPU] chi2_profile::free_fint: 0.001208 ms
[CPU] chi2_profile_tot: 62.8682 ms

[CPU] chi2_profile::malloc_fint: 0.001249 ms
[CPU] create_image: 11.6633 ms
[CPU] sample::1st_shift: 2.83463 ms
[CPU] sample::FFT: 7.514 ms
[CPU] sample::2nd_shift: 1.62214 ms
[CPU] sample::interpolate: 20.0372 ms
[CPU] sample::apply_phase_sampled: 11.2651 ms
[CPU] sample_tot: 50.0453 ms
[CPU] sample_profile_tot: 62.0749 ms
[CPU] diff_weighted: 1.48027 ms
[CPU] reduce_chi2_tot: 2.2104 ms
[CPU] chi2_profile::free_fint: 0.001498 ms
[CPU] chi2_profile_tot: 64.3004 ms

[CPU] chi2_profile::malloc_fint: 0.001692 ms
[CPU] create_image: 11.5621 ms
[CPU] sample::1st_shift: 2.84128 ms
[CPU] sample::FFT: 7.44977 ms
[CPU] sample::2nd_shift: 1.69885 ms
[CPU] sample::interpolate: 17.8514 ms
[CPU] sample::apply_phase_sampled: 11.1359 ms
[CPU] sample_tot: 47.6163 ms
[CPU] sample_profile_tot: 59.4969 ms
[CPU] diff_weighted: 1.40775 ms
[CPU] reduce_chi2_tot: 2.14538 ms
[CPU] chi2_profile::free_fint: 0.0011 ms
[CPU] chi2_profile_tot: 61.6565 ms

[CPU] chi2_profile::malloc_fint: 0.001243 ms
[CPU] create_image: 11.644 ms
[CPU] sample::1st_shift: 2.82242 ms
[CPU] sample::FFT: 7.41831 ms
[CPU] sample::2nd_shift: 1.67871 ms
[CPU] sample::interpolate: 23.3665 ms
[CPU] sample::apply_phase_sampled: 11.503 ms
[CPU] sample_tot: 53.4622 ms
[CPU] sample_profile_tot: 65.5513 ms
[CPU] diff_weighted: 1.71238 ms
[CPU] reduce_chi2_tot: 2.4492 ms
[CPU] chi2_profile::free_fint: 0.001088 ms
[CPU] chi2_profile_tot: 68.0164 ms

[CPU] chi2_profile::malloc_fint: 0.001239 ms
[CPU] create_image: 12.0617 ms
[CPU] sample::1st_shift: 2.95927 ms
[CPU] sample::FFT: 7.8923 ms
[CPU] sample::2nd_shift: 1.86945 ms
[CPU] sample::interpolate: 16.8384 ms
[CPU] sample::apply_phase_sampled: 10.1848 ms
[CPU] sample_tot: 47.1163 ms
[CPU] sample_profile_tot: 59.625 ms
[CPU] diff_weighted: 1.4386 ms
[CPU] reduce_chi2_tot: 2.10076 ms
[CPU] chi2_profile::free_fint: 0.001771 ms
[CPU] chi2_profile_tot: 61.741 ms
2048	1.000000e+06	float64	8	None	1.266713e+00	6.666911e-02	3.769071e-03	6.183219e-02
# |--> timings: [0.12403297424316406, 0.07324695587158203, 0.06927990913391113, 0.06644797325134277, 0.06539106369018555, 0.06396889686584473, 0.06648707389831543, 0.06796789169311523, 0.07794904708862305, 0.0675199031829834, 0.06427192687988281, 0.06478404998779297, 0.06539607048034668, 0.06856608390808105, 0.06598687171936035, 0.06308197975158691, 0.0644521713256836, 0.06183218955993652, 0.06818103790283203, 0.06190204620361328]

[CPU] chi2_profile::malloc_fint: 0.001296 ms
[CPU] create_image: 31.803 ms
[CPU] sample::1st_shift: 10.763 ms
[CPU] sample::FFT: 25.0147 ms
[CPU] sample::2nd_shift: 6.26698 ms
[CPU] sample::interpolate: 22.6777 ms
[CPU] sample::apply_phase_sampled: 15.8341 ms
[CPU] sample_tot: 87.8164 ms
[CPU] sample_profile_tot: 120.036 ms
[CPU] diff_weighted: 5.08718 ms
[CPU] reduce_chi2_tot: 10.7809 ms
[CPU] chi2_profile::free_fint: 0.001693 ms
[CPU] chi2_profile_tot: 130.843 ms

[CPU] chi2_profile::malloc_fint: 0.002021 ms
[CPU] create_image: 15.5843 ms
[CPU] sample::1st_shift: 6.31378 ms
[CPU] sample::FFT: 15.5642 ms
[CPU] sample::2nd_shift: 1.76901 ms
[CPU] sample::interpolate: 11.9019 ms
[CPU] sample::apply_phase_sampled: 8.90941 ms
[CPU] sample_tot: 52.3714 ms
[CPU] sample_profile_tot: 68.4764 ms
[CPU] diff_weighted: 1.0656 ms
[CPU] reduce_chi2_tot: 1.62009 ms
[CPU] chi2_profile::free_fint: 0.000696 ms
[CPU] chi2_profile_tot: 70.1149 ms

[CPU] chi2_profile::malloc_fint: 0.001424 ms
[CPU] create_image: 12.8666 ms
[CPU] sample::1st_shift: 2.48905 ms
[CPU] sample::FFT: 8.06964 ms
[CPU] sample::2nd_shift: 1.82779 ms
[CPU] sample::interpolate: 11.0596 ms
[CPU] sample::apply_phase_sampled: 7.20383 ms
[CPU] sample_tot: 37.9292 ms
[CPU] sample_profile_tot: 51.1935 ms
[CPU] diff_weighted: 0.900329 ms
[CPU] reduce_chi2_tot: 1.37328 ms
[CPU] chi2_profile::free_fint: 0.00109 ms
[CPU] chi2_profile_tot: 52.5833 ms

[CPU] chi2_profile::malloc_fint: 0.001705 ms
[CPU] create_image: 12.4822 ms
[CPU] sample::1st_shift: 2.42945 ms
[CPU] sample::FFT: 6.9839 ms
[CPU] sample::2nd_shift: 1.79823 ms
[CPU] sample::interpolate: 12.8974 ms
[CPU] sample::apply_phase_sampled: 6.2538 ms
[CPU] sample_tot: 37.9194 ms
[CPU] sample_profile_tot: 50.8509 ms
[CPU] diff_weighted: 1.32666 ms
[CPU] reduce_chi2_tot: 1.74292 ms
[CPU] chi2_profile::free_fint: 0.000824999 ms
[CPU] chi2_profile_tot: 52.611 ms

[CPU] chi2_profile::malloc_fint: 0.001745 ms
[CPU] create_image: 12.7103 ms
[CPU] sample::1st_shift: 2.42898 ms
[CPU] sample::FFT: 7.1335 ms
[CPU] sample::2nd_shift: 1.738 ms
[CPU] sample::interpolate: 10.5573 ms
[CPU] sample::apply_phase_sampled: 6.06403 ms
[CPU] sample_tot: 36.0673 ms
[CPU] sample_profile_tot: 49.2059 ms
[CPU] diff_weighted: 1.1076 ms
[CPU] reduce_chi2_tot: 1.49533 ms
[CPU] chi2_profile::free_fint: 0.000881 ms
[CPU] chi2_profile_tot: 50.718 ms

[CPU] chi2_profile::malloc_fint: 0.002057 ms
[CPU] create_image: 12.4705 ms
[CPU] sample::1st_shift: 2.54846 ms
[CPU] sample::FFT: 6.56394 ms
[CPU] sample::2nd_shift: 1.82525 ms
[CPU] sample::interpolate: 11.2451 ms
[CPU] sample::apply_phase_sampled: 5.5939 ms
[CPU] sample_tot: 35.1381 ms
[CPU] sample_profile_tot: 48.0288 ms
[CPU] diff_weighted: 0.827659 ms
[CPU] reduce_chi2_tot: 1.21481 ms
[CPU] chi2_profile::free_fint: 0.000731001 ms
[CPU] chi2_profile_tot: 49.2607 ms

[CPU] chi2_profile::malloc_fint: 0.001403 ms
[CPU] create_image: 12.5882 ms
[CPU] sample::1st_shift: 2.48393 ms
[CPU] sample::FFT: 6.71579 ms
[CPU] sample::2nd_shift: 1.72974 ms
[CPU] sample::interpolate: 11.3329 ms
[CPU] sample::apply_phase_sampled: 5.68679 ms
[CPU] sample_tot: 35.5495 ms
[CPU] sample_profile_tot: 48.5386 ms
[CPU] diff_weighted: 0.803078 ms
[CPU] reduce_chi2_tot: 1.18555 ms
[CPU] chi2_profile::free_fint: 0.000734999 ms
[CPU] chi2_profile_tot: 49.7412 ms

[CPU] chi2_profile::malloc_fint: 0.001522 ms
[CPU] create_image: 12.2541 ms
[CPU] sample::1st_shift: 2.96664 ms
[CPU] sample::FFT: 6.42996 ms
[CPU] sample::2nd_shift: 1.79871 ms
[CPU] sample::interpolate: 11.0292 ms
[CPU] sample::apply_phase_sampled: 5.61045 ms
[CPU] sample_tot: 35.0275 ms
[CPU] sample_profile_tot: 47.6616 ms
[CPU] diff_weighted: 0.848979 ms
[CPU] reduce_chi2_tot: 1.23462 ms
[CPU] chi2_profile::free_fint: 0.001012 ms
[CPU] chi2_profile_tot: 48.9117 ms

[CPU] chi2_profile::malloc_fint: 0.001377 ms
[CPU] create_image: 12.4799 ms
[CPU] sample::1st_shift: 2.41497 ms
[CPU] sample::FFT: 6.72201 ms
[CPU] sample::2nd_shift: 1.72691 ms
[CPU] sample::interpolate: 10.925 ms
[CPU] sample::apply_phase_sampled: 5.67751 ms
[CPU] sample_tot: 34.8251 ms
[CPU] sample_profile_tot: 47.6803 ms
[CPU] diff_weighted: 0.795833 ms
[CPU] reduce_chi2_tot: 1.19449 ms
[CPU] chi2_profile::free_fint: 0.000937 ms
[CPU] chi2_profile_tot: 48.8914 ms

[CPU] chi2_profile::malloc_fint: 0.001419 ms
[CPU] create_image: 12.2311 ms
[CPU] sample::1st_shift: 2.52575 ms
[CPU] sample::FFT: 6.67832 ms
[CPU] sample::2nd_shift: 1.73678 ms
[CPU] sample::interpolate: 10.6548 ms
[CPU] sample::apply_phase_sampled: 5.60431 ms
[CPU] sample_tot: 34.6476 ms
[CPU] sample_profile_tot: 47.2369 ms
[CPU] diff_weighted: 0.69979 ms
[CPU] reduce_chi2_tot: 1.07482 ms
[CPU] chi2_profile::free_fint: 0.000808001 ms
[CPU] chi2_profile_tot: 48.3269 ms

[CPU] chi2_profile::malloc_fint: 0.001476 ms
[CPU] create_image: 12.3021 ms
[CPU] sample::1st_shift: 2.49909 ms
[CPU] sample::FFT: 6.54427 ms
[CPU] sample::2nd_shift: 1.72697 ms
[CPU] sample::interpolate: 11.4357 ms
[CPU] sample::apply_phase_sampled: 5.72991 ms
[CPU] sample_tot: 35.0377 ms
[CPU] sample_profile_tot: 47.7463 ms
[CPU] diff_weighted: 1.13149 ms
[CPU] reduce_chi2_tot: 1.53173 ms
[CPU] chi2_profile::free_fint: 0.001065 ms
[CPU] chi2_profile_tot: 49.2943 ms

[CPU] chi2_profile::malloc_fint: 0.001499 ms
[CPU] create_image: 13.0849 ms
[CPU] sample::1st_shift: 2.3937 ms
[CPU] sample::FFT: 6.81892 ms
[CPU] sample::2nd_shift: 1.7611 ms
[CPU] sample::interpolate: 13.5471 ms
[CPU] sample::apply_phase_sampled: 5.66361 ms
[CPU] sample_tot: 38.5434 ms
[CPU] sample_profile_tot: 52.0975 ms
[CPU] diff_weighted: 1.26666 ms
[CPU] reduce_chi2_tot: 1.66432 ms
[CPU] chi2_profile::free_fint: 0.001066 ms
[CPU] chi2_profile_tot: 53.7814 ms

[CPU] chi2_profile::malloc_fint: 0.001613 ms
[CPU] create_image: 13.0956 ms
[CPU] sample::1st_shift: 2.47913 ms
[CPU] sample::FFT: 6.58948 ms
[CPU] sample::2nd_shift: 1.77383 ms
[CPU] sample::interpolate: 11.0179 ms
[CPU] sample::apply_phase_sampled: 5.58749 ms
[CPU] sample_tot: 34.8427 ms
[CPU] sample_profile_tot: 48.3339 ms
[CPU] diff_weighted: 0.793711 ms
[CPU] reduce_chi2_tot: 1.16652 ms
[CPU] chi2_profile::free_fint: 0.000885 ms
[CPU] chi2_profile_tot: 49.5164 ms

[CPU] chi2_profile::malloc_fint: 0.001276 ms
[CPU] create_image: 12.3193 ms
[CPU] sample::1st_shift: 2.58774 ms
[CPU] sample::FFT: 6.4195 ms
[CPU] sample::2nd_shift: 1.84289 ms
[CPU] sample::interpolate: 11.0696 ms
[CPU] sample::apply_phase_sampled: 5.62285 ms
[CPU] sample_tot: 34.9466 ms
[CPU] sample_profile_tot: 47.6246 ms
[CPU] diff_weighted: 0.830652 ms
[CPU] reduce_chi2_tot: 1.20918 ms
[CPU] chi2_profile::free_fint: 0.000827 ms
[CPU] chi2_profile_tot: 48.8485 ms

[CPU] chi2_profile::malloc_fint: 0.001538 ms
[CPU] create_image: 12.1506 ms
[CPU] sample::1st_shift: 2.41807 ms
[CPU] sample::FFT: 6.51247 ms
[CPU] sample::2nd_shift: 1.73366 ms
[CPU] sample::interpolate: 10.4645 ms
[CPU] sample::apply_phase_sampled: 5.6251 ms
[CPU] sample_tot: 34.0768 ms
[CPU] sample_profile_tot: 46.5771 ms
[CPU] diff_weighted: 0.683143 ms
[CPU] reduce_chi2_tot: 1.06194 ms
[CPU] chi2_profile::free_fint: 0.000932001 ms
[CPU] chi2_profile_tot: 47.6544 ms

[CPU] chi2_profile::malloc_fint: 0.001482 ms
[CPU] create_image: 11.8355 ms
[CPU] sample::1st_shift: 2.4324 ms
[CPU] sample::FFT: 6.18661 ms
[CPU] sample::2nd_shift: 1.72375 ms
[CPU] sample::interpolate: 10.5631 ms
[CPU] sample::apply_phase_sampled: 5.58826 ms
[CPU] sample_tot: 33.5331 ms
[CPU] sample_profile_tot: 45.7843 ms
[CPU] diff_weighted: 1.18651 ms
[CPU] reduce_chi2_tot: 1.82888 ms
[CPU] chi2_profile::free_fint: 0.001651 ms
[CPU] chi2_profile_tot: 47.6287 ms

[CPU] chi2_profile::malloc_fint: 0.001236 ms
[CPU] create_image: 12.0747 ms
[CPU] sample::1st_shift: 2.72636 ms
[CPU] sample::FFT: 7.47093 ms
[CPU] sample::2nd_shift: 1.66124 ms
[CPU] sample::interpolate: 11.6718 ms
[CPU] sample::apply_phase_sampled: 7.74329 ms
[CPU] sample_tot: 38.4731 ms
[CPU] sample_profile_tot: 51.0027 ms
[CPU] diff_weighted: 0.887253 ms
[CPU] reduce_chi2_tot: 1.37466 ms
[CPU] chi2_profile::free_fint: 0.001118 ms
[CPU] chi2_profile_tot: 52.3909 ms

[CPU] chi2_profile::malloc_fint: 0.001486 ms
[CPU] create_image: 12.0006 ms
[CPU] sample::1st_shift: 2.78207 ms
[CPU] sample::FFT: 6.97722 ms
[CPU] sample::2nd_shift: 1.68 ms
[CPU] sample::interpolate: 11.6317 ms
[CPU] sample::apply_phase_sampled: 6.41412 ms
[CPU] sample_tot: 36.5667 ms
[CPU] sample_profile_tot: 49.0296 ms
[CPU] diff_weighted: 1.15286 ms
[CPU] reduce_chi2_tot: 1.56328 ms
[CPU] chi2_profile::free_fint: 0.000879001 ms
[CPU] chi2_profile_tot: 50.609 ms

[CPU] chi2_profile::malloc_fint: 0.001778 ms
[CPU] create_image: 12.5642 ms
[CPU] sample::1st_shift: 2.61781 ms
[CPU] sample::FFT: 6.49655 ms
[CPU] sample::2nd_shift: 1.73292 ms
[CPU] sample::interpolate: 11.8813 ms
[CPU] sample::apply_phase_sampled: 5.57325 ms
[CPU] sample_tot: 36.5723 ms
[CPU] sample_profile_tot: 49.573 ms
[CPU] diff_weighted: 1.25431 ms
[CPU] reduce_chi2_tot: 1.62573 ms
[CPU] chi2_profile::free_fint: 0.000796999 ms
[CPU] chi2_profile_tot: 51.2149 ms

[CPU] chi2_profile::malloc_fint: 0.001363 ms
[CPU] create_image: 12.1591 ms
[CPU] sample::1st_shift: 2.84814 ms
[CPU] sample::FFT: 6.33277 ms
[CPU] sample::2nd_shift: 1.7446 ms
[CPU] sample::interpolate: 9.90713 ms
[CPU] sample::apply_phase_sampled: 5.57035 ms
[CPU] sample_tot: 33.6713 ms
[CPU] sample_profile_tot: 46.2351 ms
[CPU] diff_weighted: 0.742916 ms
[CPU] reduce_chi2_tot: 1.11306 ms
[CPU] chi2_profile::free_fint: 0.000714001 ms
[CPU] chi2_profile_tot: 47.362 ms
2048	1.000000e+06	float64	16	None	9.726362e-01	5.119138e-02	4.851333e-03	4.751515e-02
# |--> timings: [0.1309800148010254, 0.07028698921203613, 0.05274820327758789, 0.05279994010925293, 0.05089879035949707, 0.04942607879638672, 0.049910783767700195, 0.049072980880737305, 0.049056053161621094, 0.04848790168762207, 0.049462080001831055, 0.0539708137512207, 0.049687862396240234, 0.04900693893432617, 0.04781198501586914, 0.04778790473937988, 0.05254793167114258, 0.05077099800109863, 0.05138683319091797, 0.047515153884887695]

[CPU] chi2_profile::malloc_fint: 0.002814 ms
[CPU] create_image: 38.5552 ms
[CPU] sample::1st_shift: 13.3007 ms
[CPU] sample::FFT: 33.1518 ms
[CPU] sample::2nd_shift: 6.788 ms
[CPU] sample::interpolate: 13.6033 ms
[CPU] sample::apply_phase_sampled: 12.7958 ms
[CPU] sample_tot: 85.4087 ms
[CPU] sample_profile_tot: 124.415 ms
[CPU] diff_weighted: 5.76308 ms
[CPU] reduce_chi2_tot: 10.4402 ms
[CPU] chi2_profile::free_fint: 0.00154 ms
[CPU] chi2_profile_tot: 134.909 ms

[CPU] chi2_profile::malloc_fint: 0.002001 ms
[CPU] create_image: 16.3601 ms
[CPU] sample::1st_shift: 5.94155 ms
[CPU] sample::FFT: 15.6826 ms
[CPU] sample::2nd_shift: 5.73592 ms
[CPU] sample::interpolate: 11.1024 ms
[CPU] sample::apply_phase_sampled: 9.64922 ms
[CPU] sample_tot: 53.4641 ms
[CPU] sample_profile_tot: 70.2188 ms
[CPU] diff_weighted: 4.03717 ms
[CPU] reduce_chi2_tot: 8.1002 ms
[CPU] chi2_profile::free_fint: 0.000996 ms
[CPU] chi2_profile_tot: 78.3394 ms

[CPU] chi2_profile::malloc_fint: 0.001317 ms
[CPU] create_image: 14.2498 ms
[CPU] sample::1st_shift: 6.06578 ms
[CPU] sample::FFT: 14.5657 ms
[CPU] sample::2nd_shift: 5.21917 ms
[CPU] sample::interpolate: 10.3556 ms
[CPU] sample::apply_phase_sampled: 8.87803 ms
[CPU] sample_tot: 50.0061 ms
[CPU] sample_profile_tot: 64.6836 ms
[CPU] diff_weighted: 4.67633 ms
[CPU] reduce_chi2_tot: 8.76312 ms
[CPU] chi2_profile::free_fint: 0.00208 ms
[CPU] chi2_profile_tot: 73.4696 ms

[CPU] chi2_profile::malloc_fint: 0.001436 ms
[CPU] create_image: 13.8053 ms
[CPU] sample::1st_shift: 6.16148 ms
[CPU] sample::FFT: 15.0736 ms
[CPU] sample::2nd_shift: 5.6887 ms
[CPU] sample::interpolate: 10.3052 ms
[CPU] sample::apply_phase_sampled: 11.1359 ms
[CPU] sample_tot: 53.7388 ms
[CPU] sample_profile_tot: 67.9912 ms
[CPU] diff_weighted: 4.67019 ms
[CPU] reduce_chi2_tot: 8.75163 ms
[CPU] chi2_profile::free_fint: 0.001111 ms
[CPU] chi2_profile_tot: 76.7608 ms

[CPU] chi2_profile::malloc_fint: 0.001178 ms
[CPU] create_image: 13.5175 ms
[CPU] sample::1st_shift: 6.52993 ms
[CPU] sample::FFT: 14.4383 ms
[CPU] sample::2nd_shift: 4.47042 ms
[CPU] sample::interpolate: 10.0221 ms
[CPU] sample::apply_phase_sampled: 8.68481 ms
[CPU] sample_tot: 49.568 ms
[CPU] sample_profile_tot: 63.5054 ms
[CPU] diff_weighted: 4.38994 ms
[CPU] reduce_chi2_tot: 8.39113 ms
[CPU] chi2_profile::free_fint: 0.001214 ms
[CPU] chi2_profile_tot: 72.3097 ms

[CPU] chi2_profile::malloc_fint: 0.001333 ms
[CPU] create_image: 13.9509 ms
[CPU] sample::1st_shift: 4.32654 ms
[CPU] sample::FFT: 11.7772 ms
[CPU] sample::2nd_shift: 5.38944 ms
[CPU] sample::interpolate: 9.78338 ms
[CPU] sample::apply_phase_sampled: 9.03836 ms
[CPU] sample_tot: 45.2762 ms
[CPU] sample_profile_tot: 59.6177 ms
[CPU] diff_weighted: 4.44807 ms
[CPU] reduce_chi2_tot: 8.48313 ms
[CPU] chi2_profile::free_fint: 0.001035 ms
[CPU] chi2_profile_tot: 68.1201 ms

[CPU] chi2_profile::malloc_fint: 0.001206 ms
[CPU] create_image: 13.9574 ms
[CPU] sample::1st_shift: 4.33327 ms
[CPU] sample::FFT: 12.0748 ms
[CPU] sample::2nd_shift: 5.34167 ms
[CPU] sample::interpolate: 8.89007 ms
[CPU] sample::apply_phase_sampled: 8.52195 ms
[CPU] sample_tot: 44.0504 ms
[CPU] sample_profile_tot: 58.3617 ms
[CPU] diff_weighted: 4.21836 ms
[CPU] reduce_chi2_tot: 8.26785 ms
[CPU] chi2_profile::free_fint: 0.000706999 ms
[CPU] chi2_profile_tot: 66.6455 ms

[CPU] chi2_profile::malloc_fint: 0.00151 ms
[CPU] create_image: 13.7274 ms
[CPU] sample::1st_shift: 4.28161 ms
[CPU] sample::FFT: 11.8528 ms
[CPU] sample::2nd_shift: 4.65271 ms
[CPU] sample::interpolate: 9.4657 ms
[CPU] sample::apply_phase_sampled: 8.61422 ms
[CPU] sample_tot: 43.7819 ms
[CPU] sample_profile_tot: 57.8966 ms
[CPU] diff_weighted: 4.29527 ms
[CPU] reduce_chi2_tot: 8.32549 ms
[CPU] chi2_profile::free_fint: 0.000926 ms
[CPU] chi2_profile_tot: 66.241 ms

[CPU] chi2_profile::malloc_fint: 0.001236 ms
[CPU] create_image: 14.4249 ms
[CPU] sample::1st_shift: 6.29737 ms
[CPU] sample::FFT: 13.9756 ms
[CPU] sample::2nd_shift: 4.49145 ms
[CPU] sample::interpolate: 10.2003 ms
[CPU] sample::apply_phase_sampled: 8.79857 ms
[CPU] sample_tot: 48.9063 ms
[CPU] sample_profile_tot: 63.7611 ms
[CPU] diff_weighted: 4.85802 ms
[CPU] reduce_chi2_tot: 9.04628 ms
[CPU] chi2_profile::free_fint: 0.001076 ms
[CPU] chi2_profile_tot: 72.8255 ms

[CPU] chi2_profile::malloc_fint: 0.001798 ms
[CPU] create_image: 14.348 ms
[CPU] sample::1st_shift: 4.31733 ms
[CPU] sample::FFT: 12.297 ms
[CPU] sample::2nd_shift: 5.39137 ms
[CPU] sample::interpolate: 9.45452 ms
[CPU] sample::apply_phase_sampled: 8.63612 ms
[CPU] sample_tot: 45.448 ms
[CPU] sample_profile_tot: 60.1719 ms
[CPU] diff_weighted: 3.95389 ms
[CPU] reduce_chi2_tot: 8.10443 ms
[CPU] chi2_profile::free_fint: 0.001032 ms
[CPU] chi2_profile_tot: 68.2936 ms

[CPU] chi2_profile::malloc_fint: 0.001285 ms
[CPU] create_image: 14.2222 ms
[CPU] sample::1st_shift: 4.18933 ms
[CPU] sample::FFT: 13.3686 ms
[CPU] sample::2nd_shift: 5.15584 ms
[CPU] sample::interpolate: 9.70535 ms
[CPU] sample::apply_phase_sampled: 8.62796 ms
[CPU] sample_tot: 46.3313 ms
[CPU] sample_profile_tot: 60.9186 ms
[CPU] diff_weighted: 4.48896 ms
[CPU] reduce_chi2_tot: 9.78484 ms
[CPU] chi2_profile::free_fint: 0.000976999 ms
[CPU] chi2_profile_tot: 70.7211 ms

[CPU] chi2_profile::malloc_fint: 0.001783 ms
[CPU] create_image: 15.6591 ms
[CPU] sample::1st_shift: 6.36023 ms
[CPU] sample::FFT: 13.9399 ms
[CPU] sample::2nd_shift: 5.09785 ms
[CPU] sample::interpolate: 9.23619 ms
[CPU] sample::apply_phase_sampled: 8.66772 ms
[CPU] sample_tot: 48.5289 ms
[CPU] sample_profile_tot: 64.5836 ms
[CPU] diff_weighted: 3.98342 ms
[CPU] reduce_chi2_tot: 8.14088 ms
[CPU] chi2_profile::free_fint: 0.001135 ms
[CPU] chi2_profile_tot: 72.7434 ms

[CPU] chi2_profile::malloc_fint: 0.001314 ms
[CPU] create_image: 13.9309 ms
[CPU] sample::1st_shift: 4.3559 ms
[CPU] sample::FFT: 13.2134 ms
[CPU] sample::2nd_shift: 4.62619 ms
[CPU] sample::interpolate: 9.34456 ms
[CPU] sample::apply_phase_sampled: 8.7108 ms
[CPU] sample_tot: 45.5049 ms
[CPU] sample_profile_tot: 59.7998 ms
[CPU] diff_weighted: 4.36716 ms
[CPU] reduce_chi2_tot: 8.76202 ms
[CPU] chi2_profile::free_fint: 0.00097 ms
[CPU] chi2_profile_tot: 68.5798 ms

[CPU] chi2_profile::malloc_fint: 0.001588 ms
[CPU] create_image: 13.5318 ms
[CPU] sample::1st_shift: 4.64583 ms
[CPU] sample::FFT: 13.8451 ms
[CPU] sample::2nd_shift: 5.42168 ms
[CPU] sample::interpolate: 10.0289 ms
[CPU] sample::apply_phase_sampled: 8.79671 ms
[CPU] sample_tot: 47.7267 ms
[CPU] sample_profile_tot: 61.6516 ms
[CPU] diff_weighted: 6.06392 ms
[CPU] reduce_chi2_tot: 8.39315 ms
[CPU] chi2_profile::free_fint: 0.001846 ms
[CPU] chi2_profile_tot: 70.068 ms

[CPU] chi2_profile::malloc_fint: 0.001152 ms
[CPU] create_image: 13.5176 ms
[CPU] sample::1st_shift: 5.83178 ms
[CPU] sample::FFT: 13.1468 ms
[CPU] sample::2nd_shift: 5.14393 ms
[CPU] sample::interpolate: 9.9811 ms
[CPU] sample::apply_phase_sampled: 8.38485 ms
[CPU] sample_tot: 47.6294 ms
[CPU] sample_profile_tot: 61.5608 ms
[CPU] diff_weighted: 4.37386 ms
[CPU] reduce_chi2_tot: 8.59965 ms
[CPU] chi2_profile::free_fint: 0.0009 ms
[CPU] chi2_profile_tot: 70.1825 ms

[CPU] chi2_profile::malloc_fint: 0.001401 ms
[CPU] create_image: 13.4393 ms
[CPU] sample::1st_shift: 6.25304 ms
[CPU] sample::FFT: 13.5975 ms
[CPU] sample::2nd_shift: 6.34048 ms
[CPU] sample::interpolate: 9.13711 ms
[CPU] sample::apply_phase_sampled: 10.3667 ms
[CPU] sample_tot: 50.4699 ms
[CPU] sample_profile_tot: 64.3429 ms
[CPU] diff_weighted: 2.60491 ms
[CPU] reduce_chi2_tot: 6.65205 ms
[CPU] chi2_profile::free_fint: 0.001284 ms
[CPU] chi2_profile_tot: 71.0149 ms

[CPU] chi2_profile::malloc_fint: 0.00143 ms
[CPU] create_image: 13.4199 ms
[CPU] sample::1st_shift: 6.25669 ms
[CPU] sample::FFT: 13.4516 ms
[CPU] sample::2nd_shift: 5.6582 ms
[CPU] sample::interpolate: 9.48516 ms
[CPU] sample::apply_phase_sampled: 10.4907 ms
[CPU] sample_tot: 52.4103 ms
[CPU] sample_profile_tot: 66.3004 ms
[CPU] diff_weighted: 4.9831 ms
[CPU] reduce_chi2_tot: 9.16267 ms
[CPU] chi2_profile::free_fint: 0.001008 ms
[CPU] chi2_profile_tot: 75.4801 ms

[CPU] chi2_profile::malloc_fint: 0.001427 ms
[CPU] create_image: 15.3922 ms
[CPU] sample::1st_shift: 2.60344 ms
[CPU] sample::FFT: 13.8109 ms
[CPU] sample::2nd_shift: 5.36422 ms
[CPU] sample::interpolate: 9.61623 ms
[CPU] sample::apply_phase_sampled: 8.50339 ms
[CPU] sample_tot: 45.1398 ms
[CPU] sample_profile_tot: 60.9806 ms
[CPU] diff_weighted: 4.21827 ms
[CPU] reduce_chi2_tot: 8.28679 ms
[CPU] chi2_profile::free_fint: 0.001008 ms
[CPU] chi2_profile_tot: 69.2859 ms

[CPU] chi2_profile::malloc_fint: 0.001368 ms
[CPU] create_image: 15.5501 ms
[CPU] sample::1st_shift: 2.68271 ms
[CPU] sample::FFT: 13.3873 ms
[CPU] sample::2nd_shift: 5.32787 ms
[CPU] sample::interpolate: 10.0584 ms
[CPU] sample::apply_phase_sampled: 8.89589 ms
[CPU] sample_tot: 45.6399 ms
[CPU] sample_profile_tot: 61.6605 ms
[CPU] diff_weighted: 4.99593 ms
[CPU] reduce_chi2_tot: 9.14835 ms
[CPU] chi2_profile::free_fint: 0.001248 ms
[CPU] chi2_profile_tot: 70.8291 ms

[CPU] chi2_profile::malloc_fint: 0.002015 ms
[CPU] create_image: 13.5529 ms
[CPU] sample::1st_shift: 6.14737 ms
[CPU] sample::FFT: 13.802 ms
[CPU] sample::2nd_shift: 6.42601 ms
[CPU] sample::interpolate: 11.0897 ms
[CPU] sample::apply_phase_sampled: 6.8491 ms
[CPU] sample_tot: 49.219 ms
[CPU] sample_profile_tot: 63.148 ms
[CPU] diff_weighted: 4.0127 ms
[CPU] reduce_chi2_tot: 8.56259 ms
[CPU] chi2_profile::free_fint: 0.001021 ms
[CPU] chi2_profile_tot: 71.7326 ms
2048	1.000000e+06	float64	32	None	1.356716e+00	7.140610e-02	3.154204e-03	6.640983e-02
# |--> timings: [0.1350550651550293, 0.07850909233093262, 0.07363080978393555, 0.07692408561706543, 0.07248306274414062, 0.06827592849731445, 0.06679296493530273, 0.06640982627868652, 0.07297492027282715, 0.06844496726989746, 0.07087111473083496, 0.0729060173034668, 0.06873416900634766, 0.07022500038146973, 0.07033801078796387, 0.07116413116455078, 0.07567596435546875, 0.06944990158081055, 0.07099604606628418, 0.07190990447998047]

[CPU] chi2_profile::malloc_fint: 0.001318 ms
[CPU] create_image: 12.5686 ms
[CPU] sample::1st_shift: 3.00645 ms
[CPU] sample::FFT: 35.9186 ms
[CPU] sample::2nd_shift: 1.98353 ms
[CPU] sample::interpolate: 9.11962 ms
[CPU] sample::apply_phase_sampled: 6.78144 ms
[CPU] sample_tot: 61.7757 ms
[CPU] sample_profile_tot: 74.735 ms
[CPU] diff_weighted: 1.75655 ms
[CPU] reduce_chi2_tot: 2.52944 ms
[CPU] chi2_profile::free_fint: 0.001276 ms
[CPU] chi2_profile_tot: 77.2881 ms

[CPU] chi2_profile::malloc_fint: 0.001059 ms
[CPU] create_image: 11.9943 ms
[CPU] sample::1st_shift: 2.63984 ms
[CPU] sample::FFT: 12.9287 ms
[CPU] sample::2nd_shift: 2.13836 ms
[CPU] sample::interpolate: 9.86604 ms
[CPU] sample::apply_phase_sampled: 5.65203 ms
[CPU] sample_tot: 37.9962 ms
[CPU] sample_profile_tot: 50.4067 ms
[CPU] diff_weighted: 1.16266 ms
[CPU] reduce_chi2_tot: 2.0744 ms
[CPU] chi2_profile::free_fint: 0.00124 ms
[CPU] chi2_profile_tot: 52.5012 ms

[CPU] chi2_profile::malloc_fint: 0.001005 ms
[CPU] create_image: 11.8133 ms
[CPU] sample::1st_shift: 2.8305 ms
[CPU] sample::FFT: 13.0822 ms
[CPU] sample::2nd_shift: 2.13811 ms
[CPU] sample::interpolate: 7.55427 ms
[CPU] sample::apply_phase_sampled: 6.48268 ms
[CPU] sample_tot: 36.8869 ms
[CPU] sample_profile_tot: 49.1202 ms
[CPU] diff_weighted: 1.37335 ms
[CPU] reduce_chi2_tot: 2.23195 ms
[CPU] chi2_profile::free_fint: 0.00108 ms
[CPU] chi2_profile_tot: 51.3734 ms

[CPU] chi2_profile::malloc_fint: 0.001113 ms
[CPU] create_image: 11.6455 ms
[CPU] sample::1st_shift: 3.04727 ms
[CPU] sample::FFT: 13.4196 ms
[CPU] sample::2nd_shift: 1.9495 ms
[CPU] sample::interpolate: 8.31406 ms
[CPU] sample::apply_phase_sampled: 7.15467 ms
[CPU] sample_tot: 38.4907 ms
[CPU] sample_profile_tot: 50.6489 ms
[CPU] diff_weighted: 1.39877 ms
[CPU] reduce_chi2_tot: 2.28868 ms
[CPU] chi2_profile::free_fint: 0.000866001 ms
[CPU] chi2_profile_tot: 52.9672 ms

[CPU] chi2_profile::malloc_fint: 0.001395 ms
[CPU] create_image: 13.3557 ms
[CPU] sample::1st_shift: 2.72851 ms
[CPU] sample::FFT: 15.3905 ms
[CPU] sample::2nd_shift: 2.25266 ms
[CPU] sample::interpolate: 12.0454 ms
[CPU] sample::apply_phase_sampled: 6.71636 ms
[CPU] sample_tot: 44.3476 ms
[CPU] sample_profile_tot: 58.2699 ms
[CPU] diff_weighted: 1.66919 ms
[CPU] reduce_chi2_tot: 2.5765 ms
[CPU] chi2_profile::free_fint: 0.001358 ms
[CPU] chi2_profile_tot: 60.8669 ms

[CPU] chi2_profile::malloc_fint: 0.001499 ms
[CPU] create_image: 12.5998 ms
[CPU] sample::1st_shift: 2.60487 ms
[CPU] sample::FFT: 16.0579 ms
[CPU] sample::2nd_shift: 2.29982 ms
[CPU] sample::interpolate: 10.4002 ms
[CPU] sample::apply_phase_sampled: 6.94124 ms
[CPU] sample_tot: 43.7522 ms
[CPU] sample_profile_tot: 57.0536 ms
[CPU] diff_weighted: 1.47542 ms
[CPU] reduce_chi2_tot: 2.46609 ms
[CPU] chi2_profile::free_fint: 0.001554 ms
[CPU] chi2_profile_tot: 59.5525 ms

[CPU] chi2_profile::malloc_fint: 0.002027 ms
[CPU] create_image: 14.3313 ms
[CPU] sample::1st_shift: 2.99176 ms
[CPU] sample::FFT: 19.3186 ms
[CPU] sample::2nd_shift: 2.03255 ms
[CPU] sample::interpolate: 8.69417 ms
[CPU] sample::apply_phase_sampled: 7.63199 ms
[CPU] sample_tot: 46.0751 ms
[CPU] sample_profile_tot: 61.0056 ms
[CPU] diff_weighted: 1.32497 ms
[CPU] reduce_chi2_tot: 2.35119 ms
[CPU] chi2_profile::free_fint: 0.00125 ms
[CPU] chi2_profile_tot: 63.3922 ms

[CPU] chi2_profile::malloc_fint: 0.001592 ms
[CPU] create_image: 13.3299 ms
[CPU] sample::1st_shift: 2.63864 ms
[CPU] sample::FFT: 16.3079 ms
[CPU] sample::2nd_shift: 2.06458 ms
[CPU] sample::interpolate: 8.53063 ms
[CPU] sample::apply_phase_sampled: 7.10822 ms
[CPU] sample_tot: 42.0625 ms
[CPU] sample_profile_tot: 56.031 ms
[CPU] diff_weighted: 1.66992 ms
[CPU] reduce_chi2_tot: 2.70091 ms
[CPU] chi2_profile::free_fint: 0.001396 ms
[CPU] chi2_profile_tot: 58.7586 ms

[CPU] chi2_profile::malloc_fint: 0.001456 ms
[CPU] create_image: 13.0484 ms
[CPU] sample::1st_shift: 2.78138 ms
[CPU] sample::FFT: 14.9167 ms
[CPU] sample::2nd_shift: 2.19176 ms
[CPU] sample::interpolate: 9.04107 ms
[CPU] sample::apply_phase_sampled: 7.83734 ms
[CPU] sample_tot: 43.8785 ms
[CPU] sample_profile_tot: 57.5476 ms
[CPU] diff_weighted: 1.67045 ms
[CPU] reduce_chi2_tot: 2.67057 ms
[CPU] chi2_profile::free_fint: 0.001909 ms
[CPU] chi2_profile_tot: 60.2482 ms

[CPU] chi2_profile::malloc_fint: 0.001408 ms
[CPU] create_image: 13.8464 ms
[CPU] sample::1st_shift: 2.8451 ms
[CPU] sample::FFT: 17.2344 ms
[CPU] sample::2nd_shift: 2.21121 ms
[CPU] sample::interpolate: 8.98063 ms
[CPU] sample::apply_phase_sampled: 6.86574 ms
[CPU] sample_tot: 43.5981 ms
[CPU] sample_profile_tot: 58.106 ms
[CPU] diff_weighted: 1.82768 ms
[CPU] reduce_chi2_tot: 2.66206 ms
[CPU] chi2_profile::free_fint: 0.001057 ms
[CPU] chi2_profile_tot: 60.7917 ms

[CPU] chi2_profile::malloc_fint: 0.001644 ms
[CPU] create_image: 14.1915 ms
[CPU] sample::1st_shift: 3.02957 ms
[CPU] sample::FFT: 15.2735 ms
[CPU] sample::2nd_shift: 2.29086 ms
[CPU] sample::interpolate: 8.97368 ms
[CPU] sample::apply_phase_sampled: 6.31786 ms
[CPU] sample_tot: 42.0315 ms
[CPU] sample_profile_tot: 56.9008 ms
[CPU] diff_weighted: 1.7478 ms
[CPU] reduce_chi2_tot: 2.57953 ms
[CPU] chi2_profile::free_fint: 0.001492 ms
[CPU] chi2_profile_tot: 59.5036 ms

[CPU] chi2_profile::malloc_fint: 0.001466 ms
[CPU] create_image: 12.805 ms
[CPU] sample::1st_shift: 2.76296 ms
[CPU] sample::FFT: 13.3551 ms
[CPU] sample::2nd_shift: 2.14849 ms
[CPU] sample::interpolate: 7.69975 ms
[CPU] sample::apply_phase_sampled: 6.47737 ms
[CPU] sample_tot: 39.6917 ms
[CPU] sample_profile_tot: 53.119 ms
[CPU] diff_weighted: 1.58934 ms
[CPU] reduce_chi2_tot: 2.35976 ms
[CPU] chi2_profile::free_fint: 0.001264 ms
[CPU] chi2_profile_tot: 55.5052 ms

[CPU] chi2_profile::malloc_fint: 0.001732 ms
[CPU] create_image: 12.9492 ms
[CPU] sample::1st_shift: 2.66912 ms
[CPU] sample::FFT: 15.7161 ms
[CPU] sample::2nd_shift: 2.1119 ms
[CPU] sample::interpolate: 7.86177 ms
[CPU] sample::apply_phase_sampled: 6.60073 ms
[CPU] sample_tot: 42.0801 ms
[CPU] sample_profile_tot: 55.4917 ms
[CPU] diff_weighted: 1.18172 ms
[CPU] reduce_chi2_tot: 2.23452 ms
[CPU] chi2_profile::free_fint: 0.002059 ms
[CPU] chi2_profile_tot: 57.7512 ms

[CPU] chi2_profile::malloc_fint: 0.001329 ms
[CPU] create_image: 13.0127 ms
[CPU] sample::1st_shift: 2.9009 ms
[CPU] sample::FFT: 14.4369 ms
[CPU] sample::2nd_shift: 2.07551 ms
[CPU] sample::interpolate: 8.1335 ms
[CPU] sample::apply_phase_sampled: 7.08165 ms
[CPU] sample_tot: 39.8523 ms
[CPU] sample_profile_tot: 53.4324 ms
[CPU] diff_weighted: 1.57299 ms
[CPU] reduce_chi2_tot: 2.50735 ms
[CPU] chi2_profile::free_fint: 0.001232 ms
[CPU] chi2_profile_tot: 55.9646 ms

[CPU] chi2_profile::malloc_fint: 0.001453 ms
[CPU] create_image: 12.3292 ms
[CPU] sample::1st_shift: 3.12971 ms
[CPU] sample::FFT: 13.9887 ms
[CPU] sample::2nd_shift: 1.92858 ms
[CPU] sample::interpolate: 8.85784 ms
[CPU] sample::apply_phase_sampled: 6.08619 ms
[CPU] sample_tot: 38.7837 ms
[CPU] sample_profile_tot: 51.5469 ms
[CPU] diff_weighted: 1.2503 ms
[CPU] reduce_chi2_tot: 2.11137 ms
[CPU] chi2_profile::free_fint: 0.000934 ms
[CPU] chi2_profile_tot: 53.6809 ms

[CPU] chi2_profile::malloc_fint: 0.001155 ms
[CPU] create_image: 11.7028 ms
[CPU] sample::1st_shift: 3.18182 ms
[CPU] sample::FFT: 19.4834 ms
[CPU] sample::2nd_shift: 2.16852 ms
[CPU] sample::interpolate: 8.1357 ms
[CPU] sample::apply_phase_sampled: 6.72527 ms
[CPU] sample_tot: 45.1472 ms
[CPU] sample_profile_tot: 57.4901 ms
[CPU] diff_weighted: 1.5756 ms
[CPU] reduce_chi2_tot: 3.49263 ms
[CPU] chi2_profile::free_fint: 0.001411 ms
[CPU] chi2_profile_tot: 61.0086 ms

[CPU] chi2_profile::malloc_fint: 0.001705 ms
[CPU] create_image: 13.2791 ms
[CPU] sample::1st_shift: 2.80778 ms
[CPU] sample::FFT: 15.627 ms
[CPU] sample::2nd_shift: 2.08218 ms
[CPU] sample::interpolate: 9.45217 ms
[CPU] sample::apply_phase_sampled: 7.45581 ms
[CPU] sample_tot: 44.9264 ms
[CPU] sample_profile_tot: 58.8349 ms
[CPU] diff_weighted: 1.84741 ms
[CPU] reduce_chi2_tot: 2.74613 ms
[CPU] chi2_profile::free_fint: 0.001161 ms
[CPU] chi2_profile_tot: 61.6071 ms

[CPU] chi2_profile::malloc_fint: 0.001434 ms
[CPU] create_image: 12.6555 ms
[CPU] sample::1st_shift: 2.82563 ms
[CPU] sample::FFT: 15.2522 ms
[CPU] sample::2nd_shift: 2.09611 ms
[CPU] sample::interpolate: 8.55463 ms
[CPU] sample::apply_phase_sampled: 6.48238 ms
[CPU] sample_tot: 42.5932 ms
[CPU] sample_profile_tot: 55.8241 ms
[CPU] diff_weighted: 1.71017 ms
[CPU] reduce_chi2_tot: 2.6293 ms
[CPU] chi2_profile::free_fint: 0.000976999 ms
[CPU] chi2_profile_tot: 58.4734 ms

[CPU] chi2_profile::malloc_fint: 0.00153 ms
[CPU] create_image: 12.3438 ms
[CPU] sample::1st_shift: 2.85539 ms
[CPU] sample::FFT: 14.442 ms
[CPU] sample::2nd_shift: 2.0607 ms
[CPU] sample::interpolate: 7.68157 ms
[CPU] sample::apply_phase_sampled: 6.41154 ms
[CPU] sample_tot: 40.3451 ms
[CPU] sample_profile_tot: 53.1505 ms
[CPU] diff_weighted: 1.26998 ms
[CPU] reduce_chi2_tot: 2.14863 ms
[CPU] chi2_profile::free_fint: 0.001794 ms
[CPU] chi2_profile_tot: 55.3285 ms

[CPU] chi2_profile::malloc_fint: 0.002112 ms
[CPU] create_image: 12.2321 ms
[CPU] sample::1st_shift: 3.15431 ms
[CPU] sample::FFT: 14.376 ms
[CPU] sample::2nd_shift: 2.16491 ms
[CPU] sample::interpolate: 8.14638 ms
[CPU] sample::apply_phase_sampled: 6.53766 ms
[CPU] sample_tot: 41.7588 ms
[CPU] sample_profile_tot: 54.637 ms
[CPU] diff_weighted: 1.36572 ms
[CPU] reduce_chi2_tot: 2.26417 ms
[CPU] chi2_profile::free_fint: 0.001343 ms
[CPU] chi2_profile_tot: 56.9344 ms
2048	1.000000e+06	float64	48	None	1.099532e+00	5.787012e-02	3.351640e-03	5.152678e-02
# |--> timings: [0.07739901542663574, 0.05265092849731445, 0.051526784896850586, 0.05313396453857422, 0.06104016304016113, 0.059722900390625, 0.06356096267700195, 0.05892610549926758, 0.060427188873291016, 0.06097102165222168, 0.05967593193054199, 0.05568695068359375, 0.057942867279052734, 0.05612802505493164, 0.05383181571960449, 0.061180830001831055, 0.06179094314575195, 0.05865883827209473, 0.0555119514465332, 0.05716419219970703]

[CPU] chi2_profile::malloc_fint: 0.003116 ms
[CPU] create_image: 13.6006 ms
[CPU] sample::1st_shift: 3.0114 ms
[CPU] sample::FFT: 38.6755 ms
[CPU] sample::2nd_shift: 2.24901 ms
[CPU] sample::interpolate: 8.76031 ms
[CPU] sample::apply_phase_sampled: 7.41151 ms
[CPU] sample_tot: 66.6009 ms
[CPU] sample_profile_tot: 80.7839 ms
[CPU] diff_weighted: 1.75882 ms
[CPU] reduce_chi2_tot: 2.85555 ms
[CPU] chi2_profile::free_fint: 0.001444 ms
[CPU] chi2_profile_tot: 83.7064 ms

[CPU] chi2_profile::malloc_fint: 0.002085 ms
[CPU] create_image: 14.3493 ms
[CPU] sample::1st_shift: 2.56052 ms
[CPU] sample::FFT: 20.8784 ms
[CPU] sample::2nd_shift: 2.08612 ms
[CPU] sample::interpolate: 8.82143 ms
[CPU] sample::apply_phase_sampled: 6.31698 ms
[CPU] sample_tot: 45.9187 ms
[CPU] sample_profile_tot: 60.7632 ms
[CPU] diff_weighted: 4.88543 ms
[CPU] reduce_chi2_tot: 5.97607 ms
[CPU] chi2_profile::free_fint: 0.001585 ms
[CPU] chi2_profile_tot: 66.7707 ms

[CPU] chi2_profile::malloc_fint: 0.001523 ms
[CPU] create_image: 13.0329 ms
[CPU] sample::1st_shift: 2.59572 ms
[CPU] sample::FFT: 19.3979 ms
[CPU] sample::2nd_shift: 2.3816 ms
[CPU] sample::interpolate: 11.1747 ms
[CPU] sample::apply_phase_sampled: 7.54268 ms
[CPU] sample_tot: 50.499 ms
[CPU] sample_profile_tot: 64.077 ms
[CPU] diff_weighted: 2.13985 ms
[CPU] reduce_chi2_tot: 3.3415 ms
[CPU] chi2_profile::free_fint: 0.001267 ms
[CPU] chi2_profile_tot: 67.4462 ms

[CPU] chi2_profile::malloc_fint: 0.001239 ms
[CPU] create_image: 12.7878 ms
[CPU] sample::1st_shift: 2.67438 ms
[CPU] sample::FFT: 20.7336 ms
[CPU] sample::2nd_shift: 2.16135 ms
[CPU] sample::interpolate: 10.6386 ms
[CPU] sample::apply_phase_sampled: 7.37656 ms
[CPU] sample_tot: 48.619 ms
[CPU] sample_profile_tot: 61.9138 ms
[CPU] diff_weighted: 1.58279 ms
[CPU] reduce_chi2_tot: 2.58161 ms
[CPU] chi2_profile::free_fint: 0.00114 ms
[CPU] chi2_profile_tot: 64.5163 ms

[CPU] chi2_profile::malloc_fint: 0.00169 ms
[CPU] create_image: 13.2616 ms
[CPU] sample::1st_shift: 2.47376 ms
[CPU] sample::FFT: 23.793 ms
[CPU] sample::2nd_shift: 2.17862 ms
[CPU] sample::interpolate: 8.85988 ms
[CPU] sample::apply_phase_sampled: 7.74373 ms
[CPU] sample_tot: 50.4248 ms
[CPU] sample_profile_tot: 64.36 ms
[CPU] diff_weighted: 2.29383 ms
[CPU] reduce_chi2_tot: 4.78785 ms
[CPU] chi2_profile::free_fint: 0.001018 ms
[CPU] chi2_profile_tot: 69.1718 ms

[CPU] chi2_profile::malloc_fint: 0.001349 ms
[CPU] create_image: 12.4071 ms
[CPU] sample::1st_shift: 2.44207 ms
[CPU] sample::FFT: 17.0437 ms
[CPU] sample::2nd_shift: 2.44662 ms
[CPU] sample::interpolate: 9.2139 ms
[CPU] sample::apply_phase_sampled: 6.43121 ms
[CPU] sample_tot: 43.0563 ms
[CPU] sample_profile_tot: 56.0035 ms
[CPU] diff_weighted: 1.17558 ms
[CPU] reduce_chi2_tot: 2.25589 ms
[CPU] chi2_profile::free_fint: 0.001671 ms
[CPU] chi2_profile_tot: 58.2819 ms

[CPU] chi2_profile::malloc_fint: 0.00142 ms
[CPU] create_image: 13.4493 ms
[CPU] sample::1st_shift: 2.99678 ms
[CPU] sample::FFT: 18.2738 ms
[CPU] sample::2nd_shift: 2.03014 ms
[CPU] sample::interpolate: 9.80835 ms
[CPU] sample::apply_phase_sampled: 7.17413 ms
[CPU] sample_tot: 47.6191 ms
[CPU] sample_profile_tot: 61.5407 ms
[CPU] diff_weighted: 1.36202 ms
[CPU] reduce_chi2_tot: 2.36218 ms
[CPU] chi2_profile::free_fint: 0.002901 ms
[CPU] chi2_profile_tot: 63.9539 ms

[CPU] chi2_profile::malloc_fint: 0.001621 ms
[CPU] create_image: 14.1146 ms
[CPU] sample::1st_shift: 2.56009 ms
[CPU] sample::FFT: 20.463 ms
[CPU] sample::2nd_shift: 2.19133 ms
[CPU] sample::interpolate: 13.1512 ms
[CPU] sample::apply_phase_sampled: 7.84441 ms
[CPU] sample_tot: 51.546 ms
[CPU] sample_profile_tot: 66.1635 ms
[CPU] diff_weighted: 1.45773 ms
[CPU] reduce_chi2_tot: 2.51751 ms
[CPU] chi2_profile::free_fint: 0.006799 ms
[CPU] chi2_profile_tot: 68.7156 ms

[CPU] chi2_profile::malloc_fint: 0.001892 ms
[CPU] create_image: 12.803 ms
[CPU] sample::1st_shift: 2.6587 ms
[CPU] sample::FFT: 22.7919 ms
[CPU] sample::2nd_shift: 2.5318 ms
[CPU] sample::interpolate: 9.69091 ms
[CPU] sample::apply_phase_sampled: 6.99096 ms
[CPU] sample_tot: 50.6694 ms
[CPU] sample_profile_tot: 64.0523 ms
[CPU] diff_weighted: 1.63522 ms
[CPU] reduce_chi2_tot: 2.58974 ms
[CPU] chi2_profile::free_fint: 0.001454 ms
[CPU] chi2_profile_tot: 66.6668 ms

[CPU] chi2_profile::malloc_fint: 0.001506 ms
[CPU] create_image: 14.0891 ms
[CPU] sample::1st_shift: 2.42503 ms
[CPU] sample::FFT: 19.6492 ms
[CPU] sample::2nd_shift: 2.21465 ms
[CPU] sample::interpolate: 9.968 ms
[CPU] sample::apply_phase_sampled: 7.18456 ms
[CPU] sample_tot: 46.8432 ms
[CPU] sample_profile_tot: 61.4575 ms
[CPU] diff_weighted: 1.58518 ms
[CPU] reduce_chi2_tot: 2.62672 ms
[CPU] chi2_profile::free_fint: 0.005002 ms
[CPU] chi2_profile_tot: 64.1127 ms

[CPU] chi2_profile::malloc_fint: 0.001558 ms
[CPU] create_image: 12.8471 ms
[CPU] sample::1st_shift: 2.36603 ms
[CPU] sample::FFT: 17.3266 ms
[CPU] sample::2nd_shift: 2.12137 ms
[CPU] sample::interpolate: 9.38146 ms
[CPU] sample::apply_phase_sampled: 7.57185 ms
[CPU] sample_tot: 43.8961 ms
[CPU] sample_profile_tot: 57.2429 ms
[CPU] diff_weighted: 1.3341 ms
[CPU] reduce_chi2_tot: 2.17661 ms
[CPU] chi2_profile::free_fint: 0.000922 ms
[CPU] chi2_profile_tot: 59.4422 ms

[CPU] chi2_profile::malloc_fint: 0.00115 ms
[CPU] create_image: 12.4252 ms
[CPU] sample::1st_shift: 2.64242 ms
[CPU] sample::FFT: 17.3994 ms
[CPU] sample::2nd_shift: 2.16019 ms
[CPU] sample::interpolate: 9.3579 ms
[CPU] sample::apply_phase_sampled: 7.14152 ms
[CPU] sample_tot: 43.8548 ms
[CPU] sample_profile_tot: 56.8896 ms
[CPU] diff_weighted: 1.16061 ms
[CPU] reduce_chi2_tot: 2.24907 ms
[CPU] chi2_profile::free_fint: 0.053054 ms
[CPU] chi2_profile_tot: 59.2244 ms

[CPU] chi2_profile::malloc_fint: 0.001373 ms
[CPU] create_image: 12.6651 ms
[CPU] sample::1st_shift: 2.64053 ms
[CPU] sample::FFT: 17.4984 ms
[CPU] sample::2nd_shift: 2.11169 ms
[CPU] sample::interpolate: 9.69798 ms
[CPU] sample::apply_phase_sampled: 6.72304 ms
[CPU] sample_tot: 43.871 ms
[CPU] sample_profile_tot: 57.2203 ms
[CPU] diff_weighted: 1.30228 ms
[CPU] reduce_chi2_tot: 2.22053 ms
[CPU] chi2_profile::free_fint: 0.001639 ms
[CPU] chi2_profile_tot: 59.4654 ms

[CPU] chi2_profile::malloc_fint: 0.002134 ms
[CPU] create_image: 14.7995 ms
[CPU] sample::1st_shift: 3.20634 ms
[CPU] sample::FFT: 20.3854 ms
[CPU] sample::2nd_shift: 2.02781 ms
[CPU] sample::interpolate: 9.28159 ms
[CPU] sample::apply_phase_sampled: 6.36264 ms
[CPU] sample_tot: 46.4024 ms
[CPU] sample_profile_tot: 61.97 ms
[CPU] diff_weighted: 1.89126 ms
[CPU] reduce_chi2_tot: 2.86339 ms
[CPU] chi2_profile::free_fint: 0.001638 ms
[CPU] chi2_profile_tot: 64.8732 ms

[CPU] chi2_profile::malloc_fint: 0.001911 ms
[CPU] create_image: 14.7559 ms
[CPU] sample::1st_shift: 2.14501 ms
[CPU] sample::FFT: 23.9207 ms
[CPU] sample::2nd_shift: 2.31227 ms
[CPU] sample::interpolate: 10.7838 ms
[CPU] sample::apply_phase_sampled: 7.4936 ms
[CPU] sample_tot: 52.4172 ms
[CPU] sample_profile_tot: 67.8053 ms
[CPU] diff_weighted: 2.08126 ms
[CPU] reduce_chi2_tot: 3.14209 ms
[CPU] chi2_profile::free_fint: 0.001529 ms
[CPU] chi2_profile_tot: 70.9721 ms

[CPU] chi2_profile::malloc_fint: 0.001693 ms
[CPU] create_image: 14.3285 ms
[CPU] sample::1st_shift: 2.60343 ms
[CPU] sample::FFT: 20.5058 ms
[CPU] sample::2nd_shift: 2.3274 ms
[CPU] sample::interpolate: 9.8314 ms
[CPU] sample::apply_phase_sampled: 6.59222 ms
[CPU] sample_tot: 47.835 ms
[CPU] sample_profile_tot: 62.7735 ms
[CPU] diff_weighted: 1.27396 ms
[CPU] reduce_chi2_tot: 2.24722 ms
[CPU] chi2_profile::free_fint: 0.00114 ms
[CPU] chi2_profile_tot: 65.0571 ms

[CPU] chi2_profile::malloc_fint: 0.001778 ms
[CPU] create_image: 14.2452 ms
[CPU] sample::1st_shift: 2.73944 ms
[CPU] sample::FFT: 20.5676 ms
[CPU] sample::2nd_shift: 2.25853 ms
[CPU] sample::interpolate: 8.65835 ms
[CPU] sample::apply_phase_sampled: 7.36842 ms
[CPU] sample_tot: 46.8484 ms
[CPU] sample_profile_tot: 61.6093 ms
[CPU] diff_weighted: 1.43494 ms
[CPU] reduce_chi2_tot: 2.42231 ms
[CPU] chi2_profile::free_fint: 0.010785 ms
[CPU] chi2_profile_tot: 64.0876 ms

[CPU] chi2_profile::malloc_fint: 0.001598 ms
[CPU] create_image: 13.1153 ms
[CPU] sample::1st_shift: 2.85064 ms
[CPU] sample::FFT: 23.1181 ms
[CPU] sample::2nd_shift: 2.19656 ms
[CPU] sample::interpolate: 9.75633 ms
[CPU] sample::apply_phase_sampled: 7.03504 ms
[CPU] sample_tot: 50.2615 ms
[CPU] sample_profile_tot: 63.8826 ms
[CPU] diff_weighted: 1.40957 ms
[CPU] reduce_chi2_tot: 2.29948 ms
[CPU] chi2_profile::free_fint: 0.00128 ms
[CPU] chi2_profile_tot: 66.2056 ms

[CPU] chi2_profile::malloc_fint: 0.001474 ms
[CPU] create_image: 13.5996 ms
[CPU] sample::1st_shift: 2.27245 ms
[CPU] sample::FFT: 18.663 ms
[CPU] sample::2nd_shift: 2.09986 ms
[CPU] sample::interpolate: 9.99921 ms
[CPU] sample::apply_phase_sampled: 7.57596 ms
[CPU] sample_tot: 45.6738 ms
[CPU] sample_profile_tot: 59.697 ms
[CPU] diff_weighted: 1.18035 ms
[CPU] reduce_chi2_tot: 2.16327 ms
[CPU] chi2_profile::free_fint: 0.001161 ms
[CPU] chi2_profile_tot: 61.8846 ms

[CPU] chi2_profile::malloc_fint: 0.001184 ms
[CPU] create_image: 12.3282 ms
[CPU] sample::1st_shift: 2.55034 ms
[CPU] sample::FFT: 17.6298 ms
[CPU] sample::2nd_shift: 2.06743 ms
[CPU] sample::interpolate: 10.5554 ms
[CPU] sample::apply_phase_sampled: 7.30318 ms
[CPU] sample_tot: 44.9332 ms
[CPU] sample_profile_tot: 57.7395 ms
[CPU] diff_weighted: 1.52379 ms
[CPU] reduce_chi2_tot: 2.53074 ms
[CPU] chi2_profile::free_fint: 0.00102 ms
[CPU] chi2_profile_tot: 60.3029 ms
2048	1.000000e+06	float64	64	None	1.224599e+00	6.445259e-02	3.597550e-03	5.844498e-02
# |--> timings: [0.08388209342956543, 0.06697201728820801, 0.06763792037963867, 0.06468915939331055, 0.06933188438415527, 0.058444976806640625, 0.06414103507995605, 0.06889510154724121, 0.06685495376586914, 0.06431698799133301, 0.05959296226501465, 0.059378862380981445, 0.0596311092376709, 0.06507205963134766, 0.07115602493286133, 0.06528401374816895, 0.06426692008972168, 0.0663900375366211, 0.062043190002441406, 0.06049990653991699]
Setup chi2Profile......done

[GPU] chi2_profile::malloc_fint: 0.752576 ms
[GPU] chi2_profile::copy_observations: 6.08762 ms
[GPU] create_image_d::malloc_image: 0.721888 ms
[GPU] create_image_d::memset: 0.999968 ms
[GPU] create_image_d::malloc_ints: 0.656064 ms
[GPU] create_image_d::copy_ints_H->D: 0.01088 ms
[GPU] create_image_d::sweep: 0.207136 ms
[GPU] create_image_d::central_pixel: 0.010848 ms
[GPU] create_image_d::free_ints: 0.108512 ms
[GPU] create_image: 2.81018 ms
[GPU] sample::copy_uv_H->D: 6.54432 ms
[GPU] sample::copy_uvrot_D->D: 0.091968 ms
[GPU] sample::1st_shift: 2.70122 ms
[GPU] sample::FFT: 344.06 ms
[GPU] sample::2nd_shift: 2.00752 ms
[GPU] sample::interpolate: 0.519776 ms
[GPU] sample::apply_phase_sampled: 0.481696 ms
[GPU] sample_tot: 356.779 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.489056 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.226976 ms
[GPU] reduce_chi2: 0.746272 ms
[GPU] chi2_profile::free_all: 0.351776 ms
[GPU] chi2_profile_tot_gputimer: 367.71 ms
[CPU] chi2_profile_tot: 369.427 ms

[GPU] chi2_profile::malloc_fint: 0.710176 ms
[GPU] chi2_profile::copy_observations: 9.69267 ms
[GPU] create_image_d::malloc_image: 0.76624 ms
[GPU] create_image_d::memset: 0.993856 ms
[GPU] create_image_d::malloc_ints: 0.660448 ms
[GPU] create_image_d::copy_ints_H->D: 0.013664 ms
[GPU] create_image_d::sweep: 0.205024 ms
[GPU] create_image_d::central_pixel: 0.013056 ms
[GPU] create_image_d::free_ints: 0.082688 ms
[GPU] create_image: 2.82349 ms
[GPU] sample::copy_uv_H->D: 7.52512 ms
[GPU] sample::copy_uvrot_D->D: 0.097536 ms
[GPU] sample::1st_shift: 2.68915 ms
[GPU] sample::FFT: 3.60237 ms
[GPU] sample::2nd_shift: 1.98589 ms
[GPU] sample::interpolate: 0.517248 ms
[GPU] sample::apply_phase_sampled: 0.480736 ms
[GPU] sample_tot: 17.212 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.491264 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.184192 ms
[GPU] reduce_chi2: 0.706144 ms
[GPU] chi2_profile::free_all: 0.325728 ms
[GPU] chi2_profile_tot_gputimer: 31.5729 ms
[CPU] chi2_profile_tot: 31.5928 ms

[GPU] chi2_profile::malloc_fint: 0.642528 ms
[GPU] chi2_profile::copy_observations: 7.25587 ms
[GPU] create_image_d::malloc_image: 0.689888 ms
[GPU] create_image_d::memset: 0.987008 ms
[GPU] create_image_d::malloc_ints: 0.640224 ms
[GPU] create_image_d::copy_ints_H->D: 0.011008 ms
[GPU] create_image_d::sweep: 0.199392 ms
[GPU] create_image_d::central_pixel: 0.009056 ms
[GPU] create_image_d::free_ints: 0.070848 ms
[GPU] create_image: 2.69658 ms
[GPU] sample::copy_uv_H->D: 5.74285 ms
[GPU] sample::copy_uvrot_D->D: 0.088704 ms
[GPU] sample::1st_shift: 1.964 ms
[GPU] sample::FFT: 3.57802 ms
[GPU] sample::2nd_shift: 1.99914 ms
[GPU] sample::interpolate: 0.514272 ms
[GPU] sample::apply_phase_sampled: 0.47776 ms
[GPU] sample_tot: 14.7076 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.49312 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.161408 ms
[GPU] reduce_chi2: 0.683776 ms
[GPU] chi2_profile::free_all: 0.299904 ms
[GPU] chi2_profile_tot_gputimer: 26.4032 ms
[CPU] chi2_profile_tot: 26.4217 ms

[GPU] chi2_profile::malloc_fint: 0.647168 ms
[GPU] chi2_profile::copy_observations: 6.42269 ms
[GPU] create_image_d::malloc_image: 0.683648 ms
[GPU] create_image_d::memset: 0.98768 ms
[GPU] create_image_d::malloc_ints: 0.62752 ms
[GPU] create_image_d::copy_ints_H->D: 0.01088 ms
[GPU] create_image_d::sweep: 0.198912 ms
[GPU] create_image_d::central_pixel: 0.00928 ms
[GPU] create_image_d::free_ints: 0.072448 ms
[GPU] create_image: 2.67686 ms
[GPU] sample::copy_uv_H->D: 5.34058 ms
[GPU] sample::copy_uvrot_D->D: 0.088608 ms
[GPU] sample::1st_shift: 1.96352 ms
[GPU] sample::FFT: 3.5863 ms
[GPU] sample::2nd_shift: 2.00634 ms
[GPU] sample::interpolate: 0.515584 ms
[GPU] sample::apply_phase_sampled: 0.482528 ms
[GPU] sample_tot: 14.3188 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.483488 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.171872 ms
[GPU] reduce_chi2: 0.684 ms
[GPU] chi2_profile::free_all: 0.31952 ms
[GPU] chi2_profile_tot_gputimer: 25.1681 ms
[CPU] chi2_profile_tot: 25.187 ms

[GPU] chi2_profile::malloc_fint: 0.641984 ms
[GPU] chi2_profile::copy_observations: 6.81315 ms
[GPU] create_image_d::malloc_image: 0.66176 ms
[GPU] create_image_d::memset: 0.989664 ms
[GPU] create_image_d::malloc_ints: 0.59616 ms
[GPU] create_image_d::copy_ints_H->D: 0.011936 ms
[GPU] create_image_d::sweep: 0.202432 ms
[GPU] create_image_d::central_pixel: 0.02304 ms
[GPU] create_image_d::free_ints: 0.366944 ms
[GPU] create_image: 2.98416 ms
[GPU] sample::copy_uv_H->D: 9.57251 ms
[GPU] sample::copy_uvrot_D->D: 0.116736 ms
[GPU] sample::1st_shift: 1.98035 ms
[GPU] sample::FFT: 3.72707 ms
[GPU] sample::2nd_shift: 2.01334 ms
[GPU] sample::interpolate: 0.52544 ms
[GPU] sample::apply_phase_sampled: 0.479552 ms
[GPU] sample_tot: 18.8161 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.485696 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.219552 ms
[GPU] reduce_chi2: 0.734176 ms
[GPU] chi2_profile::free_all: 0.336128 ms
[GPU] chi2_profile_tot_gputimer: 30.4318 ms
[CPU] chi2_profile_tot: 30.4527 ms

[GPU] chi2_profile::malloc_fint: 0.692192 ms
[GPU] chi2_profile::copy_observations: 8.2201 ms
[GPU] create_image_d::malloc_image: 0.743488 ms
[GPU] create_image_d::memset: 1.00176 ms
[GPU] create_image_d::malloc_ints: 0.672064 ms
[GPU] create_image_d::copy_ints_H->D: 0.011232 ms
[GPU] create_image_d::sweep: 0.204544 ms
[GPU] create_image_d::central_pixel: 0.01088 ms
[GPU] create_image_d::free_ints: 0.08384 ms
[GPU] create_image: 2.83334 ms
[GPU] sample::copy_uv_H->D: 7.21811 ms
[GPU] sample::copy_uvrot_D->D: 0.09264 ms
[GPU] sample::1st_shift: 1.96867 ms
[GPU] sample::FFT: 10.5234 ms
[GPU] sample::2nd_shift: 1.99149 ms
[GPU] sample::interpolate: 0.515456 ms
[GPU] sample::apply_phase_sampled: 0.472032 ms
[GPU] sample_tot: 23.141 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.47952 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.208608 ms
[GPU] reduce_chi2: 0.717792 ms
[GPU] chi2_profile::free_all: 0.33776 ms
[GPU] chi2_profile_tot_gputimer: 36.0508 ms
[CPU] chi2_profile_tot: 36.0721 ms

[GPU] chi2_profile::malloc_fint: 0.730656 ms
[GPU] chi2_profile::copy_observations: 8.57062 ms
[GPU] create_image_d::malloc_image: 0.68944 ms
[GPU] create_image_d::memset: 0.971648 ms
[GPU] create_image_d::malloc_ints: 0.624224 ms
[GPU] create_image_d::copy_ints_H->D: 0.011456 ms
[GPU] create_image_d::sweep: 0.197632 ms
[GPU] create_image_d::central_pixel: 0.009696 ms
[GPU] create_image_d::free_ints: 0.074112 ms
[GPU] create_image: 2.67155 ms
[GPU] sample::copy_uv_H->D: 6.91898 ms
[GPU] sample::copy_uvrot_D->D: 0.09088 ms
[GPU] sample::1st_shift: 1.93277 ms
[GPU] sample::FFT: 3.70755 ms
[GPU] sample::2nd_shift: 2.00752 ms
[GPU] sample::interpolate: 0.513216 ms
[GPU] sample::apply_phase_sampled: 0.468928 ms
[GPU] sample_tot: 15.9765 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.477696 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.191136 ms
[GPU] reduce_chi2: 0.718432 ms
[GPU] chi2_profile::free_all: 0.337984 ms
[GPU] chi2_profile_tot_gputimer: 29.106 ms
[CPU] chi2_profile_tot: 29.134 ms

[GPU] chi2_profile::malloc_fint: 0.7016 ms
[GPU] chi2_profile::copy_observations: 7.44864 ms
[GPU] create_image_d::malloc_image: 0.737344 ms
[GPU] create_image_d::memset: 0.968768 ms
[GPU] create_image_d::malloc_ints: 0.669376 ms
[GPU] create_image_d::copy_ints_H->D: 0.011392 ms
[GPU] create_image_d::sweep: 0.197728 ms
[GPU] create_image_d::central_pixel: 0.008736 ms
[GPU] create_image_d::free_ints: 0.075232 ms
[GPU] create_image: 2.76061 ms
[GPU] sample::copy_uv_H->D: 5.90285 ms
[GPU] sample::copy_uvrot_D->D: 0.088992 ms
[GPU] sample::1st_shift: 1.96346 ms
[GPU] sample::FFT: 3.68048 ms
[GPU] sample::2nd_shift: 1.9976 ms
[GPU] sample::interpolate: 0.511808 ms
[GPU] sample::apply_phase_sampled: 0.470016 ms
[GPU] sample_tot: 14.9441 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.478976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.166336 ms
[GPU] reduce_chi2: 0.675072 ms
[GPU] chi2_profile::free_all: 0.312128 ms
[GPU] chi2_profile_tot_gputimer: 26.949 ms
[CPU] chi2_profile_tot: 26.9687 ms

[GPU] chi2_profile::malloc_fint: 0.70448 ms
[GPU] chi2_profile::copy_observations: 6.61296 ms
[GPU] create_image_d::malloc_image: 0.752448 ms
[GPU] create_image_d::memset: 0.968416 ms
[GPU] create_image_d::malloc_ints: 0.585376 ms
[GPU] create_image_d::copy_ints_H->D: 0.011424 ms
[GPU] create_image_d::sweep: 0.201728 ms
[GPU] create_image_d::central_pixel: 0.010368 ms
[GPU] create_image_d::free_ints: 0.078304 ms
[GPU] create_image: 2.73504 ms
[GPU] sample::copy_uv_H->D: 5.36157 ms
[GPU] sample::copy_uvrot_D->D: 0.089408 ms
[GPU] sample::1st_shift: 1.92982 ms
[GPU] sample::FFT: 4.14464 ms
[GPU] sample::2nd_shift: 1.99094 ms
[GPU] sample::interpolate: 0.513024 ms
[GPU] sample::apply_phase_sampled: 0.468512 ms
[GPU] sample_tot: 14.8392 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.481152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.171328 ms
[GPU] reduce_chi2: 0.682112 ms
[GPU] chi2_profile::free_all: 0.362144 ms
[GPU] chi2_profile_tot_gputimer: 26.0396 ms
[CPU] chi2_profile_tot: 26.059 ms

[GPU] chi2_profile::malloc_fint: 0.690624 ms
[GPU] chi2_profile::copy_observations: 6.26582 ms
[GPU] create_image_d::malloc_image: 0.705952 ms
[GPU] create_image_d::memset: 0.968384 ms
[GPU] create_image_d::malloc_ints: 0.637952 ms
[GPU] create_image_d::copy_ints_H->D: 0.011712 ms
[GPU] create_image_d::sweep: 0.19504 ms
[GPU] create_image_d::central_pixel: 0.010016 ms
[GPU] create_image_d::free_ints: 0.088544 ms
[GPU] create_image: 2.71091 ms
[GPU] sample::copy_uv_H->D: 5.3999 ms
[GPU] sample::copy_uvrot_D->D: 0.092352 ms
[GPU] sample::1st_shift: 2.6896 ms
[GPU] sample::FFT: 3.61216 ms
[GPU] sample::2nd_shift: 1.97686 ms
[GPU] sample::interpolate: 0.510528 ms
[GPU] sample::apply_phase_sampled: 0.467552 ms
[GPU] sample_tot: 15.0784 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.476896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.206656 ms
[GPU] reduce_chi2: 0.721504 ms
[GPU] chi2_profile::free_all: 0.379264 ms
[GPU] chi2_profile_tot_gputimer: 26.1278 ms
[CPU] chi2_profile_tot: 26.1509 ms

[GPU] chi2_profile::malloc_fint: 0.870464 ms
[GPU] chi2_profile::copy_observations: 8.14451 ms
[GPU] create_image_d::malloc_image: 0.75104 ms
[GPU] create_image_d::memset: 0.964192 ms
[GPU] create_image_d::malloc_ints: 0.763168 ms
[GPU] create_image_d::copy_ints_H->D: 0.02304 ms
[GPU] create_image_d::sweep: 0.216192 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.096512 ms
[GPU] create_image: 2.95494 ms
[GPU] sample::copy_uv_H->D: 8.91389 ms
[GPU] sample::copy_uvrot_D->D: 0.090816 ms
[GPU] sample::1st_shift: 2.68659 ms
[GPU] sample::FFT: 3.75805 ms
[GPU] sample::2nd_shift: 1.9897 ms
[GPU] sample::interpolate: 0.511648 ms
[GPU] sample::apply_phase_sampled: 0.468288 ms
[GPU] sample_tot: 18.7634 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.474816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.174432 ms
[GPU] reduce_chi2: 0.679584 ms
[GPU] chi2_profile::free_all: 0.304736 ms
[GPU] chi2_profile_tot_gputimer: 31.8312 ms
[CPU] chi2_profile_tot: 31.854 ms

[GPU] chi2_profile::malloc_fint: 0.778944 ms
[GPU] chi2_profile::copy_observations: 8.18125 ms
[GPU] create_image_d::malloc_image: 0.883712 ms
[GPU] create_image_d::memset: 0.964896 ms
[GPU] create_image_d::malloc_ints: 6.87171 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.19056 ms
[GPU] create_image_d::central_pixel: 0.024704 ms
[GPU] create_image_d::free_ints: 0.08224 ms
[GPU] create_image: 9.13261 ms
[GPU] sample::copy_uv_H->D: 6.0735 ms
[GPU] sample::copy_uvrot_D->D: 0.088 ms
[GPU] sample::1st_shift: 2.67878 ms
[GPU] sample::FFT: 3.66749 ms
[GPU] sample::2nd_shift: 1.9456 ms
[GPU] sample::interpolate: 0.509088 ms
[GPU] sample::apply_phase_sampled: 0.435328 ms
[GPU] sample_tot: 16.512 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.452864 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.1824 ms
[GPU] reduce_chi2: 0.665504 ms
[GPU] chi2_profile::free_all: 0.31728 ms
[GPU] chi2_profile_tot_gputimer: 35.6933 ms
[CPU] chi2_profile_tot: 35.7141 ms

[GPU] chi2_profile::malloc_fint: 0.709664 ms
[GPU] chi2_profile::copy_observations: 7.05152 ms
[GPU] create_image_d::malloc_image: 0.750528 ms
[GPU] create_image_d::memset: 0.895488 ms
[GPU] create_image_d::malloc_ints: 0.726976 ms
[GPU] create_image_d::copy_ints_H->D: 0.011072 ms
[GPU] create_image_d::sweep: 0.182592 ms
[GPU] create_image_d::central_pixel: 0.010112 ms
[GPU] create_image_d::free_ints: 0.07584 ms
[GPU] create_image: 2.74189 ms
[GPU] sample::copy_uv_H->D: 5.68813 ms
[GPU] sample::copy_uvrot_D->D: 0.089856 ms
[GPU] sample::1st_shift: 2.65373 ms
[GPU] sample::FFT: 3.70816 ms
[GPU] sample::2nd_shift: 1.94086 ms
[GPU] sample::interpolate: 0.50752 ms
[GPU] sample::apply_phase_sampled: 0.434912 ms
[GPU] sample_tot: 15.3868 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.45136 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.170112 ms
[GPU] reduce_chi2: 0.654592 ms
[GPU] chi2_profile::free_all: 0.325408 ms
[GPU] chi2_profile_tot_gputimer: 26.9906 ms
[CPU] chi2_profile_tot: 27.0098 ms

[GPU] chi2_profile::malloc_fint: 0.6808 ms
[GPU] chi2_profile::copy_observations: 6.31456 ms
[GPU] create_image_d::malloc_image: 0.631072 ms
[GPU] create_image_d::memset: 0.896224 ms
[GPU] create_image_d::malloc_ints: 0.684576 ms
[GPU] create_image_d::copy_ints_H->D: 0.010368 ms
[GPU] create_image_d::sweep: 0.18944 ms
[GPU] create_image_d::central_pixel: 0.009664 ms
[GPU] create_image_d::free_ints: 0.071328 ms
[GPU] create_image: 2.57795 ms
[GPU] sample::copy_uv_H->D: 5.33571 ms
[GPU] sample::copy_uvrot_D->D: 0.094432 ms
[GPU] sample::1st_shift: 2.65798 ms
[GPU] sample::FFT: 3.6007 ms
[GPU] sample::2nd_shift: 1.96374 ms
[GPU] sample::interpolate: 0.517696 ms
[GPU] sample::apply_phase_sampled: 0.435392 ms
[GPU] sample_tot: 14.9279 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.446656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16848 ms
[GPU] reduce_chi2: 0.645472 ms
[GPU] chi2_profile::free_all: 0.326208 ms
[GPU] chi2_profile_tot_gputimer: 25.5722 ms
[CPU] chi2_profile_tot: 25.5935 ms

[GPU] chi2_profile::malloc_fint: 0.64688 ms
[GPU] chi2_profile::copy_observations: 6.0312 ms
[GPU] create_image_d::malloc_image: 0.743456 ms
[GPU] create_image_d::memset: 0.89536 ms
[GPU] create_image_d::malloc_ints: 0.6176 ms
[GPU] create_image_d::copy_ints_H->D: 0.010528 ms
[GPU] create_image_d::sweep: 0.183072 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.076256 ms
[GPU] create_image: 2.66624 ms
[GPU] sample::copy_uv_H->D: 5.07178 ms
[GPU] sample::copy_uvrot_D->D: 0.098976 ms
[GPU] sample::1st_shift: 2.66032 ms
[GPU] sample::FFT: 3.60742 ms
[GPU] sample::2nd_shift: 1.97501 ms
[GPU] sample::interpolate: 0.50384 ms
[GPU] sample::apply_phase_sampled: 0.437344 ms
[GPU] sample_tot: 14.679 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16256 ms
[GPU] reduce_chi2: 0.640896 ms
[GPU] chi2_profile::free_all: 0.355648 ms
[GPU] chi2_profile_tot_gputimer: 25.1342 ms
[CPU] chi2_profile_tot: 25.154 ms

[GPU] chi2_profile::malloc_fint: 0.687744 ms
[GPU] chi2_profile::copy_observations: 6.09197 ms
[GPU] create_image_d::malloc_image: 0.680224 ms
[GPU] create_image_d::memset: 0.905152 ms
[GPU] create_image_d::malloc_ints: 0.618944 ms
[GPU] create_image_d::copy_ints_H->D: 0.011168 ms
[GPU] create_image_d::sweep: 0.182688 ms
[GPU] create_image_d::central_pixel: 0.010752 ms
[GPU] create_image_d::free_ints: 0.073088 ms
[GPU] create_image: 2.57011 ms
[GPU] sample::copy_uv_H->D: 5.32576 ms
[GPU] sample::copy_uvrot_D->D: 0.089088 ms
[GPU] sample::1st_shift: 2.66045 ms
[GPU] sample::FFT: 3.59206 ms
[GPU] sample::2nd_shift: 1.94442 ms
[GPU] sample::interpolate: 0.502688 ms
[GPU] sample::apply_phase_sampled: 0.4328 ms
[GPU] sample_tot: 14.8846 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.446048 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16112 ms
[GPU] reduce_chi2: 0.635616 ms
[GPU] chi2_profile::free_all: 0.308992 ms
[GPU] chi2_profile_tot_gputimer: 25.2756 ms
[CPU] chi2_profile_tot: 25.2956 ms

[GPU] chi2_profile::malloc_fint: 0.641632 ms
[GPU] chi2_profile::copy_observations: 6.12582 ms
[GPU] create_image_d::malloc_image: 0.740832 ms
[GPU] create_image_d::memset: 0.89728 ms
[GPU] create_image_d::malloc_ints: 0.63984 ms
[GPU] create_image_d::copy_ints_H->D: 0.011712 ms
[GPU] create_image_d::sweep: 0.181984 ms
[GPU] create_image_d::central_pixel: 0.008896 ms
[GPU] create_image_d::free_ints: 0.085024 ms
[GPU] create_image: 2.65658 ms
[GPU] sample::copy_uv_H->D: 5.27222 ms
[GPU] sample::copy_uvrot_D->D: 0.097792 ms
[GPU] sample::1st_shift: 2.6584 ms
[GPU] sample::FFT: 3.62051 ms
[GPU] sample::2nd_shift: 1.97904 ms
[GPU] sample::interpolate: 0.504192 ms
[GPU] sample::apply_phase_sampled: 0.43344 ms
[GPU] sample_tot: 14.9046 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.455424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.181344 ms
[GPU] reduce_chi2: 0.675296 ms
[GPU] chi2_profile::free_all: 0.336672 ms
[GPU] chi2_profile_tot_gputimer: 25.4387 ms
[CPU] chi2_profile_tot: 25.4585 ms

[GPU] chi2_profile::malloc_fint: 0.641536 ms
[GPU] chi2_profile::copy_observations: 6.91965 ms
[GPU] create_image_d::malloc_image: 0.673856 ms
[GPU] create_image_d::memset: 0.901664 ms
[GPU] create_image_d::malloc_ints: 0.660224 ms
[GPU] create_image_d::copy_ints_H->D: 0.011584 ms
[GPU] create_image_d::sweep: 0.185504 ms
[GPU] create_image_d::central_pixel: 0.009632 ms
[GPU] create_image_d::free_ints: 0.082144 ms
[GPU] create_image: 2.62976 ms
[GPU] sample::copy_uv_H->D: 6.44253 ms
[GPU] sample::copy_uvrot_D->D: 0.094144 ms
[GPU] sample::1st_shift: 2.6737 ms
[GPU] sample::FFT: 3.76115 ms
[GPU] sample::2nd_shift: 1.97437 ms
[GPU] sample::interpolate: 0.504064 ms
[GPU] sample::apply_phase_sampled: 0.43616 ms
[GPU] sample_tot: 16.2659 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.451264 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.205824 ms
[GPU] reduce_chi2: 0.68432 ms
[GPU] chi2_profile::free_all: 0.33664 ms
[GPU] chi2_profile_tot_gputimer: 27.5831 ms
[CPU] chi2_profile_tot: 27.6042 ms

[GPU] chi2_profile::malloc_fint: 0.65472 ms
[GPU] chi2_profile::copy_observations: 7.70493 ms
[GPU] create_image_d::malloc_image: 0.719136 ms
[GPU] create_image_d::memset: 0.901952 ms
[GPU] create_image_d::malloc_ints: 0.618784 ms
[GPU] create_image_d::copy_ints_H->D: 0.010656 ms
[GPU] create_image_d::sweep: 0.186048 ms
[GPU] create_image_d::central_pixel: 0.011168 ms
[GPU] create_image_d::free_ints: 0.078368 ms
[GPU] create_image: 2.61046 ms
[GPU] sample::copy_uv_H->D: 6.95667 ms
[GPU] sample::copy_uvrot_D->D: 0.104032 ms
[GPU] sample::1st_shift: 2.67142 ms
[GPU] sample::FFT: 3.74938 ms
[GPU] sample::2nd_shift: 1.95315 ms
[GPU] sample::interpolate: 0.505024 ms
[GPU] sample::apply_phase_sampled: 0.436512 ms
[GPU] sample_tot: 16.7066 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.443648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.220384 ms
[GPU] reduce_chi2: 0.691936 ms
[GPU] chi2_profile::free_all: 0.3328 ms
[GPU] chi2_profile_tot_gputimer: 28.8065 ms
[CPU] chi2_profile_tot: 28.8267 ms

[GPU] chi2_profile::malloc_fint: 0.713536 ms
[GPU] chi2_profile::copy_observations: 8.30448 ms
[GPU] create_image_d::malloc_image: 0.682752 ms
[GPU] create_image_d::memset: 0.898432 ms
[GPU] create_image_d::malloc_ints: 0.617792 ms
[GPU] create_image_d::copy_ints_H->D: 0.011232 ms
[GPU] create_image_d::sweep: 0.181888 ms
[GPU] create_image_d::central_pixel: 0.009664 ms
[GPU] create_image_d::free_ints: 0.070752 ms
[GPU] create_image: 2.55946 ms
[GPU] sample::copy_uv_H->D: 6.56982 ms
[GPU] sample::copy_uvrot_D->D: 0.094016 ms
[GPU] sample::1st_shift: 2.67126 ms
[GPU] sample::FFT: 3.61152 ms
[GPU] sample::2nd_shift: 1.97802 ms
[GPU] sample::interpolate: 0.503008 ms
[GPU] sample::apply_phase_sampled: 0.434432 ms
[GPU] sample_tot: 16.1714 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.445312 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168352 ms
[GPU] reduce_chi2: 0.644384 ms
[GPU] chi2_profile::free_all: 0.303616 ms
[GPU] chi2_profile_tot_gputimer: 28.7949 ms
[CPU] chi2_profile_tot: 28.8134 ms
4096	1.000000e+06	float64	None	8	5.412087e-01	2.848467e-02	3.308316e-03	2.523398e-02
# |--> timings: [0.3695681095123291, 0.03171801567077637, 0.02652907371520996, 0.025259017944335938, 0.03055715560913086, 0.036229848861694336, 0.029278039932250977, 0.027036190032958984, 0.026114940643310547, 0.026216983795166016, 0.03194379806518555, 0.035798072814941406, 0.027104854583740234, 0.025650978088378906, 0.025233983993530273, 0.025358915328979492, 0.025527000427246094, 0.02772688865661621, 0.028982877731323242, 0.028942108154296875]

[GPU] chi2_profile::malloc_fint: 0.666304 ms
[GPU] chi2_profile::copy_observations: 7.03258 ms
[GPU] create_image_d::malloc_image: 0.670272 ms
[GPU] create_image_d::memset: 0.897408 ms
[GPU] create_image_d::malloc_ints: 0.603936 ms
[GPU] create_image_d::copy_ints_H->D: 0.010656 ms
[GPU] create_image_d::sweep: 0.107104 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.076896 ms
[GPU] create_image: 2.46874 ms
[GPU] sample::copy_uv_H->D: 5.52586 ms
[GPU] sample::copy_uvrot_D->D: 0.088064 ms
[GPU] sample::1st_shift: 2.37949 ms
[GPU] sample::FFT: 3.62122 ms
[GPU] sample::2nd_shift: 1.29958 ms
[GPU] sample::interpolate: 0.49312 ms
[GPU] sample::apply_phase_sampled: 0.122656 ms
[GPU] sample_tot: 13.8461 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.130816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.162592 ms
[GPU] reduce_chi2: 0.32176 ms
[GPU] chi2_profile::free_all: 0.360032 ms
[GPU] chi2_profile_tot_gputimer: 24.7957 ms
[CPU] chi2_profile_tot: 24.8182 ms

[GPU] chi2_profile::malloc_fint: 0.640672 ms
[GPU] chi2_profile::copy_observations: 6.32858 ms
[GPU] create_image_d::malloc_image: 0.690944 ms
[GPU] create_image_d::memset: 0.896928 ms
[GPU] create_image_d::malloc_ints: 0.652576 ms
[GPU] create_image_d::copy_ints_H->D: 0.01104 ms
[GPU] create_image_d::sweep: 0.085056 ms
[GPU] create_image_d::central_pixel: 0.009696 ms
[GPU] create_image_d::free_ints: 0.089888 ms
[GPU] create_image: 2.52362 ms
[GPU] sample::copy_uv_H->D: 5.18714 ms
[GPU] sample::copy_uvrot_D->D: 0.094656 ms
[GPU] sample::1st_shift: 2.35744 ms
[GPU] sample::FFT: 3.52714 ms
[GPU] sample::2nd_shift: 1.2881 ms
[GPU] sample::interpolate: 0.490848 ms
[GPU] sample::apply_phase_sampled: 0.122016 ms
[GPU] sample_tot: 13.4049 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.130144 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.159552 ms
[GPU] reduce_chi2: 0.317856 ms
[GPU] chi2_profile::free_all: 0.308928 ms
[GPU] chi2_profile_tot_gputimer: 23.6221 ms
[CPU] chi2_profile_tot: 23.6407 ms

[GPU] chi2_profile::malloc_fint: 0.629472 ms
[GPU] chi2_profile::copy_observations: 6.05507 ms
[GPU] create_image_d::malloc_image: 0.675328 ms
[GPU] create_image_d::memset: 0.896992 ms
[GPU] create_image_d::malloc_ints: 0.604416 ms
[GPU] create_image_d::copy_ints_H->D: 0.011456 ms
[GPU] create_image_d::sweep: 0.065088 ms
[GPU] create_image_d::central_pixel: 0.008544 ms
[GPU] create_image_d::free_ints: 0.07312 ms
[GPU] create_image: 2.44342 ms
[GPU] sample::copy_uv_H->D: 5.66544 ms
[GPU] sample::copy_uvrot_D->D: 0.08752 ms
[GPU] sample::1st_shift: 2.36038 ms
[GPU] sample::FFT: 3.63405 ms
[GPU] sample::2nd_shift: 1.29571 ms
[GPU] sample::interpolate: 0.49136 ms
[GPU] sample::apply_phase_sampled: 0.124128 ms
[GPU] sample_tot: 13.9851 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.129472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.163008 ms
[GPU] reduce_chi2: 0.321472 ms
[GPU] chi2_profile::free_all: 0.3008 ms
[GPU] chi2_profile_tot_gputimer: 23.8325 ms
[CPU] chi2_profile_tot: 23.8511 ms

[GPU] chi2_profile::malloc_fint: 0.642624 ms
[GPU] chi2_profile::copy_observations: 5.99642 ms
[GPU] create_image_d::malloc_image: 0.68256 ms
[GPU] create_image_d::memset: 0.902112 ms
[GPU] create_image_d::malloc_ints: 0.628544 ms
[GPU] create_image_d::copy_ints_H->D: 0.011104 ms
[GPU] create_image_d::sweep: 0.063968 ms
[GPU] create_image_d::central_pixel: 0.00816 ms
[GPU] create_image_d::free_ints: 0.073152 ms
[GPU] create_image: 2.46227 ms
[GPU] sample::copy_uv_H->D: 5.13411 ms
[GPU] sample::copy_uvrot_D->D: 0.087936 ms
[GPU] sample::1st_shift: 2.36534 ms
[GPU] sample::FFT: 3.61363 ms
[GPU] sample::2nd_shift: 1.29578 ms
[GPU] sample::interpolate: 0.491808 ms
[GPU] sample::apply_phase_sampled: 0.122848 ms
[GPU] sample_tot: 13.423 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13072 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.173632 ms
[GPU] reduce_chi2: 0.334784 ms
[GPU] chi2_profile::free_all: 0.348832 ms
[GPU] chi2_profile_tot_gputimer: 23.3055 ms
[CPU] chi2_profile_tot: 23.3252 ms

[GPU] chi2_profile::malloc_fint: 0.65616 ms
[GPU] chi2_profile::copy_observations: 5.89062 ms
[GPU] create_image_d::malloc_image: 0.682752 ms
[GPU] create_image_d::memset: 0.89648 ms
[GPU] create_image_d::malloc_ints: 0.685056 ms
[GPU] create_image_d::copy_ints_H->D: 0.025696 ms
[GPU] create_image_d::sweep: 0.092352 ms
[GPU] create_image_d::central_pixel: 0.009248 ms
[GPU] create_image_d::free_ints: 0.07024 ms
[GPU] create_image: 2.55053 ms
[GPU] sample::copy_uv_H->D: 5.22902 ms
[GPU] sample::copy_uvrot_D->D: 0.088704 ms
[GPU] sample::1st_shift: 2.35459 ms
[GPU] sample::FFT: 3.57104 ms
[GPU] sample::2nd_shift: 1.28877 ms
[GPU] sample::interpolate: 0.487168 ms
[GPU] sample::apply_phase_sampled: 0.140224 ms
[GPU] sample_tot: 13.5206 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.144544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.187296 ms
[GPU] reduce_chi2: 0.359424 ms
[GPU] chi2_profile::free_all: 0.300064 ms
[GPU] chi2_profile_tot_gputimer: 23.4013 ms
[CPU] chi2_profile_tot: 23.4197 ms

[GPU] chi2_profile::malloc_fint: 0.64112 ms
[GPU] chi2_profile::copy_observations: 5.93338 ms
[GPU] create_image_d::malloc_image: 0.741216 ms
[GPU] create_image_d::memset: 0.895008 ms
[GPU] create_image_d::malloc_ints: 0.614944 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.063904 ms
[GPU] create_image_d::central_pixel: 0.009376 ms
[GPU] create_image_d::free_ints: 0.072576 ms
[GPU] create_image: 2.50384 ms
[GPU] sample::copy_uv_H->D: 5.04339 ms
[GPU] sample::copy_uvrot_D->D: 0.087104 ms
[GPU] sample::1st_shift: 2.35139 ms
[GPU] sample::FFT: 3.6823 ms
[GPU] sample::2nd_shift: 1.28464 ms
[GPU] sample::interpolate: 0.489824 ms
[GPU] sample::apply_phase_sampled: 0.12304 ms
[GPU] sample_tot: 13.3994 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.166176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.164928 ms
[GPU] reduce_chi2: 0.37888 ms
[GPU] chi2_profile::free_all: 0.302272 ms
[GPU] chi2_profile_tot_gputimer: 23.289 ms
[CPU] chi2_profile_tot: 23.3082 ms

[GPU] chi2_profile::malloc_fint: 0.64096 ms
[GPU] chi2_profile::copy_observations: 5.98608 ms
[GPU] create_image_d::malloc_image: 0.72816 ms
[GPU] create_image_d::memset: 0.895584 ms
[GPU] create_image_d::malloc_ints: 0.616192 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.06336 ms
[GPU] create_image_d::central_pixel: 0.009664 ms
[GPU] create_image_d::free_ints: 0.0688 ms
[GPU] create_image: 2.48042 ms
[GPU] sample::copy_uv_H->D: 5.23622 ms
[GPU] sample::copy_uvrot_D->D: 0.087552 ms
[GPU] sample::1st_shift: 2.36621 ms
[GPU] sample::FFT: 3.60237 ms
[GPU] sample::2nd_shift: 1.29581 ms
[GPU] sample::interpolate: 0.489152 ms
[GPU] sample::apply_phase_sampled: 0.121536 ms
[GPU] sample_tot: 13.5082 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.15632 ms
[GPU] reduce_chi2: 0.309888 ms
[GPU] chi2_profile::free_all: 0.343968 ms
[GPU] chi2_profile_tot_gputimer: 23.3728 ms
[CPU] chi2_profile_tot: 23.3918 ms

[GPU] chi2_profile::malloc_fint: 0.722208 ms
[GPU] chi2_profile::copy_observations: 6.34717 ms
[GPU] create_image_d::malloc_image: 0.704192 ms
[GPU] create_image_d::memset: 0.8968 ms
[GPU] create_image_d::malloc_ints: 0.607456 ms
[GPU] create_image_d::copy_ints_H->D: 0.010688 ms
[GPU] create_image_d::sweep: 0.064672 ms
[GPU] create_image_d::central_pixel: 0.015264 ms
[GPU] create_image_d::free_ints: 0.075488 ms
[GPU] create_image: 2.46224 ms
[GPU] sample::copy_uv_H->D: 5.28986 ms
[GPU] sample::copy_uvrot_D->D: 0.08752 ms
[GPU] sample::1st_shift: 2.35507 ms
[GPU] sample::FFT: 3.63402 ms
[GPU] sample::2nd_shift: 1.28307 ms
[GPU] sample::interpolate: 0.489632 ms
[GPU] sample::apply_phase_sampled: 0.12496 ms
[GPU] sample_tot: 13.5724 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12928 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16736 ms
[GPU] reduce_chi2: 0.325696 ms
[GPU] chi2_profile::free_all: 0.365216 ms
[GPU] chi2_profile_tot_gputimer: 23.8951 ms
[CPU] chi2_profile_tot: 23.9148 ms

[GPU] chi2_profile::malloc_fint: 0.66576 ms
[GPU] chi2_profile::copy_observations: 6.04262 ms
[GPU] create_image_d::malloc_image: 0.716416 ms
[GPU] create_image_d::memset: 0.896416 ms
[GPU] create_image_d::malloc_ints: 0.616128 ms
[GPU] create_image_d::copy_ints_H->D: 0.010944 ms
[GPU] create_image_d::sweep: 0.064096 ms
[GPU] create_image_d::central_pixel: 0.0096 ms
[GPU] create_image_d::free_ints: 0.07024 ms
[GPU] create_image: 2.47197 ms
[GPU] sample::copy_uv_H->D: 5.18717 ms
[GPU] sample::copy_uvrot_D->D: 0.088672 ms
[GPU] sample::1st_shift: 2.36691 ms
[GPU] sample::FFT: 3.61776 ms
[GPU] sample::2nd_shift: 1.28755 ms
[GPU] sample::interpolate: 0.490464 ms
[GPU] sample::apply_phase_sampled: 0.124416 ms
[GPU] sample_tot: 13.4879 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.128256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.157792 ms
[GPU] reduce_chi2: 0.314368 ms
[GPU] chi2_profile::free_all: 0.299968 ms
[GPU] chi2_profile_tot_gputimer: 23.3976 ms
[CPU] chi2_profile_tot: 23.4167 ms

[GPU] chi2_profile::malloc_fint: 0.736224 ms
[GPU] chi2_profile::copy_observations: 6.08541 ms
[GPU] create_image_d::malloc_image: 0.667776 ms
[GPU] create_image_d::memset: 0.896224 ms
[GPU] create_image_d::malloc_ints: 0.683552 ms
[GPU] create_image_d::copy_ints_H->D: 0.010208 ms
[GPU] create_image_d::sweep: 0.064128 ms
[GPU] create_image_d::central_pixel: 0.010048 ms
[GPU] create_image_d::free_ints: 0.070336 ms
[GPU] create_image: 2.4927 ms
[GPU] sample::copy_uv_H->D: 5.11533 ms
[GPU] sample::copy_uvrot_D->D: 0.086464 ms
[GPU] sample::1st_shift: 2.37254 ms
[GPU] sample::FFT: 3.61958 ms
[GPU] sample::2nd_shift: 1.29171 ms
[GPU] sample::interpolate: 0.496736 ms
[GPU] sample::apply_phase_sampled: 0.125216 ms
[GPU] sample_tot: 13.4625 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.132896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.164896 ms
[GPU] reduce_chi2: 0.327584 ms
[GPU] chi2_profile::free_all: 0.309632 ms
[GPU] chi2_profile_tot_gputimer: 23.5153 ms
[CPU] chi2_profile_tot: 23.5341 ms

[GPU] chi2_profile::malloc_fint: 0.736064 ms
[GPU] chi2_profile::copy_observations: 6.04192 ms
[GPU] create_image_d::malloc_image: 0.68992 ms
[GPU] create_image_d::memset: 0.9032 ms
[GPU] create_image_d::malloc_ints: 0.689888 ms
[GPU] create_image_d::copy_ints_H->D: 0.00992 ms
[GPU] create_image_d::sweep: 0.064704 ms
[GPU] create_image_d::central_pixel: 0.010688 ms
[GPU] create_image_d::free_ints: 0.069952 ms
[GPU] create_image: 2.53773 ms
[GPU] sample::copy_uv_H->D: 5.27978 ms
[GPU] sample::copy_uvrot_D->D: 0.086784 ms
[GPU] sample::1st_shift: 2.3433 ms
[GPU] sample::FFT: 3.65715 ms
[GPU] sample::2nd_shift: 1.29734 ms
[GPU] sample::interpolate: 0.49072 ms
[GPU] sample::apply_phase_sampled: 0.122496 ms
[GPU] sample_tot: 13.5838 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.131456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.185984 ms
[GPU] reduce_chi2: 0.3472 ms
[GPU] chi2_profile::free_all: 0.327392 ms
[GPU] chi2_profile_tot_gputimer: 23.6725 ms
[CPU] chi2_profile_tot: 23.6913 ms

[GPU] chi2_profile::malloc_fint: 0.642112 ms
[GPU] chi2_profile::copy_observations: 6.09885 ms
[GPU] create_image_d::malloc_image: 0.749152 ms
[GPU] create_image_d::memset: 0.896928 ms
[GPU] create_image_d::malloc_ints: 0.66144 ms
[GPU] create_image_d::copy_ints_H->D: 0.010688 ms
[GPU] create_image_d::sweep: 0.06768 ms
[GPU] create_image_d::central_pixel: 0.010592 ms
[GPU] create_image_d::free_ints: 0.071584 ms
[GPU] create_image: 2.55498 ms
[GPU] sample::copy_uv_H->D: 5.20266 ms
[GPU] sample::copy_uvrot_D->D: 0.088512 ms
[GPU] sample::1st_shift: 2.35651 ms
[GPU] sample::FFT: 3.62074 ms
[GPU] sample::2nd_shift: 1.2865 ms
[GPU] sample::interpolate: 0.497568 ms
[GPU] sample::apply_phase_sampled: 0.126112 ms
[GPU] sample_tot: 13.4944 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.132416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.162432 ms
[GPU] reduce_chi2: 0.323872 ms
[GPU] chi2_profile::free_all: 0.316288 ms
[GPU] chi2_profile_tot_gputimer: 23.5289 ms
[CPU] chi2_profile_tot: 23.5477 ms

[GPU] chi2_profile::malloc_fint: 0.641312 ms
[GPU] chi2_profile::copy_observations: 6.43283 ms
[GPU] create_image_d::malloc_image: 0.67776 ms
[GPU] create_image_d::memset: 0.89648 ms
[GPU] create_image_d::malloc_ints: 0.640736 ms
[GPU] create_image_d::copy_ints_H->D: 0.011488 ms
[GPU] create_image_d::sweep: 0.064608 ms
[GPU] create_image_d::central_pixel: 0.010528 ms
[GPU] create_image_d::free_ints: 0.076032 ms
[GPU] create_image: 2.48038 ms
[GPU] sample::copy_uv_H->D: 5.57117 ms
[GPU] sample::copy_uvrot_D->D: 0.089728 ms
[GPU] sample::1st_shift: 2.3577 ms
[GPU] sample::FFT: 3.63648 ms
[GPU] sample::2nd_shift: 1.29395 ms
[GPU] sample::interpolate: 0.487712 ms
[GPU] sample::apply_phase_sampled: 0.125088 ms
[GPU] sample_tot: 13.8738 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.133024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.229568 ms
[GPU] reduce_chi2: 0.391296 ms
[GPU] chi2_profile::free_all: 0.34352 ms
[GPU] chi2_profile_tot_gputimer: 24.2617 ms
[CPU] chi2_profile_tot: 24.2821 ms

[GPU] chi2_profile::malloc_fint: 0.644992 ms
[GPU] chi2_profile::copy_observations: 8.32326 ms
[GPU] create_image_d::malloc_image: 0.779552 ms
[GPU] create_image_d::memset: 0.90816 ms
[GPU] create_image_d::malloc_ints: 0.634912 ms
[GPU] create_image_d::copy_ints_H->D: 0.010848 ms
[GPU] create_image_d::sweep: 0.07296 ms
[GPU] create_image_d::central_pixel: 0.009696 ms
[GPU] create_image_d::free_ints: 0.095744 ms
[GPU] create_image: 2.59811 ms
[GPU] sample::copy_uv_H->D: 6.50918 ms
[GPU] sample::copy_uvrot_D->D: 0.090944 ms
[GPU] sample::1st_shift: 2.364 ms
[GPU] sample::FFT: 3.75952 ms
[GPU] sample::2nd_shift: 1.29389 ms
[GPU] sample::interpolate: 0.49232 ms
[GPU] sample::apply_phase_sampled: 0.124032 ms
[GPU] sample_tot: 14.9696 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.137504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.213728 ms
[GPU] reduce_chi2: 0.380768 ms
[GPU] chi2_profile::free_all: 0.361088 ms
[GPU] chi2_profile_tot_gputimer: 27.3984 ms
[CPU] chi2_profile_tot: 27.4201 ms

[GPU] chi2_profile::malloc_fint: 0.66432 ms
[GPU] chi2_profile::copy_observations: 8.72608 ms
[GPU] create_image_d::malloc_image: 0.717536 ms
[GPU] create_image_d::memset: 0.905408 ms
[GPU] create_image_d::malloc_ints: 0.629312 ms
[GPU] create_image_d::copy_ints_H->D: 0.010496 ms
[GPU] create_image_d::sweep: 0.068 ms
[GPU] create_image_d::central_pixel: 0.011104 ms
[GPU] create_image_d::free_ints: 0.090272 ms
[GPU] create_image: 2.51958 ms
[GPU] sample::copy_uv_H->D: 6.89606 ms
[GPU] sample::copy_uvrot_D->D: 0.090368 ms
[GPU] sample::1st_shift: 2.36006 ms
[GPU] sample::FFT: 3.6969 ms
[GPU] sample::2nd_shift: 1.29974 ms
[GPU] sample::interpolate: 0.494624 ms
[GPU] sample::apply_phase_sampled: 0.125216 ms
[GPU] sample_tot: 15.2943 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.133024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.229248 ms
[GPU] reduce_chi2: 0.391488 ms
[GPU] chi2_profile::free_all: 0.33008 ms
[GPU] chi2_profile_tot_gputimer: 28.0341 ms
[CPU] chi2_profile_tot: 28.0552 ms

[GPU] chi2_profile::malloc_fint: 0.666144 ms
[GPU] chi2_profile::copy_observations: 7.98326 ms
[GPU] create_image_d::malloc_image: 0.759904 ms
[GPU] create_image_d::memset: 0.89968 ms
[GPU] create_image_d::malloc_ints: 0.624512 ms
[GPU] create_image_d::copy_ints_H->D: 0.011552 ms
[GPU] create_image_d::sweep: 0.063456 ms
[GPU] create_image_d::central_pixel: 0.010624 ms
[GPU] create_image_d::free_ints: 0.072512 ms
[GPU] create_image: 2.53296 ms
[GPU] sample::copy_uv_H->D: 6.10454 ms
[GPU] sample::copy_uvrot_D->D: 0.087872 ms
[GPU] sample::1st_shift: 2.37165 ms
[GPU] sample::FFT: 3.65386 ms
[GPU] sample::2nd_shift: 1.29149 ms
[GPU] sample::interpolate: 0.489568 ms
[GPU] sample::apply_phase_sampled: 0.124 ms
[GPU] sample_tot: 14.4327 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.132032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.156544 ms
[GPU] reduce_chi2: 0.3168 ms
[GPU] chi2_profile::free_all: 0.3008 ms
[GPU] chi2_profile_tot_gputimer: 26.3316 ms
[CPU] chi2_profile_tot: 26.3753 ms

[GPU] chi2_profile::malloc_fint: 0.678176 ms
[GPU] chi2_profile::copy_observations: 6.49968 ms
[GPU] create_image_d::malloc_image: 0.681024 ms
[GPU] create_image_d::memset: 0.89568 ms
[GPU] create_image_d::malloc_ints: 0.648288 ms
[GPU] create_image_d::copy_ints_H->D: 0.011232 ms
[GPU] create_image_d::sweep: 0.06352 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.070592 ms
[GPU] create_image: 2.47238 ms
[GPU] sample::copy_uv_H->D: 5.38141 ms
[GPU] sample::copy_uvrot_D->D: 0.088288 ms
[GPU] sample::1st_shift: 2.3615 ms
[GPU] sample::FFT: 3.58029 ms
[GPU] sample::2nd_shift: 1.29674 ms
[GPU] sample::interpolate: 0.491296 ms
[GPU] sample::apply_phase_sampled: 0.122496 ms
[GPU] sample_tot: 13.6688 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.130944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16176 ms
[GPU] reduce_chi2: 0.32352 ms
[GPU] chi2_profile::free_all: 0.329888 ms
[GPU] chi2_profile_tot_gputimer: 24.0725 ms
[CPU] chi2_profile_tot: 24.0917 ms

[GPU] chi2_profile::malloc_fint: 0.648256 ms
[GPU] chi2_profile::copy_observations: 6.14506 ms
[GPU] create_image_d::malloc_image: 0.69904 ms
[GPU] create_image_d::memset: 0.897888 ms
[GPU] create_image_d::malloc_ints: 0.626528 ms
[GPU] create_image_d::copy_ints_H->D: 0.011104 ms
[GPU] create_image_d::sweep: 0.062976 ms
[GPU] create_image_d::central_pixel: 0.010336 ms
[GPU] create_image_d::free_ints: 0.071296 ms
[GPU] create_image: 2.47494 ms
[GPU] sample::copy_uv_H->D: 5.23344 ms
[GPU] sample::copy_uvrot_D->D: 0.09232 ms
[GPU] sample::1st_shift: 2.35939 ms
[GPU] sample::FFT: 3.63709 ms
[GPU] sample::2nd_shift: 1.29235 ms
[GPU] sample::interpolate: 0.492448 ms
[GPU] sample::apply_phase_sampled: 0.124608 ms
[GPU] sample_tot: 13.5887 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.130912 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.163168 ms
[GPU] reduce_chi2: 0.322496 ms
[GPU] chi2_profile::free_all: 0.310144 ms
[GPU] chi2_profile_tot_gputimer: 23.5897 ms
[CPU] chi2_profile_tot: 23.6087 ms

[GPU] chi2_profile::malloc_fint: 0.646368 ms
[GPU] chi2_profile::copy_observations: 6.26755 ms
[GPU] create_image_d::malloc_image: 0.702752 ms
[GPU] create_image_d::memset: 0.89664 ms
[GPU] create_image_d::malloc_ints: 0.62256 ms
[GPU] create_image_d::copy_ints_H->D: 0.011136 ms
[GPU] create_image_d::sweep: 0.06304 ms
[GPU] create_image_d::central_pixel: 0.008928 ms
[GPU] create_image_d::free_ints: 0.069536 ms
[GPU] create_image: 2.45994 ms
[GPU] sample::copy_uv_H->D: 5.29197 ms
[GPU] sample::copy_uvrot_D->D: 0.089216 ms
[GPU] sample::1st_shift: 2.36771 ms
[GPU] sample::FFT: 3.6017 ms
[GPU] sample::2nd_shift: 1.29434 ms
[GPU] sample::interpolate: 0.503392 ms
[GPU] sample::apply_phase_sampled: 0.123584 ms
[GPU] sample_tot: 13.6222 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.131776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.159616 ms
[GPU] reduce_chi2: 0.31984 ms
[GPU] chi2_profile::free_all: 0.299904 ms
[GPU] chi2_profile_tot_gputimer: 23.7146 ms
[CPU] chi2_profile_tot: 23.7339 ms

[GPU] chi2_profile::malloc_fint: 0.660512 ms
[GPU] chi2_profile::copy_observations: 6.03507 ms
[GPU] create_image_d::malloc_image: 0.682112 ms
[GPU] create_image_d::memset: 0.8984 ms
[GPU] create_image_d::malloc_ints: 0.54304 ms
[GPU] create_image_d::copy_ints_H->D: 0.011328 ms
[GPU] create_image_d::sweep: 0.063584 ms
[GPU] create_image_d::central_pixel: 0.00944 ms
[GPU] create_image_d::free_ints: 0.084224 ms
[GPU] create_image: 2.37885 ms
[GPU] sample::copy_uv_H->D: 5.17107 ms
[GPU] sample::copy_uvrot_D->D: 0.08912 ms
[GPU] sample::1st_shift: 2.35808 ms
[GPU] sample::FFT: 3.58342 ms
[GPU] sample::2nd_shift: 1.2959 ms
[GPU] sample::interpolate: 0.49376 ms
[GPU] sample::apply_phase_sampled: 0.122336 ms
[GPU] sample_tot: 13.4295 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.132096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.161216 ms
[GPU] reduce_chi2: 0.336704 ms
[GPU] chi2_profile::free_all: 0.342304 ms
[GPU] chi2_profile_tot_gputimer: 23.2872 ms
[CPU] chi2_profile_tot: 23.3065 ms
4096	1.000000e+06	float64	None	16	4.614472e-01	2.428670e-02	1.409905e-03	2.336192e-02
# |--> timings: [0.024892091751098633, 0.02371501922607422, 0.023946046829223633, 0.023382902145385742, 0.02347707748413086, 0.023361921310424805, 0.023469924926757812, 0.02399611473083496, 0.023488998413085938, 0.02359294891357422, 0.023771047592163086, 0.023614168167114258, 0.024370908737182617, 0.02756500244140625, 0.028194904327392578, 0.026504993438720703, 0.02414703369140625, 0.023665189743041992, 0.023802995681762695, 0.023380041122436523]

[GPU] chi2_profile::malloc_fint: 0.658912 ms
[GPU] chi2_profile::copy_observations: 6.17718 ms
[GPU] create_image_d::malloc_image: 0.763968 ms
[GPU] create_image_d::memset: 0.898944 ms
[GPU] create_image_d::malloc_ints: 0.629824 ms
[GPU] create_image_d::copy_ints_H->D: 0.011328 ms
[GPU] create_image_d::sweep: 0.05088 ms
[GPU] create_image_d::central_pixel: 0.00976 ms
[GPU] create_image_d::free_ints: 0.076768 ms
[GPU] create_image: 2.53046 ms
[GPU] sample::copy_uv_H->D: 5.224 ms
[GPU] sample::copy_uvrot_D->D: 0.089216 ms
[GPU] sample::1st_shift: 2.05805 ms
[GPU] sample::FFT: 3.74077 ms
[GPU] sample::2nd_shift: 1.20131 ms
[GPU] sample::interpolate: 0.575648 ms
[GPU] sample::apply_phase_sampled: 0.117664 ms
[GPU] sample_tot: 13.3974 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17856 ms
[GPU] reduce_chi2: 0.32992 ms
[GPU] chi2_profile::free_all: 0.301024 ms
[GPU] chi2_profile_tot_gputimer: 23.4984 ms
[CPU] chi2_profile_tot: 23.5214 ms

[GPU] chi2_profile::malloc_fint: 0.641984 ms
[GPU] chi2_profile::copy_observations: 6.07846 ms
[GPU] create_image_d::malloc_image: 0.742976 ms
[GPU] create_image_d::memset: 0.900608 ms
[GPU] create_image_d::malloc_ints: 0.644928 ms
[GPU] create_image_d::copy_ints_H->D: 0.010816 ms
[GPU] create_image_d::sweep: 0.049504 ms
[GPU] create_image_d::central_pixel: 0.009216 ms
[GPU] create_image_d::free_ints: 0.069728 ms
[GPU] create_image: 2.52426 ms
[GPU] sample::copy_uv_H->D: 5.25747 ms
[GPU] sample::copy_uvrot_D->D: 0.088192 ms
[GPU] sample::1st_shift: 2.05235 ms
[GPU] sample::FFT: 3.59539 ms
[GPU] sample::2nd_shift: 1.2152 ms
[GPU] sample::interpolate: 0.579296 ms
[GPU] sample::apply_phase_sampled: 0.110112 ms
[GPU] sample_tot: 13.2205 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.1144 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16048 ms
[GPU] reduce_chi2: 0.304384 ms
[GPU] chi2_profile::free_all: 0.34592 ms
[GPU] chi2_profile_tot_gputimer: 23.2218 ms
[CPU] chi2_profile_tot: 23.2407 ms

[GPU] chi2_profile::malloc_fint: 0.665376 ms
[GPU] chi2_profile::copy_observations: 5.94198 ms
[GPU] create_image_d::malloc_image: 0.610016 ms
[GPU] create_image_d::memset: 0.896512 ms
[GPU] create_image_d::malloc_ints: 0.62736 ms
[GPU] create_image_d::copy_ints_H->D: 0.010656 ms
[GPU] create_image_d::sweep: 0.050048 ms
[GPU] create_image_d::central_pixel: 0.009888 ms
[GPU] create_image_d::free_ints: 0.070368 ms
[GPU] create_image: 2.37021 ms
[GPU] sample::copy_uv_H->D: 5.2297 ms
[GPU] sample::copy_uvrot_D->D: 0.096928 ms
[GPU] sample::1st_shift: 2.03206 ms
[GPU] sample::FFT: 3.59168 ms
[GPU] sample::2nd_shift: 1.19053 ms
[GPU] sample::interpolate: 0.576384 ms
[GPU] sample::apply_phase_sampled: 0.107264 ms
[GPU] sample_tot: 13.1589 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.161824 ms
[GPU] reduce_chi2: 0.31808 ms
[GPU] chi2_profile::free_all: 0.312096 ms
[GPU] chi2_profile_tot_gputimer: 22.892 ms
[CPU] chi2_profile_tot: 22.9114 ms

[GPU] chi2_profile::malloc_fint: 0.641568 ms
[GPU] chi2_profile::copy_observations: 6.5151 ms
[GPU] create_image_d::malloc_image: 0.626048 ms
[GPU] create_image_d::memset: 0.896608 ms
[GPU] create_image_d::malloc_ints: 0.68944 ms
[GPU] create_image_d::copy_ints_H->D: 0.010496 ms
[GPU] create_image_d::sweep: 0.05008 ms
[GPU] create_image_d::central_pixel: 0.008768 ms
[GPU] create_image_d::free_ints: 0.070656 ms
[GPU] create_image: 2.43942 ms
[GPU] sample::copy_uv_H->D: 5.08074 ms
[GPU] sample::copy_uvrot_D->D: 0.094272 ms
[GPU] sample::1st_shift: 2.04941 ms
[GPU] sample::FFT: 3.60061 ms
[GPU] sample::2nd_shift: 1.19494 ms
[GPU] sample::interpolate: 0.574656 ms
[GPU] sample::apply_phase_sampled: 0.108896 ms
[GPU] sample_tot: 13.0164 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121792 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.161312 ms
[GPU] reduce_chi2: 0.311872 ms
[GPU] chi2_profile::free_all: 0.31584 ms
[GPU] chi2_profile_tot_gputimer: 23.3402 ms
[CPU] chi2_profile_tot: 23.359 ms

[GPU] chi2_profile::malloc_fint: 0.66864 ms
[GPU] chi2_profile::copy_observations: 6.06867 ms
[GPU] create_image_d::malloc_image: 0.680544 ms
[GPU] create_image_d::memset: 0.895904 ms
[GPU] create_image_d::malloc_ints: 0.624832 ms
[GPU] create_image_d::copy_ints_H->D: 0.010784 ms
[GPU] create_image_d::sweep: 0.04944 ms
[GPU] create_image_d::central_pixel: 0.008928 ms
[GPU] create_image_d::free_ints: 0.069888 ms
[GPU] create_image: 2.43933 ms
[GPU] sample::copy_uv_H->D: 5.26822 ms
[GPU] sample::copy_uvrot_D->D: 0.093728 ms
[GPU] sample::1st_shift: 2.04099 ms
[GPU] sample::FFT: 3.63962 ms
[GPU] sample::2nd_shift: 1.1959 ms
[GPU] sample::interpolate: 0.577088 ms
[GPU] sample::apply_phase_sampled: 0.11056 ms
[GPU] sample_tot: 13.2607 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.130528 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.161984 ms
[GPU] reduce_chi2: 0.321536 ms
[GPU] chi2_profile::free_all: 0.299808 ms
[GPU] chi2_profile_tot_gputimer: 23.1633 ms
[CPU] chi2_profile_tot: 23.1822 ms

[GPU] chi2_profile::malloc_fint: 0.70304 ms
[GPU] chi2_profile::copy_observations: 5.86237 ms
[GPU] create_image_d::malloc_image: 0.683744 ms
[GPU] create_image_d::memset: 0.903936 ms
[GPU] create_image_d::malloc_ints: 0.634656 ms
[GPU] create_image_d::copy_ints_H->D: 0.013376 ms
[GPU] create_image_d::sweep: 0.050048 ms
[GPU] create_image_d::central_pixel: 0.015776 ms
[GPU] create_image_d::free_ints: 0.071136 ms
[GPU] create_image: 2.46339 ms
[GPU] sample::copy_uv_H->D: 5.28326 ms
[GPU] sample::copy_uvrot_D->D: 0.093856 ms
[GPU] sample::1st_shift: 2.05443 ms
[GPU] sample::FFT: 3.60237 ms
[GPU] sample::2nd_shift: 1.2144 ms
[GPU] sample::interpolate: 0.582432 ms
[GPU] sample::apply_phase_sampled: 0.108448 ms
[GPU] sample_tot: 13.2756 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.138912 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.165152 ms
[GPU] reduce_chi2: 0.343104 ms
[GPU] chi2_profile::free_all: 0.316672 ms
[GPU] chi2_profile_tot_gputimer: 23.0639 ms
[CPU] chi2_profile_tot: 23.0835 ms

[GPU] chi2_profile::malloc_fint: 0.641728 ms
[GPU] chi2_profile::copy_observations: 6.13072 ms
[GPU] create_image_d::malloc_image: 0.751136 ms
[GPU] create_image_d::memset: 0.897216 ms
[GPU] create_image_d::malloc_ints: 0.622752 ms
[GPU] create_image_d::copy_ints_H->D: 0.011232 ms
[GPU] create_image_d::sweep: 0.050208 ms
[GPU] create_image_d::central_pixel: 0.010944 ms
[GPU] create_image_d::free_ints: 0.075552 ms
[GPU] create_image: 2.50998 ms
[GPU] sample::copy_uv_H->D: 5.2936 ms
[GPU] sample::copy_uvrot_D->D: 0.095136 ms
[GPU] sample::1st_shift: 2.0544 ms
[GPU] sample::FFT: 3.65773 ms
[GPU] sample::2nd_shift: 1.20176 ms
[GPU] sample::interpolate: 0.578496 ms
[GPU] sample::apply_phase_sampled: 0.108864 ms
[GPU] sample_tot: 13.3033 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.163616 ms
[GPU] reduce_chi2: 0.317024 ms
[GPU] chi2_profile::free_all: 0.330592 ms
[GPU] chi2_profile_tot_gputimer: 23.3498 ms
[CPU] chi2_profile_tot: 23.3684 ms

[GPU] chi2_profile::malloc_fint: 0.647968 ms
[GPU] chi2_profile::copy_observations: 6.00874 ms
[GPU] create_image_d::malloc_image: 0.61008 ms
[GPU] create_image_d::memset: 0.895808 ms
[GPU] create_image_d::malloc_ints: 0.6176 ms
[GPU] create_image_d::copy_ints_H->D: 0.01072 ms
[GPU] create_image_d::sweep: 0.049408 ms
[GPU] create_image_d::central_pixel: 0.01056 ms
[GPU] create_image_d::free_ints: 0.071072 ms
[GPU] create_image: 2.35408 ms
[GPU] sample::copy_uv_H->D: 5.12464 ms
[GPU] sample::copy_uvrot_D->D: 0.088032 ms
[GPU] sample::1st_shift: 2.05926 ms
[GPU] sample::FFT: 3.6433 ms
[GPU] sample::2nd_shift: 1.1913 ms
[GPU] sample::interpolate: 0.576352 ms
[GPU] sample::apply_phase_sampled: 0.107424 ms
[GPU] sample_tot: 13.1257 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121856 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.162944 ms
[GPU] reduce_chi2: 0.313696 ms
[GPU] chi2_profile::free_all: 0.298272 ms
[GPU] chi2_profile_tot_gputimer: 22.8812 ms
[CPU] chi2_profile_tot: 22.9003 ms

[GPU] chi2_profile::malloc_fint: 0.707008 ms
[GPU] chi2_profile::copy_observations: 6.13466 ms
[GPU] create_image_d::malloc_image: 0.781728 ms
[GPU] create_image_d::memset: 0.895904 ms
[GPU] create_image_d::malloc_ints: 0.654528 ms
[GPU] create_image_d::copy_ints_H->D: 0.011488 ms
[GPU] create_image_d::sweep: 0.04992 ms
[GPU] create_image_d::central_pixel: 0.01104 ms
[GPU] create_image_d::free_ints: 0.233632 ms
[GPU] create_image: 2.74291 ms
[GPU] sample::copy_uv_H->D: 6.0272 ms
[GPU] sample::copy_uvrot_D->D: 0.089216 ms
[GPU] sample::1st_shift: 2.06566 ms
[GPU] sample::FFT: 3.61264 ms
[GPU] sample::2nd_shift: 1.21088 ms
[GPU] sample::interpolate: 0.572 ms
[GPU] sample::apply_phase_sampled: 0.111648 ms
[GPU] sample_tot: 14.0012 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17712 ms
[GPU] reduce_chi2: 0.328736 ms
[GPU] chi2_profile::free_all: 0.338816 ms
[GPU] chi2_profile_tot_gputimer: 24.3529 ms
[CPU] chi2_profile_tot: 24.372 ms

[GPU] chi2_profile::malloc_fint: 0.714784 ms
[GPU] chi2_profile::copy_observations: 6.94957 ms
[GPU] create_image_d::malloc_image: 0.727936 ms
[GPU] create_image_d::memset: 0.899168 ms
[GPU] create_image_d::malloc_ints: 0.62384 ms
[GPU] create_image_d::copy_ints_H->D: 0.028448 ms
[GPU] create_image_d::sweep: 0.051488 ms
[GPU] create_image_d::central_pixel: 0.011136 ms
[GPU] create_image_d::free_ints: 0.07664 ms
[GPU] create_image: 2.5048 ms
[GPU] sample::copy_uv_H->D: 6.49027 ms
[GPU] sample::copy_uvrot_D->D: 0.09504 ms
[GPU] sample::1st_shift: 2.05619 ms
[GPU] sample::FFT: 4.37475 ms
[GPU] sample::2nd_shift: 1.1937 ms
[GPU] sample::interpolate: 0.578048 ms
[GPU] sample::apply_phase_sampled: 0.109984 ms
[GPU] sample_tot: 15.2666 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123712 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.214912 ms
[GPU] reduce_chi2: 0.366976 ms
[GPU] chi2_profile::free_all: 0.334848 ms
[GPU] chi2_profile_tot_gputimer: 26.2407 ms
[CPU] chi2_profile_tot: 26.2614 ms

[GPU] chi2_profile::malloc_fint: 0.71408 ms
[GPU] chi2_profile::copy_observations: 7.91062 ms
[GPU] create_image_d::malloc_image: 0.6944 ms
[GPU] create_image_d::memset: 0.902464 ms
[GPU] create_image_d::malloc_ints: 0.660896 ms
[GPU] create_image_d::copy_ints_H->D: 0.011616 ms
[GPU] create_image_d::sweep: 0.055168 ms
[GPU] create_image_d::central_pixel: 0.010816 ms
[GPU] create_image_d::free_ints: 0.08368 ms
[GPU] create_image: 2.53373 ms
[GPU] sample::copy_uv_H->D: 6.85917 ms
[GPU] sample::copy_uvrot_D->D: 0.092992 ms
[GPU] sample::1st_shift: 2.0696 ms
[GPU] sample::FFT: 3.78198 ms
[GPU] sample::2nd_shift: 1.19475 ms
[GPU] sample::interpolate: 0.578336 ms
[GPU] sample::apply_phase_sampled: 0.1104 ms
[GPU] sample_tot: 15.0155 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.207552 ms
[GPU] reduce_chi2: 0.3576 ms
[GPU] chi2_profile::free_all: 0.342688 ms
[GPU] chi2_profile_tot_gputimer: 26.9806 ms
[CPU] chi2_profile_tot: 27.0016 ms

[GPU] chi2_profile::malloc_fint: 0.66848 ms
[GPU] chi2_profile::copy_observations: 8.39066 ms
[GPU] create_image_d::malloc_image: 0.717504 ms
[GPU] create_image_d::memset: 0.899584 ms
[GPU] create_image_d::malloc_ints: 0.658496 ms
[GPU] create_image_d::copy_ints_H->D: 0.01072 ms
[GPU] create_image_d::sweep: 0.051808 ms
[GPU] create_image_d::central_pixel: 0.010336 ms
[GPU] create_image_d::free_ints: 0.072928 ms
[GPU] create_image: 2.51213 ms
[GPU] sample::copy_uv_H->D: 6.93472 ms
[GPU] sample::copy_uvrot_D->D: 0.089152 ms
[GPU] sample::1st_shift: 2.05578 ms
[GPU] sample::FFT: 3.68061 ms
[GPU] sample::2nd_shift: 1.20282 ms
[GPU] sample::interpolate: 0.588576 ms
[GPU] sample::apply_phase_sampled: 0.111488 ms
[GPU] sample_tot: 15.0271 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.118272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.173984 ms
[GPU] reduce_chi2: 0.32176 ms
[GPU] chi2_profile::free_all: 0.332384 ms
[GPU] chi2_profile_tot_gputimer: 27.3587 ms
[CPU] chi2_profile_tot: 27.3777 ms

[GPU] chi2_profile::malloc_fint: 0.681664 ms
[GPU] chi2_profile::copy_observations: 7.38368 ms
[GPU] create_image_d::malloc_image: 0.717216 ms
[GPU] create_image_d::memset: 0.895968 ms
[GPU] create_image_d::malloc_ints: 0.688288 ms
[GPU] create_image_d::copy_ints_H->D: 0.011136 ms
[GPU] create_image_d::sweep: 0.050112 ms
[GPU] create_image_d::central_pixel: 0.010496 ms
[GPU] create_image_d::free_ints: 0.080832 ms
[GPU] create_image: 2.54506 ms
[GPU] sample::copy_uv_H->D: 5.70061 ms
[GPU] sample::copy_uvrot_D->D: 0.088224 ms
[GPU] sample::1st_shift: 2.05347 ms
[GPU] sample::FFT: 3.66442 ms
[GPU] sample::2nd_shift: 1.2016 ms
[GPU] sample::interpolate: 0.585888 ms
[GPU] sample::apply_phase_sampled: 0.106368 ms
[GPU] sample_tot: 13.7183 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.125696 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.161152 ms
[GPU] reduce_chi2: 0.316768 ms
[GPU] chi2_profile::free_all: 0.3176 ms
[GPU] chi2_profile_tot_gputimer: 25.0629 ms
[CPU] chi2_profile_tot: 25.0831 ms

[GPU] chi2_profile::malloc_fint: 0.76032 ms
[GPU] chi2_profile::copy_observations: 6.99091 ms
[GPU] create_image_d::malloc_image: 0.724288 ms
[GPU] create_image_d::memset: 0.8968 ms
[GPU] create_image_d::malloc_ints: 0.68048 ms
[GPU] create_image_d::copy_ints_H->D: 0.011552 ms
[GPU] create_image_d::sweep: 0.050592 ms
[GPU] create_image_d::central_pixel: 0.00992 ms
[GPU] create_image_d::free_ints: 0.072928 ms
[GPU] create_image: 2.54976 ms
[GPU] sample::copy_uv_H->D: 5.3601 ms
[GPU] sample::copy_uvrot_D->D: 0.08896 ms
[GPU] sample::1st_shift: 2.05357 ms
[GPU] sample::FFT: 3.63197 ms
[GPU] sample::2nd_shift: 1.21194 ms
[GPU] sample::interpolate: 0.578336 ms
[GPU] sample::apply_phase_sampled: 0.111296 ms
[GPU] sample_tot: 13.3509 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12144 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.167296 ms
[GPU] reduce_chi2: 0.328128 ms
[GPU] chi2_profile::free_all: 0.3344 ms
[GPU] chi2_profile_tot_gputimer: 24.4237 ms
[CPU] chi2_profile_tot: 24.4426 ms

[GPU] chi2_profile::malloc_fint: 0.662752 ms
[GPU] chi2_profile::copy_observations: 6.31181 ms
[GPU] create_image_d::malloc_image: 0.693472 ms
[GPU] create_image_d::memset: 0.907328 ms
[GPU] create_image_d::malloc_ints: 0.564544 ms
[GPU] create_image_d::copy_ints_H->D: 0.011168 ms
[GPU] create_image_d::sweep: 0.050304 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.07648 ms
[GPU] create_image: 2.45958 ms
[GPU] sample::copy_uv_H->D: 5.40832 ms
[GPU] sample::copy_uvrot_D->D: 0.087936 ms
[GPU] sample::1st_shift: 2.0704 ms
[GPU] sample::FFT: 3.70144 ms
[GPU] sample::2nd_shift: 1.19331 ms
[GPU] sample::interpolate: 0.576896 ms
[GPU] sample::apply_phase_sampled: 0.109824 ms
[GPU] sample_tot: 13.4767 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.133536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.166336 ms
[GPU] reduce_chi2: 0.328832 ms
[GPU] chi2_profile::free_all: 0.310176 ms
[GPU] chi2_profile_tot_gputimer: 23.6522 ms
[CPU] chi2_profile_tot: 23.6725 ms

[GPU] chi2_profile::malloc_fint: 0.67184 ms
[GPU] chi2_profile::copy_observations: 6.32547 ms
[GPU] create_image_d::malloc_image: 0.729152 ms
[GPU] create_image_d::memset: 0.895648 ms
[GPU] create_image_d::malloc_ints: 0.646176 ms
[GPU] create_image_d::copy_ints_H->D: 0.012096 ms
[GPU] create_image_d::sweep: 0.048896 ms
[GPU] create_image_d::central_pixel: 0.009376 ms
[GPU] create_image_d::free_ints: 0.113472 ms
[GPU] create_image: 2.54384 ms
[GPU] sample::copy_uv_H->D: 5.19299 ms
[GPU] sample::copy_uvrot_D->D: 0.089888 ms
[GPU] sample::1st_shift: 2.04982 ms
[GPU] sample::FFT: 3.69475 ms
[GPU] sample::2nd_shift: 1.20419 ms
[GPU] sample::interpolate: 0.576704 ms
[GPU] sample::apply_phase_sampled: 0.110272 ms
[GPU] sample_tot: 13.2527 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.1232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16048 ms
[GPU] reduce_chi2: 0.314976 ms
[GPU] chi2_profile::free_all: 0.329664 ms
[GPU] chi2_profile_tot_gputimer: 23.5543 ms
[CPU] chi2_profile_tot: 23.5742 ms

[GPU] chi2_profile::malloc_fint: 0.685792 ms
[GPU] chi2_profile::copy_observations: 5.99318 ms
[GPU] create_image_d::malloc_image: 0.70512 ms
[GPU] create_image_d::memset: 0.897888 ms
[GPU] create_image_d::malloc_ints: 0.66528 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.048896 ms
[GPU] create_image_d::central_pixel: 0.010048 ms
[GPU] create_image_d::free_ints: 0.072448 ms
[GPU] create_image: 2.49942 ms
[GPU] sample::copy_uv_H->D: 5.32822 ms
[GPU] sample::copy_uvrot_D->D: 0.088928 ms
[GPU] sample::1st_shift: 2.05357 ms
[GPU] sample::FFT: 3.64928 ms
[GPU] sample::2nd_shift: 1.21014 ms
[GPU] sample::interpolate: 0.592256 ms
[GPU] sample::apply_phase_sampled: 0.109536 ms
[GPU] sample_tot: 13.355 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12304 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.160448 ms
[GPU] reduce_chi2: 0.313344 ms
[GPU] chi2_profile::free_all: 0.306336 ms
[GPU] chi2_profile_tot_gputimer: 23.2512 ms
[CPU] chi2_profile_tot: 23.2704 ms

[GPU] chi2_profile::malloc_fint: 0.662784 ms
[GPU] chi2_profile::copy_observations: 6.17366 ms
[GPU] create_image_d::malloc_image: 0.708928 ms
[GPU] create_image_d::memset: 0.896256 ms
[GPU] create_image_d::malloc_ints: 0.687232 ms
[GPU] create_image_d::copy_ints_H->D: 0.011072 ms
[GPU] create_image_d::sweep: 0.056928 ms
[GPU] create_image_d::central_pixel: 0.009568 ms
[GPU] create_image_d::free_ints: 0.073472 ms
[GPU] create_image: 2.53139 ms
[GPU] sample::copy_uv_H->D: 5.2471 ms
[GPU] sample::copy_uvrot_D->D: 0.088736 ms
[GPU] sample::1st_shift: 2.05648 ms
[GPU] sample::FFT: 3.70285 ms
[GPU] sample::2nd_shift: 1.19299 ms
[GPU] sample::interpolate: 0.576672 ms
[GPU] sample::apply_phase_sampled: 0.1104 ms
[GPU] sample_tot: 13.318 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.161824 ms
[GPU] reduce_chi2: 0.31344 ms
[GPU] chi2_profile::free_all: 0.30768 ms
[GPU] chi2_profile_tot_gputimer: 23.407 ms
[CPU] chi2_profile_tot: 23.4262 ms

[GPU] chi2_profile::malloc_fint: 0.666848 ms
[GPU] chi2_profile::copy_observations: 6.07594 ms
[GPU] create_image_d::malloc_image: 0.7632 ms
[GPU] create_image_d::memset: 0.903296 ms
[GPU] create_image_d::malloc_ints: 0.64416 ms
[GPU] create_image_d::copy_ints_H->D: 0.0112 ms
[GPU] create_image_d::sweep: 0.04864 ms
[GPU] create_image_d::central_pixel: 0.009952 ms
[GPU] create_image_d::free_ints: 0.071456 ms
[GPU] create_image: 2.54045 ms
[GPU] sample::copy_uv_H->D: 5.79334 ms
[GPU] sample::copy_uvrot_D->D: 0.088416 ms
[GPU] sample::1st_shift: 2.04458 ms
[GPU] sample::FFT: 3.67766 ms
[GPU] sample::2nd_shift: 1.19197 ms
[GPU] sample::interpolate: 0.57584 ms
[GPU] sample::apply_phase_sampled: 0.107872 ms
[GPU] sample_tot: 13.833 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122048 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.1792 ms
[GPU] reduce_chi2: 0.33184 ms
[GPU] chi2_profile::free_all: 0.310464 ms
[GPU] chi2_profile_tot_gputimer: 23.8599 ms
[CPU] chi2_profile_tot: 23.8785 ms

[GPU] chi2_profile::malloc_fint: 0.663616 ms
[GPU] chi2_profile::copy_observations: 5.99331 ms
[GPU] create_image_d::malloc_image: 0.78368 ms
[GPU] create_image_d::memset: 0.8968 ms
[GPU] create_image_d::malloc_ints: 0.643072 ms
[GPU] create_image_d::copy_ints_H->D: 0.011616 ms
[GPU] create_image_d::sweep: 0.049216 ms
[GPU] create_image_d::central_pixel: 0.010048 ms
[GPU] create_image_d::free_ints: 0.07568 ms
[GPU] create_image: 2.56362 ms
[GPU] sample::copy_uv_H->D: 5.24307 ms
[GPU] sample::copy_uvrot_D->D: 0.08848 ms
[GPU] sample::1st_shift: 2.04842 ms
[GPU] sample::FFT: 3.6096 ms
[GPU] sample::2nd_shift: 1.20195 ms
[GPU] sample::interpolate: 0.574976 ms
[GPU] sample::apply_phase_sampled: 0.108832 ms
[GPU] sample_tot: 13.1938 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.159456 ms
[GPU] reduce_chi2: 0.313344 ms
[GPU] chi2_profile::free_all: 0.347488 ms
[GPU] chi2_profile_tot_gputimer: 23.1828 ms
[CPU] chi2_profile_tot: 23.2027 ms
4096	1.000000e+06	float64	None	32	4.590738e-01	2.416178e-02	1.360740e-03	2.296209e-02
# |--> timings: [0.023572921752929688, 0.023308992385864258, 0.022984027862548828, 0.02341604232788086, 0.023240089416503906, 0.023144960403442383, 0.023442983627319336, 0.022962093353271484, 0.02444005012512207, 0.026372909545898438, 0.02715587615966797, 0.027512073516845703, 0.025155067443847656, 0.02450084686279297, 0.023768901824951172, 0.023651123046875, 0.02332592010498047, 0.023480892181396484, 0.02393507957458496, 0.02327585220336914]

[CPU] chi2_profile::malloc_fint: 0.007682 ms
[CPU] create_image: 47.1553 ms
[CPU] sample::1st_shift: 21.6158 ms
[CPU] sample::FFT: 217.502 ms
[CPU] sample::2nd_shift: 24.705 ms
[CPU] sample::interpolate: 134.009 ms
[CPU] sample::apply_phase_sampled: 68.6561 ms
[CPU] sample_tot: 475.188 ms
[CPU] sample_profile_tot: 523.159 ms
[CPU] diff_weighted: 8.54189 ms
[CPU] reduce_chi2_tot: 13.1959 ms
[CPU] chi2_profile::free_fint: 0.001405 ms
[CPU] chi2_profile_tot: 536.392 ms

[CPU] chi2_profile::malloc_fint: 0.001564 ms
[CPU] create_image: 46.1724 ms
[CPU] sample::1st_shift: 22.342 ms
[CPU] sample::FFT: 204.77 ms
[CPU] sample::2nd_shift: 24.8006 ms
[CPU] sample::interpolate: 157.35 ms
[CPU] sample::apply_phase_sampled: 68.1174 ms
[CPU] sample_tot: 482.923 ms
[CPU] sample_profile_tot: 529.864 ms
[CPU] diff_weighted: 8.02844 ms
[CPU] reduce_chi2_tot: 12.4545 ms
[CPU] chi2_profile::free_fint: 0.000859 ms
[CPU] chi2_profile_tot: 542.337 ms

[CPU] chi2_profile::malloc_fint: 0.00196 ms
[CPU] create_image: 45.824 ms
[CPU] sample::1st_shift: 21.8152 ms
[CPU] sample::FFT: 204.286 ms
[CPU] sample::2nd_shift: 24.8316 ms
[CPU] sample::interpolate: 146.062 ms
[CPU] sample::apply_phase_sampled: 68.5216 ms
[CPU] sample_tot: 471.75 ms
[CPU] sample_profile_tot: 518.434 ms
[CPU] diff_weighted: 9.57808 ms
[CPU] reduce_chi2_tot: 13.9974 ms
[CPU] chi2_profile::free_fint: 0.000735999 ms
[CPU] chi2_profile_tot: 532.449 ms

[CPU] chi2_profile::malloc_fint: 0.00153 ms
[CPU] create_image: 46.1671 ms
[CPU] sample::1st_shift: 21.7078 ms
[CPU] sample::FFT: 205.754 ms
[CPU] sample::2nd_shift: 26.9106 ms
[CPU] sample::interpolate: 144.806 ms
[CPU] sample::apply_phase_sampled: 68.2886 ms
[CPU] sample_tot: 473.758 ms
[CPU] sample_profile_tot: 520.679 ms
[CPU] diff_weighted: 8.24926 ms
[CPU] reduce_chi2_tot: 12.6431 ms
[CPU] chi2_profile::free_fint: 0.005012 ms
[CPU] chi2_profile_tot: 533.344 ms

[CPU] chi2_profile::malloc_fint: 0.001386 ms
[CPU] create_image: 45.8985 ms
[CPU] sample::1st_shift: 21.6086 ms
[CPU] sample::FFT: 201.962 ms
[CPU] sample::2nd_shift: 25.3386 ms
[CPU] sample::interpolate: 144.366 ms
[CPU] sample::apply_phase_sampled: 68.1231 ms
[CPU] sample_tot: 466.612 ms
[CPU] sample_profile_tot: 513.302 ms
[CPU] diff_weighted: 10.9252 ms
[CPU] reduce_chi2_tot: 16.1038 ms
[CPU] chi2_profile::free_fint: 0.001668 ms
[CPU] chi2_profile_tot: 529.425 ms

[CPU] chi2_profile::malloc_fint: 0.001917 ms
[CPU] create_image: 47.2616 ms
[CPU] sample::1st_shift: 22.2266 ms
[CPU] sample::FFT: 204.627 ms
[CPU] sample::2nd_shift: 25.9405 ms
[CPU] sample::interpolate: 153.107 ms
[CPU] sample::apply_phase_sampled: 69.7494 ms
[CPU] sample_tot: 481.282 ms
[CPU] sample_profile_tot: 529.307 ms
[CPU] diff_weighted: 9.43982 ms
[CPU] reduce_chi2_tot: 14.2983 ms
[CPU] chi2_profile::free_fint: 0.002463 ms
[CPU] chi2_profile_tot: 543.624 ms

[CPU] chi2_profile::malloc_fint: 0.002006 ms
[CPU] create_image: 46.5479 ms
[CPU] sample::1st_shift: 21.6317 ms
[CPU] sample::FFT: 202.975 ms
[CPU] sample::2nd_shift: 24.6151 ms
[CPU] sample::interpolate: 144.36 ms
[CPU] sample::apply_phase_sampled: 69.5005 ms
[CPU] sample_tot: 469.276 ms
[CPU] sample_profile_tot: 516.64 ms
[CPU] diff_weighted: 9.01611 ms
[CPU] reduce_chi2_tot: 16.1047 ms
[CPU] chi2_profile::free_fint: 0.001962 ms
[CPU] chi2_profile_tot: 532.769 ms

[CPU] chi2_profile::malloc_fint: 0.00147 ms
[CPU] create_image: 51.291 ms
[CPU] sample::1st_shift: 23.4604 ms
[CPU] sample::FFT: 212.012 ms
[CPU] sample::2nd_shift: 27.3399 ms
[CPU] sample::interpolate: 151.831 ms
[CPU] sample::apply_phase_sampled: 68.252 ms
[CPU] sample_tot: 489.184 ms
[CPU] sample_profile_tot: 541.237 ms
[CPU] diff_weighted: 8.0371 ms
[CPU] reduce_chi2_tot: 12.4907 ms
[CPU] chi2_profile::free_fint: 0.00325 ms
[CPU] chi2_profile_tot: 553.75 ms

[CPU] chi2_profile::malloc_fint: 0.001945 ms
[CPU] create_image: 45.8227 ms
[CPU] sample::1st_shift: 23.9388 ms
[CPU] sample::FFT: 201.184 ms
[CPU] sample::2nd_shift: 27.3447 ms
[CPU] sample::interpolate: 148.301 ms
[CPU] sample::apply_phase_sampled: 68.3862 ms
[CPU] sample_tot: 474.519 ms
[CPU] sample_profile_tot: 521.144 ms
[CPU] diff_weighted: 8.18046 ms
[CPU] reduce_chi2_tot: 13.0306 ms
[CPU] chi2_profile::free_fint: 0.003213 ms
[CPU] chi2_profile_tot: 534.194 ms

[CPU] chi2_profile::malloc_fint: 0.001935 ms
[CPU] create_image: 45.9109 ms
[CPU] sample::1st_shift: 22.7814 ms
[CPU] sample::FFT: 200.342 ms
[CPU] sample::2nd_shift: 24.5905 ms
[CPU] sample::interpolate: 168.64 ms
[CPU] sample::apply_phase_sampled: 71.9016 ms
[CPU] sample_tot: 493.535 ms
[CPU] sample_profile_tot: 540.238 ms
[CPU] diff_weighted: 8.02825 ms
[CPU] reduce_chi2_tot: 12.4808 ms
[CPU] chi2_profile::free_fint: 0.010643 ms
[CPU] chi2_profile_tot: 552.748 ms

[CPU] chi2_profile::malloc_fint: 0.001483 ms
[CPU] create_image: 48.6997 ms
[CPU] sample::1st_shift: 22.1125 ms
[CPU] sample::FFT: 200.529 ms
[CPU] sample::2nd_shift: 25.8132 ms
[CPU] sample::interpolate: 148.254 ms
[CPU] sample::apply_phase_sampled: 68.2008 ms
[CPU] sample_tot: 469.957 ms
[CPU] sample_profile_tot: 519.462 ms
[CPU] diff_weighted: 8.09672 ms
[CPU] reduce_chi2_tot: 12.4459 ms
[CPU] chi2_profile::free_fint: 0.000545 ms
[CPU] chi2_profile_tot: 531.924 ms

[CPU] chi2_profile::malloc_fint: 0.001301 ms
[CPU] create_image: 47.2005 ms
[CPU] sample::1st_shift: 23.2715 ms
[CPU] sample::FFT: 201.15 ms
[CPU] sample::2nd_shift: 25.323 ms
[CPU] sample::interpolate: 168.024 ms
[CPU] sample::apply_phase_sampled: 78.248 ms
[CPU] sample_tot: 502.123 ms
[CPU] sample_profile_tot: 550.1 ms
[CPU] diff_weighted: 10.0102 ms
[CPU] reduce_chi2_tot: 14.6743 ms
[CPU] chi2_profile::free_fint: 0.001129 ms
[CPU] chi2_profile_tot: 564.801 ms

[CPU] chi2_profile::malloc_fint: 0.001964 ms
[CPU] create_image: 47.9753 ms
[CPU] sample::1st_shift: 21.7292 ms
[CPU] sample::FFT: 205.221 ms
[CPU] sample::2nd_shift: 25.1179 ms
[CPU] sample::interpolate: 145.773 ms
[CPU] sample::apply_phase_sampled: 71.1112 ms
[CPU] sample_tot: 474.319 ms
[CPU] sample_profile_tot: 523.14 ms
[CPU] diff_weighted: 8.22167 ms
[CPU] reduce_chi2_tot: 12.7505 ms
[CPU] chi2_profile::free_fint: 0.001663 ms
[CPU] chi2_profile_tot: 535.91 ms

[CPU] chi2_profile::malloc_fint: 0.001489 ms
[CPU] create_image: 46.7704 ms
[CPU] sample::1st_shift: 22.5773 ms
[CPU] sample::FFT: 201.021 ms
[CPU] sample::2nd_shift: 24.3959 ms
[CPU] sample::interpolate: 159.179 ms
[CPU] sample::apply_phase_sampled: 69.3025 ms
[CPU] sample_tot: 481.593 ms
[CPU] sample_profile_tot: 529.064 ms
[CPU] diff_weighted: 8.33122 ms
[CPU] reduce_chi2_tot: 12.7822 ms
[CPU] chi2_profile::free_fint: 0.002878 ms
[CPU] chi2_profile_tot: 541.865 ms

[CPU] chi2_profile::malloc_fint: 0.001328 ms
[CPU] create_image: 46.8666 ms
[CPU] sample::1st_shift: 21.4191 ms
[CPU] sample::FFT: 211.033 ms
[CPU] sample::2nd_shift: 24.7044 ms
[CPU] sample::interpolate: 149.739 ms
[CPU] sample::apply_phase_sampled: 69.1008 ms
[CPU] sample_tot: 481.651 ms
[CPU] sample_profile_tot: 529.324 ms
[CPU] diff_weighted: 8.11387 ms
[CPU] reduce_chi2_tot: 12.4611 ms
[CPU] chi2_profile::free_fint: 0.000733 ms
[CPU] chi2_profile_tot: 541.801 ms

[CPU] chi2_profile::malloc_fint: 0.00144 ms
[CPU] create_image: 47.5769 ms
[CPU] sample::1st_shift: 22.0696 ms
[CPU] sample::FFT: 201.562 ms
[CPU] sample::2nd_shift: 25.1047 ms
[CPU] sample::interpolate: 144.832 ms
[CPU] sample::apply_phase_sampled: 69.1966 ms
[CPU] sample_tot: 467.949 ms
[CPU] sample_profile_tot: 516.347 ms
[CPU] diff_weighted: 8.69636 ms
[CPU] reduce_chi2_tot: 13.4859 ms
[CPU] chi2_profile::free_fint: 0.016129 ms
[CPU] chi2_profile_tot: 529.866 ms

[CPU] chi2_profile::malloc_fint: 0.001999 ms
[CPU] create_image: 46.9921 ms
[CPU] sample::1st_shift: 21.9756 ms
[CPU] sample::FFT: 209.337 ms
[CPU] sample::2nd_shift: 25.6077 ms
[CPU] sample::interpolate: 147.232 ms
[CPU] sample::apply_phase_sampled: 67.8192 ms
[CPU] sample_tot: 477.217 ms
[CPU] sample_profile_tot: 525.037 ms
[CPU] diff_weighted: 8.05836 ms
[CPU] reduce_chi2_tot: 12.4947 ms
[CPU] chi2_profile::free_fint: 0.001119 ms
[CPU] chi2_profile_tot: 537.55 ms

[CPU] chi2_profile::malloc_fint: 0.001509 ms
[CPU] create_image: 46.3962 ms
[CPU] sample::1st_shift: 22.8703 ms
[CPU] sample::FFT: 200.599 ms
[CPU] sample::2nd_shift: 25.1103 ms
[CPU] sample::interpolate: 166.102 ms
[CPU] sample::apply_phase_sampled: 68.0809 ms
[CPU] sample_tot: 487.83 ms
[CPU] sample_profile_tot: 535.527 ms
[CPU] diff_weighted: 8.02591 ms
[CPU] reduce_chi2_tot: 12.5807 ms
[CPU] chi2_profile::free_fint: 0.002692 ms
[CPU] chi2_profile_tot: 548.128 ms

[CPU] chi2_profile::malloc_fint: 0.002045 ms
[CPU] create_image: 48.4575 ms
[CPU] sample::1st_shift: 21.7256 ms
[CPU] sample::FFT: 200.628 ms
[CPU] sample::2nd_shift: 24.8205 ms
[CPU] sample::interpolate: 146.599 ms
[CPU] sample::apply_phase_sampled: 69.3666 ms
[CPU] sample_tot: 468.283 ms
[CPU] sample_profile_tot: 517.588 ms
[CPU] diff_weighted: 8.38961 ms
[CPU] reduce_chi2_tot: 12.759 ms
[CPU] chi2_profile::free_fint: 0.001335 ms
[CPU] chi2_profile_tot: 530.365 ms

[CPU] chi2_profile::malloc_fint: 0.00201 ms
[CPU] create_image: 47.0798 ms
[CPU] sample::1st_shift: 22.0154 ms
[CPU] sample::FFT: 204.365 ms
[CPU] sample::2nd_shift: 26.3641 ms
[CPU] sample::interpolate: 151.793 ms
[CPU] sample::apply_phase_sampled: 72.8747 ms
[CPU] sample_tot: 482.644 ms
[CPU] sample_profile_tot: 530.506 ms
[CPU] diff_weighted: 8.46005 ms
[CPU] reduce_chi2_tot: 12.9699 ms
[CPU] chi2_profile::free_fint: 0.000945 ms
[CPU] chi2_profile_tot: 543.493 ms
4096	1.000000e+06	float64	1	None	1.026377e+01	5.401986e-01	9.328906e-03	5.296149e-01
# |--> timings: [0.5365140438079834, 0.5424959659576416, 0.5326411724090576, 0.5335369110107422, 0.5296149253845215, 0.5438239574432373, 0.5329740047454834, 0.5539381504058838, 0.5343689918518066, 0.5529601573944092, 0.5320818424224854, 0.564967155456543, 0.5360829830169678, 0.5420529842376709, 0.5419929027557373, 0.5300149917602539, 0.537726879119873, 0.5483200550079346, 0.5305421352386475, 0.5436367988586426]

[CPU] chi2_profile::malloc_fint: 0.001166 ms
[CPU] create_image: 47.8191 ms
[CPU] sample::1st_shift: 21.2659 ms
[CPU] sample::FFT: 170.881 ms
[CPU] sample::2nd_shift: 20.7342 ms
[CPU] sample::interpolate: 110.855 ms
[CPU] sample::apply_phase_sampled: 45.2757 ms
[CPU] sample_tot: 374.794 ms
[CPU] sample_profile_tot: 423.517 ms
[CPU] diff_weighted: 5.39214 ms
[CPU] reduce_chi2_tot: 8.29544 ms
[CPU] chi2_profile::free_fint: 0.001166 ms
[CPU] chi2_profile_tot: 431.831 ms

[CPU] chi2_profile::malloc_fint: 0.001812 ms
[CPU] create_image: 46.2656 ms
[CPU] sample::1st_shift: 20.8528 ms
[CPU] sample::FFT: 147.912 ms
[CPU] sample::2nd_shift: 19.3634 ms
[CPU] sample::interpolate: 120.171 ms
[CPU] sample::apply_phase_sampled: 60.9636 ms
[CPU] sample_tot: 374.734 ms
[CPU] sample_profile_tot: 421.979 ms
[CPU] diff_weighted: 7.19292 ms
[CPU] reduce_chi2_tot: 10.835 ms
[CPU] chi2_profile::free_fint: 0.001622 ms
[CPU] chi2_profile_tot: 432.836 ms

[CPU] chi2_profile::malloc_fint: 0.002105 ms
[CPU] create_image: 50.1641 ms
[CPU] sample::1st_shift: 18.7602 ms
[CPU] sample::FFT: 136.661 ms
[CPU] sample::2nd_shift: 19.3918 ms
[CPU] sample::interpolate: 117.974 ms
[CPU] sample::apply_phase_sampled: 59.2935 ms
[CPU] sample_tot: 357.759 ms
[CPU] sample_profile_tot: 408.915 ms
[CPU] diff_weighted: 7.58197 ms
[CPU] reduce_chi2_tot: 10.8209 ms
[CPU] chi2_profile::free_fint: 0.003379 ms
[CPU] chi2_profile_tot: 419.762 ms

[CPU] chi2_profile::malloc_fint: 0.001741 ms
[CPU] create_image: 49.3631 ms
[CPU] sample::1st_shift: 19.477 ms
[CPU] sample::FFT: 148.095 ms
[CPU] sample::2nd_shift: 18.8435 ms
[CPU] sample::interpolate: 121.8 ms
[CPU] sample::apply_phase_sampled: 65.7338 ms
[CPU] sample_tot: 381.193 ms
[CPU] sample_profile_tot: 431.425 ms
[CPU] diff_weighted: 7.02449 ms
[CPU] reduce_chi2_tot: 11.7409 ms
[CPU] chi2_profile::free_fint: 0.005204 ms
[CPU] chi2_profile_tot: 443.191 ms

[CPU] chi2_profile::malloc_fint: 0.002268 ms
[CPU] create_image: 53.6123 ms
[CPU] sample::1st_shift: 17.2075 ms
[CPU] sample::FFT: 140.083 ms
[CPU] sample::2nd_shift: 20.437 ms
[CPU] sample::interpolate: 100.32 ms
[CPU] sample::apply_phase_sampled: 44.8237 ms
[CPU] sample_tot: 328.791 ms
[CPU] sample_profile_tot: 383.198 ms
[CPU] diff_weighted: 5.3363 ms
[CPU] reduce_chi2_tot: 8.22254 ms
[CPU] chi2_profile::free_fint: 0.002727 ms
[CPU] chi2_profile_tot: 391.445 ms

[CPU] chi2_profile::malloc_fint: 0.001653 ms
[CPU] create_image: 50.7109 ms
[CPU] sample::1st_shift: 16.937 ms
[CPU] sample::FFT: 140.389 ms
[CPU] sample::2nd_shift: 17.2597 ms
[CPU] sample::interpolate: 101.245 ms
[CPU] sample::apply_phase_sampled: 44.7393 ms
[CPU] sample_tot: 326.159 ms
[CPU] sample_profile_tot: 377.683 ms
[CPU] diff_weighted: 5.34755 ms
[CPU] reduce_chi2_tot: 8.24041 ms
[CPU] chi2_profile::free_fint: 0.001204 ms
[CPU] chi2_profile_tot: 385.946 ms

[CPU] chi2_profile::malloc_fint: 0.001688 ms
[CPU] create_image: 48.9385 ms
[CPU] sample::1st_shift: 17.2283 ms
[CPU] sample::FFT: 140.682 ms
[CPU] sample::2nd_shift: 16.8529 ms
[CPU] sample::interpolate: 99.6783 ms
[CPU] sample::apply_phase_sampled: 44.6518 ms
[CPU] sample_tot: 324.411 ms
[CPU] sample_profile_tot: 374.154 ms
[CPU] diff_weighted: 5.31483 ms
[CPU] reduce_chi2_tot: 8.22353 ms
[CPU] chi2_profile::free_fint: 0.010389 ms
[CPU] chi2_profile_tot: 382.405 ms

[CPU] chi2_profile::malloc_fint: 0.001433 ms
[CPU] create_image: 47.635 ms
[CPU] sample::1st_shift: 20.6019 ms
[CPU] sample::FFT: 137.034 ms
[CPU] sample::2nd_shift: 17.0917 ms
[CPU] sample::interpolate: 100.945 ms
[CPU] sample::apply_phase_sampled: 44.7161 ms
[CPU] sample_tot: 325.822 ms
[CPU] sample_profile_tot: 374.299 ms
[CPU] diff_weighted: 5.34957 ms
[CPU] reduce_chi2_tot: 8.2388 ms
[CPU] chi2_profile::free_fint: 0.000894999 ms
[CPU] chi2_profile_tot: 382.553 ms

[CPU] chi2_profile::malloc_fint: 0.001535 ms
[CPU] create_image: 48.8352 ms
[CPU] sample::1st_shift: 17.0381 ms
[CPU] sample::FFT: 140.38 ms
[CPU] sample::2nd_shift: 16.9827 ms
[CPU] sample::interpolate: 91.2621 ms
[CPU] sample::apply_phase_sampled: 45.0087 ms
[CPU] sample_tot: 316.05 ms
[CPU] sample_profile_tot: 365.705 ms
[CPU] diff_weighted: 5.30419 ms
[CPU] reduce_chi2_tot: 8.24109 ms
[CPU] chi2_profile::free_fint: 0.001234 ms
[CPU] chi2_profile_tot: 373.964 ms

[CPU] chi2_profile::malloc_fint: 0.001773 ms
[CPU] create_image: 48.2467 ms
[CPU] sample::1st_shift: 17.2112 ms
[CPU] sample::FFT: 139.023 ms
[CPU] sample::2nd_shift: 16.9474 ms
[CPU] sample::interpolate: 89.0836 ms
[CPU] sample::apply_phase_sampled: 44.7867 ms
[CPU] sample_tot: 312.51 ms
[CPU] sample_profile_tot: 361.621 ms
[CPU] diff_weighted: 5.69488 ms
[CPU] reduce_chi2_tot: 8.62024 ms
[CPU] chi2_profile::free_fint: 0.001355 ms
[CPU] chi2_profile_tot: 370.259 ms

[CPU] chi2_profile::malloc_fint: 0.001562 ms
[CPU] create_image: 47.8153 ms
[CPU] sample::1st_shift: 17.248 ms
[CPU] sample::FFT: 139.763 ms
[CPU] sample::2nd_shift: 17.1196 ms
[CPU] sample::interpolate: 87.9075 ms
[CPU] sample::apply_phase_sampled: 46.9864 ms
[CPU] sample_tot: 314.501 ms
[CPU] sample_profile_tot: 363.181 ms
[CPU] diff_weighted: 5.60298 ms
[CPU] reduce_chi2_tot: 8.63505 ms
[CPU] chi2_profile::free_fint: 0.016685 ms
[CPU] chi2_profile_tot: 371.852 ms

[CPU] chi2_profile::malloc_fint: 0.001827 ms
[CPU] create_image: 46.8687 ms
[CPU] sample::1st_shift: 17.3752 ms
[CPU] sample::FFT: 139.86 ms
[CPU] sample::2nd_shift: 17.4212 ms
[CPU] sample::interpolate: 94.3369 ms
[CPU] sample::apply_phase_sampled: 44.7973 ms
[CPU] sample_tot: 319.427 ms
[CPU] sample_profile_tot: 367.184 ms
[CPU] diff_weighted: 5.4021 ms
[CPU] reduce_chi2_tot: 8.31011 ms
[CPU] chi2_profile::free_fint: 0.001208 ms
[CPU] chi2_profile_tot: 375.513 ms

[CPU] chi2_profile::malloc_fint: 0.001678 ms
[CPU] create_image: 47.1942 ms
[CPU] sample::1st_shift: 17.2309 ms
[CPU] sample::FFT: 143.313 ms
[CPU] sample::2nd_shift: 17.133 ms
[CPU] sample::interpolate: 97.563 ms
[CPU] sample::apply_phase_sampled: 45.0499 ms
[CPU] sample_tot: 325.769 ms
[CPU] sample_profile_tot: 373.796 ms
[CPU] diff_weighted: 5.44235 ms
[CPU] reduce_chi2_tot: 8.34169 ms
[CPU] chi2_profile::free_fint: 0.001194 ms
[CPU] chi2_profile_tot: 382.154 ms

[CPU] chi2_profile::malloc_fint: 0.001707 ms
[CPU] create_image: 47.5173 ms
[CPU] sample::1st_shift: 17.0254 ms
[CPU] sample::FFT: 140.472 ms
[CPU] sample::2nd_shift: 17.0429 ms
[CPU] sample::interpolate: 89.636 ms
[CPU] sample::apply_phase_sampled: 44.7808 ms
[CPU] sample_tot: 314.382 ms
[CPU] sample_profile_tot: 362.719 ms
[CPU] diff_weighted: 5.52051 ms
[CPU] reduce_chi2_tot: 8.41322 ms
[CPU] chi2_profile::free_fint: 0.00148 ms
[CPU] chi2_profile_tot: 371.15 ms

[CPU] chi2_profile::malloc_fint: 0.001663 ms
[CPU] create_image: 47.5263 ms
[CPU] sample::1st_shift: 17.0803 ms
[CPU] sample::FFT: 139.688 ms
[CPU] sample::2nd_shift: 17.1025 ms
[CPU] sample::interpolate: 87.1504 ms
[CPU] sample::apply_phase_sampled: 44.779 ms
[CPU] sample_tot: 311.496 ms
[CPU] sample_profile_tot: 359.834 ms
[CPU] diff_weighted: 5.51593 ms
[CPU] reduce_chi2_tot: 8.45836 ms
[CPU] chi2_profile::free_fint: 0.007123 ms
[CPU] chi2_profile_tot: 368.318 ms

[CPU] chi2_profile::malloc_fint: 0.002094 ms
[CPU] create_image: 47.4406 ms
[CPU] sample::1st_shift: 20.7377 ms
[CPU] sample::FFT: 142.205 ms
[CPU] sample::2nd_shift: 16.2846 ms
[CPU] sample::interpolate: 86.0738 ms
[CPU] sample::apply_phase_sampled: 45.8219 ms
[CPU] sample_tot: 316.419 ms
[CPU] sample_profile_tot: 364.823 ms
[CPU] diff_weighted: 6.55582 ms
[CPU] reduce_chi2_tot: 9.61966 ms
[CPU] chi2_profile::free_fint: 0.001216 ms
[CPU] chi2_profile_tot: 374.467 ms

[CPU] chi2_profile::malloc_fint: 0.002297 ms
[CPU] create_image: 48.7985 ms
[CPU] sample::1st_shift: 17.1717 ms
[CPU] sample::FFT: 141.912 ms
[CPU] sample::2nd_shift: 17.1844 ms
[CPU] sample::interpolate: 97.6999 ms
[CPU] sample::apply_phase_sampled: 44.9024 ms
[CPU] sample_tot: 324.323 ms
[CPU] sample_profile_tot: 373.918 ms
[CPU] diff_weighted: 5.34475 ms
[CPU] reduce_chi2_tot: 8.24998 ms
[CPU] chi2_profile::free_fint: 0.000896 ms
[CPU] chi2_profile_tot: 382.189 ms

[CPU] chi2_profile::malloc_fint: 0.001833 ms
[CPU] create_image: 48.5853 ms
[CPU] sample::1st_shift: 17.2581 ms
[CPU] sample::FFT: 141.689 ms
[CPU] sample::2nd_shift: 19.5726 ms
[CPU] sample::interpolate: 96.2559 ms
[CPU] sample::apply_phase_sampled: 44.8754 ms
[CPU] sample_tot: 324.96 ms
[CPU] sample_profile_tot: 374.366 ms
[CPU] diff_weighted: 5.31479 ms
[CPU] reduce_chi2_tot: 8.23927 ms
[CPU] chi2_profile::free_fint: 0.001163 ms
[CPU] chi2_profile_tot: 382.624 ms

[CPU] chi2_profile::malloc_fint: 0.001625 ms
[CPU] create_image: 47.0934 ms
[CPU] sample::1st_shift: 17.1738 ms
[CPU] sample::FFT: 139.227 ms
[CPU] sample::2nd_shift: 16.8811 ms
[CPU] sample::interpolate: 96.3915 ms
[CPU] sample::apply_phase_sampled: 44.726 ms
[CPU] sample_tot: 319.924 ms
[CPU] sample_profile_tot: 367.884 ms
[CPU] diff_weighted: 5.44302 ms
[CPU] reduce_chi2_tot: 8.34317 ms
[CPU] chi2_profile::free_fint: 0.000977001 ms
[CPU] chi2_profile_tot: 376.242 ms

[CPU] chi2_profile::malloc_fint: 0.001775 ms
[CPU] create_image: 46.0289 ms
[CPU] sample::1st_shift: 17.0625 ms
[CPU] sample::FFT: 141.288 ms
[CPU] sample::2nd_shift: 16.9023 ms
[CPU] sample::interpolate: 97.6598 ms
[CPU] sample::apply_phase_sampled: 44.7885 ms
[CPU] sample_tot: 323.12 ms
[CPU] sample_profile_tot: 370.04 ms
[CPU] diff_weighted: 5.32771 ms
[CPU] reduce_chi2_tot: 8.24317 ms
[CPU] chi2_profile::free_fint: 0.000829999 ms
[CPU] chi2_profile_tot: 378.299 ms
4096	1.000000e+06	float64	2	None	7.348512e+00	3.867638e-01	2.080383e-02	3.684940e-01
# |--> timings: [0.4319760799407959, 0.4330010414123535, 0.41996097564697266, 0.4434030055999756, 0.39165616035461426, 0.3861429691314697, 0.3825869560241699, 0.38272809982299805, 0.3741271495819092, 0.37042999267578125, 0.3720240592956543, 0.3756868839263916, 0.38231611251831055, 0.3713212013244629, 0.36849403381347656, 0.3746340274810791, 0.382357120513916, 0.38277697563171387, 0.3764009475708008, 0.3784639835357666]

[CPU] chi2_profile::malloc_fint: 0.001206 ms
[CPU] create_image: 57.6026 ms
[CPU] sample::1st_shift: 25.331 ms
[CPU] sample::FFT: 108.532 ms
[CPU] sample::2nd_shift: 12.783 ms
[CPU] sample::interpolate: 58.8935 ms
[CPU] sample::apply_phase_sampled: 26.4166 ms
[CPU] sample_tot: 237.733 ms
[CPU] sample_profile_tot: 296.25 ms
[CPU] diff_weighted: 3.68337 ms
[CPU] reduce_chi2_tot: 5.23335 ms
[CPU] chi2_profile::free_fint: 0.001379 ms
[CPU] chi2_profile_tot: 301.506 ms

[CPU] chi2_profile::malloc_fint: 0.001702 ms
[CPU] create_image: 50.0863 ms
[CPU] sample::1st_shift: 12.9815 ms
[CPU] sample::FFT: 82.2488 ms
[CPU] sample::2nd_shift: 12.5967 ms
[CPU] sample::interpolate: 53.8032 ms
[CPU] sample::apply_phase_sampled: 22.6556 ms
[CPU] sample_tot: 190.524 ms
[CPU] sample_profile_tot: 241.417 ms
[CPU] diff_weighted: 3.69045 ms
[CPU] reduce_chi2_tot: 5.14529 ms
[CPU] chi2_profile::free_fint: 0.001358 ms
[CPU] chi2_profile_tot: 246.578 ms

[CPU] chi2_profile::malloc_fint: 0.001575 ms
[CPU] create_image: 49.0399 ms
[CPU] sample::1st_shift: 14.4361 ms
[CPU] sample::FFT: 84.663 ms
[CPU] sample::2nd_shift: 12.3177 ms
[CPU] sample::interpolate: 54.1821 ms
[CPU] sample::apply_phase_sampled: 24.5918 ms
[CPU] sample_tot: 195.734 ms
[CPU] sample_profile_tot: 245.552 ms
[CPU] diff_weighted: 3.00096 ms
[CPU] reduce_chi2_tot: 4.469 ms
[CPU] chi2_profile::free_fint: 0.003544 ms
[CPU] chi2_profile_tot: 250.039 ms

[CPU] chi2_profile::malloc_fint: 0.002177 ms
[CPU] create_image: 45.7807 ms
[CPU] sample::1st_shift: 12.9188 ms
[CPU] sample::FFT: 81.6171 ms
[CPU] sample::2nd_shift: 12.5044 ms
[CPU] sample::interpolate: 62.3833 ms
[CPU] sample::apply_phase_sampled: 23.2062 ms
[CPU] sample_tot: 198.852 ms
[CPU] sample_profile_tot: 245.469 ms
[CPU] diff_weighted: 3.22553 ms
[CPU] reduce_chi2_tot: 4.73055 ms
[CPU] chi2_profile::free_fint: 0.010917 ms
[CPU] chi2_profile_tot: 250.226 ms

[CPU] chi2_profile::malloc_fint: 0.001613 ms
[CPU] create_image: 46.1704 ms
[CPU] sample::1st_shift: 13.1086 ms
[CPU] sample::FFT: 85.2347 ms
[CPU] sample::2nd_shift: 12.2447 ms
[CPU] sample::interpolate: 54.8215 ms
[CPU] sample::apply_phase_sampled: 22.5964 ms
[CPU] sample_tot: 193.72 ms
[CPU] sample_profile_tot: 240.763 ms
[CPU] diff_weighted: 3.01467 ms
[CPU] reduce_chi2_tot: 4.49477 ms
[CPU] chi2_profile::free_fint: 0.001237 ms
[CPU] chi2_profile_tot: 245.275 ms

[CPU] chi2_profile::malloc_fint: 0.001697 ms
[CPU] create_image: 44.8299 ms
[CPU] sample::1st_shift: 12.7317 ms
[CPU] sample::FFT: 85.3041 ms
[CPU] sample::2nd_shift: 13.5364 ms
[CPU] sample::interpolate: 59.0618 ms
[CPU] sample::apply_phase_sampled: 22.7241 ms
[CPU] sample_tot: 199.18 ms
[CPU] sample_profile_tot: 244.798 ms
[CPU] diff_weighted: 3.10996 ms
[CPU] reduce_chi2_tot: 4.56601 ms
[CPU] chi2_profile::free_fint: 0.001755 ms
[CPU] chi2_profile_tot: 249.381 ms

[CPU] chi2_profile::malloc_fint: 0.00159 ms
[CPU] create_image: 47.8188 ms
[CPU] sample::1st_shift: 12.7584 ms
[CPU] sample::FFT: 81.1542 ms
[CPU] sample::2nd_shift: 12.256 ms
[CPU] sample::interpolate: 65.9986 ms
[CPU] sample::apply_phase_sampled: 23.0238 ms
[CPU] sample_tot: 200.856 ms
[CPU] sample_profile_tot: 249.509 ms
[CPU] diff_weighted: 3.01851 ms
[CPU] reduce_chi2_tot: 4.50467 ms
[CPU] chi2_profile::free_fint: 0.000863 ms
[CPU] chi2_profile_tot: 254.029 ms

[CPU] chi2_profile::malloc_fint: 0.001533 ms
[CPU] create_image: 45.0131 ms
[CPU] sample::1st_shift: 12.6224 ms
[CPU] sample::FFT: 81.3997 ms
[CPU] sample::2nd_shift: 12.0083 ms
[CPU] sample::interpolate: 55.1492 ms
[CPU] sample::apply_phase_sampled: 22.5098 ms
[CPU] sample_tot: 189.348 ms
[CPU] sample_profile_tot: 235.192 ms
[CPU] diff_weighted: 3.00647 ms
[CPU] reduce_chi2_tot: 4.49456 ms
[CPU] chi2_profile::free_fint: 0.023029 ms
[CPU] chi2_profile_tot: 239.724 ms

[CPU] chi2_profile::malloc_fint: 0.001469 ms
[CPU] create_image: 44.5718 ms
[CPU] sample::1st_shift: 16.1088 ms
[CPU] sample::FFT: 86.8886 ms
[CPU] sample::2nd_shift: 12.4175 ms
[CPU] sample::interpolate: 55.3456 ms
[CPU] sample::apply_phase_sampled: 22.5194 ms
[CPU] sample_tot: 199.095 ms
[CPU] sample_profile_tot: 244.464 ms
[CPU] diff_weighted: 2.93778 ms
[CPU] reduce_chi2_tot: 4.40426 ms
[CPU] chi2_profile::free_fint: 0.010668 ms
[CPU] chi2_profile_tot: 248.894 ms

[CPU] chi2_profile::malloc_fint: 0.001509 ms
[CPU] create_image: 44.2872 ms
[CPU] sample::1st_shift: 12.5273 ms
[CPU] sample::FFT: 82.5751 ms
[CPU] sample::2nd_shift: 12.6258 ms
[CPU] sample::interpolate: 71.0994 ms
[CPU] sample::apply_phase_sampled: 22.9556 ms
[CPU] sample_tot: 207.297 ms
[CPU] sample_profile_tot: 252.426 ms
[CPU] diff_weighted: 3.04063 ms
[CPU] reduce_chi2_tot: 4.50878 ms
[CPU] chi2_profile::free_fint: 0.000940001 ms
[CPU] chi2_profile_tot: 256.951 ms

[CPU] chi2_profile::malloc_fint: 0.001965 ms
[CPU] create_image: 45.7277 ms
[CPU] sample::1st_shift: 13.0253 ms
[CPU] sample::FFT: 81.883 ms
[CPU] sample::2nd_shift: 11.8243 ms
[CPU] sample::interpolate: 55.3027 ms
[CPU] sample::apply_phase_sampled: 22.563 ms
[CPU] sample_tot: 190.448 ms
[CPU] sample_profile_tot: 236.958 ms
[CPU] diff_weighted: 2.95314 ms
[CPU] reduce_chi2_tot: 4.4146 ms
[CPU] chi2_profile::free_fint: 0.01084 ms
[CPU] chi2_profile_tot: 241.399 ms

[CPU] chi2_profile::malloc_fint: 0.001933 ms
[CPU] create_image: 44.8489 ms
[CPU] sample::1st_shift: 14.3017 ms
[CPU] sample::FFT: 85.6492 ms
[CPU] sample::2nd_shift: 12.2316 ms
[CPU] sample::interpolate: 55.9889 ms
[CPU] sample::apply_phase_sampled: 22.4709 ms
[CPU] sample_tot: 196.315 ms
[CPU] sample_profile_tot: 241.974 ms
[CPU] diff_weighted: 2.96378 ms
[CPU] reduce_chi2_tot: 4.42611 ms
[CPU] chi2_profile::free_fint: 0.001308 ms
[CPU] chi2_profile_tot: 246.416 ms

[CPU] chi2_profile::malloc_fint: 0.001491 ms
[CPU] create_image: 45.9308 ms
[CPU] sample::1st_shift: 12.4809 ms
[CPU] sample::FFT: 80.9293 ms
[CPU] sample::2nd_shift: 13.082 ms
[CPU] sample::interpolate: 62.2269 ms
[CPU] sample::apply_phase_sampled: 23.1028 ms
[CPU] sample_tot: 197.459 ms
[CPU] sample_profile_tot: 244.256 ms
[CPU] diff_weighted: 2.71113 ms
[CPU] reduce_chi2_tot: 4.19113 ms
[CPU] chi2_profile::free_fint: 0.001166 ms
[CPU] chi2_profile_tot: 248.465 ms

[CPU] chi2_profile::malloc_fint: 0.001477 ms
[CPU] create_image: 45.3047 ms
[CPU] sample::1st_shift: 12.8998 ms
[CPU] sample::FFT: 83.2049 ms
[CPU] sample::2nd_shift: 12.2422 ms
[CPU] sample::interpolate: 63.3973 ms
[CPU] sample::apply_phase_sampled: 22.4931 ms
[CPU] sample_tot: 200.056 ms
[CPU] sample_profile_tot: 246.153 ms
[CPU] diff_weighted: 3.02907 ms
[CPU] reduce_chi2_tot: 4.49935 ms
[CPU] chi2_profile::free_fint: 0.001113 ms
[CPU] chi2_profile_tot: 250.669 ms

[CPU] chi2_profile::malloc_fint: 0.001974 ms
[CPU] create_image: 46.2943 ms
[CPU] sample::1st_shift: 12.6598 ms
[CPU] sample::FFT: 83.5388 ms
[CPU] sample::2nd_shift: 13.7938 ms
[CPU] sample::interpolate: 61.5944 ms
[CPU] sample::apply_phase_sampled: 22.6278 ms
[CPU] sample_tot: 199.955 ms
[CPU] sample_profile_tot: 247.067 ms
[CPU] diff_weighted: 3.13407 ms
[CPU] reduce_chi2_tot: 4.58794 ms
[CPU] chi2_profile::free_fint: 0.001196 ms
[CPU] chi2_profile_tot: 251.68 ms

[CPU] chi2_profile::malloc_fint: 0.002007 ms
[CPU] create_image: 46.0892 ms
[CPU] sample::1st_shift: 12.5167 ms
[CPU] sample::FFT: 81.5475 ms
[CPU] sample::2nd_shift: 12.2453 ms
[CPU] sample::interpolate: 64.2486 ms
[CPU] sample::apply_phase_sampled: 32.7166 ms
[CPU] sample_tot: 208.966 ms
[CPU] sample_profile_tot: 256.117 ms
[CPU] diff_weighted: 3.75412 ms
[CPU] reduce_chi2_tot: 5.67294 ms
[CPU] chi2_profile::free_fint: 0.001835 ms
[CPU] chi2_profile_tot: 261.814 ms

[CPU] chi2_profile::malloc_fint: 0.004845 ms
[CPU] create_image: 57.442 ms
[CPU] sample::1st_shift: 13.2533 ms
[CPU] sample::FFT: 83.8461 ms
[CPU] sample::2nd_shift: 12.2446 ms
[CPU] sample::interpolate: 51.9925 ms
[CPU] sample::apply_phase_sampled: 22.4798 ms
[CPU] sample_tot: 189.471 ms
[CPU] sample_profile_tot: 247.886 ms
[CPU] diff_weighted: 3.13042 ms
[CPU] reduce_chi2_tot: 4.60075 ms
[CPU] chi2_profile::free_fint: 0.001627 ms
[CPU] chi2_profile_tot: 252.545 ms

[CPU] chi2_profile::malloc_fint: 0.001656 ms
[CPU] create_image: 47.2584 ms
[CPU] sample::1st_shift: 14.8447 ms
[CPU] sample::FFT: 85.8537 ms
[CPU] sample::2nd_shift: 12.5926 ms
[CPU] sample::interpolate: 53.1024 ms
[CPU] sample::apply_phase_sampled: 22.4509 ms
[CPU] sample_tot: 194.698 ms
[CPU] sample_profile_tot: 242.79 ms
[CPU] diff_weighted: 3.03544 ms
[CPU] reduce_chi2_tot: 4.50601 ms
[CPU] chi2_profile::free_fint: 0.001142 ms
[CPU] chi2_profile_tot: 247.319 ms

[CPU] chi2_profile::malloc_fint: 0.002049 ms
[CPU] create_image: 47.5544 ms
[CPU] sample::1st_shift: 13.0993 ms
[CPU] sample::FFT: 83.3495 ms
[CPU] sample::2nd_shift: 13.7464 ms
[CPU] sample::interpolate: 58.1347 ms
[CPU] sample::apply_phase_sampled: 22.6554 ms
[CPU] sample_tot: 197.295 ms
[CPU] sample_profile_tot: 245.682 ms
[CPU] diff_weighted: 2.99828 ms
[CPU] reduce_chi2_tot: 4.46404 ms
[CPU] chi2_profile::free_fint: 0.001058 ms
[CPU] chi2_profile_tot: 250.167 ms

[CPU] chi2_profile::malloc_fint: 0.001831 ms
[CPU] create_image: 45.7515 ms
[CPU] sample::1st_shift: 12.6661 ms
[CPU] sample::FFT: 81.1848 ms
[CPU] sample::2nd_shift: 11.9491 ms
[CPU] sample::interpolate: 56.3495 ms
[CPU] sample::apply_phase_sampled: 22.8938 ms
[CPU] sample_tot: 190.759 ms
[CPU] sample_profile_tot: 237.363 ms
[CPU] diff_weighted: 2.95803 ms
[CPU] reduce_chi2_tot: 4.44865 ms
[CPU] chi2_profile::free_fint: 0.001418 ms
[CPU] chi2_profile_tot: 241.834 ms
4096	1.000000e+06	float64	4	None	4.736621e+00	2.492958e-01	5.144724e-03	2.398930e-01
# |--> timings: [0.30162596702575684, 0.2467482089996338, 0.25021982192993164, 0.25037503242492676, 0.24547100067138672, 0.24956607818603516, 0.25417518615722656, 0.23989295959472656, 0.2490389347076416, 0.2570970058441162, 0.24158596992492676, 0.24657702445983887, 0.24862194061279297, 0.25084495544433594, 0.2518339157104492, 0.26197099685668945, 0.25277209281921387, 0.2474958896636963, 0.25034093856811523, 0.24199295043945312]

[CPU] chi2_profile::malloc_fint: 0.001482 ms
[CPU] create_image: 54.9154 ms
[CPU] sample::1st_shift: 15.0109 ms
[CPU] sample::FFT: 62.1114 ms
[CPU] sample::2nd_shift: 12.7474 ms
[CPU] sample::interpolate: 30.6596 ms
[CPU] sample::apply_phase_sampled: 12.6146 ms
[CPU] sample_tot: 138.759 ms
[CPU] sample_profile_tot: 194.561 ms
[CPU] diff_weighted: 1.87977 ms
[CPU] reduce_chi2_tot: 2.67919 ms
[CPU] chi2_profile::free_fint: 0.000737 ms
[CPU] chi2_profile_tot: 197.26 ms

[CPU] chi2_profile::malloc_fint: 0.001757 ms
[CPU] create_image: 47.2027 ms
[CPU] sample::1st_shift: 11.7405 ms
[CPU] sample::FFT: 49.5585 ms
[CPU] sample::2nd_shift: 13.444 ms
[CPU] sample::interpolate: 30.2549 ms
[CPU] sample::apply_phase_sampled: 12.0993 ms
[CPU] sample_tot: 122.953 ms
[CPU] sample_profile_tot: 171.06 ms
[CPU] diff_weighted: 1.56438 ms
[CPU] reduce_chi2_tot: 2.31206 ms
[CPU] chi2_profile::free_fint: 0.000741002 ms
[CPU] chi2_profile_tot: 173.391 ms

[CPU] chi2_profile::malloc_fint: 0.001959 ms
[CPU] create_image: 46.3334 ms
[CPU] sample::1st_shift: 11.9628 ms
[CPU] sample::FFT: 49.4287 ms
[CPU] sample::2nd_shift: 12.7665 ms
[CPU] sample::interpolate: 29.174 ms
[CPU] sample::apply_phase_sampled: 13.0404 ms
[CPU] sample_tot: 122.112 ms
[CPU] sample_profile_tot: 169.618 ms
[CPU] diff_weighted: 2.66404 ms
[CPU] reduce_chi2_tot: 4.24982 ms
[CPU] chi2_profile::free_fint: 0.00159 ms
[CPU] chi2_profile_tot: 173.893 ms

[CPU] chi2_profile::malloc_fint: 0.00173 ms
[CPU] create_image: 47.8908 ms
[CPU] sample::1st_shift: 11.4043 ms
[CPU] sample::FFT: 48.4127 ms
[CPU] sample::2nd_shift: 13.2648 ms
[CPU] sample::interpolate: 30.8158 ms
[CPU] sample::apply_phase_sampled: 13.169 ms
[CPU] sample_tot: 122.585 ms
[CPU] sample_profile_tot: 171.306 ms
[CPU] diff_weighted: 1.56474 ms
[CPU] reduce_chi2_tot: 2.32661 ms
[CPU] chi2_profile::free_fint: 0.000816999 ms
[CPU] chi2_profile_tot: 173.65 ms

[CPU] chi2_profile::malloc_fint: 0.001984 ms
[CPU] create_image: 46.3733 ms
[CPU] sample::1st_shift: 11.2458 ms
[CPU] sample::FFT: 47.2739 ms
[CPU] sample::2nd_shift: 12.7609 ms
[CPU] sample::interpolate: 28.8279 ms
[CPU] sample::apply_phase_sampled: 12.7048 ms
[CPU] sample_tot: 118.787 ms
[CPU] sample_profile_tot: 166.093 ms
[CPU] diff_weighted: 1.59121 ms
[CPU] reduce_chi2_tot: 2.36082 ms
[CPU] chi2_profile::free_fint: 0.000713 ms
[CPU] chi2_profile_tot: 168.471 ms

[CPU] chi2_profile::malloc_fint: 0.001779 ms
[CPU] create_image: 44.4254 ms
[CPU] sample::1st_shift: 11.4677 ms
[CPU] sample::FFT: 47.6549 ms
[CPU] sample::2nd_shift: 13.5522 ms
[CPU] sample::interpolate: 34.8326 ms
[CPU] sample::apply_phase_sampled: 12.3598 ms
[CPU] sample_tot: 125.697 ms
[CPU] sample_profile_tot: 170.994 ms
[CPU] diff_weighted: 1.74527 ms
[CPU] reduce_chi2_tot: 2.51562 ms
[CPU] chi2_profile::free_fint: 0.000845999 ms
[CPU] chi2_profile_tot: 173.526 ms

[CPU] chi2_profile::malloc_fint: 0.00177 ms
[CPU] create_image: 44.7701 ms
[CPU] sample::1st_shift: 11.1195 ms
[CPU] sample::FFT: 50.261 ms
[CPU] sample::2nd_shift: 12.9109 ms
[CPU] sample::interpolate: 29.3436 ms
[CPU] sample::apply_phase_sampled: 11.9962 ms
[CPU] sample_tot: 121.285 ms
[CPU] sample_profile_tot: 166.878 ms
[CPU] diff_weighted: 1.63731 ms
[CPU] reduce_chi2_tot: 2.41652 ms
[CPU] chi2_profile::free_fint: 0.000986 ms
[CPU] chi2_profile_tot: 169.312 ms

[CPU] chi2_profile::malloc_fint: 0.001386 ms
[CPU] create_image: 44.1524 ms
[CPU] sample::1st_shift: 11.4724 ms
[CPU] sample::FFT: 48.707 ms
[CPU] sample::2nd_shift: 13.2896 ms
[CPU] sample::interpolate: 31.3683 ms
[CPU] sample::apply_phase_sampled: 12.842 ms
[CPU] sample_tot: 123.168 ms
[CPU] sample_profile_tot: 168.162 ms
[CPU] diff_weighted: 1.91035 ms
[CPU] reduce_chi2_tot: 2.69206 ms
[CPU] chi2_profile::free_fint: 0.00108 ms
[CPU] chi2_profile_tot: 170.87 ms

[CPU] chi2_profile::malloc_fint: 0.001794 ms
[CPU] create_image: 44.517 ms
[CPU] sample::1st_shift: 11.2078 ms
[CPU] sample::FFT: 47.4268 ms
[CPU] sample::2nd_shift: 12.8056 ms
[CPU] sample::interpolate: 32.2422 ms
[CPU] sample::apply_phase_sampled: 15.8811 ms
[CPU] sample_tot: 125.271 ms
[CPU] sample_profile_tot: 170.759 ms
[CPU] diff_weighted: 1.68599 ms
[CPU] reduce_chi2_tot: 3.12943 ms
[CPU] chi2_profile::free_fint: 0.000844 ms
[CPU] chi2_profile_tot: 173.908 ms

[CPU] chi2_profile::malloc_fint: 0.002476 ms
[CPU] create_image: 45.8842 ms
[CPU] sample::1st_shift: 11.6092 ms
[CPU] sample::FFT: 58.7775 ms
[CPU] sample::2nd_shift: 13.1264 ms
[CPU] sample::interpolate: 29.011 ms
[CPU] sample::apply_phase_sampled: 17.6286 ms
[CPU] sample_tot: 135.74 ms
[CPU] sample_profile_tot: 182.515 ms
[CPU] diff_weighted: 2.18031 ms
[CPU] reduce_chi2_tot: 3.21682 ms
[CPU] chi2_profile::free_fint: 0.001176 ms
[CPU] chi2_profile_tot: 185.752 ms

[CPU] chi2_profile::malloc_fint: 0.001797 ms
[CPU] create_image: 47.0257 ms
[CPU] sample::1st_shift: 11.0287 ms
[CPU] sample::FFT: 47.9339 ms
[CPU] sample::2nd_shift: 12.9235 ms
[CPU] sample::interpolate: 28.8648 ms
[CPU] sample::apply_phase_sampled: 12.7243 ms
[CPU] sample_tot: 119.203 ms
[CPU] sample_profile_tot: 167.088 ms
[CPU] diff_weighted: 1.6446 ms
[CPU] reduce_chi2_tot: 2.41283 ms
[CPU] chi2_profile::free_fint: 0.000725999 ms
[CPU] chi2_profile_tot: 169.519 ms

[CPU] chi2_profile::malloc_fint: 0.00182 ms
[CPU] create_image: 46.6605 ms
[CPU] sample::1st_shift: 11.3767 ms
[CPU] sample::FFT: 48.9106 ms
[CPU] sample::2nd_shift: 12.8463 ms
[CPU] sample::interpolate: 29.4898 ms
[CPU] sample::apply_phase_sampled: 13.0321 ms
[CPU] sample_tot: 121.357 ms
[CPU] sample_profile_tot: 168.89 ms
[CPU] diff_weighted: 1.69995 ms
[CPU] reduce_chi2_tot: 2.46545 ms
[CPU] chi2_profile::free_fint: 0.000798 ms
[CPU] chi2_profile_tot: 171.375 ms

[CPU] chi2_profile::malloc_fint: 0.001747 ms
[CPU] create_image: 48.7918 ms
[CPU] sample::1st_shift: 11.8794 ms
[CPU] sample::FFT: 50.6574 ms
[CPU] sample::2nd_shift: 13.2412 ms
[CPU] sample::interpolate: 30.0353 ms
[CPU] sample::apply_phase_sampled: 12.6751 ms
[CPU] sample_tot: 124.209 ms
[CPU] sample_profile_tot: 173.857 ms
[CPU] diff_weighted: 1.60036 ms
[CPU] reduce_chi2_tot: 2.36726 ms
[CPU] chi2_profile::free_fint: 0.000645001 ms
[CPU] chi2_profile_tot: 176.241 ms

[CPU] chi2_profile::malloc_fint: 0.001644 ms
[CPU] create_image: 44.6604 ms
[CPU] sample::1st_shift: 11.2898 ms
[CPU] sample::FFT: 47.0938 ms
[CPU] sample::2nd_shift: 12.8844 ms
[CPU] sample::interpolate: 28.7969 ms
[CPU] sample::apply_phase_sampled: 12.1577 ms
[CPU] sample_tot: 117.796 ms
[CPU] sample_profile_tot: 163.299 ms
[CPU] diff_weighted: 1.63638 ms
[CPU] reduce_chi2_tot: 2.38598 ms
[CPU] chi2_profile::free_fint: 0.000939001 ms
[CPU] chi2_profile_tot: 165.703 ms

[CPU] chi2_profile::malloc_fint: 0.001718 ms
[CPU] create_image: 44.567 ms
[CPU] sample::1st_shift: 13.5247 ms
[CPU] sample::FFT: 48.6388 ms
[CPU] sample::2nd_shift: 13.5362 ms
[CPU] sample::interpolate: 29.9903 ms
[CPU] sample::apply_phase_sampled: 12.3362 ms
[CPU] sample_tot: 123.768 ms
[CPU] sample_profile_tot: 169.152 ms
[CPU] diff_weighted: 1.60553 ms
[CPU] reduce_chi2_tot: 2.36849 ms
[CPU] chi2_profile::free_fint: 0.000660999 ms
[CPU] chi2_profile_tot: 171.537 ms

[CPU] chi2_profile::malloc_fint: 0.001646 ms
[CPU] create_image: 43.9532 ms
[CPU] sample::1st_shift: 11.2796 ms
[CPU] sample::FFT: 47.3039 ms
[CPU] sample::2nd_shift: 12.6731 ms
[CPU] sample::interpolate: 28.6608 ms
[CPU] sample::apply_phase_sampled: 12.0593 ms
[CPU] sample_tot: 117.512 ms
[CPU] sample_profile_tot: 162.285 ms
[CPU] diff_weighted: 1.58235 ms
[CPU] reduce_chi2_tot: 2.33881 ms
[CPU] chi2_profile::free_fint: 0.000982 ms
[CPU] chi2_profile_tot: 164.642 ms

[CPU] chi2_profile::malloc_fint: 0.001708 ms
[CPU] create_image: 43.0342 ms
[CPU] sample::1st_shift: 13.9814 ms
[CPU] sample::FFT: 49.836 ms
[CPU] sample::2nd_shift: 14.4855 ms
[CPU] sample::interpolate: 29.5302 ms
[CPU] sample::apply_phase_sampled: 12.5817 ms
[CPU] sample_tot: 126.061 ms
[CPU] sample_profile_tot: 169.918 ms
[CPU] diff_weighted: 1.6545 ms
[CPU] reduce_chi2_tot: 2.43966 ms
[CPU] chi2_profile::free_fint: 0.000643 ms
[CPU] chi2_profile_tot: 172.375 ms

[CPU] chi2_profile::malloc_fint: 0.001892 ms
[CPU] create_image: 44.2835 ms
[CPU] sample::1st_shift: 11.3359 ms
[CPU] sample::FFT: 47.9721 ms
[CPU] sample::2nd_shift: 12.7897 ms
[CPU] sample::interpolate: 27.8377 ms
[CPU] sample::apply_phase_sampled: 12.3543 ms
[CPU] sample_tot: 118.178 ms
[CPU] sample_profile_tot: 163.315 ms
[CPU] diff_weighted: 2.01467 ms
[CPU] reduce_chi2_tot: 3.32355 ms
[CPU] chi2_profile::free_fint: 0.001094 ms
[CPU] chi2_profile_tot: 166.657 ms

[CPU] chi2_profile::malloc_fint: 0.002452 ms
[CPU] create_image: 44.9239 ms
[CPU] sample::1st_shift: 11.1649 ms
[CPU] sample::FFT: 49.4701 ms
[CPU] sample::2nd_shift: 14.334 ms
[CPU] sample::interpolate: 33.2997 ms
[CPU] sample::apply_phase_sampled: 12.2598 ms
[CPU] sample_tot: 126.167 ms
[CPU] sample_profile_tot: 171.941 ms
[CPU] diff_weighted: 1.72005 ms
[CPU] reduce_chi2_tot: 2.52278 ms
[CPU] chi2_profile::free_fint: 0.000749 ms
[CPU] chi2_profile_tot: 174.481 ms

[CPU] chi2_profile::malloc_fint: 0.001575 ms
[CPU] create_image: 45.2166 ms
[CPU] sample::1st_shift: 11.1807 ms
[CPU] sample::FFT: 48.302 ms
[CPU] sample::2nd_shift: 12.9575 ms
[CPU] sample::interpolate: 29.6594 ms
[CPU] sample::apply_phase_sampled: 12.8054 ms
[CPU] sample_tot: 120.576 ms
[CPU] sample_profile_tot: 167.071 ms
[CPU] diff_weighted: 1.51305 ms
[CPU] reduce_chi2_tot: 2.27898 ms
[CPU] chi2_profile::free_fint: 0.001242 ms
[CPU] chi2_profile_tot: 169.404 ms
4096	1.000000e+06	float64	8	None	3.267784e+00	1.719886e-01	4.504186e-03	1.647959e-01
# |--> timings: [0.1973879337310791, 0.1735541820526123, 0.17404913902282715, 0.17382502555847168, 0.16862702369689941, 0.17367291450500488, 0.16946101188659668, 0.17103195190429688, 0.1741020679473877, 0.18594884872436523, 0.16967511177062988, 0.17153191566467285, 0.1764209270477295, 0.16585588455200195, 0.17168307304382324, 0.1647958755493164, 0.17252421379089355, 0.16680383682250977, 0.1746361255645752, 0.1695849895477295]

[CPU] chi2_profile::malloc_fint: 0.001708 ms
[CPU] create_image: 83.4554 ms
[CPU] sample::1st_shift: 33.9494 ms
[CPU] sample::FFT: 62.6333 ms
[CPU] sample::2nd_shift: 16.4133 ms
[CPU] sample::interpolate: 24.6177 ms
[CPU] sample::apply_phase_sampled: 9.11635 ms
[CPU] sample_tot: 152.524 ms
[CPU] sample_profile_tot: 236.843 ms
[CPU] diff_weighted: 1.91976 ms
[CPU] reduce_chi2_tot: 2.52458 ms
[CPU] chi2_profile::free_fint: 0.001125 ms
[CPU] chi2_profile_tot: 239.388 ms

[CPU] chi2_profile::malloc_fint: 0.001857 ms
[CPU] create_image: 44.0929 ms
[CPU] sample::1st_shift: 10.9317 ms
[CPU] sample::FFT: 26.8281 ms
[CPU] sample::2nd_shift: 8.59121 ms
[CPU] sample::interpolate: 16.8993 ms
[CPU] sample::apply_phase_sampled: 7.41376 ms
[CPU] sample_tot: 76.2478 ms
[CPU] sample_profile_tot: 121.176 ms
[CPU] diff_weighted: 1.40758 ms
[CPU] reduce_chi2_tot: 1.87529 ms
[CPU] chi2_profile::free_fint: 0.000689999 ms
[CPU] chi2_profile_tot: 123.067 ms

[CPU] chi2_profile::malloc_fint: 0.00157 ms
[CPU] create_image: 44.1986 ms
[CPU] sample::1st_shift: 11.4814 ms
[CPU] sample::FFT: 26.9837 ms
[CPU] sample::2nd_shift: 8.58507 ms
[CPU] sample::interpolate: 16.7141 ms
[CPU] sample::apply_phase_sampled: 7.41684 ms
[CPU] sample_tot: 76.973 ms
[CPU] sample_profile_tot: 122.006 ms
[CPU] diff_weighted: 1.43251 ms
[CPU] reduce_chi2_tot: 1.89389 ms
[CPU] chi2_profile::free_fint: 0.000665999 ms
[CPU] chi2_profile_tot: 123.916 ms

[CPU] chi2_profile::malloc_fint: 0.001651 ms
[CPU] create_image: 43.7858 ms
[CPU] sample::1st_shift: 13.3036 ms
[CPU] sample::FFT: 36.0485 ms
[CPU] sample::2nd_shift: 9.50839 ms
[CPU] sample::interpolate: 18.7391 ms
[CPU] sample::apply_phase_sampled: 6.61569 ms
[CPU] sample_tot: 89.8892 ms
[CPU] sample_profile_tot: 135.021 ms
[CPU] diff_weighted: 1.47249 ms
[CPU] reduce_chi2_tot: 1.89329 ms
[CPU] chi2_profile::free_fint: 0.000504 ms
[CPU] chi2_profile_tot: 136.932 ms

[CPU] chi2_profile::malloc_fint: 0.001794 ms
[CPU] create_image: 46.5182 ms
[CPU] sample::1st_shift: 11.2154 ms
[CPU] sample::FFT: 27.1365 ms
[CPU] sample::2nd_shift: 8.72794 ms
[CPU] sample::interpolate: 17.6884 ms
[CPU] sample::apply_phase_sampled: 7.86325 ms
[CPU] sample_tot: 78.4442 ms
[CPU] sample_profile_tot: 125.845 ms
[CPU] diff_weighted: 1.26114 ms
[CPU] reduce_chi2_tot: 1.71819 ms
[CPU] chi2_profile::free_fint: 0.000644999 ms
[CPU] chi2_profile_tot: 127.58 ms

[CPU] chi2_profile::malloc_fint: 0.001636 ms
[CPU] create_image: 43.8712 ms
[CPU] sample::1st_shift: 11.2797 ms
[CPU] sample::FFT: 27.4085 ms
[CPU] sample::2nd_shift: 8.86173 ms
[CPU] sample::interpolate: 17.4421 ms
[CPU] sample::apply_phase_sampled: 7.5057 ms
[CPU] sample_tot: 78.22 ms
[CPU] sample_profile_tot: 122.923 ms
[CPU] diff_weighted: 1.27504 ms
[CPU] reduce_chi2_tot: 1.73381 ms
[CPU] chi2_profile::free_fint: 0.000459 ms
[CPU] chi2_profile_tot: 124.672 ms

[CPU] chi2_profile::malloc_fint: 0.001683 ms
[CPU] create_image: 44.1953 ms
[CPU] sample::1st_shift: 12.9796 ms
[CPU] sample::FFT: 31.9484 ms
[CPU] sample::2nd_shift: 9.57434 ms
[CPU] sample::interpolate: 17.9762 ms
[CPU] sample::apply_phase_sampled: 7.33356 ms
[CPU] sample_tot: 85.7743 ms
[CPU] sample_profile_tot: 130.857 ms
[CPU] diff_weighted: 1.37932 ms
[CPU] reduce_chi2_tot: 1.84565 ms
[CPU] chi2_profile::free_fint: 0.000493999 ms
[CPU] chi2_profile_tot: 132.719 ms

[CPU] chi2_profile::malloc_fint: 0.002206 ms
[CPU] create_image: 44.3664 ms
[CPU] sample::1st_shift: 11.219 ms
[CPU] sample::FFT: 28.2207 ms
[CPU] sample::2nd_shift: 9.00748 ms
[CPU] sample::interpolate: 16.981 ms
[CPU] sample::apply_phase_sampled: 6.97012 ms
[CPU] sample_tot: 78.1728 ms
[CPU] sample_profile_tot: 123.375 ms
[CPU] diff_weighted: 1.29171 ms
[CPU] reduce_chi2_tot: 1.75397 ms
[CPU] chi2_profile::free_fint: 0.000406999 ms
[CPU] chi2_profile_tot: 125.146 ms

[CPU] chi2_profile::malloc_fint: 0.002217 ms
[CPU] create_image: 44.2593 ms
[CPU] sample::1st_shift: 12.3882 ms
[CPU] sample::FFT: 29.5811 ms
[CPU] sample::2nd_shift: 10.458 ms
[CPU] sample::interpolate: 16.4948 ms
[CPU] sample::apply_phase_sampled: 6.90712 ms
[CPU] sample_tot: 81.4599 ms
[CPU] sample_profile_tot: 126.555 ms
[CPU] diff_weighted: 1.11341 ms
[CPU] reduce_chi2_tot: 1.57061 ms
[CPU] chi2_profile::free_fint: 0.000640999 ms
[CPU] chi2_profile_tot: 128.143 ms

[CPU] chi2_profile::malloc_fint: 0.002025 ms
[CPU] create_image: 44.1724 ms
[CPU] sample::1st_shift: 11.9609 ms
[CPU] sample::FFT: 28.5629 ms
[CPU] sample::2nd_shift: 8.61787 ms
[CPU] sample::interpolate: 16.5959 ms
[CPU] sample::apply_phase_sampled: 7.1163 ms
[CPU] sample_tot: 78.6344 ms
[CPU] sample_profile_tot: 123.648 ms
[CPU] diff_weighted: 1.42834 ms
[CPU] reduce_chi2_tot: 1.8883 ms
[CPU] chi2_profile::free_fint: 0.00093 ms
[CPU] chi2_profile_tot: 125.553 ms

[CPU] chi2_profile::malloc_fint: 0.001672 ms
[CPU] create_image: 44.3576 ms
[CPU] sample::1st_shift: 11.6811 ms
[CPU] sample::FFT: 28.6821 ms
[CPU] sample::2nd_shift: 8.6459 ms
[CPU] sample::interpolate: 16.3455 ms
[CPU] sample::apply_phase_sampled: 6.98958 ms
[CPU] sample_tot: 78.0164 ms
[CPU] sample_profile_tot: 123.21 ms
[CPU] diff_weighted: 1.28035 ms
[CPU] reduce_chi2_tot: 1.74967 ms
[CPU] chi2_profile::free_fint: 0.000640001 ms
[CPU] chi2_profile_tot: 124.976 ms

[CPU] chi2_profile::malloc_fint: 0.002047 ms
[CPU] create_image: 43.937 ms
[CPU] sample::1st_shift: 11.5445 ms
[CPU] sample::FFT: 27.2157 ms
[CPU] sample::2nd_shift: 8.74369 ms
[CPU] sample::interpolate: 16.7989 ms
[CPU] sample::apply_phase_sampled: 7.32981 ms
[CPU] sample_tot: 77.3226 ms
[CPU] sample_profile_tot: 122.104 ms
[CPU] diff_weighted: 1.20642 ms
[CPU] reduce_chi2_tot: 1.7014 ms
[CPU] chi2_profile::free_fint: 0.000603999 ms
[CPU] chi2_profile_tot: 123.822 ms

[CPU] chi2_profile::malloc_fint: 0.001733 ms
[CPU] create_image: 45.4019 ms
[CPU] sample::1st_shift: 13.2921 ms
[CPU] sample::FFT: 33.153 ms
[CPU] sample::2nd_shift: 11.7552 ms
[CPU] sample::interpolate: 19.0656 ms
[CPU] sample::apply_phase_sampled: 7.36911 ms
[CPU] sample_tot: 90.8469 ms
[CPU] sample_profile_tot: 137.142 ms
[CPU] diff_weighted: 1.45011 ms
[CPU] reduce_chi2_tot: 1.91114 ms
[CPU] chi2_profile::free_fint: 0.000588001 ms
[CPU] chi2_profile_tot: 139.069 ms

[CPU] chi2_profile::malloc_fint: 0.00199 ms
[CPU] create_image: 43.8835 ms
[CPU] sample::1st_shift: 11.2654 ms
[CPU] sample::FFT: 27.7937 ms
[CPU] sample::2nd_shift: 8.66894 ms
[CPU] sample::interpolate: 16.9996 ms
[CPU] sample::apply_phase_sampled: 7.08502 ms
[CPU] sample_tot: 77.8532 ms
[CPU] sample_profile_tot: 122.582 ms
[CPU] diff_weighted: 1.44314 ms
[CPU] reduce_chi2_tot: 1.91808 ms
[CPU] chi2_profile::free_fint: 0.000708 ms
[CPU] chi2_profile_tot: 124.516 ms

[CPU] chi2_profile::malloc_fint: 0.001581 ms
[CPU] create_image: 44.2142 ms
[CPU] sample::1st_shift: 11.8375 ms
[CPU] sample::FFT: 28.606 ms
[CPU] sample::2nd_shift: 10.4125 ms
[CPU] sample::interpolate: 18.1955 ms
[CPU] sample::apply_phase_sampled: 6.85347 ms
[CPU] sample_tot: 81.7329 ms
[CPU] sample_profile_tot: 126.782 ms
[CPU] diff_weighted: 1.16812 ms
[CPU] reduce_chi2_tot: 1.61155 ms
[CPU] chi2_profile::free_fint: 0.000558999 ms
[CPU] chi2_profile_tot: 128.409 ms

[CPU] chi2_profile::malloc_fint: 0.002202 ms
[CPU] create_image: 43.9282 ms
[CPU] sample::1st_shift: 12.4971 ms
[CPU] sample::FFT: 30.399 ms
[CPU] sample::2nd_shift: 9.15775 ms
[CPU] sample::interpolate: 16.8666 ms
[CPU] sample::apply_phase_sampled: 8.76685 ms
[CPU] sample_tot: 83.1195 ms
[CPU] sample_profile_tot: 127.89 ms
[CPU] diff_weighted: 1.45644 ms
[CPU] reduce_chi2_tot: 2.17613 ms
[CPU] chi2_profile::free_fint: 0.000497999 ms
[CPU] chi2_profile_tot: 130.082 ms

[CPU] chi2_profile::malloc_fint: 0.001856 ms
[CPU] create_image: 44.4703 ms
[CPU] sample::1st_shift: 12.6054 ms
[CPU] sample::FFT: 30.0043 ms
[CPU] sample::2nd_shift: 10.1072 ms
[CPU] sample::interpolate: 19.5901 ms
[CPU] sample::apply_phase_sampled: 6.85942 ms
[CPU] sample_tot: 85.0538 ms
[CPU] sample_profile_tot: 130.404 ms
[CPU] diff_weighted: 1.10181 ms
[CPU] reduce_chi2_tot: 1.53028 ms
[CPU] chi2_profile::free_fint: 0.000853999 ms
[CPU] chi2_profile_tot: 131.952 ms

[CPU] chi2_profile::malloc_fint: 0.001981 ms
[CPU] create_image: 44.745 ms
[CPU] sample::1st_shift: 12.8453 ms
[CPU] sample::FFT: 32.6743 ms
[CPU] sample::2nd_shift: 12.2522 ms
[CPU] sample::interpolate: 17.3278 ms
[CPU] sample::apply_phase_sampled: 6.92918 ms
[CPU] sample_tot: 87.8379 ms
[CPU] sample_profile_tot: 133.44 ms
[CPU] diff_weighted: 1.19989 ms
[CPU] reduce_chi2_tot: 1.66177 ms
[CPU] chi2_profile::free_fint: 0.000841001 ms
[CPU] chi2_profile_tot: 135.119 ms

[CPU] chi2_profile::malloc_fint: 0.00167 ms
[CPU] create_image: 43.4343 ms
[CPU] sample::1st_shift: 12.1169 ms
[CPU] sample::FFT: 30.6434 ms
[CPU] sample::2nd_shift: 9.37526 ms
[CPU] sample::interpolate: 18.6081 ms
[CPU] sample::apply_phase_sampled: 6.6924 ms
[CPU] sample_tot: 83.1252 ms
[CPU] sample_profile_tot: 127.441 ms
[CPU] diff_weighted: 1.64938 ms
[CPU] reduce_chi2_tot: 2.09388 ms
[CPU] chi2_profile::free_fint: 0.000560001 ms
[CPU] chi2_profile_tot: 129.551 ms

[CPU] chi2_profile::malloc_fint: 0.001746 ms
[CPU] create_image: 44.0499 ms
[CPU] sample::1st_shift: 12.2134 ms
[CPU] sample::FFT: 28.8121 ms
[CPU] sample::2nd_shift: 9.33207 ms
[CPU] sample::interpolate: 18.2891 ms
[CPU] sample::apply_phase_sampled: 8.35926 ms
[CPU] sample_tot: 85.217 ms
[CPU] sample_profile_tot: 130.181 ms
[CPU] diff_weighted: 1.18075 ms
[CPU] reduce_chi2_tot: 1.74239 ms
[CPU] chi2_profile::free_fint: 0.000779999 ms
[CPU] chi2_profile_tot: 131.946 ms
4096	1.000000e+06	float64	16	None	2.450154e+00	1.289555e-01	4.623211e-03	1.232278e-01
# |--> timings: [0.23950505256652832, 0.12322783470153809, 0.1240689754486084, 0.13707995414733887, 0.12773609161376953, 0.12481999397277832, 0.1328730583190918, 0.12532591819763184, 0.1283280849456787, 0.12570595741271973, 0.12512993812561035, 0.12398219108581543, 0.13921904563903809, 0.12466597557067871, 0.12856507301330566, 0.1302330493927002, 0.13209795951843262, 0.13528990745544434, 0.12970304489135742, 0.13210201263427734]

[CPU] chi2_profile::malloc_fint: 0.001882 ms
[CPU] create_image: 67.7371 ms
[CPU] sample::1st_shift: 19.9597 ms
[CPU] sample::FFT: 47.6009 ms
[CPU] sample::2nd_shift: 12.2508 ms
[CPU] sample::interpolate: 18.4642 ms
[CPU] sample::apply_phase_sampled: 13.8751 ms
[CPU] sample_tot: 118.09 ms
[CPU] sample_profile_tot: 186.698 ms
[CPU] diff_weighted: 5.22239 ms
[CPU] reduce_chi2_tot: 8.62082 ms
[CPU] chi2_profile::free_fint: 0.001397 ms
[CPU] chi2_profile_tot: 195.347 ms

[CPU] chi2_profile::malloc_fint: 0.002653 ms
[CPU] create_image: 54.8646 ms
[CPU] sample::1st_shift: 17.2035 ms
[CPU] sample::FFT: 39.4151 ms
[CPU] sample::2nd_shift: 9.12988 ms
[CPU] sample::interpolate: 18.0424 ms
[CPU] sample::apply_phase_sampled: 9.89029 ms
[CPU] sample_tot: 99.7468 ms
[CPU] sample_profile_tot: 155.595 ms
[CPU] diff_weighted: 4.43618 ms
[CPU] reduce_chi2_tot: 9.03801 ms
[CPU] chi2_profile::free_fint: 0.001104 ms
[CPU] chi2_profile_tot: 164.656 ms

[CPU] chi2_profile::malloc_fint: 0.001724 ms
[CPU] create_image: 53.433 ms
[CPU] sample::1st_shift: 14.9289 ms
[CPU] sample::FFT: 36.2658 ms
[CPU] sample::2nd_shift: 12.1692 ms
[CPU] sample::interpolate: 17.7233 ms
[CPU] sample::apply_phase_sampled: 8.0337 ms
[CPU] sample_tot: 99.9223 ms
[CPU] sample_profile_tot: 154.477 ms
[CPU] diff_weighted: 4.57857 ms
[CPU] reduce_chi2_tot: 9.22051 ms
[CPU] chi2_profile::free_fint: 0.000938 ms
[CPU] chi2_profile_tot: 163.72 ms

[CPU] chi2_profile::malloc_fint: 0.001676 ms
[CPU] create_image: 46.0389 ms
[CPU] sample::1st_shift: 17.2891 ms
[CPU] sample::FFT: 31.4162 ms
[CPU] sample::2nd_shift: 10.9578 ms
[CPU] sample::interpolate: 14.1002 ms
[CPU] sample::apply_phase_sampled: 9.85628 ms
[CPU] sample_tot: 91.7879 ms
[CPU] sample_profile_tot: 138.796 ms
[CPU] diff_weighted: 4.39008 ms
[CPU] reduce_chi2_tot: 8.98848 ms
[CPU] chi2_profile::free_fint: 0.001421 ms
[CPU] chi2_profile_tot: 147.808 ms

[CPU] chi2_profile::malloc_fint: 0.001687 ms
[CPU] create_image: 50.0061 ms
[CPU] sample::1st_shift: 15.0162 ms
[CPU] sample::FFT: 32.588 ms
[CPU] sample::2nd_shift: 10.8907 ms
[CPU] sample::interpolate: 16.6203 ms
[CPU] sample::apply_phase_sampled: 7.78047 ms
[CPU] sample_tot: 90.4725 ms
[CPU] sample_profile_tot: 141.393 ms
[CPU] diff_weighted: 4.38842 ms
[CPU] reduce_chi2_tot: 8.95178 ms
[CPU] chi2_profile::free_fint: 0.001159 ms
[CPU] chi2_profile_tot: 150.369 ms

[CPU] chi2_profile::malloc_fint: 0.00164 ms
[CPU] create_image: 50.1718 ms
[CPU] sample::1st_shift: 12.6212 ms
[CPU] sample::FFT: 29.4466 ms
[CPU] sample::2nd_shift: 13.5755 ms
[CPU] sample::interpolate: 16.8735 ms
[CPU] sample::apply_phase_sampled: 12.0879 ms
[CPU] sample_tot: 92.7112 ms
[CPU] sample_profile_tot: 144.223 ms
[CPU] diff_weighted: 4.25152 ms
[CPU] reduce_chi2_tot: 8.84662 ms
[CPU] chi2_profile::free_fint: 0.001302 ms
[CPU] chi2_profile_tot: 153.095 ms

[CPU] chi2_profile::malloc_fint: 0.00178 ms
[CPU] create_image: 49.5982 ms
[CPU] sample::1st_shift: 15.4031 ms
[CPU] sample::FFT: 32.0286 ms
[CPU] sample::2nd_shift: 14.5759 ms
[CPU] sample::interpolate: 17.101 ms
[CPU] sample::apply_phase_sampled: 10.0701 ms
[CPU] sample_tot: 97.0072 ms
[CPU] sample_profile_tot: 147.566 ms
[CPU] diff_weighted: 4.98263 ms
[CPU] reduce_chi2_tot: 9.6283 ms
[CPU] chi2_profile::free_fint: 0.001069 ms
[CPU] chi2_profile_tot: 157.217 ms

[CPU] chi2_profile::malloc_fint: 0.001899 ms
[CPU] create_image: 48.6523 ms
[CPU] sample::1st_shift: 12.8607 ms
[CPU] sample::FFT: 32.3802 ms
[CPU] sample::2nd_shift: 11.8781 ms
[CPU] sample::interpolate: 18.4668 ms
[CPU] sample::apply_phase_sampled: 7.84939 ms
[CPU] sample_tot: 89.3528 ms
[CPU] sample_profile_tot: 139.138 ms
[CPU] diff_weighted: 4.03143 ms
[CPU] reduce_chi2_tot: 8.62096 ms
[CPU] chi2_profile::free_fint: 0.000937 ms
[CPU] chi2_profile_tot: 147.781 ms

[CPU] chi2_profile::malloc_fint: 0.001294 ms
[CPU] create_image: 51.0391 ms
[CPU] sample::1st_shift: 12.2109 ms
[CPU] sample::FFT: 33.3195 ms
[CPU] sample::2nd_shift: 10.8757 ms
[CPU] sample::interpolate: 15.9942 ms
[CPU] sample::apply_phase_sampled: 9.91221 ms
[CPU] sample_tot: 88.059 ms
[CPU] sample_profile_tot: 140.035 ms
[CPU] diff_weighted: 5.69015 ms
[CPU] reduce_chi2_tot: 11.3306 ms
[CPU] chi2_profile::free_fint: 0.00109 ms
[CPU] chi2_profile_tot: 151.392 ms

[CPU] chi2_profile::malloc_fint: 0.001665 ms
[CPU] create_image: 51.0598 ms
[CPU] sample::1st_shift: 13.5952 ms
[CPU] sample::FFT: 33.9075 ms
[CPU] sample::2nd_shift: 10.3622 ms
[CPU] sample::interpolate: 19.6201 ms
[CPU] sample::apply_phase_sampled: 8.00233 ms
[CPU] sample_tot: 91.1518 ms
[CPU] sample_profile_tot: 143.195 ms
[CPU] diff_weighted: 4.53736 ms
[CPU] reduce_chi2_tot: 9.40365 ms
[CPU] chi2_profile::free_fint: 0.001123 ms
[CPU] chi2_profile_tot: 152.621 ms

[CPU] chi2_profile::malloc_fint: 0.001418 ms
[CPU] create_image: 50.7453 ms
[CPU] sample::1st_shift: 14.4155 ms
[CPU] sample::FFT: 33.6718 ms
[CPU] sample::2nd_shift: 13.2436 ms
[CPU] sample::interpolate: 16.0343 ms
[CPU] sample::apply_phase_sampled: 11.2156 ms
[CPU] sample_tot: 94.5523 ms
[CPU] sample_profile_tot: 146.295 ms
[CPU] diff_weighted: 9.26317 ms
[CPU] reduce_chi2_tot: 16.5537 ms
[CPU] chi2_profile::free_fint: 0.000967 ms
[CPU] chi2_profile_tot: 162.87 ms

[CPU] chi2_profile::malloc_fint: 0.002542 ms
[CPU] create_image: 47.3664 ms
[CPU] sample::1st_shift: 14.4159 ms
[CPU] sample::FFT: 40.0774 ms
[CPU] sample::2nd_shift: 13.0532 ms
[CPU] sample::interpolate: 16.5953 ms
[CPU] sample::apply_phase_sampled: 9.89622 ms
[CPU] sample_tot: 102.57 ms
[CPU] sample_profile_tot: 150.99 ms
[CPU] diff_weighted: 5.32945 ms
[CPU] reduce_chi2_tot: 10.15 ms
[CPU] chi2_profile::free_fint: 0.001228 ms
[CPU] chi2_profile_tot: 161.187 ms

[CPU] chi2_profile::malloc_fint: 0.001333 ms
[CPU] create_image: 47.7035 ms
[CPU] sample::1st_shift: 14.2568 ms
[CPU] sample::FFT: 33.4259 ms
[CPU] sample::2nd_shift: 13.6851 ms
[CPU] sample::interpolate: 20.008 ms
[CPU] sample::apply_phase_sampled: 10.2286 ms
[CPU] sample_tot: 99.2619 ms
[CPU] sample_profile_tot: 147.935 ms
[CPU] diff_weighted: 4.55025 ms
[CPU] reduce_chi2_tot: 9.18627 ms
[CPU] chi2_profile::free_fint: 0.001115 ms
[CPU] chi2_profile_tot: 157.143 ms

[CPU] chi2_profile::malloc_fint: 0.001469 ms
[CPU] create_image: 51.3575 ms
[CPU] sample::1st_shift: 16.7001 ms
[CPU] sample::FFT: 34.2696 ms
[CPU] sample::2nd_shift: 10.8844 ms
[CPU] sample::interpolate: 14.8137 ms
[CPU] sample::apply_phase_sampled: 9.87082 ms
[CPU] sample_tot: 95.3705 ms
[CPU] sample_profile_tot: 147.592 ms
[CPU] diff_weighted: 6.72338 ms
[CPU] reduce_chi2_tot: 11.341 ms
[CPU] chi2_profile::free_fint: 0.001219 ms
[CPU] chi2_profile_tot: 158.974 ms

[CPU] chi2_profile::malloc_fint: 0.001457 ms
[CPU] create_image: 49.1085 ms
[CPU] sample::1st_shift: 10.6265 ms
[CPU] sample::FFT: 32.2159 ms
[CPU] sample::2nd_shift: 10.239 ms
[CPU] sample::interpolate: 14.3414 ms
[CPU] sample::apply_phase_sampled: 9.90081 ms
[CPU] sample_tot: 87.0796 ms
[CPU] sample_profile_tot: 137.079 ms
[CPU] diff_weighted: 5.86356 ms
[CPU] reduce_chi2_tot: 11.3936 ms
[CPU] chi2_profile::free_fint: 0.001043 ms
[CPU] chi2_profile_tot: 148.499 ms

[CPU] chi2_profile::malloc_fint: 0.001352 ms
[CPU] create_image: 50.9026 ms
[CPU] sample::1st_shift: 13.1493 ms
[CPU] sample::FFT: 56.981 ms
[CPU] sample::2nd_shift: 8.78969 ms
[CPU] sample::interpolate: 14.6877 ms
[CPU] sample::apply_phase_sampled: 9.78407 ms
[CPU] sample_tot: 111.602 ms
[CPU] sample_profile_tot: 163.626 ms
[CPU] diff_weighted: 4.11304 ms
[CPU] reduce_chi2_tot: 8.72802 ms
[CPU] chi2_profile::free_fint: 0.001203 ms
[CPU] chi2_profile_tot: 172.375 ms

[CPU] chi2_profile::malloc_fint: 0.002406 ms
[CPU] create_image: 49.0438 ms
[CPU] sample::1st_shift: 12.4994 ms
[CPU] sample::FFT: 29.894 ms
[CPU] sample::2nd_shift: 10.1107 ms
[CPU] sample::interpolate: 14.4678 ms
[CPU] sample::apply_phase_sampled: 10.3438 ms
[CPU] sample_tot: 84.8462 ms
[CPU] sample_profile_tot: 134.76 ms
[CPU] diff_weighted: 5.03802 ms
[CPU] reduce_chi2_tot: 10.2927 ms
[CPU] chi2_profile::free_fint: 0.060112 ms
[CPU] chi2_profile_tot: 145.175 ms

[CPU] chi2_profile::malloc_fint: 0.002286 ms
[CPU] create_image: 51.8286 ms
[CPU] sample::1st_shift: 14.9975 ms
[CPU] sample::FFT: 42.0076 ms
[CPU] sample::2nd_shift: 15.1128 ms
[CPU] sample::interpolate: 19.0459 ms
[CPU] sample::apply_phase_sampled: 12.8135 ms
[CPU] sample_tot: 110.149 ms
[CPU] sample_profile_tot: 162.968 ms
[CPU] diff_weighted: 3.59616 ms
[CPU] reduce_chi2_tot: 8.78372 ms
[CPU] chi2_profile::free_fint: 0.004513 ms
[CPU] chi2_profile_tot: 171.784 ms

[CPU] chi2_profile::malloc_fint: 0.001998 ms
[CPU] create_image: 51.5107 ms
[CPU] sample::1st_shift: 17.765 ms
[CPU] sample::FFT: 36.3354 ms
[CPU] sample::2nd_shift: 13.3797 ms
[CPU] sample::interpolate: 16.5981 ms
[CPU] sample::apply_phase_sampled: 10.4198 ms
[CPU] sample_tot: 100.295 ms
[CPU] sample_profile_tot: 152.806 ms
[CPU] diff_weighted: 3.53141 ms
[CPU] reduce_chi2_tot: 10.3558 ms
[CPU] chi2_profile::free_fint: 0.003107 ms
[CPU] chi2_profile_tot: 163.226 ms

[CPU] chi2_profile::malloc_fint: 0.001719 ms
[CPU] create_image: 47.802 ms
[CPU] sample::1st_shift: 10.1005 ms
[CPU] sample::FFT: 37.9609 ms
[CPU] sample::2nd_shift: 13.1679 ms
[CPU] sample::interpolate: 17.3906 ms
[CPU] sample::apply_phase_sampled: 10.1068 ms
[CPU] sample_tot: 97.1449 ms
[CPU] sample_profile_tot: 146.149 ms
[CPU] diff_weighted: 4.67324 ms
[CPU] reduce_chi2_tot: 9.21969 ms
[CPU] chi2_profile::free_fint: 0.015992 ms
[CPU] chi2_profile_tot: 155.404 ms
4096	1.000000e+06	float64	32	None	2.988859e+00	1.573084e-01	7.774115e-03	1.454122e-01
# |--> timings: [0.19549798965454102, 0.16483092308044434, 0.16387414932250977, 0.14798498153686523, 0.15056991577148438, 0.15326786041259766, 0.15739798545837402, 0.14795207977294922, 0.15155386924743652, 0.15277600288391113, 0.1631009578704834, 0.16139912605285645, 0.1573171615600586, 0.1591811180114746, 0.1486830711364746, 0.1725940704345703, 0.14541220664978027, 0.17197585105895996, 0.16341114044189453, 0.1555769443511963]

[CPU] chi2_profile::malloc_fint: 0.001665 ms
[CPU] create_image: 47.1926 ms
[CPU] sample::1st_shift: 11.2411 ms
[CPU] sample::FFT: 51.8488 ms
[CPU] sample::2nd_shift: 9.25309 ms
[CPU] sample::interpolate: 11.9491 ms
[CPU] sample::apply_phase_sampled: 5.81926 ms
[CPU] sample_tot: 96.1458 ms
[CPU] sample_profile_tot: 144.663 ms
[CPU] diff_weighted: 1.60741 ms
[CPU] reduce_chi2_tot: 2.38885 ms
[CPU] chi2_profile::free_fint: 0.001283 ms
[CPU] chi2_profile_tot: 147.079 ms

[CPU] chi2_profile::malloc_fint: 0.001424 ms
[CPU] create_image: 48.4966 ms
[CPU] sample::1st_shift: 10.9141 ms
[CPU] sample::FFT: 34.2018 ms
[CPU] sample::2nd_shift: 10.0498 ms
[CPU] sample::interpolate: 14.2059 ms
[CPU] sample::apply_phase_sampled: 5.68393 ms
[CPU] sample_tot: 81.0671 ms
[CPU] sample_profile_tot: 130.689 ms
[CPU] diff_weighted: 1.71259 ms
[CPU] reduce_chi2_tot: 2.64108 ms
[CPU] chi2_profile::free_fint: 0.001107 ms
[CPU] chi2_profile_tot: 133.355 ms

[CPU] chi2_profile::malloc_fint: 0.001536 ms
[CPU] create_image: 47.6843 ms
[CPU] sample::1st_shift: 12.4621 ms
[CPU] sample::FFT: 42.3761 ms
[CPU] sample::2nd_shift: 10.5367 ms
[CPU] sample::interpolate: 14.6194 ms
[CPU] sample::apply_phase_sampled: 5.7879 ms
[CPU] sample_tot: 91.6273 ms
[CPU] sample_profile_tot: 140.371 ms
[CPU] diff_weighted: 1.99934 ms
[CPU] reduce_chi2_tot: 2.82479 ms
[CPU] chi2_profile::free_fint: 0.001165 ms
[CPU] chi2_profile_tot: 143.219 ms

[CPU] chi2_profile::malloc_fint: 0.001266 ms
[CPU] create_image: 46.3021 ms
[CPU] sample::1st_shift: 12.0382 ms
[CPU] sample::FFT: 33.8775 ms
[CPU] sample::2nd_shift: 10.4441 ms
[CPU] sample::interpolate: 13.5275 ms
[CPU] sample::apply_phase_sampled: 8.33839 ms
[CPU] sample_tot: 83.9463 ms
[CPU] sample_profile_tot: 131.272 ms
[CPU] diff_weighted: 1.68447 ms
[CPU] reduce_chi2_tot: 2.60253 ms
[CPU] chi2_profile::free_fint: 0.001011 ms
[CPU] chi2_profile_tot: 133.899 ms

[CPU] chi2_profile::malloc_fint: 0.001337 ms
[CPU] create_image: 46.2899 ms
[CPU] sample::1st_shift: 11.0393 ms
[CPU] sample::FFT: 31.0262 ms
[CPU] sample::2nd_shift: 8.74287 ms
[CPU] sample::interpolate: 13.5248 ms
[CPU] sample::apply_phase_sampled: 5.64884 ms
[CPU] sample_tot: 77.2669 ms
[CPU] sample_profile_tot: 124.723 ms
[CPU] diff_weighted: 3.42925 ms
[CPU] reduce_chi2_tot: 4.39102 ms
[CPU] chi2_profile::free_fint: 0.001127 ms
[CPU] chi2_profile_tot: 129.14 ms

[CPU] chi2_profile::malloc_fint: 0.001674 ms
[CPU] create_image: 48.0676 ms
[CPU] sample::1st_shift: 11.9723 ms
[CPU] sample::FFT: 36.2021 ms
[CPU] sample::2nd_shift: 10.0914 ms
[CPU] sample::interpolate: 15.6164 ms
[CPU] sample::apply_phase_sampled: 8.66369 ms
[CPU] sample_tot: 88.3016 ms
[CPU] sample_profile_tot: 137.453 ms
[CPU] diff_weighted: 1.66999 ms
[CPU] reduce_chi2_tot: 2.55223 ms
[CPU] chi2_profile::free_fint: 0.001297 ms
[CPU] chi2_profile_tot: 140.03 ms

[CPU] chi2_profile::malloc_fint: 0.00167 ms
[CPU] create_image: 46.5753 ms
[CPU] sample::1st_shift: 11.3004 ms
[CPU] sample::FFT: 34.1582 ms
[CPU] sample::2nd_shift: 9.52209 ms
[CPU] sample::interpolate: 16.8202 ms
[CPU] sample::apply_phase_sampled: 7.56405 ms
[CPU] sample_tot: 85.2889 ms
[CPU] sample_profile_tot: 133.064 ms
[CPU] diff_weighted: 1.687 ms
[CPU] reduce_chi2_tot: 2.59375 ms
[CPU] chi2_profile::free_fint: 0.001279 ms
[CPU] chi2_profile_tot: 135.685 ms

[CPU] chi2_profile::malloc_fint: 0.001328 ms
[CPU] create_image: 53.2116 ms
[CPU] sample::1st_shift: 11.2685 ms
[CPU] sample::FFT: 38.4218 ms
[CPU] sample::2nd_shift: 9.59788 ms
[CPU] sample::interpolate: 18.4444 ms
[CPU] sample::apply_phase_sampled: 7.57155 ms
[CPU] sample_tot: 92.4679 ms
[CPU] sample_profile_tot: 146.728 ms
[CPU] diff_weighted: 1.63783 ms
[CPU] reduce_chi2_tot: 2.51211 ms
[CPU] chi2_profile::free_fint: 0.005111 ms
[CPU] chi2_profile_tot: 149.267 ms

[CPU] chi2_profile::malloc_fint: 0.001437 ms
[CPU] create_image: 47.9985 ms
[CPU] sample::1st_shift: 10.6894 ms
[CPU] sample::FFT: 34.773 ms
[CPU] sample::2nd_shift: 9.25572 ms
[CPU] sample::interpolate: 16.9905 ms
[CPU] sample::apply_phase_sampled: 6.4492 ms
[CPU] sample_tot: 86.4805 ms
[CPU] sample_profile_tot: 135.812 ms
[CPU] diff_weighted: 1.92919 ms
[CPU] reduce_chi2_tot: 2.78624 ms
[CPU] chi2_profile::free_fint: 0.011799 ms
[CPU] chi2_profile_tot: 138.665 ms

[CPU] chi2_profile::malloc_fint: 0.002216 ms
[CPU] create_image: 48.5041 ms
[CPU] sample::1st_shift: 11.8634 ms
[CPU] sample::FFT: 37.4625 ms
[CPU] sample::2nd_shift: 9.19185 ms
[CPU] sample::interpolate: 19.4569 ms
[CPU] sample::apply_phase_sampled: 8.8588 ms
[CPU] sample_tot: 95.108 ms
[CPU] sample_profile_tot: 145.209 ms
[CPU] diff_weighted: 2.57702 ms
[CPU] reduce_chi2_tot: 4.33768 ms
[CPU] chi2_profile::free_fint: 0.001661 ms
[CPU] chi2_profile_tot: 149.586 ms

[CPU] chi2_profile::malloc_fint: 0.003409 ms
[CPU] create_image: 51.266 ms
[CPU] sample::1st_shift: 11.7338 ms
[CPU] sample::FFT: 36.3848 ms
[CPU] sample::2nd_shift: 9.36953 ms
[CPU] sample::interpolate: 12.3011 ms
[CPU] sample::apply_phase_sampled: 6.17939 ms
[CPU] sample_tot: 84.0873 ms
[CPU] sample_profile_tot: 136.803 ms
[CPU] diff_weighted: 1.66046 ms
[CPU] reduce_chi2_tot: 2.61831 ms
[CPU] chi2_profile::free_fint: 0.011154 ms
[CPU] chi2_profile_tot: 139.463 ms

[CPU] chi2_profile::malloc_fint: 0.001678 ms
[CPU] create_image: 45.5788 ms
[CPU] sample::1st_shift: 12.4174 ms
[CPU] sample::FFT: 36.2062 ms
[CPU] sample::2nd_shift: 8.66687 ms
[CPU] sample::interpolate: 12.876 ms
[CPU] sample::apply_phase_sampled: 7.46764 ms
[CPU] sample_tot: 85.699 ms
[CPU] sample_profile_tot: 132.272 ms
[CPU] diff_weighted: 1.74701 ms
[CPU] reduce_chi2_tot: 2.51497 ms
[CPU] chi2_profile::free_fint: 0.000749 ms
[CPU] chi2_profile_tot: 134.809 ms

[CPU] chi2_profile::malloc_fint: 0.001608 ms
[CPU] create_image: 44.8 ms
[CPU] sample::1st_shift: 11.3749 ms
[CPU] sample::FFT: 33.6557 ms
[CPU] sample::2nd_shift: 10.8042 ms
[CPU] sample::interpolate: 18.8743 ms
[CPU] sample::apply_phase_sampled: 6.88548 ms
[CPU] sample_tot: 88.3095 ms
[CPU] sample_profile_tot: 134.323 ms
[CPU] diff_weighted: 1.75125 ms
[CPU] reduce_chi2_tot: 2.851 ms
[CPU] chi2_profile::free_fint: 0.000845999 ms
[CPU] chi2_profile_tot: 137.2 ms

[CPU] chi2_profile::malloc_fint: 0.001655 ms
[CPU] create_image: 47.5399 ms
[CPU] sample::1st_shift: 11.9598 ms
[CPU] sample::FFT: 37.0652 ms
[CPU] sample::2nd_shift: 9.16513 ms
[CPU] sample::interpolate: 13.4303 ms
[CPU] sample::apply_phase_sampled: 8.0171 ms
[CPU] sample_tot: 85.6062 ms
[CPU] sample_profile_tot: 134.232 ms
[CPU] diff_weighted: 1.84232 ms
[CPU] reduce_chi2_tot: 3.04747 ms
[CPU] chi2_profile::free_fint: 0.000854001 ms
[CPU] chi2_profile_tot: 137.305 ms

[CPU] chi2_profile::malloc_fint: 0.00206 ms
[CPU] create_image: 47.0993 ms
[CPU] sample::1st_shift: 10.5436 ms
[CPU] sample::FFT: 32.6664 ms
[CPU] sample::2nd_shift: 8.85908 ms
[CPU] sample::interpolate: 13.8836 ms
[CPU] sample::apply_phase_sampled: 6.53572 ms
[CPU] sample_tot: 78.5086 ms
[CPU] sample_profile_tot: 126.689 ms
[CPU] diff_weighted: 1.82468 ms
[CPU] reduce_chi2_tot: 2.60445 ms
[CPU] chi2_profile::free_fint: 0.001134 ms
[CPU] chi2_profile_tot: 129.317 ms

[CPU] chi2_profile::malloc_fint: 0.001318 ms
[CPU] create_image: 47.764 ms
[CPU] sample::1st_shift: 10.4209 ms
[CPU] sample::FFT: 34.9156 ms
[CPU] sample::2nd_shift: 9.12915 ms
[CPU] sample::interpolate: 19.4649 ms
[CPU] sample::apply_phase_sampled: 8.50261 ms
[CPU] sample_tot: 88.5255 ms
[CPU] sample_profile_tot: 137.324 ms
[CPU] diff_weighted: 1.42894 ms
[CPU] reduce_chi2_tot: 2.31338 ms
[CPU] chi2_profile::free_fint: 0.012495 ms
[CPU] chi2_profile_tot: 139.672 ms

[CPU] chi2_profile::malloc_fint: 0.001612 ms
[CPU] create_image: 48.5813 ms
[CPU] sample::1st_shift: 11.5418 ms
[CPU] sample::FFT: 33.928 ms
[CPU] sample::2nd_shift: 10.2779 ms
[CPU] sample::interpolate: 17.4601 ms
[CPU] sample::apply_phase_sampled: 7.09255 ms
[CPU] sample_tot: 85.8953 ms
[CPU] sample_profile_tot: 135.536 ms
[CPU] diff_weighted: 1.93608 ms
[CPU] reduce_chi2_tot: 2.75762 ms
[CPU] chi2_profile::free_fint: 0.00144 ms
[CPU] chi2_profile_tot: 138.318 ms

[CPU] chi2_profile::malloc_fint: 0.001996 ms
[CPU] create_image: 47.9108 ms
[CPU] sample::1st_shift: 10.6136 ms
[CPU] sample::FFT: 33.7838 ms
[CPU] sample::2nd_shift: 9.13416 ms
[CPU] sample::interpolate: 16.3956 ms
[CPU] sample::apply_phase_sampled: 6.09841 ms
[CPU] sample_tot: 81.7464 ms
[CPU] sample_profile_tot: 130.633 ms
[CPU] diff_weighted: 2.47721 ms
[CPU] reduce_chi2_tot: 3.47732 ms
[CPU] chi2_profile::free_fint: 0.001025 ms
[CPU] chi2_profile_tot: 134.136 ms

[CPU] chi2_profile::malloc_fint: 0.001285 ms
[CPU] create_image: 46.6035 ms
[CPU] sample::1st_shift: 12.1952 ms
[CPU] sample::FFT: 41.1572 ms
[CPU] sample::2nd_shift: 13.8473 ms
[CPU] sample::interpolate: 18.0897 ms
[CPU] sample::apply_phase_sampled: 6.91231 ms
[CPU] sample_tot: 98.4048 ms
[CPU] sample_profile_tot: 146.07 ms
[CPU] diff_weighted: 1.96718 ms
[CPU] reduce_chi2_tot: 2.82465 ms
[CPU] chi2_profile::free_fint: 0.001014 ms
[CPU] chi2_profile_tot: 148.92 ms

[CPU] chi2_profile::malloc_fint: 0.001714 ms
[CPU] create_image: 46.7999 ms
[CPU] sample::1st_shift: 10.1248 ms
[CPU] sample::FFT: 31.8425 ms
[CPU] sample::2nd_shift: 8.82979 ms
[CPU] sample::interpolate: 13.7912 ms
[CPU] sample::apply_phase_sampled: 6.92923 ms
[CPU] sample_tot: 77.4715 ms
[CPU] sample_profile_tot: 125.308 ms
[CPU] diff_weighted: 1.72507 ms
[CPU] reduce_chi2_tot: 2.70542 ms
[CPU] chi2_profile::free_fint: 0.001073 ms
[CPU] chi2_profile_tot: 128.038 ms
4096	1.000000e+06	float64	48	None	2.624106e+00	1.381109e-01	6.277819e-03	1.282129e-01
# |--> timings: [0.14722704887390137, 0.13353896141052246, 0.14338397979736328, 0.13405203819274902, 0.1293189525604248, 0.1402289867401123, 0.13584613800048828, 0.1494300365447998, 0.13883519172668457, 0.150101900100708, 0.1399240493774414, 0.1351029872894287, 0.13741493225097656, 0.1375119686126709, 0.12947607040405273, 0.13983798027038574, 0.13848400115966797, 0.13429808616638184, 0.1491069793701172, 0.12821292877197266]

[CPU] chi2_profile::malloc_fint: 0.001353 ms
[CPU] create_image: 48.7961 ms
[CPU] sample::1st_shift: 11.8328 ms
[CPU] sample::FFT: 82.7737 ms
[CPU] sample::2nd_shift: 10.3432 ms
[CPU] sample::interpolate: 21.9416 ms
[CPU] sample::apply_phase_sampled: 6.76392 ms
[CPU] sample_tot: 140.853 ms
[CPU] sample_profile_tot: 190.809 ms
[CPU] diff_weighted: 1.95123 ms
[CPU] reduce_chi2_tot: 2.87448 ms
[CPU] chi2_profile::free_fint: 0.001133 ms
[CPU] chi2_profile_tot: 193.715 ms

[CPU] chi2_profile::malloc_fint: 0.001467 ms
[CPU] create_image: 50.1619 ms
[CPU] sample::1st_shift: 10.9502 ms
[CPU] sample::FFT: 38.9284 ms
[CPU] sample::2nd_shift: 8.83891 ms
[CPU] sample::interpolate: 15.2529 ms
[CPU] sample::apply_phase_sampled: 6.11218 ms
[CPU] sample_tot: 85.8774 ms
[CPU] sample_profile_tot: 137.04 ms
[CPU] diff_weighted: 2.02203 ms
[CPU] reduce_chi2_tot: 2.98822 ms
[CPU] chi2_profile::free_fint: 0.000908001 ms
[CPU] chi2_profile_tot: 140.052 ms

[CPU] chi2_profile::malloc_fint: 0.001163 ms
[CPU] create_image: 46.2145 ms
[CPU] sample::1st_shift: 11.337 ms
[CPU] sample::FFT: 38.0973 ms
[CPU] sample::2nd_shift: 9.12731 ms
[CPU] sample::interpolate: 15.613 ms
[CPU] sample::apply_phase_sampled: 6.24747 ms
[CPU] sample_tot: 88.4578 ms
[CPU] sample_profile_tot: 136.365 ms
[CPU] diff_weighted: 1.92601 ms
[CPU] reduce_chi2_tot: 2.99788 ms
[CPU] chi2_profile::free_fint: 0.001964 ms
[CPU] chi2_profile_tot: 139.391 ms

[CPU] chi2_profile::malloc_fint: 0.00207 ms
[CPU] create_image: 45.6028 ms
[CPU] sample::1st_shift: 11.5138 ms
[CPU] sample::FFT: 38.4102 ms
[CPU] sample::2nd_shift: 11.5883 ms
[CPU] sample::interpolate: 14.1263 ms
[CPU] sample::apply_phase_sampled: 6.32992 ms
[CPU] sample_tot: 89.6562 ms
[CPU] sample_profile_tot: 136.327 ms
[CPU] diff_weighted: 1.56562 ms
[CPU] reduce_chi2_tot: 2.44361 ms
[CPU] chi2_profile::free_fint: 0.001473 ms
[CPU] chi2_profile_tot: 138.808 ms

[CPU] chi2_profile::malloc_fint: 0.001443 ms
[CPU] create_image: 44.5262 ms
[CPU] sample::1st_shift: 10.802 ms
[CPU] sample::FFT: 33.7301 ms
[CPU] sample::2nd_shift: 8.89201 ms
[CPU] sample::interpolate: 13.8836 ms
[CPU] sample::apply_phase_sampled: 5.5763 ms
[CPU] sample_tot: 80.4771 ms
[CPU] sample_profile_tot: 125.993 ms
[CPU] diff_weighted: 1.38675 ms
[CPU] reduce_chi2_tot: 2.31538 ms
[CPU] chi2_profile::free_fint: 0.001524 ms
[CPU] chi2_profile_tot: 128.332 ms

[CPU] chi2_profile::malloc_fint: 0.001278 ms
[CPU] create_image: 44.6607 ms
[CPU] sample::1st_shift: 10.4495 ms
[CPU] sample::FFT: 35.726 ms
[CPU] sample::2nd_shift: 8.72484 ms
[CPU] sample::interpolate: 12.77 ms
[CPU] sample::apply_phase_sampled: 6.32222 ms
[CPU] sample_tot: 81.8331 ms
[CPU] sample_profile_tot: 127.467 ms
[CPU] diff_weighted: 1.63191 ms
[CPU] reduce_chi2_tot: 2.63577 ms
[CPU] chi2_profile::free_fint: 0.001086 ms
[CPU] chi2_profile_tot: 130.124 ms

[CPU] chi2_profile::malloc_fint: 0.001266 ms
[CPU] create_image: 44.7678 ms
[CPU] sample::1st_shift: 12.5865 ms
[CPU] sample::FFT: 43.6135 ms
[CPU] sample::2nd_shift: 13.7439 ms
[CPU] sample::interpolate: 15.4357 ms
[CPU] sample::apply_phase_sampled: 6.10116 ms
[CPU] sample_tot: 99.2908 ms
[CPU] sample_profile_tot: 145.335 ms
[CPU] diff_weighted: 1.8022 ms
[CPU] reduce_chi2_tot: 2.63226 ms
[CPU] chi2_profile::free_fint: 0.002411 ms
[CPU] chi2_profile_tot: 147.993 ms

[CPU] chi2_profile::malloc_fint: 0.001611 ms
[CPU] create_image: 48.0318 ms
[CPU] sample::1st_shift: 10.9539 ms
[CPU] sample::FFT: 34.4544 ms
[CPU] sample::2nd_shift: 8.77891 ms
[CPU] sample::interpolate: 14.6676 ms
[CPU] sample::apply_phase_sampled: 5.57804 ms
[CPU] sample_tot: 80.6554 ms
[CPU] sample_profile_tot: 129.731 ms
[CPU] diff_weighted: 1.87772 ms
[CPU] reduce_chi2_tot: 2.74854 ms
[CPU] chi2_profile::free_fint: 0.001217 ms
[CPU] chi2_profile_tot: 132.502 ms

[CPU] chi2_profile::malloc_fint: 0.00119 ms
[CPU] create_image: 47.0045 ms
[CPU] sample::1st_shift: 10.5993 ms
[CPU] sample::FFT: 37.9045 ms
[CPU] sample::2nd_shift: 8.61154 ms
[CPU] sample::interpolate: 14.4943 ms
[CPU] sample::apply_phase_sampled: 6.46559 ms
[CPU] sample_tot: 83.9472 ms
[CPU] sample_profile_tot: 131.979 ms
[CPU] diff_weighted: 1.99929 ms
[CPU] reduce_chi2_tot: 3.03421 ms
[CPU] chi2_profile::free_fint: 0.000995 ms
[CPU] chi2_profile_tot: 135.036 ms

[CPU] chi2_profile::malloc_fint: 0.001728 ms
[CPU] create_image: 47.6235 ms
[CPU] sample::1st_shift: 13.3744 ms
[CPU] sample::FFT: 40.1424 ms
[CPU] sample::2nd_shift: 9.4584 ms
[CPU] sample::interpolate: 16.309 ms
[CPU] sample::apply_phase_sampled: 6.46224 ms
[CPU] sample_tot: 91.87 ms
[CPU] sample_profile_tot: 140.564 ms
[CPU] diff_weighted: 1.98202 ms
[CPU] reduce_chi2_tot: 2.9989 ms
[CPU] chi2_profile::free_fint: 0.001102 ms
[CPU] chi2_profile_tot: 143.589 ms

[CPU] chi2_profile::malloc_fint: 0.001657 ms
[CPU] create_image: 48.0141 ms
[CPU] sample::1st_shift: 10.945 ms
[CPU] sample::FFT: 42.3863 ms
[CPU] sample::2nd_shift: 9.00879 ms
[CPU] sample::interpolate: 13.4679 ms
[CPU] sample::apply_phase_sampled: 5.72634 ms
[CPU] sample_tot: 87.5388 ms
[CPU] sample_profile_tot: 136.654 ms
[CPU] diff_weighted: 1.83922 ms
[CPU] reduce_chi2_tot: 2.76473 ms
[CPU] chi2_profile::free_fint: 0.001119 ms
[CPU] chi2_profile_tot: 139.446 ms

[CPU] chi2_profile::malloc_fint: 0.00136 ms
[CPU] create_image: 47.0132 ms
[CPU] sample::1st_shift: 10.9013 ms
[CPU] sample::FFT: 37.866 ms
[CPU] sample::2nd_shift: 9.20519 ms
[CPU] sample::interpolate: 15.7639 ms
[CPU] sample::apply_phase_sampled: 5.98954 ms
[CPU] sample_tot: 85.5894 ms
[CPU] sample_profile_tot: 133.585 ms
[CPU] diff_weighted: 4.80812 ms
[CPU] reduce_chi2_tot: 5.94347 ms
[CPU] chi2_profile::free_fint: 0.000898001 ms
[CPU] chi2_profile_tot: 139.556 ms

[CPU] chi2_profile::malloc_fint: 0.001143 ms
[CPU] create_image: 46.4073 ms
[CPU] sample::1st_shift: 12.8094 ms
[CPU] sample::FFT: 37.9574 ms
[CPU] sample::2nd_shift: 9.26446 ms
[CPU] sample::interpolate: 15.1834 ms
[CPU] sample::apply_phase_sampled: 6.57399 ms
[CPU] sample_tot: 88.4968 ms
[CPU] sample_profile_tot: 135.877 ms
[CPU] diff_weighted: 1.65097 ms
[CPU] reduce_chi2_tot: 2.63068 ms
[CPU] chi2_profile::free_fint: 0.000884 ms
[CPU] chi2_profile_tot: 138.531 ms

[CPU] chi2_profile::malloc_fint: 0.001254 ms
[CPU] create_image: 45.9817 ms
[CPU] sample::1st_shift: 11.0509 ms
[CPU] sample::FFT: 45.0296 ms
[CPU] sample::2nd_shift: 8.63584 ms
[CPU] sample::interpolate: 14.1495 ms
[CPU] sample::apply_phase_sampled: 6.56744 ms
[CPU] sample_tot: 91.4187 ms
[CPU] sample_profile_tot: 138.542 ms
[CPU] diff_weighted: 1.89528 ms
[CPU] reduce_chi2_tot: 2.91322 ms
[CPU] chi2_profile::free_fint: 0.001151 ms
[CPU] chi2_profile_tot: 141.483 ms

[CPU] chi2_profile::malloc_fint: 0.001538 ms
[CPU] create_image: 50.6296 ms
[CPU] sample::1st_shift: 10.7132 ms
[CPU] sample::FFT: 44.9932 ms
[CPU] sample::2nd_shift: 13.3456 ms
[CPU] sample::interpolate: 15.7812 ms
[CPU] sample::apply_phase_sampled: 6.10934 ms
[CPU] sample_tot: 99.6687 ms
[CPU] sample_profile_tot: 151.347 ms
[CPU] diff_weighted: 1.76676 ms
[CPU] reduce_chi2_tot: 2.7701 ms
[CPU] chi2_profile::free_fint: 0.005094 ms
[CPU] chi2_profile_tot: 154.154 ms

[CPU] chi2_profile::malloc_fint: 0.001716 ms
[CPU] create_image: 49.6987 ms
[CPU] sample::1st_shift: 11.2644 ms
[CPU] sample::FFT: 42.751 ms
[CPU] sample::2nd_shift: 9.02937 ms
[CPU] sample::interpolate: 15.1117 ms
[CPU] sample::apply_phase_sampled: 6.15637 ms
[CPU] sample_tot: 90.2727 ms
[CPU] sample_profile_tot: 141.046 ms
[CPU] diff_weighted: 1.62073 ms
[CPU] reduce_chi2_tot: 2.56217 ms
[CPU] chi2_profile::free_fint: 0.00111 ms
[CPU] chi2_profile_tot: 143.64 ms

[CPU] chi2_profile::malloc_fint: 0.00195 ms
[CPU] create_image: 48.383 ms
[CPU] sample::1st_shift: 11.8595 ms
[CPU] sample::FFT: 41.5286 ms
[CPU] sample::2nd_shift: 8.72465 ms
[CPU] sample::interpolate: 15.1047 ms
[CPU] sample::apply_phase_sampled: 6.38057 ms
[CPU] sample_tot: 89.2472 ms
[CPU] sample_profile_tot: 138.614 ms
[CPU] diff_weighted: 1.73614 ms
[CPU] reduce_chi2_tot: 2.59114 ms
[CPU] chi2_profile::free_fint: 0.000996 ms
[CPU] chi2_profile_tot: 141.228 ms

[CPU] chi2_profile::malloc_fint: 0.002184 ms
[CPU] create_image: 47.1955 ms
[CPU] sample::1st_shift: 14.4587 ms
[CPU] sample::FFT: 46.3939 ms
[CPU] sample::2nd_shift: 10.9364 ms
[CPU] sample::interpolate: 13.3223 ms
[CPU] sample::apply_phase_sampled: 5.88651 ms
[CPU] sample_tot: 97.2297 ms
[CPU] sample_profile_tot: 145.81 ms
[CPU] diff_weighted: 2.08999 ms
[CPU] reduce_chi2_tot: 3.06764 ms
[CPU] chi2_profile::free_fint: 0.010679 ms
[CPU] chi2_profile_tot: 148.919 ms

[CPU] chi2_profile::malloc_fint: 0.001312 ms
[CPU] create_image: 48.7441 ms
[CPU] sample::1st_shift: 11.0785 ms
[CPU] sample::FFT: 35.952 ms
[CPU] sample::2nd_shift: 8.71681 ms
[CPU] sample::interpolate: 12.6959 ms
[CPU] sample::apply_phase_sampled: 5.46588 ms
[CPU] sample_tot: 79.5796 ms
[CPU] sample_profile_tot: 129.314 ms
[CPU] diff_weighted: 1.8809 ms
[CPU] reduce_chi2_tot: 2.81071 ms
[CPU] chi2_profile::free_fint: 0.000987 ms
[CPU] chi2_profile_tot: 132.146 ms

[CPU] chi2_profile::malloc_fint: 0.001789 ms
[CPU] create_image: 47.2053 ms
[CPU] sample::1st_shift: 11.5926 ms
[CPU] sample::FFT: 35.0004 ms
[CPU] sample::2nd_shift: 9.1521 ms
[CPU] sample::interpolate: 15.5267 ms
[CPU] sample::apply_phase_sampled: 6.06484 ms
[CPU] sample_tot: 83.2478 ms
[CPU] sample_profile_tot: 131.906 ms
[CPU] diff_weighted: 1.77841 ms
[CPU] reduce_chi2_tot: 2.77107 ms
[CPU] chi2_profile::free_fint: 0.00439 ms
[CPU] chi2_profile_tot: 134.702 ms
4096	1.000000e+06	float64	64	None	2.653115e+00	1.396376e-01	6.400601e-03	1.285210e-01
# |--> timings: [0.1938481330871582, 0.14023184776306152, 0.139570951461792, 0.13901495933532715, 0.12852096557617188, 0.13034391403198242, 0.14816904067993164, 0.13266611099243164, 0.13520193099975586, 0.14376187324523926, 0.13960909843444824, 0.13973402976989746, 0.13871192932128906, 0.1416480541229248, 0.15440011024475098, 0.14384794235229492, 0.14142584800720215, 0.14908790588378906, 0.1323089599609375, 0.1348590850830078]
Setup chi2Profile......done

[GPU] chi2_profile::malloc_fint: 0.674784 ms
[GPU] chi2_profile::copy_observations: 6.0017 ms
[GPU] create_image_d::malloc_image: 0.9216 ms
[GPU] create_image_d::memset: 3.91354 ms
[GPU] create_image_d::malloc_ints: 0.618176 ms
[GPU] create_image_d::copy_ints_H->D: 0.01136 ms
[GPU] create_image_d::sweep: 0.205952 ms
[GPU] create_image_d::central_pixel: 0.007488 ms
[GPU] create_image_d::free_ints: 0.108192 ms
[GPU] create_image: 5.88781 ms
[GPU] sample::copy_uv_H->D: 6.51632 ms
[GPU] sample::copy_uvrot_D->D: 0.091168 ms
[GPU] sample::1st_shift: 7.92515 ms
[GPU] sample::FFT: 366.438 ms
[GPU] sample::2nd_shift: 6.54797 ms
[GPU] sample::interpolate: 0.594368 ms
[GPU] sample::apply_phase_sampled: 0.488032 ms
[GPU] sample_tot: 389.037 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.489152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.23072 ms
[GPU] reduce_chi2: 0.748512 ms
[GPU] chi2_profile::free_all: 0.446624 ms
[GPU] chi2_profile_tot_gputimer: 402.956 ms
[CPU] chi2_profile_tot: 404.772 ms

[GPU] chi2_profile::malloc_fint: 0.742336 ms
[GPU] chi2_profile::copy_observations: 9.4383 ms
[GPU] create_image_d::malloc_image: 0.811392 ms
[GPU] create_image_d::memset: 3.91491 ms
[GPU] create_image_d::malloc_ints: 0.632 ms
[GPU] create_image_d::copy_ints_H->D: 0.012416 ms
[GPU] create_image_d::sweep: 0.2056 ms
[GPU] create_image_d::central_pixel: 0.010528 ms
[GPU] create_image_d::free_ints: 0.114816 ms
[GPU] create_image: 5.79405 ms
[GPU] sample::copy_uv_H->D: 8.33747 ms
[GPU] sample::copy_uvrot_D->D: 0.097088 ms
[GPU] sample::1st_shift: 7.92781 ms
[GPU] sample::FFT: 14.5629 ms
[GPU] sample::2nd_shift: 6.52614 ms
[GPU] sample::interpolate: 0.593344 ms
[GPU] sample::apply_phase_sampled: 0.475648 ms
[GPU] sample_tot: 38.9216 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.489824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.209408 ms
[GPU] reduce_chi2: 0.72944 ms
[GPU] chi2_profile::free_all: 0.43536 ms
[GPU] chi2_profile_tot_gputimer: 56.1759 ms
[CPU] chi2_profile_tot: 56.2064 ms

[GPU] chi2_profile::malloc_fint: 0.653824 ms
[GPU] chi2_profile::copy_observations: 8.27034 ms
[GPU] create_image_d::malloc_image: 0.85552 ms
[GPU] create_image_d::memset: 3.90554 ms
[GPU] create_image_d::malloc_ints: 0.548256 ms
[GPU] create_image_d::copy_ints_H->D: 0.011616 ms
[GPU] create_image_d::sweep: 0.201888 ms
[GPU] create_image_d::central_pixel: 0.008128 ms
[GPU] create_image_d::free_ints: 0.074592 ms
[GPU] create_image: 5.69878 ms
[GPU] sample::copy_uv_H->D: 6.19171 ms
[GPU] sample::copy_uvrot_D->D: 0.0896 ms
[GPU] sample::1st_shift: 7.93315 ms
[GPU] sample::FFT: 13.9721 ms
[GPU] sample::2nd_shift: 6.53178 ms
[GPU] sample::interpolate: 0.596384 ms
[GPU] sample::apply_phase_sampled: 0.477216 ms
[GPU] sample_tot: 36.1271 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.479968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.184352 ms
[GPU] reduce_chi2: 0.694176 ms
[GPU] chi2_profile::free_all: 0.426304 ms
[GPU] chi2_profile_tot_gputimer: 51.9926 ms
[CPU] chi2_profile_tot: 52.0127 ms

[GPU] chi2_profile::malloc_fint: 0.645888 ms
[GPU] chi2_profile::copy_observations: 11.5372 ms
[GPU] create_image_d::malloc_image: 0.907936 ms
[GPU] create_image_d::memset: 3.6344 ms
[GPU] create_image_d::malloc_ints: 0.701248 ms
[GPU] create_image_d::copy_ints_H->D: 0.011392 ms
[GPU] create_image_d::sweep: 0.18656 ms
[GPU] create_image_d::central_pixel: 0.008096 ms
[GPU] create_image_d::free_ints: 0.076896 ms
[GPU] create_image: 5.61837 ms
[GPU] sample::copy_uv_H->D: 5.31741 ms
[GPU] sample::copy_uvrot_D->D: 0.088832 ms
[GPU] sample::1st_shift: 7.4151 ms
[GPU] sample::FFT: 13.8773 ms
[GPU] sample::2nd_shift: 6.46752 ms
[GPU] sample::interpolate: 0.587776 ms
[GPU] sample::apply_phase_sampled: 0.445728 ms
[GPU] sample_tot: 34.5754 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.453568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.223904 ms
[GPU] reduce_chi2: 0.708608 ms
[GPU] chi2_profile::free_all: 0.462496 ms
[GPU] chi2_profile_tot_gputimer: 53.6528 ms
[CPU] chi2_profile_tot: 53.6722 ms

[GPU] chi2_profile::malloc_fint: 0.647872 ms
[GPU] chi2_profile::copy_observations: 6.32096 ms
[GPU] create_image_d::malloc_image: 0.925792 ms
[GPU] create_image_d::memset: 3.63667 ms
[GPU] create_image_d::malloc_ints: 0.635328 ms
[GPU] create_image_d::copy_ints_H->D: 0.010688 ms
[GPU] create_image_d::sweep: 0.186528 ms
[GPU] create_image_d::central_pixel: 0.010112 ms
[GPU] create_image_d::free_ints: 0.090176 ms
[GPU] create_image: 5.58742 ms
[GPU] sample::copy_uv_H->D: 5.24442 ms
[GPU] sample::copy_uvrot_D->D: 0.088128 ms
[GPU] sample::1st_shift: 7.42528 ms
[GPU] sample::FFT: 13.904 ms
[GPU] sample::2nd_shift: 6.45936 ms
[GPU] sample::interpolate: 0.586784 ms
[GPU] sample::apply_phase_sampled: 0.444384 ms
[GPU] sample_tot: 34.4851 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.453152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.19488 ms
[GPU] reduce_chi2: 0.683136 ms
[GPU] chi2_profile::free_all: 0.407936 ms
[GPU] chi2_profile_tot_gputimer: 48.2333 ms
[CPU] chi2_profile_tot: 48.2528 ms

[GPU] chi2_profile::malloc_fint: 0.644288 ms
[GPU] chi2_profile::copy_observations: 6.34829 ms
[GPU] create_image_d::malloc_image: 0.826048 ms
[GPU] create_image_d::memset: 3.55024 ms
[GPU] create_image_d::malloc_ints: 0.604576 ms
[GPU] create_image_d::copy_ints_H->D: 0.018432 ms
[GPU] create_image_d::sweep: 0.195456 ms
[GPU] create_image_d::central_pixel: 0.009824 ms
[GPU] create_image_d::free_ints: 0.073088 ms
[GPU] create_image: 5.37773 ms
[GPU] sample::copy_uv_H->D: 5.31315 ms
[GPU] sample::copy_uvrot_D->D: 0.087776 ms
[GPU] sample::1st_shift: 7.29472 ms
[GPU] sample::FFT: 13.9992 ms
[GPU] sample::2nd_shift: 6.45552 ms
[GPU] sample::interpolate: 0.585504 ms
[GPU] sample::apply_phase_sampled: 0.443168 ms
[GPU] sample_tot: 34.5431 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.453376 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.173024 ms
[GPU] reduce_chi2: 0.658112 ms
[GPU] chi2_profile::free_all: 0.399776 ms
[GPU] chi2_profile_tot_gputimer: 48.0817 ms
[CPU] chi2_profile_tot: 48.1016 ms

[GPU] chi2_profile::malloc_fint: 0.65632 ms
[GPU] chi2_profile::copy_observations: 6.23565 ms
[GPU] create_image_d::malloc_image: 0.936448 ms
[GPU] create_image_d::memset: 3.55322 ms
[GPU] create_image_d::malloc_ints: 0.699808 ms
[GPU] create_image_d::copy_ints_H->D: 0.011968 ms
[GPU] create_image_d::sweep: 0.197856 ms
[GPU] create_image_d::central_pixel: 0.009408 ms
[GPU] create_image_d::free_ints: 0.086624 ms
[GPU] create_image: 5.59027 ms
[GPU] sample::copy_uv_H->D: 5.31293 ms
[GPU] sample::copy_uvrot_D->D: 0.089344 ms
[GPU] sample::1st_shift: 7.29171 ms
[GPU] sample::FFT: 14.0268 ms
[GPU] sample::2nd_shift: 6.46189 ms
[GPU] sample::interpolate: 0.592128 ms
[GPU] sample::apply_phase_sampled: 0.436288 ms
[GPU] sample_tot: 34.5734 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.449728 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.2024 ms
[GPU] reduce_chi2: 0.681248 ms
[GPU] chi2_profile::free_all: 0.43568 ms
[GPU] chi2_profile_tot_gputimer: 48.2779 ms
[CPU] chi2_profile_tot: 48.2988 ms

[GPU] chi2_profile::malloc_fint: 0.72288 ms
[GPU] chi2_profile::copy_observations: 6.81853 ms
[GPU] create_image_d::malloc_image: 1.16928 ms
[GPU] create_image_d::memset: 3.54339 ms
[GPU] create_image_d::malloc_ints: 0.991648 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.187072 ms
[GPU] create_image_d::central_pixel: 0.008768 ms
[GPU] create_image_d::free_ints: 0.078464 ms
[GPU] create_image: 6.10797 ms
[GPU] sample::copy_uv_H->D: 5.95066 ms
[GPU] sample::copy_uvrot_D->D: 0.090848 ms
[GPU] sample::1st_shift: 7.3025 ms
[GPU] sample::FFT: 14.0346 ms
[GPU] sample::2nd_shift: 6.45478 ms
[GPU] sample::interpolate: 0.586528 ms
[GPU] sample::apply_phase_sampled: 0.436 ms
[GPU] sample_tot: 35.2316 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.446496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.20976 ms
[GPU] reduce_chi2: 0.68752 ms
[GPU] chi2_profile::free_all: 0.439008 ms
[GPU] chi2_profile_tot_gputimer: 50.1574 ms
[CPU] chi2_profile_tot: 50.1799 ms

[GPU] chi2_profile::malloc_fint: 0.737344 ms
[GPU] chi2_profile::copy_observations: 7.84106 ms
[GPU] create_image_d::malloc_image: 0.939904 ms
[GPU] create_image_d::memset: 3.55139 ms
[GPU] create_image_d::malloc_ints: 0.649344 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 0.191584 ms
[GPU] create_image_d::central_pixel: 0.0088 ms
[GPU] create_image_d::free_ints: 0.104672 ms
[GPU] create_image: 5.564 ms
[GPU] sample::copy_uv_H->D: 7.12656 ms
[GPU] sample::copy_uvrot_D->D: 0.091232 ms
[GPU] sample::1st_shift: 7.29581 ms
[GPU] sample::FFT: 14.0432 ms
[GPU] sample::2nd_shift: 6.45238 ms
[GPU] sample::interpolate: 0.585056 ms
[GPU] sample::apply_phase_sampled: 0.435456 ms
[GPU] sample_tot: 36.5784 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.456896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.237088 ms
[GPU] reduce_chi2: 0.722112 ms
[GPU] chi2_profile::free_all: 0.459616 ms
[GPU] chi2_profile_tot_gputimer: 52.0423 ms
[CPU] chi2_profile_tot: 52.0637 ms

[GPU] chi2_profile::malloc_fint: 0.669472 ms
[GPU] chi2_profile::copy_observations: 8.47267 ms
[GPU] create_image_d::malloc_image: 0.968448 ms
[GPU] create_image_d::memset: 3.54365 ms
[GPU] create_image_d::malloc_ints: 0.690944 ms
[GPU] create_image_d::copy_ints_H->D: 0.010944 ms
[GPU] create_image_d::sweep: 0.184352 ms
[GPU] create_image_d::central_pixel: 0.00992 ms
[GPU] create_image_d::free_ints: 0.075072 ms
[GPU] create_image: 5.57389 ms
[GPU] sample::copy_uv_H->D: 6.31677 ms
[GPU] sample::copy_uvrot_D->D: 0.09008 ms
[GPU] sample::1st_shift: 7.29382 ms
[GPU] sample::FFT: 14.0145 ms
[GPU] sample::2nd_shift: 6.45472 ms
[GPU] sample::interpolate: 0.586176 ms
[GPU] sample::apply_phase_sampled: 0.434912 ms
[GPU] sample_tot: 35.5731 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.4472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.188896 ms
[GPU] reduce_chi2: 0.668384 ms
[GPU] chi2_profile::free_all: 0.41504 ms
[GPU] chi2_profile_tot_gputimer: 51.4796 ms
[CPU] chi2_profile_tot: 51.5361 ms

[GPU] chi2_profile::malloc_fint: 0.690816 ms
[GPU] chi2_profile::copy_observations: 6.68051 ms
[GPU] create_image_d::malloc_image: 0.987872 ms
[GPU] create_image_d::memset: 3.54624 ms
[GPU] create_image_d::malloc_ints: 0.6472 ms
[GPU] create_image_d::copy_ints_H->D: 0.01152 ms
[GPU] create_image_d::sweep: 0.182656 ms
[GPU] create_image_d::central_pixel: 0.008768 ms
[GPU] create_image_d::free_ints: 0.077248 ms
[GPU] create_image: 5.56301 ms
[GPU] sample::copy_uv_H->D: 5.36765 ms
[GPU] sample::copy_uvrot_D->D: 0.103232 ms
[GPU] sample::1st_shift: 7.27907 ms
[GPU] sample::FFT: 13.9156 ms
[GPU] sample::2nd_shift: 6.45168 ms
[GPU] sample::interpolate: 0.5856 ms
[GPU] sample::apply_phase_sampled: 0.434912 ms
[GPU] sample_tot: 34.4781 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.447168 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.178944 ms
[GPU] reduce_chi2: 0.660096 ms
[GPU] chi2_profile::free_all: 0.434016 ms
[GPU] chi2_profile_tot_gputimer: 48.6265 ms
[CPU] chi2_profile_tot: 48.6462 ms

[GPU] chi2_profile::malloc_fint: 0.731392 ms
[GPU] chi2_profile::copy_observations: 6.2719 ms
[GPU] create_image_d::malloc_image: 0.900768 ms
[GPU] create_image_d::memset: 3.5424 ms
[GPU] create_image_d::malloc_ints: 0.627968 ms
[GPU] create_image_d::copy_ints_H->D: 0.01168 ms
[GPU] create_image_d::sweep: 0.184128 ms
[GPU] create_image_d::central_pixel: 0.008576 ms
[GPU] create_image_d::free_ints: 0.077344 ms
[GPU] create_image: 5.44662 ms
[GPU] sample::copy_uv_H->D: 5.27504 ms
[GPU] sample::copy_uvrot_D->D: 0.087904 ms
[GPU] sample::1st_shift: 7.29354 ms
[GPU] sample::FFT: 14.0135 ms
[GPU] sample::2nd_shift: 6.45728 ms
[GPU] sample::interpolate: 0.58512 ms
[GPU] sample::apply_phase_sampled: 0.433472 ms
[GPU] sample_tot: 34.5052 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.445376 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.175584 ms
[GPU] reduce_chi2: 0.649824 ms
[GPU] chi2_profile::free_all: 0.41856 ms
[GPU] chi2_profile_tot_gputimer: 48.1506 ms
[CPU] chi2_profile_tot: 48.1697 ms

[GPU] chi2_profile::malloc_fint: 0.669664 ms
[GPU] chi2_profile::copy_observations: 6.33846 ms
[GPU] create_image_d::malloc_image: 0.901696 ms
[GPU] create_image_d::memset: 3.54282 ms
[GPU] create_image_d::malloc_ints: 0.639552 ms
[GPU] create_image_d::copy_ints_H->D: 0.011072 ms
[GPU] create_image_d::sweep: 0.18496 ms
[GPU] create_image_d::central_pixel: 0.00928 ms
[GPU] create_image_d::free_ints: 0.075744 ms
[GPU] create_image: 5.45741 ms
[GPU] sample::copy_uv_H->D: 5.49606 ms
[GPU] sample::copy_uvrot_D->D: 0.096864 ms
[GPU] sample::1st_shift: 7.28992 ms
[GPU] sample::FFT: 13.9177 ms
[GPU] sample::2nd_shift: 6.45651 ms
[GPU] sample::interpolate: 0.584704 ms
[GPU] sample::apply_phase_sampled: 0.442112 ms
[GPU] sample_tot: 34.6337 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.443872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.195936 ms
[GPU] reduce_chi2: 0.669664 ms
[GPU] chi2_profile::free_all: 0.41328 ms
[GPU] chi2_profile_tot_gputimer: 48.2845 ms
[CPU] chi2_profile_tot: 48.3037 ms

[GPU] chi2_profile::malloc_fint: 0.673536 ms
[GPU] chi2_profile::copy_observations: 6.41514 ms
[GPU] create_image_d::malloc_image: 0.890496 ms
[GPU] create_image_d::memset: 3.54182 ms
[GPU] create_image_d::malloc_ints: 0.638816 ms
[GPU] create_image_d::copy_ints_H->D: 0.01168 ms
[GPU] create_image_d::sweep: 0.184 ms
[GPU] create_image_d::central_pixel: 0.009088 ms
[GPU] create_image_d::free_ints: 0.081184 ms
[GPU] create_image: 5.45683 ms
[GPU] sample::copy_uv_H->D: 5.42941 ms
[GPU] sample::copy_uvrot_D->D: 0.091936 ms
[GPU] sample::1st_shift: 7.28861 ms
[GPU] sample::FFT: 14.0028 ms
[GPU] sample::2nd_shift: 6.45328 ms
[GPU] sample::interpolate: 0.586112 ms
[GPU] sample::apply_phase_sampled: 0.444448 ms
[GPU] sample_tot: 34.6378 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.451712 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.177216 ms
[GPU] reduce_chi2: 0.66464 ms
[GPU] chi2_profile::free_all: 0.412512 ms
[GPU] chi2_profile_tot_gputimer: 48.3622 ms
[CPU] chi2_profile_tot: 48.3817 ms

[GPU] chi2_profile::malloc_fint: 0.67936 ms
[GPU] chi2_profile::copy_observations: 6.80557 ms
[GPU] create_image_d::malloc_image: 0.9344 ms
[GPU] create_image_d::memset: 3.54125 ms
[GPU] create_image_d::malloc_ints: 0.650912 ms
[GPU] create_image_d::copy_ints_H->D: 0.01104 ms
[GPU] create_image_d::sweep: 0.184992 ms
[GPU] create_image_d::central_pixel: 0.009824 ms
[GPU] create_image_d::free_ints: 0.075072 ms
[GPU] create_image: 5.50493 ms
[GPU] sample::copy_uv_H->D: 5.44278 ms
[GPU] sample::copy_uvrot_D->D: 0.095872 ms
[GPU] sample::1st_shift: 7.29914 ms
[GPU] sample::FFT: 13.9453 ms
[GPU] sample::2nd_shift: 6.45174 ms
[GPU] sample::interpolate: 0.587392 ms
[GPU] sample::apply_phase_sampled: 0.43392 ms
[GPU] sample_tot: 34.6167 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.443648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.198112 ms
[GPU] reduce_chi2: 0.672448 ms
[GPU] chi2_profile::free_all: 0.429312 ms
[GPU] chi2_profile_tot_gputimer: 48.8132 ms
[CPU] chi2_profile_tot: 48.8323 ms

[GPU] chi2_profile::malloc_fint: 0.666528 ms
[GPU] chi2_profile::copy_observations: 6.33094 ms
[GPU] create_image_d::malloc_image: 0.820128 ms
[GPU] create_image_d::memset: 3.54202 ms
[GPU] create_image_d::malloc_ints: 0.5672 ms
[GPU] create_image_d::copy_ints_H->D: 0.01152 ms
[GPU] create_image_d::sweep: 0.181632 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.07664 ms
[GPU] create_image: 5.30595 ms
[GPU] sample::copy_uv_H->D: 5.39997 ms
[GPU] sample::copy_uvrot_D->D: 0.090304 ms
[GPU] sample::1st_shift: 7.2855 ms
[GPU] sample::FFT: 13.9612 ms
[GPU] sample::2nd_shift: 6.45232 ms
[GPU] sample::interpolate: 0.5864 ms
[GPU] sample::apply_phase_sampled: 0.434112 ms
[GPU] sample_tot: 34.5657 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.445504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.220576 ms
[GPU] reduce_chi2: 0.69744 ms
[GPU] chi2_profile::free_all: 0.443008 ms
[GPU] chi2_profile_tot_gputimer: 48.1173 ms
[CPU] chi2_profile_tot: 48.1386 ms

[GPU] chi2_profile::malloc_fint: 0.732512 ms
[GPU] chi2_profile::copy_observations: 7.91379 ms
[GPU] create_image_d::malloc_image: 0.914976 ms
[GPU] create_image_d::memset: 3.54902 ms
[GPU] create_image_d::malloc_ints: 0.642496 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 0.186016 ms
[GPU] create_image_d::central_pixel: 0.008896 ms
[GPU] create_image_d::free_ints: 0.092096 ms
[GPU] create_image: 5.49898 ms
[GPU] sample::copy_uv_H->D: 6.96022 ms
[GPU] sample::copy_uvrot_D->D: 0.092416 ms
[GPU] sample::1st_shift: 7.28944 ms
[GPU] sample::FFT: 14.4944 ms
[GPU] sample::2nd_shift: 6.45427 ms
[GPU] sample::interpolate: 0.586528 ms
[GPU] sample::apply_phase_sampled: 0.435264 ms
[GPU] sample_tot: 36.6609 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.452192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.22352 ms
[GPU] reduce_chi2: 0.706528 ms
[GPU] chi2_profile::free_all: 0.455072 ms
[GPU] chi2_profile_tot_gputimer: 52.0776 ms
[CPU] chi2_profile_tot: 52.0996 ms

[GPU] chi2_profile::malloc_fint: 0.774304 ms
[GPU] chi2_profile::copy_observations: 8.35677 ms
[GPU] create_image_d::malloc_image: 0.912576 ms
[GPU] create_image_d::memset: 3.5583 ms
[GPU] create_image_d::malloc_ints: 0.65232 ms
[GPU] create_image_d::copy_ints_H->D: 0.012512 ms
[GPU] create_image_d::sweep: 0.183552 ms
[GPU] create_image_d::central_pixel: 0.01024 ms
[GPU] create_image_d::free_ints: 0.083296 ms
[GPU] create_image: 5.50784 ms
[GPU] sample::copy_uv_H->D: 6.79174 ms
[GPU] sample::copy_uvrot_D->D: 0.0888 ms
[GPU] sample::1st_shift: 7.28352 ms
[GPU] sample::FFT: 13.9791 ms
[GPU] sample::2nd_shift: 6.45485 ms
[GPU] sample::interpolate: 0.601248 ms
[GPU] sample::apply_phase_sampled: 0.43616 ms
[GPU] sample_tot: 35.9869 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.459616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.206368 ms
[GPU] reduce_chi2: 0.695264 ms
[GPU] chi2_profile::free_all: 0.416256 ms
[GPU] chi2_profile_tot_gputimer: 51.8495 ms
[CPU] chi2_profile_tot: 51.8692 ms

[GPU] chi2_profile::malloc_fint: 0.73984 ms
[GPU] chi2_profile::copy_observations: 7.10128 ms
[GPU] create_image_d::malloc_image: 0.97184 ms
[GPU] create_image_d::memset: 3.54307 ms
[GPU] create_image_d::malloc_ints: 0.647872 ms
[GPU] create_image_d::copy_ints_H->D: 0.011552 ms
[GPU] create_image_d::sweep: 0.18304 ms
[GPU] create_image_d::central_pixel: 0.010624 ms
[GPU] create_image_d::free_ints: 0.075008 ms
[GPU] create_image: 5.53546 ms
[GPU] sample::copy_uv_H->D: 5.5335 ms
[GPU] sample::copy_uvrot_D->D: 0.089216 ms
[GPU] sample::1st_shift: 7.28573 ms
[GPU] sample::FFT: 13.9685 ms
[GPU] sample::2nd_shift: 6.4559 ms
[GPU] sample::interpolate: 0.586176 ms
[GPU] sample::apply_phase_sampled: 0.435584 ms
[GPU] sample_tot: 34.6905 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.44464 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17952 ms
[GPU] reduce_chi2: 0.656704 ms
[GPU] chi2_profile::free_all: 0.43344 ms
[GPU] chi2_profile_tot_gputimer: 49.2594 ms
[CPU] chi2_profile_tot: 49.2797 ms

[GPU] chi2_profile::malloc_fint: 0.72608 ms
[GPU] chi2_profile::copy_observations: 6.7655 ms
[GPU] create_image_d::malloc_image: 0.882624 ms
[GPU] create_image_d::memset: 3.54886 ms
[GPU] create_image_d::malloc_ints: 0.6448 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.182464 ms
[GPU] create_image_d::central_pixel: 0.00928 ms
[GPU] create_image_d::free_ints: 0.07952 ms
[GPU] create_image: 5.45488 ms
[GPU] sample::copy_uv_H->D: 5.29171 ms
[GPU] sample::copy_uvrot_D->D: 0.087808 ms
[GPU] sample::1st_shift: 7.3008 ms
[GPU] sample::FFT: 13.8868 ms
[GPU] sample::2nd_shift: 6.45587 ms
[GPU] sample::interpolate: 0.58464 ms
[GPU] sample::apply_phase_sampled: 0.433248 ms
[GPU] sample_tot: 34.3921 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.445184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.175744 ms
[GPU] reduce_chi2: 0.650944 ms
[GPU] chi2_profile::free_all: 0.408704 ms
[GPU] chi2_profile_tot_gputimer: 48.5008 ms
[CPU] chi2_profile_tot: 48.5201 ms
8192	1.000000e+06	float64	None	8	9.549196e-01	5.025893e-02	2.292777e-03	4.821301e-02
# |--> timings: [0.40491509437561035, 0.05638885498046875, 0.0521390438079834, 0.05377388000488281, 0.04834604263305664, 0.04821300506591797, 0.04840517044067383, 0.0503389835357666, 0.05223989486694336, 0.05168581008911133, 0.048757076263427734, 0.04826784133911133, 0.04840207099914551, 0.04849100112915039, 0.048924922943115234, 0.04824209213256836, 0.05224299430847168, 0.05203890800476074, 0.04940199851989746, 0.048619985580444336]

[GPU] chi2_profile::malloc_fint: 0.699136 ms
[GPU] chi2_profile::copy_observations: 6.52634 ms
[GPU] create_image_d::malloc_image: 0.934944 ms
[GPU] create_image_d::memset: 3.54256 ms
[GPU] create_image_d::malloc_ints: 0.700096 ms
[GPU] create_image_d::copy_ints_H->D: 0.011296 ms
[GPU] create_image_d::sweep: 0.065632 ms
[GPU] create_image_d::central_pixel: 0.00896 ms
[GPU] create_image_d::free_ints: 0.075744 ms
[GPU] create_image: 5.43059 ms
[GPU] sample::copy_uv_H->D: 5.55082 ms
[GPU] sample::copy_uvrot_D->D: 0.088928 ms
[GPU] sample::1st_shift: 8.32358 ms
[GPU] sample::FFT: 13.9177 ms
[GPU] sample::2nd_shift: 4.88035 ms
[GPU] sample::interpolate: 0.601792 ms
[GPU] sample::apply_phase_sampled: 0.124896 ms
[GPU] sample_tot: 33.8258 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.130944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.177696 ms
[GPU] reduce_chi2: 0.338144 ms
[GPU] chi2_profile::free_all: 0.409952 ms
[GPU] chi2_profile_tot_gputimer: 47.3327 ms
[CPU] chi2_profile_tot: 47.3553 ms

[GPU] chi2_profile::malloc_fint: 0.669248 ms
[GPU] chi2_profile::copy_observations: 6.28752 ms
[GPU] create_image_d::malloc_image: 0.883328 ms
[GPU] create_image_d::memset: 3.54198 ms
[GPU] create_image_d::malloc_ints: 0.652416 ms
[GPU] create_image_d::copy_ints_H->D: 0.011552 ms
[GPU] create_image_d::sweep: 0.066208 ms
[GPU] create_image_d::central_pixel: 0.008992 ms
[GPU] create_image_d::free_ints: 0.074784 ms
[GPU] create_image: 5.33104 ms
[GPU] sample::copy_uv_H->D: 5.34294 ms
[GPU] sample::copy_uvrot_D->D: 0.09264 ms
[GPU] sample::1st_shift: 8.29738 ms
[GPU] sample::FFT: 13.9423 ms
[GPU] sample::2nd_shift: 4.85245 ms
[GPU] sample::interpolate: 0.592992 ms
[GPU] sample::apply_phase_sampled: 0.126816 ms
[GPU] sample_tot: 33.6388 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.133024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.174784 ms
[GPU] reduce_chi2: 0.336032 ms
[GPU] chi2_profile::free_all: 0.40672 ms
[GPU] chi2_profile_tot_gputimer: 46.772 ms
[CPU] chi2_profile_tot: 46.8026 ms

[GPU] chi2_profile::malloc_fint: 0.67008 ms
[GPU] chi2_profile::copy_observations: 6.21578 ms
[GPU] create_image_d::malloc_image: 0.91088 ms
[GPU] create_image_d::memset: 3.54154 ms
[GPU] create_image_d::malloc_ints: 0.643872 ms
[GPU] create_image_d::copy_ints_H->D: 0.011456 ms
[GPU] create_image_d::sweep: 0.06512 ms
[GPU] create_image_d::central_pixel: 0.009888 ms
[GPU] create_image_d::free_ints: 0.07472 ms
[GPU] create_image: 5.35011 ms
[GPU] sample::copy_uv_H->D: 5.24387 ms
[GPU] sample::copy_uvrot_D->D: 0.08688 ms
[GPU] sample::1st_shift: 8.30666 ms
[GPU] sample::FFT: 13.9663 ms
[GPU] sample::2nd_shift: 4.85766 ms
[GPU] sample::interpolate: 0.59232 ms
[GPU] sample::apply_phase_sampled: 0.125152 ms
[GPU] sample_tot: 33.5168 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.133504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.178624 ms
[GPU] reduce_chi2: 0.342016 ms
[GPU] chi2_profile::free_all: 0.411648 ms
[GPU] chi2_profile_tot_gputimer: 46.6101 ms
[CPU] chi2_profile_tot: 46.6291 ms

[GPU] chi2_profile::malloc_fint: 0.692064 ms
[GPU] chi2_profile::copy_observations: 6.32067 ms
[GPU] create_image_d::malloc_image: 0.914304 ms
[GPU] create_image_d::memset: 3.5407 ms
[GPU] create_image_d::malloc_ints: 0.705024 ms
[GPU] create_image_d::copy_ints_H->D: 0.01184 ms
[GPU] create_image_d::sweep: 0.065472 ms
[GPU] create_image_d::central_pixel: 0.009792 ms
[GPU] create_image_d::free_ints: 0.077888 ms
[GPU] create_image: 5.43174 ms
[GPU] sample::copy_uv_H->D: 5.59168 ms
[GPU] sample::copy_uvrot_D->D: 0.089248 ms
[GPU] sample::1st_shift: 8.30781 ms
[GPU] sample::FFT: 13.9993 ms
[GPU] sample::2nd_shift: 4.86032 ms
[GPU] sample::interpolate: 0.595936 ms
[GPU] sample::apply_phase_sampled: 0.123872 ms
[GPU] sample_tot: 33.9268 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.133408 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.207008 ms
[GPU] reduce_chi2: 0.37008 ms
[GPU] chi2_profile::free_all: 0.43584 ms
[GPU] chi2_profile_tot_gputimer: 47.2813 ms
[CPU] chi2_profile_tot: 47.3026 ms

[GPU] chi2_profile::malloc_fint: 0.713824 ms
[GPU] chi2_profile::copy_observations: 7.91002 ms
[GPU] create_image_d::malloc_image: 0.908992 ms
[GPU] create_image_d::memset: 3.54899 ms
[GPU] create_image_d::malloc_ints: 0.700608 ms
[GPU] create_image_d::copy_ints_H->D: 0.013792 ms
[GPU] create_image_d::sweep: 0.067264 ms
[GPU] create_image_d::central_pixel: 0.01088 ms
[GPU] create_image_d::free_ints: 0.096704 ms
[GPU] create_image: 5.44893 ms
[GPU] sample::copy_uv_H->D: 7.0432 ms
[GPU] sample::copy_uvrot_D->D: 0.092992 ms
[GPU] sample::1st_shift: 8.30816 ms
[GPU] sample::FFT: 14.0508 ms
[GPU] sample::2nd_shift: 4.87075 ms
[GPU] sample::interpolate: 0.596352 ms
[GPU] sample::apply_phase_sampled: 0.124064 ms
[GPU] sample_tot: 35.43 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.134912 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.221984 ms
[GPU] reduce_chi2: 0.397792 ms
[GPU] chi2_profile::free_all: 0.429152 ms
[GPU] chi2_profile_tot_gputimer: 50.4388 ms
[CPU] chi2_profile_tot: 50.4603 ms

[GPU] chi2_profile::malloc_fint: 0.685056 ms
[GPU] chi2_profile::copy_observations: 8.3625 ms
[GPU] create_image_d::malloc_image: 0.922208 ms
[GPU] create_image_d::memset: 3.54269 ms
[GPU] create_image_d::malloc_ints: 0.697824 ms
[GPU] create_image_d::copy_ints_H->D: 0.011264 ms
[GPU] create_image_d::sweep: 0.06752 ms
[GPU] create_image_d::central_pixel: 0.008768 ms
[GPU] create_image_d::free_ints: 0.076416 ms
[GPU] create_image: 5.41914 ms
[GPU] sample::copy_uv_H->D: 6.32787 ms
[GPU] sample::copy_uvrot_D->D: 0.097792 ms
[GPU] sample::1st_shift: 8.31904 ms
[GPU] sample::FFT: 14.0053 ms
[GPU] sample::2nd_shift: 4.85901 ms
[GPU] sample::interpolate: 0.60096 ms
[GPU] sample::apply_phase_sampled: 0.126144 ms
[GPU] sample_tot: 34.6875 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.132864 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.190016 ms
[GPU] reduce_chi2: 0.351232 ms
[GPU] chi2_profile::free_all: 0.468704 ms
[GPU] chi2_profile_tot_gputimer: 50.0764 ms
[CPU] chi2_profile_tot: 50.0971 ms

[GPU] chi2_profile::malloc_fint: 0.669504 ms
[GPU] chi2_profile::copy_observations: 7.0895 ms
[GPU] create_image_d::malloc_image: 0.900192 ms
[GPU] create_image_d::memset: 3.54045 ms
[GPU] create_image_d::malloc_ints: 0.647392 ms
[GPU] create_image_d::copy_ints_H->D: 0.011712 ms
[GPU] create_image_d::sweep: 0.067072 ms
[GPU] create_image_d::central_pixel: 0.009824 ms
[GPU] create_image_d::free_ints: 0.082784 ms
[GPU] create_image: 5.35594 ms
[GPU] sample::copy_uv_H->D: 5.65386 ms
[GPU] sample::copy_uvrot_D->D: 0.099968 ms
[GPU] sample::1st_shift: 8.31178 ms
[GPU] sample::FFT: 13.9885 ms
[GPU] sample::2nd_shift: 4.85725 ms
[GPU] sample::interpolate: 0.595744 ms
[GPU] sample::apply_phase_sampled: 0.124672 ms
[GPU] sample_tot: 33.9723 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.137664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.183296 ms
[GPU] reduce_chi2: 0.392352 ms
[GPU] chi2_profile::free_all: 0.454016 ms
[GPU] chi2_profile_tot_gputimer: 48.0379 ms
[CPU] chi2_profile_tot: 48.0571 ms

[GPU] chi2_profile::malloc_fint: 0.669696 ms
[GPU] chi2_profile::copy_observations: 6.28768 ms
[GPU] create_image_d::malloc_image: 0.87056 ms
[GPU] create_image_d::memset: 3.5416 ms
[GPU] create_image_d::malloc_ints: 0.663424 ms
[GPU] create_image_d::copy_ints_H->D: 0.01088 ms
[GPU] create_image_d::sweep: 0.064832 ms
[GPU] create_image_d::central_pixel: 0.009408 ms
[GPU] create_image_d::free_ints: 0.075136 ms
[GPU] create_image: 5.32742 ms
[GPU] sample::copy_uv_H->D: 5.26419 ms
[GPU] sample::copy_uvrot_D->D: 0.096864 ms
[GPU] sample::1st_shift: 8.30822 ms
[GPU] sample::FFT: 14.3305 ms
[GPU] sample::2nd_shift: 4.87482 ms
[GPU] sample::interpolate: 0.594368 ms
[GPU] sample::apply_phase_sampled: 0.12448 ms
[GPU] sample_tot: 34.0011 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13104 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.173376 ms
[GPU] reduce_chi2: 0.333312 ms
[GPU] chi2_profile::free_all: 0.416 ms
[GPU] chi2_profile_tot_gputimer: 47.1342 ms
[CPU] chi2_profile_tot: 47.154 ms

[GPU] chi2_profile::malloc_fint: 0.728096 ms
[GPU] chi2_profile::copy_observations: 6.54976 ms
[GPU] create_image_d::malloc_image: 0.916896 ms
[GPU] create_image_d::memset: 3.5424 ms
[GPU] create_image_d::malloc_ints: 0.738752 ms
[GPU] create_image_d::copy_ints_H->D: 0.011232 ms
[GPU] create_image_d::sweep: 0.06528 ms
[GPU] create_image_d::central_pixel: 0.009568 ms
[GPU] create_image_d::free_ints: 0.074912 ms
[GPU] create_image: 5.44918 ms
[GPU] sample::copy_uv_H->D: 5.6745 ms
[GPU] sample::copy_uvrot_D->D: 0.088096 ms
[GPU] sample::1st_shift: 8.3297 ms
[GPU] sample::FFT: 13.9066 ms
[GPU] sample::2nd_shift: 4.88304 ms
[GPU] sample::interpolate: 0.596096 ms
[GPU] sample::apply_phase_sampled: 0.131104 ms
[GPU] sample_tot: 33.9566 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168512 ms
[GPU] reduce_chi2: 0.32864 ms
[GPU] chi2_profile::free_all: 0.420352 ms
[GPU] chi2_profile_tot_gputimer: 47.5352 ms
[CPU] chi2_profile_tot: 47.5549 ms

[GPU] chi2_profile::malloc_fint: 0.708384 ms
[GPU] chi2_profile::copy_observations: 6.37603 ms
[GPU] create_image_d::malloc_image: 0.883392 ms
[GPU] create_image_d::memset: 3.54134 ms
[GPU] create_image_d::malloc_ints: 0.638912 ms
[GPU] create_image_d::copy_ints_H->D: 0.011584 ms
[GPU] create_image_d::sweep: 0.063392 ms
[GPU] create_image_d::central_pixel: 0.009312 ms
[GPU] create_image_d::free_ints: 0.073792 ms
[GPU] create_image: 5.31334 ms
[GPU] sample::copy_uv_H->D: 5.46957 ms
[GPU] sample::copy_uvrot_D->D: 0.088096 ms
[GPU] sample::1st_shift: 8.31574 ms
[GPU] sample::FFT: 13.9504 ms
[GPU] sample::2nd_shift: 4.85648 ms
[GPU] sample::interpolate: 0.594112 ms
[GPU] sample::apply_phase_sampled: 0.124608 ms
[GPU] sample_tot: 33.7401 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.181024 ms
[GPU] reduce_chi2: 0.33984 ms
[GPU] chi2_profile::free_all: 0.447168 ms
[GPU] chi2_profile_tot_gputimer: 47.055 ms
[CPU] chi2_profile_tot: 47.0742 ms

[GPU] chi2_profile::malloc_fint: 0.667392 ms
[GPU] chi2_profile::copy_observations: 6.2168 ms
[GPU] create_image_d::malloc_image: 0.912224 ms
[GPU] create_image_d::memset: 3.55642 ms
[GPU] create_image_d::malloc_ints: 0.656608 ms
[GPU] create_image_d::copy_ints_H->D: 0.01104 ms
[GPU] create_image_d::sweep: 0.072064 ms
[GPU] create_image_d::central_pixel: 0.010144 ms
[GPU] create_image_d::free_ints: 0.074432 ms
[GPU] create_image: 5.38614 ms
[GPU] sample::copy_uv_H->D: 5.35866 ms
[GPU] sample::copy_uvrot_D->D: 0.095776 ms
[GPU] sample::1st_shift: 8.30742 ms
[GPU] sample::FFT: 13.9314 ms
[GPU] sample::2nd_shift: 4.85654 ms
[GPU] sample::interpolate: 0.594592 ms
[GPU] sample::apply_phase_sampled: 0.12448 ms
[GPU] sample_tot: 33.6105 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.130688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16816 ms
[GPU] reduce_chi2: 0.328448 ms
[GPU] chi2_profile::free_all: 0.40992 ms
[GPU] chi2_profile_tot_gputimer: 46.7195 ms
[CPU] chi2_profile_tot: 46.7392 ms

[GPU] chi2_profile::malloc_fint: 0.666944 ms
[GPU] chi2_profile::copy_observations: 6.53901 ms
[GPU] create_image_d::malloc_image: 0.8824 ms
[GPU] create_image_d::memset: 3.54314 ms
[GPU] create_image_d::malloc_ints: 0.64256 ms
[GPU] create_image_d::copy_ints_H->D: 0.011616 ms
[GPU] create_image_d::sweep: 0.066848 ms
[GPU] create_image_d::central_pixel: 0.007936 ms
[GPU] create_image_d::free_ints: 0.096544 ms
[GPU] create_image: 5.34493 ms
[GPU] sample::copy_uv_H->D: 5.57069 ms
[GPU] sample::copy_uvrot_D->D: 0.088704 ms
[GPU] sample::1st_shift: 8.28851 ms
[GPU] sample::FFT: 14.067 ms
[GPU] sample::2nd_shift: 4.8545 ms
[GPU] sample::interpolate: 0.594496 ms
[GPU] sample::apply_phase_sampled: 0.123168 ms
[GPU] sample_tot: 33.9882 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.134944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.233376 ms
[GPU] reduce_chi2: 0.3976 ms
[GPU] chi2_profile::free_all: 0.441248 ms
[GPU] chi2_profile_tot_gputimer: 47.4837 ms
[CPU] chi2_profile_tot: 47.5044 ms

[GPU] chi2_profile::malloc_fint: 0.671136 ms
[GPU] chi2_profile::copy_observations: 8.93766 ms
[GPU] create_image_d::malloc_image: 0.897632 ms
[GPU] create_image_d::memset: 3.55459 ms
[GPU] create_image_d::malloc_ints: 0.68448 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 0.071872 ms
[GPU] create_image_d::central_pixel: 0.009344 ms
[GPU] create_image_d::free_ints: 0.1072 ms
[GPU] create_image: 5.43309 ms
[GPU] sample::copy_uv_H->D: 6.81619 ms
[GPU] sample::copy_uvrot_D->D: 0.101504 ms
[GPU] sample::1st_shift: 8.29933 ms
[GPU] sample::FFT: 14.0923 ms
[GPU] sample::2nd_shift: 4.852 ms
[GPU] sample::interpolate: 0.5952 ms
[GPU] sample::apply_phase_sampled: 0.125184 ms
[GPU] sample_tot: 35.2235 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.144576 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.213824 ms
[GPU] reduce_chi2: 0.388032 ms
[GPU] chi2_profile::free_all: 0.49968 ms
[GPU] chi2_profile_tot_gputimer: 51.2719 ms
[CPU] chi2_profile_tot: 51.2936 ms

[GPU] chi2_profile::malloc_fint: 0.670816 ms
[GPU] chi2_profile::copy_observations: 8.28826 ms
[GPU] create_image_d::malloc_image: 0.906912 ms
[GPU] create_image_d::memset: 3.54125 ms
[GPU] create_image_d::malloc_ints: 0.653408 ms
[GPU] create_image_d::copy_ints_H->D: 0.010912 ms
[GPU] create_image_d::sweep: 0.064992 ms
[GPU] create_image_d::central_pixel: 0.009376 ms
[GPU] create_image_d::free_ints: 0.076512 ms
[GPU] create_image: 5.36131 ms
[GPU] sample::copy_uv_H->D: 6.23754 ms
[GPU] sample::copy_uvrot_D->D: 0.086752 ms
[GPU] sample::1st_shift: 8.32048 ms
[GPU] sample::FFT: 13.9155 ms
[GPU] sample::2nd_shift: 4.86355 ms
[GPU] sample::interpolate: 0.593536 ms
[GPU] sample::apply_phase_sampled: 0.123488 ms
[GPU] sample_tot: 34.4776 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13104 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.164224 ms
[GPU] reduce_chi2: 0.325248 ms
[GPU] chi2_profile::free_all: 0.411072 ms
[GPU] chi2_profile_tot_gputimer: 49.6513 ms
[CPU] chi2_profile_tot: 49.6716 ms

[GPU] chi2_profile::malloc_fint: 0.668096 ms
[GPU] chi2_profile::copy_observations: 6.69843 ms
[GPU] create_image_d::malloc_image: 0.89536 ms
[GPU] create_image_d::memset: 3.5407 ms
[GPU] create_image_d::malloc_ints: 0.651168 ms
[GPU] create_image_d::copy_ints_H->D: 0.010752 ms
[GPU] create_image_d::sweep: 0.060864 ms
[GPU] create_image_d::central_pixel: 0.010368 ms
[GPU] create_image_d::free_ints: 0.073984 ms
[GPU] create_image: 5.33981 ms
[GPU] sample::copy_uv_H->D: 5.49011 ms
[GPU] sample::copy_uvrot_D->D: 0.087488 ms
[GPU] sample::1st_shift: 8.28803 ms
[GPU] sample::FFT: 13.9988 ms
[GPU] sample::2nd_shift: 4.86787 ms
[GPU] sample::interpolate: 0.592768 ms
[GPU] sample::apply_phase_sampled: 0.123808 ms
[GPU] sample_tot: 33.8298 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.131936 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168864 ms
[GPU] reduce_chi2: 0.332672 ms
[GPU] chi2_profile::free_all: 0.446912 ms
[GPU] chi2_profile_tot_gputimer: 47.4235 ms
[CPU] chi2_profile_tot: 47.4443 ms

[GPU] chi2_profile::malloc_fint: 0.706112 ms
[GPU] chi2_profile::copy_observations: 6.19875 ms
[GPU] create_image_d::malloc_image: 0.883136 ms
[GPU] create_image_d::memset: 3.54189 ms
[GPU] create_image_d::malloc_ints: 0.638048 ms
[GPU] create_image_d::copy_ints_H->D: 0.010688 ms
[GPU] create_image_d::sweep: 0.063712 ms
[GPU] create_image_d::central_pixel: 0.009888 ms
[GPU] create_image_d::free_ints: 0.075264 ms
[GPU] create_image: 5.31411 ms
[GPU] sample::copy_uv_H->D: 5.29168 ms
[GPU] sample::copy_uvrot_D->D: 0.087424 ms
[GPU] sample::1st_shift: 8.3096 ms
[GPU] sample::FFT: 13.935 ms
[GPU] sample::2nd_shift: 4.86579 ms
[GPU] sample::interpolate: 0.594752 ms
[GPU] sample::apply_phase_sampled: 0.121856 ms
[GPU] sample_tot: 33.5795 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.131456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.170528 ms
[GPU] reduce_chi2: 0.3544 ms
[GPU] chi2_profile::free_all: 0.428768 ms
[GPU] chi2_profile_tot_gputimer: 46.6808 ms
[CPU] chi2_profile_tot: 46.7004 ms

[GPU] chi2_profile::malloc_fint: 0.667168 ms
[GPU] chi2_profile::copy_observations: 6.2432 ms
[GPU] create_image_d::malloc_image: 0.930496 ms
[GPU] create_image_d::memset: 3.54134 ms
[GPU] create_image_d::malloc_ints: 0.664768 ms
[GPU] create_image_d::copy_ints_H->D: 0.012 ms
[GPU] create_image_d::sweep: 0.066368 ms
[GPU] create_image_d::central_pixel: 0.008384 ms
[GPU] create_image_d::free_ints: 0.082912 ms
[GPU] create_image: 5.40202 ms
[GPU] sample::copy_uv_H->D: 5.34608 ms
[GPU] sample::copy_uvrot_D->D: 0.087104 ms
[GPU] sample::1st_shift: 8.30522 ms
[GPU] sample::FFT: 13.9417 ms
[GPU] sample::2nd_shift: 4.85702 ms
[GPU] sample::interpolate: 0.593888 ms
[GPU] sample::apply_phase_sampled: 0.122976 ms
[GPU] sample_tot: 33.5964 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.132928 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.169376 ms
[GPU] reduce_chi2: 0.331968 ms
[GPU] chi2_profile::free_all: 0.4184 ms
[GPU] chi2_profile_tot_gputimer: 46.7749 ms
[CPU] chi2_profile_tot: 46.7945 ms

[GPU] chi2_profile::malloc_fint: 0.71344 ms
[GPU] chi2_profile::copy_observations: 6.33382 ms
[GPU] create_image_d::malloc_image: 0.925024 ms
[GPU] create_image_d::memset: 3.55446 ms
[GPU] create_image_d::malloc_ints: 0.65168 ms
[GPU] create_image_d::copy_ints_H->D: 0.011136 ms
[GPU] create_image_d::sweep: 0.085408 ms
[GPU] create_image_d::central_pixel: 0.00976 ms
[GPU] create_image_d::free_ints: 0.084576 ms
[GPU] create_image: 5.41946 ms
[GPU] sample::copy_uv_H->D: 5.28688 ms
[GPU] sample::copy_uvrot_D->D: 0.093728 ms
[GPU] sample::1st_shift: 8.31648 ms
[GPU] sample::FFT: 13.9689 ms
[GPU] sample::2nd_shift: 4.87942 ms
[GPU] sample::interpolate: 0.593184 ms
[GPU] sample::apply_phase_sampled: 0.127008 ms
[GPU] sample_tot: 33.626 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.131488 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.170272 ms
[GPU] reduce_chi2: 0.33248 ms
[GPU] chi2_profile::free_all: 0.450176 ms
[GPU] chi2_profile_tot_gputimer: 46.9942 ms
[CPU] chi2_profile_tot: 47.0136 ms

[GPU] chi2_profile::malloc_fint: 0.695232 ms
[GPU] chi2_profile::copy_observations: 6.5081 ms
[GPU] create_image_d::malloc_image: 0.883008 ms
[GPU] create_image_d::memset: 3.54115 ms
[GPU] create_image_d::malloc_ints: 0.659808 ms
[GPU] create_image_d::copy_ints_H->D: 0.011072 ms
[GPU] create_image_d::sweep: 0.065248 ms
[GPU] create_image_d::central_pixel: 0.008832 ms
[GPU] create_image_d::free_ints: 0.075456 ms
[GPU] create_image: 5.33856 ms
[GPU] sample::copy_uv_H->D: 5.32477 ms
[GPU] sample::copy_uvrot_D->D: 0.09616 ms
[GPU] sample::1st_shift: 8.31277 ms
[GPU] sample::FFT: 13.9015 ms
[GPU] sample::2nd_shift: 4.87597 ms
[GPU] sample::interpolate: 0.595744 ms
[GPU] sample::apply_phase_sampled: 0.125216 ms
[GPU] sample_tot: 33.5813 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.133024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.167872 ms
[GPU] reduce_chi2: 0.33024 ms
[GPU] chi2_profile::free_all: 0.411104 ms
[GPU] chi2_profile_tot_gputimer: 46.9649 ms
[CPU] chi2_profile_tot: 46.9841 ms

[GPU] chi2_profile::malloc_fint: 0.69568 ms
[GPU] chi2_profile::copy_observations: 6.27126 ms
[GPU] create_image_d::malloc_image: 0.883232 ms
[GPU] create_image_d::memset: 3.5409 ms
[GPU] create_image_d::malloc_ints: 0.644224 ms
[GPU] create_image_d::copy_ints_H->D: 0.011712 ms
[GPU] create_image_d::sweep: 0.06448 ms
[GPU] create_image_d::central_pixel: 0.008768 ms
[GPU] create_image_d::free_ints: 0.077344 ms
[GPU] create_image: 5.32586 ms
[GPU] sample::copy_uv_H->D: 5.5391 ms
[GPU] sample::copy_uvrot_D->D: 0.087104 ms
[GPU] sample::1st_shift: 8.31747 ms
[GPU] sample::FFT: 14.0103 ms
[GPU] sample::2nd_shift: 4.86634 ms
[GPU] sample::interpolate: 0.596608 ms
[GPU] sample::apply_phase_sampled: 0.124864 ms
[GPU] sample_tot: 33.9685 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.133568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.230976 ms
[GPU] reduce_chi2: 0.394752 ms
[GPU] chi2_profile::free_all: 0.437248 ms
[GPU] chi2_profile_tot_gputimer: 47.1996 ms
[CPU] chi2_profile_tot: 47.221 ms
8192	1.000000e+06	float64	None	16	9.103801e-01	4.791474e-02	1.418115e-03	4.674006e-02
# |--> timings: [0.047428131103515625, 0.04690098762512207, 0.046740055084228516, 0.04741096496582031, 0.050601959228515625, 0.05025911331176758, 0.04817676544189453, 0.04724383354187012, 0.04762697219848633, 0.04715299606323242, 0.04680681228637695, 0.0476078987121582, 0.05144095420837402, 0.04979586601257324, 0.04751896858215332, 0.04676413536071777, 0.046858787536621094, 0.047100067138671875, 0.04705405235290527, 0.04731893539428711]

[GPU] chi2_profile::malloc_fint: 0.703008 ms
[GPU] chi2_profile::copy_observations: 7.94826 ms
[GPU] create_image_d::malloc_image: 0.89056 ms
[GPU] create_image_d::memset: 3.54726 ms
[GPU] create_image_d::malloc_ints: 0.644352 ms
[GPU] create_image_d::copy_ints_H->D: 0.012 ms
[GPU] create_image_d::sweep: 0.052 ms
[GPU] create_image_d::central_pixel: 0.00928 ms
[GPU] create_image_d::free_ints: 0.118336 ms
[GPU] create_image: 5.36915 ms
[GPU] sample::copy_uv_H->D: 6.9719 ms
[GPU] sample::copy_uvrot_D->D: 0.093856 ms
[GPU] sample::1st_shift: 8.02554 ms
[GPU] sample::FFT: 14.106 ms
[GPU] sample::2nd_shift: 4.85997 ms
[GPU] sample::interpolate: 0.665664 ms
[GPU] sample::apply_phase_sampled: 0.111648 ms
[GPU] sample_tot: 35.2007 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.22288 ms
[GPU] reduce_chi2: 0.374848 ms
[GPU] chi2_profile::free_all: 0.481024 ms
[GPU] chi2_profile_tot_gputimer: 50.1867 ms
[CPU] chi2_profile_tot: 50.2119 ms

[GPU] chi2_profile::malloc_fint: 0.720224 ms
[GPU] chi2_profile::copy_observations: 8.56336 ms
[GPU] create_image_d::malloc_image: 0.896352 ms
[GPU] create_image_d::memset: 3.54365 ms
[GPU] create_image_d::malloc_ints: 0.65856 ms
[GPU] create_image_d::copy_ints_H->D: 0.011744 ms
[GPU] create_image_d::sweep: 0.052896 ms
[GPU] create_image_d::central_pixel: 0.00912 ms
[GPU] create_image_d::free_ints: 0.076 ms
[GPU] create_image: 5.34214 ms
[GPU] sample::copy_uv_H->D: 6.73091 ms
[GPU] sample::copy_uvrot_D->D: 0.086784 ms
[GPU] sample::1st_shift: 8.04131 ms
[GPU] sample::FFT: 13.9159 ms
[GPU] sample::2nd_shift: 4.85296 ms
[GPU] sample::interpolate: 0.663008 ms
[GPU] sample::apply_phase_sampled: 0.110336 ms
[GPU] sample_tot: 34.7436 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121344 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.167776 ms
[GPU] reduce_chi2: 0.322688 ms
[GPU] chi2_profile::free_all: 0.435584 ms
[GPU] chi2_profile_tot_gputimer: 50.2381 ms
[CPU] chi2_profile_tot: 50.2609 ms

[GPU] chi2_profile::malloc_fint: 0.668864 ms
[GPU] chi2_profile::copy_observations: 7.03635 ms
[GPU] create_image_d::malloc_image: 0.922944 ms
[GPU] create_image_d::memset: 3.54122 ms
[GPU] create_image_d::malloc_ints: 0.641888 ms
[GPU] create_image_d::copy_ints_H->D: 0.011776 ms
[GPU] create_image_d::sweep: 0.049856 ms
[GPU] create_image_d::central_pixel: 0.010112 ms
[GPU] create_image_d::free_ints: 0.07424 ms
[GPU] create_image: 5.3463 ms
[GPU] sample::copy_uv_H->D: 6.07085 ms
[GPU] sample::copy_uvrot_D->D: 0.087392 ms
[GPU] sample::1st_shift: 8.0064 ms
[GPU] sample::FFT: 14.0083 ms
[GPU] sample::2nd_shift: 4.85242 ms
[GPU] sample::interpolate: 0.66368 ms
[GPU] sample::apply_phase_sampled: 0.110496 ms
[GPU] sample_tot: 34.1581 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.126464 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.166784 ms
[GPU] reduce_chi2: 0.322016 ms
[GPU] chi2_profile::free_all: 0.440448 ms
[GPU] chi2_profile_tot_gputimer: 48.074 ms
[CPU] chi2_profile_tot: 48.0929 ms

[GPU] chi2_profile::malloc_fint: 0.695808 ms
[GPU] chi2_profile::copy_observations: 6.50579 ms
[GPU] create_image_d::malloc_image: 0.910144 ms
[GPU] create_image_d::memset: 3.54093 ms
[GPU] create_image_d::malloc_ints: 0.641344 ms
[GPU] create_image_d::copy_ints_H->D: 0.011328 ms
[GPU] create_image_d::sweep: 0.050016 ms
[GPU] create_image_d::central_pixel: 0.010496 ms
[GPU] create_image_d::free_ints: 0.079584 ms
[GPU] create_image: 5.33734 ms
[GPU] sample::copy_uv_H->D: 5.46189 ms
[GPU] sample::copy_uvrot_D->D: 0.087232 ms
[GPU] sample::1st_shift: 8.01277 ms
[GPU] sample::FFT: 13.8925 ms
[GPU] sample::2nd_shift: 4.84323 ms
[GPU] sample::interpolate: 0.670528 ms
[GPU] sample::apply_phase_sampled: 0.112288 ms
[GPU] sample_tot: 33.4403 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121408 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.16496 ms
[GPU] reduce_chi2: 0.316384 ms
[GPU] chi2_profile::free_all: 0.411584 ms
[GPU] chi2_profile_tot_gputimer: 46.8068 ms
[CPU] chi2_profile_tot: 46.8259 ms

[GPU] chi2_profile::malloc_fint: 0.682368 ms
[GPU] chi2_profile::copy_observations: 6.27174 ms
[GPU] create_image_d::malloc_image: 0.888064 ms
[GPU] create_image_d::memset: 3.54237 ms
[GPU] create_image_d::malloc_ints: 0.637984 ms
[GPU] create_image_d::copy_ints_H->D: 0.011232 ms
[GPU] create_image_d::sweep: 0.05072 ms
[GPU] create_image_d::central_pixel: 0.009664 ms
[GPU] create_image_d::free_ints: 0.073312 ms
[GPU] create_image: 5.30525 ms
[GPU] sample::copy_uv_H->D: 5.32144 ms
[GPU] sample::copy_uvrot_D->D: 0.091648 ms
[GPU] sample::1st_shift: 8.02106 ms
[GPU] sample::FFT: 13.9641 ms
[GPU] sample::2nd_shift: 4.8385 ms
[GPU] sample::interpolate: 0.660768 ms
[GPU] sample::apply_phase_sampled: 0.107392 ms
[GPU] sample_tot: 33.3673 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122336 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.167008 ms
[GPU] reduce_chi2: 0.318656 ms
[GPU] chi2_profile::free_all: 0.908992 ms
[GPU] chi2_profile_tot_gputimer: 46.9591 ms
[CPU] chi2_profile_tot: 46.9791 ms

[GPU] chi2_profile::malloc_fint: 0.677152 ms
[GPU] chi2_profile::copy_observations: 6.14262 ms
[GPU] create_image_d::malloc_image: 0.981408 ms
[GPU] create_image_d::memset: 3.54278 ms
[GPU] create_image_d::malloc_ints: 0.628576 ms
[GPU] create_image_d::copy_ints_H->D: 0.0112 ms
[GPU] create_image_d::sweep: 0.050368 ms
[GPU] create_image_d::central_pixel: 0.007968 ms
[GPU] create_image_d::free_ints: 0.074176 ms
[GPU] create_image: 5.40342 ms
[GPU] sample::copy_uv_H->D: 5.13152 ms
[GPU] sample::copy_uvrot_D->D: 0.08768 ms
[GPU] sample::1st_shift: 8.02333 ms
[GPU] sample::FFT: 13.9428 ms
[GPU] sample::2nd_shift: 4.83334 ms
[GPU] sample::interpolate: 0.664832 ms
[GPU] sample::apply_phase_sampled: 0.109568 ms
[GPU] sample_tot: 33.145 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.129248 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.163584 ms
[GPU] reduce_chi2: 0.323424 ms
[GPU] chi2_profile::free_all: 0.412064 ms
[GPU] chi2_profile_tot_gputimer: 46.2043 ms
[CPU] chi2_profile_tot: 46.2236 ms

[GPU] chi2_profile::malloc_fint: 0.66944 ms
[GPU] chi2_profile::copy_observations: 6.2904 ms
[GPU] create_image_d::malloc_image: 0.895264 ms
[GPU] create_image_d::memset: 3.54154 ms
[GPU] create_image_d::malloc_ints: 0.653088 ms
[GPU] create_image_d::copy_ints_H->D: 0.011264 ms
[GPU] create_image_d::sweep: 0.058016 ms
[GPU] create_image_d::central_pixel: 0.008928 ms
[GPU] create_image_d::free_ints: 0.075552 ms
[GPU] create_image: 5.33798 ms
[GPU] sample::copy_uv_H->D: 5.27773 ms
[GPU] sample::copy_uvrot_D->D: 0.087776 ms
[GPU] sample::1st_shift: 8.06349 ms
[GPU] sample::FFT: 14.7352 ms
[GPU] sample::2nd_shift: 4.86758 ms
[GPU] sample::interpolate: 0.663648 ms
[GPU] sample::apply_phase_sampled: 0.109088 ms
[GPU] sample_tot: 34.1828 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.1728 ms
[GPU] reduce_chi2: 0.323808 ms
[GPU] chi2_profile::free_all: 0.428512 ms
[GPU] chi2_profile_tot_gputimer: 47.3362 ms
[CPU] chi2_profile_tot: 47.3554 ms

[GPU] chi2_profile::malloc_fint: 0.674112 ms
[GPU] chi2_profile::copy_observations: 6.65603 ms
[GPU] create_image_d::malloc_image: 0.895168 ms
[GPU] create_image_d::memset: 3.5433 ms
[GPU] create_image_d::malloc_ints: 0.640608 ms
[GPU] create_image_d::copy_ints_H->D: 0.01152 ms
[GPU] create_image_d::sweep: 0.051456 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.075008 ms
[GPU] create_image: 5.32314 ms
[GPU] sample::copy_uv_H->D: 6.00486 ms
[GPU] sample::copy_uvrot_D->D: 0.10016 ms
[GPU] sample::1st_shift: 8.02262 ms
[GPU] sample::FFT: 14.0939 ms
[GPU] sample::2nd_shift: 4.87034 ms
[GPU] sample::interpolate: 0.672352 ms
[GPU] sample::apply_phase_sampled: 0.111744 ms
[GPU] sample_tot: 34.2933 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.24272 ms
[GPU] reduce_chi2: 0.398336 ms
[GPU] chi2_profile::free_all: 0.453792 ms
[GPU] chi2_profile_tot_gputimer: 47.9108 ms
[CPU] chi2_profile_tot: 47.9322 ms

[GPU] chi2_profile::malloc_fint: 0.700384 ms
[GPU] chi2_profile::copy_observations: 8.21773 ms
[GPU] create_image_d::malloc_image: 0.98 ms
[GPU] create_image_d::memset: 3.55133 ms
[GPU] create_image_d::malloc_ints: 0.68832 ms
[GPU] create_image_d::copy_ints_H->D: 0.012384 ms
[GPU] create_image_d::sweep: 0.0648 ms
[GPU] create_image_d::central_pixel: 0.014688 ms
[GPU] create_image_d::free_ints: 0.127712 ms
[GPU] create_image: 5.55661 ms
[GPU] sample::copy_uv_H->D: 9.35082 ms
[GPU] sample::copy_uvrot_D->D: 0.104512 ms
[GPU] sample::1st_shift: 8.02758 ms
[GPU] sample::FFT: 14.0661 ms
[GPU] sample::2nd_shift: 4.83843 ms
[GPU] sample::interpolate: 0.663296 ms
[GPU] sample::apply_phase_sampled: 0.112256 ms
[GPU] sample_tot: 37.5064 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123712 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.20672 ms
[GPU] reduce_chi2: 0.36016 ms
[GPU] chi2_profile::free_all: 0.433152 ms
[GPU] chi2_profile_tot_gputimer: 52.8891 ms
[CPU] chi2_profile_tot: 52.9113 ms

[GPU] chi2_profile::malloc_fint: 0.728608 ms
[GPU] chi2_profile::copy_observations: 8.27875 ms
[GPU] create_image_d::malloc_image: 0.874976 ms
[GPU] create_image_d::memset: 3.54259 ms
[GPU] create_image_d::malloc_ints: 0.641152 ms
[GPU] create_image_d::copy_ints_H->D: 0.012128 ms
[GPU] create_image_d::sweep: 0.0512 ms
[GPU] create_image_d::central_pixel: 0.008608 ms
[GPU] create_image_d::free_ints: 0.0752 ms
[GPU] create_image: 5.29946 ms
[GPU] sample::copy_uv_H->D: 6.05011 ms
[GPU] sample::copy_uvrot_D->D: 0.08832 ms
[GPU] sample::1st_shift: 8.03149 ms
[GPU] sample::FFT: 13.916 ms
[GPU] sample::2nd_shift: 4.83824 ms
[GPU] sample::interpolate: 0.66224 ms
[GPU] sample::apply_phase_sampled: 0.111904 ms
[GPU] sample_tot: 34.0946 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.169056 ms
[GPU] reduce_chi2: 0.319712 ms
[GPU] chi2_profile::free_all: 0.410464 ms
[GPU] chi2_profile_tot_gputimer: 49.2332 ms
[CPU] chi2_profile_tot: 49.2526 ms

[GPU] chi2_profile::malloc_fint: 0.710432 ms
[GPU] chi2_profile::copy_observations: 7.06595 ms
[GPU] create_image_d::malloc_image: 0.925728 ms
[GPU] create_image_d::memset: 3.5407 ms
[GPU] create_image_d::malloc_ints: 0.637888 ms
[GPU] create_image_d::copy_ints_H->D: 0.011616 ms
[GPU] create_image_d::sweep: 0.049728 ms
[GPU] create_image_d::central_pixel: 0.007808 ms
[GPU] create_image_d::free_ints: 0.105984 ms
[GPU] create_image: 5.37309 ms
[GPU] sample::copy_uv_H->D: 5.4023 ms
[GPU] sample::copy_uvrot_D->D: 0.101216 ms
[GPU] sample::1st_shift: 8.01466 ms
[GPU] sample::FFT: 13.962 ms
[GPU] sample::2nd_shift: 4.83053 ms
[GPU] sample::interpolate: 0.664608 ms
[GPU] sample::apply_phase_sampled: 0.110464 ms
[GPU] sample_tot: 33.4291 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.1688 ms
[GPU] reduce_chi2: 0.323328 ms
[GPU] chi2_profile::free_all: 0.429696 ms
[GPU] chi2_profile_tot_gputimer: 47.4331 ms
[CPU] chi2_profile_tot: 47.4526 ms

[GPU] chi2_profile::malloc_fint: 0.712576 ms
[GPU] chi2_profile::copy_observations: 6.22192 ms
[GPU] create_image_d::malloc_image: 0.945504 ms
[GPU] create_image_d::memset: 3.54074 ms
[GPU] create_image_d::malloc_ints: 0.678944 ms
[GPU] create_image_d::copy_ints_H->D: 0.01152 ms
[GPU] create_image_d::sweep: 0.051872 ms
[GPU] create_image_d::central_pixel: 0.009856 ms
[GPU] create_image_d::free_ints: 0.074304 ms
[GPU] create_image: 5.40618 ms
[GPU] sample::copy_uv_H->D: 5.23552 ms
[GPU] sample::copy_uvrot_D->D: 0.086816 ms
[GPU] sample::1st_shift: 8.03078 ms
[GPU] sample::FFT: 13.9219 ms
[GPU] sample::2nd_shift: 4.85616 ms
[GPU] sample::interpolate: 0.663808 ms
[GPU] sample::apply_phase_sampled: 0.107584 ms
[GPU] sample_tot: 33.2487 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122208 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.163264 ms
[GPU] reduce_chi2: 0.314496 ms
[GPU] chi2_profile::free_all: 0.411232 ms
[GPU] chi2_profile_tot_gputimer: 46.4157 ms
[CPU] chi2_profile_tot: 46.4348 ms

[GPU] chi2_profile::malloc_fint: 0.70368 ms
[GPU] chi2_profile::copy_observations: 6.12307 ms
[GPU] create_image_d::malloc_image: 0.88128 ms
[GPU] create_image_d::memset: 3.5409 ms
[GPU] create_image_d::malloc_ints: 0.64192 ms
[GPU] create_image_d::copy_ints_H->D: 0.011392 ms
[GPU] create_image_d::sweep: 0.049536 ms
[GPU] create_image_d::central_pixel: 0.009408 ms
[GPU] create_image_d::free_ints: 0.074208 ms
[GPU] create_image: 5.29965 ms
[GPU] sample::copy_uv_H->D: 5.25395 ms
[GPU] sample::copy_uvrot_D->D: 0.087232 ms
[GPU] sample::1st_shift: 8.03312 ms
[GPU] sample::FFT: 13.9561 ms
[GPU] sample::2nd_shift: 4.85251 ms
[GPU] sample::interpolate: 0.664032 ms
[GPU] sample::apply_phase_sampled: 0.113536 ms
[GPU] sample_tot: 33.3256 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.164992 ms
[GPU] reduce_chi2: 0.316224 ms
[GPU] chi2_profile::free_all: 0.42384 ms
[GPU] chi2_profile_tot_gputimer: 46.2965 ms
[CPU] chi2_profile_tot: 46.315 ms

[GPU] chi2_profile::malloc_fint: 0.74304 ms
[GPU] chi2_profile::copy_observations: 6.13184 ms
[GPU] create_image_d::malloc_image: 0.882432 ms
[GPU] create_image_d::memset: 3.54118 ms
[GPU] create_image_d::malloc_ints: 0.639392 ms
[GPU] create_image_d::copy_ints_H->D: 0.011008 ms
[GPU] create_image_d::sweep: 0.0488 ms
[GPU] create_image_d::central_pixel: 0.008512 ms
[GPU] create_image_d::free_ints: 0.074208 ms
[GPU] create_image: 5.296 ms
[GPU] sample::copy_uv_H->D: 5.14586 ms
[GPU] sample::copy_uvrot_D->D: 0.086528 ms
[GPU] sample::1st_shift: 8.02403 ms
[GPU] sample::FFT: 14.03 ms
[GPU] sample::2nd_shift: 4.86557 ms
[GPU] sample::interpolate: 0.65744 ms
[GPU] sample::apply_phase_sampled: 0.113024 ms
[GPU] sample_tot: 33.2718 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.131968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.167808 ms
[GPU] reduce_chi2: 0.328672 ms
[GPU] chi2_profile::free_all: 0.41168 ms
[GPU] chi2_profile_tot_gputimer: 46.3149 ms
[CPU] chi2_profile_tot: 46.3336 ms

[GPU] chi2_profile::malloc_fint: 0.691648 ms
[GPU] chi2_profile::copy_observations: 6.22154 ms
[GPU] create_image_d::malloc_image: 0.889696 ms
[GPU] create_image_d::memset: 3.54365 ms
[GPU] create_image_d::malloc_ints: 0.60208 ms
[GPU] create_image_d::copy_ints_H->D: 0.0112 ms
[GPU] create_image_d::sweep: 0.04992 ms
[GPU] create_image_d::central_pixel: 0.008384 ms
[GPU] create_image_d::free_ints: 0.091008 ms
[GPU] create_image: 5.31875 ms
[GPU] sample::copy_uv_H->D: 5.20518 ms
[GPU] sample::copy_uvrot_D->D: 0.08864 ms
[GPU] sample::1st_shift: 8.03184 ms
[GPU] sample::FFT: 13.9273 ms
[GPU] sample::2nd_shift: 4.8551 ms
[GPU] sample::interpolate: 0.6632 ms
[GPU] sample::apply_phase_sampled: 0.110272 ms
[GPU] sample_tot: 33.2392 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17712 ms
[GPU] reduce_chi2: 0.32768 ms
[GPU] chi2_profile::free_all: 0.425728 ms
[GPU] chi2_profile_tot_gputimer: 46.3268 ms
[CPU] chi2_profile_tot: 46.3467 ms

[GPU] chi2_profile::malloc_fint: 0.677696 ms
[GPU] chi2_profile::copy_observations: 6.58464 ms
[GPU] create_image_d::malloc_image: 0.929792 ms
[GPU] create_image_d::memset: 3.54179 ms
[GPU] create_image_d::malloc_ints: 0.639104 ms
[GPU] create_image_d::copy_ints_H->D: 0.01152 ms
[GPU] create_image_d::sweep: 0.052192 ms
[GPU] create_image_d::central_pixel: 0.008608 ms
[GPU] create_image_d::free_ints: 0.07856 ms
[GPU] create_image: 5.35542 ms
[GPU] sample::copy_uv_H->D: 6.75482 ms
[GPU] sample::copy_uvrot_D->D: 0.091328 ms
[GPU] sample::1st_shift: 8.03504 ms
[GPU] sample::FFT: 14.1262 ms
[GPU] sample::2nd_shift: 4.8593 ms
[GPU] sample::interpolate: 0.66336 ms
[GPU] sample::apply_phase_sampled: 0.112032 ms
[GPU] sample_tot: 35.0137 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12208 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.218528 ms
[GPU] reduce_chi2: 0.37296 ms
[GPU] chi2_profile::free_all: 0.488128 ms
[GPU] chi2_profile_tot_gputimer: 48.5991 ms
[CPU] chi2_profile_tot: 48.6206 ms

[GPU] chi2_profile::malloc_fint: 0.713664 ms
[GPU] chi2_profile::copy_observations: 8.45702 ms
[GPU] create_image_d::malloc_image: 0.938176 ms
[GPU] create_image_d::memset: 3.54826 ms
[GPU] create_image_d::malloc_ints: 0.646368 ms
[GPU] create_image_d::copy_ints_H->D: 0.011552 ms
[GPU] create_image_d::sweep: 0.05376 ms
[GPU] create_image_d::central_pixel: 0.010912 ms
[GPU] create_image_d::free_ints: 0.088192 ms
[GPU] create_image: 5.39222 ms
[GPU] sample::copy_uv_H->D: 6.81306 ms
[GPU] sample::copy_uvrot_D->D: 0.092096 ms
[GPU] sample::1st_shift: 8.00576 ms
[GPU] sample::FFT: 14.0598 ms
[GPU] sample::2nd_shift: 4.84701 ms
[GPU] sample::interpolate: 0.664128 ms
[GPU] sample::apply_phase_sampled: 0.111328 ms
[GPU] sample_tot: 34.9365 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122304 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.200832 ms
[GPU] reduce_chi2: 0.352192 ms
[GPU] chi2_profile::free_all: 0.45328 ms
[GPU] chi2_profile_tot_gputimer: 50.4107 ms
[CPU] chi2_profile_tot: 50.4319 ms

[GPU] chi2_profile::malloc_fint: 0.680192 ms
[GPU] chi2_profile::copy_observations: 7.15427 ms
[GPU] create_image_d::malloc_image: 0.894048 ms
[GPU] create_image_d::memset: 3.54106 ms
[GPU] create_image_d::malloc_ints: 0.650496 ms
[GPU] create_image_d::copy_ints_H->D: 0.012288 ms
[GPU] create_image_d::sweep: 0.050912 ms
[GPU] create_image_d::central_pixel: 0.009472 ms
[GPU] create_image_d::free_ints: 0.074464 ms
[GPU] create_image: 5.32435 ms
[GPU] sample::copy_uv_H->D: 5.68307 ms
[GPU] sample::copy_uvrot_D->D: 0.086752 ms
[GPU] sample::1st_shift: 8.01859 ms
[GPU] sample::FFT: 13.9055 ms
[GPU] sample::2nd_shift: 4.84493 ms
[GPU] sample::interpolate: 0.664576 ms
[GPU] sample::apply_phase_sampled: 0.107648 ms
[GPU] sample_tot: 33.6572 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.58112 ms
[GPU] reduce_chi2: 0.734208 ms
[GPU] chi2_profile::free_all: 0.463488 ms
[GPU] chi2_profile_tot_gputimer: 48.1154 ms
[CPU] chi2_profile_tot: 48.1344 ms

[GPU] chi2_profile::malloc_fint: 0.684096 ms
[GPU] chi2_profile::copy_observations: 6.58358 ms
[GPU] create_image_d::malloc_image: 0.881568 ms
[GPU] create_image_d::memset: 3.54269 ms
[GPU] create_image_d::malloc_ints: 0.67712 ms
[GPU] create_image_d::copy_ints_H->D: 0.011232 ms
[GPU] create_image_d::sweep: 0.051904 ms
[GPU] create_image_d::central_pixel: 0.008128 ms
[GPU] create_image_d::free_ints: 0.09024 ms
[GPU] create_image: 5.37709 ms
[GPU] sample::copy_uv_H->D: 5.47152 ms
[GPU] sample::copy_uvrot_D->D: 0.087968 ms
[GPU] sample::1st_shift: 8.00976 ms
[GPU] sample::FFT: 13.9521 ms
[GPU] sample::2nd_shift: 4.84224 ms
[GPU] sample::interpolate: 0.660032 ms
[GPU] sample::apply_phase_sampled: 0.109696 ms
[GPU] sample_tot: 33.5002 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.168128 ms
[GPU] reduce_chi2: 0.329952 ms
[GPU] chi2_profile::free_all: 0.410912 ms
[GPU] chi2_profile_tot_gputimer: 47.002 ms
[CPU] chi2_profile_tot: 47.0213 ms

[GPU] chi2_profile::malloc_fint: 0.668288 ms
[GPU] chi2_profile::copy_observations: 6.30781 ms
[GPU] create_image_d::malloc_image: 0.989664 ms
[GPU] create_image_d::memset: 3.54115 ms
[GPU] create_image_d::malloc_ints: 0.639744 ms
[GPU] create_image_d::copy_ints_H->D: 0.0112 ms
[GPU] create_image_d::sweep: 0.051008 ms
[GPU] create_image_d::central_pixel: 0.007136 ms
[GPU] create_image_d::free_ints: 0.075648 ms
[GPU] create_image: 5.40883 ms
[GPU] sample::copy_uv_H->D: 5.24307 ms
[GPU] sample::copy_uvrot_D->D: 0.086816 ms
[GPU] sample::1st_shift: 8.03171 ms
[GPU] sample::FFT: 14.0134 ms
[GPU] sample::2nd_shift: 4.8392 ms
[GPU] sample::interpolate: 0.66384 ms
[GPU] sample::apply_phase_sampled: 0.110912 ms
[GPU] sample_tot: 33.3319 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121216 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.164768 ms
[GPU] reduce_chi2: 0.314656 ms
[GPU] chi2_profile::free_all: 0.435616 ms
[GPU] chi2_profile_tot_gputimer: 46.5705 ms
[CPU] chi2_profile_tot: 46.591 ms
8192	1.000000e+06	float64	None	32	9.113464e-01	4.796560e-02	1.759770e-03	4.630017e-02
# |--> timings: [0.050330162048339844, 0.05044102668762207, 0.048169851303100586, 0.04690718650817871, 0.047068119049072266, 0.04630017280578613, 0.04742789268493652, 0.04803895950317383, 0.05307197570800781, 0.0493779182434082, 0.047518014907836914, 0.046499013900756836, 0.04637789726257324, 0.04641413688659668, 0.04643106460571289, 0.04874110221862793, 0.05057501792907715, 0.04824209213256836, 0.047091007232666016, 0.04665398597717285]

[CPU] chi2_profile::malloc_fint: 0.007931 ms
[CPU] create_image: 179.475 ms
[CPU] sample::1st_shift: 99.4386 ms
[CPU] sample::FFT: 1082.34 ms
[CPU] sample::2nd_shift: 109.245 ms
[CPU] sample::interpolate: 232.609 ms
[CPU] sample::apply_phase_sampled: 73.0185 ms
[CPU] sample_tot: 1606.96 ms
[CPU] sample_profile_tot: 1788.64 ms
[CPU] diff_weighted: 9.66317 ms
[CPU] reduce_chi2_tot: 14.3994 ms
[CPU] chi2_profile::free_fint: 0.531618 ms
[CPU] chi2_profile_tot: 1803.61 ms

[CPU] chi2_profile::malloc_fint: 0.017475 ms
[CPU] create_image: 178.296 ms
[CPU] sample::1st_shift: 102.551 ms
[CPU] sample::FFT: 1074.18 ms
[CPU] sample::2nd_shift: 105.538 ms
[CPU] sample::interpolate: 237.847 ms
[CPU] sample::apply_phase_sampled: 72.981 ms
[CPU] sample_tot: 1602.05 ms
[CPU] sample_profile_tot: 1782.61 ms
[CPU] diff_weighted: 9.67981 ms
[CPU] reduce_chi2_tot: 14.3611 ms
[CPU] chi2_profile::free_fint: 0.423193 ms
[CPU] chi2_profile_tot: 1797.43 ms

[CPU] chi2_profile::malloc_fint: 0.01553 ms
[CPU] create_image: 176.474 ms
[CPU] sample::1st_shift: 100.745 ms
[CPU] sample::FFT: 1056.84 ms
[CPU] sample::2nd_shift: 109.646 ms
[CPU] sample::interpolate: 224.832 ms
[CPU] sample::apply_phase_sampled: 67.7786 ms
[CPU] sample_tot: 1569.6 ms
[CPU] sample_profile_tot: 1748.5 ms
[CPU] diff_weighted: 8.31267 ms
[CPU] reduce_chi2_tot: 12.6581 ms
[CPU] chi2_profile::free_fint: 0.386931 ms
[CPU] chi2_profile_tot: 1761.59 ms

[CPU] chi2_profile::malloc_fint: 0.028194 ms
[CPU] create_image: 177.887 ms
[CPU] sample::1st_shift: 96.3802 ms
[CPU] sample::FFT: 1046.2 ms
[CPU] sample::2nd_shift: 104.854 ms
[CPU] sample::interpolate: 234.698 ms
[CPU] sample::apply_phase_sampled: 68.3194 ms
[CPU] sample_tot: 1558.9 ms
[CPU] sample_profile_tot: 1739.02 ms
[CPU] diff_weighted: 8.32626 ms
[CPU] reduce_chi2_tot: 12.7567 ms
[CPU] chi2_profile::free_fint: 0.433045 ms
[CPU] chi2_profile_tot: 1752.26 ms

[CPU] chi2_profile::malloc_fint: 0.015767 ms
[CPU] create_image: 174.613 ms
[CPU] sample::1st_shift: 97.3964 ms
[CPU] sample::FFT: 1037.89 ms
[CPU] sample::2nd_shift: 108.742 ms
[CPU] sample::interpolate: 232.122 ms
[CPU] sample::apply_phase_sampled: 68.3883 ms
[CPU] sample_tot: 1553.08 ms
[CPU] sample_profile_tot: 1729.95 ms
[CPU] diff_weighted: 8.11063 ms
[CPU] reduce_chi2_tot: 12.4739 ms
[CPU] chi2_profile::free_fint: 0.403573 ms
[CPU] chi2_profile_tot: 1742.86 ms

[CPU] chi2_profile::malloc_fint: 0.029224 ms
[CPU] create_image: 174.189 ms
[CPU] sample::1st_shift: 99.3254 ms
[CPU] sample::FFT: 1046.29 ms
[CPU] sample::2nd_shift: 106.247 ms
[CPU] sample::interpolate: 228.562 ms
[CPU] sample::apply_phase_sampled: 68.3178 ms
[CPU] sample_tot: 1557.19 ms
[CPU] sample_profile_tot: 1733.64 ms
[CPU] diff_weighted: 8.17002 ms
[CPU] reduce_chi2_tot: 12.5361 ms
[CPU] chi2_profile::free_fint: 0.383159 ms
[CPU] chi2_profile_tot: 1746.61 ms

[CPU] chi2_profile::malloc_fint: 0.0198 ms
[CPU] create_image: 174.031 ms
[CPU] sample::1st_shift: 97.1532 ms
[CPU] sample::FFT: 1052.98 ms
[CPU] sample::2nd_shift: 105.847 ms
[CPU] sample::interpolate: 232.402 ms
[CPU] sample::apply_phase_sampled: 68.3301 ms
[CPU] sample_tot: 1565.18 ms
[CPU] sample_profile_tot: 1741.49 ms
[CPU] diff_weighted: 8.22643 ms
[CPU] reduce_chi2_tot: 12.6269 ms
[CPU] chi2_profile::free_fint: 0.364726 ms
[CPU] chi2_profile_tot: 1754.52 ms

[CPU] chi2_profile::malloc_fint: 0.030472 ms
[CPU] create_image: 179.495 ms
[CPU] sample::1st_shift: 100.335 ms
[CPU] sample::FFT: 1087.95 ms
[CPU] sample::2nd_shift: 108.243 ms
[CPU] sample::interpolate: 243.545 ms
[CPU] sample::apply_phase_sampled: 88.3951 ms
[CPU] sample_tot: 1639.02 ms
[CPU] sample_profile_tot: 1820.75 ms
[CPU] diff_weighted: 10.8022 ms
[CPU] reduce_chi2_tot: 15.8658 ms
[CPU] chi2_profile::free_fint: 0.401305 ms
[CPU] chi2_profile_tot: 1837.06 ms

[CPU] chi2_profile::malloc_fint: 0.018088 ms
[CPU] create_image: 173.34 ms
[CPU] sample::1st_shift: 104.052 ms
[CPU] sample::FFT: 1007.4 ms
[CPU] sample::2nd_shift: 107.582 ms
[CPU] sample::interpolate: 222.083 ms
[CPU] sample::apply_phase_sampled: 67.7261 ms
[CPU] sample_tot: 1517.41 ms
[CPU] sample_profile_tot: 1693.28 ms
[CPU] diff_weighted: 8.54009 ms
[CPU] reduce_chi2_tot: 13.7917 ms
[CPU] chi2_profile::free_fint: 0.391172 ms
[CPU] chi2_profile_tot: 1707.51 ms

[CPU] chi2_profile::malloc_fint: 0.020465 ms
[CPU] create_image: 171.775 ms
[CPU] sample::1st_shift: 96.8418 ms
[CPU] sample::FFT: 1022.83 ms
[CPU] sample::2nd_shift: 104.44 ms
[CPU] sample::interpolate: 234.922 ms
[CPU] sample::apply_phase_sampled: 67.5179 ms
[CPU] sample_tot: 1535 ms
[CPU] sample_profile_tot: 1709.08 ms
[CPU] diff_weighted: 7.99135 ms
[CPU] reduce_chi2_tot: 12.4549 ms
[CPU] chi2_profile::free_fint: 0.356454 ms
[CPU] chi2_profile_tot: 1721.94 ms

[CPU] chi2_profile::malloc_fint: 0.019228 ms
[CPU] create_image: 168.897 ms
[CPU] sample::1st_shift: 96.76 ms
[CPU] sample::FFT: 1003.57 ms
[CPU] sample::2nd_shift: 105.232 ms
[CPU] sample::interpolate: 223.022 ms
[CPU] sample::apply_phase_sampled: 68.2324 ms
[CPU] sample_tot: 1505.25 ms
[CPU] sample_profile_tot: 1676.58 ms
[CPU] diff_weighted: 8.29405 ms
[CPU] reduce_chi2_tot: 12.7676 ms
[CPU] chi2_profile::free_fint: 0.410474 ms
[CPU] chi2_profile_tot: 1689.79 ms

[CPU] chi2_profile::malloc_fint: 0.018907 ms
[CPU] create_image: 177.638 ms
[CPU] sample::1st_shift: 96.333 ms
[CPU] sample::FFT: 1011.24 ms
[CPU] sample::2nd_shift: 104.493 ms
[CPU] sample::interpolate: 228.923 ms
[CPU] sample::apply_phase_sampled: 67.9547 ms
[CPU] sample_tot: 1517.32 ms
[CPU] sample_profile_tot: 1697.15 ms
[CPU] diff_weighted: 8.21799 ms
[CPU] reduce_chi2_tot: 12.6674 ms
[CPU] chi2_profile::free_fint: 0.362599 ms
[CPU] chi2_profile_tot: 1710.22 ms

[CPU] chi2_profile::malloc_fint: 0.019503 ms
[CPU] create_image: 170.279 ms
[CPU] sample::1st_shift: 97.3087 ms
[CPU] sample::FFT: 1031.43 ms
[CPU] sample::2nd_shift: 104.698 ms
[CPU] sample::interpolate: 230.421 ms
[CPU] sample::apply_phase_sampled: 67.9534 ms
[CPU] sample_tot: 1542.43 ms
[CPU] sample_profile_tot: 1715 ms
[CPU] diff_weighted: 8.11866 ms
[CPU] reduce_chi2_tot: 12.4811 ms
[CPU] chi2_profile::free_fint: 0.379316 ms
[CPU] chi2_profile_tot: 1727.9 ms

[CPU] chi2_profile::malloc_fint: 0.019116 ms
[CPU] create_image: 170.512 ms
[CPU] sample::1st_shift: 99.5206 ms
[CPU] sample::FFT: 1007.55 ms
[CPU] sample::2nd_shift: 107.837 ms
[CPU] sample::interpolate: 224.763 ms
[CPU] sample::apply_phase_sampled: 71.659 ms
[CPU] sample_tot: 1519.81 ms
[CPU] sample_profile_tot: 1692.53 ms
[CPU] diff_weighted: 8.4968 ms
[CPU] reduce_chi2_tot: 13.1959 ms
[CPU] chi2_profile::free_fint: 0.390158 ms
[CPU] chi2_profile_tot: 1706.16 ms

[CPU] chi2_profile::malloc_fint: 0.016608 ms
[CPU] create_image: 174.179 ms
[CPU] sample::1st_shift: 97.2469 ms
[CPU] sample::FFT: 1009 ms
[CPU] sample::2nd_shift: 104.463 ms
[CPU] sample::interpolate: 231.168 ms
[CPU] sample::apply_phase_sampled: 68.8876 ms
[CPU] sample_tot: 1519.37 ms
[CPU] sample_profile_tot: 1695.86 ms
[CPU] diff_weighted: 7.98727 ms
[CPU] reduce_chi2_tot: 12.4466 ms
[CPU] chi2_profile::free_fint: 0.384128 ms
[CPU] chi2_profile_tot: 1708.73 ms

[CPU] chi2_profile::malloc_fint: 0.015973 ms
[CPU] create_image: 169.849 ms
[CPU] sample::1st_shift: 101.478 ms
[CPU] sample::FFT: 1018.47 ms
[CPU] sample::2nd_shift: 106.58 ms
[CPU] sample::interpolate: 222.02 ms
[CPU] sample::apply_phase_sampled: 67.6842 ms
[CPU] sample_tot: 1524.79 ms
[CPU] sample_profile_tot: 1696.9 ms
[CPU] diff_weighted: 8.22269 ms
[CPU] reduce_chi2_tot: 12.7794 ms
[CPU] chi2_profile::free_fint: 0.378389 ms
[CPU] chi2_profile_tot: 1710.1 ms

[CPU] chi2_profile::malloc_fint: 0.016466 ms
[CPU] create_image: 175.208 ms
[CPU] sample::1st_shift: 97.0373 ms
[CPU] sample::FFT: 1009.4 ms
[CPU] sample::2nd_shift: 104.035 ms
[CPU] sample::interpolate: 236.221 ms
[CPU] sample::apply_phase_sampled: 68.3827 ms
[CPU] sample_tot: 1524.62 ms
[CPU] sample_profile_tot: 1702.05 ms
[CPU] diff_weighted: 9.20295 ms
[CPU] reduce_chi2_tot: 13.5492 ms
[CPU] chi2_profile::free_fint: 0.361961 ms
[CPU] chi2_profile_tot: 1716 ms

[CPU] chi2_profile::malloc_fint: 0.014827 ms
[CPU] create_image: 166.762 ms
[CPU] sample::1st_shift: 98.9398 ms
[CPU] sample::FFT: 1006.75 ms
[CPU] sample::2nd_shift: 106.424 ms
[CPU] sample::interpolate: 222.645 ms
[CPU] sample::apply_phase_sampled: 67.8187 ms
[CPU] sample_tot: 1511.15 ms
[CPU] sample_profile_tot: 1680.72 ms
[CPU] diff_weighted: 8.5376 ms
[CPU] reduce_chi2_tot: 13.3091 ms
[CPU] chi2_profile::free_fint: 0.384797 ms
[CPU] chi2_profile_tot: 1694.45 ms

[CPU] chi2_profile::malloc_fint: 0.01691 ms
[CPU] create_image: 174.204 ms
[CPU] sample::1st_shift: 96.4445 ms
[CPU] sample::FFT: 1025.37 ms
[CPU] sample::2nd_shift: 104.183 ms
[CPU] sample::interpolate: 230.093 ms
[CPU] sample::apply_phase_sampled: 67.963 ms
[CPU] sample_tot: 1532.49 ms
[CPU] sample_profile_tot: 1708.88 ms
[CPU] diff_weighted: 8.10847 ms
[CPU] reduce_chi2_tot: 12.5319 ms
[CPU] chi2_profile::free_fint: 0.382803 ms
[CPU] chi2_profile_tot: 1721.84 ms

[CPU] chi2_profile::malloc_fint: 0.016298 ms
[CPU] create_image: 169.571 ms
[CPU] sample::1st_shift: 97.1135 ms
[CPU] sample::FFT: 1008.31 ms
[CPU] sample::2nd_shift: 106.567 ms
[CPU] sample::interpolate: 235.289 ms
[CPU] sample::apply_phase_sampled: 69.8068 ms
[CPU] sample_tot: 1526.19 ms
[CPU] sample_profile_tot: 1697.97 ms
[CPU] diff_weighted: 8.13898 ms
[CPU] reduce_chi2_tot: 12.4866 ms
[CPU] chi2_profile::free_fint: 0.379233 ms
[CPU] chi2_profile_tot: 1710.87 ms
8192	1.000000e+06	float64	1	None	3.292188e+01	1.732731e+00	3.577735e-02	1.690001e+00
# |--> timings: [1.8037450313568115, 1.7976679801940918, 1.7618451118469238, 1.752450942993164, 1.7430460453033447, 1.7468018531799316, 1.754688024520874, 1.837244987487793, 1.7077198028564453, 1.7220878601074219, 1.6900010108947754, 1.7104499340057373, 1.7284669876098633, 1.706362009048462, 1.708899974822998, 1.7102630138397217, 1.716170072555542, 1.6946289539337158, 1.7220158576965332, 1.7110710144042969]

[CPU] chi2_profile::malloc_fint: 0.00722 ms
[CPU] create_image: 171.253 ms
[CPU] sample::1st_shift: 92.4011 ms
[CPU] sample::FFT: 654.585 ms
[CPU] sample::2nd_shift: 85.8031 ms
[CPU] sample::interpolate: 144.37 ms
[CPU] sample::apply_phase_sampled: 57.5204 ms
[CPU] sample_tot: 1044.79 ms
[CPU] sample_profile_tot: 1218.41 ms
[CPU] diff_weighted: 6.17551 ms
[CPU] reduce_chi2_tot: 9.37373 ms
[CPU] chi2_profile::free_fint: 0.006682 ms
[CPU] chi2_profile_tot: 1227.81 ms

[CPU] chi2_profile::malloc_fint: 0.001485 ms
[CPU] create_image: 181.88 ms
[CPU] sample::1st_shift: 93.9018 ms
[CPU] sample::FFT: 612.295 ms
[CPU] sample::2nd_shift: 87.6454 ms
[CPU] sample::interpolate: 155.888 ms
[CPU] sample::apply_phase_sampled: 59.6424 ms
[CPU] sample_tot: 1014.9 ms
[CPU] sample_profile_tot: 1199.86 ms
[CPU] diff_weighted: 5.92096 ms
[CPU] reduce_chi2_tot: 9.11608 ms
[CPU] chi2_profile::free_fint: 0.001052 ms
[CPU] chi2_profile_tot: 1209 ms

[CPU] chi2_profile::malloc_fint: 0.001405 ms
[CPU] create_image: 176.387 ms
[CPU] sample::1st_shift: 93.5716 ms
[CPU] sample::FFT: 600.49 ms
[CPU] sample::2nd_shift: 84.9855 ms
[CPU] sample::interpolate: 148.234 ms
[CPU] sample::apply_phase_sampled: 60.7623 ms
[CPU] sample_tot: 993.513 ms
[CPU] sample_profile_tot: 1172.56 ms
[CPU] diff_weighted: 6.27707 ms
[CPU] reduce_chi2_tot: 9.63728 ms
[CPU] chi2_profile::free_fint: 0.001449 ms
[CPU] chi2_profile_tot: 1182.22 ms

[CPU] chi2_profile::malloc_fint: 0.001117 ms
[CPU] create_image: 182.683 ms
[CPU] sample::1st_shift: 91.9857 ms
[CPU] sample::FFT: 607.954 ms
[CPU] sample::2nd_shift: 76.6448 ms
[CPU] sample::interpolate: 149.369 ms
[CPU] sample::apply_phase_sampled: 38.5762 ms
[CPU] sample_tot: 969.923 ms
[CPU] sample_profile_tot: 1155.2 ms
[CPU] diff_weighted: 6.06637 ms
[CPU] reduce_chi2_tot: 8.63712 ms
[CPU] chi2_profile::free_fint: 0.000675 ms
[CPU] chi2_profile_tot: 1163.85 ms

[CPU] chi2_profile::malloc_fint: 0.000905 ms
[CPU] create_image: 171.253 ms
[CPU] sample::1st_shift: 101.086 ms
[CPU] sample::FFT: 601.849 ms
[CPU] sample::2nd_shift: 87.5574 ms
[CPU] sample::interpolate: 146.165 ms
[CPU] sample::apply_phase_sampled: 63.0433 ms
[CPU] sample_tot: 1009.3 ms
[CPU] sample_profile_tot: 1182.95 ms
[CPU] diff_weighted: 6.19983 ms
[CPU] reduce_chi2_tot: 9.56948 ms
[CPU] chi2_profile::free_fint: 0.005854 ms
[CPU] chi2_profile_tot: 1192.54 ms

[CPU] chi2_profile::malloc_fint: 0.00162 ms
[CPU] create_image: 178.317 ms
[CPU] sample::1st_shift: 97.1851 ms
[CPU] sample::FFT: 688.344 ms
[CPU] sample::2nd_shift: 78.7016 ms
[CPU] sample::interpolate: 143.815 ms
[CPU] sample::apply_phase_sampled: 64.3155 ms
[CPU] sample_tot: 1079.78 ms
[CPU] sample_profile_tot: 1260.82 ms
[CPU] diff_weighted: 15.0862 ms
[CPU] reduce_chi2_tot: 19.0477 ms
[CPU] chi2_profile::free_fint: 0.003886 ms
[CPU] chi2_profile_tot: 1279.9 ms

[CPU] chi2_profile::malloc_fint: 0.001325 ms
[CPU] create_image: 192.876 ms
[CPU] sample::1st_shift: 94.887 ms
[CPU] sample::FFT: 594.495 ms
[CPU] sample::2nd_shift: 84.1786 ms
[CPU] sample::interpolate: 159.137 ms
[CPU] sample::apply_phase_sampled: 62.2238 ms
[CPU] sample_tot: 1002.77 ms
[CPU] sample_profile_tot: 1198.3 ms
[CPU] diff_weighted: 10.9609 ms
[CPU] reduce_chi2_tot: 15.4443 ms
[CPU] chi2_profile::free_fint: 0.005111 ms
[CPU] chi2_profile_tot: 1213.77 ms

[CPU] chi2_profile::malloc_fint: 0.001522 ms
[CPU] create_image: 178.836 ms
[CPU] sample::1st_shift: 96.7129 ms
[CPU] sample::FFT: 596.025 ms
[CPU] sample::2nd_shift: 87.4079 ms
[CPU] sample::interpolate: 156.021 ms
[CPU] sample::apply_phase_sampled: 60.3786 ms
[CPU] sample_tot: 1001.73 ms
[CPU] sample_profile_tot: 1183.01 ms
[CPU] diff_weighted: 5.9129 ms
[CPU] reduce_chi2_tot: 9.11473 ms
[CPU] chi2_profile::free_fint: 0.00143 ms
[CPU] chi2_profile_tot: 1192.14 ms

[CPU] chi2_profile::malloc_fint: 0.001419 ms
[CPU] create_image: 180.651 ms
[CPU] sample::1st_shift: 94.152 ms
[CPU] sample::FFT: 597.555 ms
[CPU] sample::2nd_shift: 86.2964 ms
[CPU] sample::interpolate: 144.111 ms
[CPU] sample::apply_phase_sampled: 38.2228 ms
[CPU] sample_tot: 967.861 ms
[CPU] sample_profile_tot: 1151.09 ms
[CPU] diff_weighted: 5.70264 ms
[CPU] reduce_chi2_tot: 8.26807 ms
[CPU] chi2_profile::free_fint: 0.003423 ms
[CPU] chi2_profile_tot: 1159.38 ms

[CPU] chi2_profile::malloc_fint: 0.001233 ms
[CPU] create_image: 175.728 ms
[CPU] sample::1st_shift: 94.2159 ms
[CPU] sample::FFT: 596.328 ms
[CPU] sample::2nd_shift: 85.2554 ms
[CPU] sample::interpolate: 122.039 ms
[CPU] sample::apply_phase_sampled: 45.4207 ms
[CPU] sample_tot: 950.301 ms
[CPU] sample_profile_tot: 1128.65 ms
[CPU] diff_weighted: 6.44355 ms
[CPU] reduce_chi2_tot: 9.39417 ms
[CPU] chi2_profile::free_fint: 0.004786 ms
[CPU] chi2_profile_tot: 1138.07 ms

[CPU] chi2_profile::malloc_fint: 0.001229 ms
[CPU] create_image: 176.545 ms
[CPU] sample::1st_shift: 72.741 ms
[CPU] sample::FFT: 612.916 ms
[CPU] sample::2nd_shift: 78.048 ms
[CPU] sample::interpolate: 117.207 ms
[CPU] sample::apply_phase_sampled: 37.0938 ms
[CPU] sample_tot: 923.452 ms
[CPU] sample_profile_tot: 1102.31 ms
[CPU] diff_weighted: 5.10294 ms
[CPU] reduce_chi2_tot: 7.53819 ms
[CPU] chi2_profile::free_fint: 0.001161 ms
[CPU] chi2_profile_tot: 1109.88 ms

[CPU] chi2_profile::malloc_fint: 0.001192 ms
[CPU] create_image: 172.941 ms
[CPU] sample::1st_shift: 74.556 ms
[CPU] sample::FFT: 547.524 ms
[CPU] sample::2nd_shift: 69.2122 ms
[CPU] sample::interpolate: 116.24 ms
[CPU] sample::apply_phase_sampled: 36.6417 ms
[CPU] sample_tot: 849.198 ms
[CPU] sample_profile_tot: 1024.55 ms
[CPU] diff_weighted: 5.81722 ms
[CPU] reduce_chi2_tot: 8.20801 ms
[CPU] chi2_profile::free_fint: 0.012049 ms
[CPU] chi2_profile_tot: 1032.79 ms

[CPU] chi2_profile::malloc_fint: 0.001165 ms
[CPU] create_image: 175.626 ms
[CPU] sample::1st_shift: 73.1234 ms
[CPU] sample::FFT: 551.185 ms
[CPU] sample::2nd_shift: 68.725 ms
[CPU] sample::interpolate: 117.142 ms
[CPU] sample::apply_phase_sampled: 36.3418 ms
[CPU] sample_tot: 854.297 ms
[CPU] sample_profile_tot: 1032.15 ms
[CPU] diff_weighted: 6.11147 ms
[CPU] reduce_chi2_tot: 8.53446 ms
[CPU] chi2_profile::free_fint: 0.000997001 ms
[CPU] chi2_profile_tot: 1040.71 ms

[CPU] chi2_profile::malloc_fint: 0.001239 ms
[CPU] create_image: 176.27 ms
[CPU] sample::1st_shift: 68.7283 ms
[CPU] sample::FFT: 529.693 ms
[CPU] sample::2nd_shift: 70.0174 ms
[CPU] sample::interpolate: 112.853 ms
[CPU] sample::apply_phase_sampled: 36.2488 ms
[CPU] sample_tot: 822.786 ms
[CPU] sample_profile_tot: 1001.31 ms
[CPU] diff_weighted: 4.79381 ms
[CPU] reduce_chi2_tot: 7.15189 ms
[CPU] chi2_profile::free_fint: 0.001444 ms
[CPU] chi2_profile_tot: 1008.48 ms

[CPU] chi2_profile::malloc_fint: 0.001043 ms
[CPU] create_image: 171.435 ms
[CPU] sample::1st_shift: 73.7577 ms
[CPU] sample::FFT: 542.912 ms
[CPU] sample::2nd_shift: 70.0367 ms
[CPU] sample::interpolate: 116.29 ms
[CPU] sample::apply_phase_sampled: 36.2885 ms
[CPU] sample_tot: 844.485 ms
[CPU] sample_profile_tot: 1018.19 ms
[CPU] diff_weighted: 5.35024 ms
[CPU] reduce_chi2_tot: 7.81861 ms
[CPU] chi2_profile::free_fint: 0.013524 ms
[CPU] chi2_profile_tot: 1026.04 ms

[CPU] chi2_profile::malloc_fint: 0.001514 ms
[CPU] create_image: 173.28 ms
[CPU] sample::1st_shift: 76.801 ms
[CPU] sample::FFT: 547.991 ms
[CPU] sample::2nd_shift: 68.2477 ms
[CPU] sample::interpolate: 112.597 ms
[CPU] sample::apply_phase_sampled: 36.9324 ms
[CPU] sample_tot: 848.05 ms
[CPU] sample_profile_tot: 1023.73 ms
[CPU] diff_weighted: 4.92689 ms
[CPU] reduce_chi2_tot: 7.53448 ms
[CPU] chi2_profile::free_fint: 0.001839 ms
[CPU] chi2_profile_tot: 1031.3 ms

[CPU] chi2_profile::malloc_fint: 0.001478 ms
[CPU] create_image: 172.399 ms
[CPU] sample::1st_shift: 73.3441 ms
[CPU] sample::FFT: 644.513 ms
[CPU] sample::2nd_shift: 87.2464 ms
[CPU] sample::interpolate: 137.253 ms
[CPU] sample::apply_phase_sampled: 39.0635 ms
[CPU] sample_tot: 986.785 ms
[CPU] sample_profile_tot: 1161.79 ms
[CPU] diff_weighted: 5.4968 ms
[CPU] reduce_chi2_tot: 8.05262 ms
[CPU] chi2_profile::free_fint: 0.001039 ms
[CPU] chi2_profile_tot: 1169.86 ms

[CPU] chi2_profile::malloc_fint: 0.001515 ms
[CPU] create_image: 171.028 ms
[CPU] sample::1st_shift: 93.9759 ms
[CPU] sample::FFT: 593.375 ms
[CPU] sample::2nd_shift: 86.4078 ms
[CPU] sample::interpolate: 135.208 ms
[CPU] sample::apply_phase_sampled: 39.2345 ms
[CPU] sample_tot: 955.44 ms
[CPU] sample_profile_tot: 1129.06 ms
[CPU] diff_weighted: 10.6212 ms
[CPU] reduce_chi2_tot: 15.8038 ms
[CPU] chi2_profile::free_fint: 0.000943999 ms
[CPU] chi2_profile_tot: 1144.89 ms

[CPU] chi2_profile::malloc_fint: 0.001128 ms
[CPU] create_image: 175.688 ms
[CPU] sample::1st_shift: 95.2255 ms
[CPU] sample::FFT: 657.484 ms
[CPU] sample::2nd_shift: 92.8988 ms
[CPU] sample::interpolate: 163.432 ms
[CPU] sample::apply_phase_sampled: 64.8048 ms
[CPU] sample_tot: 1080.74 ms
[CPU] sample_profile_tot: 1259.53 ms
[CPU] diff_weighted: 7.83252 ms
[CPU] reduce_chi2_tot: 11.1202 ms
[CPU] chi2_profile::free_fint: 0.001749 ms
[CPU] chi2_profile_tot: 1270.7 ms

[CPU] chi2_profile::malloc_fint: 0.001606 ms
[CPU] create_image: 178.969 ms
[CPU] sample::1st_shift: 94.8934 ms
[CPU] sample::FFT: 677.699 ms
[CPU] sample::2nd_shift: 83.9917 ms
[CPU] sample::interpolate: 160.138 ms
[CPU] sample::apply_phase_sampled: 65.4365 ms
[CPU] sample_tot: 1087.43 ms
[CPU] sample_profile_tot: 1268.96 ms
[CPU] diff_weighted: 9.91339 ms
[CPU] reduce_chi2_tot: 14.6781 ms
[CPU] chi2_profile::free_fint: 0.001837 ms
[CPU] chi2_profile_tot: 1283.67 ms
8192	1.000000e+06	float64	2	None	2.185308e+01	1.150162e+00	8.557581e-02	1.008683e+00
# |--> timings: [1.2279369831085205, 1.2091619968414307, 1.1823980808258057, 1.164046049118042, 1.192775011062622, 1.2801430225372314, 1.2140529155731201, 1.192363977432251, 1.1596429347991943, 1.138240098953247, 1.1100590229034424, 1.0329818725585938, 1.0408878326416016, 1.0086829662322998, 1.0262629985809326, 1.0314750671386719, 1.1700420379638672, 1.1450538635253906, 1.2709169387817383, 1.2838969230651855]

[CPU] chi2_profile::malloc_fint: 0.001714 ms
[CPU] create_image: 192.255 ms
[CPU] sample::1st_shift: 82.4212 ms
[CPU] sample::FFT: 362.696 ms
[CPU] sample::2nd_shift: 76.1 ms
[CPU] sample::interpolate: 75.8641 ms
[CPU] sample::apply_phase_sampled: 23.4108 ms
[CPU] sample_tot: 626.568 ms
[CPU] sample_profile_tot: 821.367 ms
[CPU] diff_weighted: 3.19567 ms
[CPU] reduce_chi2_tot: 4.7281 ms
[CPU] chi2_profile::free_fint: 0.012086 ms
[CPU] chi2_profile_tot: 826.129 ms

[CPU] chi2_profile::malloc_fint: 0.001747 ms
[CPU] create_image: 184.952 ms
[CPU] sample::1st_shift: 83.0509 ms
[CPU] sample::FFT: 354.453 ms
[CPU] sample::2nd_shift: 75.9177 ms
[CPU] sample::interpolate: 74.5515 ms
[CPU] sample::apply_phase_sampled: 24.1587 ms
[CPU] sample_tot: 618.18 ms
[CPU] sample_profile_tot: 806.358 ms
[CPU] diff_weighted: 4.93397 ms
[CPU] reduce_chi2_tot: 7.52034 ms
[CPU] chi2_profile::free_fint: 0.014633 ms
[CPU] chi2_profile_tot: 813.921 ms

[CPU] chi2_profile::malloc_fint: 0.002141 ms
[CPU] create_image: 192.591 ms
[CPU] sample::1st_shift: 81.1917 ms
[CPU] sample::FFT: 353.738 ms
[CPU] sample::2nd_shift: 76.9444 ms
[CPU] sample::interpolate: 79.9446 ms
[CPU] sample::apply_phase_sampled: 23.0571 ms
[CPU] sample_tot: 620.643 ms
[CPU] sample_profile_tot: 816.02 ms
[CPU] diff_weighted: 3.19495 ms
[CPU] reduce_chi2_tot: 4.67325 ms
[CPU] chi2_profile::free_fint: 0.000987 ms
[CPU] chi2_profile_tot: 820.716 ms

[CPU] chi2_profile::malloc_fint: 0.00206 ms
[CPU] create_image: 187.696 ms
[CPU] sample::1st_shift: 82.0522 ms
[CPU] sample::FFT: 350.981 ms
[CPU] sample::2nd_shift: 75.0919 ms
[CPU] sample::interpolate: 79.7321 ms
[CPU] sample::apply_phase_sampled: 22.7995 ms
[CPU] sample_tot: 616.731 ms
[CPU] sample_profile_tot: 807.041 ms
[CPU] diff_weighted: 3.11275 ms
[CPU] reduce_chi2_tot: 4.59006 ms
[CPU] chi2_profile::free_fint: 0.011526 ms
[CPU] chi2_profile_tot: 811.662 ms

[CPU] chi2_profile::malloc_fint: 0.00139 ms
[CPU] create_image: 179.407 ms
[CPU] sample::1st_shift: 82.5978 ms
[CPU] sample::FFT: 322.19 ms
[CPU] sample::2nd_shift: 79.2346 ms
[CPU] sample::interpolate: 75.5018 ms
[CPU] sample::apply_phase_sampled: 22.7822 ms
[CPU] sample_tot: 587.768 ms
[CPU] sample_profile_tot: 770.025 ms
[CPU] diff_weighted: 4.31581 ms
[CPU] reduce_chi2_tot: 5.78391 ms
[CPU] chi2_profile::free_fint: 0.001023 ms
[CPU] chi2_profile_tot: 775.828 ms

[CPU] chi2_profile::malloc_fint: 0.001464 ms
[CPU] create_image: 172.087 ms
[CPU] sample::1st_shift: 81.5116 ms
[CPU] sample::FFT: 337.319 ms
[CPU] sample::2nd_shift: 78.0683 ms
[CPU] sample::interpolate: 76.2337 ms
[CPU] sample::apply_phase_sampled: 26.0483 ms
[CPU] sample_tot: 604.948 ms
[CPU] sample_profile_tot: 779.523 ms
[CPU] diff_weighted: 3.37872 ms
[CPU] reduce_chi2_tot: 5.51566 ms
[CPU] chi2_profile::free_fint: 0.00136 ms
[CPU] chi2_profile_tot: 785.055 ms

[CPU] chi2_profile::malloc_fint: 0.001217 ms
[CPU] create_image: 170.729 ms
[CPU] sample::1st_shift: 87.1232 ms
[CPU] sample::FFT: 331.793 ms
[CPU] sample::2nd_shift: 74.6846 ms
[CPU] sample::interpolate: 80.5224 ms
[CPU] sample::apply_phase_sampled: 27.1568 ms
[CPU] sample_tot: 611.587 ms
[CPU] sample_profile_tot: 784.78 ms
[CPU] diff_weighted: 3.82736 ms
[CPU] reduce_chi2_tot: 8.22699 ms
[CPU] chi2_profile::free_fint: 0.001849 ms
[CPU] chi2_profile_tot: 793.033 ms

[CPU] chi2_profile::malloc_fint: 0.002067 ms
[CPU] create_image: 185.766 ms
[CPU] sample::1st_shift: 69.1878 ms
[CPU] sample::FFT: 334.307 ms
[CPU] sample::2nd_shift: 62.2253 ms
[CPU] sample::interpolate: 76.1409 ms
[CPU] sample::apply_phase_sampled: 22.7676 ms
[CPU] sample_tot: 570.519 ms
[CPU] sample_profile_tot: 758.862 ms
[CPU] diff_weighted: 3.20685 ms
[CPU] reduce_chi2_tot: 4.70207 ms
[CPU] chi2_profile::free_fint: 0.003354 ms
[CPU] chi2_profile_tot: 763.586 ms

[CPU] chi2_profile::malloc_fint: 0.001156 ms
[CPU] create_image: 177.324 ms
[CPU] sample::1st_shift: 71.8547 ms
[CPU] sample::FFT: 331.658 ms
[CPU] sample::2nd_shift: 61.4916 ms
[CPU] sample::interpolate: 75.2995 ms
[CPU] sample::apply_phase_sampled: 22.7872 ms
[CPU] sample_tot: 569.044 ms
[CPU] sample_profile_tot: 748.897 ms
[CPU] diff_weighted: 3.13541 ms
[CPU] reduce_chi2_tot: 4.6077 ms
[CPU] chi2_profile::free_fint: 0.012178 ms
[CPU] chi2_profile_tot: 753.534 ms

[CPU] chi2_profile::malloc_fint: 0.001301 ms
[CPU] create_image: 174.926 ms
[CPU] sample::1st_shift: 68.1589 ms
[CPU] sample::FFT: 316.932 ms
[CPU] sample::2nd_shift: 63.2966 ms
[CPU] sample::interpolate: 77.1241 ms
[CPU] sample::apply_phase_sampled: 22.8014 ms
[CPU] sample_tot: 554.067 ms
[CPU] sample_profile_tot: 731.48 ms
[CPU] diff_weighted: 3.24362 ms
[CPU] reduce_chi2_tot: 4.69886 ms
[CPU] chi2_profile::free_fint: 0.008104 ms
[CPU] chi2_profile_tot: 736.204 ms

[CPU] chi2_profile::malloc_fint: 0.001387 ms
[CPU] create_image: 175.177 ms
[CPU] sample::1st_shift: 69.4374 ms
[CPU] sample::FFT: 320.178 ms
[CPU] sample::2nd_shift: 65.9603 ms
[CPU] sample::interpolate: 77.5379 ms
[CPU] sample::apply_phase_sampled: 22.7954 ms
[CPU] sample_tot: 562.135 ms
[CPU] sample_profile_tot: 739.837 ms
[CPU] diff_weighted: 3.66071 ms
[CPU] reduce_chi2_tot: 5.50581 ms
[CPU] chi2_profile::free_fint: 0.000699001 ms
[CPU] chi2_profile_tot: 745.361 ms

[CPU] chi2_profile::malloc_fint: 0.001574 ms
[CPU] create_image: 177.766 ms
[CPU] sample::1st_shift: 67.7591 ms
[CPU] sample::FFT: 321.052 ms
[CPU] sample::2nd_shift: 68.818 ms
[CPU] sample::interpolate: 77.2428 ms
[CPU] sample::apply_phase_sampled: 22.7533 ms
[CPU] sample_tot: 563.266 ms
[CPU] sample_profile_tot: 743.551 ms
[CPU] diff_weighted: 3.36586 ms
[CPU] reduce_chi2_tot: 4.83676 ms
[CPU] chi2_profile::free_fint: 0.000956001 ms
[CPU] chi2_profile_tot: 748.404 ms

[CPU] chi2_profile::malloc_fint: 0.001289 ms
[CPU] create_image: 176.93 ms
[CPU] sample::1st_shift: 69.9237 ms
[CPU] sample::FFT: 319.952 ms
[CPU] sample::2nd_shift: 69.4026 ms
[CPU] sample::interpolate: 79.9043 ms
[CPU] sample::apply_phase_sampled: 22.7707 ms
[CPU] sample_tot: 567.986 ms
[CPU] sample_profile_tot: 747.532 ms
[CPU] diff_weighted: 3.24576 ms
[CPU] reduce_chi2_tot: 4.7399 ms
[CPU] chi2_profile::free_fint: 0.001079 ms
[CPU] chi2_profile_tot: 752.29 ms

[CPU] chi2_profile::malloc_fint: 0.001484 ms
[CPU] create_image: 175.499 ms
[CPU] sample::1st_shift: 70.5249 ms
[CPU] sample::FFT: 324.329 ms
[CPU] sample::2nd_shift: 70.2564 ms
[CPU] sample::interpolate: 76.518 ms
[CPU] sample::apply_phase_sampled: 22.7694 ms
[CPU] sample_tot: 569.979 ms
[CPU] sample_profile_tot: 748.049 ms
[CPU] diff_weighted: 3.13588 ms
[CPU] reduce_chi2_tot: 4.62347 ms
[CPU] chi2_profile::free_fint: 0.001088 ms
[CPU] chi2_profile_tot: 752.69 ms

[CPU] chi2_profile::malloc_fint: 0.00123 ms
[CPU] create_image: 175.574 ms
[CPU] sample::1st_shift: 69.4757 ms
[CPU] sample::FFT: 325.608 ms
[CPU] sample::2nd_shift: 74.2567 ms
[CPU] sample::interpolate: 79.7697 ms
[CPU] sample::apply_phase_sampled: 28.7558 ms
[CPU] sample_tot: 583.851 ms
[CPU] sample_profile_tot: 762.1 ms
[CPU] diff_weighted: 3.20899 ms
[CPU] reduce_chi2_tot: 4.74295 ms
[CPU] chi2_profile::free_fint: 0.00102 ms
[CPU] chi2_profile_tot: 766.86 ms

[CPU] chi2_profile::malloc_fint: 0.001836 ms
[CPU] create_image: 177.192 ms
[CPU] sample::1st_shift: 76.0301 ms
[CPU] sample::FFT: 335.308 ms
[CPU] sample::2nd_shift: 76.0754 ms
[CPU] sample::interpolate: 75.8811 ms
[CPU] sample::apply_phase_sampled: 22.8637 ms
[CPU] sample_tot: 592.023 ms
[CPU] sample_profile_tot: 771.925 ms
[CPU] diff_weighted: 3.14802 ms
[CPU] reduce_chi2_tot: 4.63274 ms
[CPU] chi2_profile::free_fint: 0.001616 ms
[CPU] chi2_profile_tot: 776.575 ms

[CPU] chi2_profile::malloc_fint: 0.001387 ms
[CPU] create_image: 178.906 ms
[CPU] sample::1st_shift: 78.4806 ms
[CPU] sample::FFT: 332.915 ms
[CPU] sample::2nd_shift: 77.7394 ms
[CPU] sample::interpolate: 80.253 ms
[CPU] sample::apply_phase_sampled: 22.6624 ms
[CPU] sample_tot: 597.754 ms
[CPU] sample_profile_tot: 779.261 ms
[CPU] diff_weighted: 3.56945 ms
[CPU] reduce_chi2_tot: 5.02605 ms
[CPU] chi2_profile::free_fint: 0.001241 ms
[CPU] chi2_profile_tot: 784.306 ms

[CPU] chi2_profile::malloc_fint: 0.001562 ms
[CPU] create_image: 180.581 ms
[CPU] sample::1st_shift: 77.3499 ms
[CPU] sample::FFT: 341.335 ms
[CPU] sample::2nd_shift: 77.6749 ms
[CPU] sample::interpolate: 77.6356 ms
[CPU] sample::apply_phase_sampled: 22.255 ms
[CPU] sample_tot: 602.09 ms
[CPU] sample_profile_tot: 785.176 ms
[CPU] diff_weighted: 3.25503 ms
[CPU] reduce_chi2_tot: 4.70838 ms
[CPU] chi2_profile::free_fint: 0.011901 ms
[CPU] chi2_profile_tot: 789.912 ms

[CPU] chi2_profile::malloc_fint: 0.001589 ms
[CPU] create_image: 176.711 ms
[CPU] sample::1st_shift: 80.6303 ms
[CPU] sample::FFT: 338.191 ms
[CPU] sample::2nd_shift: 78.4828 ms
[CPU] sample::interpolate: 78.1344 ms
[CPU] sample::apply_phase_sampled: 23.2178 ms
[CPU] sample_tot: 604.507 ms
[CPU] sample_profile_tot: 783.695 ms
[CPU] diff_weighted: 3.16853 ms
[CPU] reduce_chi2_tot: 4.65261 ms
[CPU] chi2_profile::free_fint: 0.013884 ms
[CPU] chi2_profile_tot: 788.378 ms

[CPU] chi2_profile::malloc_fint: 0.001551 ms
[CPU] create_image: 171.4 ms
[CPU] sample::1st_shift: 79.9877 ms
[CPU] sample::FFT: 337.926 ms
[CPU] sample::2nd_shift: 74.938 ms
[CPU] sample::interpolate: 71.0381 ms
[CPU] sample::apply_phase_sampled: 22.7641 ms
[CPU] sample_tot: 592.353 ms
[CPU] sample_profile_tot: 766.252 ms
[CPU] diff_weighted: 3.12498 ms
[CPU] reduce_chi2_tot: 4.61601 ms
[CPU] chi2_profile::free_fint: 0.000902 ms
[CPU] chi2_profile_tot: 770.884 ms
8192	1.000000e+06	float64	4	None	1.473261e+01	7.754005e-01	2.367557e-02	7.363579e-01
# |--> timings: [0.8263049125671387, 0.8141050338745117, 0.820885181427002, 0.8118159770965576, 0.7760059833526611, 0.7852060794830322, 0.7933759689331055, 0.7638208866119385, 0.7537388801574707, 0.7363579273223877, 0.745509147644043, 0.748553991317749, 0.7524588108062744, 0.7528748512268066, 0.7670118808746338, 0.7767391204833984, 0.7844681739807129, 0.7900738716125488, 0.7885630130767822, 0.7710449695587158]

[CPU] chi2_profile::malloc_fint: 0.001252 ms
[CPU] create_image: 184.764 ms
[CPU] sample::1st_shift: 79.7241 ms
[CPU] sample::FFT: 221.87 ms
[CPU] sample::2nd_shift: 71.7367 ms
[CPU] sample::interpolate: 42.8869 ms
[CPU] sample::apply_phase_sampled: 12.0036 ms
[CPU] sample_tot: 434.119 ms
[CPU] sample_profile_tot: 621.481 ms
[CPU] diff_weighted: 1.9995 ms
[CPU] reduce_chi2_tot: 2.74945 ms
[CPU] chi2_profile::free_fint: 0.000601 ms
[CPU] chi2_profile_tot: 624.263 ms

[CPU] chi2_profile::malloc_fint: 0.001758 ms
[CPU] create_image: 172.175 ms
[CPU] sample::1st_shift: 74.3289 ms
[CPU] sample::FFT: 212.497 ms
[CPU] sample::2nd_shift: 70.8095 ms
[CPU] sample::interpolate: 42.4443 ms
[CPU] sample::apply_phase_sampled: 16.0846 ms
[CPU] sample_tot: 421.581 ms
[CPU] sample_profile_tot: 596.282 ms
[CPU] diff_weighted: 1.99064 ms
[CPU] reduce_chi2_tot: 2.96486 ms
[CPU] chi2_profile::free_fint: 0.001209 ms
[CPU] chi2_profile_tot: 599.265 ms

[CPU] chi2_profile::malloc_fint: 0.001488 ms
[CPU] create_image: 170.374 ms
[CPU] sample::1st_shift: 73.0393 ms
[CPU] sample::FFT: 205.748 ms
[CPU] sample::2nd_shift: 72.7549 ms
[CPU] sample::interpolate: 44.7153 ms
[CPU] sample::apply_phase_sampled: 15.4158 ms
[CPU] sample_tot: 417.71 ms
[CPU] sample_profile_tot: 590.683 ms
[CPU] diff_weighted: 1.93838 ms
[CPU] reduce_chi2_tot: 2.84121 ms
[CPU] chi2_profile::free_fint: 0.000623999 ms
[CPU] chi2_profile_tot: 593.54 ms

[CPU] chi2_profile::malloc_fint: 0.002033 ms
[CPU] create_image: 173.378 ms
[CPU] sample::1st_shift: 75.0888 ms
[CPU] sample::FFT: 213.695 ms
[CPU] sample::2nd_shift: 70.8069 ms
[CPU] sample::interpolate: 42.2434 ms
[CPU] sample::apply_phase_sampled: 16.2271 ms
[CPU] sample_tot: 424.979 ms
[CPU] sample_profile_tot: 600.971 ms
[CPU] diff_weighted: 9.07739 ms
[CPU] reduce_chi2_tot: 10.3757 ms
[CPU] chi2_profile::free_fint: 0.000865999 ms
[CPU] chi2_profile_tot: 611.366 ms

[CPU] chi2_profile::malloc_fint: 0.001569 ms
[CPU] create_image: 172.586 ms
[CPU] sample::1st_shift: 75.7543 ms
[CPU] sample::FFT: 244.696 ms
[CPU] sample::2nd_shift: 69.5878 ms
[CPU] sample::interpolate: 39.4354 ms
[CPU] sample::apply_phase_sampled: 19.8046 ms
[CPU] sample_tot: 457.208 ms
[CPU] sample_profile_tot: 632.376 ms
[CPU] diff_weighted: 2.97947 ms
[CPU] reduce_chi2_tot: 5.81627 ms
[CPU] chi2_profile::free_fint: 0.007298 ms
[CPU] chi2_profile_tot: 638.222 ms

[CPU] chi2_profile::malloc_fint: 0.001389 ms
[CPU] create_image: 180.586 ms
[CPU] sample::1st_shift: 64.8277 ms
[CPU] sample::FFT: 187.033 ms
[CPU] sample::2nd_shift: 54.3189 ms
[CPU] sample::interpolate: 43.7562 ms
[CPU] sample::apply_phase_sampled: 19.6616 ms
[CPU] sample_tot: 375.087 ms
[CPU] sample_profile_tot: 558.123 ms
[CPU] diff_weighted: 2.57894 ms
[CPU] reduce_chi2_tot: 3.80197 ms
[CPU] chi2_profile::free_fint: 0.004492 ms
[CPU] chi2_profile_tot: 561.955 ms

[CPU] chi2_profile::malloc_fint: 0.001619 ms
[CPU] create_image: 172.714 ms
[CPU] sample::1st_shift: 61.5455 ms
[CPU] sample::FFT: 204.139 ms
[CPU] sample::2nd_shift: 64.2384 ms
[CPU] sample::interpolate: 41.8201 ms
[CPU] sample::apply_phase_sampled: 20.7065 ms
[CPU] sample_tot: 399.611 ms
[CPU] sample_profile_tot: 574.925 ms
[CPU] diff_weighted: 2.04595 ms
[CPU] reduce_chi2_tot: 3.13437 ms
[CPU] chi2_profile::free_fint: 0.000987 ms
[CPU] chi2_profile_tot: 578.078 ms

[CPU] chi2_profile::malloc_fint: 0.001352 ms
[CPU] create_image: 174.203 ms
[CPU] sample::1st_shift: 61.4537 ms
[CPU] sample::FFT: 195.446 ms
[CPU] sample::2nd_shift: 68.8758 ms
[CPU] sample::interpolate: 41.8513 ms
[CPU] sample::apply_phase_sampled: 12.839 ms
[CPU] sample_tot: 388.062 ms
[CPU] sample_profile_tot: 564.893 ms
[CPU] diff_weighted: 1.71973 ms
[CPU] reduce_chi2_tot: 2.52374 ms
[CPU] chi2_profile::free_fint: 0.005325 ms
[CPU] chi2_profile_tot: 567.439 ms

[CPU] chi2_profile::malloc_fint: 0.001268 ms
[CPU] create_image: 169.688 ms
[CPU] sample::1st_shift: 65.2509 ms
[CPU] sample::FFT: 232.154 ms
[CPU] sample::2nd_shift: 59.6047 ms
[CPU] sample::interpolate: 36.6257 ms
[CPU] sample::apply_phase_sampled: 11.2459 ms
[CPU] sample_tot: 410.352 ms
[CPU] sample_profile_tot: 582.533 ms
[CPU] diff_weighted: 1.67271 ms
[CPU] reduce_chi2_tot: 2.4291 ms
[CPU] chi2_profile::free_fint: 0.000967 ms
[CPU] chi2_profile_tot: 584.979 ms

[CPU] chi2_profile::malloc_fint: 0.00135 ms
[CPU] create_image: 173.016 ms
[CPU] sample::1st_shift: 66.293 ms
[CPU] sample::FFT: 188.528 ms
[CPU] sample::2nd_shift: 57.1649 ms
[CPU] sample::interpolate: 42.8449 ms
[CPU] sample::apply_phase_sampled: 12.2431 ms
[CPU] sample_tot: 372.86 ms
[CPU] sample_profile_tot: 548.3 ms
[CPU] diff_weighted: 1.83163 ms
[CPU] reduce_chi2_tot: 2.60095 ms
[CPU] chi2_profile::free_fint: 0.000642001 ms
[CPU] chi2_profile_tot: 550.928 ms

[CPU] chi2_profile::malloc_fint: 0.001893 ms
[CPU] create_image: 178.121 ms
[CPU] sample::1st_shift: 69.8907 ms
[CPU] sample::FFT: 203.747 ms
[CPU] sample::2nd_shift: 68.3333 ms
[CPU] sample::interpolate: 37.4364 ms
[CPU] sample::apply_phase_sampled: 11.2834 ms
[CPU] sample_tot: 396.267 ms
[CPU] sample_profile_tot: 576.962 ms
[CPU] diff_weighted: 1.58806 ms
[CPU] reduce_chi2_tot: 2.35698 ms
[CPU] chi2_profile::free_fint: 0.000627 ms
[CPU] chi2_profile_tot: 579.338 ms

[CPU] chi2_profile::malloc_fint: 0.00132 ms
[CPU] create_image: 170.884 ms
[CPU] sample::1st_shift: 69.3758 ms
[CPU] sample::FFT: 203.333 ms
[CPU] sample::2nd_shift: 73.0412 ms
[CPU] sample::interpolate: 41.8841 ms
[CPU] sample::apply_phase_sampled: 13.7819 ms
[CPU] sample_tot: 406.95 ms
[CPU] sample_profile_tot: 580.37 ms
[CPU] diff_weighted: 1.74935 ms
[CPU] reduce_chi2_tot: 2.51126 ms
[CPU] chi2_profile::free_fint: 0.000816999 ms
[CPU] chi2_profile_tot: 582.899 ms

[CPU] chi2_profile::malloc_fint: 0.001462 ms
[CPU] create_image: 170.832 ms
[CPU] sample::1st_shift: 69.3775 ms
[CPU] sample::FFT: 206.492 ms
[CPU] sample::2nd_shift: 68.6867 ms
[CPU] sample::interpolate: 40.1232 ms
[CPU] sample::apply_phase_sampled: 16.4481 ms
[CPU] sample_tot: 408.199 ms
[CPU] sample_profile_tot: 581.639 ms
[CPU] diff_weighted: 4.30969 ms
[CPU] reduce_chi2_tot: 5.62002 ms
[CPU] chi2_profile::free_fint: 0.000728 ms
[CPU] chi2_profile_tot: 587.278 ms

[CPU] chi2_profile::malloc_fint: 0.001295 ms
[CPU] create_image: 174.909 ms
[CPU] sample::1st_shift: 73.0707 ms
[CPU] sample::FFT: 222.689 ms
[CPU] sample::2nd_shift: 68.0589 ms
[CPU] sample::interpolate: 42.414 ms
[CPU] sample::apply_phase_sampled: 15.6886 ms
[CPU] sample_tot: 429.613 ms
[CPU] sample_profile_tot: 607.06 ms
[CPU] diff_weighted: 1.85161 ms
[CPU] reduce_chi2_tot: 2.701 ms
[CPU] chi2_profile::free_fint: 0.006135 ms
[CPU] chi2_profile_tot: 609.784 ms

[CPU] chi2_profile::malloc_fint: 0.001577 ms
[CPU] create_image: 170.698 ms
[CPU] sample::1st_shift: 76.2924 ms
[CPU] sample::FFT: 189.856 ms
[CPU] sample::2nd_shift: 58.3056 ms
[CPU] sample::interpolate: 37.1026 ms
[CPU] sample::apply_phase_sampled: 19.3277 ms
[CPU] sample_tot: 386.483 ms
[CPU] sample_profile_tot: 560.228 ms
[CPU] diff_weighted: 2.36721 ms
[CPU] reduce_chi2_tot: 3.50849 ms
[CPU] chi2_profile::free_fint: 0.005221 ms
[CPU] chi2_profile_tot: 563.764 ms

[CPU] chi2_profile::malloc_fint: 0.002096 ms
[CPU] create_image: 190.497 ms
[CPU] sample::1st_shift: 69.9411 ms
[CPU] sample::FFT: 203.915 ms
[CPU] sample::2nd_shift: 72.0549 ms
[CPU] sample::interpolate: 38.0452 ms
[CPU] sample::apply_phase_sampled: 14.6402 ms
[CPU] sample_tot: 405.763 ms
[CPU] sample_profile_tot: 598.872 ms
[CPU] diff_weighted: 1.94619 ms
[CPU] reduce_chi2_tot: 2.84817 ms
[CPU] chi2_profile::free_fint: 0.001002 ms
[CPU] chi2_profile_tot: 601.741 ms

[CPU] chi2_profile::malloc_fint: 0.001867 ms
[CPU] create_image: 177.849 ms
[CPU] sample::1st_shift: 75.3949 ms
[CPU] sample::FFT: 203.083 ms
[CPU] sample::2nd_shift: 66.896 ms
[CPU] sample::interpolate: 39.5333 ms
[CPU] sample::apply_phase_sampled: 11.4778 ms
[CPU] sample_tot: 402.199 ms
[CPU] sample_profile_tot: 582.663 ms
[CPU] diff_weighted: 1.796 ms
[CPU] reduce_chi2_tot: 2.53542 ms
[CPU] chi2_profile::free_fint: 0.001345 ms
[CPU] chi2_profile_tot: 585.225 ms

[CPU] chi2_profile::malloc_fint: 0.00158 ms
[CPU] create_image: 174.758 ms
[CPU] sample::1st_shift: 69.7732 ms
[CPU] sample::FFT: 207.718 ms
[CPU] sample::2nd_shift: 69.2158 ms
[CPU] sample::interpolate: 38.6422 ms
[CPU] sample::apply_phase_sampled: 19.4575 ms
[CPU] sample_tot: 410.572 ms
[CPU] sample_profile_tot: 587.931 ms
[CPU] diff_weighted: 2.37411 ms
[CPU] reduce_chi2_tot: 3.53357 ms
[CPU] chi2_profile::free_fint: 0.001077 ms
[CPU] chi2_profile_tot: 591.482 ms

[CPU] chi2_profile::malloc_fint: 0.001709 ms
[CPU] create_image: 173.641 ms
[CPU] sample::1st_shift: 70.331 ms
[CPU] sample::FFT: 198.858 ms
[CPU] sample::2nd_shift: 77.284 ms
[CPU] sample::interpolate: 43.5993 ms
[CPU] sample::apply_phase_sampled: 11.4684 ms
[CPU] sample_tot: 406.994 ms
[CPU] sample_profile_tot: 583.266 ms
[CPU] diff_weighted: 1.71085 ms
[CPU] reduce_chi2_tot: 2.44674 ms
[CPU] chi2_profile::free_fint: 0.001367 ms
[CPU] chi2_profile_tot: 585.731 ms

[CPU] chi2_profile::malloc_fint: 0.001687 ms
[CPU] create_image: 173.306 ms
[CPU] sample::1st_shift: 69.6056 ms
[CPU] sample::FFT: 205.316 ms
[CPU] sample::2nd_shift: 69.1748 ms
[CPU] sample::interpolate: 36.801 ms
[CPU] sample::apply_phase_sampled: 11.2955 ms
[CPU] sample_tot: 397.82 ms
[CPU] sample_profile_tot: 573.744 ms
[CPU] diff_weighted: 1.93302 ms
[CPU] reduce_chi2_tot: 2.66212 ms
[CPU] chi2_profile::free_fint: 0.00123 ms
[CPU] chi2_profile_tot: 576.423 ms
8192	1.000000e+06	float64	8	None	1.115551e+01	5.871320e-01	1.994747e-02	5.511379e-01
# |--> timings: [0.6244149208068848, 0.5994291305541992, 0.59371018409729, 0.6115331649780273, 0.6409718990325928, 0.5621640682220459, 0.5782880783081055, 0.5676050186157227, 0.5851421356201172, 0.5511379241943359, 0.5795481204986572, 0.5830469131469727, 0.5874810218811035, 0.60996413230896, 0.5639748573303223, 0.6019930839538574, 0.5853850841522217, 0.5916481018066406, 0.5859041213989258, 0.5765800476074219]

[CPU] chi2_profile::malloc_fint: 0.001275 ms
[CPU] create_image: 203.747 ms
[CPU] sample::1st_shift: 80.4677 ms
[CPU] sample::FFT: 185.593 ms
[CPU] sample::2nd_shift: 78.2334 ms
[CPU] sample::interpolate: 26.8306 ms
[CPU] sample::apply_phase_sampled: 9.76994 ms
[CPU] sample_tot: 388.978 ms
[CPU] sample_profile_tot: 595.647 ms
[CPU] diff_weighted: 4.78823 ms
[CPU] reduce_chi2_tot: 5.50111 ms
[CPU] chi2_profile::free_fint: 0.004514 ms
[CPU] chi2_profile_tot: 601.176 ms

[CPU] chi2_profile::malloc_fint: 0.002369 ms
[CPU] create_image: 184.44 ms
[CPU] sample::1st_shift: 65.0432 ms
[CPU] sample::FFT: 136.073 ms
[CPU] sample::2nd_shift: 50.3784 ms
[CPU] sample::interpolate: 22.7017 ms
[CPU] sample::apply_phase_sampled: 8.94018 ms
[CPU] sample_tot: 289.767 ms
[CPU] sample_profile_tot: 476.586 ms
[CPU] diff_weighted: 1.07152 ms
[CPU] reduce_chi2_tot: 1.6423 ms
[CPU] chi2_profile::free_fint: 0.006758 ms
[CPU] chi2_profile_tot: 478.254 ms

[CPU] chi2_profile::malloc_fint: 0.001142 ms
[CPU] create_image: 185.797 ms
[CPU] sample::1st_shift: 71.9257 ms
[CPU] sample::FFT: 165.898 ms
[CPU] sample::2nd_shift: 70.6367 ms
[CPU] sample::interpolate: 23.9552 ms
[CPU] sample::apply_phase_sampled: 7.99452 ms
[CPU] sample_tot: 346.879 ms
[CPU] sample_profile_tot: 535.452 ms
[CPU] diff_weighted: 1.13807 ms
[CPU] reduce_chi2_tot: 1.64034 ms
[CPU] chi2_profile::free_fint: 0.001286 ms
[CPU] chi2_profile_tot: 537.112 ms

[CPU] chi2_profile::malloc_fint: 0.001895 ms
[CPU] create_image: 190.061 ms
[CPU] sample::1st_shift: 70.6865 ms
[CPU] sample::FFT: 162.984 ms
[CPU] sample::2nd_shift: 72.1823 ms
[CPU] sample::interpolate: 25.784 ms
[CPU] sample::apply_phase_sampled: 7.85174 ms
[CPU] sample_tot: 345.699 ms
[CPU] sample_profile_tot: 538.362 ms
[CPU] diff_weighted: 1.07552 ms
[CPU] reduce_chi2_tot: 1.59321 ms
[CPU] chi2_profile::free_fint: 0.000905 ms
[CPU] chi2_profile_tot: 539.979 ms

[CPU] chi2_profile::malloc_fint: 0.001607 ms
[CPU] create_image: 188.05 ms
[CPU] sample::1st_shift: 72.9078 ms
[CPU] sample::FFT: 166.427 ms
[CPU] sample::2nd_shift: 66.3647 ms
[CPU] sample::interpolate: 26.2416 ms
[CPU] sample::apply_phase_sampled: 8.66242 ms
[CPU] sample_tot: 349.795 ms
[CPU] sample_profile_tot: 540.538 ms
[CPU] diff_weighted: 8.90536 ms
[CPU] reduce_chi2_tot: 9.72822 ms
[CPU] chi2_profile::free_fint: 0.004149 ms
[CPU] chi2_profile_tot: 550.29 ms

[CPU] chi2_profile::malloc_fint: 0.001384 ms
[CPU] create_image: 186.179 ms
[CPU] sample::1st_shift: 66.0607 ms
[CPU] sample::FFT: 167.218 ms
[CPU] sample::2nd_shift: 59.6232 ms
[CPU] sample::interpolate: 30.7033 ms
[CPU] sample::apply_phase_sampled: 15.3831 ms
[CPU] sample_tot: 345.465 ms
[CPU] sample_profile_tot: 534.256 ms
[CPU] diff_weighted: 3.46533 ms
[CPU] reduce_chi2_tot: 8.82296 ms
[CPU] chi2_profile::free_fint: 0.000975 ms
[CPU] chi2_profile_tot: 543.104 ms

[CPU] chi2_profile::malloc_fint: 0.001903 ms
[CPU] create_image: 195.067 ms
[CPU] sample::1st_shift: 73.674 ms
[CPU] sample::FFT: 155.313 ms
[CPU] sample::2nd_shift: 67.9872 ms
[CPU] sample::interpolate: 23.8557 ms
[CPU] sample::apply_phase_sampled: 5.94911 ms
[CPU] sample_tot: 333.213 ms
[CPU] sample_profile_tot: 530.919 ms
[CPU] diff_weighted: 1.07413 ms
[CPU] reduce_chi2_tot: 1.51252 ms
[CPU] chi2_profile::free_fint: 0.000734999 ms
[CPU] chi2_profile_tot: 532.452 ms

[CPU] chi2_profile::malloc_fint: 0.001424 ms
[CPU] create_image: 183.613 ms
[CPU] sample::1st_shift: 66.5916 ms
[CPU] sample::FFT: 153.009 ms
[CPU] sample::2nd_shift: 68.6321 ms
[CPU] sample::interpolate: 24.2839 ms
[CPU] sample::apply_phase_sampled: 12.9121 ms
[CPU] sample_tot: 331.238 ms
[CPU] sample_profile_tot: 517.535 ms
[CPU] diff_weighted: 1.24505 ms
[CPU] reduce_chi2_tot: 1.99619 ms
[CPU] chi2_profile::free_fint: 0.001336 ms
[CPU] chi2_profile_tot: 519.553 ms

[CPU] chi2_profile::malloc_fint: 0.00177 ms
[CPU] create_image: 182.599 ms
[CPU] sample::1st_shift: 65.5563 ms
[CPU] sample::FFT: 159.48 ms
[CPU] sample::2nd_shift: 71.9991 ms
[CPU] sample::interpolate: 24.2323 ms
[CPU] sample::apply_phase_sampled: 5.95244 ms
[CPU] sample_tot: 333.096 ms
[CPU] sample_profile_tot: 518.439 ms
[CPU] diff_weighted: 1.45104 ms
[CPU] reduce_chi2_tot: 1.89744 ms
[CPU] chi2_profile::free_fint: 0.001921 ms
[CPU] chi2_profile_tot: 520.361 ms

[CPU] chi2_profile::malloc_fint: 0.001921 ms
[CPU] create_image: 172.349 ms
[CPU] sample::1st_shift: 79.8535 ms
[CPU] sample::FFT: 180.578 ms
[CPU] sample::2nd_shift: 80.6709 ms
[CPU] sample::interpolate: 24.3945 ms
[CPU] sample::apply_phase_sampled: 8.71142 ms
[CPU] sample_tot: 382.355 ms
[CPU] sample_profile_tot: 557.37 ms
[CPU] diff_weighted: 0.979174 ms
[CPU] reduce_chi2_tot: 1.4938 ms
[CPU] chi2_profile::free_fint: 0.010544 ms
[CPU] chi2_profile_tot: 558.893 ms

[CPU] chi2_profile::malloc_fint: 0.001709 ms
[CPU] create_image: 165.552 ms
[CPU] sample::1st_shift: 79.864 ms
[CPU] sample::FFT: 176.123 ms
[CPU] sample::2nd_shift: 84.9819 ms
[CPU] sample::interpolate: 25.013 ms
[CPU] sample::apply_phase_sampled: 7.98236 ms
[CPU] sample_tot: 382.008 ms
[CPU] sample_profile_tot: 550.194 ms
[CPU] diff_weighted: 1.07464 ms
[CPU] reduce_chi2_tot: 1.78048 ms
[CPU] chi2_profile::free_fint: 0.010351 ms
[CPU] chi2_profile_tot: 552.004 ms

[CPU] chi2_profile::malloc_fint: 0.002031 ms
[CPU] create_image: 162.915 ms
[CPU] sample::1st_shift: 79.5951 ms
[CPU] sample::FFT: 184.916 ms
[CPU] sample::2nd_shift: 80.1445 ms
[CPU] sample::interpolate: 24.2813 ms
[CPU] sample::apply_phase_sampled: 9.02222 ms
[CPU] sample_tot: 386.027 ms
[CPU] sample_profile_tot: 551.513 ms
[CPU] diff_weighted: 1.16658 ms
[CPU] reduce_chi2_tot: 1.71879 ms
[CPU] chi2_profile::free_fint: 0.001092 ms
[CPU] chi2_profile_tot: 553.248 ms

[CPU] chi2_profile::malloc_fint: 0.002044 ms
[CPU] create_image: 162.413 ms
[CPU] sample::1st_shift: 81.3587 ms
[CPU] sample::FFT: 177.563 ms
[CPU] sample::2nd_shift: 79.8653 ms
[CPU] sample::interpolate: 27.0467 ms
[CPU] sample::apply_phase_sampled: 8.20337 ms
[CPU] sample_tot: 382.872 ms
[CPU] sample_profile_tot: 547.91 ms
[CPU] diff_weighted: 1.06849 ms
[CPU] reduce_chi2_tot: 1.58448 ms
[CPU] chi2_profile::free_fint: 0.000562 ms
[CPU] chi2_profile_tot: 549.512 ms

[CPU] chi2_profile::malloc_fint: 0.001781 ms
[CPU] create_image: 165.361 ms
[CPU] sample::1st_shift: 83.7273 ms
[CPU] sample::FFT: 201.903 ms
[CPU] sample::2nd_shift: 76.6745 ms
[CPU] sample::interpolate: 24.7181 ms
[CPU] sample::apply_phase_sampled: 8.12336 ms
[CPU] sample_tot: 404.114 ms
[CPU] sample_profile_tot: 572.366 ms
[CPU] diff_weighted: 1.16626 ms
[CPU] reduce_chi2_tot: 1.70786 ms
[CPU] chi2_profile::free_fint: 0.001076 ms
[CPU] chi2_profile_tot: 574.098 ms

[CPU] chi2_profile::malloc_fint: 0.00205 ms
[CPU] create_image: 178.607 ms
[CPU] sample::1st_shift: 80.163 ms
[CPU] sample::FFT: 171.708 ms
[CPU] sample::2nd_shift: 76.0853 ms
[CPU] sample::interpolate: 25.2408 ms
[CPU] sample::apply_phase_sampled: 8.87889 ms
[CPU] sample_tot: 370.463 ms
[CPU] sample_profile_tot: 552.649 ms
[CPU] diff_weighted: 1.35721 ms
[CPU] reduce_chi2_tot: 1.95123 ms
[CPU] chi2_profile::free_fint: 0.001091 ms
[CPU] chi2_profile_tot: 554.627 ms

[CPU] chi2_profile::malloc_fint: 0.001478 ms
[CPU] create_image: 193.577 ms
[CPU] sample::1st_shift: 70.5766 ms
[CPU] sample::FFT: 171.855 ms
[CPU] sample::2nd_shift: 69.3363 ms
[CPU] sample::interpolate: 25.0934 ms
[CPU] sample::apply_phase_sampled: 8.37578 ms
[CPU] sample_tot: 353.479 ms
[CPU] sample_profile_tot: 550.157 ms
[CPU] diff_weighted: 1.38057 ms
[CPU] reduce_chi2_tot: 1.9012 ms
[CPU] chi2_profile::free_fint: 0.001021 ms
[CPU] chi2_profile_tot: 552.084 ms

[CPU] chi2_profile::malloc_fint: 0.001642 ms
[CPU] create_image: 187.938 ms
[CPU] sample::1st_shift: 77.9474 ms
[CPU] sample::FFT: 167.071 ms
[CPU] sample::2nd_shift: 73.6187 ms
[CPU] sample::interpolate: 23.1376 ms
[CPU] sample::apply_phase_sampled: 7.69883 ms
[CPU] sample_tot: 357.785 ms
[CPU] sample_profile_tot: 548.448 ms
[CPU] diff_weighted: 1.12476 ms
[CPU] reduce_chi2_tot: 1.60752 ms
[CPU] chi2_profile::free_fint: 0.026725 ms
[CPU] chi2_profile_tot: 550.103 ms

[CPU] chi2_profile::malloc_fint: 0.002093 ms
[CPU] create_image: 188.366 ms
[CPU] sample::1st_shift: 72.9835 ms
[CPU] sample::FFT: 166.981 ms
[CPU] sample::2nd_shift: 72.2971 ms
[CPU] sample::interpolate: 25.2998 ms
[CPU] sample::apply_phase_sampled: 8.94623 ms
[CPU] sample_tot: 355.011 ms
[CPU] sample_profile_tot: 546.605 ms
[CPU] diff_weighted: 1.34319 ms
[CPU] reduce_chi2_tot: 1.9381 ms
[CPU] chi2_profile::free_fint: 0.001007 ms
[CPU] chi2_profile_tot: 548.568 ms

[CPU] chi2_profile::malloc_fint: 0.001445 ms
[CPU] create_image: 176.666 ms
[CPU] sample::1st_shift: 73.6721 ms
[CPU] sample::FFT: 166.521 ms
[CPU] sample::2nd_shift: 79.1898 ms
[CPU] sample::interpolate: 27.6732 ms
[CPU] sample::apply_phase_sampled: 8.87152 ms
[CPU] sample_tot: 362.673 ms
[CPU] sample_profile_tot: 541.974 ms
[CPU] diff_weighted: 1.14392 ms
[CPU] reduce_chi2_tot: 1.66395 ms
[CPU] chi2_profile::free_fint: 0.02099 ms
[CPU] chi2_profile_tot: 543.675 ms

[CPU] chi2_profile::malloc_fint: 0.001411 ms
[CPU] create_image: 178.315 ms
[CPU] sample::1st_shift: 72.1181 ms
[CPU] sample::FFT: 176.535 ms
[CPU] sample::2nd_shift: 72.5961 ms
[CPU] sample::interpolate: 25.9526 ms
[CPU] sample::apply_phase_sampled: 8.16699 ms
[CPU] sample_tot: 361.634 ms
[CPU] sample_profile_tot: 542.638 ms
[CPU] diff_weighted: 0.993119 ms
[CPU] reduce_chi2_tot: 1.54876 ms
[CPU] chi2_profile::free_fint: 0.000831 ms
[CPU] chi2_profile_tot: 544.208 ms
8192	1.000000e+06	float64	16	None	1.030584e+01	5.424124e-01	1.946429e-02	4.784548e-01
# |--> timings: [0.6013329029083252, 0.4784548282623291, 0.5373070240020752, 0.5402140617370605, 0.5504839420318604, 0.5433371067047119, 0.5326528549194336, 0.5197629928588867, 0.5205469131469727, 0.5590870380401611, 0.5521740913391113, 0.5534639358520508, 0.5496830940246582, 0.5742859840393066, 0.5548579692840576, 0.5522699356079102, 0.5502800941467285, 0.5487699508666992, 0.5438299179077148, 0.5443739891052246]

[CPU] chi2_profile::malloc_fint: 0.002055 ms
[CPU] create_image: 203.906 ms
[CPU] sample::1st_shift: 74.0711 ms
[CPU] sample::FFT: 183.967 ms
[CPU] sample::2nd_shift: 72.4373 ms
[CPU] sample::interpolate: 25.964 ms
[CPU] sample::apply_phase_sampled: 12.0943 ms
[CPU] sample_tot: 377.532 ms
[CPU] sample_profile_tot: 586.776 ms
[CPU] diff_weighted: 3.20885 ms
[CPU] reduce_chi2_tot: 7.8562 ms
[CPU] chi2_profile::free_fint: 0.001646 ms
[CPU] chi2_profile_tot: 594.665 ms

[CPU] chi2_profile::malloc_fint: 0.001816 ms
[CPU] create_image: 178.571 ms
[CPU] sample::1st_shift: 76.653 ms
[CPU] sample::FFT: 187.294 ms
[CPU] sample::2nd_shift: 73.3218 ms
[CPU] sample::interpolate: 22.7174 ms
[CPU] sample::apply_phase_sampled: 9.91117 ms
[CPU] sample_tot: 377.521 ms
[CPU] sample_profile_tot: 558.739 ms
[CPU] diff_weighted: 3.1421 ms
[CPU] reduce_chi2_tot: 7.71997 ms
[CPU] chi2_profile::free_fint: 0.000963 ms
[CPU] chi2_profile_tot: 566.479 ms

[CPU] chi2_profile::malloc_fint: 0.001366 ms
[CPU] create_image: 168.537 ms
[CPU] sample::1st_shift: 77.2668 ms
[CPU] sample::FFT: 177.863 ms
[CPU] sample::2nd_shift: 74.2126 ms
[CPU] sample::interpolate: 22.4884 ms
[CPU] sample::apply_phase_sampled: 8.74215 ms
[CPU] sample_tot: 368.165 ms
[CPU] sample_profile_tot: 539.346 ms
[CPU] diff_weighted: 2.70168 ms
[CPU] reduce_chi2_tot: 6.74407 ms
[CPU] chi2_profile::free_fint: 0.000893 ms
[CPU] chi2_profile_tot: 546.109 ms

[CPU] chi2_profile::malloc_fint: 0.001845 ms
[CPU] create_image: 172.525 ms
[CPU] sample::1st_shift: 75.1093 ms
[CPU] sample::FFT: 180.649 ms
[CPU] sample::2nd_shift: 73.2692 ms
[CPU] sample::interpolate: 17.502 ms
[CPU] sample::apply_phase_sampled: 4.22627 ms
[CPU] sample_tot: 359.181 ms
[CPU] sample_profile_tot: 534.172 ms
[CPU] diff_weighted: 0.740631 ms
[CPU] reduce_chi2_tot: 1.03338 ms
[CPU] chi2_profile::free_fint: 0.000708 ms
[CPU] chi2_profile_tot: 535.224 ms

[CPU] chi2_profile::malloc_fint: 0.001231 ms
[CPU] create_image: 177.076 ms
[CPU] sample::1st_shift: 69.1009 ms
[CPU] sample::FFT: 168.404 ms
[CPU] sample::2nd_shift: 71.5265 ms
[CPU] sample::interpolate: 17.4441 ms
[CPU] sample::apply_phase_sampled: 4.2685 ms
[CPU] sample_tot: 338.567 ms
[CPU] sample_profile_tot: 518.055 ms
[CPU] diff_weighted: 0.874631 ms
[CPU] reduce_chi2_tot: 1.37757 ms
[CPU] chi2_profile::free_fint: 0.000652 ms
[CPU] chi2_profile_tot: 519.452 ms

[CPU] chi2_profile::malloc_fint: 0.001489 ms
[CPU] create_image: 170.25 ms
[CPU] sample::1st_shift: 69.0436 ms
[CPU] sample::FFT: 164.277 ms
[CPU] sample::2nd_shift: 71.6854 ms
[CPU] sample::interpolate: 17.9131 ms
[CPU] sample::apply_phase_sampled: 4.60292 ms
[CPU] sample_tot: 335.673 ms
[CPU] sample_profile_tot: 508.486 ms
[CPU] diff_weighted: 0.82099 ms
[CPU] reduce_chi2_tot: 1.12747 ms
[CPU] chi2_profile::free_fint: 0.000583001 ms
[CPU] chi2_profile_tot: 509.633 ms

[CPU] chi2_profile::malloc_fint: 0.001428 ms
[CPU] create_image: 176.278 ms
[CPU] sample::1st_shift: 71.386 ms
[CPU] sample::FFT: 162.373 ms
[CPU] sample::2nd_shift: 71.0128 ms
[CPU] sample::interpolate: 17.2184 ms
[CPU] sample::apply_phase_sampled: 4.59025 ms
[CPU] sample_tot: 334.852 ms
[CPU] sample_profile_tot: 513.91 ms
[CPU] diff_weighted: 0.920346 ms
[CPU] reduce_chi2_tot: 1.23482 ms
[CPU] chi2_profile::free_fint: 0.000963 ms
[CPU] chi2_profile_tot: 515.168 ms

[CPU] chi2_profile::malloc_fint: 0.001741 ms
[CPU] create_image: 182.451 ms
[CPU] sample::1st_shift: 70.4942 ms
[CPU] sample::FFT: 167.086 ms
[CPU] sample::2nd_shift: 71.3107 ms
[CPU] sample::interpolate: 16.0861 ms
[CPU] sample::apply_phase_sampled: 4.54956 ms
[CPU] sample_tot: 337.571 ms
[CPU] sample_profile_tot: 522.499 ms
[CPU] diff_weighted: 0.790376 ms
[CPU] reduce_chi2_tot: 1.12739 ms
[CPU] chi2_profile::free_fint: 0.000770999 ms
[CPU] chi2_profile_tot: 523.647 ms

[CPU] chi2_profile::malloc_fint: 0.002283 ms
[CPU] create_image: 182.423 ms
[CPU] sample::1st_shift: 69.9593 ms
[CPU] sample::FFT: 160.846 ms
[CPU] sample::2nd_shift: 74.7588 ms
[CPU] sample::interpolate: 15.3042 ms
[CPU] sample::apply_phase_sampled: 4.34487 ms
[CPU] sample_tot: 334.879 ms
[CPU] sample_profile_tot: 519.918 ms
[CPU] diff_weighted: 3.18736 ms
[CPU] reduce_chi2_tot: 7.73671 ms
[CPU] chi2_profile::free_fint: 0.002142 ms
[CPU] chi2_profile_tot: 527.694 ms

[CPU] chi2_profile::malloc_fint: 0.001372 ms
[CPU] create_image: 185.119 ms
[CPU] sample::1st_shift: 41.935 ms
[CPU] sample::FFT: 111.599 ms
[CPU] sample::2nd_shift: 47.8518 ms
[CPU] sample::interpolate: 21.9196 ms
[CPU] sample::apply_phase_sampled: 9.29487 ms
[CPU] sample_tot: 241.032 ms
[CPU] sample_profile_tot: 429.167 ms
[CPU] diff_weighted: 3.37989 ms
[CPU] reduce_chi2_tot: 7.46532 ms
[CPU] chi2_profile::free_fint: 0.008133 ms
[CPU] chi2_profile_tot: 436.67 ms

[CPU] chi2_profile::malloc_fint: 0.002417 ms
[CPU] create_image: 186.338 ms
[CPU] sample::1st_shift: 73.049 ms
[CPU] sample::FFT: 180.213 ms
[CPU] sample::2nd_shift: 69.7857 ms
[CPU] sample::interpolate: 21.5551 ms
[CPU] sample::apply_phase_sampled: 9.95018 ms
[CPU] sample_tot: 362.984 ms
[CPU] sample_profile_tot: 552.582 ms
[CPU] diff_weighted: 2.83949 ms
[CPU] reduce_chi2_tot: 7.96141 ms
[CPU] chi2_profile::free_fint: 0.003778 ms
[CPU] chi2_profile_tot: 560.57 ms

[CPU] chi2_profile::malloc_fint: 0.001438 ms
[CPU] create_image: 186.018 ms
[CPU] sample::1st_shift: 75.6205 ms
[CPU] sample::FFT: 162.163 ms
[CPU] sample::2nd_shift: 72.4081 ms
[CPU] sample::interpolate: 17.3995 ms
[CPU] sample::apply_phase_sampled: 4.53014 ms
[CPU] sample_tot: 338.795 ms
[CPU] sample_profile_tot: 527.284 ms
[CPU] diff_weighted: 0.923178 ms
[CPU] reduce_chi2_tot: 1.25454 ms
[CPU] chi2_profile::free_fint: 0.000971999 ms
[CPU] chi2_profile_tot: 528.559 ms

[CPU] chi2_profile::malloc_fint: 0.001184 ms
[CPU] create_image: 191.85 ms
[CPU] sample::1st_shift: 62.4171 ms
[CPU] sample::FFT: 141.117 ms
[CPU] sample::2nd_shift: 52.3052 ms
[CPU] sample::interpolate: 24.9838 ms
[CPU] sample::apply_phase_sampled: 10.0399 ms
[CPU] sample_tot: 296.476 ms
[CPU] sample_profile_tot: 490.896 ms
[CPU] diff_weighted: 3.37732 ms
[CPU] reduce_chi2_tot: 8.1752 ms
[CPU] chi2_profile::free_fint: 0.007518 ms
[CPU] chi2_profile_tot: 499.167 ms

[CPU] chi2_profile::malloc_fint: 0.00131 ms
[CPU] create_image: 168.785 ms
[CPU] sample::1st_shift: 73.1316 ms
[CPU] sample::FFT: 168.496 ms
[CPU] sample::2nd_shift: 72.4557 ms
[CPU] sample::interpolate: 23.6326 ms
[CPU] sample::apply_phase_sampled: 9.73498 ms
[CPU] sample_tot: 356.404 ms
[CPU] sample_profile_tot: 528.353 ms
[CPU] diff_weighted: 3.10279 ms
[CPU] reduce_chi2_tot: 7.91243 ms
[CPU] chi2_profile::free_fint: 0.001202 ms
[CPU] chi2_profile_tot: 536.293 ms

[CPU] chi2_profile::malloc_fint: 0.001375 ms
[CPU] create_image: 188.648 ms
[CPU] sample::1st_shift: 69.5549 ms
[CPU] sample::FFT: 184.161 ms
[CPU] sample::2nd_shift: 75.772 ms
[CPU] sample::interpolate: 24.7162 ms
[CPU] sample::apply_phase_sampled: 9.2331 ms
[CPU] sample_tot: 372.376 ms
[CPU] sample_profile_tot: 563.881 ms
[CPU] diff_weighted: 2.71074 ms
[CPU] reduce_chi2_tot: 6.72648 ms
[CPU] chi2_profile::free_fint: 0.019329 ms
[CPU] chi2_profile_tot: 570.654 ms

[CPU] chi2_profile::malloc_fint: 0.001704 ms
[CPU] create_image: 187.421 ms
[CPU] sample::1st_shift: 70.8778 ms
[CPU] sample::FFT: 166.118 ms
[CPU] sample::2nd_shift: 73.6132 ms
[CPU] sample::interpolate: 17.4308 ms
[CPU] sample::apply_phase_sampled: 4.30613 ms
[CPU] sample_tot: 341.148 ms
[CPU] sample_profile_tot: 531.706 ms
[CPU] diff_weighted: 2.80615 ms
[CPU] reduce_chi2_tot: 6.82855 ms
[CPU] chi2_profile::free_fint: 0.001589 ms
[CPU] chi2_profile_tot: 538.603 ms

[CPU] chi2_profile::malloc_fint: 0.001222 ms
[CPU] create_image: 185.178 ms
[CPU] sample::1st_shift: 72.3007 ms
[CPU] sample::FFT: 182.412 ms
[CPU] sample::2nd_shift: 70.986 ms
[CPU] sample::interpolate: 19.5908 ms
[CPU] sample::apply_phase_sampled: 4.23377 ms
[CPU] sample_tot: 357.755 ms
[CPU] sample_profile_tot: 545.981 ms
[CPU] diff_weighted: 0.966708 ms
[CPU] reduce_chi2_tot: 1.27493 ms
[CPU] chi2_profile::free_fint: 0.000892 ms
[CPU] chi2_profile_tot: 547.279 ms

[CPU] chi2_profile::malloc_fint: 0.005782 ms
[CPU] create_image: 170.529 ms
[CPU] sample::1st_shift: 75.1241 ms
[CPU] sample::FFT: 182.465 ms
[CPU] sample::2nd_shift: 74.6565 ms
[CPU] sample::interpolate: 22.1331 ms
[CPU] sample::apply_phase_sampled: 7.82701 ms
[CPU] sample_tot: 367.852 ms
[CPU] sample_profile_tot: 541.646 ms
[CPU] diff_weighted: 2.94161 ms
[CPU] reduce_chi2_tot: 7.5917 ms
[CPU] chi2_profile::free_fint: 0.00088 ms
[CPU] chi2_profile_tot: 549.264 ms

[CPU] chi2_profile::malloc_fint: 0.001243 ms
[CPU] create_image: 186.298 ms
[CPU] sample::1st_shift: 71.9912 ms
[CPU] sample::FFT: 169.526 ms
[CPU] sample::2nd_shift: 76.1961 ms
[CPU] sample::interpolate: 19.4608 ms
[CPU] sample::apply_phase_sampled: 4.27322 ms
[CPU] sample_tot: 347.591 ms
[CPU] sample_profile_tot: 536.959 ms
[CPU] diff_weighted: 0.966264 ms
[CPU] reduce_chi2_tot: 1.2953 ms
[CPU] chi2_profile::free_fint: 0.000866999 ms
[CPU] chi2_profile_tot: 538.279 ms

[CPU] chi2_profile::malloc_fint: 0.001873 ms
[CPU] create_image: 187.055 ms
[CPU] sample::1st_shift: 69.6756 ms
[CPU] sample::FFT: 167.38 ms
[CPU] sample::2nd_shift: 71.1619 ms
[CPU] sample::interpolate: 20.21 ms
[CPU] sample::apply_phase_sampled: 4.5475 ms
[CPU] sample_tot: 338.925 ms
[CPU] sample_profile_tot: 528.98 ms
[CPU] diff_weighted: 0.953945 ms
[CPU] reduce_chi2_tot: 1.27847 ms
[CPU] chi2_profile::free_fint: 0.000917 ms
[CPU] chi2_profile_tot: 530.286 ms
8192	1.000000e+06	float64	32	None	1.008273e+01	5.306702e-01	2.856646e-02	4.368629e-01
# |--> timings: [0.5948090553283691, 0.5666658878326416, 0.5463418960571289, 0.5354151725769043, 0.5196259021759033, 0.5098130702972412, 0.515362024307251, 0.5238339900970459, 0.527911901473999, 0.4368629455566406, 0.5607810020446777, 0.5287330150604248, 0.49941301345825195, 0.5365049839019775, 0.5708348751068115, 0.5387918949127197, 0.5474598407745361, 0.5494410991668701, 0.5384559631347656, 0.5304849147796631]

[CPU] chi2_profile::malloc_fint: 0.001939 ms
[CPU] create_image: 187.562 ms
[CPU] sample::1st_shift: 70.3781 ms
[CPU] sample::FFT: 181.027 ms
[CPU] sample::2nd_shift: 67.6411 ms
[CPU] sample::interpolate: 25.1496 ms
[CPU] sample::apply_phase_sampled: 6.53175 ms
[CPU] sample_tot: 356.593 ms
[CPU] sample_profile_tot: 547.734 ms
[CPU] diff_weighted: 1.64051 ms
[CPU] reduce_chi2_tot: 2.49596 ms
[CPU] chi2_profile::free_fint: 0.00102 ms
[CPU] chi2_profile_tot: 550.262 ms

[CPU] chi2_profile::malloc_fint: 0.001737 ms
[CPU] create_image: 179.721 ms
[CPU] sample::1st_shift: 66.9667 ms
[CPU] sample::FFT: 164.343 ms
[CPU] sample::2nd_shift: 71.8997 ms
[CPU] sample::interpolate: 26.1471 ms
[CPU] sample::apply_phase_sampled: 6.72424 ms
[CPU] sample_tot: 344.674 ms
[CPU] sample_profile_tot: 527.461 ms
[CPU] diff_weighted: 1.48027 ms
[CPU] reduce_chi2_tot: 2.44087 ms
[CPU] chi2_profile::free_fint: 0.001015 ms
[CPU] chi2_profile_tot: 529.928 ms

[CPU] chi2_profile::malloc_fint: 0.001659 ms
[CPU] create_image: 178.576 ms
[CPU] sample::1st_shift: 68.1311 ms
[CPU] sample::FFT: 172.413 ms
[CPU] sample::2nd_shift: 72.1655 ms
[CPU] sample::interpolate: 22.0466 ms
[CPU] sample::apply_phase_sampled: 7.66403 ms
[CPU] sample_tot: 350.486 ms
[CPU] sample_profile_tot: 531.903 ms
[CPU] diff_weighted: 1.46878 ms
[CPU] reduce_chi2_tot: 2.48196 ms
[CPU] chi2_profile::free_fint: 0.010679 ms
[CPU] chi2_profile_tot: 534.419 ms

[CPU] chi2_profile::malloc_fint: 0.001516 ms
[CPU] create_image: 175.139 ms
[CPU] sample::1st_shift: 71.0637 ms
[CPU] sample::FFT: 167.223 ms
[CPU] sample::2nd_shift: 69.2476 ms
[CPU] sample::interpolate: 22.7236 ms
[CPU] sample::apply_phase_sampled: 6.63995 ms
[CPU] sample_tot: 345.088 ms
[CPU] sample_profile_tot: 523.255 ms
[CPU] diff_weighted: 1.41073 ms
[CPU] reduce_chi2_tot: 2.34519 ms
[CPU] chi2_profile::free_fint: 0.000997999 ms
[CPU] chi2_profile_tot: 525.626 ms

[CPU] chi2_profile::malloc_fint: 0.001526 ms
[CPU] create_image: 173.512 ms
[CPU] sample::1st_shift: 73.1097 ms
[CPU] sample::FFT: 160.546 ms
[CPU] sample::2nd_shift: 71.478 ms
[CPU] sample::interpolate: 18.3849 ms
[CPU] sample::apply_phase_sampled: 6.46114 ms
[CPU] sample_tot: 337.843 ms
[CPU] sample_profile_tot: 515.163 ms
[CPU] diff_weighted: 1.07785 ms
[CPU] reduce_chi2_tot: 1.90999 ms
[CPU] chi2_profile::free_fint: 0.000997999 ms
[CPU] chi2_profile_tot: 517.095 ms

[CPU] chi2_profile::malloc_fint: 0.001262 ms
[CPU] create_image: 184.689 ms
[CPU] sample::1st_shift: 68.6819 ms
[CPU] sample::FFT: 161.708 ms
[CPU] sample::2nd_shift: 68.0304 ms
[CPU] sample::interpolate: 28.7124 ms
[CPU] sample::apply_phase_sampled: 7.52453 ms
[CPU] sample_tot: 341.21 ms
[CPU] sample_profile_tot: 528.696 ms
[CPU] diff_weighted: 1.35894 ms
[CPU] reduce_chi2_tot: 2.25236 ms
[CPU] chi2_profile::free_fint: 0.000802 ms
[CPU] chi2_profile_tot: 530.971 ms

[CPU] chi2_profile::malloc_fint: 0.001365 ms
[CPU] create_image: 184.97 ms
[CPU] sample::1st_shift: 67.9466 ms
[CPU] sample::FFT: 172.292 ms
[CPU] sample::2nd_shift: 68.1162 ms
[CPU] sample::interpolate: 30.2137 ms
[CPU] sample::apply_phase_sampled: 7.28638 ms
[CPU] sample_tot: 354.539 ms
[CPU] sample_profile_tot: 542.88 ms
[CPU] diff_weighted: 1.53393 ms
[CPU] reduce_chi2_tot: 2.41452 ms
[CPU] chi2_profile::free_fint: 0.000923999 ms
[CPU] chi2_profile_tot: 545.319 ms

[CPU] chi2_profile::malloc_fint: 0.001373 ms
[CPU] create_image: 173.661 ms
[CPU] sample::1st_shift: 69.1685 ms
[CPU] sample::FFT: 161.895 ms
[CPU] sample::2nd_shift: 69.4331 ms
[CPU] sample::interpolate: 23.7907 ms
[CPU] sample::apply_phase_sampled: 6.85293 ms
[CPU] sample_tot: 339.857 ms
[CPU] sample_profile_tot: 516.681 ms
[CPU] diff_weighted: 1.4352 ms
[CPU] reduce_chi2_tot: 2.32911 ms
[CPU] chi2_profile::free_fint: 0.001165 ms
[CPU] chi2_profile_tot: 519.041 ms

[CPU] chi2_profile::malloc_fint: 0.002451 ms
[CPU] create_image: 182.146 ms
[CPU] sample::1st_shift: 73.3001 ms
[CPU] sample::FFT: 166.35 ms
[CPU] sample::2nd_shift: 70.721 ms
[CPU] sample::interpolate: 25.5219 ms
[CPU] sample::apply_phase_sampled: 6.44338 ms
[CPU] sample_tot: 351.191 ms
[CPU] sample_profile_tot: 536.35 ms
[CPU] diff_weighted: 1.2814 ms
[CPU] reduce_chi2_tot: 2.34426 ms
[CPU] chi2_profile::free_fint: 0.001002 ms
[CPU] chi2_profile_tot: 538.754 ms

[CPU] chi2_profile::malloc_fint: 0.001676 ms
[CPU] create_image: 176.944 ms
[CPU] sample::1st_shift: 68.0023 ms
[CPU] sample::FFT: 174.402 ms
[CPU] sample::2nd_shift: 71.9714 ms
[CPU] sample::interpolate: 25.9915 ms
[CPU] sample::apply_phase_sampled: 6.55582 ms
[CPU] sample_tot: 355.603 ms
[CPU] sample_profile_tot: 535.735 ms
[CPU] diff_weighted: 1.36311 ms
[CPU] reduce_chi2_tot: 2.25108 ms
[CPU] chi2_profile::free_fint: 0.001432 ms
[CPU] chi2_profile_tot: 538.02 ms

[CPU] chi2_profile::malloc_fint: 0.001776 ms
[CPU] create_image: 177.924 ms
[CPU] sample::1st_shift: 75.8973 ms
[CPU] sample::FFT: 169.799 ms
[CPU] sample::2nd_shift: 70.0368 ms
[CPU] sample::interpolate: 20.289 ms
[CPU] sample::apply_phase_sampled: 6.60849 ms
[CPU] sample_tot: 351.008 ms
[CPU] sample_profile_tot: 532.074 ms
[CPU] diff_weighted: 1.36542 ms
[CPU] reduce_chi2_tot: 2.4783 ms
[CPU] chi2_profile::free_fint: 0.007927 ms
[CPU] chi2_profile_tot: 534.594 ms

[CPU] chi2_profile::malloc_fint: 0.0021 ms
[CPU] create_image: 186.943 ms
[CPU] sample::1st_shift: 72.2256 ms
[CPU] sample::FFT: 172.877 ms
[CPU] sample::2nd_shift: 69.9523 ms
[CPU] sample::interpolate: 20.727 ms
[CPU] sample::apply_phase_sampled: 6.32349 ms
[CPU] sample_tot: 350.341 ms
[CPU] sample_profile_tot: 541.052 ms
[CPU] diff_weighted: 1.42593 ms
[CPU] reduce_chi2_tot: 2.4596 ms
[CPU] chi2_profile::free_fint: 0.001115 ms
[CPU] chi2_profile_tot: 543.547 ms

[CPU] chi2_profile::malloc_fint: 0.001905 ms
[CPU] create_image: 186.917 ms
[CPU] sample::1st_shift: 70.1846 ms
[CPU] sample::FFT: 164.501 ms
[CPU] sample::2nd_shift: 69.545 ms
[CPU] sample::interpolate: 25.8506 ms
[CPU] sample::apply_phase_sampled: 6.34298 ms
[CPU] sample_tot: 343.202 ms
[CPU] sample_profile_tot: 533.183 ms
[CPU] diff_weighted: 1.3958 ms
[CPU] reduce_chi2_tot: 2.29995 ms
[CPU] chi2_profile::free_fint: 0.000908001 ms
[CPU] chi2_profile_tot: 535.51 ms

[CPU] chi2_profile::malloc_fint: 0.001721 ms
[CPU] create_image: 184.794 ms
[CPU] sample::1st_shift: 69.3485 ms
[CPU] sample::FFT: 171.251 ms
[CPU] sample::2nd_shift: 67.4825 ms
[CPU] sample::interpolate: 24.8169 ms
[CPU] sample::apply_phase_sampled: 6.18393 ms
[CPU] sample_tot: 344.824 ms
[CPU] sample_profile_tot: 532.364 ms
[CPU] diff_weighted: 1.45184 ms
[CPU] reduce_chi2_tot: 2.23451 ms
[CPU] chi2_profile::free_fint: 0.000791 ms
[CPU] chi2_profile_tot: 534.624 ms

[CPU] chi2_profile::malloc_fint: 0.001466 ms
[CPU] create_image: 183.81 ms
[CPU] sample::1st_shift: 73.3246 ms
[CPU] sample::FFT: 167.961 ms
[CPU] sample::2nd_shift: 70.8077 ms
[CPU] sample::interpolate: 24.1791 ms
[CPU] sample::apply_phase_sampled: 9.0469 ms
[CPU] sample_tot: 351.647 ms
[CPU] sample_profile_tot: 538.648 ms
[CPU] diff_weighted: 1.2858 ms
[CPU] reduce_chi2_tot: 2.21553 ms
[CPU] chi2_profile::free_fint: 0.001043 ms
[CPU] chi2_profile_tot: 540.894 ms

[CPU] chi2_profile::malloc_fint: 0.001873 ms
[CPU] create_image: 186.707 ms
[CPU] sample::1st_shift: 69.0715 ms
[CPU] sample::FFT: 168.513 ms
[CPU] sample::2nd_shift: 70.2493 ms
[CPU] sample::interpolate: 27.6158 ms
[CPU] sample::apply_phase_sampled: 8.69681 ms
[CPU] sample_tot: 353.553 ms
[CPU] sample_profile_tot: 542.983 ms
[CPU] diff_weighted: 2.92657 ms
[CPU] reduce_chi2_tot: 3.90656 ms
[CPU] chi2_profile::free_fint: 0.000825001 ms
[CPU] chi2_profile_tot: 546.914 ms

[CPU] chi2_profile::malloc_fint: 0.001738 ms
[CPU] create_image: 184.74 ms
[CPU] sample::1st_shift: 69.3683 ms
[CPU] sample::FFT: 167.308 ms
[CPU] sample::2nd_shift: 68.8621 ms
[CPU] sample::interpolate: 26.498 ms
[CPU] sample::apply_phase_sampled: 6.68293 ms
[CPU] sample_tot: 344.833 ms
[CPU] sample_profile_tot: 532.731 ms
[CPU] diff_weighted: 1.75793 ms
[CPU] reduce_chi2_tot: 2.90484 ms
[CPU] chi2_profile::free_fint: 0.001364 ms
[CPU] chi2_profile_tot: 535.669 ms

[CPU] chi2_profile::malloc_fint: 0.001839 ms
[CPU] create_image: 195.729 ms
[CPU] sample::1st_shift: 61.2597 ms
[CPU] sample::FFT: 148.474 ms
[CPU] sample::2nd_shift: 56.1457 ms
[CPU] sample::interpolate: 20.0877 ms
[CPU] sample::apply_phase_sampled: 6.63649 ms
[CPU] sample_tot: 298.91 ms
[CPU] sample_profile_tot: 498.016 ms
[CPU] diff_weighted: 1.9264 ms
[CPU] reduce_chi2_tot: 2.78186 ms
[CPU] chi2_profile::free_fint: 0.001125 ms
[CPU] chi2_profile_tot: 500.828 ms

[CPU] chi2_profile::malloc_fint: 0.001997 ms
[CPU] create_image: 179.573 ms
[CPU] sample::1st_shift: 69.5925 ms
[CPU] sample::FFT: 170.765 ms
[CPU] sample::2nd_shift: 71.6081 ms
[CPU] sample::interpolate: 24.6871 ms
[CPU] sample::apply_phase_sampled: 6.07315 ms
[CPU] sample_tot: 348.265 ms
[CPU] sample_profile_tot: 531.259 ms
[CPU] diff_weighted: 1.41535 ms
[CPU] reduce_chi2_tot: 2.13969 ms
[CPU] chi2_profile::free_fint: 0.002165 ms
[CPU] chi2_profile_tot: 533.426 ms

[CPU] chi2_profile::malloc_fint: 0.001644 ms
[CPU] create_image: 184.105 ms
[CPU] sample::1st_shift: 70.5532 ms
[CPU] sample::FFT: 160.807 ms
[CPU] sample::2nd_shift: 70.3387 ms
[CPU] sample::interpolate: 23.5886 ms
[CPU] sample::apply_phase_sampled: 6.5624 ms
[CPU] sample_tot: 340.373 ms
[CPU] sample_profile_tot: 527.996 ms
[CPU] diff_weighted: 1.60612 ms
[CPU] reduce_chi2_tot: 2.36367 ms
[CPU] chi2_profile::free_fint: 0.011927 ms
[CPU] chi2_profile_tot: 530.394 ms
8192	1.000000e+06	float64	48	None	1.012038e+01	5.326516e-01	1.056257e-02	5.011029e-01
# |--> timings: [0.5504109859466553, 0.5301229953765869, 0.5345950126647949, 0.5257980823516846, 0.5172739028930664, 0.5311338901519775, 0.5454740524291992, 0.5201950073242188, 0.5389509201049805, 0.5382161140441895, 0.5347959995269775, 0.5437371730804443, 0.5356781482696533, 0.5347919464111328, 0.5410571098327637, 0.5471599102020264, 0.5358500480651855, 0.5011029243469238, 0.5338599681854248, 0.5305871963500977]

[CPU] chi2_profile::malloc_fint: 0.001573 ms
[CPU] create_image: 176.942 ms
[CPU] sample::1st_shift: 71.1622 ms
[CPU] sample::FFT: 204.517 ms
[CPU] sample::2nd_shift: 74.9506 ms
[CPU] sample::interpolate: 19.4349 ms
[CPU] sample::apply_phase_sampled: 7.14547 ms
[CPU] sample_tot: 385.304 ms
[CPU] sample_profile_tot: 565.227 ms
[CPU] diff_weighted: 1.63846 ms
[CPU] reduce_chi2_tot: 2.57524 ms
[CPU] chi2_profile::free_fint: 0.011412 ms
[CPU] chi2_profile_tot: 567.841 ms

[CPU] chi2_profile::malloc_fint: 0.001304 ms
[CPU] create_image: 173.816 ms
[CPU] sample::1st_shift: 68.9959 ms
[CPU] sample::FFT: 182.53 ms
[CPU] sample::2nd_shift: 68.8964 ms
[CPU] sample::interpolate: 21.9993 ms
[CPU] sample::apply_phase_sampled: 5.59077 ms
[CPU] sample_tot: 356.45 ms
[CPU] sample_profile_tot: 534.191 ms
[CPU] diff_weighted: 1.38852 ms
[CPU] reduce_chi2_tot: 2.24682 ms
[CPU] chi2_profile::free_fint: 0.001515 ms
[CPU] chi2_profile_tot: 536.467 ms

[CPU] chi2_profile::malloc_fint: 0.001778 ms
[CPU] create_image: 177.937 ms
[CPU] sample::1st_shift: 70.7423 ms
[CPU] sample::FFT: 175.579 ms
[CPU] sample::2nd_shift: 69.5067 ms
[CPU] sample::interpolate: 23.6487 ms
[CPU] sample::apply_phase_sampled: 6.79563 ms
[CPU] sample_tot: 354.325 ms
[CPU] sample_profile_tot: 535.037 ms
[CPU] diff_weighted: 1.56489 ms
[CPU] reduce_chi2_tot: 2.75083 ms
[CPU] chi2_profile::free_fint: 0.001073 ms
[CPU] chi2_profile_tot: 537.814 ms

[CPU] chi2_profile::malloc_fint: 0.001869 ms
[CPU] create_image: 171.336 ms
[CPU] sample::1st_shift: 72.9604 ms
[CPU] sample::FFT: 171.278 ms
[CPU] sample::2nd_shift: 69.2613 ms
[CPU] sample::interpolate: 20.6563 ms
[CPU] sample::apply_phase_sampled: 7.22857 ms
[CPU] sample_tot: 349.925 ms
[CPU] sample_profile_tot: 524.496 ms
[CPU] diff_weighted: 1.41619 ms
[CPU] reduce_chi2_tot: 2.26426 ms
[CPU] chi2_profile::free_fint: 0.001409 ms
[CPU] chi2_profile_tot: 526.792 ms

[CPU] chi2_profile::malloc_fint: 0.002177 ms
[CPU] create_image: 178.602 ms
[CPU] sample::1st_shift: 70.8728 ms
[CPU] sample::FFT: 172.646 ms
[CPU] sample::2nd_shift: 68.8398 ms
[CPU] sample::interpolate: 20.8015 ms
[CPU] sample::apply_phase_sampled: 5.17487 ms
[CPU] sample_tot: 347.067 ms
[CPU] sample_profile_tot: 528.849 ms
[CPU] diff_weighted: 1.43472 ms
[CPU] reduce_chi2_tot: 2.47572 ms
[CPU] chi2_profile::free_fint: 0.002079 ms
[CPU] chi2_profile_tot: 531.361 ms

[CPU] chi2_profile::malloc_fint: 0.001999 ms
[CPU] create_image: 181.228 ms
[CPU] sample::1st_shift: 72.2987 ms
[CPU] sample::FFT: 183.065 ms
[CPU] sample::2nd_shift: 68.3501 ms
[CPU] sample::interpolate: 23.9515 ms
[CPU] sample::apply_phase_sampled: 5.17994 ms
[CPU] sample_tot: 361.209 ms
[CPU] sample_profile_tot: 545.259 ms
[CPU] diff_weighted: 1.35614 ms
[CPU] reduce_chi2_tot: 2.30543 ms
[CPU] chi2_profile::free_fint: 0.001457 ms
[CPU] chi2_profile_tot: 547.593 ms

[CPU] chi2_profile::malloc_fint: 0.001407 ms
[CPU] create_image: 171.041 ms
[CPU] sample::1st_shift: 67.5868 ms
[CPU] sample::FFT: 177.273 ms
[CPU] sample::2nd_shift: 71.2269 ms
[CPU] sample::interpolate: 19.8112 ms
[CPU] sample::apply_phase_sampled: 7.51128 ms
[CPU] sample_tot: 352.283 ms
[CPU] sample_profile_tot: 526.569 ms
[CPU] diff_weighted: 1.50959 ms
[CPU] reduce_chi2_tot: 2.42469 ms
[CPU] chi2_profile::free_fint: 0.014483 ms
[CPU] chi2_profile_tot: 529.032 ms

[CPU] chi2_profile::malloc_fint: 0.002314 ms
[CPU] create_image: 177.511 ms
[CPU] sample::1st_shift: 75.0074 ms
[CPU] sample::FFT: 168.726 ms
[CPU] sample::2nd_shift: 71.9672 ms
[CPU] sample::interpolate: 21.7099 ms
[CPU] sample::apply_phase_sampled: 7.48668 ms
[CPU] sample_tot: 353.412 ms
[CPU] sample_profile_tot: 534.037 ms
[CPU] diff_weighted: 1.48701 ms
[CPU] reduce_chi2_tot: 2.35091 ms
[CPU] chi2_profile::free_fint: 0.001584 ms
[CPU] chi2_profile_tot: 536.419 ms

[CPU] chi2_profile::malloc_fint: 0.002053 ms
[CPU] create_image: 180.538 ms
[CPU] sample::1st_shift: 71.8309 ms
[CPU] sample::FFT: 177.781 ms
[CPU] sample::2nd_shift: 69.5793 ms
[CPU] sample::interpolate: 20.698 ms
[CPU] sample::apply_phase_sampled: 6.14466 ms
[CPU] sample_tot: 354.328 ms
[CPU] sample_profile_tot: 537.739 ms
[CPU] diff_weighted: 1.24465 ms
[CPU] reduce_chi2_tot: 2.18868 ms
[CPU] chi2_profile::free_fint: 0.001402 ms
[CPU] chi2_profile_tot: 539.953 ms

[CPU] chi2_profile::malloc_fint: 0.001686 ms
[CPU] create_image: 178.124 ms
[CPU] sample::1st_shift: 71.307 ms
[CPU] sample::FFT: 173.726 ms
[CPU] sample::2nd_shift: 67.3564 ms
[CPU] sample::interpolate: 25.4752 ms
[CPU] sample::apply_phase_sampled: 7.13179 ms
[CPU] sample_tot: 353.641 ms
[CPU] sample_profile_tot: 535.359 ms
[CPU] diff_weighted: 1.47773 ms
[CPU] reduce_chi2_tot: 2.44245 ms
[CPU] chi2_profile::free_fint: 0.001201 ms
[CPU] chi2_profile_tot: 537.83 ms

[CPU] chi2_profile::malloc_fint: 0.001652 ms
[CPU] create_image: 182.974 ms
[CPU] sample::1st_shift: 66.8342 ms
[CPU] sample::FFT: 177.855 ms
[CPU] sample::2nd_shift: 70.1439 ms
[CPU] sample::interpolate: 23.2224 ms
[CPU] sample::apply_phase_sampled: 7.40028 ms
[CPU] sample_tot: 357.483 ms
[CPU] sample_profile_tot: 543.619 ms
[CPU] diff_weighted: 5.51893 ms
[CPU] reduce_chi2_tot: 6.73886 ms
[CPU] chi2_profile::free_fint: 0.001243 ms
[CPU] chi2_profile_tot: 550.403 ms

[CPU] chi2_profile::malloc_fint: 0.001996 ms
[CPU] create_image: 190.574 ms
[CPU] sample::1st_shift: 68.175 ms
[CPU] sample::FFT: 171.005 ms
[CPU] sample::2nd_shift: 69.9772 ms
[CPU] sample::interpolate: 24.3473 ms
[CPU] sample::apply_phase_sampled: 6.97316 ms
[CPU] sample_tot: 346.874 ms
[CPU] sample_profile_tot: 541.613 ms
[CPU] diff_weighted: 1.50969 ms
[CPU] reduce_chi2_tot: 2.52698 ms
[CPU] chi2_profile::free_fint: 0.00123 ms
[CPU] chi2_profile_tot: 544.166 ms

[CPU] chi2_profile::malloc_fint: 0.001629 ms
[CPU] create_image: 174.913 ms
[CPU] sample::1st_shift: 67.2029 ms
[CPU] sample::FFT: 184.079 ms
[CPU] sample::2nd_shift: 61.6621 ms
[CPU] sample::interpolate: 22.9162 ms
[CPU] sample::apply_phase_sampled: 6.01406 ms
[CPU] sample_tot: 350.493 ms
[CPU] sample_profile_tot: 528.21 ms
[CPU] diff_weighted: 1.5461 ms
[CPU] reduce_chi2_tot: 2.95968 ms
[CPU] chi2_profile::free_fint: 0.0021 ms
[CPU] chi2_profile_tot: 531.197 ms

[CPU] chi2_profile::malloc_fint: 0.001627 ms
[CPU] create_image: 181.755 ms
[CPU] sample::1st_shift: 74.9684 ms
[CPU] sample::FFT: 160.903 ms
[CPU] sample::2nd_shift: 67.7937 ms
[CPU] sample::interpolate: 27.1459 ms
[CPU] sample::apply_phase_sampled: 7.49676 ms
[CPU] sample_tot: 346.447 ms
[CPU] sample_profile_tot: 531.552 ms
[CPU] diff_weighted: 1.34666 ms
[CPU] reduce_chi2_tot: 2.27782 ms
[CPU] chi2_profile::free_fint: 0.001229 ms
[CPU] chi2_profile_tot: 533.854 ms

[CPU] chi2_profile::malloc_fint: 0.001694 ms
[CPU] create_image: 180.57 ms
[CPU] sample::1st_shift: 69.1969 ms
[CPU] sample::FFT: 168.247 ms
[CPU] sample::2nd_shift: 75.8609 ms
[CPU] sample::interpolate: 24.7216 ms
[CPU] sample::apply_phase_sampled: 5.32508 ms
[CPU] sample_tot: 354.869 ms
[CPU] sample_profile_tot: 538.229 ms
[CPU] diff_weighted: 2.33683 ms
[CPU] reduce_chi2_tot: 3.34703 ms
[CPU] chi2_profile::free_fint: 0.004657 ms
[CPU] chi2_profile_tot: 541.611 ms

[CPU] chi2_profile::malloc_fint: 0.001602 ms
[CPU] create_image: 182.128 ms
[CPU] sample::1st_shift: 74.5291 ms
[CPU] sample::FFT: 184.638 ms
[CPU] sample::2nd_shift: 70.4014 ms
[CPU] sample::interpolate: 20.6413 ms
[CPU] sample::apply_phase_sampled: 7.15187 ms
[CPU] sample_tot: 366.033 ms
[CPU] sample_profile_tot: 551.296 ms
[CPU] diff_weighted: 1.40873 ms
[CPU] reduce_chi2_tot: 2.28205 ms
[CPU] chi2_profile::free_fint: 0.010894 ms
[CPU] chi2_profile_tot: 553.619 ms

[CPU] chi2_profile::malloc_fint: 0.002254 ms
[CPU] create_image: 182.037 ms
[CPU] sample::1st_shift: 74.0241 ms
[CPU] sample::FFT: 175.862 ms
[CPU] sample::2nd_shift: 66.7373 ms
[CPU] sample::interpolate: 23.7331 ms
[CPU] sample::apply_phase_sampled: 7.24408 ms
[CPU] sample_tot: 356.212 ms
[CPU] sample_profile_tot: 541.22 ms
[CPU] diff_weighted: 1.70821 ms
[CPU] reduce_chi2_tot: 2.86022 ms
[CPU] chi2_profile::free_fint: 0.00138 ms
[CPU] chi2_profile_tot: 544.118 ms

[CPU] chi2_profile::malloc_fint: 0.002715 ms
[CPU] create_image: 189.614 ms
[CPU] sample::1st_shift: 70.6687 ms
[CPU] sample::FFT: 166.907 ms
[CPU] sample::2nd_shift: 70.597 ms
[CPU] sample::interpolate: 21.034 ms
[CPU] sample::apply_phase_sampled: 7.9084 ms
[CPU] sample_tot: 345.363 ms
[CPU] sample_profile_tot: 538.966 ms
[CPU] diff_weighted: 1.51848 ms
[CPU] reduce_chi2_tot: 2.75545 ms
[CPU] chi2_profile::free_fint: 0.115238 ms
[CPU] chi2_profile_tot: 541.87 ms

[CPU] chi2_profile::malloc_fint: 0.001817 ms
[CPU] create_image: 172.44 ms
[CPU] sample::1st_shift: 68.9224 ms
[CPU] sample::FFT: 178.462 ms
[CPU] sample::2nd_shift: 67.5744 ms
[CPU] sample::interpolate: 25.0686 ms
[CPU] sample::apply_phase_sampled: 5.31028 ms
[CPU] sample_tot: 357.1 ms
[CPU] sample_profile_tot: 532.37 ms
[CPU] diff_weighted: 3.09596 ms
[CPU] reduce_chi2_tot: 4.0278 ms
[CPU] chi2_profile::free_fint: 0.004561 ms
[CPU] chi2_profile_tot: 536.425 ms

[CPU] chi2_profile::malloc_fint: 0.001726 ms
[CPU] create_image: 178.186 ms
[CPU] sample::1st_shift: 71.7762 ms
[CPU] sample::FFT: 171.156 ms
[CPU] sample::2nd_shift: 69.9045 ms
[CPU] sample::interpolate: 22.1515 ms
[CPU] sample::apply_phase_sampled: 9.43495 ms
[CPU] sample_tot: 352.624 ms
[CPU] sample_profile_tot: 534.267 ms
[CPU] diff_weighted: 1.91674 ms
[CPU] reduce_chi2_tot: 2.87751 ms
[CPU] chi2_profile::free_fint: 0.112127 ms
[CPU] chi2_profile_tot: 537.282 ms
8192	1.000000e+06	float64	64	None	1.024200e+01	5.390528e-01	6.910654e-03	5.270061e-01
# |--> timings: [0.5679829120635986, 0.5366439819335938, 0.5380158424377441, 0.5270061492919922, 0.5315570831298828, 0.547788143157959, 0.5292329788208008, 0.5366151332855225, 0.5401530265808105, 0.5380079746246338, 0.5506160259246826, 0.5443761348724365, 0.5313911437988281, 0.5340738296508789, 0.5418558120727539, 0.5538270473480225, 0.5443170070648193, 0.5423460006713867, 0.5367119312286377, 0.5374679565429688]
Setup chi2Profile......done

[GPU] chi2_profile::malloc_fint: 0.764 ms
[GPU] chi2_profile::copy_observations: 5.7953 ms
[GPU] create_image_d::malloc_image: 1.83379 ms
[GPU] create_image_d::memset: 15.5571 ms
[GPU] create_image_d::malloc_ints: 0.683552 ms
[GPU] create_image_d::copy_ints_H->D: 0.011296 ms
[GPU] create_image_d::sweep: 0.208288 ms
[GPU] create_image_d::central_pixel: 0.008704 ms
[GPU] create_image_d::free_ints: 0.11008 ms
[GPU] create_image: 18.5067 ms
[GPU] sample::copy_uv_H->D: 6.59597 ms
[GPU] sample::copy_uvrot_D->D: 0.092832 ms
[GPU] sample::1st_shift: 58.6014 ms
[GPU] sample::FFT: 397.915 ms
[GPU] sample::2nd_shift: 37.2064 ms
[GPU] sample::interpolate: 0.610752 ms
[GPU] sample::apply_phase_sampled: 0.442592 ms
[GPU] sample_tot: 501.945 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.450816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263232 ms
[GPU] reduce_chi2: 0.742272 ms
[GPU] chi2_profile::free_all: 0.877088 ms
[GPU] chi2_profile_tot_gputimer: 528.805 ms
[CPU] chi2_profile_tot: 530.631 ms

[GPU] chi2_profile::malloc_fint: 0.817376 ms
[GPU] chi2_profile::copy_observations: 9.81408 ms
[GPU] create_image_d::malloc_image: 1.80304 ms
[GPU] create_image_d::memset: 14.1276 ms
[GPU] create_image_d::malloc_ints: 0.663616 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.19184 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.102496 ms
[GPU] create_image: 17.0178 ms
[GPU] sample::copy_uv_H->D: 7.88848 ms
[GPU] sample::copy_uvrot_D->D: 0.0976 ms
[GPU] sample::1st_shift: 58.6583 ms
[GPU] sample::FFT: 59.0316 ms
[GPU] sample::2nd_shift: 37.1766 ms
[GPU] sample::interpolate: 0.599392 ms
[GPU] sample::apply_phase_sampled: 0.436128 ms
[GPU] sample_tot: 164.246 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.447648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.219232 ms
[GPU] reduce_chi2: 0.696096 ms
[GPU] chi2_profile::free_all: 0.822688 ms
[GPU] chi2_profile_tot_gputimer: 193.523 ms
[CPU] chi2_profile_tot: 193.545 ms

[GPU] chi2_profile::malloc_fint: 0.710016 ms
[GPU] chi2_profile::copy_observations: 10.5386 ms
[GPU] create_image_d::malloc_image: 2.1704 ms
[GPU] create_image_d::memset: 14.1224 ms
[GPU] create_image_d::malloc_ints: 0.633952 ms
[GPU] create_image_d::copy_ints_H->D: 0.011776 ms
[GPU] create_image_d::sweep: 0.183808 ms
[GPU] create_image_d::central_pixel: 0.008416 ms
[GPU] create_image_d::free_ints: 0.070432 ms
[GPU] create_image: 17.2875 ms
[GPU] sample::copy_uv_H->D: 6.1048 ms
[GPU] sample::copy_uvrot_D->D: 0.095808 ms
[GPU] sample::1st_shift: 58.6559 ms
[GPU] sample::FFT: 58.7653 ms
[GPU] sample::2nd_shift: 37.1878 ms
[GPU] sample::interpolate: 0.602496 ms
[GPU] sample::apply_phase_sampled: 0.436768 ms
[GPU] sample_tot: 162.258 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.447424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.22224 ms
[GPU] reduce_chi2: 0.697728 ms
[GPU] chi2_profile::free_all: 0.842048 ms
[GPU] chi2_profile_tot_gputimer: 192.459 ms
[CPU] chi2_profile_tot: 192.477 ms

[GPU] chi2_profile::malloc_fint: 0.783232 ms
[GPU] chi2_profile::copy_observations: 8.95792 ms
[GPU] create_image_d::malloc_image: 1.75072 ms
[GPU] create_image_d::memset: 14.1279 ms
[GPU] create_image_d::malloc_ints: 0.706368 ms
[GPU] create_image_d::copy_ints_H->D: 0.012032 ms
[GPU] create_image_d::sweep: 0.19088 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.102048 ms
[GPU] create_image: 17.0029 ms
[GPU] sample::copy_uv_H->D: 6.75894 ms
[GPU] sample::copy_uvrot_D->D: 0.09168 ms
[GPU] sample::1st_shift: 58.657 ms
[GPU] sample::FFT: 58.989 ms
[GPU] sample::2nd_shift: 37.1892 ms
[GPU] sample::interpolate: 0.599072 ms
[GPU] sample::apply_phase_sampled: 0.435136 ms
[GPU] sample_tot: 163.059 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.445024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.210048 ms
[GPU] reduce_chi2: 0.683168 ms
[GPU] chi2_profile::free_all: 0.861344 ms
[GPU] chi2_profile_tot_gputimer: 191.463 ms
[CPU] chi2_profile_tot: 191.482 ms

[GPU] chi2_profile::malloc_fint: 0.762112 ms
[GPU] chi2_profile::copy_observations: 7.83306 ms
[GPU] create_image_d::malloc_image: 1.7583 ms
[GPU] create_image_d::memset: 14.1215 ms
[GPU] create_image_d::malloc_ints: 0.68112 ms
[GPU] create_image_d::copy_ints_H->D: 0.012032 ms
[GPU] create_image_d::sweep: 0.18304 ms
[GPU] create_image_d::central_pixel: 0.00912 ms
[GPU] create_image_d::free_ints: 0.075008 ms
[GPU] create_image: 16.9317 ms
[GPU] sample::copy_uv_H->D: 6.08237 ms
[GPU] sample::copy_uvrot_D->D: 0.090016 ms
[GPU] sample::1st_shift: 58.6549 ms
[GPU] sample::FFT: 58.6155 ms
[GPU] sample::2nd_shift: 37.18 ms
[GPU] sample::interpolate: 0.600256 ms
[GPU] sample::apply_phase_sampled: 0.436704 ms
[GPU] sample_tot: 161.986 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.44768 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.193696 ms
[GPU] reduce_chi2: 0.667552 ms
[GPU] chi2_profile::free_all: 0.843872 ms
[GPU] chi2_profile_tot_gputimer: 189.124 ms
[CPU] chi2_profile_tot: 189.143 ms

[GPU] chi2_profile::malloc_fint: 0.701952 ms
[GPU] chi2_profile::copy_observations: 7.89722 ms
[GPU] create_image_d::malloc_image: 1.73222 ms
[GPU] create_image_d::memset: 14.1277 ms
[GPU] create_image_d::malloc_ints: 0.644416 ms
[GPU] create_image_d::copy_ints_H->D: 0.01184 ms
[GPU] create_image_d::sweep: 0.187104 ms
[GPU] create_image_d::central_pixel: 0.011232 ms
[GPU] create_image_d::free_ints: 0.123296 ms
[GPU] create_image: 16.9302 ms
[GPU] sample::copy_uv_H->D: 6.3793 ms
[GPU] sample::copy_uvrot_D->D: 0.092608 ms
[GPU] sample::1st_shift: 58.6612 ms
[GPU] sample::FFT: 58.9085 ms
[GPU] sample::2nd_shift: 37.1758 ms
[GPU] sample::interpolate: 0.599808 ms
[GPU] sample::apply_phase_sampled: 0.438368 ms
[GPU] sample_tot: 162.592 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.446048 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.211936 ms
[GPU] reduce_chi2: 0.685088 ms
[GPU] chi2_profile::free_all: 0.891136 ms
[GPU] chi2_profile_tot_gputimer: 189.807 ms
[CPU] chi2_profile_tot: 189.826 ms

[GPU] chi2_profile::malloc_fint: 0.762016 ms
[GPU] chi2_profile::copy_observations: 8.40704 ms
[GPU] create_image_d::malloc_image: 1.78538 ms
[GPU] create_image_d::memset: 14.122 ms
[GPU] create_image_d::malloc_ints: 0.697024 ms
[GPU] create_image_d::copy_ints_H->D: 0.011776 ms
[GPU] create_image_d::sweep: 0.183744 ms
[GPU] create_image_d::central_pixel: 0.00992 ms
[GPU] create_image_d::free_ints: 0.074304 ms
[GPU] create_image: 16.9748 ms
[GPU] sample::copy_uv_H->D: 6.71232 ms
[GPU] sample::copy_uvrot_D->D: 0.091872 ms
[GPU] sample::1st_shift: 58.6579 ms
[GPU] sample::FFT: 58.9249 ms
[GPU] sample::2nd_shift: 37.182 ms
[GPU] sample::interpolate: 0.601216 ms
[GPU] sample::apply_phase_sampled: 0.43584 ms
[GPU] sample_tot: 163.028 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.446592 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.215712 ms
[GPU] reduce_chi2: 0.69008 ms
[GPU] chi2_profile::free_all: 0.922176 ms
[GPU] chi2_profile_tot_gputimer: 190.89 ms
[CPU] chi2_profile_tot: 190.909 ms

[GPU] chi2_profile::malloc_fint: 0.784576 ms
[GPU] chi2_profile::copy_observations: 8.50141 ms
[GPU] create_image_d::malloc_image: 1.89606 ms
[GPU] create_image_d::memset: 14.1271 ms
[GPU] create_image_d::malloc_ints: 0.734432 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.189184 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.106432 ms
[GPU] create_image: 17.1752 ms
[GPU] sample::copy_uv_H->D: 6.53414 ms
[GPU] sample::copy_uvrot_D->D: 0.090784 ms
[GPU] sample::1st_shift: 58.6588 ms
[GPU] sample::FFT: 58.8705 ms
[GPU] sample::2nd_shift: 37.178 ms
[GPU] sample::interpolate: 0.600736 ms
[GPU] sample::apply_phase_sampled: 0.436768 ms
[GPU] sample_tot: 162.705 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.445376 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.20784 ms
[GPU] reduce_chi2: 0.695328 ms
[GPU] chi2_profile::free_all: 0.818304 ms
[GPU] chi2_profile_tot_gputimer: 190.784 ms
[CPU] chi2_profile_tot: 190.817 ms

[GPU] chi2_profile::malloc_fint: 0.749152 ms
[GPU] chi2_profile::copy_observations: 8.31168 ms
[GPU] create_image_d::malloc_image: 1.70054 ms
[GPU] create_image_d::memset: 14.1222 ms
[GPU] create_image_d::malloc_ints: 0.626144 ms
[GPU] create_image_d::copy_ints_H->D: 0.010496 ms
[GPU] create_image_d::sweep: 0.18352 ms
[GPU] create_image_d::central_pixel: 0.009664 ms
[GPU] create_image_d::free_ints: 0.069088 ms
[GPU] create_image: 16.8109 ms
[GPU] sample::copy_uv_H->D: 6.23725 ms
[GPU] sample::copy_uvrot_D->D: 0.112192 ms
[GPU] sample::1st_shift: 58.6452 ms
[GPU] sample::FFT: 58.7161 ms
[GPU] sample::2nd_shift: 37.1745 ms
[GPU] sample::interpolate: 0.602112 ms
[GPU] sample::apply_phase_sampled: 0.43856 ms
[GPU] sample_tot: 162.314 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.447808 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.23552 ms
[GPU] reduce_chi2: 0.710816 ms
[GPU] chi2_profile::free_all: 0.882272 ms
[GPU] chi2_profile_tot_gputimer: 189.882 ms
[CPU] chi2_profile_tot: 189.9 ms

[GPU] chi2_profile::malloc_fint: 0.766752 ms
[GPU] chi2_profile::copy_observations: 9.13558 ms
[GPU] create_image_d::malloc_image: 1.7793 ms
[GPU] create_image_d::memset: 14.128 ms
[GPU] create_image_d::malloc_ints: 0.651904 ms
[GPU] create_image_d::copy_ints_H->D: 0.011744 ms
[GPU] create_image_d::sweep: 0.1864 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.092736 ms
[GPU] create_image: 16.9505 ms
[GPU] sample::copy_uv_H->D: 6.88966 ms
[GPU] sample::copy_uvrot_D->D: 0.09264 ms
[GPU] sample::1st_shift: 58.6626 ms
[GPU] sample::FFT: 58.768 ms
[GPU] sample::2nd_shift: 37.2016 ms
[GPU] sample::interpolate: 0.599072 ms
[GPU] sample::apply_phase_sampled: 0.437056 ms
[GPU] sample_tot: 163.005 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.444448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.204448 ms
[GPU] reduce_chi2: 0.674752 ms
[GPU] chi2_profile::free_all: 0.821408 ms
[GPU] chi2_profile_tot_gputimer: 191.478 ms
[CPU] chi2_profile_tot: 191.497 ms

[GPU] chi2_profile::malloc_fint: 0.705472 ms
[GPU] chi2_profile::copy_observations: 8.12755 ms
[GPU] create_image_d::malloc_image: 1.70576 ms
[GPU] create_image_d::memset: 14.1303 ms
[GPU] create_image_d::malloc_ints: 0.694688 ms
[GPU] create_image_d::copy_ints_H->D: 0.011616 ms
[GPU] create_image_d::sweep: 0.1928 ms
[GPU] create_image_d::central_pixel: 0.008992 ms
[GPU] create_image_d::free_ints: 0.069056 ms
[GPU] create_image: 16.9189 ms
[GPU] sample::copy_uv_H->D: 6.07011 ms
[GPU] sample::copy_uvrot_D->D: 0.090528 ms
[GPU] sample::1st_shift: 58.6561 ms
[GPU] sample::FFT: 58.6308 ms
[GPU] sample::2nd_shift: 37.1822 ms
[GPU] sample::interpolate: 0.63184 ms
[GPU] sample::apply_phase_sampled: 0.436672 ms
[GPU] sample_tot: 162.133 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.460352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.255584 ms
[GPU] reduce_chi2: 0.768256 ms
[GPU] chi2_profile::free_all: 1.196 ms
[GPU] chi2_profile_tot_gputimer: 189.969 ms
[CPU] chi2_profile_tot: 189.992 ms

[GPU] chi2_profile::malloc_fint: 1.36957 ms
[GPU] chi2_profile::copy_observations: 8.63786 ms
[GPU] create_image_d::malloc_image: 1.81283 ms
[GPU] create_image_d::memset: 14.1233 ms
[GPU] create_image_d::malloc_ints: 0.61248 ms
[GPU] create_image_d::copy_ints_H->D: 0.011552 ms
[GPU] create_image_d::sweep: 0.184064 ms
[GPU] create_image_d::central_pixel: 0.010944 ms
[GPU] create_image_d::free_ints: 0.077184 ms
[GPU] create_image: 16.9229 ms
[GPU] sample::copy_uv_H->D: 6.63488 ms
[GPU] sample::copy_uvrot_D->D: 0.092032 ms
[GPU] sample::1st_shift: 58.6647 ms
[GPU] sample::FFT: 58.8024 ms
[GPU] sample::2nd_shift: 37.1816 ms
[GPU] sample::interpolate: 0.606176 ms
[GPU] sample::apply_phase_sampled: 0.437088 ms
[GPU] sample_tot: 162.765 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.447744 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.205856 ms
[GPU] reduce_chi2: 0.684768 ms
[GPU] chi2_profile::free_all: 0.856448 ms
[GPU] chi2_profile_tot_gputimer: 191.341 ms
[CPU] chi2_profile_tot: 191.36 ms

[GPU] chi2_profile::malloc_fint: 0.742912 ms
[GPU] chi2_profile::copy_observations: 7.3624 ms
[GPU] create_image_d::malloc_image: 1.79123 ms
[GPU] create_image_d::memset: 14.1216 ms
[GPU] create_image_d::malloc_ints: 0.67232 ms
[GPU] create_image_d::copy_ints_H->D: 0.011584 ms
[GPU] create_image_d::sweep: 0.18288 ms
[GPU] create_image_d::central_pixel: 0.008512 ms
[GPU] create_image_d::free_ints: 0.072896 ms
[GPU] create_image: 16.9501 ms
[GPU] sample::copy_uv_H->D: 5.88774 ms
[GPU] sample::copy_uvrot_D->D: 0.091104 ms
[GPU] sample::1st_shift: 58.6596 ms
[GPU] sample::FFT: 58.983 ms
[GPU] sample::2nd_shift: 37.2014 ms
[GPU] sample::interpolate: 0.602016 ms
[GPU] sample::apply_phase_sampled: 0.438816 ms
[GPU] sample_tot: 162.303 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.446368 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.232 ms
[GPU] reduce_chi2: 0.706784 ms
[GPU] chi2_profile::free_all: 0.837216 ms
[GPU] chi2_profile_tot_gputimer: 189.012 ms
[CPU] chi2_profile_tot: 189.03 ms

[GPU] chi2_profile::malloc_fint: 0.800448 ms
[GPU] chi2_profile::copy_observations: 8.61315 ms
[GPU] create_image_d::malloc_image: 1.73101 ms
[GPU] create_image_d::memset: 14.123 ms
[GPU] create_image_d::malloc_ints: 0.630496 ms
[GPU] create_image_d::copy_ints_H->D: 0.011296 ms
[GPU] create_image_d::sweep: 0.182656 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.120832 ms
[GPU] create_image: 16.8984 ms
[GPU] sample::copy_uv_H->D: 6.81325 ms
[GPU] sample::copy_uvrot_D->D: 0.091904 ms
[GPU] sample::1st_shift: 58.6391 ms
[GPU] sample::FFT: 58.8796 ms
[GPU] sample::2nd_shift: 37.1773 ms
[GPU] sample::interpolate: 0.60672 ms
[GPU] sample::apply_phase_sampled: 0.437568 ms
[GPU] sample_tot: 162.978 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.449984 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.20064 ms
[GPU] reduce_chi2: 0.677536 ms
[GPU] chi2_profile::free_all: 0.863168 ms
[GPU] chi2_profile_tot_gputimer: 190.931 ms
[CPU] chi2_profile_tot: 190.948 ms

[GPU] chi2_profile::malloc_fint: 0.737952 ms
[GPU] chi2_profile::copy_observations: 7.19626 ms
[GPU] create_image_d::malloc_image: 1.75523 ms
[GPU] create_image_d::memset: 14.1219 ms
[GPU] create_image_d::malloc_ints: 0.65632 ms
[GPU] create_image_d::copy_ints_H->D: 0.012224 ms
[GPU] create_image_d::sweep: 0.191424 ms
[GPU] create_image_d::central_pixel: 0.008896 ms
[GPU] create_image_d::free_ints: 0.088128 ms
[GPU] create_image: 16.9261 ms
[GPU] sample::copy_uv_H->D: 7.81581 ms
[GPU] sample::copy_uvrot_D->D: 0.10192 ms
[GPU] sample::1st_shift: 58.6768 ms
[GPU] sample::FFT: 58.9717 ms
[GPU] sample::2nd_shift: 37.2067 ms
[GPU] sample::interpolate: 0.604608 ms
[GPU] sample::apply_phase_sampled: 0.440768 ms
[GPU] sample_tot: 164.242 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.449536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.330592 ms
[GPU] reduce_chi2: 0.809408 ms
[GPU] chi2_profile::free_all: 0.886464 ms
[GPU] chi2_profile_tot_gputimer: 190.919 ms
[CPU] chi2_profile_tot: 190.938 ms

[GPU] chi2_profile::malloc_fint: 0.853952 ms
[GPU] chi2_profile::copy_observations: 10.2078 ms
[GPU] create_image_d::malloc_image: 1.73808 ms
[GPU] create_image_d::memset: 14.1273 ms
[GPU] create_image_d::malloc_ints: 0.68256 ms
[GPU] create_image_d::copy_ints_H->D: 0.015424 ms
[GPU] create_image_d::sweep: 0.18624 ms
[GPU] create_image_d::central_pixel: 0.014976 ms
[GPU] create_image_d::free_ints: 0.081472 ms
[GPU] create_image: 16.9401 ms
[GPU] sample::copy_uv_H->D: 7.36826 ms
[GPU] sample::copy_uvrot_D->D: 0.09312 ms
[GPU] sample::1st_shift: 58.6596 ms
[GPU] sample::FFT: 58.793 ms
[GPU] sample::2nd_shift: 37.1799 ms
[GPU] sample::interpolate: 0.603776 ms
[GPU] sample::apply_phase_sampled: 0.435648 ms
[GPU] sample_tot: 163.45 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.452032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.188032 ms
[GPU] reduce_chi2: 0.683232 ms
[GPU] chi2_profile::free_all: 0.807584 ms
[GPU] chi2_profile_tot_gputimer: 193.041 ms
[CPU] chi2_profile_tot: 193.061 ms

[GPU] chi2_profile::malloc_fint: 0.681504 ms
[GPU] chi2_profile::copy_observations: 7.21043 ms
[GPU] create_image_d::malloc_image: 1.65946 ms
[GPU] create_image_d::memset: 14.1281 ms
[GPU] create_image_d::malloc_ints: 0.634144 ms
[GPU] create_image_d::copy_ints_H->D: 0.011264 ms
[GPU] create_image_d::sweep: 0.188384 ms
[GPU] create_image_d::central_pixel: 0.008608 ms
[GPU] create_image_d::free_ints: 0.084672 ms
[GPU] create_image: 16.8002 ms
[GPU] sample::copy_uv_H->D: 5.66413 ms
[GPU] sample::copy_uvrot_D->D: 0.101568 ms
[GPU] sample::1st_shift: 58.66 ms
[GPU] sample::FFT: 58.9673 ms
[GPU] sample::2nd_shift: 37.1841 ms
[GPU] sample::interpolate: 0.601472 ms
[GPU] sample::apply_phase_sampled: 0.436608 ms
[GPU] sample_tot: 162.057 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.447136 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.242112 ms
[GPU] reduce_chi2: 0.716928 ms
[GPU] chi2_profile::free_all: 0.846688 ms
[GPU] chi2_profile_tot_gputimer: 188.416 ms
[CPU] chi2_profile_tot: 188.435 ms

[GPU] chi2_profile::malloc_fint: 0.925888 ms
[GPU] chi2_profile::copy_observations: 8.65539 ms
[GPU] create_image_d::malloc_image: 1.73222 ms
[GPU] create_image_d::memset: 14.1426 ms
[GPU] create_image_d::malloc_ints: 0.657568 ms
[GPU] create_image_d::copy_ints_H->D: 0.011584 ms
[GPU] create_image_d::sweep: 0.183552 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.076 ms
[GPU] create_image: 16.9081 ms
[GPU] sample::copy_uv_H->D: 6.70528 ms
[GPU] sample::copy_uvrot_D->D: 0.092672 ms
[GPU] sample::1st_shift: 58.6612 ms
[GPU] sample::FFT: 58.8651 ms
[GPU] sample::2nd_shift: 37.1961 ms
[GPU] sample::interpolate: 0.606752 ms
[GPU] sample::apply_phase_sampled: 0.436224 ms
[GPU] sample_tot: 162.959 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.447616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.20992 ms
[GPU] reduce_chi2: 0.68352 ms
[GPU] chi2_profile::free_all: 0.875488 ms
[GPU] chi2_profile_tot_gputimer: 191.113 ms
[CPU] chi2_profile_tot: 191.147 ms

[GPU] chi2_profile::malloc_fint: 0.721888 ms
[GPU] chi2_profile::copy_observations: 7.35283 ms
[GPU] create_image_d::malloc_image: 1.73318 ms
[GPU] create_image_d::memset: 14.1215 ms
[GPU] create_image_d::malloc_ints: 0.652224 ms
[GPU] create_image_d::copy_ints_H->D: 0.01088 ms
[GPU] create_image_d::sweep: 0.18208 ms
[GPU] create_image_d::central_pixel: 0.008384 ms
[GPU] create_image_d::free_ints: 0.087296 ms
[GPU] create_image: 16.8833 ms
[GPU] sample::copy_uv_H->D: 5.84451 ms
[GPU] sample::copy_uvrot_D->D: 0.089504 ms
[GPU] sample::1st_shift: 58.6558 ms
[GPU] sample::FFT: 58.6906 ms
[GPU] sample::2nd_shift: 37.1872 ms
[GPU] sample::interpolate: 0.611648 ms
[GPU] sample::apply_phase_sampled: 0.438272 ms
[GPU] sample_tot: 162.016 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.44736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.250368 ms
[GPU] reduce_chi2: 0.725056 ms
[GPU] chi2_profile::free_all: 0.909024 ms
[GPU] chi2_profile_tot_gputimer: 188.716 ms
[CPU] chi2_profile_tot: 188.736 ms

[GPU] chi2_profile::malloc_fint: 0.89856 ms
[GPU] chi2_profile::copy_observations: 8.60704 ms
[GPU] create_image_d::malloc_image: 1.79677 ms
[GPU] create_image_d::memset: 14.1234 ms
[GPU] create_image_d::malloc_ints: 0.665376 ms
[GPU] create_image_d::copy_ints_H->D: 0.011808 ms
[GPU] create_image_d::sweep: 0.182624 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.073824 ms
[GPU] create_image: 16.957 ms
[GPU] sample::copy_uv_H->D: 7.66342 ms
[GPU] sample::copy_uvrot_D->D: 0.09248 ms
[GPU] sample::1st_shift: 58.6562 ms
[GPU] sample::FFT: 58.7886 ms
[GPU] sample::2nd_shift: 37.1994 ms
[GPU] sample::interpolate: 0.600448 ms
[GPU] sample::apply_phase_sampled: 0.436832 ms
[GPU] sample_tot: 163.783 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.446144 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.197056 ms
[GPU] reduce_chi2: 0.68848 ms
[GPU] chi2_profile::free_all: 0.920544 ms
[GPU] chi2_profile_tot_gputimer: 191.967 ms
[CPU] chi2_profile_tot: 191.991 ms
16384	1.000000e+06	float64	None	8	3.629316e+00	1.910166e-01	1.316516e-03	1.889238e-01
# |--> timings: [0.5307888984680176, 0.19371604919433594, 0.19265198707580566, 0.19166016578674316, 0.1892869472503662, 0.1899712085723877, 0.1910710334777832, 0.1909639835357666, 0.1900780200958252, 0.1916508674621582, 0.19016408920288086, 0.19153308868408203, 0.18918991088867188, 0.19109106063842773, 0.1911940574645996, 0.19321894645690918, 0.18951797485351562, 0.19129300117492676, 0.18892383575439453, 0.1921401023864746]

[GPU] chi2_profile::malloc_fint: 0.716288 ms
[GPU] chi2_profile::copy_observations: 7.57507 ms
[GPU] create_image_d::malloc_image: 1.68394 ms
[GPU] create_image_d::memset: 14.1228 ms
[GPU] create_image_d::malloc_ints: 0.654784 ms
[GPU] create_image_d::copy_ints_H->D: 0.011392 ms
[GPU] create_image_d::sweep: 0.073888 ms
[GPU] create_image_d::central_pixel: 0.008736 ms
[GPU] create_image_d::free_ints: 0.0728 ms
[GPU] create_image: 16.7176 ms
[GPU] sample::copy_uv_H->D: 6.82678 ms
[GPU] sample::copy_uvrot_D->D: 0.095072 ms
[GPU] sample::1st_shift: 37.8848 ms
[GPU] sample::FFT: 58.6952 ms
[GPU] sample::2nd_shift: 24.6135 ms
[GPU] sample::interpolate: 0.610144 ms
[GPU] sample::apply_phase_sampled: 0.128448 ms
[GPU] sample_tot: 129.21 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.134496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.229664 ms
[GPU] reduce_chi2: 0.39024 ms
[GPU] chi2_profile::free_all: 1.35526 ms
[GPU] chi2_profile_tot_gputimer: 156.066 ms
[CPU] chi2_profile_tot: 156.092 ms

[GPU] chi2_profile::malloc_fint: 0.753568 ms
[GPU] chi2_profile::copy_observations: 8.65843 ms
[GPU] create_image_d::malloc_image: 1.74704 ms
[GPU] create_image_d::memset: 14.133 ms
[GPU] create_image_d::malloc_ints: 0.651232 ms
[GPU] create_image_d::copy_ints_H->D: 0.01152 ms
[GPU] create_image_d::sweep: 0.069184 ms
[GPU] create_image_d::central_pixel: 0.010944 ms
[GPU] create_image_d::free_ints: 0.092256 ms
[GPU] create_image: 16.793 ms
[GPU] sample::copy_uv_H->D: 6.8785 ms
[GPU] sample::copy_uvrot_D->D: 0.093824 ms
[GPU] sample::1st_shift: 37.9015 ms
[GPU] sample::FFT: 58.9298 ms
[GPU] sample::2nd_shift: 24.5835 ms
[GPU] sample::interpolate: 0.61376 ms
[GPU] sample::apply_phase_sampled: 0.130496 ms
[GPU] sample_tot: 129.514 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13696 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.25888 ms
[GPU] reduce_chi2: 0.423488 ms
[GPU] chi2_profile::free_all: 0.860096 ms
[GPU] chi2_profile_tot_gputimer: 157.124 ms
[CPU] chi2_profile_tot: 157.145 ms

[GPU] chi2_profile::malloc_fint: 0.750656 ms
[GPU] chi2_profile::copy_observations: 9.65706 ms
[GPU] create_image_d::malloc_image: 1.7857 ms
[GPU] create_image_d::memset: 14.1259 ms
[GPU] create_image_d::malloc_ints: 0.66896 ms
[GPU] create_image_d::copy_ints_H->D: 0.014528 ms
[GPU] create_image_d::sweep: 0.068448 ms
[GPU] create_image_d::central_pixel: 0.01088 ms
[GPU] create_image_d::free_ints: 0.074304 ms
[GPU] create_image: 16.8391 ms
[GPU] sample::copy_uv_H->D: 7.53446 ms
[GPU] sample::copy_uvrot_D->D: 0.09552 ms
[GPU] sample::1st_shift: 37.8834 ms
[GPU] sample::FFT: 58.7727 ms
[GPU] sample::2nd_shift: 24.6181 ms
[GPU] sample::interpolate: 0.61184 ms
[GPU] sample::apply_phase_sampled: 0.127712 ms
[GPU] sample_tot: 129.973 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.131584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.199296 ms
[GPU] reduce_chi2: 0.357568 ms
[GPU] chi2_profile::free_all: 0.86416 ms
[GPU] chi2_profile_tot_gputimer: 158.542 ms
[CPU] chi2_profile_tot: 158.561 ms

[GPU] chi2_profile::malloc_fint: 0.736864 ms
[GPU] chi2_profile::copy_observations: 7.5897 ms
[GPU] create_image_d::malloc_image: 1.7871 ms
[GPU] create_image_d::memset: 14.1231 ms
[GPU] create_image_d::malloc_ints: 0.718176 ms
[GPU] create_image_d::copy_ints_H->D: 0.014016 ms
[GPU] create_image_d::sweep: 0.073152 ms
[GPU] create_image_d::central_pixel: 0.009984 ms
[GPU] create_image_d::free_ints: 0.10688 ms
[GPU] create_image: 16.9423 ms
[GPU] sample::copy_uv_H->D: 6.47907 ms
[GPU] sample::copy_uvrot_D->D: 0.093728 ms
[GPU] sample::1st_shift: 37.8902 ms
[GPU] sample::FFT: 58.8351 ms
[GPU] sample::2nd_shift: 24.6164 ms
[GPU] sample::interpolate: 0.612032 ms
[GPU] sample::apply_phase_sampled: 0.12768 ms
[GPU] sample_tot: 128.989 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.212704 ms
[GPU] reduce_chi2: 0.370464 ms
[GPU] chi2_profile::free_all: 0.839936 ms
[GPU] chi2_profile_tot_gputimer: 155.576 ms
[CPU] chi2_profile_tot: 155.596 ms

[GPU] chi2_profile::malloc_fint: 0.708864 ms
[GPU] chi2_profile::copy_observations: 8.64179 ms
[GPU] create_image_d::malloc_image: 1.67427 ms
[GPU] create_image_d::memset: 14.1395 ms
[GPU] create_image_d::malloc_ints: 0.64032 ms
[GPU] create_image_d::copy_ints_H->D: 0.011264 ms
[GPU] create_image_d::sweep: 0.065824 ms
[GPU] create_image_d::central_pixel: 0.010336 ms
[GPU] create_image_d::free_ints: 0.08768 ms
[GPU] create_image: 16.7164 ms
[GPU] sample::copy_uv_H->D: 7.12282 ms
[GPU] sample::copy_uvrot_D->D: 0.098432 ms
[GPU] sample::1st_shift: 37.9173 ms
[GPU] sample::FFT: 58.6751 ms
[GPU] sample::2nd_shift: 24.6329 ms
[GPU] sample::interpolate: 0.619168 ms
[GPU] sample::apply_phase_sampled: 0.126944 ms
[GPU] sample_tot: 129.599 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.132608 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.210144 ms
[GPU] reduce_chi2: 0.375424 ms
[GPU] chi2_profile::free_all: 1.21245 ms
[GPU] chi2_profile_tot_gputimer: 157.36 ms
[CPU] chi2_profile_tot: 157.38 ms

[GPU] chi2_profile::malloc_fint: 0.757728 ms
[GPU] chi2_profile::copy_observations: 7.34714 ms
[GPU] create_image_d::malloc_image: 1.77434 ms
[GPU] create_image_d::memset: 14.1319 ms
[GPU] create_image_d::malloc_ints: 0.665472 ms
[GPU] create_image_d::copy_ints_H->D: 0.015072 ms
[GPU] create_image_d::sweep: 0.063552 ms
[GPU] create_image_d::central_pixel: 0.010336 ms
[GPU] create_image_d::free_ints: 0.075008 ms
[GPU] create_image: 16.826 ms
[GPU] sample::copy_uv_H->D: 5.96144 ms
[GPU] sample::copy_uvrot_D->D: 0.089888 ms
[GPU] sample::1st_shift: 37.8862 ms
[GPU] sample::FFT: 59.0067 ms
[GPU] sample::2nd_shift: 24.6533 ms
[GPU] sample::interpolate: 0.616672 ms
[GPU] sample::apply_phase_sampled: 0.127936 ms
[GPU] sample_tot: 128.726 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.134464 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.228544 ms
[GPU] reduce_chi2: 0.389696 ms
[GPU] chi2_profile::free_all: 0.879456 ms
[GPU] chi2_profile_tot_gputimer: 155.035 ms
[CPU] chi2_profile_tot: 155.054 ms

[GPU] chi2_profile::malloc_fint: 0.788736 ms
[GPU] chi2_profile::copy_observations: 9.38387 ms
[GPU] create_image_d::malloc_image: 1.82304 ms
[GPU] create_image_d::memset: 14.126 ms
[GPU] create_image_d::malloc_ints: 0.70096 ms
[GPU] create_image_d::copy_ints_H->D: 0.01344 ms
[GPU] create_image_d::sweep: 0.067552 ms
[GPU] create_image_d::central_pixel: 0.01056 ms
[GPU] create_image_d::free_ints: 0.077344 ms
[GPU] create_image: 16.9089 ms
[GPU] sample::copy_uv_H->D: 6.81475 ms
[GPU] sample::copy_uvrot_D->D: 0.09056 ms
[GPU] sample::1st_shift: 37.8976 ms
[GPU] sample::FFT: 58.8823 ms
[GPU] sample::2nd_shift: 24.5996 ms
[GPU] sample::interpolate: 0.61136 ms
[GPU] sample::apply_phase_sampled: 0.131008 ms
[GPU] sample_tot: 129.375 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.134336 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.232096 ms
[GPU] reduce_chi2: 0.397504 ms
[GPU] chi2_profile::free_all: 0.859008 ms
[GPU] chi2_profile_tot_gputimer: 157.826 ms
[CPU] chi2_profile_tot: 157.847 ms

[GPU] chi2_profile::malloc_fint: 0.763808 ms
[GPU] chi2_profile::copy_observations: 7.38074 ms
[GPU] create_image_d::malloc_image: 1.72262 ms
[GPU] create_image_d::memset: 14.1233 ms
[GPU] create_image_d::malloc_ints: 0.69664 ms
[GPU] create_image_d::copy_ints_H->D: 0.011456 ms
[GPU] create_image_d::sweep: 0.06592 ms
[GPU] create_image_d::central_pixel: 0.010176 ms
[GPU] create_image_d::free_ints: 0.072672 ms
[GPU] create_image: 16.7945 ms
[GPU] sample::copy_uv_H->D: 6.08019 ms
[GPU] sample::copy_uvrot_D->D: 0.092416 ms
[GPU] sample::1st_shift: 37.8755 ms
[GPU] sample::FFT: 58.7641 ms
[GPU] sample::2nd_shift: 24.6583 ms
[GPU] sample::interpolate: 0.613216 ms
[GPU] sample::apply_phase_sampled: 0.126016 ms
[GPU] sample_tot: 128.593 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.241504 ms
[GPU] reduce_chi2: 0.40384 ms
[GPU] chi2_profile::free_all: 0.851264 ms
[GPU] chi2_profile_tot_gputimer: 154.894 ms
[CPU] chi2_profile_tot: 154.914 ms

[GPU] chi2_profile::malloc_fint: 0.780832 ms
[GPU] chi2_profile::copy_observations: 8.81638 ms
[GPU] create_image_d::malloc_image: 1.61619 ms
[GPU] create_image_d::memset: 14.127 ms
[GPU] create_image_d::malloc_ints: 0.7072 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.069536 ms
[GPU] create_image_d::central_pixel: 0.010208 ms
[GPU] create_image_d::free_ints: 0.094592 ms
[GPU] create_image: 17.1561 ms
[GPU] sample::copy_uv_H->D: 7.04822 ms
[GPU] sample::copy_uvrot_D->D: 0.096704 ms
[GPU] sample::1st_shift: 37.9025 ms
[GPU] sample::FFT: 58.8881 ms
[GPU] sample::2nd_shift: 24.6561 ms
[GPU] sample::interpolate: 0.614016 ms
[GPU] sample::apply_phase_sampled: 0.129056 ms
[GPU] sample_tot: 129.682 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.134016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.214528 ms
[GPU] reduce_chi2: 0.375296 ms
[GPU] chi2_profile::free_all: 0.857536 ms
[GPU] chi2_profile_tot_gputimer: 157.771 ms
[CPU] chi2_profile_tot: 157.79 ms

[GPU] chi2_profile::malloc_fint: 0.737888 ms
[GPU] chi2_profile::copy_observations: 7.43907 ms
[GPU] create_image_d::malloc_image: 1.72384 ms
[GPU] create_image_d::memset: 14.122 ms
[GPU] create_image_d::malloc_ints: 0.615264 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.066112 ms
[GPU] create_image_d::central_pixel: 0.010304 ms
[GPU] create_image_d::free_ints: 0.07584 ms
[GPU] create_image: 16.7227 ms
[GPU] sample::copy_uv_H->D: 5.87754 ms
[GPU] sample::copy_uvrot_D->D: 0.094784 ms
[GPU] sample::1st_shift: 37.8924 ms
[GPU] sample::FFT: 58.7896 ms
[GPU] sample::2nd_shift: 24.6356 ms
[GPU] sample::interpolate: 0.612928 ms
[GPU] sample::apply_phase_sampled: 0.125952 ms
[GPU] sample_tot: 128.362 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.134624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.22496 ms
[GPU] reduce_chi2: 0.386368 ms
[GPU] chi2_profile::free_all: 0.835776 ms
[GPU] chi2_profile_tot_gputimer: 154.584 ms
[CPU] chi2_profile_tot: 154.602 ms

[GPU] chi2_profile::malloc_fint: 0.777184 ms
[GPU] chi2_profile::copy_observations: 9.43453 ms
[GPU] create_image_d::malloc_image: 1.66202 ms
[GPU] create_image_d::memset: 14.1218 ms
[GPU] create_image_d::malloc_ints: 0.660576 ms
[GPU] create_image_d::copy_ints_H->D: 0.011104 ms
[GPU] create_image_d::sweep: 0.075872 ms
[GPU] create_image_d::central_pixel: 0.011392 ms
[GPU] create_image_d::free_ints: 0.091456 ms
[GPU] create_image: 16.7255 ms
[GPU] sample::copy_uv_H->D: 6.39571 ms
[GPU] sample::copy_uvrot_D->D: 0.0928 ms
[GPU] sample::1st_shift: 37.9044 ms
[GPU] sample::FFT: 58.8468 ms
[GPU] sample::2nd_shift: 24.5976 ms
[GPU] sample::interpolate: 0.612864 ms
[GPU] sample::apply_phase_sampled: 0.128096 ms
[GPU] sample_tot: 128.93 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13312 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.215072 ms
[GPU] reduce_chi2: 0.37504 ms
[GPU] chi2_profile::free_all: 0.873824 ms
[GPU] chi2_profile_tot_gputimer: 157.219 ms
[CPU] chi2_profile_tot: 157.237 ms

[GPU] chi2_profile::malloc_fint: 0.747648 ms
[GPU] chi2_profile::copy_observations: 8.57818 ms
[GPU] create_image_d::malloc_image: 1.77126 ms
[GPU] create_image_d::memset: 14.1228 ms
[GPU] create_image_d::malloc_ints: 0.679712 ms
[GPU] create_image_d::copy_ints_H->D: 0.01136 ms
[GPU] create_image_d::sweep: 0.065728 ms
[GPU] create_image_d::central_pixel: 0.01072 ms
[GPU] create_image_d::free_ints: 0.070496 ms
[GPU] create_image: 16.8201 ms
[GPU] sample::copy_uv_H->D: 6.85987 ms
[GPU] sample::copy_uvrot_D->D: 0.097664 ms
[GPU] sample::1st_shift: 37.9056 ms
[GPU] sample::FFT: 58.7914 ms
[GPU] sample::2nd_shift: 24.6505 ms
[GPU] sample::interpolate: 0.61072 ms
[GPU] sample::apply_phase_sampled: 0.126976 ms
[GPU] sample_tot: 129.383 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.133568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.202176 ms
[GPU] reduce_chi2: 0.36256 ms
[GPU] chi2_profile::free_all: 0.844736 ms
[GPU] chi2_profile_tot_gputimer: 156.861 ms
[CPU] chi2_profile_tot: 156.88 ms

[GPU] chi2_profile::malloc_fint: 0.769376 ms
[GPU] chi2_profile::copy_observations: 7.33962 ms
[GPU] create_image_d::malloc_image: 1.71373 ms
[GPU] create_image_d::memset: 14.1226 ms
[GPU] create_image_d::malloc_ints: 0.700544 ms
[GPU] create_image_d::copy_ints_H->D: 0.011712 ms
[GPU] create_image_d::sweep: 0.064768 ms
[GPU] create_image_d::central_pixel: 0.009632 ms
[GPU] create_image_d::free_ints: 0.074048 ms
[GPU] create_image: 17.0608 ms
[GPU] sample::copy_uv_H->D: 6.16752 ms
[GPU] sample::copy_uvrot_D->D: 0.097472 ms
[GPU] sample::1st_shift: 37.8981 ms
[GPU] sample::FFT: 59.0875 ms
[GPU] sample::2nd_shift: 24.6591 ms
[GPU] sample::interpolate: 0.612192 ms
[GPU] sample::apply_phase_sampled: 0.12432 ms
[GPU] sample_tot: 129.082 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.136416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.22992 ms
[GPU] reduce_chi2: 0.39536 ms
[GPU] chi2_profile::free_all: 0.884096 ms
[GPU] chi2_profile_tot_gputimer: 155.64 ms
[CPU] chi2_profile_tot: 155.66 ms

[GPU] chi2_profile::malloc_fint: 0.773312 ms
[GPU] chi2_profile::copy_observations: 8.61066 ms
[GPU] create_image_d::malloc_image: 1.79488 ms
[GPU] create_image_d::memset: 14.1235 ms
[GPU] create_image_d::malloc_ints: 0.688896 ms
[GPU] create_image_d::copy_ints_H->D: 0.01184 ms
[GPU] create_image_d::sweep: 0.068128 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.077408 ms
[GPU] create_image: 16.8696 ms
[GPU] sample::copy_uv_H->D: 6.71222 ms
[GPU] sample::copy_uvrot_D->D: 0.098656 ms
[GPU] sample::1st_shift: 37.895 ms
[GPU] sample::FFT: 58.7941 ms
[GPU] sample::2nd_shift: 24.6326 ms
[GPU] sample::interpolate: 0.612064 ms
[GPU] sample::apply_phase_sampled: 0.12592 ms
[GPU] sample_tot: 129.208 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.131872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.19168 ms
[GPU] reduce_chi2: 0.348704 ms
[GPU] chi2_profile::free_all: 0.880192 ms
[GPU] chi2_profile_tot_gputimer: 156.788 ms
[CPU] chi2_profile_tot: 156.806 ms

[GPU] chi2_profile::malloc_fint: 0.732608 ms
[GPU] chi2_profile::copy_observations: 7.40605 ms
[GPU] create_image_d::malloc_image: 1.7688 ms
[GPU] create_image_d::memset: 14.1223 ms
[GPU] create_image_d::malloc_ints: 0.640512 ms
[GPU] create_image_d::copy_ints_H->D: 0.010656 ms
[GPU] create_image_d::sweep: 0.06384 ms
[GPU] create_image_d::central_pixel: 0.00896 ms
[GPU] create_image_d::free_ints: 0.072992 ms
[GPU] create_image: 16.792 ms
[GPU] sample::copy_uv_H->D: 6.0976 ms
[GPU] sample::copy_uvrot_D->D: 0.088928 ms
[GPU] sample::1st_shift: 37.8865 ms
[GPU] sample::FFT: 59.0378 ms
[GPU] sample::2nd_shift: 24.6528 ms
[GPU] sample::interpolate: 0.614592 ms
[GPU] sample::apply_phase_sampled: 0.127776 ms
[GPU] sample_tot: 128.886 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.134112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.244608 ms
[GPU] reduce_chi2: 0.40544 ms
[GPU] chi2_profile::free_all: 0.881344 ms
[GPU] chi2_profile_tot_gputimer: 155.208 ms
[CPU] chi2_profile_tot: 155.242 ms

[GPU] chi2_profile::malloc_fint: 0.804416 ms
[GPU] chi2_profile::copy_observations: 8.64448 ms
[GPU] create_image_d::malloc_image: 1.80957 ms
[GPU] create_image_d::memset: 14.1227 ms
[GPU] create_image_d::malloc_ints: 0.70256 ms
[GPU] create_image_d::copy_ints_H->D: 0.011712 ms
[GPU] create_image_d::sweep: 0.067776 ms
[GPU] create_image_d::central_pixel: 0.010912 ms
[GPU] create_image_d::free_ints: 0.080864 ms
[GPU] create_image: 16.9028 ms
[GPU] sample::copy_uv_H->D: 6.78858 ms
[GPU] sample::copy_uvrot_D->D: 0.09008 ms
[GPU] sample::1st_shift: 37.8909 ms
[GPU] sample::FFT: 59.0173 ms
[GPU] sample::2nd_shift: 24.7203 ms
[GPU] sample::interpolate: 0.6176 ms
[GPU] sample::apply_phase_sampled: 0.128448 ms
[GPU] sample_tot: 129.62 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.137792 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.24688 ms
[GPU] reduce_chi2: 0.413344 ms
[GPU] chi2_profile::free_all: 0.852832 ms
[GPU] chi2_profile_tot_gputimer: 157.349 ms
[CPU] chi2_profile_tot: 157.368 ms

[GPU] chi2_profile::malloc_fint: 0.763936 ms
[GPU] chi2_profile::copy_observations: 9.10739 ms
[GPU] create_image_d::malloc_image: 1.78586 ms
[GPU] create_image_d::memset: 14.1252 ms
[GPU] create_image_d::malloc_ints: 0.692768 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.067392 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.082112 ms
[GPU] create_image: 16.8723 ms
[GPU] sample::copy_uv_H->D: 7.51626 ms
[GPU] sample::copy_uvrot_D->D: 0.096864 ms
[GPU] sample::1st_shift: 37.8875 ms
[GPU] sample::FFT: 61.0354 ms
[GPU] sample::2nd_shift: 24.5982 ms
[GPU] sample::interpolate: 0.61744 ms
[GPU] sample::apply_phase_sampled: 0.127616 ms
[GPU] sample_tot: 132.412 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.135712 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264224 ms
[GPU] reduce_chi2: 0.430528 ms
[GPU] chi2_profile::free_all: 1.10243 ms
[GPU] chi2_profile_tot_gputimer: 160.806 ms
[CPU] chi2_profile_tot: 160.827 ms

[GPU] chi2_profile::malloc_fint: 1.03482 ms
[GPU] chi2_profile::copy_observations: 9.55194 ms
[GPU] create_image_d::malloc_image: 2.15475 ms
[GPU] create_image_d::memset: 14.1251 ms
[GPU] create_image_d::malloc_ints: 0.799712 ms
[GPU] create_image_d::copy_ints_H->D: 0.01392 ms
[GPU] create_image_d::sweep: 0.068704 ms
[GPU] create_image_d::central_pixel: 0.011712 ms
[GPU] create_image_d::free_ints: 0.08704 ms
[GPU] create_image: 17.3693 ms
[GPU] sample::copy_uv_H->D: 7.28438 ms
[GPU] sample::copy_uvrot_D->D: 0.092448 ms
[GPU] sample::1st_shift: 37.9045 ms
[GPU] sample::FFT: 59.1967 ms
[GPU] sample::2nd_shift: 24.672 ms
[GPU] sample::interpolate: 0.613888 ms
[GPU] sample::apply_phase_sampled: 0.129376 ms
[GPU] sample_tot: 130.282 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.136832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.200832 ms
[GPU] reduce_chi2: 0.366976 ms
[GPU] chi2_profile::free_all: 0.969312 ms
[GPU] chi2_profile_tot_gputimer: 159.69 ms
[CPU] chi2_profile_tot: 159.711 ms

[GPU] chi2_profile::malloc_fint: 0.840544 ms
[GPU] chi2_profile::copy_observations: 7.63485 ms
[GPU] create_image_d::malloc_image: 1.95914 ms
[GPU] create_image_d::memset: 14.1204 ms
[GPU] create_image_d::malloc_ints: 0.692736 ms
[GPU] create_image_d::copy_ints_H->D: 0.012192 ms
[GPU] create_image_d::sweep: 0.066016 ms
[GPU] create_image_d::central_pixel: 0.010528 ms
[GPU] create_image_d::free_ints: 0.092256 ms
[GPU] create_image: 17.0532 ms
[GPU] sample::copy_uv_H->D: 6.33091 ms
[GPU] sample::copy_uvrot_D->D: 0.09008 ms
[GPU] sample::1st_shift: 37.8928 ms
[GPU] sample::FFT: 59.0918 ms
[GPU] sample::2nd_shift: 24.6395 ms
[GPU] sample::interpolate: 0.614464 ms
[GPU] sample::apply_phase_sampled: 0.125792 ms
[GPU] sample_tot: 129.152 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.134368 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.205632 ms
[GPU] reduce_chi2: 0.36928 ms
[GPU] chi2_profile::free_all: 0.978368 ms
[GPU] chi2_profile_tot_gputimer: 156.35 ms
[CPU] chi2_profile_tot: 156.375 ms

[GPU] chi2_profile::malloc_fint: 1.44202 ms
[GPU] chi2_profile::copy_observations: 9.73517 ms
[GPU] create_image_d::malloc_image: 2.04275 ms
[GPU] create_image_d::memset: 14.1222 ms
[GPU] create_image_d::malloc_ints: 0.782848 ms
[GPU] create_image_d::copy_ints_H->D: 0.013408 ms
[GPU] create_image_d::sweep: 0.07296 ms
[GPU] create_image_d::central_pixel: 0.010144 ms
[GPU] create_image_d::free_ints: 0.101952 ms
[GPU] create_image: 17.2455 ms
[GPU] sample::copy_uv_H->D: 7.0263 ms
[GPU] sample::copy_uvrot_D->D: 0.099328 ms
[GPU] sample::1st_shift: 37.8958 ms
[GPU] sample::FFT: 59.3335 ms
[GPU] sample::2nd_shift: 24.6236 ms
[GPU] sample::interpolate: 0.613504 ms
[GPU] sample::apply_phase_sampled: 0.132736 ms
[GPU] sample_tot: 130.116 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.13376 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.230528 ms
[GPU] reduce_chi2: 0.396032 ms
[GPU] chi2_profile::free_all: 0.973152 ms
[GPU] chi2_profile_tot_gputimer: 160.026 ms
[CPU] chi2_profile_tot: 160.052 ms
16384	1.000000e+06	float64	None	16	2.987996e+00	1.572629e-01	1.727978e-03	1.547401e-01
# |--> timings: [0.1562349796295166, 0.15729498863220215, 0.158707857131958, 0.1557331085205078, 0.1575641632080078, 0.15520095825195312, 0.158005952835083, 0.1551060676574707, 0.157973051071167, 0.1547400951385498, 0.15737605094909668, 0.15703296661376953, 0.15582799911499023, 0.15694308280944824, 0.15540695190429688, 0.15752696990966797, 0.16104388236999512, 0.15984582901000977, 0.1564769744873047, 0.16018891334533691]

[GPU] chi2_profile::malloc_fint: 0.854496 ms
[GPU] chi2_profile::copy_observations: 9.36566 ms
[GPU] create_image_d::malloc_image: 2.04214 ms
[GPU] create_image_d::memset: 14.123 ms
[GPU] create_image_d::malloc_ints: 0.698176 ms
[GPU] create_image_d::copy_ints_H->D: 0.013248 ms
[GPU] create_image_d::sweep: 0.053536 ms
[GPU] create_image_d::central_pixel: 0.010464 ms
[GPU] create_image_d::free_ints: 0.082496 ms
[GPU] create_image: 17.1207 ms
[GPU] sample::copy_uv_H->D: 7.35971 ms
[GPU] sample::copy_uvrot_D->D: 0.09328 ms
[GPU] sample::1st_shift: 38.3103 ms
[GPU] sample::FFT: 59.0239 ms
[GPU] sample::2nd_shift: 24.5298 ms
[GPU] sample::interpolate: 0.686336 ms
[GPU] sample::apply_phase_sampled: 0.110656 ms
[GPU] sample_tot: 130.476 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122592 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.191648 ms
[GPU] reduce_chi2: 0.341856 ms
[GPU] chi2_profile::free_all: 0.859584 ms
[GPU] chi2_profile_tot_gputimer: 159.13 ms
[CPU] chi2_profile_tot: 159.153 ms

[GPU] chi2_profile::malloc_fint: 0.753088 ms
[GPU] chi2_profile::copy_observations: 7.26166 ms
[GPU] create_image_d::malloc_image: 1.78982 ms
[GPU] create_image_d::memset: 14.1202 ms
[GPU] create_image_d::malloc_ints: 0.692256 ms
[GPU] create_image_d::copy_ints_H->D: 0.011072 ms
[GPU] create_image_d::sweep: 0.04928 ms
[GPU] create_image_d::central_pixel: 0.009536 ms
[GPU] create_image_d::free_ints: 0.076224 ms
[GPU] create_image: 16.8415 ms
[GPU] sample::copy_uv_H->D: 5.97245 ms
[GPU] sample::copy_uvrot_D->D: 0.094048 ms
[GPU] sample::1st_shift: 38.3386 ms
[GPU] sample::FFT: 59.0965 ms
[GPU] sample::2nd_shift: 24.5559 ms
[GPU] sample::interpolate: 0.684288 ms
[GPU] sample::apply_phase_sampled: 0.111648 ms
[GPU] sample_tot: 129.306 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273344 ms
[GPU] reduce_chi2: 0.424768 ms
[GPU] chi2_profile::free_all: 0.890272 ms
[GPU] chi2_profile_tot_gputimer: 155.594 ms
[CPU] chi2_profile_tot: 155.626 ms

[GPU] chi2_profile::malloc_fint: 0.883264 ms
[GPU] chi2_profile::copy_observations: 8.892 ms
[GPU] create_image_d::malloc_image: 1.80288 ms
[GPU] create_image_d::memset: 14.1214 ms
[GPU] create_image_d::malloc_ints: 0.697888 ms
[GPU] create_image_d::copy_ints_H->D: 0.012512 ms
[GPU] create_image_d::sweep: 0.051872 ms
[GPU] create_image_d::central_pixel: 0.009888 ms
[GPU] create_image_d::free_ints: 0.090432 ms
[GPU] create_image: 16.88 ms
[GPU] sample::copy_uv_H->D: 6.90086 ms
[GPU] sample::copy_uvrot_D->D: 0.1016 ms
[GPU] sample::1st_shift: 38.321 ms
[GPU] sample::FFT: 58.7572 ms
[GPU] sample::2nd_shift: 24.5698 ms
[GPU] sample::interpolate: 0.685216 ms
[GPU] sample::apply_phase_sampled: 0.110592 ms
[GPU] sample_tot: 129.778 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.129728 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.196576 ms
[GPU] reduce_chi2: 0.354304 ms
[GPU] chi2_profile::free_all: 0.833792 ms
[GPU] chi2_profile_tot_gputimer: 157.732 ms
[CPU] chi2_profile_tot: 157.75 ms

[GPU] chi2_profile::malloc_fint: 0.750752 ms
[GPU] chi2_profile::copy_observations: 7.38422 ms
[GPU] create_image_d::malloc_image: 1.70022 ms
[GPU] create_image_d::memset: 14.1188 ms
[GPU] create_image_d::malloc_ints: 0.689536 ms
[GPU] create_image_d::copy_ints_H->D: 0.010656 ms
[GPU] create_image_d::sweep: 0.049664 ms
[GPU] create_image_d::central_pixel: 0.008672 ms
[GPU] create_image_d::free_ints: 0.072256 ms
[GPU] create_image: 16.7544 ms
[GPU] sample::copy_uv_H->D: 5.70797 ms
[GPU] sample::copy_uvrot_D->D: 0.095904 ms
[GPU] sample::1st_shift: 38.3139 ms
[GPU] sample::FFT: 58.625 ms
[GPU] sample::2nd_shift: 24.5331 ms
[GPU] sample::interpolate: 0.68496 ms
[GPU] sample::apply_phase_sampled: 0.114048 ms
[GPU] sample_tot: 128.446 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.218496 ms
[GPU] reduce_chi2: 0.36896 ms
[GPU] chi2_profile::free_all: 0.81984 ms
[GPU] chi2_profile_tot_gputimer: 154.625 ms
[CPU] chi2_profile_tot: 154.671 ms

[GPU] chi2_profile::malloc_fint: 0.732416 ms
[GPU] chi2_profile::copy_observations: 8.3848 ms
[GPU] create_image_d::malloc_image: 1.68496 ms
[GPU] create_image_d::memset: 14.1234 ms
[GPU] create_image_d::malloc_ints: 0.743008 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.058144 ms
[GPU] create_image_d::central_pixel: 0.010336 ms
[GPU] create_image_d::free_ints: 0.10752 ms
[GPU] create_image: 16.8381 ms
[GPU] sample::copy_uv_H->D: 6.82006 ms
[GPU] sample::copy_uvrot_D->D: 0.092064 ms
[GPU] sample::1st_shift: 38.3081 ms
[GPU] sample::FFT: 59.0114 ms
[GPU] sample::2nd_shift: 24.5844 ms
[GPU] sample::interpolate: 0.684992 ms
[GPU] sample::apply_phase_sampled: 0.1104 ms
[GPU] sample_tot: 130.036 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.254112 ms
[GPU] reduce_chi2: 0.406592 ms
[GPU] chi2_profile::free_all: 0.879872 ms
[GPU] chi2_profile_tot_gputimer: 157.387 ms
[CPU] chi2_profile_tot: 157.408 ms

[GPU] chi2_profile::malloc_fint: 0.742944 ms
[GPU] chi2_profile::copy_observations: 8.42557 ms
[GPU] create_image_d::malloc_image: 1.78784 ms
[GPU] create_image_d::memset: 14.1215 ms
[GPU] create_image_d::malloc_ints: 0.68592 ms
[GPU] create_image_d::copy_ints_H->D: 0.011872 ms
[GPU] create_image_d::sweep: 0.050976 ms
[GPU] create_image_d::central_pixel: 0.009792 ms
[GPU] create_image_d::free_ints: 0.076992 ms
[GPU] create_image: 16.8362 ms
[GPU] sample::copy_uv_H->D: 6.20662 ms
[GPU] sample::copy_uvrot_D->D: 0.089152 ms
[GPU] sample::1st_shift: 38.3018 ms
[GPU] sample::FFT: 58.8174 ms
[GPU] sample::2nd_shift: 24.5888 ms
[GPU] sample::interpolate: 0.681088 ms
[GPU] sample::apply_phase_sampled: 0.110176 ms
[GPU] sample_tot: 129.138 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122368 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.17936 ms
[GPU] reduce_chi2: 0.328864 ms
[GPU] chi2_profile::free_all: 0.86384 ms
[GPU] chi2_profile_tot_gputimer: 156.453 ms
[CPU] chi2_profile_tot: 156.474 ms

[GPU] chi2_profile::malloc_fint: 0.777088 ms
[GPU] chi2_profile::copy_observations: 7.30653 ms
[GPU] create_image_d::malloc_image: 1.80064 ms
[GPU] create_image_d::memset: 14.1189 ms
[GPU] create_image_d::malloc_ints: 0.678432 ms
[GPU] create_image_d::copy_ints_H->D: 0.014752 ms
[GPU] create_image_d::sweep: 0.053792 ms
[GPU] create_image_d::central_pixel: 0.010592 ms
[GPU] create_image_d::free_ints: 0.077152 ms
[GPU] create_image: 16.8596 ms
[GPU] sample::copy_uv_H->D: 5.94531 ms
[GPU] sample::copy_uvrot_D->D: 0.09136 ms
[GPU] sample::1st_shift: 38.2969 ms
[GPU] sample::FFT: 59.0122 ms
[GPU] sample::2nd_shift: 24.5726 ms
[GPU] sample::interpolate: 0.69008 ms
[GPU] sample::apply_phase_sampled: 0.112416 ms
[GPU] sample_tot: 129.15 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.123776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.228416 ms
[GPU] reduce_chi2: 0.378752 ms
[GPU] chi2_profile::free_all: 0.874112 ms
[GPU] chi2_profile_tot_gputimer: 155.449 ms
[CPU] chi2_profile_tot: 155.468 ms

[GPU] chi2_profile::malloc_fint: 0.770432 ms
[GPU] chi2_profile::copy_observations: 8.59629 ms
[GPU] create_image_d::malloc_image: 1.7881 ms
[GPU] create_image_d::memset: 14.1226 ms
[GPU] create_image_d::malloc_ints: 0.644032 ms
[GPU] create_image_d::copy_ints_H->D: 0.010688 ms
[GPU] create_image_d::sweep: 0.052768 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.074048 ms
[GPU] create_image: 16.7992 ms
[GPU] sample::copy_uv_H->D: 6.88576 ms
[GPU] sample::copy_uvrot_D->D: 0.090496 ms
[GPU] sample::1st_shift: 38.3299 ms
[GPU] sample::FFT: 58.8351 ms
[GPU] sample::2nd_shift: 24.5787 ms
[GPU] sample::interpolate: 0.682592 ms
[GPU] sample::apply_phase_sampled: 0.111776 ms
[GPU] sample_tot: 129.864 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.185184 ms
[GPU] reduce_chi2: 0.334944 ms
[GPU] chi2_profile::free_all: 0.845184 ms
[GPU] chi2_profile_tot_gputimer: 157.309 ms
[CPU] chi2_profile_tot: 157.329 ms

[GPU] chi2_profile::malloc_fint: 0.753632 ms
[GPU] chi2_profile::copy_observations: 7.57478 ms
[GPU] create_image_d::malloc_image: 1.78304 ms
[GPU] create_image_d::memset: 14.1204 ms
[GPU] create_image_d::malloc_ints: 0.657632 ms
[GPU] create_image_d::copy_ints_H->D: 0.011456 ms
[GPU] create_image_d::sweep: 0.050656 ms
[GPU] create_image_d::central_pixel: 0.009824 ms
[GPU] create_image_d::free_ints: 0.075744 ms
[GPU] create_image: 16.7997 ms
[GPU] sample::copy_uv_H->D: 5.86275 ms
[GPU] sample::copy_uvrot_D->D: 0.100384 ms
[GPU] sample::1st_shift: 38.3085 ms
[GPU] sample::FFT: 58.9476 ms
[GPU] sample::2nd_shift: 24.6059 ms
[GPU] sample::interpolate: 0.686624 ms
[GPU] sample::apply_phase_sampled: 0.114112 ms
[GPU] sample_tot: 129.098 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.125792 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.240608 ms
[GPU] reduce_chi2: 0.39376 ms
[GPU] chi2_profile::free_all: 0.87824 ms
[GPU] chi2_profile_tot_gputimer: 155.616 ms
[CPU] chi2_profile_tot: 155.636 ms

[GPU] chi2_profile::malloc_fint: 0.915136 ms
[GPU] chi2_profile::copy_observations: 8.76682 ms
[GPU] create_image_d::malloc_image: 2.61123 ms
[GPU] create_image_d::memset: 14.124 ms
[GPU] create_image_d::malloc_ints: 0.707232 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.052384 ms
[GPU] create_image_d::central_pixel: 0.010656 ms
[GPU] create_image_d::free_ints: 0.080576 ms
[GPU] create_image: 17.6955 ms
[GPU] sample::copy_uv_H->D: 6.79325 ms
[GPU] sample::copy_uvrot_D->D: 0.092288 ms
[GPU] sample::1st_shift: 38.3228 ms
[GPU] sample::FFT: 58.7399 ms
[GPU] sample::2nd_shift: 24.5561 ms
[GPU] sample::interpolate: 0.6824 ms
[GPU] sample::apply_phase_sampled: 0.108832 ms
[GPU] sample_tot: 129.621 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.203648 ms
[GPU] reduce_chi2: 0.3544 ms
[GPU] chi2_profile::free_all: 0.794432 ms
[GPU] chi2_profile_tot_gputimer: 158.256 ms
[CPU] chi2_profile_tot: 158.278 ms

[GPU] chi2_profile::malloc_fint: 0.757024 ms
[GPU] chi2_profile::copy_observations: 7.37155 ms
[GPU] create_image_d::malloc_image: 1.68483 ms
[GPU] create_image_d::memset: 14.1191 ms
[GPU] create_image_d::malloc_ints: 0.636064 ms
[GPU] create_image_d::copy_ints_H->D: 0.010464 ms
[GPU] create_image_d::sweep: 0.049952 ms
[GPU] create_image_d::central_pixel: 0.007712 ms
[GPU] create_image_d::free_ints: 0.073248 ms
[GPU] create_image: 16.67 ms
[GPU] sample::copy_uv_H->D: 5.94371 ms
[GPU] sample::copy_uvrot_D->D: 0.0888 ms
[GPU] sample::1st_shift: 38.2909 ms
[GPU] sample::FFT: 58.715 ms
[GPU] sample::2nd_shift: 24.5731 ms
[GPU] sample::interpolate: 0.686144 ms
[GPU] sample::apply_phase_sampled: 0.110848 ms
[GPU] sample_tot: 128.763 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.185152 ms
[GPU] reduce_chi2: 0.337216 ms
[GPU] chi2_profile::free_all: 0.821152 ms
[GPU] chi2_profile_tot_gputimer: 154.819 ms
[CPU] chi2_profile_tot: 154.837 ms

[GPU] chi2_profile::malloc_fint: 0.715296 ms
[GPU] chi2_profile::copy_observations: 7.4681 ms
[GPU] create_image_d::malloc_image: 1.84518 ms
[GPU] create_image_d::memset: 14.12 ms
[GPU] create_image_d::malloc_ints: 0.743584 ms
[GPU] create_image_d::copy_ints_H->D: 0.012512 ms
[GPU] create_image_d::sweep: 0.056768 ms
[GPU] create_image_d::central_pixel: 0.009152 ms
[GPU] create_image_d::free_ints: 0.102112 ms
[GPU] create_image: 16.9869 ms
[GPU] sample::copy_uv_H->D: 6.53798 ms
[GPU] sample::copy_uvrot_D->D: 0.091392 ms
[GPU] sample::1st_shift: 38.3306 ms
[GPU] sample::FFT: 58.8432 ms
[GPU] sample::2nd_shift: 24.5787 ms
[GPU] sample::interpolate: 0.690496 ms
[GPU] sample::apply_phase_sampled: 0.115744 ms
[GPU] sample_tot: 129.581 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122336 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.23776 ms
[GPU] reduce_chi2: 0.395744 ms
[GPU] chi2_profile::free_all: 0.874432 ms
[GPU] chi2_profile_tot_gputimer: 156.128 ms
[CPU] chi2_profile_tot: 156.148 ms

[GPU] chi2_profile::malloc_fint: 0.713472 ms
[GPU] chi2_profile::copy_observations: 9.16605 ms
[GPU] create_image_d::malloc_image: 1.80403 ms
[GPU] create_image_d::memset: 14.1232 ms
[GPU] create_image_d::malloc_ints: 0.661824 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 0.05056 ms
[GPU] create_image_d::central_pixel: 0.010656 ms
[GPU] create_image_d::free_ints: 0.091776 ms
[GPU] create_image: 16.8576 ms
[GPU] sample::copy_uv_H->D: 6.75651 ms
[GPU] sample::copy_uvrot_D->D: 0.091328 ms
[GPU] sample::1st_shift: 38.309 ms
[GPU] sample::FFT: 58.7058 ms
[GPU] sample::2nd_shift: 24.5455 ms
[GPU] sample::interpolate: 0.681344 ms
[GPU] sample::apply_phase_sampled: 0.111776 ms
[GPU] sample_tot: 129.526 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.121824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.184608 ms
[GPU] reduce_chi2: 0.333824 ms
[GPU] chi2_profile::free_all: 0.837632 ms
[GPU] chi2_profile_tot_gputimer: 157.536 ms
[CPU] chi2_profile_tot: 157.562 ms

[GPU] chi2_profile::malloc_fint: 0.744512 ms
[GPU] chi2_profile::copy_observations: 7.15885 ms
[GPU] create_image_d::malloc_image: 1.71824 ms
[GPU] create_image_d::memset: 14.1413 ms
[GPU] create_image_d::malloc_ints: 0.64528 ms
[GPU] create_image_d::copy_ints_H->D: 0.010976 ms
[GPU] create_image_d::sweep: 0.048736 ms
[GPU] create_image_d::central_pixel: 0.009056 ms
[GPU] create_image_d::free_ints: 0.071808 ms
[GPU] create_image: 16.7349 ms
[GPU] sample::copy_uv_H->D: 5.87814 ms
[GPU] sample::copy_uvrot_D->D: 0.089792 ms
[GPU] sample::1st_shift: 38.3252 ms
[GPU] sample::FFT: 58.7842 ms
[GPU] sample::2nd_shift: 24.5556 ms
[GPU] sample::interpolate: 0.686528 ms
[GPU] sample::apply_phase_sampled: 0.111328 ms
[GPU] sample_tot: 128.843 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.241248 ms
[GPU] reduce_chi2: 0.392352 ms
[GPU] chi2_profile::free_all: 0.881248 ms
[GPU] chi2_profile_tot_gputimer: 154.877 ms
[CPU] chi2_profile_tot: 154.896 ms

[GPU] chi2_profile::malloc_fint: 0.840096 ms
[GPU] chi2_profile::copy_observations: 8.55178 ms
[GPU] create_image_d::malloc_image: 1.82304 ms
[GPU] create_image_d::memset: 14.1246 ms
[GPU] create_image_d::malloc_ints: 0.684512 ms
[GPU] create_image_d::copy_ints_H->D: 0.012192 ms
[GPU] create_image_d::sweep: 0.064288 ms
[GPU] create_image_d::central_pixel: 0.01104 ms
[GPU] create_image_d::free_ints: 0.07888 ms
[GPU] create_image: 16.8895 ms
[GPU] sample::copy_uv_H->D: 6.78682 ms
[GPU] sample::copy_uvrot_D->D: 0.090912 ms
[GPU] sample::1st_shift: 38.309 ms
[GPU] sample::FFT: 58.8149 ms
[GPU] sample::2nd_shift: 24.556 ms
[GPU] sample::interpolate: 0.686208 ms
[GPU] sample::apply_phase_sampled: 0.112672 ms
[GPU] sample_tot: 129.706 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.180512 ms
[GPU] reduce_chi2: 0.340128 ms
[GPU] chi2_profile::free_all: 0.813344 ms
[GPU] chi2_profile_tot_gputimer: 157.246 ms
[CPU] chi2_profile_tot: 157.265 ms

[GPU] chi2_profile::malloc_fint: 0.735872 ms
[GPU] chi2_profile::copy_observations: 7.16397 ms
[GPU] create_image_d::malloc_image: 1.67197 ms
[GPU] create_image_d::memset: 14.1188 ms
[GPU] create_image_d::malloc_ints: 0.683808 ms
[GPU] create_image_d::copy_ints_H->D: 0.010656 ms
[GPU] create_image_d::sweep: 0.049184 ms
[GPU] create_image_d::central_pixel: 0.009984 ms
[GPU] create_image_d::free_ints: 0.070528 ms
[GPU] create_image: 16.7069 ms
[GPU] sample::copy_uv_H->D: 6.04272 ms
[GPU] sample::copy_uvrot_D->D: 0.087936 ms
[GPU] sample::1st_shift: 38.3062 ms
[GPU] sample::FFT: 59.2523 ms
[GPU] sample::2nd_shift: 24.5524 ms
[GPU] sample::interpolate: 0.684128 ms
[GPU] sample::apply_phase_sampled: 0.110656 ms
[GPU] sample_tot: 129.384 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.12272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.184896 ms
[GPU] reduce_chi2: 0.335552 ms
[GPU] chi2_profile::free_all: 0.849632 ms
[GPU] chi2_profile_tot_gputimer: 155.273 ms
[CPU] chi2_profile_tot: 155.292 ms

[GPU] chi2_profile::malloc_fint: 0.704128 ms
[GPU] chi2_profile::copy_observations: 8.05494 ms
[GPU] create_image_d::malloc_image: 1.76426 ms
[GPU] create_image_d::memset: 14.1269 ms
[GPU] create_image_d::malloc_ints: 0.68704 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.056192 ms
[GPU] create_image_d::central_pixel: 0.010656 ms
[GPU] create_image_d::free_ints: 0.100992 ms
[GPU] create_image: 16.8539 ms
[GPU] sample::copy_uv_H->D: 6.67504 ms
[GPU] sample::copy_uvrot_D->D: 0.091712 ms
[GPU] sample::1st_shift: 38.314 ms
[GPU] sample::FFT: 58.8789 ms
[GPU] sample::2nd_shift: 24.5593 ms
[GPU] sample::interpolate: 0.6848 ms
[GPU] sample::apply_phase_sampled: 0.114048 ms
[GPU] sample_tot: 129.689 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.124192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.21824 ms
[GPU] reduce_chi2: 0.369184 ms
[GPU] chi2_profile::free_all: 0.881792 ms
[GPU] chi2_profile_tot_gputimer: 156.683 ms
[CPU] chi2_profile_tot: 156.702 ms

[GPU] chi2_profile::malloc_fint: 0.746784 ms
[GPU] chi2_profile::copy_observations: 8.49546 ms
[GPU] create_image_d::malloc_image: 1.71005 ms
[GPU] create_image_d::memset: 14.122 ms
[GPU] create_image_d::malloc_ints: 0.614496 ms
[GPU] create_image_d::copy_ints_H->D: 0.012128 ms
[GPU] create_image_d::sweep: 0.051456 ms
[GPU] create_image_d::central_pixel: 0.009184 ms
[GPU] create_image_d::free_ints: 0.075904 ms
[GPU] create_image: 16.6877 ms
[GPU] sample::copy_uv_H->D: 6.66781 ms
[GPU] sample::copy_uvrot_D->D: 0.091104 ms
[GPU] sample::1st_shift: 38.319 ms
[GPU] sample::FFT: 58.8306 ms
[GPU] sample::2nd_shift: 24.5621 ms
[GPU] sample::interpolate: 0.681216 ms
[GPU] sample::apply_phase_sampled: 0.111872 ms
[GPU] sample_tot: 129.611 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.131328 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.184576 ms
[GPU] reduce_chi2: 0.344032 ms
[GPU] chi2_profile::free_all: 0.846912 ms
[GPU] chi2_profile_tot_gputimer: 156.833 ms
[CPU] chi2_profile_tot: 156.852 ms

[GPU] chi2_profile::malloc_fint: 0.767872 ms
[GPU] chi2_profile::copy_observations: 7.24301 ms
[GPU] create_image_d::malloc_image: 1.79901 ms
[GPU] create_image_d::memset: 14.1201 ms
[GPU] create_image_d::malloc_ints: 0.698112 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.058368 ms
[GPU] create_image_d::central_pixel: 0.008864 ms
[GPU] create_image_d::free_ints: 0.076352 ms
[GPU] create_image: 16.8723 ms
[GPU] sample::copy_uv_H->D: 5.87123 ms
[GPU] sample::copy_uvrot_D->D: 0.089376 ms
[GPU] sample::1st_shift: 38.3362 ms
[GPU] sample::FFT: 58.9555 ms
[GPU] sample::2nd_shift: 24.5693 ms
[GPU] sample::interpolate: 0.689184 ms
[GPU] sample::apply_phase_sampled: 0.126944 ms
[GPU] sample_tot: 129.029 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.254208 ms
[GPU] reduce_chi2: 0.404608 ms
[GPU] chi2_profile::free_all: 0.896608 ms
[GPU] chi2_profile_tot_gputimer: 155.341 ms
[CPU] chi2_profile_tot: 155.361 ms

[GPU] chi2_profile::malloc_fint: 0.884992 ms
[GPU] chi2_profile::copy_observations: 8.81312 ms
[GPU] create_image_d::malloc_image: 1.80429 ms
[GPU] create_image_d::memset: 14.1235 ms
[GPU] create_image_d::malloc_ints: 0.705024 ms
[GPU] create_image_d::copy_ints_H->D: 0.012032 ms
[GPU] create_image_d::sweep: 0.051584 ms
[GPU] create_image_d::central_pixel: 0.010592 ms
[GPU] create_image_d::free_ints: 0.075776 ms
[GPU] create_image: 16.9033 ms
[GPU] sample::copy_uv_H->D: 7.47475 ms
[GPU] sample::copy_uvrot_D->D: 0.108224 ms
[GPU] sample::1st_shift: 38.3156 ms
[GPU] sample::FFT: 58.727 ms
[GPU] sample::2nd_shift: 24.5679 ms
[GPU] sample::interpolate: 0.683648 ms
[GPU] sample::apply_phase_sampled: 0.111936 ms
[GPU] sample_tot: 130.332 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.122048 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549056 ms
[GPU] reduce_chi2: 0.699424 ms
[GPU] chi2_profile::free_all: 0.826016 ms
[GPU] chi2_profile_tot_gputimer: 158.561 ms
[CPU] chi2_profile_tot: 158.58 ms
16384	1.000000e+06	float64	None	32	2.975579e+00	1.566094e-01	1.177026e-03	1.547840e-01
# |--> timings: [0.1592540740966797, 0.15574407577514648, 0.15788793563842773, 0.1547839641571045, 0.15760397911071777, 0.15662693977355957, 0.15558099746704102, 0.1574718952178955, 0.15676379203796387, 0.15841197967529297, 0.15494489669799805, 0.15626811981201172, 0.1577000617980957, 0.15501999855041504, 0.15739107131958008, 0.15538692474365234, 0.15683412551879883, 0.15697216987609863, 0.15548300743103027, 0.15870308876037598]

[CPU] chi2_profile::malloc_fint: 0.007647 ms
[CPU] create_image: 684.429 ms
[CPU] sample::1st_shift: 405.682 ms
[CPU] sample::FFT: 4878.15 ms
[CPU] sample::2nd_shift: 434.635 ms
[CPU] sample::interpolate: 264.503 ms
[CPU] sample::apply_phase_sampled: 77.4627 ms
[CPU] sample_tot: 6070.35 ms
[CPU] sample_profile_tot: 6763.6 ms
[CPU] diff_weighted: 10.2947 ms
[CPU] reduce_chi2_tot: 15.1009 ms
[CPU] chi2_profile::free_fint: 0.335107 ms
[CPU] chi2_profile_tot: 6779.08 ms

[CPU] chi2_profile::malloc_fint: 0.015091 ms
[CPU] create_image: 680.661 ms
[CPU] sample::1st_shift: 401.208 ms
[CPU] sample::FFT: 4850.89 ms
[CPU] sample::2nd_shift: 434.716 ms
[CPU] sample::interpolate: 264.825 ms
[CPU] sample::apply_phase_sampled: 72.8332 ms
[CPU] sample_tot: 6032.85 ms
[CPU] sample_profile_tot: 6722.69 ms
[CPU] diff_weighted: 8.85402 ms
[CPU] reduce_chi2_tot: 13.567 ms
[CPU] chi2_profile::free_fint: 0.320371 ms
[CPU] chi2_profile_tot: 6736.62 ms

[CPU] chi2_profile::malloc_fint: 0.016373 ms
[CPU] create_image: 673.218 ms
[CPU] sample::1st_shift: 408.665 ms
[CPU] sample::FFT: 4838.71 ms
[CPU] sample::2nd_shift: 436.849 ms
[CPU] sample::interpolate: 274.798 ms
[CPU] sample::apply_phase_sampled: 79.0445 ms
[CPU] sample_tot: 6046.75 ms
[CPU] sample_profile_tot: 6729.17 ms
[CPU] diff_weighted: 9.64511 ms
[CPU] reduce_chi2_tot: 14.6548 ms
[CPU] chi2_profile::free_fint: 0.418228 ms
[CPU] chi2_profile_tot: 6744.28 ms

[CPU] chi2_profile::malloc_fint: 0.016443 ms
[CPU] create_image: 688.642 ms
[CPU] sample::1st_shift: 409.611 ms
[CPU] sample::FFT: 4772.84 ms
[CPU] sample::2nd_shift: 437.972 ms
[CPU] sample::interpolate: 265.751 ms
[CPU] sample::apply_phase_sampled: 73.3325 ms
[CPU] sample_tot: 5967.86 ms
[CPU] sample_profile_tot: 6665.29 ms
[CPU] diff_weighted: 8.73035 ms
[CPU] reduce_chi2_tot: 13.5512 ms
[CPU] chi2_profile::free_fint: 0.347415 ms
[CPU] chi2_profile_tot: 6679.23 ms

[CPU] chi2_profile::malloc_fint: 0.015639 ms
[CPU] create_image: 690.922 ms
[CPU] sample::1st_shift: 407.707 ms
[CPU] sample::FFT: 4919.26 ms
[CPU] sample::2nd_shift: 434.299 ms
[CPU] sample::interpolate: 263.649 ms
[CPU] sample::apply_phase_sampled: 74.9804 ms
[CPU] sample_tot: 6109.76 ms
[CPU] sample_profile_tot: 6809.86 ms
[CPU] diff_weighted: 10.5063 ms
[CPU] reduce_chi2_tot: 15.3908 ms
[CPU] chi2_profile::free_fint: 0.327626 ms
[CPU] chi2_profile_tot: 6825.62 ms

[CPU] chi2_profile::malloc_fint: 0.016099 ms
[CPU] create_image: 686.358 ms
[CPU] sample::1st_shift: 406.102 ms
[CPU] sample::FFT: 4683.48 ms
[CPU] sample::2nd_shift: 432.299 ms
[CPU] sample::interpolate: 272.3 ms
[CPU] sample::apply_phase_sampled: 76.5163 ms
[CPU] sample_tot: 5879.28 ms
[CPU] sample_profile_tot: 6574.49 ms
[CPU] diff_weighted: 8.84392 ms
[CPU] reduce_chi2_tot: 13.5452 ms
[CPU] chi2_profile::free_fint: 0.338998 ms
[CPU] chi2_profile_tot: 6588.41 ms

[CPU] chi2_profile::malloc_fint: 0.016692 ms
[CPU] create_image: 685.986 ms
[CPU] sample::1st_shift: 410.562 ms
[CPU] sample::FFT: 4802.08 ms
[CPU] sample::2nd_shift: 435.54 ms
[CPU] sample::interpolate: 268.712 ms
[CPU] sample::apply_phase_sampled: 74.8495 ms
[CPU] sample_tot: 6000.05 ms
[CPU] sample_profile_tot: 6694.96 ms
[CPU] diff_weighted: 9.00734 ms
[CPU] reduce_chi2_tot: 13.8549 ms
[CPU] chi2_profile::free_fint: 0.332383 ms
[CPU] chi2_profile_tot: 6709.18 ms

[CPU] chi2_profile::malloc_fint: 0.017648 ms
[CPU] create_image: 684.762 ms
[CPU] sample::1st_shift: 404.613 ms
[CPU] sample::FFT: 4845.44 ms
[CPU] sample::2nd_shift: 436.69 ms
[CPU] sample::interpolate: 266.156 ms
[CPU] sample::apply_phase_sampled: 78.9771 ms
[CPU] sample_tot: 6040.4 ms
[CPU] sample_profile_tot: 6734.14 ms
[CPU] diff_weighted: 9.4033 ms
[CPU] reduce_chi2_tot: 14.4599 ms
[CPU] chi2_profile::free_fint: 0.337851 ms
[CPU] chi2_profile_tot: 6748.99 ms

[CPU] chi2_profile::malloc_fint: 0.02238 ms
[CPU] create_image: 684.496 ms
[CPU] sample::1st_shift: 413.569 ms
[CPU] sample::FFT: 4777.57 ms
[CPU] sample::2nd_shift: 440.425 ms
[CPU] sample::interpolate: 267.795 ms
[CPU] sample::apply_phase_sampled: 72.9396 ms
[CPU] sample_tot: 5980.81 ms
[CPU] sample_profile_tot: 6674.3 ms
[CPU] diff_weighted: 9.28723 ms
[CPU] reduce_chi2_tot: 13.9969 ms
[CPU] chi2_profile::free_fint: 0.341715 ms
[CPU] chi2_profile_tot: 6688.69 ms

[CPU] chi2_profile::malloc_fint: 0.01616 ms
[CPU] create_image: 676.463 ms
[CPU] sample::1st_shift: 400.006 ms
[CPU] sample::FFT: 4750.11 ms
[CPU] sample::2nd_shift: 428.417 ms
[CPU] sample::interpolate: 257.483 ms
[CPU] sample::apply_phase_sampled: 68.3323 ms
[CPU] sample_tot: 5913.15 ms
[CPU] sample_profile_tot: 6598.2 ms
[CPU] diff_weighted: 8.27105 ms
[CPU] reduce_chi2_tot: 12.684 ms
[CPU] chi2_profile::free_fint: 0.333656 ms
[CPU] chi2_profile_tot: 6611.26 ms

[CPU] chi2_profile::malloc_fint: 0.017625 ms
[CPU] create_image: 663.543 ms
[CPU] sample::1st_shift: 397.51 ms
[CPU] sample::FFT: 4756.14 ms
[CPU] sample::2nd_shift: 439.638 ms
[CPU] sample::interpolate: 277.822 ms
[CPU] sample::apply_phase_sampled: 89.8585 ms
[CPU] sample_tot: 5970.03 ms
[CPU] sample_profile_tot: 6642.33 ms
[CPU] diff_weighted: 10.8872 ms
[CPU] reduce_chi2_tot: 16.9427 ms
[CPU] chi2_profile::free_fint: 0.428608 ms
[CPU] chi2_profile_tot: 6659.77 ms

[CPU] chi2_profile::malloc_fint: 0.02243 ms
[CPU] create_image: 687.999 ms
[CPU] sample::1st_shift: 398.12 ms
[CPU] sample::FFT: 4730.47 ms
[CPU] sample::2nd_shift: 428.362 ms
[CPU] sample::interpolate: 267.649 ms
[CPU] sample::apply_phase_sampled: 74.7519 ms
[CPU] sample_tot: 5907.65 ms
[CPU] sample_profile_tot: 6604.4 ms
[CPU] diff_weighted: 8.61692 ms
[CPU] reduce_chi2_tot: 13.1981 ms
[CPU] chi2_profile::free_fint: 0.420702 ms
[CPU] chi2_profile_tot: 6618.06 ms

[CPU] chi2_profile::malloc_fint: 0.01765 ms
[CPU] create_image: 666.135 ms
[CPU] sample::1st_shift: 401.156 ms
[CPU] sample::FFT: 4717.65 ms
[CPU] sample::2nd_shift: 450.081 ms
[CPU] sample::interpolate: 266.109 ms
[CPU] sample::apply_phase_sampled: 77.9981 ms
[CPU] sample_tot: 5921.82 ms
[CPU] sample_profile_tot: 6597.05 ms
[CPU] diff_weighted: 9.74822 ms
[CPU] reduce_chi2_tot: 14.6417 ms
[CPU] chi2_profile::free_fint: 0.321339 ms
[CPU] chi2_profile_tot: 6612.05 ms

[CPU] chi2_profile::malloc_fint: 0.01379 ms
[CPU] create_image: 681.016 ms
[CPU] sample::1st_shift: 404.524 ms
[CPU] sample::FFT: 4789.95 ms
[CPU] sample::2nd_shift: 429.677 ms
[CPU] sample::interpolate: 259.173 ms
[CPU] sample::apply_phase_sampled: 76.5385 ms
[CPU] sample_tot: 5969.37 ms
[CPU] sample_profile_tot: 6659.16 ms
[CPU] diff_weighted: 10.578 ms
[CPU] reduce_chi2_tot: 15.756 ms
[CPU] chi2_profile::free_fint: 0.314245 ms
[CPU] chi2_profile_tot: 6675.26 ms

[CPU] chi2_profile::malloc_fint: 0.017428 ms
[CPU] create_image: 666.097 ms
[CPU] sample::1st_shift: 395.375 ms
[CPU] sample::FFT: 4686.07 ms
[CPU] sample::2nd_shift: 429.276 ms
[CPU] sample::interpolate: 262.238 ms
[CPU] sample::apply_phase_sampled: 75.1045 ms
[CPU] sample_tot: 5856.35 ms
[CPU] sample_profile_tot: 6531.1 ms
[CPU] diff_weighted: 8.84951 ms
[CPU] reduce_chi2_tot: 13.6323 ms
[CPU] chi2_profile::free_fint: 0.3202 ms
[CPU] chi2_profile_tot: 6545.09 ms

[CPU] chi2_profile::malloc_fint: 0.015615 ms
[CPU] create_image: 672.436 ms
[CPU] sample::1st_shift: 397.818 ms
[CPU] sample::FFT: 4645.54 ms
[CPU] sample::2nd_shift: 432.675 ms
[CPU] sample::interpolate: 255.464 ms
[CPU] sample::apply_phase_sampled: 70.9342 ms
[CPU] sample_tot: 5810.41 ms
[CPU] sample_profile_tot: 6491.73 ms
[CPU] diff_weighted: 8.52035 ms
[CPU] reduce_chi2_tot: 12.9892 ms
[CPU] chi2_profile::free_fint: 0.296749 ms
[CPU] chi2_profile_tot: 6505.05 ms

[CPU] chi2_profile::malloc_fint: 0.017919 ms
[CPU] create_image: 673.898 ms
[CPU] sample::1st_shift: 464.844 ms
[CPU] sample::FFT: 4749.6 ms
[CPU] sample::2nd_shift: 487.95 ms
[CPU] sample::interpolate: 259.428 ms
[CPU] sample::apply_phase_sampled: 67.953 ms
[CPU] sample_tot: 6038.43 ms
[CPU] sample_profile_tot: 6721.25 ms
[CPU] diff_weighted: 8.69093 ms
[CPU] reduce_chi2_tot: 13.0893 ms
[CPU] chi2_profile::free_fint: 0.327195 ms
[CPU] chi2_profile_tot: 6734.71 ms

[CPU] chi2_profile::malloc_fint: 0.01645 ms
[CPU] create_image: 681.273 ms
[CPU] sample::1st_shift: 470.244 ms
[CPU] sample::FFT: 4813.9 ms
[CPU] sample::2nd_shift: 504.986 ms
[CPU] sample::interpolate: 269.919 ms
[CPU] sample::apply_phase_sampled: 79.5598 ms
[CPU] sample_tot: 6147.75 ms
[CPU] sample_profile_tot: 6838.63 ms
[CPU] diff_weighted: 9.41211 ms
[CPU] reduce_chi2_tot: 14.2344 ms
[CPU] chi2_profile::free_fint: 0.335974 ms
[CPU] chi2_profile_tot: 6853.24 ms

[CPU] chi2_profile::malloc_fint: 0.015378 ms
[CPU] create_image: 707.785 ms
[CPU] sample::1st_shift: 478.125 ms
[CPU] sample::FFT: 4868.69 ms
[CPU] sample::2nd_shift: 510.119 ms
[CPU] sample::interpolate: 258.002 ms
[CPU] sample::apply_phase_sampled: 68.9017 ms
[CPU] sample_tot: 6194.1 ms
[CPU] sample_profile_tot: 6911.92 ms
[CPU] diff_weighted: 10.2522 ms
[CPU] reduce_chi2_tot: 15.213 ms
[CPU] chi2_profile::free_fint: 0.307848 ms
[CPU] chi2_profile_tot: 6927.49 ms

[CPU] chi2_profile::malloc_fint: 0.014736 ms
[CPU] create_image: 685.672 ms
[CPU] sample::1st_shift: 483.772 ms
[CPU] sample::FFT: 4800.14 ms
[CPU] sample::2nd_shift: 507.505 ms
[CPU] sample::interpolate: 260.246 ms
[CPU] sample::apply_phase_sampled: 68.5418 ms
[CPU] sample_tot: 6128.95 ms
[CPU] sample_profile_tot: 6824.87 ms
[CPU] diff_weighted: 8.74256 ms
[CPU] reduce_chi2_tot: 13.3548 ms
[CPU] chi2_profile::free_fint: 0.307297 ms
[CPU] chi2_profile_tot: 6838.58 ms
16384	1.000000e+06	float64	1	None	1.273052e+02	6.700271e+00	1.068208e-01	6.505213e+00
# |--> timings: [6.779270887374878, 6.736843109130859, 6.744442939758301, 6.679441213607788, 6.825834035873413, 6.588591814041138, 6.709348917007446, 6.749161005020142, 6.688843011856079, 6.611464023590088, 6.659941911697388, 6.618268013000488, 6.612242937088013, 6.675473928451538, 6.545271158218384, 6.505212783813477, 6.734869956970215, 6.853433847427368, 6.927716016769409, 6.838753938674927]

[CPU] chi2_profile::malloc_fint: 0.009065 ms
[CPU] create_image: 693.844 ms
[CPU] sample::1st_shift: 442.322 ms
[CPU] sample::FFT: 2722.61 ms
[CPU] sample::2nd_shift: 396.506 ms
[CPU] sample::interpolate: 163.785 ms
[CPU] sample::apply_phase_sampled: 38.3853 ms
[CPU] sample_tot: 3772.81 ms
[CPU] sample_profile_tot: 4476.73 ms
[CPU] diff_weighted: 5.53746 ms
[CPU] reduce_chi2_tot: 7.97563 ms
[CPU] chi2_profile::free_fint: 0.002234 ms
[CPU] chi2_profile_tot: 4484.75 ms

[CPU] chi2_profile::malloc_fint: 0.001321 ms
[CPU] create_image: 728.529 ms
[CPU] sample::1st_shift: 449.435 ms
[CPU] sample::FFT: 2724.94 ms
[CPU] sample::2nd_shift: 325.413 ms
[CPU] sample::interpolate: 149.736 ms
[CPU] sample::apply_phase_sampled: 40.4229 ms
[CPU] sample_tot: 3695.72 ms
[CPU] sample_profile_tot: 4433.32 ms
[CPU] diff_weighted: 5.45037 ms
[CPU] reduce_chi2_tot: 7.97416 ms
[CPU] chi2_profile::free_fint: 0.021961 ms
[CPU] chi2_profile_tot: 4441.36 ms

[CPU] chi2_profile::malloc_fint: 0.001642 ms
[CPU] create_image: 676.048 ms
[CPU] sample::1st_shift: 353.632 ms
[CPU] sample::FFT: 2636.09 ms
[CPU] sample::2nd_shift: 326.638 ms
[CPU] sample::interpolate: 146.448 ms
[CPU] sample::apply_phase_sampled: 37.8828 ms
[CPU] sample_tot: 3510.05 ms
[CPU] sample_profile_tot: 4194.76 ms
[CPU] diff_weighted: 5.46403 ms
[CPU] reduce_chi2_tot: 7.81503 ms
[CPU] chi2_profile::free_fint: 0.003243 ms
[CPU] chi2_profile_tot: 4202.6 ms

[CPU] chi2_profile::malloc_fint: 0.001169 ms
[CPU] create_image: 674.024 ms
[CPU] sample::1st_shift: 374.609 ms
[CPU] sample::FFT: 2526.71 ms
[CPU] sample::2nd_shift: 341.59 ms
[CPU] sample::interpolate: 150.161 ms
[CPU] sample::apply_phase_sampled: 38.8305 ms
[CPU] sample_tot: 3437.8 ms
[CPU] sample_profile_tot: 4121.77 ms
[CPU] diff_weighted: 5.35262 ms
[CPU] reduce_chi2_tot: 7.85321 ms
[CPU] chi2_profile::free_fint: 0.001764 ms
[CPU] chi2_profile_tot: 4129.66 ms

[CPU] chi2_profile::malloc_fint: 0.001573 ms
[CPU] create_image: 683.058 ms
[CPU] sample::1st_shift: 378.367 ms
[CPU] sample::FFT: 2572.71 ms
[CPU] sample::2nd_shift: 333.881 ms
[CPU] sample::interpolate: 151.911 ms
[CPU] sample::apply_phase_sampled: 39.454 ms
[CPU] sample_tot: 3483.75 ms
[CPU] sample_profile_tot: 4175.34 ms
[CPU] diff_weighted: 12.7203 ms
[CPU] reduce_chi2_tot: 15.3131 ms
[CPU] chi2_profile::free_fint: 0.001238 ms
[CPU] chi2_profile_tot: 4190.67 ms

[CPU] chi2_profile::malloc_fint: 0.001544 ms
[CPU] create_image: 685.141 ms
[CPU] sample::1st_shift: 395.939 ms
[CPU] sample::FFT: 2585.55 ms
[CPU] sample::2nd_shift: 268.031 ms
[CPU] sample::interpolate: 142.098 ms
[CPU] sample::apply_phase_sampled: 56.2474 ms
[CPU] sample_tot: 3453.45 ms
[CPU] sample_profile_tot: 4148.63 ms
[CPU] diff_weighted: 7.55643 ms
[CPU] reduce_chi2_tot: 10.6609 ms
[CPU] chi2_profile::free_fint: 0.012753 ms
[CPU] chi2_profile_tot: 4159.32 ms

[CPU] chi2_profile::malloc_fint: 0.001294 ms
[CPU] create_image: 684.298 ms
[CPU] sample::1st_shift: 357.681 ms
[CPU] sample::FFT: 2676.23 ms
[CPU] sample::2nd_shift: 328.468 ms
[CPU] sample::interpolate: 144.336 ms
[CPU] sample::apply_phase_sampled: 65.5372 ms
[CPU] sample_tot: 3580.86 ms
[CPU] sample_profile_tot: 4275.28 ms
[CPU] diff_weighted: 10.1957 ms
[CPU] reduce_chi2_tot: 14.8736 ms
[CPU] chi2_profile::free_fint: 0.00423 ms
[CPU] chi2_profile_tot: 4290.19 ms

[CPU] chi2_profile::malloc_fint: 0.003004 ms
[CPU] create_image: 681.816 ms
[CPU] sample::1st_shift: 286.891 ms
[CPU] sample::FFT: 2523.34 ms
[CPU] sample::2nd_shift: 276.071 ms
[CPU] sample::interpolate: 135.127 ms
[CPU] sample::apply_phase_sampled: 39.2065 ms
[CPU] sample_tot: 3265.72 ms
[CPU] sample_profile_tot: 3956.14 ms
[CPU] diff_weighted: 6.50051 ms
[CPU] reduce_chi2_tot: 9.05843 ms
[CPU] chi2_profile::free_fint: 0.004225 ms
[CPU] chi2_profile_tot: 3965.23 ms

[CPU] chi2_profile::malloc_fint: 0.001483 ms
[CPU] create_image: 664.029 ms
[CPU] sample::1st_shift: 275.074 ms
[CPU] sample::FFT: 2454.28 ms
[CPU] sample::2nd_shift: 330.406 ms
[CPU] sample::interpolate: 162.307 ms
[CPU] sample::apply_phase_sampled: 67.9701 ms
[CPU] sample_tot: 3299.27 ms
[CPU] sample_profile_tot: 3973.06 ms
[CPU] diff_weighted: 12.1777 ms
[CPU] reduce_chi2_tot: 17.1565 ms
[CPU] chi2_profile::free_fint: 0.006659 ms
[CPU] chi2_profile_tot: 3990.26 ms

[CPU] chi2_profile::malloc_fint: 0.00262 ms
[CPU] create_image: 703.613 ms
[CPU] sample::1st_shift: 376.209 ms
[CPU] sample::FFT: 2578.57 ms
[CPU] sample::2nd_shift: 381.791 ms
[CPU] sample::interpolate: 153.951 ms
[CPU] sample::apply_phase_sampled: 38.6644 ms
[CPU] sample_tot: 3539.7 ms
[CPU] sample_profile_tot: 4252.84 ms
[CPU] diff_weighted: 6.16624 ms
[CPU] reduce_chi2_tot: 8.71824 ms
[CPU] chi2_profile::free_fint: 0.00447 ms
[CPU] chi2_profile_tot: 4261.6 ms

[CPU] chi2_profile::malloc_fint: 0.001871 ms
[CPU] create_image: 714.456 ms
[CPU] sample::1st_shift: 566.438 ms
[CPU] sample::FFT: 2600.61 ms
[CPU] sample::2nd_shift: 343.882 ms
[CPU] sample::interpolate: 151.832 ms
[CPU] sample::apply_phase_sampled: 39.4681 ms
[CPU] sample_tot: 3708.09 ms
[CPU] sample_profile_tot: 4431.85 ms
[CPU] diff_weighted: 4.96651 ms
[CPU] reduce_chi2_tot: 7.50238 ms
[CPU] chi2_profile::free_fint: 0.011789 ms
[CPU] chi2_profile_tot: 4439.39 ms

[CPU] chi2_profile::malloc_fint: 0.001478 ms
[CPU] create_image: 696.403 ms
[CPU] sample::1st_shift: 382.368 ms
[CPU] sample::FFT: 2562.58 ms
[CPU] sample::2nd_shift: 344.906 ms
[CPU] sample::interpolate: 151.261 ms
[CPU] sample::apply_phase_sampled: 39.8229 ms
[CPU] sample_tot: 3486.61 ms
[CPU] sample_profile_tot: 4191.66 ms
[CPU] diff_weighted: 5.66697 ms
[CPU] reduce_chi2_tot: 8.06727 ms
[CPU] chi2_profile::free_fint: 0.01077 ms
[CPU] chi2_profile_tot: 4199.77 ms

[CPU] chi2_profile::malloc_fint: 0.001414 ms
[CPU] create_image: 721.983 ms
[CPU] sample::1st_shift: 403.803 ms
[CPU] sample::FFT: 2646.24 ms
[CPU] sample::2nd_shift: 339.61 ms
[CPU] sample::interpolate: 166.892 ms
[CPU] sample::apply_phase_sampled: 51.8308 ms
[CPU] sample_tot: 3621.02 ms
[CPU] sample_profile_tot: 4352.73 ms
[CPU] diff_weighted: 7.99293 ms
[CPU] reduce_chi2_tot: 11.5923 ms
[CPU] chi2_profile::free_fint: 0.012673 ms
[CPU] chi2_profile_tot: 4364.36 ms

[CPU] chi2_profile::malloc_fint: 0.00122 ms
[CPU] create_image: 703.356 ms
[CPU] sample::1st_shift: 380.086 ms
[CPU] sample::FFT: 2646.53 ms
[CPU] sample::2nd_shift: 352.639 ms
[CPU] sample::interpolate: 153.168 ms
[CPU] sample::apply_phase_sampled: 41.3183 ms
[CPU] sample_tot: 3580.1 ms
[CPU] sample_profile_tot: 4293.26 ms
[CPU] diff_weighted: 5.50074 ms
[CPU] reduce_chi2_tot: 7.93105 ms
[CPU] chi2_profile::free_fint: 0.001263 ms
[CPU] chi2_profile_tot: 4301.21 ms

[CPU] chi2_profile::malloc_fint: 0.001489 ms
[CPU] create_image: 689.169 ms
[CPU] sample::1st_shift: 425.511 ms
[CPU] sample::FFT: 2881.63 ms
[CPU] sample::2nd_shift: 291.743 ms
[CPU] sample::interpolate: 168.281 ms
[CPU] sample::apply_phase_sampled: 52.8485 ms
[CPU] sample_tot: 3828.26 ms
[CPU] sample_profile_tot: 4528.42 ms
[CPU] diff_weighted: 7.40041 ms
[CPU] reduce_chi2_tot: 11.9559 ms
[CPU] chi2_profile::free_fint: 0.016817 ms
[CPU] chi2_profile_tot: 4540.44 ms

[CPU] chi2_profile::malloc_fint: 0.002927 ms
[CPU] create_image: 739.932 ms
[CPU] sample::1st_shift: 378.143 ms
[CPU] sample::FFT: 2758.97 ms
[CPU] sample::2nd_shift: 332.248 ms
[CPU] sample::interpolate: 155.546 ms
[CPU] sample::apply_phase_sampled: 63.4668 ms
[CPU] sample_tot: 3695.98 ms
[CPU] sample_profile_tot: 4445.87 ms
[CPU] diff_weighted: 9.38571 ms
[CPU] reduce_chi2_tot: 13.5559 ms
[CPU] chi2_profile::free_fint: 0.004717 ms
[CPU] chi2_profile_tot: 4459.48 ms

[CPU] chi2_profile::malloc_fint: 0.001535 ms
[CPU] create_image: 732.767 ms
[CPU] sample::1st_shift: 293.115 ms
[CPU] sample::FFT: 2673.71 ms
[CPU] sample::2nd_shift: 346.658 ms
[CPU] sample::interpolate: 151.126 ms
[CPU] sample::apply_phase_sampled: 48.3427 ms
[CPU] sample_tot: 3520.9 ms
[CPU] sample_profile_tot: 4263.09 ms
[CPU] diff_weighted: 15.8835 ms
[CPU] reduce_chi2_tot: 18.9852 ms
[CPU] chi2_profile::free_fint: 0.004806 ms
[CPU] chi2_profile_tot: 4282.11 ms

[CPU] chi2_profile::malloc_fint: 0.00151 ms
[CPU] create_image: 710.185 ms
[CPU] sample::1st_shift: 295.625 ms
[CPU] sample::FFT: 2574.48 ms
[CPU] sample::2nd_shift: 291.302 ms
[CPU] sample::interpolate: 133.975 ms
[CPU] sample::apply_phase_sampled: 38.0753 ms
[CPU] sample_tot: 3340.16 ms
[CPU] sample_profile_tot: 4058.98 ms
[CPU] diff_weighted: 6.03508 ms
[CPU] reduce_chi2_tot: 8.53364 ms
[CPU] chi2_profile::free_fint: 0.013762 ms
[CPU] chi2_profile_tot: 4067.54 ms

[CPU] chi2_profile::malloc_fint: 0.001495 ms
[CPU] create_image: 707.979 ms
[CPU] sample::1st_shift: 292.72 ms
[CPU] sample::FFT: 2591.46 ms
[CPU] sample::2nd_shift: 287.553 ms
[CPU] sample::interpolate: 135.845 ms
[CPU] sample::apply_phase_sampled: 38.1508 ms
[CPU] sample_tot: 3353.1 ms
[CPU] sample_profile_tot: 4070.2 ms
[CPU] diff_weighted: 6.88184 ms
[CPU] reduce_chi2_tot: 9.47722 ms
[CPU] chi2_profile::free_fint: 0.00275 ms
[CPU] chi2_profile_tot: 4079.7 ms

[CPU] chi2_profile::malloc_fint: 0.001273 ms
[CPU] create_image: 719.507 ms
[CPU] sample::1st_shift: 285.264 ms
[CPU] sample::FFT: 2578.86 ms
[CPU] sample::2nd_shift: 335.1 ms
[CPU] sample::interpolate: 160.886 ms
[CPU] sample::apply_phase_sampled: 70.7777 ms
[CPU] sample_tot: 3438.79 ms
[CPU] sample_profile_tot: 4168.15 ms
[CPU] diff_weighted: 11.8366 ms
[CPU] reduce_chi2_tot: 16.6967 ms
[CPU] chi2_profile::free_fint: 0.004539 ms
[CPU] chi2_profile_tot: 4184.88 ms
16384	1.000000e+06	float64	2	None	8.055473e+01	4.239722e+00	1.561096e-01	3.965523e+00
# |--> timings: [4.484905004501343, 4.441553115844727, 4.2028419971466064, 4.1299028396606445, 4.1908650398254395, 4.1595799922943115, 4.290467023849487, 3.9655230045318604, 3.9908270835876465, 4.261919975280762, 4.439594984054565, 4.199936866760254, 4.364563941955566, 4.30143404006958, 4.540729999542236, 4.459782123565674, 4.282382011413574, 4.067771911621094, 4.079899072647095, 4.185152053833008]

[CPU] chi2_profile::malloc_fint: 0.001213 ms
[CPU] create_image: 695.849 ms
[CPU] sample::1st_shift: 379.656 ms
[CPU] sample::FFT: 1480.25 ms
[CPU] sample::2nd_shift: 296.492 ms
[CPU] sample::interpolate: 84.5204 ms
[CPU] sample::apply_phase_sampled: 26.0912 ms
[CPU] sample_tot: 2273.38 ms
[CPU] sample_profile_tot: 2979.16 ms
[CPU] diff_weighted: 3.81749 ms
[CPU] reduce_chi2_tot: 5.36092 ms
[CPU] chi2_profile::free_fint: 0.001315 ms
[CPU] chi2_profile_tot: 2984.54 ms

[CPU] chi2_profile::malloc_fint: 0.001369 ms
[CPU] create_image: 712.517 ms
[CPU] sample::1st_shift: 333.287 ms
[CPU] sample::FFT: 1398.33 ms
[CPU] sample::2nd_shift: 300.424 ms
[CPU] sample::interpolate: 79.6451 ms
[CPU] sample::apply_phase_sampled: 25.1708 ms
[CPU] sample_tot: 2142.84 ms
[CPU] sample_profile_tot: 2865.52 ms
[CPU] diff_weighted: 3.61695 ms
[CPU] reduce_chi2_tot: 5.11382 ms
[CPU] chi2_profile::free_fint: 0.001186 ms
[CPU] chi2_profile_tot: 2870.67 ms

[CPU] chi2_profile::malloc_fint: 0.001412 ms
[CPU] create_image: 704.787 ms
[CPU] sample::1st_shift: 338.758 ms
[CPU] sample::FFT: 1476.15 ms
[CPU] sample::2nd_shift: 296.289 ms
[CPU] sample::interpolate: 89.9853 ms
[CPU] sample::apply_phase_sampled: 26.8672 ms
[CPU] sample_tot: 2237.92 ms
[CPU] sample_profile_tot: 2951.45 ms
[CPU] diff_weighted: 4.46335 ms
[CPU] reduce_chi2_tot: 5.95178 ms
[CPU] chi2_profile::free_fint: 0.002831 ms
[CPU] chi2_profile_tot: 2957.43 ms

[CPU] chi2_profile::malloc_fint: 0.00151 ms
[CPU] create_image: 693.511 ms
[CPU] sample::1st_shift: 332.928 ms
[CPU] sample::FFT: 1510.84 ms
[CPU] sample::2nd_shift: 344.46 ms
[CPU] sample::interpolate: 86.2344 ms
[CPU] sample::apply_phase_sampled: 25.3619 ms
[CPU] sample_tot: 2308.82 ms
[CPU] sample_profile_tot: 3013.63 ms
[CPU] diff_weighted: 11.2224 ms
[CPU] reduce_chi2_tot: 18.5774 ms
[CPU] chi2_profile::free_fint: 0.001631 ms
[CPU] chi2_profile_tot: 3032.26 ms

[CPU] chi2_profile::malloc_fint: 0.001197 ms
[CPU] create_image: 712.102 ms
[CPU] sample::1st_shift: 382.492 ms
[CPU] sample::FFT: 1552.97 ms
[CPU] sample::2nd_shift: 295.293 ms
[CPU] sample::interpolate: 84.6705 ms
[CPU] sample::apply_phase_sampled: 24.728 ms
[CPU] sample_tot: 2350.47 ms
[CPU] sample_profile_tot: 3071.59 ms
[CPU] diff_weighted: 5.99087 ms
[CPU] reduce_chi2_tot: 7.54581 ms
[CPU] chi2_profile::free_fint: 0.003143 ms
[CPU] chi2_profile_tot: 3079.17 ms

[CPU] chi2_profile::malloc_fint: 0.001595 ms
[CPU] create_image: 695.696 ms
[CPU] sample::1st_shift: 330.841 ms
[CPU] sample::FFT: 1391.05 ms
[CPU] sample::2nd_shift: 305.521 ms
[CPU] sample::interpolate: 78.4449 ms
[CPU] sample::apply_phase_sampled: 25.3611 ms
[CPU] sample_tot: 2136.51 ms
[CPU] sample_profile_tot: 2840.6 ms
[CPU] diff_weighted: 3.05033 ms
[CPU] reduce_chi2_tot: 4.57382 ms
[CPU] chi2_profile::free_fint: 0.001687 ms
[CPU] chi2_profile_tot: 2845.21 ms

[CPU] chi2_profile::malloc_fint: 0.002186 ms
[CPU] create_image: 678.882 ms
[CPU] sample::1st_shift: 328.637 ms
[CPU] sample::FFT: 1404.59 ms
[CPU] sample::2nd_shift: 301.889 ms
[CPU] sample::interpolate: 80.3024 ms
[CPU] sample::apply_phase_sampled: 25.8254 ms
[CPU] sample_tot: 2150.82 ms
[CPU] sample_profile_tot: 2839.9 ms
[CPU] diff_weighted: 5.59108 ms
[CPU] reduce_chi2_tot: 7.20226 ms
[CPU] chi2_profile::free_fint: 0.004115 ms
[CPU] chi2_profile_tot: 2847.14 ms

[CPU] chi2_profile::malloc_fint: 0.002239 ms
[CPU] create_image: 684.414 ms
[CPU] sample::1st_shift: 331.087 ms
[CPU] sample::FFT: 1463.26 ms
[CPU] sample::2nd_shift: 340.883 ms
[CPU] sample::interpolate: 82.4508 ms
[CPU] sample::apply_phase_sampled: 25.166 ms
[CPU] sample_tot: 2251.27 ms
[CPU] sample_profile_tot: 2948.04 ms
[CPU] diff_weighted: 3.34591 ms
[CPU] reduce_chi2_tot: 4.88828 ms
[CPU] chi2_profile::free_fint: 0.001606 ms
[CPU] chi2_profile_tot: 2952.98 ms

[CPU] chi2_profile::malloc_fint: 0.002297 ms
[CPU] create_image: 712.017 ms
[CPU] sample::1st_shift: 363.467 ms
[CPU] sample::FFT: 1426.42 ms
[CPU] sample::2nd_shift: 342.623 ms
[CPU] sample::interpolate: 84.9423 ms
[CPU] sample::apply_phase_sampled: 24.8952 ms
[CPU] sample_tot: 2251.61 ms
[CPU] sample_profile_tot: 2973.49 ms
[CPU] diff_weighted: 8.13025 ms
[CPU] reduce_chi2_tot: 13.71 ms
[CPU] chi2_profile::free_fint: 0.011974 ms
[CPU] chi2_profile_tot: 2987.28 ms

[CPU] chi2_profile::malloc_fint: 0.001218 ms
[CPU] create_image: 711.303 ms
[CPU] sample::1st_shift: 267.429 ms
[CPU] sample::FFT: 1385.76 ms
[CPU] sample::2nd_shift: 244.489 ms
[CPU] sample::interpolate: 87.4952 ms
[CPU] sample::apply_phase_sampled: 24.5752 ms
[CPU] sample_tot: 2019.34 ms
[CPU] sample_profile_tot: 2740.87 ms
[CPU] diff_weighted: 3.29375 ms
[CPU] reduce_chi2_tot: 4.76502 ms
[CPU] chi2_profile::free_fint: 0.001692 ms
[CPU] chi2_profile_tot: 2745.66 ms

[CPU] chi2_profile::malloc_fint: 0.001952 ms
[CPU] create_image: 714.76 ms
[CPU] sample::1st_shift: 337.81 ms
[CPU] sample::FFT: 1445.47 ms
[CPU] sample::2nd_shift: 303.623 ms
[CPU] sample::interpolate: 85.0288 ms
[CPU] sample::apply_phase_sampled: 25.4726 ms
[CPU] sample_tot: 2209.89 ms
[CPU] sample_profile_tot: 2934.28 ms
[CPU] diff_weighted: 5.58784 ms
[CPU] reduce_chi2_tot: 8.28361 ms
[CPU] chi2_profile::free_fint: 0.00387 ms
[CPU] chi2_profile_tot: 2942.59 ms

[CPU] chi2_profile::malloc_fint: 0.001286 ms
[CPU] create_image: 706.697 ms
[CPU] sample::1st_shift: 383.333 ms
[CPU] sample::FFT: 1490.79 ms
[CPU] sample::2nd_shift: 351.124 ms
[CPU] sample::interpolate: 115.418 ms
[CPU] sample::apply_phase_sampled: 36.2459 ms
[CPU] sample_tot: 2401.27 ms
[CPU] sample_profile_tot: 3120.21 ms
[CPU] diff_weighted: 7.67658 ms
[CPU] reduce_chi2_tot: 10.3183 ms
[CPU] chi2_profile::free_fint: 0.005569 ms
[CPU] chi2_profile_tot: 3130.57 ms

[CPU] chi2_profile::malloc_fint: 0.002654 ms
[CPU] create_image: 722.35 ms
[CPU] sample::1st_shift: 380.362 ms
[CPU] sample::FFT: 1488.68 ms
[CPU] sample::2nd_shift: 301.066 ms
[CPU] sample::interpolate: 88.8408 ms
[CPU] sample::apply_phase_sampled: 26.1456 ms
[CPU] sample_tot: 2297.54 ms
[CPU] sample_profile_tot: 3029.66 ms
[CPU] diff_weighted: 9.51601 ms
[CPU] reduce_chi2_tot: 12.8872 ms
[CPU] chi2_profile::free_fint: 0.001239 ms
[CPU] chi2_profile_tot: 3042.58 ms

[CPU] chi2_profile::malloc_fint: 0.003718 ms
[CPU] create_image: 693.053 ms
[CPU] sample::1st_shift: 338.643 ms
[CPU] sample::FFT: 1533.56 ms
[CPU] sample::2nd_shift: 208.115 ms
[CPU] sample::interpolate: 88.0311 ms
[CPU] sample::apply_phase_sampled: 27.5612 ms
[CPU] sample_tot: 2223.98 ms
[CPU] sample_profile_tot: 2927.18 ms
[CPU] diff_weighted: 4.04562 ms
[CPU] reduce_chi2_tot: 5.66837 ms
[CPU] chi2_profile::free_fint: 0.037014 ms
[CPU] chi2_profile_tot: 2932.91 ms

[CPU] chi2_profile::malloc_fint: 0.002098 ms
[CPU] create_image: 715.396 ms
[CPU] sample::1st_shift: 310.08 ms
[CPU] sample::FFT: 1605.32 ms
[CPU] sample::2nd_shift: 219.54 ms
[CPU] sample::interpolate: 91.5383 ms
[CPU] sample::apply_phase_sampled: 24.1419 ms
[CPU] sample_tot: 2258.65 ms
[CPU] sample_profile_tot: 2985.53 ms
[CPU] diff_weighted: 4.3757 ms
[CPU] reduce_chi2_tot: 6.05507 ms
[CPU] chi2_profile::free_fint: 0.003436 ms
[CPU] chi2_profile_tot: 2991.62 ms

[CPU] chi2_profile::malloc_fint: 0.001163 ms
[CPU] create_image: 701.315 ms
[CPU] sample::1st_shift: 338.445 ms
[CPU] sample::FFT: 1463.96 ms
[CPU] sample::2nd_shift: 302.266 ms
[CPU] sample::interpolate: 89.797 ms
[CPU] sample::apply_phase_sampled: 25.399 ms
[CPU] sample_tot: 2231.89 ms
[CPU] sample_profile_tot: 2942.88 ms
[CPU] diff_weighted: 5.92095 ms
[CPU] reduce_chi2_tot: 8.5231 ms
[CPU] chi2_profile::free_fint: 0.001482 ms
[CPU] chi2_profile_tot: 2951.44 ms

[CPU] chi2_profile::malloc_fint: 0.002408 ms
[CPU] create_image: 689.28 ms
[CPU] sample::1st_shift: 291.643 ms
[CPU] sample::FFT: 1469.47 ms
[CPU] sample::2nd_shift: 263.783 ms
[CPU] sample::interpolate: 85.8276 ms
[CPU] sample::apply_phase_sampled: 25.0484 ms
[CPU] sample_tot: 2143.74 ms
[CPU] sample_profile_tot: 2842.69 ms
[CPU] diff_weighted: 8.80336 ms
[CPU] reduce_chi2_tot: 10.4324 ms
[CPU] chi2_profile::free_fint: 0.005011 ms
[CPU] chi2_profile_tot: 2853.17 ms

[CPU] chi2_profile::malloc_fint: 0.001271 ms
[CPU] create_image: 716.861 ms
[CPU] sample::1st_shift: 284.257 ms
[CPU] sample::FFT: 1523.11 ms
[CPU] sample::2nd_shift: 282.613 ms
[CPU] sample::interpolate: 88.0613 ms
[CPU] sample::apply_phase_sampled: 26.2937 ms
[CPU] sample_tot: 2215.27 ms
[CPU] sample_profile_tot: 2942.71 ms
[CPU] diff_weighted: 4.35301 ms
[CPU] reduce_chi2_tot: 5.90348 ms
[CPU] chi2_profile::free_fint: 0.001052 ms
[CPU] chi2_profile_tot: 2948.65 ms

[CPU] chi2_profile::malloc_fint: 0.001503 ms
[CPU] create_image: 728.665 ms
[CPU] sample::1st_shift: 319.184 ms
[CPU] sample::FFT: 1539.03 ms
[CPU] sample::2nd_shift: 258.759 ms
[CPU] sample::interpolate: 90.1744 ms
[CPU] sample::apply_phase_sampled: 25.8163 ms
[CPU] sample_tot: 2262.62 ms
[CPU] sample_profile_tot: 3003.66 ms
[CPU] diff_weighted: 8.40222 ms
[CPU] reduce_chi2_tot: 10.9782 ms
[CPU] chi2_profile::free_fint: 0.005368 ms
[CPU] chi2_profile_tot: 3014.7 ms

[CPU] chi2_profile::malloc_fint: 0.001525 ms
[CPU] create_image: 696.869 ms
[CPU] sample::1st_shift: 290.099 ms
[CPU] sample::FFT: 1408.61 ms
[CPU] sample::2nd_shift: 305.058 ms
[CPU] sample::interpolate: 81.1832 ms
[CPU] sample::apply_phase_sampled: 25.5249 ms
[CPU] sample_tot: 2118.52 ms
[CPU] sample_profile_tot: 2827.51 ms
[CPU] diff_weighted: 3.2544 ms
[CPU] reduce_chi2_tot: 4.75164 ms
[CPU] chi2_profile::free_fint: 0.001507 ms
[CPU] chi2_profile_tot: 2832.3 ms
16384	1.000000e+06	float64	4	None	5.596304e+01	2.945423e+00	9.313574e-02	2.745842e+00
# |--> timings: [2.984684944152832, 2.8708341121673584, 2.957679033279419, 3.0324900150299072, 3.0793938636779785, 2.845457077026367, 2.84736704826355, 2.9532418251037598, 2.9874520301818848, 2.7458419799804688, 2.942816972732544, 3.130844831466675, 3.0428807735443115, 2.933213949203491, 2.9919509887695312, 2.9516940116882324, 2.853415012359619, 2.948901891708374, 3.0150129795074463, 2.8325490951538086]

[CPU] chi2_profile::malloc_fint: 0.004885 ms
[CPU] create_image: 747.892 ms
[CPU] sample::1st_shift: 364.174 ms
[CPU] sample::FFT: 1002.47 ms
[CPU] sample::2nd_shift: 347.821 ms
[CPU] sample::interpolate: 49.8952 ms
[CPU] sample::apply_phase_sampled: 12.8808 ms
[CPU] sample_tot: 1785.34 ms
[CPU] sample_profile_tot: 2542.64 ms
[CPU] diff_weighted: 7.69203 ms
[CPU] reduce_chi2_tot: 12.6509 ms
[CPU] chi2_profile::free_fint: 0.001664 ms
[CPU] chi2_profile_tot: 2555.36 ms

[CPU] chi2_profile::malloc_fint: 0.005591 ms
[CPU] create_image: 682.672 ms
[CPU] sample::1st_shift: 367.026 ms
[CPU] sample::FFT: 904.838 ms
[CPU] sample::2nd_shift: 220.856 ms
[CPU] sample::interpolate: 46.938 ms
[CPU] sample::apply_phase_sampled: 14.5189 ms
[CPU] sample_tot: 1563.34 ms
[CPU] sample_profile_tot: 2257.05 ms
[CPU] diff_weighted: 2.32513 ms
[CPU] reduce_chi2_tot: 3.27071 ms
[CPU] chi2_profile::free_fint: 0.001724 ms
[CPU] chi2_profile_tot: 2260.38 ms

[CPU] chi2_profile::malloc_fint: 0.00129 ms
[CPU] create_image: 697.582 ms
[CPU] sample::1st_shift: 295.997 ms
[CPU] sample::FFT: 897.475 ms
[CPU] sample::2nd_shift: 251.194 ms
[CPU] sample::interpolate: 54.4191 ms
[CPU] sample::apply_phase_sampled: 14.6715 ms
[CPU] sample_tot: 1530.29 ms
[CPU] sample_profile_tot: 2237.8 ms
[CPU] diff_weighted: 8.2584 ms
[CPU] reduce_chi2_tot: 9.20965 ms
[CPU] chi2_profile::free_fint: 0.004823 ms
[CPU] chi2_profile_tot: 2247.03 ms

[CPU] chi2_profile::malloc_fint: 0.002024 ms
[CPU] create_image: 702.807 ms
[CPU] sample::1st_shift: 290.684 ms
[CPU] sample::FFT: 918.047 ms
[CPU] sample::2nd_shift: 252.839 ms
[CPU] sample::interpolate: 42.933 ms
[CPU] sample::apply_phase_sampled: 15.3504 ms
[CPU] sample_tot: 1538.08 ms
[CPU] sample_profile_tot: 2250.52 ms
[CPU] diff_weighted: 3.95764 ms
[CPU] reduce_chi2_tot: 5.00829 ms
[CPU] chi2_profile::free_fint: 0.003505 ms
[CPU] chi2_profile_tot: 2255.57 ms

[CPU] chi2_profile::malloc_fint: 0.002632 ms
[CPU] create_image: 695.604 ms
[CPU] sample::1st_shift: 272.317 ms
[CPU] sample::FFT: 846.487 ms
[CPU] sample::2nd_shift: 243.239 ms
[CPU] sample::interpolate: 46.0643 ms
[CPU] sample::apply_phase_sampled: 21.0264 ms
[CPU] sample_tot: 1437.1 ms
[CPU] sample_profile_tot: 2146.15 ms
[CPU] diff_weighted: 3.94387 ms
[CPU] reduce_chi2_tot: 5.79032 ms
[CPU] chi2_profile::free_fint: 0.001883 ms
[CPU] chi2_profile_tot: 2151.98 ms

[CPU] chi2_profile::malloc_fint: 0.001978 ms
[CPU] create_image: 740.406 ms
[CPU] sample::1st_shift: 383.118 ms
[CPU] sample::FFT: 1088.28 ms
[CPU] sample::2nd_shift: 276.403 ms
[CPU] sample::interpolate: 55.8653 ms
[CPU] sample::apply_phase_sampled: 15.4539 ms
[CPU] sample_tot: 1829.21 ms
[CPU] sample_profile_tot: 2580.65 ms
[CPU] diff_weighted: 6.62586 ms
[CPU] reduce_chi2_tot: 12.9078 ms
[CPU] chi2_profile::free_fint: 0.157846 ms
[CPU] chi2_profile_tot: 2593.79 ms

[CPU] chi2_profile::malloc_fint: 0.001901 ms
[CPU] create_image: 719.99 ms
[CPU] sample::1st_shift: 384.046 ms
[CPU] sample::FFT: 1000.7 ms
[CPU] sample::2nd_shift: 342.132 ms
[CPU] sample::interpolate: 72.9439 ms
[CPU] sample::apply_phase_sampled: 22.9751 ms
[CPU] sample_tot: 1830.2 ms
[CPU] sample_profile_tot: 2562.46 ms
[CPU] diff_weighted: 3.13739 ms
[CPU] reduce_chi2_tot: 4.35141 ms
[CPU] chi2_profile::free_fint: 0.00361 ms
[CPU] chi2_profile_tot: 2566.84 ms

[CPU] chi2_profile::malloc_fint: 0.002314 ms
[CPU] create_image: 713.357 ms
[CPU] sample::1st_shift: 329.552 ms
[CPU] sample::FFT: 964.328 ms
[CPU] sample::2nd_shift: 295.695 ms
[CPU] sample::interpolate: 50.3808 ms
[CPU] sample::apply_phase_sampled: 16.0441 ms
[CPU] sample_tot: 1666.02 ms
[CPU] sample_profile_tot: 2389.07 ms
[CPU] diff_weighted: 3.22669 ms
[CPU] reduce_chi2_tot: 4.18451 ms
[CPU] chi2_profile::free_fint: 0.003428 ms
[CPU] chi2_profile_tot: 2393.3 ms

[CPU] chi2_profile::malloc_fint: 0.001545 ms
[CPU] create_image: 709.823 ms
[CPU] sample::1st_shift: 328.679 ms
[CPU] sample::FFT: 951.075 ms
[CPU] sample::2nd_shift: 257.289 ms
[CPU] sample::interpolate: 45.3551 ms
[CPU] sample::apply_phase_sampled: 16.2179 ms
[CPU] sample_tot: 1606.84 ms
[CPU] sample_profile_tot: 2326.06 ms
[CPU] diff_weighted: 3.04994 ms
[CPU] reduce_chi2_tot: 4.51538 ms
[CPU] chi2_profile::free_fint: 0.003526 ms
[CPU] chi2_profile_tot: 2330.61 ms

[CPU] chi2_profile::malloc_fint: 0.002969 ms
[CPU] create_image: 697.191 ms
[CPU] sample::1st_shift: 271.498 ms
[CPU] sample::FFT: 838.579 ms
[CPU] sample::2nd_shift: 296.348 ms
[CPU] sample::interpolate: 49.4723 ms
[CPU] sample::apply_phase_sampled: 14.4624 ms
[CPU] sample_tot: 1476.76 ms
[CPU] sample_profile_tot: 2183.51 ms
[CPU] diff_weighted: 2.13485 ms
[CPU] reduce_chi2_tot: 3.02208 ms
[CPU] chi2_profile::free_fint: 0.0107 ms
[CPU] chi2_profile_tot: 2186.57 ms

[CPU] chi2_profile::malloc_fint: 0.001798 ms
[CPU] create_image: 675.641 ms
[CPU] sample::1st_shift: 310.252 ms
[CPU] sample::FFT: 925.125 ms
[CPU] sample::2nd_shift: 298.698 ms
[CPU] sample::interpolate: 47.7372 ms
[CPU] sample::apply_phase_sampled: 14.9383 ms
[CPU] sample_tot: 1603.59 ms
[CPU] sample_profile_tot: 2289.25 ms
[CPU] diff_weighted: 2.26956 ms
[CPU] reduce_chi2_tot: 4.27879 ms
[CPU] chi2_profile::free_fint: 0.001137 ms
[CPU] chi2_profile_tot: 2293.56 ms

[CPU] chi2_profile::malloc_fint: 0.001806 ms
[CPU] create_image: 714.57 ms
[CPU] sample::1st_shift: 298.894 ms
[CPU] sample::FFT: 936.488 ms
[CPU] sample::2nd_shift: 292.839 ms
[CPU] sample::interpolate: 43.5611 ms
[CPU] sample::apply_phase_sampled: 14.622 ms
[CPU] sample_tot: 1592.88 ms
[CPU] sample_profile_tot: 2316.72 ms
[CPU] diff_weighted: 2.30984 ms
[CPU] reduce_chi2_tot: 3.28056 ms
[CPU] chi2_profile::free_fint: 0.001454 ms
[CPU] chi2_profile_tot: 2320.03 ms

[CPU] chi2_profile::malloc_fint: 0.001762 ms
[CPU] create_image: 712.635 ms
[CPU] sample::1st_shift: 309.986 ms
[CPU] sample::FFT: 891.378 ms
[CPU] sample::2nd_shift: 276.195 ms
[CPU] sample::interpolate: 46.4765 ms
[CPU] sample::apply_phase_sampled: 14.0686 ms
[CPU] sample_tot: 1544.28 ms
[CPU] sample_profile_tot: 2266.64 ms
[CPU] diff_weighted: 2.09188 ms
[CPU] reduce_chi2_tot: 3.23167 ms
[CPU] chi2_profile::free_fint: 0.001505 ms
[CPU] chi2_profile_tot: 2269.9 ms

[CPU] chi2_profile::malloc_fint: 0.001178 ms
[CPU] create_image: 698.632 ms
[CPU] sample::1st_shift: 283.185 ms
[CPU] sample::FFT: 830.675 ms
[CPU] sample::2nd_shift: 277.123 ms
[CPU] sample::interpolate: 44.7229 ms
[CPU] sample::apply_phase_sampled: 15.6543 ms
[CPU] sample_tot: 1457.27 ms
[CPU] sample_profile_tot: 2165.56 ms
[CPU] diff_weighted: 2.33897 ms
[CPU] reduce_chi2_tot: 3.29668 ms
[CPU] chi2_profile::free_fint: 0.001586 ms
[CPU] chi2_profile_tot: 2168.89 ms

[CPU] chi2_profile::malloc_fint: 0.001349 ms
[CPU] create_image: 697.359 ms
[CPU] sample::1st_shift: 285.555 ms
[CPU] sample::FFT: 901.595 ms
[CPU] sample::2nd_shift: 271.067 ms
[CPU] sample::interpolate: 43.7462 ms
[CPU] sample::apply_phase_sampled: 10.9988 ms
[CPU] sample_tot: 1520.89 ms
[CPU] sample_profile_tot: 2227.68 ms
[CPU] diff_weighted: 2.64274 ms
[CPU] reduce_chi2_tot: 3.31979 ms
[CPU] chi2_profile::free_fint: 0.002651 ms
[CPU] chi2_profile_tot: 2231.02 ms

[CPU] chi2_profile::malloc_fint: 0.001488 ms
[CPU] create_image: 703.41 ms
[CPU] sample::1st_shift: 278.845 ms
[CPU] sample::FFT: 904.113 ms
[CPU] sample::2nd_shift: 281.512 ms
[CPU] sample::interpolate: 67.472 ms
[CPU] sample::apply_phase_sampled: 16.4518 ms
[CPU] sample_tot: 1557.55 ms
[CPU] sample_profile_tot: 2271.15 ms
[CPU] diff_weighted: 3.48416 ms
[CPU] reduce_chi2_tot: 4.4747 ms
[CPU] chi2_profile::free_fint: 0.002977 ms
[CPU] chi2_profile_tot: 2275.65 ms

[CPU] chi2_profile::malloc_fint: 0.002095 ms
[CPU] create_image: 691.039 ms
[CPU] sample::1st_shift: 284.104 ms
[CPU] sample::FFT: 903.498 ms
[CPU] sample::2nd_shift: 274.209 ms
[CPU] sample::interpolate: 43.7789 ms
[CPU] sample::apply_phase_sampled: 15.0514 ms
[CPU] sample_tot: 1526.86 ms
[CPU] sample_profile_tot: 2228.34 ms
[CPU] diff_weighted: 2.43408 ms
[CPU] reduce_chi2_tot: 3.32356 ms
[CPU] chi2_profile::free_fint: 0.001618 ms
[CPU] chi2_profile_tot: 2231.7 ms

[CPU] chi2_profile::malloc_fint: 0.00158 ms
[CPU] create_image: 684.536 ms
[CPU] sample::1st_shift: 288.123 ms
[CPU] sample::FFT: 834.062 ms
[CPU] sample::2nd_shift: 274.502 ms
[CPU] sample::interpolate: 48.3656 ms
[CPU] sample::apply_phase_sampled: 13.0333 ms
[CPU] sample_tot: 1463.54 ms
[CPU] sample_profile_tot: 2157.31 ms
[CPU] diff_weighted: 2.13499 ms
[CPU] reduce_chi2_tot: 2.87069 ms
[CPU] chi2_profile::free_fint: 0.001048 ms
[CPU] chi2_profile_tot: 2160.21 ms

[CPU] chi2_profile::malloc_fint: 0.001426 ms
[CPU] create_image: 719.889 ms
[CPU] sample::1st_shift: 289.176 ms
[CPU] sample::FFT: 881.005 ms
[CPU] sample::2nd_shift: 302.566 ms
[CPU] sample::interpolate: 58.1576 ms
[CPU] sample::apply_phase_sampled: 21.2095 ms
[CPU] sample_tot: 1562.34 ms
[CPU] sample_profile_tot: 2292.81 ms
[CPU] diff_weighted: 8.51941 ms
[CPU] reduce_chi2_tot: 9.88795 ms
[CPU] chi2_profile::free_fint: 0.005003 ms
[CPU] chi2_profile_tot: 2302.74 ms

[CPU] chi2_profile::malloc_fint: 0.003225 ms
[CPU] create_image: 736.489 ms
[CPU] sample::1st_shift: 294.412 ms
[CPU] sample::FFT: 967.402 ms
[CPU] sample::2nd_shift: 277.578 ms
[CPU] sample::interpolate: 48.8262 ms
[CPU] sample::apply_phase_sampled: 14.4446 ms
[CPU] sample_tot: 1612.57 ms
[CPU] sample_profile_tot: 2358.87 ms
[CPU] diff_weighted: 9.04648 ms
[CPU] reduce_chi2_tot: 10.0033 ms
[CPU] chi2_profile::free_fint: 0.00507 ms
[CPU] chi2_profile_tot: 2368.91 ms
16384	1.000000e+06	float64	8	None	4.361394e+01	2.295471e+00	1.171749e-01	2.152317e+00
# |--> timings: [2.5556910037994385, 2.2606589794158936, 2.2472782135009766, 2.255896806716919, 2.1523170471191406, 2.5941548347473145, 2.5672221183776855, 2.3936970233917236, 2.3309519290924072, 2.186845064163208, 2.2937300205230713, 2.320291042327881, 2.2701311111450195, 2.169045925140381, 2.2312119007110596, 2.27595591545105, 2.2319869995117188, 2.160437822341919, 2.3029468059539795, 2.3691818714141846]

[CPU] chi2_profile::malloc_fint: 0.001665 ms
[CPU] create_image: 712.95 ms
[CPU] sample::1st_shift: 295.12 ms
[CPU] sample::FFT: 703.484 ms
[CPU] sample::2nd_shift: 250.823 ms
[CPU] sample::interpolate: 36.5344 ms
[CPU] sample::apply_phase_sampled: 12.8566 ms
[CPU] sample_tot: 1305.73 ms
[CPU] sample_profile_tot: 2028.96 ms
[CPU] diff_weighted: 2.22779 ms
[CPU] reduce_chi2_tot: 2.8386 ms
[CPU] chi2_profile::free_fint: 0.000979 ms
[CPU] chi2_profile_tot: 2031.83 ms

[CPU] chi2_profile::malloc_fint: 0.001787 ms
[CPU] create_image: 718.034 ms
[CPU] sample::1st_shift: 300.579 ms
[CPU] sample::FFT: 669.148 ms
[CPU] sample::2nd_shift: 283.834 ms
[CPU] sample::interpolate: 49.4849 ms
[CPU] sample::apply_phase_sampled: 9.45151 ms
[CPU] sample_tot: 1322.4 ms
[CPU] sample_profile_tot: 2051 ms
[CPU] diff_weighted: 5.39411 ms
[CPU] reduce_chi2_tot: 6.03452 ms
[CPU] chi2_profile::free_fint: 0.001665 ms
[CPU] chi2_profile_tot: 2057.06 ms

[CPU] chi2_profile::malloc_fint: 0.001785 ms
[CPU] create_image: 698.023 ms
[CPU] sample::1st_shift: 293.152 ms
[CPU] sample::FFT: 682.404 ms
[CPU] sample::2nd_shift: 299.586 ms
[CPU] sample::interpolate: 27.902 ms
[CPU] sample::apply_phase_sampled: 8.66418 ms
[CPU] sample_tot: 1317.39 ms
[CPU] sample_profile_tot: 2024.83 ms
[CPU] diff_weighted: 1.60339 ms
[CPU] reduce_chi2_tot: 2.16349 ms
[CPU] chi2_profile::free_fint: 0.001613 ms
[CPU] chi2_profile_tot: 2027.02 ms

[CPU] chi2_profile::malloc_fint: 0.001722 ms
[CPU] create_image: 703.388 ms
[CPU] sample::1st_shift: 287.467 ms
[CPU] sample::FFT: 685.162 ms
[CPU] sample::2nd_shift: 222.157 ms
[CPU] sample::interpolate: 27.5181 ms
[CPU] sample::apply_phase_sampled: 8.6713 ms
[CPU] sample_tot: 1237.2 ms
[CPU] sample_profile_tot: 1950.85 ms
[CPU] diff_weighted: 1.63199 ms
[CPU] reduce_chi2_tot: 2.16017 ms
[CPU] chi2_profile::free_fint: 0.013682 ms
[CPU] chi2_profile_tot: 1953.05 ms

[CPU] chi2_profile::malloc_fint: 0.002009 ms
[CPU] create_image: 728.167 ms
[CPU] sample::1st_shift: 308.411 ms
[CPU] sample::FFT: 698.639 ms
[CPU] sample::2nd_shift: 295.454 ms
[CPU] sample::interpolate: 27.2846 ms
[CPU] sample::apply_phase_sampled: 8.43475 ms
[CPU] sample_tot: 1344.56 ms
[CPU] sample_profile_tot: 2083.89 ms
[CPU] diff_weighted: 1.87938 ms
[CPU] reduce_chi2_tot: 2.41173 ms
[CPU] chi2_profile::free_fint: 0.001235 ms
[CPU] chi2_profile_tot: 2086.34 ms

[CPU] chi2_profile::malloc_fint: 0.002182 ms
[CPU] create_image: 695.151 ms
[CPU] sample::1st_shift: 302.513 ms
[CPU] sample::FFT: 715.741 ms
[CPU] sample::2nd_shift: 291.289 ms
[CPU] sample::interpolate: 29.262 ms
[CPU] sample::apply_phase_sampled: 11.3819 ms
[CPU] sample_tot: 1356.62 ms
[CPU] sample_profile_tot: 2063.6 ms
[CPU] diff_weighted: 2.19764 ms
[CPU] reduce_chi2_tot: 3.19519 ms
[CPU] chi2_profile::free_fint: 0.00101 ms
[CPU] chi2_profile_tot: 2066.85 ms

[CPU] chi2_profile::malloc_fint: 0.00143 ms
[CPU] create_image: 726.989 ms
[CPU] sample::1st_shift: 297.101 ms
[CPU] sample::FFT: 731.205 ms
[CPU] sample::2nd_shift: 257.315 ms
[CPU] sample::interpolate: 33.5605 ms
[CPU] sample::apply_phase_sampled: 9.36106 ms
[CPU] sample_tot: 1337.89 ms
[CPU] sample_profile_tot: 2075.75 ms
[CPU] diff_weighted: 9.36124 ms
[CPU] reduce_chi2_tot: 10.0383 ms
[CPU] chi2_profile::free_fint: 0.003783 ms
[CPU] chi2_profile_tot: 2085.83 ms

[CPU] chi2_profile::malloc_fint: 0.001962 ms
[CPU] create_image: 738.066 ms
[CPU] sample::1st_shift: 310.214 ms
[CPU] sample::FFT: 673.111 ms
[CPU] sample::2nd_shift: 289.159 ms
[CPU] sample::interpolate: 27.4394 ms
[CPU] sample::apply_phase_sampled: 8.68317 ms
[CPU] sample_tot: 1315.98 ms
[CPU] sample_profile_tot: 2063.68 ms
[CPU] diff_weighted: 2.5939 ms
[CPU] reduce_chi2_tot: 3.16043 ms
[CPU] chi2_profile::free_fint: 0.000756001 ms
[CPU] chi2_profile_tot: 2066.86 ms

[CPU] chi2_profile::malloc_fint: 0.001358 ms
[CPU] create_image: 715.304 ms
[CPU] sample::1st_shift: 293.07 ms
[CPU] sample::FFT: 739.388 ms
[CPU] sample::2nd_shift: 274.89 ms
[CPU] sample::interpolate: 34.0127 ms
[CPU] sample::apply_phase_sampled: 13.7132 ms
[CPU] sample_tot: 1362.44 ms
[CPU] sample_profile_tot: 2087.14 ms
[CPU] diff_weighted: 1.70279 ms
[CPU] reduce_chi2_tot: 2.37818 ms
[CPU] chi2_profile::free_fint: 0.004749 ms
[CPU] chi2_profile_tot: 2089.55 ms

[CPU] chi2_profile::malloc_fint: 0.010866 ms
[CPU] create_image: 713.687 ms
[CPU] sample::1st_shift: 294.554 ms
[CPU] sample::FFT: 727.208 ms
[CPU] sample::2nd_shift: 272.826 ms
[CPU] sample::interpolate: 35.7065 ms
[CPU] sample::apply_phase_sampled: 20.7651 ms
[CPU] sample_tot: 1359.83 ms
[CPU] sample_profile_tot: 2086.03 ms
[CPU] diff_weighted: 5.40896 ms
[CPU] reduce_chi2_tot: 12.5163 ms
[CPU] chi2_profile::free_fint: 0.008984 ms
[CPU] chi2_profile_tot: 2098.61 ms

[CPU] chi2_profile::malloc_fint: 0.001963 ms
[CPU] create_image: 736.042 ms
[CPU] sample::1st_shift: 357.472 ms
[CPU] sample::FFT: 785.101 ms
[CPU] sample::2nd_shift: 329.973 ms
[CPU] sample::interpolate: 27.3987 ms
[CPU] sample::apply_phase_sampled: 7.90819 ms
[CPU] sample_tot: 1520.53 ms
[CPU] sample_profile_tot: 2268.79 ms
[CPU] diff_weighted: 6.64049 ms
[CPU] reduce_chi2_tot: 7.18238 ms
[CPU] chi2_profile::free_fint: 0.006756 ms
[CPU] chi2_profile_tot: 2276.01 ms

[CPU] chi2_profile::malloc_fint: 0.001697 ms
[CPU] create_image: 738.959 ms
[CPU] sample::1st_shift: 343.488 ms
[CPU] sample::FFT: 756.82 ms
[CPU] sample::2nd_shift: 328.422 ms
[CPU] sample::interpolate: 51.1165 ms
[CPU] sample::apply_phase_sampled: 12.4467 ms
[CPU] sample_tot: 1514.8 ms
[CPU] sample_profile_tot: 2265.45 ms
[CPU] diff_weighted: 7.87961 ms
[CPU] reduce_chi2_tot: 8.5883 ms
[CPU] chi2_profile::free_fint: 0.014223 ms
[CPU] chi2_profile_tot: 2274.08 ms

[CPU] chi2_profile::malloc_fint: 0.001527 ms
[CPU] create_image: 668.739 ms
[CPU] sample::1st_shift: 310.338 ms
[CPU] sample::FFT: 733.757 ms
[CPU] sample::2nd_shift: 302.938 ms
[CPU] sample::interpolate: 27.7033 ms
[CPU] sample::apply_phase_sampled: 7.99821 ms
[CPU] sample_tot: 1394.14 ms
[CPU] sample_profile_tot: 2072.39 ms
[CPU] diff_weighted: 1.94753 ms
[CPU] reduce_chi2_tot: 2.44203 ms
[CPU] chi2_profile::free_fint: 0.001203 ms
[CPU] chi2_profile_tot: 2074.87 ms

[CPU] chi2_profile::malloc_fint: 0.002952 ms
[CPU] create_image: 744.494 ms
[CPU] sample::1st_shift: 320.844 ms
[CPU] sample::FFT: 788.468 ms
[CPU] sample::2nd_shift: 263.071 ms
[CPU] sample::interpolate: 44.0288 ms
[CPU] sample::apply_phase_sampled: 25.0215 ms
[CPU] sample_tot: 1451.34 ms
[CPU] sample_profile_tot: 2207.47 ms
[CPU] diff_weighted: 5.79707 ms
[CPU] reduce_chi2_tot: 10.8343 ms
[CPU] chi2_profile::free_fint: 0.001343 ms
[CPU] chi2_profile_tot: 2220.18 ms

[CPU] chi2_profile::malloc_fint: 0.001747 ms
[CPU] create_image: 702.979 ms
[CPU] sample::1st_shift: 297.424 ms
[CPU] sample::FFT: 720.257 ms
[CPU] sample::2nd_shift: 245.247 ms
[CPU] sample::interpolate: 34.2004 ms
[CPU] sample::apply_phase_sampled: 15.8216 ms
[CPU] sample_tot: 1332.94 ms
[CPU] sample_profile_tot: 2048.9 ms
[CPU] diff_weighted: 10.1826 ms
[CPU] reduce_chi2_tot: 16.4185 ms
[CPU] chi2_profile::free_fint: 0.001343 ms
[CPU] chi2_profile_tot: 2065.37 ms

[CPU] chi2_profile::malloc_fint: 0.002225 ms
[CPU] create_image: 742.381 ms
[CPU] sample::1st_shift: 333.42 ms
[CPU] sample::FFT: 725.142 ms
[CPU] sample::2nd_shift: 301.026 ms
[CPU] sample::interpolate: 33.1361 ms
[CPU] sample::apply_phase_sampled: 15.6825 ms
[CPU] sample_tot: 1420.82 ms
[CPU] sample_profile_tot: 2173.67 ms
[CPU] diff_weighted: 6.99103 ms
[CPU] reduce_chi2_tot: 7.60635 ms
[CPU] chi2_profile::free_fint: 0.015432 ms
[CPU] chi2_profile_tot: 2181.33 ms

[CPU] chi2_profile::malloc_fint: 0.002824 ms
[CPU] create_image: 728.56 ms
[CPU] sample::1st_shift: 287.994 ms
[CPU] sample::FFT: 649.64 ms
[CPU] sample::2nd_shift: 226.827 ms
[CPU] sample::interpolate: 29.65 ms
[CPU] sample::apply_phase_sampled: 8.67893 ms
[CPU] sample_tot: 1210 ms
[CPU] sample_profile_tot: 1948.91 ms
[CPU] diff_weighted: 1.93071 ms
[CPU] reduce_chi2_tot: 2.45026 ms
[CPU] chi2_profile::free_fint: 0.001193 ms
[CPU] chi2_profile_tot: 1951.39 ms

[CPU] chi2_profile::malloc_fint: 0.001704 ms
[CPU] create_image: 745.313 ms
[CPU] sample::1st_shift: 188.445 ms
[CPU] sample::FFT: 480.029 ms
[CPU] sample::2nd_shift: 183.938 ms
[CPU] sample::interpolate: 25.6897 ms
[CPU] sample::apply_phase_sampled: 8.2327 ms
[CPU] sample_tot: 892.747 ms
[CPU] sample_profile_tot: 1648.6 ms
[CPU] diff_weighted: 1.88381 ms
[CPU] reduce_chi2_tot: 2.46003 ms
[CPU] chi2_profile::free_fint: 0.011391 ms
[CPU] chi2_profile_tot: 1651.1 ms

[CPU] chi2_profile::malloc_fint: 0.001581 ms
[CPU] create_image: 733.965 ms
[CPU] sample::1st_shift: 316.297 ms
[CPU] sample::FFT: 730.366 ms
[CPU] sample::2nd_shift: 311.296 ms
[CPU] sample::interpolate: 28.3806 ms
[CPU] sample::apply_phase_sampled: 8.50076 ms
[CPU] sample_tot: 1401.24 ms
[CPU] sample_profile_tot: 2145.53 ms
[CPU] diff_weighted: 1.49046 ms
[CPU] reduce_chi2_tot: 2.06832 ms
[CPU] chi2_profile::free_fint: 0.000988 ms
[CPU] chi2_profile_tot: 2147.63 ms

[CPU] chi2_profile::malloc_fint: 0.00198 ms
[CPU] create_image: 739.061 ms
[CPU] sample::1st_shift: 319.073 ms
[CPU] sample::FFT: 736.472 ms
[CPU] sample::2nd_shift: 298.282 ms
[CPU] sample::interpolate: 30.6612 ms
[CPU] sample::apply_phase_sampled: 8.6722 ms
[CPU] sample_tot: 1399.69 ms
[CPU] sample_profile_tot: 2149.4 ms
[CPU] diff_weighted: 1.96333 ms
[CPU] reduce_chi2_tot: 2.54724 ms
[CPU] chi2_profile::free_fint: 0.016166 ms
[CPU] chi2_profile_tot: 2152 ms
16384	1.000000e+06	float64	16	None	3.953342e+01	2.080706e+00	1.331698e-01	1.651312e+00
# |--> timings: [2.0320401191711426, 2.0573201179504395, 2.0272090435028076, 1.95330810546875, 2.0865769386291504, 2.0670220851898193, 2.0860610008239746, 2.0671591758728027, 2.089724063873291, 2.0988330841064453, 2.2763190269470215, 2.274338960647583, 2.075187921524048, 2.220513105392456, 2.068467855453491, 2.182352066040039, 1.9516642093658447, 1.6513118743896484, 2.1478500366210938, 2.152198076248169]

[CPU] chi2_profile::malloc_fint: 0.002065 ms
[CPU] create_image: 770.5 ms
[CPU] sample::1st_shift: 287.61 ms
[CPU] sample::FFT: 703.325 ms
[CPU] sample::2nd_shift: 220.186 ms
[CPU] sample::interpolate: 26.0757 ms
[CPU] sample::apply_phase_sampled: 9.75402 ms
[CPU] sample_tot: 1261.05 ms
[CPU] sample_profile_tot: 2041.26 ms
[CPU] diff_weighted: 5.06345 ms
[CPU] reduce_chi2_tot: 10.5878 ms
[CPU] chi2_profile::free_fint: 0.005058 ms
[CPU] chi2_profile_tot: 2051.91 ms

[CPU] chi2_profile::malloc_fint: 0.001988 ms
[CPU] create_image: 755.774 ms
[CPU] sample::1st_shift: 308.971 ms
[CPU] sample::FFT: 693.372 ms
[CPU] sample::2nd_shift: 298.569 ms
[CPU] sample::interpolate: 21.7414 ms
[CPU] sample::apply_phase_sampled: 4.21495 ms
[CPU] sample_tot: 1335.59 ms
[CPU] sample_profile_tot: 2102.68 ms
[CPU] diff_weighted: 12.5426 ms
[CPU] reduce_chi2_tot: 19.9092 ms
[CPU] chi2_profile::free_fint: 0.005022 ms
[CPU] chi2_profile_tot: 2122.64 ms

[CPU] chi2_profile::malloc_fint: 0.002923 ms
[CPU] create_image: 768.538 ms
[CPU] sample::1st_shift: 186.683 ms
[CPU] sample::FFT: 400.604 ms
[CPU] sample::2nd_shift: 120.145 ms
[CPU] sample::interpolate: 23.5023 ms
[CPU] sample::apply_phase_sampled: 10.0353 ms
[CPU] sample_tot: 749.707 ms
[CPU] sample_profile_tot: 1528.87 ms
[CPU] diff_weighted: 5.79045 ms
[CPU] reduce_chi2_tot: 8.26216 ms
[CPU] chi2_profile::free_fint: 0.004787 ms
[CPU] chi2_profile_tot: 1537.17 ms

[CPU] chi2_profile::malloc_fint: 0.00155 ms
[CPU] create_image: 728.552 ms
[CPU] sample::1st_shift: 242.348 ms
[CPU] sample::FFT: 452.219 ms
[CPU] sample::2nd_shift: 129.944 ms
[CPU] sample::interpolate: 26.6308 ms
[CPU] sample::apply_phase_sampled: 9.99782 ms
[CPU] sample_tot: 870.565 ms
[CPU] sample_profile_tot: 1608.37 ms
[CPU] diff_weighted: 3.69983 ms
[CPU] reduce_chi2_tot: 8.3156 ms
[CPU] chi2_profile::free_fint: 0.002119 ms
[CPU] chi2_profile_tot: 1616.71 ms

[CPU] chi2_profile::malloc_fint: 0.001728 ms
[CPU] create_image: 700.459 ms
[CPU] sample::1st_shift: 308.89 ms
[CPU] sample::FFT: 702.508 ms
[CPU] sample::2nd_shift: 259.274 ms
[CPU] sample::interpolate: 27.7281 ms
[CPU] sample::apply_phase_sampled: 13.5473 ms
[CPU] sample_tot: 1320.07 ms
[CPU] sample_profile_tot: 2031.46 ms
[CPU] diff_weighted: 6.64107 ms
[CPU] reduce_chi2_tot: 10.7123 ms
[CPU] chi2_profile::free_fint: 0.001018 ms
[CPU] chi2_profile_tot: 2042.19 ms

[CPU] chi2_profile::malloc_fint: 0.001826 ms
[CPU] create_image: 719.411 ms
[CPU] sample::1st_shift: 301.049 ms
[CPU] sample::FFT: 688.05 ms
[CPU] sample::2nd_shift: 268.187 ms
[CPU] sample::interpolate: 27.1802 ms
[CPU] sample::apply_phase_sampled: 10.9918 ms
[CPU] sample_tot: 1305.81 ms
[CPU] sample_profile_tot: 2039.09 ms
[CPU] diff_weighted: 9.06471 ms
[CPU] reduce_chi2_tot: 16.2114 ms
[CPU] chi2_profile::free_fint: 0.004785 ms
[CPU] chi2_profile_tot: 2055.34 ms

[CPU] chi2_profile::malloc_fint: 0.00324 ms
[CPU] create_image: 665.748 ms
[CPU] sample::1st_shift: 302.882 ms
[CPU] sample::FFT: 674.993 ms
[CPU] sample::2nd_shift: 297.611 ms
[CPU] sample::interpolate: 36.1411 ms
[CPU] sample::apply_phase_sampled: 14.0275 ms
[CPU] sample_tot: 1339.01 ms
[CPU] sample_profile_tot: 2014.36 ms
[CPU] diff_weighted: 5.54219 ms
[CPU] reduce_chi2_tot: 9.58923 ms
[CPU] chi2_profile::free_fint: 0.001354 ms
[CPU] chi2_profile_tot: 2023.98 ms

[CPU] chi2_profile::malloc_fint: 0.00215 ms
[CPU] create_image: 683.665 ms
[CPU] sample::1st_shift: 306.294 ms
[CPU] sample::FFT: 676.658 ms
[CPU] sample::2nd_shift: 297.578 ms
[CPU] sample::interpolate: 24.873 ms
[CPU] sample::apply_phase_sampled: 13.301 ms
[CPU] sample_tot: 1327.6 ms
[CPU] sample_profile_tot: 2022.44 ms
[CPU] diff_weighted: 3.73071 ms
[CPU] reduce_chi2_tot: 8.133 ms
[CPU] chi2_profile::free_fint: 0.006638 ms
[CPU] chi2_profile_tot: 2030.62 ms

[CPU] chi2_profile::malloc_fint: 0.001575 ms
[CPU] create_image: 699.617 ms
[CPU] sample::1st_shift: 273.902 ms
[CPU] sample::FFT: 530.068 ms
[CPU] sample::2nd_shift: 221.649 ms
[CPU] sample::interpolate: 36.6593 ms
[CPU] sample::apply_phase_sampled: 14.3048 ms
[CPU] sample_tot: 1084.46 ms
[CPU] sample_profile_tot: 1795.3 ms
[CPU] diff_weighted: 9.865 ms
[CPU] reduce_chi2_tot: 16.314 ms
[CPU] chi2_profile::free_fint: 0.066352 ms
[CPU] chi2_profile_tot: 1811.7 ms

[CPU] chi2_profile::malloc_fint: 0.002557 ms
[CPU] create_image: 736.337 ms
[CPU] sample::1st_shift: 304.947 ms
[CPU] sample::FFT: 678.861 ms
[CPU] sample::2nd_shift: 294.992 ms
[CPU] sample::interpolate: 19.976 ms
[CPU] sample::apply_phase_sampled: 4.98211 ms
[CPU] sample_tot: 1312.64 ms
[CPU] sample_profile_tot: 2060.57 ms
[CPU] diff_weighted: 1.53749 ms
[CPU] reduce_chi2_tot: 1.83494 ms
[CPU] chi2_profile::free_fint: 0.000915999 ms
[CPU] chi2_profile_tot: 2062.43 ms

[CPU] chi2_profile::malloc_fint: 0.003056 ms
[CPU] create_image: 745.763 ms
[CPU] sample::1st_shift: 299.307 ms
[CPU] sample::FFT: 675.802 ms
[CPU] sample::2nd_shift: 297.52 ms
[CPU] sample::interpolate: 18.9176 ms
[CPU] sample::apply_phase_sampled: 4.31989 ms
[CPU] sample_tot: 1302.83 ms
[CPU] sample_profile_tot: 2059.46 ms
[CPU] diff_weighted: 1.36888 ms
[CPU] reduce_chi2_tot: 1.664 ms
[CPU] chi2_profile::free_fint: 0.011828 ms
[CPU] chi2_profile_tot: 2061.2 ms

[CPU] chi2_profile::malloc_fint: 0.002361 ms
[CPU] create_image: 728.549 ms
[CPU] sample::1st_shift: 301.857 ms
[CPU] sample::FFT: 666.887 ms
[CPU] sample::2nd_shift: 295.32 ms
[CPU] sample::interpolate: 25.1342 ms
[CPU] sample::apply_phase_sampled: 8.73199 ms
[CPU] sample_tot: 1304.33 ms
[CPU] sample_profile_tot: 2046.33 ms
[CPU] diff_weighted: 3.12503 ms
[CPU] reduce_chi2_tot: 7.22588 ms
[CPU] chi2_profile::free_fint: 0.001811 ms
[CPU] chi2_profile_tot: 2053.61 ms

[CPU] chi2_profile::malloc_fint: 0.001166 ms
[CPU] create_image: 697.688 ms
[CPU] sample::1st_shift: 308.682 ms
[CPU] sample::FFT: 640.37 ms
[CPU] sample::2nd_shift: 225.643 ms
[CPU] sample::interpolate: 33.4492 ms
[CPU] sample::apply_phase_sampled: 15.9692 ms
[CPU] sample_tot: 1234.71 ms
[CPU] sample_profile_tot: 1945.35 ms
[CPU] diff_weighted: 4.52455 ms
[CPU] reduce_chi2_tot: 9.75857 ms
[CPU] chi2_profile::free_fint: 0.004687 ms
[CPU] chi2_profile_tot: 1955.14 ms

[CPU] chi2_profile::malloc_fint: 0.001422 ms
[CPU] create_image: 736.222 ms
[CPU] sample::1st_shift: 314.255 ms
[CPU] sample::FFT: 713.14 ms
[CPU] sample::2nd_shift: 250.167 ms
[CPU] sample::interpolate: 42.8681 ms
[CPU] sample::apply_phase_sampled: 11.753 ms
[CPU] sample_tot: 1346.1 ms
[CPU] sample_profile_tot: 2090.58 ms
[CPU] diff_weighted: 8.67903 ms
[CPU] reduce_chi2_tot: 13.7385 ms
[CPU] chi2_profile::free_fint: 0.004439 ms
[CPU] chi2_profile_tot: 2104.35 ms

[CPU] chi2_profile::malloc_fint: 0.003385 ms
[CPU] create_image: 727.208 ms
[CPU] sample::1st_shift: 312.703 ms
[CPU] sample::FFT: 692.78 ms
[CPU] sample::2nd_shift: 301.37 ms
[CPU] sample::interpolate: 31.1812 ms
[CPU] sample::apply_phase_sampled: 8.01008 ms
[CPU] sample_tot: 1355.72 ms
[CPU] sample_profile_tot: 2096.42 ms
[CPU] diff_weighted: 5.44564 ms
[CPU] reduce_chi2_tot: 10.1792 ms
[CPU] chi2_profile::free_fint: 0.001552 ms
[CPU] chi2_profile_tot: 2106.63 ms

[CPU] chi2_profile::malloc_fint: 0.001656 ms
[CPU] create_image: 728.885 ms
[CPU] sample::1st_shift: 309.104 ms
[CPU] sample::FFT: 673.973 ms
[CPU] sample::2nd_shift: 300.894 ms
[CPU] sample::interpolate: 19.1317 ms
[CPU] sample::apply_phase_sampled: 4.65075 ms
[CPU] sample_tot: 1314.47 ms
[CPU] sample_profile_tot: 2052.26 ms
[CPU] diff_weighted: 1.23046 ms
[CPU] reduce_chi2_tot: 1.52782 ms
[CPU] chi2_profile::free_fint: 0.000709999 ms
[CPU] chi2_profile_tot: 2053.81 ms

[CPU] chi2_profile::malloc_fint: 0.001686 ms
[CPU] create_image: 728.125 ms
[CPU] sample::1st_shift: 302.326 ms
[CPU] sample::FFT: 669.99 ms
[CPU] sample::2nd_shift: 299.08 ms
[CPU] sample::interpolate: 21.481 ms
[CPU] sample::apply_phase_sampled: 4.52131 ms
[CPU] sample_tot: 1303.67 ms
[CPU] sample_profile_tot: 2041.9 ms
[CPU] diff_weighted: 0.965569 ms
[CPU] reduce_chi2_tot: 1.32914 ms
[CPU] chi2_profile::free_fint: 0.000997999 ms
[CPU] chi2_profile_tot: 2043.25 ms

[CPU] chi2_profile::malloc_fint: 0.002094 ms
[CPU] create_image: 739.579 ms
[CPU] sample::1st_shift: 260.16 ms
[CPU] sample::FFT: 499.508 ms
[CPU] sample::2nd_shift: 186.762 ms
[CPU] sample::interpolate: 23.097 ms
[CPU] sample::apply_phase_sampled: 17.0821 ms
[CPU] sample_tot: 997.226 ms
[CPU] sample_profile_tot: 1747.85 ms
[CPU] diff_weighted: 4.34352 ms
[CPU] reduce_chi2_tot: 10.1488 ms
[CPU] chi2_profile::free_fint: 0.00122 ms
[CPU] chi2_profile_tot: 1758.05 ms

[CPU] chi2_profile::malloc_fint: 0.002062 ms
[CPU] create_image: 726.293 ms
[CPU] sample::1st_shift: 313.302 ms
[CPU] sample::FFT: 663.454 ms
[CPU] sample::2nd_shift: 298.317 ms
[CPU] sample::interpolate: 28.3223 ms
[CPU] sample::apply_phase_sampled: 8.72679 ms
[CPU] sample_tot: 1320.49 ms
[CPU] sample_profile_tot: 2059.24 ms
[CPU] diff_weighted: 2.93618 ms
[CPU] reduce_chi2_tot: 7.07166 ms
[CPU] chi2_profile::free_fint: 0.001191 ms
[CPU] chi2_profile_tot: 2066.35 ms

[CPU] chi2_profile::malloc_fint: 0.003523 ms
[CPU] create_image: 715.508 ms
[CPU] sample::1st_shift: 309.555 ms
[CPU] sample::FFT: 669.344 ms
[CPU] sample::2nd_shift: 299.622 ms
[CPU] sample::interpolate: 30.2243 ms
[CPU] sample::apply_phase_sampled: 13.5141 ms
[CPU] sample_tot: 1330.93 ms
[CPU] sample_profile_tot: 2056.62 ms
[CPU] diff_weighted: 2.84924 ms
[CPU] reduce_chi2_tot: 6.98727 ms
[CPU] chi2_profile::free_fint: 0.001167 ms
[CPU] chi2_profile_tot: 2063.67 ms
16384	1.000000e+06	float64	32	None	3.757909e+01	1.977847e+00	1.646329e-01	1.537419e+00
# |--> timings: [2.0522329807281494, 2.1229450702667236, 1.537419080734253, 1.6169819831848145, 2.0424680709838867, 2.0556640625, 2.027074098587036, 2.0310511589050293, 1.8119428157806396, 2.0629398822784424, 2.061448097229004, 2.053882122039795, 1.9553470611572266, 2.104627847671509, 2.1070961952209473, 2.054023027420044, 2.0434231758117676, 1.7591428756713867, 2.0677030086517334, 2.0639140605926514]

[CPU] chi2_profile::malloc_fint: 0.002215 ms
[CPU] create_image: 697.245 ms
[CPU] sample::1st_shift: 298.008 ms
[CPU] sample::FFT: 728.625 ms
[CPU] sample::2nd_shift: 284.523 ms
[CPU] sample::interpolate: 28.2855 ms
[CPU] sample::apply_phase_sampled: 6.69222 ms
[CPU] sample_tot: 1354.75 ms
[CPU] sample_profile_tot: 2062.45 ms
[CPU] diff_weighted: 1.8584 ms
[CPU] reduce_chi2_tot: 2.92653 ms
[CPU] chi2_profile::free_fint: 0.001278 ms
[CPU] chi2_profile_tot: 2065.41 ms

[CPU] chi2_profile::malloc_fint: 0.001745 ms
[CPU] create_image: 699.35 ms
[CPU] sample::1st_shift: 280.224 ms
[CPU] sample::FFT: 722.562 ms
[CPU] sample::2nd_shift: 242.097 ms
[CPU] sample::interpolate: 27.6053 ms
[CPU] sample::apply_phase_sampled: 9.58659 ms
[CPU] sample_tot: 1294.44 ms
[CPU] sample_profile_tot: 2004.26 ms
[CPU] diff_weighted: 2.24319 ms
[CPU] reduce_chi2_tot: 3.65403 ms
[CPU] chi2_profile::free_fint: 0.005 ms
[CPU] chi2_profile_tot: 2007.96 ms

[CPU] chi2_profile::malloc_fint: 0.002619 ms
[CPU] create_image: 715.476 ms
[CPU] sample::1st_shift: 286.567 ms
[CPU] sample::FFT: 678.127 ms
[CPU] sample::2nd_shift: 296.794 ms
[CPU] sample::interpolate: 24.6583 ms
[CPU] sample::apply_phase_sampled: 6.98222 ms
[CPU] sample_tot: 1301.44 ms
[CPU] sample_profile_tot: 2027.08 ms
[CPU] diff_weighted: 1.54862 ms
[CPU] reduce_chi2_tot: 2.34019 ms
[CPU] chi2_profile::free_fint: 0.002188 ms
[CPU] chi2_profile_tot: 2029.46 ms

[CPU] chi2_profile::malloc_fint: 0.001956 ms
[CPU] create_image: 709.153 ms
[CPU] sample::1st_shift: 299.971 ms
[CPU] sample::FFT: 680.038 ms
[CPU] sample::2nd_shift: 294.082 ms
[CPU] sample::interpolate: 23.7143 ms
[CPU] sample::apply_phase_sampled: 7.34682 ms
[CPU] sample_tot: 1313.51 ms
[CPU] sample_profile_tot: 2035.4 ms
[CPU] diff_weighted: 1.77118 ms
[CPU] reduce_chi2_tot: 2.7655 ms
[CPU] chi2_profile::free_fint: 0.013635 ms
[CPU] chi2_profile_tot: 2038.22 ms

[CPU] chi2_profile::malloc_fint: 0.001874 ms
[CPU] create_image: 751.601 ms
[CPU] sample::1st_shift: 302.139 ms
[CPU] sample::FFT: 687.651 ms
[CPU] sample::2nd_shift: 277.903 ms
[CPU] sample::interpolate: 27.2101 ms
[CPU] sample::apply_phase_sampled: 6.59134 ms
[CPU] sample_tot: 1308.17 ms
[CPU] sample_profile_tot: 2072.37 ms
[CPU] diff_weighted: 1.50792 ms
[CPU] reduce_chi2_tot: 2.25484 ms
[CPU] chi2_profile::free_fint: 0.001766 ms
[CPU] chi2_profile_tot: 2074.66 ms

[CPU] chi2_profile::malloc_fint: 0.003078 ms
[CPU] create_image: 723.488 ms
[CPU] sample::1st_shift: 284.918 ms
[CPU] sample::FFT: 687.686 ms
[CPU] sample::2nd_shift: 287.039 ms
[CPU] sample::interpolate: 29.28 ms
[CPU] sample::apply_phase_sampled: 9.60013 ms
[CPU] sample_tot: 1307.84 ms
[CPU] sample_profile_tot: 2043.14 ms
[CPU] diff_weighted: 3.52377 ms
[CPU] reduce_chi2_tot: 4.78612 ms
[CPU] chi2_profile::free_fint: 0.001331 ms
[CPU] chi2_profile_tot: 2047.98 ms

[CPU] chi2_profile::malloc_fint: 0.002076 ms
[CPU] create_image: 725.133 ms
[CPU] sample::1st_shift: 281.998 ms
[CPU] sample::FFT: 592.01 ms
[CPU] sample::2nd_shift: 213.673 ms
[CPU] sample::interpolate: 23.6579 ms
[CPU] sample::apply_phase_sampled: 8.92956 ms
[CPU] sample_tot: 1128.96 ms
[CPU] sample_profile_tot: 1865.35 ms
[CPU] diff_weighted: 1.51261 ms
[CPU] reduce_chi2_tot: 2.48 ms
[CPU] chi2_profile::free_fint: 0.001077 ms
[CPU] chi2_profile_tot: 1867.86 ms

[CPU] chi2_profile::malloc_fint: 0.001203 ms
[CPU] create_image: 698.689 ms
[CPU] sample::1st_shift: 265.809 ms
[CPU] sample::FFT: 572.167 ms
[CPU] sample::2nd_shift: 199.256 ms
[CPU] sample::interpolate: 24.3558 ms
[CPU] sample::apply_phase_sampled: 6.55188 ms
[CPU] sample_tot: 1077.02 ms
[CPU] sample_profile_tot: 1788.98 ms
[CPU] diff_weighted: 8.39136 ms
[CPU] reduce_chi2_tot: 9.50045 ms
[CPU] chi2_profile::free_fint: 0.01123 ms
[CPU] chi2_profile_tot: 1798.63 ms

[CPU] chi2_profile::malloc_fint: 0.001788 ms
[CPU] create_image: 726.808 ms
[CPU] sample::1st_shift: 270.1 ms
[CPU] sample::FFT: 556.409 ms
[CPU] sample::2nd_shift: 213.467 ms
[CPU] sample::interpolate: 24.827 ms
[CPU] sample::apply_phase_sampled: 8.90489 ms
[CPU] sample_tot: 1082.55 ms
[CPU] sample_profile_tot: 1818.35 ms
[CPU] diff_weighted: 1.48676 ms
[CPU] reduce_chi2_tot: 2.57488 ms
[CPU] chi2_profile::free_fint: 0.017717 ms
[CPU] chi2_profile_tot: 1820.97 ms

[CPU] chi2_profile::malloc_fint: 0.002346 ms
[CPU] create_image: 746.451 ms
[CPU] sample::1st_shift: 299.7 ms
[CPU] sample::FFT: 686.857 ms
[CPU] sample::2nd_shift: 299.845 ms
[CPU] sample::interpolate: 27.1256 ms
[CPU] sample::apply_phase_sampled: 9.87041 ms
[CPU] sample_tot: 1330.04 ms
[CPU] sample_profile_tot: 2086.89 ms
[CPU] diff_weighted: 1.47701 ms
[CPU] reduce_chi2_tot: 2.45427 ms
[CPU] chi2_profile::free_fint: 0.001449 ms
[CPU] chi2_profile_tot: 2089.38 ms

[CPU] chi2_profile::malloc_fint: 0.002229 ms
[CPU] create_image: 729.468 ms
[CPU] sample::1st_shift: 296.958 ms
[CPU] sample::FFT: 693.736 ms
[CPU] sample::2nd_shift: 295.81 ms
[CPU] sample::interpolate: 26.0273 ms
[CPU] sample::apply_phase_sampled: 6.71856 ms
[CPU] sample_tot: 1326.34 ms
[CPU] sample_profile_tot: 2066.69 ms
[CPU] diff_weighted: 1.61618 ms
[CPU] reduce_chi2_tot: 2.51412 ms
[CPU] chi2_profile::free_fint: 0.001274 ms
[CPU] chi2_profile_tot: 2069.24 ms

[CPU] chi2_profile::malloc_fint: 0.002122 ms
[CPU] create_image: 742.075 ms
[CPU] sample::1st_shift: 311.993 ms
[CPU] sample::FFT: 699.944 ms
[CPU] sample::2nd_shift: 272.207 ms
[CPU] sample::interpolate: 34.3749 ms
[CPU] sample::apply_phase_sampled: 7.07725 ms
[CPU] sample_tot: 1336.73 ms
[CPU] sample_profile_tot: 2093.16 ms
[CPU] diff_weighted: 5.77222 ms
[CPU] reduce_chi2_tot: 6.68886 ms
[CPU] chi2_profile::free_fint: 0.057938 ms
[CPU] chi2_profile_tot: 2099.95 ms

[CPU] chi2_profile::malloc_fint: 0.001828 ms
[CPU] create_image: 739.09 ms
[CPU] sample::1st_shift: 236.501 ms
[CPU] sample::FFT: 540.949 ms
[CPU] sample::2nd_shift: 124.284 ms
[CPU] sample::interpolate: 17.3144 ms
[CPU] sample::apply_phase_sampled: 9.51647 ms
[CPU] sample_tot: 934.664 ms
[CPU] sample_profile_tot: 1685 ms
[CPU] diff_weighted: 1.39185 ms
[CPU] reduce_chi2_tot: 2.1965 ms
[CPU] chi2_profile::free_fint: 0.001 ms
[CPU] chi2_profile_tot: 1687.23 ms

[CPU] chi2_profile::malloc_fint: 0.001595 ms
[CPU] create_image: 738.915 ms
[CPU] sample::1st_shift: 296.482 ms
[CPU] sample::FFT: 681.847 ms
[CPU] sample::2nd_shift: 296.552 ms
[CPU] sample::interpolate: 22.1849 ms
[CPU] sample::apply_phase_sampled: 9.1076 ms
[CPU] sample_tot: 1313.29 ms
[CPU] sample_profile_tot: 2063.22 ms
[CPU] diff_weighted: 4.45104 ms
[CPU] reduce_chi2_tot: 5.42761 ms
[CPU] chi2_profile::free_fint: 0.00171 ms
[CPU] chi2_profile_tot: 2068.69 ms

[CPU] chi2_profile::malloc_fint: 0.002741 ms
[CPU] create_image: 743.704 ms
[CPU] sample::1st_shift: 262.012 ms
[CPU] sample::FFT: 485.963 ms
[CPU] sample::2nd_shift: 149.494 ms
[CPU] sample::interpolate: 21.3073 ms
[CPU] sample::apply_phase_sampled: 7.26477 ms
[CPU] sample_tot: 936.547 ms
[CPU] sample_profile_tot: 1689.4 ms
[CPU] diff_weighted: 1.57178 ms
[CPU] reduce_chi2_tot: 2.52895 ms
[CPU] chi2_profile::free_fint: 0.001434 ms
[CPU] chi2_profile_tot: 1691.97 ms

[CPU] chi2_profile::malloc_fint: 0.001633 ms
[CPU] create_image: 758.83 ms
[CPU] sample::1st_shift: 292.137 ms
[CPU] sample::FFT: 695.351 ms
[CPU] sample::2nd_shift: 293.187 ms
[CPU] sample::interpolate: 29.5716 ms
[CPU] sample::apply_phase_sampled: 9.14519 ms
[CPU] sample_tot: 1328.12 ms
[CPU] sample_profile_tot: 2099.58 ms
[CPU] diff_weighted: 2.94585 ms
[CPU] reduce_chi2_tot: 4.12193 ms
[CPU] chi2_profile::free_fint: 0.001341 ms
[CPU] chi2_profile_tot: 2103.74 ms

[CPU] chi2_profile::malloc_fint: 0.001371 ms
[CPU] create_image: 743.269 ms
[CPU] sample::1st_shift: 299.656 ms
[CPU] sample::FFT: 715.369 ms
[CPU] sample::2nd_shift: 252.811 ms
[CPU] sample::interpolate: 26.7783 ms
[CPU] sample::apply_phase_sampled: 7.50783 ms
[CPU] sample_tot: 1308.05 ms
[CPU] sample_profile_tot: 2062.37 ms
[CPU] diff_weighted: 1.91264 ms
[CPU] reduce_chi2_tot: 2.9989 ms
[CPU] chi2_profile::free_fint: 0.00117 ms
[CPU] chi2_profile_tot: 2065.4 ms

[CPU] chi2_profile::malloc_fint: 0.001427 ms
[CPU] create_image: 742.46 ms
[CPU] sample::1st_shift: 285.758 ms
[CPU] sample::FFT: 727.366 ms
[CPU] sample::2nd_shift: 265.41 ms
[CPU] sample::interpolate: 39.1259 ms
[CPU] sample::apply_phase_sampled: 9.64157 ms
[CPU] sample_tot: 1337.63 ms
[CPU] sample_profile_tot: 2089.48 ms
[CPU] diff_weighted: 3.8959 ms
[CPU] reduce_chi2_tot: 4.92224 ms
[CPU] chi2_profile::free_fint: 0.00586 ms
[CPU] chi2_profile_tot: 2094.44 ms

[CPU] chi2_profile::malloc_fint: 0.00229 ms
[CPU] create_image: 732.089 ms
[CPU] sample::1st_shift: 254.892 ms
[CPU] sample::FFT: 553.93 ms
[CPU] sample::2nd_shift: 215.069 ms
[CPU] sample::interpolate: 26.0903 ms
[CPU] sample::apply_phase_sampled: 9.02324 ms
[CPU] sample_tot: 1080.6 ms
[CPU] sample_profile_tot: 1823.72 ms
[CPU] diff_weighted: 5.57683 ms
[CPU] reduce_chi2_tot: 6.5854 ms
[CPU] chi2_profile::free_fint: 0.002578 ms
[CPU] chi2_profile_tot: 1830.35 ms

[CPU] chi2_profile::malloc_fint: 0.002218 ms
[CPU] create_image: 761.951 ms
[CPU] sample::1st_shift: 250.84 ms
[CPU] sample::FFT: 488.515 ms
[CPU] sample::2nd_shift: 185.153 ms
[CPU] sample::interpolate: 23.9994 ms
[CPU] sample::apply_phase_sampled: 9.08898 ms
[CPU] sample_tot: 965.089 ms
[CPU] sample_profile_tot: 1737.09 ms
[CPU] diff_weighted: 1.4547 ms
[CPU] reduce_chi2_tot: 2.40156 ms
[CPU] chi2_profile::free_fint: 0.014564 ms
[CPU] chi2_profile_tot: 1739.55 ms
16384	1.000000e+06	float64	48	None	3.723866e+01	1.959929e+00	1.466581e-01	1.688622e+00
# |--> timings: [2.0656578540802, 2.008180856704712, 2.0298640727996826, 2.0383918285369873, 2.0753707885742188, 2.0482311248779297, 1.8682608604431152, 1.8007760047912598, 1.8213651180267334, 2.089722156524658, 2.069434881210327, 2.100400924682617, 1.688621997833252, 2.0698940753936768, 1.6921970844268799, 2.1039841175079346, 2.0656700134277344, 2.096648931503296, 1.8307030200958252, 1.7409398555755615]

[CPU] chi2_profile::malloc_fint: 0.002099 ms
[CPU] create_image: 758.019 ms
[CPU] sample::1st_shift: 288.448 ms
[CPU] sample::FFT: 635.204 ms
[CPU] sample::2nd_shift: 216.474 ms
[CPU] sample::interpolate: 23.8862 ms
[CPU] sample::apply_phase_sampled: 9.70265 ms
[CPU] sample_tot: 1183 ms
[CPU] sample_profile_tot: 1951.35 ms
[CPU] diff_weighted: 3.105 ms
[CPU] reduce_chi2_tot: 4.17809 ms
[CPU] chi2_profile::free_fint: 0.030049 ms
[CPU] chi2_profile_tot: 1955.6 ms

[CPU] chi2_profile::malloc_fint: 0.002359 ms
[CPU] create_image: 744.913 ms
[CPU] sample::1st_shift: 284.141 ms
[CPU] sample::FFT: 675.848 ms
[CPU] sample::2nd_shift: 226.821 ms
[CPU] sample::interpolate: 23.9923 ms
[CPU] sample::apply_phase_sampled: 7.46625 ms
[CPU] sample_tot: 1224.72 ms
[CPU] sample_profile_tot: 1977.95 ms
[CPU] diff_weighted: 1.32027 ms
[CPU] reduce_chi2_tot: 2.16377 ms
[CPU] chi2_profile::free_fint: 0.001477 ms
[CPU] chi2_profile_tot: 1980.15 ms

[CPU] chi2_profile::malloc_fint: 0.002166 ms
[CPU] create_image: 718.77 ms
[CPU] sample::1st_shift: 292.337 ms
[CPU] sample::FFT: 756.905 ms
[CPU] sample::2nd_shift: 259.133 ms
[CPU] sample::interpolate: 35.0769 ms
[CPU] sample::apply_phase_sampled: 7.98128 ms
[CPU] sample_tot: 1360.2 ms
[CPU] sample_profile_tot: 2089.22 ms
[CPU] diff_weighted: 8.89202 ms
[CPU] reduce_chi2_tot: 9.97962 ms
[CPU] chi2_profile::free_fint: 0.135199 ms
[CPU] chi2_profile_tot: 2099.36 ms

[CPU] chi2_profile::malloc_fint: 0.00189 ms
[CPU] create_image: 753.691 ms
[CPU] sample::1st_shift: 298.284 ms
[CPU] sample::FFT: 754.988 ms
[CPU] sample::2nd_shift: 289.448 ms
[CPU] sample::interpolate: 36.2142 ms
[CPU] sample::apply_phase_sampled: 7.63968 ms
[CPU] sample_tot: 1395.26 ms
[CPU] sample_profile_tot: 2160.81 ms
[CPU] diff_weighted: 4.95452 ms
[CPU] reduce_chi2_tot: 6.14064 ms
[CPU] chi2_profile::free_fint: 0.004694 ms
[CPU] chi2_profile_tot: 2167.01 ms

[CPU] chi2_profile::malloc_fint: 0.002479 ms
[CPU] create_image: 700.623 ms
[CPU] sample::1st_shift: 289.082 ms
[CPU] sample::FFT: 744.738 ms
[CPU] sample::2nd_shift: 281.238 ms
[CPU] sample::interpolate: 26.9158 ms
[CPU] sample::apply_phase_sampled: 7.11641 ms
[CPU] sample_tot: 1354.83 ms
[CPU] sample_profile_tot: 2067.52 ms
[CPU] diff_weighted: 2.13608 ms
[CPU] reduce_chi2_tot: 3.09164 ms
[CPU] chi2_profile::free_fint: 0.001376 ms
[CPU] chi2_profile_tot: 2070.65 ms

[CPU] chi2_profile::malloc_fint: 0.001375 ms
[CPU] create_image: 719.497 ms
[CPU] sample::1st_shift: 240.041 ms
[CPU] sample::FFT: 445.791 ms
[CPU] sample::2nd_shift: 151.553 ms
[CPU] sample::interpolate: 19.2093 ms
[CPU] sample::apply_phase_sampled: 7.82966 ms
[CPU] sample_tot: 873.111 ms
[CPU] sample_profile_tot: 1602.63 ms
[CPU] diff_weighted: 5.97102 ms
[CPU] reduce_chi2_tot: 7.02545 ms
[CPU] chi2_profile::free_fint: 0.005869 ms
[CPU] chi2_profile_tot: 1609.69 ms

[CPU] chi2_profile::malloc_fint: 0.008058 ms
[CPU] create_image: 754.259 ms
[CPU] sample::1st_shift: 267.63 ms
[CPU] sample::FFT: 577.673 ms
[CPU] sample::2nd_shift: 191.559 ms
[CPU] sample::interpolate: 21.9341 ms
[CPU] sample::apply_phase_sampled: 7.4445 ms
[CPU] sample_tot: 1074.89 ms
[CPU] sample_profile_tot: 1838.94 ms
[CPU] diff_weighted: 1.50887 ms
[CPU] reduce_chi2_tot: 2.56819 ms
[CPU] chi2_profile::free_fint: 0.010691 ms
[CPU] chi2_profile_tot: 1841.57 ms

[CPU] chi2_profile::malloc_fint: 0.001885 ms
[CPU] create_image: 770.744 ms
[CPU] sample::1st_shift: 310.443 ms
[CPU] sample::FFT: 733.169 ms
[CPU] sample::2nd_shift: 291.884 ms
[CPU] sample::interpolate: 31.1302 ms
[CPU] sample::apply_phase_sampled: 5.57353 ms
[CPU] sample_tot: 1380.48 ms
[CPU] sample_profile_tot: 2160.07 ms
[CPU] diff_weighted: 2.96475 ms
[CPU] reduce_chi2_tot: 4.09054 ms
[CPU] chi2_profile::free_fint: 0.11415 ms
[CPU] chi2_profile_tot: 2164.32 ms

[CPU] chi2_profile::malloc_fint: 0.002284 ms
[CPU] create_image: 748.473 ms
[CPU] sample::1st_shift: 294.379 ms
[CPU] sample::FFT: 722.021 ms
[CPU] sample::2nd_shift: 287.973 ms
[CPU] sample::interpolate: 25.8938 ms
[CPU] sample::apply_phase_sampled: 7.0588 ms
[CPU] sample_tot: 1348.09 ms
[CPU] sample_profile_tot: 2106.96 ms
[CPU] diff_weighted: 3.93066 ms
[CPU] reduce_chi2_tot: 4.96515 ms
[CPU] chi2_profile::free_fint: 0.005966 ms
[CPU] chi2_profile_tot: 2111.97 ms

[CPU] chi2_profile::malloc_fint: 0.003115 ms
[CPU] create_image: 756.225 ms
[CPU] sample::1st_shift: 253.583 ms
[CPU] sample::FFT: 538.996 ms
[CPU] sample::2nd_shift: 159.127 ms
[CPU] sample::interpolate: 18.4332 ms
[CPU] sample::apply_phase_sampled: 7.67183 ms
[CPU] sample_tot: 986.198 ms
[CPU] sample_profile_tot: 1751.77 ms
[CPU] diff_weighted: 1.61357 ms
[CPU] reduce_chi2_tot: 2.57413 ms
[CPU] chi2_profile::free_fint: 0.001919 ms
[CPU] chi2_profile_tot: 1754.39 ms

[CPU] chi2_profile::malloc_fint: 0.001388 ms
[CPU] create_image: 755.31 ms
[CPU] sample::1st_shift: 300.777 ms
[CPU] sample::FFT: 752.128 ms
[CPU] sample::2nd_shift: 256.441 ms
[CPU] sample::interpolate: 35.5591 ms
[CPU] sample::apply_phase_sampled: 6.77853 ms
[CPU] sample_tot: 1374.48 ms
[CPU] sample_profile_tot: 2139.5 ms
[CPU] diff_weighted: 2.77488 ms
[CPU] reduce_chi2_tot: 3.76043 ms
[CPU] chi2_profile::free_fint: 0.001482 ms
[CPU] chi2_profile_tot: 2143.29 ms

[CPU] chi2_profile::malloc_fint: 0.001746 ms
[CPU] create_image: 751.735 ms
[CPU] sample::1st_shift: 295.695 ms
[CPU] sample::FFT: 737.68 ms
[CPU] sample::2nd_shift: 281.662 ms
[CPU] sample::interpolate: 27.6074 ms
[CPU] sample::apply_phase_sampled: 9.58152 ms
[CPU] sample_tot: 1361.8 ms
[CPU] sample_profile_tot: 2126.06 ms
[CPU] diff_weighted: 3.25576 ms
[CPU] reduce_chi2_tot: 4.31214 ms
[CPU] chi2_profile::free_fint: 0.015151 ms
[CPU] chi2_profile_tot: 2130.43 ms

[CPU] chi2_profile::malloc_fint: 0.002248 ms
[CPU] create_image: 743.875 ms
[CPU] sample::1st_shift: 305.83 ms
[CPU] sample::FFT: 705.575 ms
[CPU] sample::2nd_shift: 234.392 ms
[CPU] sample::interpolate: 25.0105 ms
[CPU] sample::apply_phase_sampled: 8.87846 ms
[CPU] sample_tot: 1288.68 ms
[CPU] sample_profile_tot: 2043.55 ms
[CPU] diff_weighted: 1.51967 ms
[CPU] reduce_chi2_tot: 2.58053 ms
[CPU] chi2_profile::free_fint: 0.001504 ms
[CPU] chi2_profile_tot: 2046.16 ms

[CPU] chi2_profile::malloc_fint: 0.001428 ms
[CPU] create_image: 737.368 ms
[CPU] sample::1st_shift: 290.965 ms
[CPU] sample::FFT: 715.192 ms
[CPU] sample::2nd_shift: 281.217 ms
[CPU] sample::interpolate: 28.4595 ms
[CPU] sample::apply_phase_sampled: 8.06257 ms
[CPU] sample_tot: 1332.99 ms
[CPU] sample_profile_tot: 2083.22 ms
[CPU] diff_weighted: 3.92586 ms
[CPU] reduce_chi2_tot: 4.82805 ms
[CPU] chi2_profile::free_fint: 0.004658 ms
[CPU] chi2_profile_tot: 2088.1 ms

[CPU] chi2_profile::malloc_fint: 0.001678 ms
[CPU] create_image: 669.472 ms
[CPU] sample::1st_shift: 295.2 ms
[CPU] sample::FFT: 565.645 ms
[CPU] sample::2nd_shift: 167.095 ms
[CPU] sample::interpolate: 19.3594 ms
[CPU] sample::apply_phase_sampled: 8.26063 ms
[CPU] sample_tot: 1061.86 ms
[CPU] sample_profile_tot: 1741.97 ms
[CPU] diff_weighted: 1.75429 ms
[CPU] reduce_chi2_tot: 2.90914 ms
[CPU] chi2_profile::free_fint: 0.001766 ms
[CPU] chi2_profile_tot: 1744.94 ms

[CPU] chi2_profile::malloc_fint: 0.001457 ms
[CPU] create_image: 756.429 ms
[CPU] sample::1st_shift: 294.401 ms
[CPU] sample::FFT: 725.664 ms
[CPU] sample::2nd_shift: 288.998 ms
[CPU] sample::interpolate: 26.0538 ms
[CPU] sample::apply_phase_sampled: 7.85085 ms
[CPU] sample_tot: 1353.14 ms
[CPU] sample_profile_tot: 2120.39 ms
[CPU] diff_weighted: 3.5237 ms
[CPU] reduce_chi2_tot: 4.50194 ms
[CPU] chi2_profile::free_fint: 0.002141 ms
[CPU] chi2_profile_tot: 2124.92 ms

[CPU] chi2_profile::malloc_fint: 0.00163 ms
[CPU] create_image: 725.37 ms
[CPU] sample::1st_shift: 277.549 ms
[CPU] sample::FFT: 600.832 ms
[CPU] sample::2nd_shift: 235.639 ms
[CPU] sample::interpolate: 21.9162 ms
[CPU] sample::apply_phase_sampled: 7.26874 ms
[CPU] sample_tot: 1152.36 ms
[CPU] sample_profile_tot: 1888.23 ms
[CPU] diff_weighted: 1.5576 ms
[CPU] reduce_chi2_tot: 2.48855 ms
[CPU] chi2_profile::free_fint: 0.002083 ms
[CPU] chi2_profile_tot: 1890.76 ms

[CPU] chi2_profile::malloc_fint: 0.001886 ms
[CPU] create_image: 750.602 ms
[CPU] sample::1st_shift: 301.242 ms
[CPU] sample::FFT: 744.693 ms
[CPU] sample::2nd_shift: 290.307 ms
[CPU] sample::interpolate: 31.0283 ms
[CPU] sample::apply_phase_sampled: 6.33329 ms
[CPU] sample_tot: 1382.29 ms
[CPU] sample_profile_tot: 2144.16 ms
[CPU] diff_weighted: 1.61744 ms
[CPU] reduce_chi2_tot: 2.56292 ms
[CPU] chi2_profile::free_fint: 0.001611 ms
[CPU] chi2_profile_tot: 2146.77 ms

[CPU] chi2_profile::malloc_fint: 0.002014 ms
[CPU] create_image: 740.881 ms
[CPU] sample::1st_shift: 319.98 ms
[CPU] sample::FFT: 725.232 ms
[CPU] sample::2nd_shift: 280.298 ms
[CPU] sample::interpolate: 30.31 ms
[CPU] sample::apply_phase_sampled: 7.01704 ms
[CPU] sample_tot: 1370.06 ms
[CPU] sample_profile_tot: 2121.45 ms
[CPU] diff_weighted: 2.90455 ms
[CPU] reduce_chi2_tot: 3.81604 ms
[CPU] chi2_profile::free_fint: 0.001905 ms
[CPU] chi2_profile_tot: 2125.29 ms

[CPU] chi2_profile::malloc_fint: 0.002105 ms
[CPU] create_image: 729.674 ms
[CPU] sample::1st_shift: 297.764 ms
[CPU] sample::FFT: 736.275 ms
[CPU] sample::2nd_shift: 293.187 ms
[CPU] sample::interpolate: 24.6424 ms
[CPU] sample::apply_phase_sampled: 7.18616 ms
[CPU] sample_tot: 1367.15 ms
[CPU] sample_profile_tot: 2109.34 ms
[CPU] diff_weighted: 4.23632 ms
[CPU] reduce_chi2_tot: 5.27435 ms
[CPU] chi2_profile::free_fint: 0.020962 ms
[CPU] chi2_profile_tot: 2114.67 ms
16384	1.000000e+06	float64	64	None	3.836175e+01	2.019039e+00	1.626629e-01	1.611723e+00
# |--> timings: [1.9561231136322021, 1.9807240962982178, 2.099587917327881, 2.1672558784484863, 2.0708649158477783, 1.6117229461669922, 1.8421251773834229, 2.164565086364746, 2.112308979034424, 1.7546617984771729, 2.143519163131714, 2.130896806716919, 2.046440839767456, 2.088318109512329, 1.7451770305633545, 2.125154972076416, 1.8909480571746826, 2.146975040435791, 2.125547170639038, 2.1149539947509766]


==> profiling/baselines/baseline_6525c4a_datalab-c-ru72xaf.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin
512	1.000000e+06	float64	1	8	6.526709e-02	1.631677e-02	1.506139e-03	1.468801e-02
# |--> timings: [0.6762840747833252, 0.018716096878051758, 0.016360044479370117, 0.0155029296875, 0.01468801498413086]
512	1.000000e+06	float64	1	16	6.618237e-02	1.654559e-02	1.532286e-03	1.500416e-02
# |--> timings: [0.6605091094970703, 0.01890707015991211, 0.016878128051757812, 0.01539301872253418, 0.015004158020019531]
512	1.000000e+06	float64	1	32	6.587481e-02	1.646870e-02	1.381709e-03	1.516294e-02
# |--> timings: [0.6858949661254883, 0.018728971481323242, 0.01641988754272461, 0.015563011169433594, 0.015162944793701172]
1024	1.000000e+06	float64	1	8	7.565808e-02	1.891452e-02	1.342122e-03	1.778698e-02
# |--> timings: [0.6506030559539795, 0.021169185638427734, 0.018678903579711914, 0.018023014068603516, 0.01778697967529297]
1024	1.000000e+06	float64	1	16	7.923412e-02	1.980853e-02	1.296524e-03	1.835203e-02
# |--> timings: [0.6650600433349609, 0.020776987075805664, 0.021384000778198242, 0.01872110366821289, 0.018352031707763672]
1024	1.000000e+06	float64	1	32	7.982588e-02	1.995647e-02	1.122597e-03	1.863790e-02
# |--> timings: [0.6791050434112549, 0.021732091903686523, 0.019577980041503906, 0.019877910614013672, 0.018637895584106445]
2048	1.000000e+06	float64	1	8	1.062710e-01	2.656776e-02	5.999044e-04	2.591395e-02
# |--> timings: [0.6499679088592529, 0.02751302719116211, 0.026617050170898438, 0.02591395378112793, 0.02622699737548828]
2048	1.000000e+06	float64	1	16	1.108956e-01	2.772391e-02	4.922516e-04	2.723885e-02
# |--> timings: [0.6723651885986328, 0.028471946716308594, 0.027238845825195312, 0.027328014373779297, 0.027856826782226562]
2048	1.000000e+06	float64	1	32	1.096489e-01	2.741224e-02	5.681115e-04	2.691483e-02
# |--> timings: [0.6663460731506348, 0.0283200740814209, 0.026947021484375, 0.027467012405395508, 0.02691483497619629]
4096	1.000000e+06	float64	1	8	2.231257e-01	5.578142e-02	8.204120e-04	5.469799e-02
# |--> timings: [0.6901929378509521, 0.05612301826477051, 0.05469799041748047, 0.05540180206298828, 0.05690288543701172]
4096	1.000000e+06	float64	1	16	2.213218e-01	5.533046e-02	4.744350e-04	5.487204e-02
# |--> timings: [0.6882810592651367, 0.056027889251708984, 0.05487203598022461, 0.05550694465637207, 0.05491495132446289]
4096	1.000000e+06	float64	1	32	2.260628e-01	5.651569e-02	9.623202e-04	5.503201e-02
# |--> timings: [0.7355599403381348, 0.05772590637207031, 0.056630849838256836, 0.05667400360107422, 0.05503201484680176]
8192	1.000000e+06	float64	1	8	6.905591e-01	1.726398e-01	2.010556e-03	1.694579e-01
# |--> timings: [0.8435850143432617, 0.17449712753295898, 0.16945791244506836, 0.17237520217895508, 0.17422890663146973]
8192	1.000000e+06	float64	1	16	7.058401e-01	1.764600e-01	1.476328e-03	1.752319e-01
# |--> timings: [0.8416759967803955, 0.1759641170501709, 0.17897701263427734, 0.17566704750061035, 0.17523193359375]
8192	1.000000e+06	float64	1	32	7.031291e-01	1.757823e-01	5.479079e-03	1.718409e-01
# |--> timings: [0.945192813873291, 0.1851210594177246, 0.1719071865081787, 0.17425990104675293, 0.17184090614318848]
16384	1.000000e+06	float64	1	8	2.564764e+00	6.411911e-01	7.251542e-03	6.352029e-01
# |--> timings: [1.272447109222412, 0.6352028846740723, 0.653160810470581, 0.6356198787689209, 0.6407809257507324]
16384	1.000000e+06	float64	1	16	2.606870e+00	6.517175e-01	2.530518e-03	6.488419e-01
# |--> timings: [1.286017894744873, 0.6500000953674316, 0.6488418579101562, 0.6526269912719727, 0.6554009914398193]
16384	1.000000e+06	float64	1	32	2.549450e+00	6.373625e-01	3.734127e-03	6.326468e-01
# |--> timings: [1.2800540924072266, 0.6426270008087158, 0.6326467990875244, 0.635404109954834, 0.6387720108032227]
512	1.000000e+06	float64	1	0	4.001427e-01	1.000357e-01	2.335241e-03	9.825397e-02
# |--> timings: [0.1251051425933838, 0.10405182838439941, 0.09883785247802734, 0.0989990234375, 0.09825396537780762]
512	1.000000e+06	float64	2	0	2.647913e-01	6.619781e-02	1.314118e-03	6.519318e-02
# |--> timings: [0.1042168140411377, 0.06844902038574219, 0.06519317626953125, 0.06573796272277832, 0.06541109085083008]
512	1.000000e+06	float64	4	0	1.709807e-01	4.274517e-02	6.960763e-03	3.517389e-02
# |--> timings: [0.0874638557434082, 0.05227804183959961, 0.046437978744506836, 0.03709077835083008, 0.035173892974853516]
512	1.000000e+06	float64	8	0	8.873272e-02	2.218318e-02	1.885808e-03	2.017307e-02
# |--> timings: [0.06467103958129883, 0.02509284019470215, 0.022543907165527344, 0.02092289924621582, 0.020173072814941406]
512	1.000000e+06	float64	16	0	7.367396e-02	1.841849e-02	7.707723e-03	1.312399e-02
# |--> timings: [0.09853196144104004, 0.031723976135253906, 0.014903068542480469, 0.013922929763793945, 0.01312398910522461]
512	1.000000e+06	float64	32	0	2.004187e-01	5.010468e-02	3.873361e-03	4.438090e-02
# |--> timings: [0.2528719902038574, 0.05504798889160156, 0.04937481880187988, 0.051614999771118164, 0.044380903244018555]
1024	1.000000e+06	float64	1	0	4.559169e-01	1.139792e-01	1.218776e-03	1.127679e-01
# |--> timings: [0.11883902549743652, 0.11492800712585449, 0.11278009414672852, 0.11276793479919434, 0.11544084548950195]
1024	1.000000e+06	float64	2	0	3.065379e-01	7.663447e-02	1.369351e-03	7.524109e-02
# |--> timings: [0.11775922775268555, 0.0764458179473877, 0.07596397399902344, 0.0752410888671875, 0.0788869857788086]
1024	1.000000e+06	float64	4	0	1.742098e-01	4.355246e-02	1.864677e-03	4.224491e-02
# |--> timings: [0.08828997611999512, 0.04676485061645508, 0.04277992248535156, 0.042244911193847656, 0.042420148849487305]
1024	1.000000e+06	float64	8	0	1.091070e-01	2.727675e-02	1.781432e-03	2.531099e-02
# |--> timings: [0.07458806037902832, 0.02997899055480957, 0.027701139450073242, 0.026115894317626953, 0.025310993194580078]
1024	1.000000e+06	float64	16	0	8.954334e-02	2.238584e-02	4.365663e-03	1.908612e-02
# |--> timings: [0.17618894577026367, 0.029851913452148438, 0.020983219146728516, 0.019622087478637695, 0.019086122512817383]
1024	1.000000e+06	float64	32	0	1.700499e-01	4.251248e-02	1.615067e-02	1.540089e-02
# |--> timings: [0.1489570140838623, 0.05729317665100098, 0.05130887031555176, 0.04604697227478027, 0.015400886535644531]
2048	1.000000e+06	float64	1	0	8.013747e-01	2.003437e-01	4.572456e-03	1.956549e-01
# |--> timings: [0.19609999656677246, 0.1976008415222168, 0.19565486907958984, 0.20770001411437988, 0.20041894912719727]
2048	1.000000e+06	float64	2	0	5.212760e-01	1.303190e-01	4.397355e-03	1.239250e-01
# |--> timings: [0.16414785385131836, 0.13223004341125488, 0.13593411445617676, 0.12918686866760254, 0.12392497062683105]
2048	1.000000e+06	float64	4	0	2.828751e-01	7.071877e-02	5.841743e-03	6.529522e-02
# |--> timings: [0.12281012535095215, 0.06529521942138672, 0.06644606590270996, 0.0801398754119873, 0.07099390029907227]
2048	1.000000e+06	float64	8	0	1.962483e-01	4.906207e-02	8.696162e-03	4.262400e-02
# |--> timings: [0.09696102142333984, 0.06404399871826172, 0.04458117485046387, 0.04262399673461914, 0.044999122619628906]
2048	1.000000e+06	float64	16	0	1.509831e-01	3.774577e-02	1.780363e-02	2.595615e-02
# |--> timings: [0.16282010078430176, 0.06850385665893555, 0.029469966888427734, 0.027053117752075195, 0.025956153869628906]
2048	1.000000e+06	float64	32	0	2.505019e-01	6.262547e-02	1.494030e-03	6.039405e-02
# |--> timings: [0.12337589263916016, 0.06223797798156738, 0.06436491012573242, 0.06350493431091309, 0.0603940486907959]
4096	1.000000e+06	float64	1	0	2.371546e+00	5.928864e-01	2.847257e-03	5.890319e-01
# |--> timings: [0.598405122756958, 0.5945730209350586, 0.5964579582214355, 0.5890319347381592, 0.5914828777313232]
4096	1.000000e+06	float64	2	0	1.357968e+00	3.394920e-01	1.605095e-02	3.151650e-01
# |--> timings: [0.3966548442840576, 0.35750484466552734, 0.3357810974121094, 0.31516504287719727, 0.3495168685913086]
4096	1.000000e+06	float64	4	0	7.194998e-01	1.798750e-01	2.579369e-03	1.766582e-01
# |--> timings: [0.2796018123626709, 0.18355989456176758, 0.18077588081359863, 0.17850589752197266, 0.17665815353393555]
4096	1.000000e+06	float64	8	0	4.137316e-01	1.034329e-01	1.054576e-03	1.023638e-01
# |--> timings: [0.15483498573303223, 0.10516595840454102, 0.10236382484436035, 0.10289883613586426, 0.1033029556274414]
4096	1.000000e+06	float64	16	0	2.745957e-01	6.864893e-02	1.755738e-03	6.700897e-02
# |--> timings: [0.16048908233642578, 0.0716099739074707, 0.06700897216796875, 0.06797099113464355, 0.06800580024719238]
4096	1.000000e+06	float64	32	0	2.540896e-01	6.352240e-02	1.880269e-02	4.259396e-02
# |--> timings: [0.24035096168518066, 0.08438587188720703, 0.07999992370605469, 0.04710984230041504, 0.042593955993652344]
8192	1.000000e+06	float64	1	0	7.216450e+00	1.804113e+00	2.210075e-02	1.789763e+00
# |--> timings: [1.7951149940490723, 1.79026198387146, 1.7897629737854004, 1.7941460609436035, 1.8422791957855225]
8192	1.000000e+06	float64	2	0	3.970608e+00	9.926520e-01	4.974891e-02	9.458940e-01
# |--> timings: [1.0761189460754395, 1.0759851932525635, 0.981442928314209, 0.9672858715057373, 0.9458940029144287]
8192	1.000000e+06	float64	4	0	2.250481e+00	5.626202e-01	3.237476e-02	5.149629e-01
# |--> timings: [0.6294229030609131, 0.5634109973907471, 0.5657749176025391, 0.6063318252563477, 0.514962911605835]
8192	1.000000e+06	float64	8	0	1.250775e+00	3.126937e-01	8.859577e-03	3.016300e-01
# |--> timings: [0.4765651226043701, 0.3261079788208008, 0.3094139099121094, 0.30163002014160156, 0.31362295150756836]
8192	1.000000e+06	float64	16	0	8.214843e-01	2.053711e-01	5.888071e-03	1.984322e-01
# |--> timings: [0.3908708095550537, 0.21471309661865234, 0.20374011993408203, 0.20459890365600586, 0.19843220710754395]
8192	1.000000e+06	float64	32	0	7.271180e-01	1.817795e-01	2.552735e-02	1.507609e-01
# |--> timings: [0.35233592987060547, 0.212677001953125, 0.20041108131408691, 0.16326904296875, 0.15076088905334473]
16384	1.000000e+06	float64	1	0	2.697664e+01	6.744161e+00	7.650315e-02	6.685353e+00
# |--> timings: [6.812026023864746, 6.717042922973633, 6.68535304069519, 6.699016094207764, 6.875230073928833]
16384	1.000000e+06	float64	2	0	1.462859e+01	3.657147e+00	1.892892e-01	3.457392e+00
# |--> timings: [3.596630096435547, 3.920074939727783, 3.752628803253174, 3.4573919773101807, 3.498491048812866]
16384	1.000000e+06	float64	4	0	8.652733e+00	2.163183e+00	9.226506e-02	2.068639e+00
# |--> timings: [2.3442959785461426, 2.073456048965454, 2.068638801574707, 2.2488479614257812, 2.2617900371551514]
16384	1.000000e+06	float64	8	0	5.401920e+00	1.350480e+00	5.957085e-02	1.265505e+00
# |--> timings: [1.4981639385223389, 1.37335205078125, 1.429084062576294, 1.265505075454712, 1.3339791297912598]
16384	1.000000e+06	float64	16	0	3.560742e+00	8.901854e-01	9.339469e-02	8.255248e-01
# |--> timings: [1.146730899810791, 0.8476319313049316, 1.051382064819336, 0.8255248069763184, 0.83620285987854]
16384	1.000000e+06	float64	32	0	2.396041e+00	5.990102e-01	7.941257e-02	5.329340e-01
# |--> timings: [0.945518970489502, 0.5329339504241943, 0.5595049858093262, 0.7346410751342773, 0.5689609050750732]


==> profiling/baselines/baseline_ce12498_calx174.ast.cam.ac.uk.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin
512	1.000000e+06	float64	NaN	8	5.317233e-01	2.798544e-02	2.785381e-03	2.521882e-02
# |--> timings: [0.24247264198493212, 0.029213975998573005, 0.02918014200986363, 0.02915910299634561, 0.029202806996181607, 0.030081500997766852, 0.027317802014295012, 0.02731789500103332, 0.02728817000752315, 0.027325266011757776, 0.027288994984701276, 0.029856261011445895, 0.02569654499529861, 0.025628933013649657, 0.025616855011321604, 0.02562440899782814, 0.02563428899156861, 0.027298861008603126, 0.025218821014277637, 0.03777269698912278]
512	1.000000e+06	float64	NaN	16	2.654537e-01	1.397125e-02	2.213451e-04	1.379376e-02
# |--> timings: [0.01678683698992245, 0.013848759001120925, 0.01389925298281014, 0.013826858979882672, 0.013793755992082879, 0.01388963800854981, 0.01385743499849923, 0.013903832994401455, 0.01383339098538272, 0.013804313988657668, 0.013813639001455158, 0.013824210007442161, 0.013893616996938363, 0.014493563998257741, 0.014066042989725247, 0.014402510016225278, 0.014161717001115903, 0.01442386899725534, 0.01384228898677975, 0.013875010015908629]
512	1.000000e+06	float64	NaN	32	2.379149e-01	1.252184e-02	2.019520e-05	1.249473e-02
# |--> timings: [0.012535218003904447, 0.012502416007919237, 0.012508877989603207, 0.012516207993030548, 0.012514989997725934, 0.012508748011896387, 0.01252333601587452, 0.012517238006694242, 0.01251879200572148, 0.012536763999378309, 0.012542597978608683, 0.012521601020125672, 0.012494728987803683, 0.012570096005219966, 0.012506124010542408, 0.012572375009767711, 0.012511654000263661, 0.012521860015112907, 0.012521925003966317, 0.012504543992690742]
512	1.000000e+06	float64	1	NaN	2.051455e+00	1.079713e-01	3.009467e-04	1.076515e-01
# |--> timings: [0.10987473401473835, 0.1076515190070495, 0.10798844500095583, 0.10859544400591403, 0.10800150298746303, 0.10822125300182961, 0.10797500098124146, 0.10883785199257545, 0.10781504501937889, 0.10817453899653628, 0.10786440700758249, 0.10797930901753716, 0.10789244499756023, 0.10781058901920915, 0.10772634000750259, 0.10772448001080193, 0.10769820000859909, 0.10771077600657009, 0.10777197900461033, 0.1080162079888396]
512	1.000000e+06	float64	2	NaN	1.162350e+00	6.117631e-02	4.298552e-03	5.347321e-02
# |--> timings: [0.08197199800633825, 0.05638885899679735, 0.06428454001434147, 0.06400667698471807, 0.05552080602501519, 0.06375340197701007, 0.05519250500947237, 0.05651555900112726, 0.06036290599149652, 0.06185466100578196, 0.06545363500481471, 0.05803150701103732, 0.06147914499160834, 0.05907901399768889, 0.06271134299458936, 0.06235143498633988, 0.06675937899854034, 0.06908826401922852, 0.053473214007681236, 0.06604302499908954]
512	1.000000e+06	float64	4	NaN	6.436314e-01	3.387533e-02	5.524026e-04	3.292425e-02
# |--> timings: [0.04182828401098959, 0.03381992701906711, 0.0339586139889434, 0.033586926001589745, 0.03474299801746383, 0.03401135199237615, 0.03482086700387299, 0.03332978399703279, 0.03352302801795304, 0.03426147301797755, 0.033552268985658884, 0.0344176999933552, 0.0339646200009156, 0.03300174800097011, 0.0347281779977493, 0.033740760991349816, 0.03292424901155755, 0.03406040099798702, 0.03311608801595867, 0.0340703779947944]
512	1.000000e+06	float64	6	NaN	4.317169e-01	2.272194e-02	2.272534e-04	2.253609e-02
# |--> timings: [0.03861519301426597, 0.023340145009569824, 0.022774394979933277, 0.022710788995027542, 0.022613227978581563, 0.022572530986508355, 0.022613929002545774, 0.022633155022049323, 0.022568958986084908, 0.022567317995708436, 0.022712334990501404, 0.022739487001672387, 0.02264979502069764, 0.022610167012317106, 0.022536089993081987, 0.02270729999872856, 0.023356889985734597, 0.022808713983977214, 0.022634893015492707, 0.02256682000006549]
512	1.000000e+06	float64	8	NaN	3.678695e-01	1.936155e-02	1.356966e-04	1.915604e-02
# |--> timings: [0.02063242602162063, 0.019194936990970746, 0.0192937690007966, 0.019284364010673016, 0.019156038004439324, 0.019212248997064307, 0.019193943007849157, 0.019235293992096558, 0.019311941985506564, 0.019583110988605767, 0.01968784097698517, 0.01951716499752365, 0.019399434997467324, 0.0194399890024215, 0.019362533988896757, 0.01943346401094459, 0.019351669994648546, 0.019412207999266684, 0.01936505699995905, 0.019434477988397703]
512	1.000000e+06	float64	10	NaN	3.081341e-01	1.621758e-02	1.340799e-04	1.607581e-02
# |--> timings: [0.01842225599102676, 0.016088128002593294, 0.016077484004199505, 0.016083330992842093, 0.01607580599375069, 0.016122828994411975, 0.01656649398501031, 0.01607656298438087, 0.016107322997413576, 0.016093506012111902, 0.016108406998682767, 0.016328457015333697, 0.016361220012186095, 0.01630649997969158, 0.016257412993581966, 0.016272773005766794, 0.016278105991659686, 0.016348889999790117, 0.016290957981254905, 0.016289921011775732]
512	1.000000e+06	float64	12	NaN	2.822542e-01	1.485548e-02	8.399648e-05	1.479541e-02
# |--> timings: [0.025107446999754757, 0.014887927012750879, 0.014796920004300773, 0.014873895997880027, 0.014855868008453399, 0.014805308979703113, 0.014810976019361988, 0.014885186013998464, 0.014828494982793927, 0.014830984990112484, 0.014795414987020195, 0.015186106000328436, 0.014857780013699085, 0.014902356982929632, 0.014809873013291508, 0.014837713009910658, 0.014838156988844275, 0.014819261996308342, 0.014804308011662215, 0.014827680017333478]
1024	1.000000e+06	float64	NaN	8	4.936412e-01	2.598111e-02	3.716833e-05	2.594768e-02
# |--> timings: [0.24020779799320735, 0.026097449997905642, 0.02597432499169372, 0.02597683301428333, 0.025950241019017994, 0.02603635101695545, 0.025994066993007436, 0.02597176900599152, 0.02596887102117762, 0.02603315401938744, 0.025947679008822888, 0.02599336000275798, 0.025956222001696005, 0.025971978990128264, 0.025954216020181775, 0.025991400994826108, 0.025966433982830495, 0.02595412899972871, 0.025954125012503937, 0.025948557013180107]
1024	1.000000e+06	float64	NaN	16	2.797610e-01	1.472426e-02	2.090868e-05	1.469239e-02
# |--> timings: [0.014710004004882649, 0.014726331981364638, 0.014722180989338085, 0.01471933099674061, 0.014733343006810173, 0.01470542699098587, 0.014697414997499436, 0.01471657701767981, 0.014754894014913589, 0.014740257000084966, 0.01473058300325647, 0.014760061021661386, 0.014693297998746857, 0.01476376797654666, 0.01469949699821882, 0.01473351800814271, 0.01473829400492832, 0.014717752987053245, 0.014716053003212437, 0.014692394994199276]
1024	1.000000e+06	float64	NaN	32	2.587608e-01	1.361899e-02	3.557629e-05	1.358896e-02
# |--> timings: [0.013632021989906207, 0.013609675981570035, 0.013616337993880734, 0.01359012900502421, 0.013638507021823898, 0.01361486900714226, 0.013604209991171956, 0.01362223899923265, 0.013588958012405783, 0.013614262017654255, 0.013590887014288455, 0.01361419097520411, 0.013613270013593137, 0.013593415002105758, 0.013623687002109364, 0.013599749014247209, 0.01359041000250727, 0.013734733016462997, 0.013609003013698384, 0.0136922360106837]
1024	1.000000e+06	float64	1	NaN	2.250277e+00	1.184356e-01	3.013537e-04	1.182624e-01
# |--> timings: [0.12046907501644455, 0.11850625698571093, 0.11836932398728095, 0.11833505899994634, 0.11830388999078423, 0.11832752998452634, 0.11826239401125349, 0.118369256000733, 0.11837675498099998, 0.11835885897744447, 0.11829808697802946, 0.11960789098520763, 0.11836431099800393, 0.1184165739978198, 0.11882891799905337, 0.11834125401219353, 0.11831239401362836, 0.11830831499537453, 0.11829863098682836, 0.11829126998782158]
1024	1.000000e+06	float64	2	NaN	1.287949e+00	6.778681e-02	3.417740e-03	5.905706e-02
# |--> timings: [0.07642920297803357, 0.06794705599895678, 0.06369541998719797, 0.07019524200586602, 0.0681746139889583, 0.0675888969853986, 0.0696413239929825, 0.06640134600456804, 0.06980645301518962, 0.06744104798417538, 0.0679582149896305, 0.06976477699936368, 0.06641861598473042, 0.0746799310145434, 0.06368558100075461, 0.06518408100237139, 0.0736975239997264, 0.05905706499470398, 0.06759262800915167, 0.06901956998626702]
1024	1.000000e+06	float64	4	NaN	6.938169e-01	3.651668e-02	6.080719e-04	3.552926e-02
# |--> timings: [0.04307805499411188, 0.03552926398697309, 0.03573984300601296, 0.03675816999748349, 0.036418003001017496, 0.036119464988587424, 0.03731642401544377, 0.03671643399866298, 0.03611419498338364, 0.037856350012589246, 0.03693912900052965, 0.03601980800158344, 0.036973459005821496, 0.03726061200723052, 0.03588312098872848, 0.037136928003747016, 0.036337900994112715, 0.03584647399839014, 0.03666388802230358, 0.036187384015647694]
1024	1.000000e+06	float64	6	NaN	5.275161e-01	2.776400e-02	5.984026e-05	2.767481e-02
# |--> timings: [0.0400510250183288, 0.027893107006093487, 0.02773864200571552, 0.027881048008566722, 0.02782575399032794, 0.02780258600250818, 0.027674810000462458, 0.027743310027290136, 0.02782623001257889, 0.027802241005701944, 0.027779289986938238, 0.027758456009905785, 0.027703199011739343, 0.027743054000893608, 0.027754153998102993, 0.027739490993553773, 0.027697543991962448, 0.027715388976503164, 0.02775096398545429, 0.027686818008078262]
1024	1.000000e+06	float64	8	NaN	4.116667e-01	2.166667e-02	3.207751e-05	2.161629e-02
# |--> timings: [0.026064158999361098, 0.02169651398435235, 0.021673321985872462, 0.02166625202517025, 0.021653920004609972, 0.02164593499037437, 0.021630885981721804, 0.02163837300031446, 0.021651516028214246, 0.021653003990650177, 0.02166274201590568, 0.021668540022801608, 0.021754020999651402, 0.021683607978047803, 0.021658021985786036, 0.0217304419784341, 0.021642106992658228, 0.021616287005599588, 0.021658874000422657, 0.02168231998803094]
1024	1.000000e+06	float64	10	NaN	3.461406e-01	1.821793e-02	1.199134e-04	1.810916e-02
# |--> timings: [0.022822628990979865, 0.018155011988710612, 0.018164692010032013, 0.018328528996789828, 0.01858372800052166, 0.01837041901308112, 0.018427864997647703, 0.018151003983803093, 0.01815571798942983, 0.018157231010263786, 0.018171817995607853, 0.018141222011763602, 0.018211067013908178, 0.018144629982998595, 0.01810915899113752, 0.0182066620036494, 0.01812329501262866, 0.01814239300438203, 0.01820742999552749, 0.01818873599404469]
1024	1.000000e+06	float64	12	NaN	3.061230e-01	1.611174e-02	2.738695e-05	1.606538e-02
# |--> timings: [0.02156187401851639, 0.01612157199997455, 0.016080556000815704, 0.01608005099114962, 0.01610446098493412, 0.01615514699369669, 0.016065375006292015, 0.016093433980131522, 0.016106591996503994, 0.016094691993203014, 0.01615097897592932, 0.016128529998240992, 0.016087919007986784, 0.01612671700422652, 0.01616694501717575, 0.016118672996526584, 0.016079586988780648, 0.016132274002302438, 0.016126049013109878, 0.016103419999126345]
2048	1.000000e+06	float64	NaN	8	5.805379e-01	3.055463e-02	3.242273e-05	3.051282e-02
# |--> timings: [0.2427679850079585, 0.03057635299046524, 0.030564774991944432, 0.030512823985191062, 0.030525976995704696, 0.030586014996515587, 0.030582784005673602, 0.030533250013832003, 0.03054850798798725, 0.030548741982784122, 0.03052931500133127, 0.030617736978456378, 0.030596843018429354, 0.030609000998083502, 0.030542349006282166, 0.030526013986673206, 0.03057728600106202, 0.03051899597630836, 0.03052714400109835, 0.030513970006722957]
2048	1.000000e+06	float64	NaN	16	3.525862e-01	1.855717e-02	3.922667e-05	1.851924e-02
# |--> timings: [0.0185590690234676, 0.01853762799873948, 0.018565101025160402, 0.018549939995864406, 0.01857220201054588, 0.01851924299262464, 0.018534369999542832, 0.01853582399780862, 0.01856231500278227, 0.018542065983638167, 0.018567529012216255, 0.018538098986027762, 0.018521306017646566, 0.018535604991484433, 0.018532838992541656, 0.018655141000635922, 0.018670741992536932, 0.018534333008574322, 0.01855806101229973, 0.01855388400144875]
2048	1.000000e+06	float64	NaN	32	3.411200e-01	1.795369e-02	2.764120e-05	1.791420e-02
# |--> timings: [0.01797032600734383, 0.01795484300237149, 0.017969810985960066, 0.01791974500520155, 0.017950612003915012, 0.01793991998420097, 0.01793922600336373, 0.017965274018933997, 0.017963038000743836, 0.017956932017114013, 0.01796985001419671, 0.01796791297965683, 0.01804025800083764, 0.01795607100939378, 0.017968455998925492, 0.017927779001183808, 0.01796798498253338, 0.017930786008946598, 0.017917329008923844, 0.017914202995598316]
2048	1.000000e+06	float64	1	NaN	3.415177e+00	1.797462e-01	9.888804e-04	1.787630e-01
# |--> timings: [0.1835134949942585, 0.1791776389873121, 0.17938145200605504, 0.17945570300798863, 0.17934343498200178, 0.1807311800075695, 0.1795879910059739, 0.1821345670032315, 0.18123377798474394, 0.18128548699314706, 0.1806331840052735, 0.18050939700333402, 0.17941997598973103, 0.17900565898162313, 0.17882327901315875, 0.17904267401900142, 0.17891656700521708, 0.17876297800103202, 0.17876437000813894, 0.17896817901055329]
2048	1.000000e+06	float64	2	NaN	2.007335e+00	1.056492e-01	4.009260e-03	9.739095e-02
# |--> timings: [0.11515150501509197, 0.10689204200753011, 0.10311402298975736, 0.10511699100607075, 0.11294684701715596, 0.09739095400436781, 0.09792661399114877, 0.09772444100235589, 0.10640679000061937, 0.11017771501792595, 0.10740785699454136, 0.10691763900103979, 0.10783105998416431, 0.10658001300180331, 0.10628457998973317, 0.10689080200972967, 0.10988025600090623, 0.10682988198823296, 0.10604139300994575, 0.10497490700799972]
2048	1.000000e+06	float64	4	NaN	1.127534e+00	5.934392e-02	1.804891e-03	5.404497e-02
# |--> timings: [0.06252419599331915, 0.06011972000123933, 0.05923848401289433, 0.05404497199924663, 0.05480245599756017, 0.060076835012296215, 0.060020757984602824, 0.0607074260187801, 0.061291821009945124, 0.0586888850084506, 0.06064770199009217, 0.059444799000630155, 0.05965402998845093, 0.05963974300539121, 0.06093131401576102, 0.05972560198279098, 0.05986522699822672, 0.060109228012152016, 0.05907487901276909, 0.059450606000609696]
2048	1.000000e+06	float64	6	NaN	8.194296e-01	4.312787e-02	8.030977e-04	4.166685e-02
# |--> timings: [0.05135201898519881, 0.04324575199279934, 0.043194975005462766, 0.04406976400059648, 0.04263721499592066, 0.04260063701076433, 0.044073222001316026, 0.043773005018010736, 0.043905851984163746, 0.04410265598562546, 0.04204129197751172, 0.04275998202501796, 0.04397390500525944, 0.042516524001257494, 0.04322213199338876, 0.044290048972470686, 0.0416668510006275, 0.0420052369881887, 0.04223081099917181, 0.04311975900782272]
2048	1.000000e+06	float64	8	NaN	8.450818e-01	4.447799e-02	1.527781e-03	4.121399e-02
# |--> timings: [0.047188416006974876, 0.0441631980065722, 0.0412139949912671, 0.04587775599793531, 0.04255019000265747, 0.04221855098148808, 0.044779442017897964, 0.04547335900133476, 0.044571475009433925, 0.04480899099144153, 0.046480994002195075, 0.04426104301819578, 0.046226600010413677, 0.04415593098383397, 0.046366886992473155, 0.042093346011824906, 0.044009464007103816, 0.045130977989174426, 0.044130449008662254, 0.046569173980969936]
2048	1.000000e+06	float64	10	NaN	7.167752e-01	3.772501e-02	7.937401e-04	3.632684e-02
# |--> timings: [0.042252298997482285, 0.038646677014185116, 0.03923433099407703, 0.037426459981361404, 0.03774099098518491, 0.03663919400423765, 0.03825985299772583, 0.03763819401501678, 0.037581146985758096, 0.03678111499175429, 0.03893833598704077, 0.03759915000409819, 0.03787473400007002, 0.036439515999518335, 0.03775958300684579, 0.03761188199860044, 0.03776314199785702, 0.03632683798787184, 0.03883581201080233, 0.03767825799877755]
2048	1.000000e+06	float64	12	NaN	6.295735e-01	3.313545e-02	4.753359e-04	3.234122e-02
# |--> timings: [0.0379785230034031, 0.03280856501078233, 0.03380695599480532, 0.032827546005137265, 0.033120731997769326, 0.033881005976581946, 0.03286937001394108, 0.03275808101170696, 0.033931673009647056, 0.03285680100088939, 0.032341215992346406, 0.033352630998706445, 0.03353913500905037, 0.032465135998791084, 0.033296742010861635, 0.033595306013012305, 0.032656992989359424, 0.03307043999666348, 0.03363967200857587, 0.03275552799459547]
4096	1.000000e+06	float64	NaN	8	1.112586e+00	5.855716e-02	3.139840e-04	5.845186e-02
# |--> timings: [0.2718528840050567, 0.0585265569970943, 0.0584775390161667, 0.05988780199550092, 0.05848149402299896, 0.05848515700199641, 0.05848056101240218, 0.058451855002203956, 0.058472537988564, 0.05847940800595097, 0.05849790500360541, 0.05847474100301042, 0.058477170998230577, 0.058488551003392786, 0.058476801990764216, 0.058481936022872105, 0.05848424698342569, 0.0584735140146222, 0.05847999401157722, 0.05850834201555699]
4096	1.000000e+06	float64	NaN	16	8.120924e-01	4.274171e-02	1.451126e-05	4.271545e-02
# |--> timings: [0.04373530199518427, 0.042757593997521326, 0.042734889982966706, 0.04274674999760464, 0.04275680199498311, 0.0427519980003126, 0.04272328602382913, 0.04274045501369983, 0.042742408986669034, 0.04277387898764573, 0.042737670999486, 0.04274864599574357, 0.04272980699897744, 0.0427399129839614, 0.042721675999928266, 0.04275709402281791, 0.042723260005004704, 0.04275099400547333, 0.04271545499796048, 0.04273984002065845]
4096	1.000000e+06	float64	NaN	32	7.731171e-01	4.069038e-02	2.994932e-05	4.063341e-02
# |--> timings: [0.040747538005234674, 0.040633557975525036, 0.040689018002012745, 0.040654014999745414, 0.04069719498511404, 0.04073844198137522, 0.04071098999702372, 0.04071128400391899, 0.04067567299352959, 0.04063340698485263, 0.040668278001248837, 0.04068338999059051, 0.040698612021515146, 0.0406990330084227, 0.04068078700220212, 0.0407328309956938, 0.04066599300131202, 0.0406975960067939, 0.040737514005741104, 0.04070952098118141]
4096	1.000000e+06	float64	1	NaN	9.195436e+00	4.839703e-01	1.050085e-03	4.817400e-01
# |--> timings: [0.48591843398753554, 0.484408615011489, 0.48458197599393316, 0.4842363430070691, 0.48494190999190323, 0.4845067489950452, 0.4843564720067661, 0.48406459801481105, 0.4846000710094813, 0.4843707810214255, 0.48462887899950147, 0.4844587719999254, 0.48599254901637323, 0.48205965000670403, 0.4819938289874699, 0.4817400499887299, 0.4839550720062107, 0.48300011598621495, 0.4836080750101246, 0.4839319039892871]
4096	1.000000e+06	float64	2	NaN	5.236100e+00	2.755842e-01	5.276818e-03	2.654182e-01
# |--> timings: [0.2826522510149516, 0.27780620800331235, 0.2819973599980585, 0.2783801920013502, 0.2800212120055221, 0.27123009599745274, 0.27872874299646355, 0.2794167020183522, 0.28001794099691324, 0.27079704400966875, 0.2773398259887472, 0.28233725600875914, 0.27473306498723105, 0.2654181840189267, 0.27809438700205646, 0.2825497800076846, 0.26871547897462733, 0.26856317598139867, 0.27107924202573486, 0.2688742009922862]
4096	1.000000e+06	float64	4	NaN	3.046040e+00	1.603179e-01	1.044171e-03	1.580983e-01
# |--> timings: [0.16198607900878415, 0.15998491400387138, 0.16071312699932605, 0.1589103449950926, 0.160697990009794, 0.16053535297396593, 0.1600745859905146, 0.16012726401095279, 0.1580983329913579, 0.16050027500023134, 0.16104399799951352, 0.15939991400227882, 0.16002385399769992, 0.15972542800591327, 0.1602023699961137, 0.16022167901974171, 0.1610331340052653, 0.16338797501521185, 0.1614514329994563, 0.1599075289850589]
4096	1.000000e+06	float64	6	NaN	2.274358e+00	1.197030e-01	8.000904e-04	1.178631e-01
# |--> timings: [0.1237421749974601, 0.11786311099422164, 0.1185867759922985, 0.11952704199939035, 0.11951145599596202, 0.11902753601316363, 0.12037585600046441, 0.1193714780092705, 0.12057564099086449, 0.11937789700459689, 0.1198345760058146, 0.12101402200642042, 0.11891571700107306, 0.11996198000269942, 0.12108377699041739, 0.11896012601209804, 0.12015847797738388, 0.12016208801651374, 0.11983705600141548, 0.12021318401093595]
4096	1.000000e+06	float64	8	NaN	2.412177e+00	1.269567e-01	1.892544e-03	1.233645e-01
# |--> timings: [0.12972109898691997, 0.12812489797943272, 0.12964691300294362, 0.12634458401589654, 0.12646602297900245, 0.12923141199280508, 0.12832975698984228, 0.12958547301241197, 0.1269729869964067, 0.12670720199821517, 0.12656354898354039, 0.12923289599712007, 0.12529465698753484, 0.12596835001022555, 0.12633414997253567, 0.1233645380125381, 0.1260107170091942, 0.12371793200145476, 0.12948425000649877, 0.12479712901404127]
4096	1.000000e+06	float64	10	NaN	2.081778e+00	1.095673e-01	1.142320e-03	1.070277e-01
# |--> timings: [0.11275750899221748, 0.1070276650134474, 0.10840298898983747, 0.10748761301510967, 0.10877969599096105, 0.11174039400066249, 0.10924757400061935, 0.10920566201093607, 0.1093909060000442, 0.10964453799533658, 0.11014883901225403, 0.10972036002203822, 0.11031785298837349, 0.109808465000242, 0.1099289910052903, 0.11081296400516294, 0.10964233201229945, 0.11164752198965289, 0.10937391902552918, 0.10944958101026714]
4096	1.000000e+06	float64	12	NaN	1.892713e+00	9.961649e-02	1.082328e-03	9.634883e-02
# |--> timings: [0.10461417702026665, 0.0963488289853558, 0.09693433999200352, 0.099853288003942, 0.09967921598581597, 0.10023792801075615, 0.10039965200121514, 0.09950502001447603, 0.10051467298762873, 0.09912031498970464, 0.10035283700563014, 0.10020149400224909, 0.09964275697711855, 0.10026595098315738, 0.09984227400855161, 0.09968376299366355, 0.10028209697338752, 0.10018480799044482, 0.09969168101088144, 0.09997244298574515]
8192	1.000000e+06	float64	NaN	8	3.755572e+00	1.976617e-01	2.778522e-04	1.972079e-01
# |--> timings: [0.41979709998122416, 0.19750875502359122, 0.197743900003843, 0.1972290699777659, 0.197395601979224, 0.19829276099335402, 0.19739813500200398, 0.19813516901922412, 0.19761011900845915, 0.19769477998488583, 0.1976734840136487, 0.1972079100087285, 0.19793277999269776, 0.19792961300117895, 0.1975254200224299, 0.1975194839760661, 0.19785166598740034, 0.19778753101127222, 0.19745967400376685, 0.19767649099230766]
8192	1.000000e+06	float64	NaN	16	2.763604e+00	1.454529e-01	2.991229e-04	1.448153e-01
# |--> timings: [0.1461854749941267, 0.14523751198430546, 0.1448836509953253, 0.14586163600324653, 0.14543775998754427, 0.14574813199578784, 0.14609212600043975, 0.14553837399580516, 0.14528541697654873, 0.14549332798924297, 0.14481528900796548, 0.1452840150159318, 0.1454229360097088, 0.14526396000292152, 0.1455846540047787, 0.14549012097995728, 0.14565105602378026, 0.14528497599530965, 0.14551667499472387, 0.14571286100544967]
8192	1.000000e+06	float64	NaN	32	2.625265e+00	1.381719e-01	3.061962e-04	1.375034e-01
# |--> timings: [0.13905847497517243, 0.13805159300682135, 0.13809359702281654, 0.13857291400199756, 0.1386539360100869, 0.1378884550067596, 0.13750337599776685, 0.13808246300322935, 0.13831197100807913, 0.13797346799401566, 0.13874762901104987, 0.13812380799208768, 0.137723895983072, 0.13801926901214756, 0.13809419400058687, 0.1380939519731328, 0.13848750200122595, 0.13848760997643694, 0.13822309399256483, 0.1381326800037641]
8192	1.000000e+06	float64	1	NaN	2.695761e+01	1.418822e+00	2.063539e-03	1.416748e+00
# |--> timings: [1.4250662919948809, 1.4180484559910838, 1.4253837350115646, 1.4190224060148466, 1.417222860007314, 1.4172691939747892, 1.417410171998199, 1.417433479015017, 1.421173547016224, 1.4215647449891549, 1.419474097987404, 1.4191958900191821, 1.418430861987872, 1.4168451509904116, 1.4171056100167334, 1.4167476529837586, 1.4177350069803651, 1.4194115999853238, 1.4200014479865786, 1.418133853992913]
8192	1.000000e+06	float64	2	NaN	1.581297e+01	8.322614e-01	5.788663e-03	8.186589e-01
# |--> timings: [0.8385343760019168, 0.836488829983864, 0.8391559259907808, 0.8308233970019501, 0.818658948992379, 0.8334936469909735, 0.8297131269937381, 0.8295885400148109, 0.83293483700254, 0.8380331610096619, 0.8300252619956154, 0.8364346860034857, 0.8268567199993413, 0.8330818440008443, 0.826199910021387, 0.8407494289858732, 0.8232882189913653, 0.8384489890013356, 0.8297333190275822, 0.8392582949891221]
8192	1.000000e+06	float64	4	NaN	9.027156e+00	4.751135e-01	1.886037e-03	4.718727e-01
# |--> timings: [0.4789445079804864, 0.4727529469819274, 0.4741933569894172, 0.47452848401735537, 0.4752797590044793, 0.47711977499420755, 0.47673290097736754, 0.4752272740006447, 0.4773819469846785, 0.478281508985674, 0.47251703799702227, 0.4785621799819637, 0.4754134149989113, 0.47574396201525815, 0.4723155240062624, 0.4752006839844398, 0.4746939630131237, 0.4739904159796424, 0.47187268297420815, 0.4753484860120807]
8192	1.000000e+06	float64	6	NaN	6.790846e+00	3.574130e-01	7.999069e-04	3.560347e-01
# |--> timings: [0.36454607400810346, 0.3588580919895321, 0.35730440498446114, 0.35657458202331327, 0.3584441149723716, 0.35730175001663156, 0.3573349099897314, 0.3583709580125287, 0.357531531015411, 0.35846113998559304, 0.35795818199403584, 0.3576896669983398, 0.35763119597686455, 0.35614223300945014, 0.3576630369934719, 0.35763018098077737, 0.35652087899507023, 0.356034691008972, 0.3562636429851409, 0.357130884018261]
8192	1.000000e+06	float64	8	NaN	7.679241e+00	4.041706e-01	6.581851e-03	3.821517e-01
# |--> timings: [0.3996099670184776, 0.40290898899547756, 0.4076250809885096, 0.4077302100195084, 0.4083072089997586, 0.39190406899433583, 0.4079404899966903, 0.4076007380208466, 0.4070281879976392, 0.4069080709887203, 0.4095855070045218, 0.4042435569863301, 0.40554382200934924, 0.4061998380057048, 0.40613586199469864, 0.38215171298361383, 0.3974877580185421, 0.4071823169942945, 0.40608262101886794, 0.4066748750046827]
8192	1.000000e+06	float64	10	NaN	6.711857e+00	3.532556e-01	1.922640e-03	3.510426e-01
# |--> timings: [0.3742327330110129, 0.35380519498721696, 0.35351878401706927, 0.35277487101848237, 0.35230008998769335, 0.3565899779787287, 0.35224227301659994, 0.35811522798030637, 0.3515679639822338, 0.3549545529822353, 0.352792744000908, 0.3515171390026808, 0.3510426309949253, 0.35218192799948156, 0.35318288501002826, 0.3530430789978709, 0.35137067499454133, 0.3566570130060427, 0.3523157320159953, 0.3518842370249331]
8192	1.000000e+06	float64	12	NaN	5.989435e+00	3.152334e-01	1.624914e-03	3.141509e-01
# |--> timings: [0.3229064710030798, 0.31464732901076786, 0.31508662397391163, 0.32125768600963056, 0.315550132014323, 0.3146457900002133, 0.3145124040020164, 0.31476560697774403, 0.31444494100287557, 0.31499841599725187, 0.3146444750018418, 0.3148912150063552, 0.31437607799307443, 0.3148197410046123, 0.3141509099805262, 0.31444519700016826, 0.3180072449904401, 0.31486870502703823, 0.3146193649736233, 0.3147033110144548]
16384	1.000000e+06	float64	NaN	8	1.394083e+01	7.337276e-01	1.640612e-04	7.334816e-01
# |--> timings: [0.9573480369872414, 0.7340658589964733, 0.7338015009881929, 0.7336930760066025, 0.7334816380171105, 0.7338001489988528, 0.7335716699890327, 0.7338499059842434, 0.7335760029964149, 0.7337495970132295, 0.7335488419921603, 0.7340479429985862, 0.7339201139984652, 0.7336333849816583, 0.7335230069875252, 0.7336701669846661, 0.7336051390157081, 0.7338471170223784, 0.7337782079994213, 0.7336618510016706]
16384	1.000000e+06	float64	NaN	16	1.045333e+01	5.501750e-01	1.486818e-04	5.499189e-01
# |--> timings: [0.5541444279951975, 0.5500828580115922, 0.5502638359903358, 0.549979909992544, 0.5500176849891432, 0.5502059269929305, 0.550212890986586, 0.5499189279798884, 0.5502275640028529, 0.5502977830183227, 0.5500170080049429, 0.5503467899980024, 0.5500178980000783, 0.5501744250068441, 0.550168596993899, 0.5501784829830285, 0.5501141290005762, 0.550180377002107, 0.5503917239839211, 0.5505287149862852]
16384	1.000000e+06	float64	NaN	32	9.958474e+00	5.241302e-01	1.151965e-03	5.227780e-01
# |--> timings: [0.5229270970157813, 0.5229042059800122, 0.5231436789908912, 0.522796928009484, 0.5227779620036017, 0.5227782309812028, 0.5228720309969503, 0.5230238910007756, 0.5275543570169248, 0.5244243900233414, 0.5244281310006045, 0.5244442209950648, 0.5247423920081928, 0.5247442729887553, 0.5246671189961489, 0.5244964150188025, 0.524456461018417, 0.524631792010041, 0.5245880500006024, 0.5249994469922967]
16384	1.000000e+06	float64	1	NaN	1.171360e+02	6.165054e+00	5.324566e-02	6.122144e+00
# |--> timings: [6.146018521016231, 6.1296562170027755, 6.137636981002288, 6.131900616019266, 6.130100871989271, 6.157165840995731, 6.129467486985959, 6.139386235008715, 6.130373009014875, 6.1221438749926165, 6.142344422987662, 6.135281750001013, 6.122732122981688, 6.318648111016955, 6.145148362003965, 6.236618852999527, 6.218382910999935, 6.150111202005064, 6.208937522023916, 6.249993061996065]
16384	1.000000e+06	float64	2	NaN	6.931691e+01	3.648258e+00	1.233521e-02	3.629526e+00
# |--> timings: [3.6535886629717425, 3.6480187099950854, 3.645322505006334, 3.6550586730008945, 3.6367683459830005, 3.648893831006717, 3.6295264170039445, 3.6425740130071063, 3.6299513350240886, 3.6513785819988698, 3.6318163620017003, 3.646055388991954, 3.643857596005546, 3.667123138002353, 3.640759866015287, 3.6519351189781446, 3.6562929489882663, 3.663513656007126, 3.6488571710069664, 3.679205747001106]
16384	1.000000e+06	float64	4	NaN	3.904724e+01	2.055118e+00	1.238671e-02	2.038187e+00
# |--> timings: [2.0667431660112925, 2.0443872009927873, 2.0386630249849986, 2.041267369000707, 2.043165464012418, 2.0693976699840277, 2.070168323989492, 2.0492644229962025, 2.048749459005194, 2.072523615992395, 2.0381870749988593, 2.0788309419876896, 2.06239279199508, 2.0493513320107013, 2.058560468023643, 2.051616892014863, 2.0591923810134176, 2.0663266790215857, 2.040933597018011, 2.064265823981259]
16384	1.000000e+06	float64	6	NaN	2.947833e+01	1.551491e+00	6.048840e-03	1.538857e+00
# |--> timings: [1.8609672379971016, 1.5483767469995655, 1.5471968459896743, 1.5637290400045458, 1.5483711400011089, 1.559048000985058, 1.5388565720058978, 1.5544511089974549, 1.5397612750239205, 1.5571491680166218, 1.549170336977113, 1.5588570139952935, 1.5558154900209047, 1.547815783007536, 1.549399377021473, 1.5526563680032268, 1.554534420982236, 1.5493153790012002, 1.5524139040207956, 1.5514118539867923]
16384	1.000000e+06	float64	8	NaN	3.041524e+01	1.600802e+00	7.254770e-02	1.478115e+00
# |--> timings: [1.770640684000682, 1.7264174279989675, 1.6638196290004998, 1.5437158480053768, 1.5945903089886997, 1.5509328429761808, 1.7348228429909796, 1.5868274249951355, 1.5411306310270447, 1.5809048769879155, 1.6996204300085083, 1.6592128190095536, 1.6178224090253934, 1.5500365359766874, 1.5820145850011613, 1.4957101919862907, 1.6774626779952087, 1.5940234099980444, 1.4781152259965893, 1.5380635150067974]
16384	1.000000e+06	float64	10	NaN	3.009697e+01	1.584051e+00	8.689197e-03	1.570422e+00
# |--> timings: [1.609884902019985, 1.598589881992666, 1.594653912994545, 1.575275746989064, 1.5879036749829538, 1.5911139030067716, 1.574639448983362, 1.5704216120066121, 1.5804433829907794, 1.5831537490012124, 1.5826674540003296, 1.5876070320082363, 1.579232297022827, 1.5785026329976972, 1.5780452430190053, 1.5854923999868333, 1.5885687769914512, 1.5871911959839053, 1.60300601599738, 1.5704651520063635]
16384	1.000000e+06	float64	12	NaN	2.775684e+01	1.460886e+00	5.704212e-03	1.450123e+00
# |--> timings: [1.4969048589991871, 1.4604489429912064, 1.4571603859949391, 1.4540937589772511, 1.4645569279964548, 1.4581670939805917, 1.4626650989812333, 1.457139611011371, 1.4540649139962625, 1.4501225120038725, 1.4598616309813224, 1.4639817379938904, 1.464590092014987, 1.4776913139794488, 1.4615937070047949, 1.4572095920157153, 1.4660663579998072, 1.4624189230089542, 1.4635909299831837, 1.4614121979975607]


==> profiling/baselines/baseline_ce12498_dvl01.txt <==
512	1.000000e+06	float64	None	1	1.241467e+00	6.534037e-02	6.162783e-03	6.279034e-02
512	1.000000e+06	float64	None	2	1.390308e+00	7.317408e-02	1.000607e-02	6.269826e-02
512	1.000000e+06	float64	None	4	8.952464e-01	4.711823e-02	8.828057e-03	3.905198e-02
512	1.000000e+06	float64	None	8	9.132709e-01	4.806689e-02	9.453312e-03	4.154065e-02
512	1.000000e+06	float64	None	16	8.013723e-01	4.217749e-02	8.656821e-03	3.600147e-02
512	1.000000e+06	float64	None	32	7.662853e-01	4.033080e-02	7.583089e-03	3.300703e-02
512	1.000000e+06	float64	None	64	7.675011e-01	4.039479e-02	8.242304e-03	3.522295e-02
512	1.000000e+06	float64	None	128	7.854457e-01	4.133924e-02	8.597648e-03	3.483286e-02
512	1.000000e+06	float64	None	256	7.693319e-01	4.049115e-02	8.227025e-03	3.519816e-02
512	1.000000e+06	float64	None	512	7.876817e-01	4.145693e-02	8.762053e-03	3.512620e-02
512	1.000000e+06	float64	None	1024	7.672121e-01	4.037958e-02	7.965815e-03	3.524235e-02
512	1.000000e+06	float64	1	None	3.405316e+00	1.792271e-01	7.630238e-04	1.788183e-01
512	1.000000e+06	float64	2	None	1.763454e+00	9.281334e-02	7.153863e-05	9.271667e-02
512	1.000000e+06	float64	4	None	9.297832e-01	4.893596e-02	1.425550e-03	4.844154e-02
512	1.000000e+06	float64	8	None	5.165670e-01	2.718774e-02	1.315736e-04	2.702741e-02
512	1.000000e+06	float64	10	None	4.365004e-01	2.297370e-02	1.087008e-04	2.283844e-02
512	1.000000e+06	float64	20	None	3.378285e-01	1.778045e-02	9.739362e-04	1.417366e-02
512	1.000000e+06	float64	40	None	3.512089e-01	1.848468e-02	4.134954e-03	1.553914e-02
1024	1.000000e+06	float64	None	1	1.399933e+00	7.368066e-02	8.310044e-03	6.540739e-02
1024	1.000000e+06	float64	None	2	1.402283e+00	7.380435e-02	8.593199e-03	6.557571e-02
1024	1.000000e+06	float64	None	4	9.549169e-01	5.025879e-02	9.051982e-03	4.277506e-02
1024	1.000000e+06	float64	None	8	9.472678e-01	4.985620e-02	8.378564e-03	4.300753e-02
1024	1.000000e+06	float64	None	16	8.274689e-01	4.355100e-02	8.064552e-03	3.665776e-02
1024	1.000000e+06	float64	None	32	8.248904e-01	4.341529e-02	8.679448e-03	3.677725e-02
1024	1.000000e+06	float64	None	64	7.833380e-01	4.122832e-02	6.510876e-03	3.664243e-02
1024	1.000000e+06	float64	None	128	7.977204e-01	4.198529e-02	8.448698e-03	3.371159e-02
1024	1.000000e+06	float64	None	256	8.073751e-01	4.249342e-02	7.724225e-03	3.696749e-02
1024	1.000000e+06	float64	None	512	8.266899e-01	4.350999e-02	8.762136e-03	3.680257e-02
1024	1.000000e+06	float64	None	1024	8.214323e-01	4.323328e-02	8.369080e-03	3.657862e-02
1024	1.000000e+06	float64	1	None	3.527418e+00	1.856536e-01	9.118549e-05	1.855234e-01
1024	1.000000e+06	float64	2	None	1.880889e+00	9.899416e-02	1.047108e-03	9.737940e-02
1024	1.000000e+06	float64	4	None	1.039535e+00	5.471239e-02	2.324899e-04	5.444317e-02
1024	1.000000e+06	float64	8	None	5.985595e-01	3.150313e-02	9.210309e-05	3.140451e-02
1024	1.000000e+06	float64	10	None	5.063582e-01	2.665043e-02	2.187043e-04	2.652091e-02
1024	1.000000e+06	float64	20	None	4.092425e-01	2.153908e-02	5.492501e-05	2.143760e-02
1024	1.000000e+06	float64	40	None	3.450212e-01	1.815901e-02	5.290429e-03	1.562568e-02
2048	1.000000e+06	float64	None	1	1.637213e+00	8.616912e-02	8.424333e-03	7.671091e-02
2048	1.000000e+06	float64	None	2	1.619905e+00	8.525818e-02	7.892741e-03	7.442121e-02
2048	1.000000e+06	float64	None	4	1.086989e+00	5.720995e-02	9.349372e-03	4.985028e-02
2048	1.000000e+06	float64	None	8	1.086374e+00	5.717758e-02	8.568831e-03	4.992150e-02
2048	1.000000e+06	float64	None	16	9.567290e-01	5.035416e-02	8.863664e-03	4.335319e-02
2048	1.000000e+06	float64	None	32	9.363773e-01	4.928302e-02	8.328890e-03	4.340335e-02
2048	1.000000e+06	float64	None	64	9.421077e-01	4.958462e-02	7.711609e-03	4.253144e-02
2048	1.000000e+06	float64	None	128	9.642994e-01	5.075260e-02	8.776095e-03	4.297941e-02
2048	1.000000e+06	float64	None	256	9.770660e-01	5.142453e-02	9.723135e-03	4.368030e-02
2048	1.000000e+06	float64	None	512	9.698537e-01	5.104493e-02	8.185284e-03	4.357027e-02
2048	1.000000e+06	float64	None	1024	9.770849e-01	5.142552e-02	8.401365e-03	4.358200e-02
2048	1.000000e+06	float64	1	None	4.446167e+00	2.340088e-01	4.940463e-04	2.332577e-01
2048	1.000000e+06	float64	2	None	2.533964e+00	1.333665e-01	5.642569e-04	1.326568e-01
2048	1.000000e+06	float64	4	None	1.452127e+00	7.642776e-02	5.790071e-04	7.567617e-02
2048	1.000000e+06	float64	8	None	8.786011e-01	4.624217e-02	1.937300e-04	4.591367e-02
2048	1.000000e+06	float64	10	None	7.646888e-01	4.024678e-02	3.560380e-04	4.000689e-02
2048	1.000000e+06	float64	20	None	5.986069e-01	3.150563e-02	1.658494e-03	2.954050e-02
2048	1.000000e+06	float64	40	None	6.413022e-01	3.375275e-02	7.453447e-03	2.818762e-02
4096	1.000000e+06	float64	None	1	2.569145e+00	1.352181e-01	6.782974e-03	1.233233e-01
4096	1.000000e+06	float64	None	2	2.531173e+00	1.332196e-01	7.319741e-03	1.226189e-01
4096	1.000000e+06	float64	None	4	1.659326e+00	8.733297e-02	7.389839e-03	7.846036e-02
4096	1.000000e+06	float64	None	8	1.658508e+00	8.728992e-02	7.641855e-03	7.881143e-02
4096	1.000000e+06	float64	None	16	1.606090e+00	8.453105e-02	9.011047e-03	7.381464e-02
4096	1.000000e+06	float64	None	32	1.577512e+00	8.302692e-02	8.650729e-03	7.245192e-02
4096	1.000000e+06	float64	None	64	1.568184e+00	8.253599e-02	8.453395e-03	7.230974e-02
4096	1.000000e+06	float64	None	128	1.594000e+00	8.389475e-02	8.698980e-03	7.485026e-02
4096	1.000000e+06	float64	None	256	1.623049e+00	8.542361e-02	8.480734e-03	7.520929e-02
4096	1.000000e+06	float64	None	512	1.623397e+00	8.544193e-02	8.494215e-03	7.550990e-02
4096	1.000000e+06	float64	None	1024	1.634277e+00	8.601458e-02	8.720280e-03	7.506608e-02
4096	1.000000e+06	float64	1	None	8.483091e+00	4.464785e-01	1.020124e-03	4.449663e-01
4096	1.000000e+06	float64	2	None	5.191526e+00	2.732382e-01	6.450038e-04	2.723815e-01
4096	1.000000e+06	float64	4	None	3.139271e+00	1.652248e-01	1.040704e-03	1.640097e-01
4096	1.000000e+06	float64	8	None	2.158434e+00	1.136018e-01	2.508608e-03	1.072648e-01
4096	1.000000e+06	float64	10	None	1.961519e+00	1.032379e-01	1.745514e-03	9.820559e-02
4096	1.000000e+06	float64	20	None	1.694317e+00	8.917459e-02	3.125316e-03	8.579867e-02
4096	1.000000e+06	float64	40	None	1.773836e+00	9.335979e-02	5.142520e-03	8.915137e-02
8192	1.000000e+06	float64	None	1	7.099119e+00	3.736379e-01	1.743022e-02	3.544265e-01
8192	1.000000e+06	float64	None	2	7.068004e+00	3.720002e-01	1.639758e-02	3.543641e-01
8192	1.000000e+06	float64	None	4	4.607566e+00	2.425035e-01	7.564873e-03	2.329378e-01
8192	1.000000e+06	float64	None	8	4.660846e+00	2.453077e-01	8.125834e-03	2.332418e-01
8192	1.000000e+06	float64	None	16	4.209982e+00	2.215780e-01	1.073241e-02	2.101174e-01
8192	1.000000e+06	float64	None	32	4.210069e+00	2.215826e-01	1.334194e-02	2.085655e-01
8192	1.000000e+06	float64	None	64	4.230138e+00	2.226389e-01	1.612492e-02	2.072448e-01
8192	1.000000e+06	float64	None	128	4.248090e+00	2.235837e-01	8.667257e-03	2.147750e-01
8192	1.000000e+06	float64	None	256	4.260738e+00	2.242494e-01	8.193342e-03	2.157500e-01
8192	1.000000e+06	float64	None	512	4.245761e+00	2.234611e-01	5.982420e-03	2.161581e-01
8192	1.000000e+06	float64	None	1024	4.216167e+00	2.219035e-01	4.114464e-03	2.184462e-01
8192	1.000000e+06	float64	1	None	2.319404e+01	1.220739e+00	1.094291e-03	1.217340e+00
8192	1.000000e+06	float64	2	None	1.451325e+01	7.638553e-01	3.710608e-04	7.626579e-01
8192	1.000000e+06	float64	4	None	9.238753e+00	4.862501e-01	1.592102e-03	4.841667e-01
8192	1.000000e+06	float64	8	None	6.935173e+00	3.650091e-01	1.359073e-03	3.617416e-01
8192	1.000000e+06	float64	10	None	6.286986e+00	3.308940e-01	9.985419e-04	3.295070e-01
8192	1.000000e+06	float64	20	None	5.693083e+00	2.996359e-01	2.135835e-03	2.914456e-01
8192	1.000000e+06	float64	40	None	5.921774e+00	3.116723e-01	8.053465e-03	3.076399e-01
16384	1.000000e+06	float64	None	1	2.462027e+01	1.295804e+00	1.108028e-03	1.294490e+00
16384	1.000000e+06	float64	None	2	2.490557e+01	1.310820e+00	1.597080e-02	1.293039e+00
16384	1.000000e+06	float64	None	4	1.628149e+01	8.569207e-01	1.781881e-03	8.498241e-01
16384	1.000000e+06	float64	None	8	1.612233e+01	8.485439e-01	4.057434e-04	8.476377e-01
16384	1.000000e+06	float64	None	16	1.412181e+01	7.432530e-01	5.218358e-03	7.395140e-01
16384	1.000000e+06	float64	None	32	1.411105e+01	7.426866e-01	6.278596e-03	7.342308e-01
16384	1.000000e+06	float64	None	64	1.404491e+01	7.392057e-01	6.696718e-03	7.333902e-01
16384	1.000000e+06	float64	None	128	1.432220e+01	7.538000e-01	2.146506e-03	7.525164e-01
16384	1.000000e+06	float64	None	256	1.439834e+01	7.578073e-01	4.014112e-03	7.548787e-01
16384	1.000000e+06	float64	None	512	1.470055e+01	7.737131e-01	1.197481e-02	7.625910e-01
16384	1.000000e+06	float64	None	1024	1.489432e+01	7.839116e-01	7.803469e-03	7.738953e-01
16384	1.000000e+06	float64	1	None	9.890190e+01	5.205363e+00	1.022676e-01	5.136171e+00
16384	1.000000e+06	float64	2	None	5.545589e+01	2.918731e+00	4.629512e-03	2.914153e+00
16384	1.000000e+06	float64	4	None	3.590329e+01	1.889647e+00	1.270246e-02	1.872501e+00
16384	1.000000e+06	float64	8	None	2.670683e+01	1.405623e+00	2.861669e-02	1.335726e+00
16384	1.000000e+06	float64	10	None	2.507318e+01	1.319641e+00	3.465806e-02	1.255866e+00
16384	1.000000e+06	float64	20	None	2.479606e+01	1.305056e+00	5.782092e-02	1.218583e+00
16384	1.000000e+06	float64	40	None	2.553183e+01	1.343781e+00	7.015744e-02	1.241910e+00


==> profiling/baselines/baseline_ce12498_dvl01_all.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin
Setup chi2Profile...
[GPU] chi2_profile::malloc_fint: 0.255968 ms
[GPU] chi2_profile::copy_observations: 14.097 ms
[GPU] create_image_d::malloc_image: 0.201408 ms
[GPU] create_image_d::memset: 0.046304 ms
[GPU] create_image_d::malloc_ints: 0.198336 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 3.376 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.184192 ms
[GPU] create_image: 4.12877 ms
[GPU] sample::copy_uv_H->D: 9.70573 ms
[GPU] sample::copy_uvrot_D->D: 0.21024 ms
[GPU] sample::1st_shift: 0.381632 ms
[GPU] sample::FFT: 273.953 ms
[GPU] sample::2nd_shift: 0.223008 ms
[GPU] sample::interpolate: 9.50445 ms
[GPU] sample::apply_phase_sampled: 9.68266 ms
[GPU] sample_tot: 306.585 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31571 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.294976 ms
[GPU] reduce_chi2: 6.6457 ms
[GPU] chi2_profile::free_all: 4.4232 ms
[GPU] chi2_profile_tot_gputimer: 336.299 ms
[CPU] chi2_profile_tot: 337.347 ms

[GPU] chi2_profile::malloc_fint: 0.227552 ms
[GPU] chi2_profile::copy_observations: 13.7207 ms
[GPU] create_image_d::malloc_image: 0.200832 ms
[GPU] create_image_d::memset: 0.030336 ms
[GPU] create_image_d::malloc_ints: 0.191744 ms
[GPU] create_image_d::copy_ints_H->D: 0.01344 ms
[GPU] create_image_d::sweep: 3.36502 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.160992 ms
[GPU] create_image: 4.07341 ms
[GPU] sample::copy_uv_H->D: 9.6153 ms
[GPU] sample::copy_uvrot_D->D: 0.205856 ms
[GPU] sample::1st_shift: 0.38192 ms
[GPU] sample::FFT: 1.1009 ms
[GPU] sample::2nd_shift: 0.21936 ms
[GPU] sample::interpolate: 9.50397 ms
[GPU] sample::apply_phase_sampled: 9.67901 ms
[GPU] sample_tot: 33.5928 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3169 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.275616 ms
[GPU] reduce_chi2: 6.62736 ms
[GPU] chi2_profile::free_all: 4.42051 ms
[GPU] chi2_profile_tot_gputimer: 62.7791 ms
[CPU] chi2_profile_tot: 62.8049 ms

[GPU] chi2_profile::malloc_fint: 0.227072 ms
[GPU] chi2_profile::copy_observations: 13.7926 ms
[GPU] create_image_d::malloc_image: 0.20096 ms
[GPU] create_image_d::memset: 0.027712 ms
[GPU] create_image_d::malloc_ints: 0.194368 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 3.3657 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.161536 ms
[GPU] create_image: 4.07334 ms
[GPU] sample::copy_uv_H->D: 9.60877 ms
[GPU] sample::copy_uvrot_D->D: 0.204128 ms
[GPU] sample::1st_shift: 0.381504 ms
[GPU] sample::FFT: 1.10576 ms
[GPU] sample::2nd_shift: 0.218176 ms
[GPU] sample::interpolate: 9.50365 ms
[GPU] sample::apply_phase_sampled: 9.68237 ms
[GPU] sample_tot: 33.5812 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31757 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272832 ms
[GPU] reduce_chi2: 6.62486 ms
[GPU] chi2_profile::free_all: 4.41402 ms
[GPU] chi2_profile_tot_gputimer: 62.8282 ms
[CPU] chi2_profile_tot: 62.8541 ms

[GPU] chi2_profile::malloc_fint: 0.224192 ms
[GPU] chi2_profile::copy_observations: 13.7029 ms
[GPU] create_image_d::malloc_image: 0.205088 ms
[GPU] create_image_d::memset: 0.028672 ms
[GPU] create_image_d::malloc_ints: 0.197376 ms
[GPU] create_image_d::copy_ints_H->D: 0.012544 ms
[GPU] create_image_d::sweep: 3.36451 ms
[GPU] create_image_d::central_pixel: 0.013056 ms
[GPU] create_image_d::free_ints: 0.160672 ms
[GPU] create_image: 4.07834 ms
[GPU] sample::copy_uv_H->D: 9.52803 ms
[GPU] sample::copy_uvrot_D->D: 0.204608 ms
[GPU] sample::1st_shift: 0.381536 ms
[GPU] sample::FFT: 1.10912 ms
[GPU] sample::2nd_shift: 0.217632 ms
[GPU] sample::interpolate: 9.50333 ms
[GPU] sample::apply_phase_sampled: 9.68077 ms
[GPU] sample_tot: 33.504 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31645 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26496 ms
[GPU] reduce_chi2: 6.61526 ms
[GPU] chi2_profile::free_all: 4.41318 ms
[GPU] chi2_profile_tot_gputimer: 62.654 ms
[CPU] chi2_profile_tot: 62.6791 ms

[GPU] chi2_profile::malloc_fint: 0.222176 ms
[GPU] chi2_profile::copy_observations: 13.9715 ms
[GPU] create_image_d::malloc_image: 0.20272 ms
[GPU] create_image_d::memset: 0.027808 ms
[GPU] create_image_d::malloc_ints: 0.192896 ms
[GPU] create_image_d::copy_ints_H->D: 0.012608 ms
[GPU] create_image_d::sweep: 3.36544 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.161856 ms
[GPU] create_image: 4.0752 ms
[GPU] sample::copy_uv_H->D: 9.53603 ms
[GPU] sample::copy_uvrot_D->D: 0.206208 ms
[GPU] sample::1st_shift: 0.381952 ms
[GPU] sample::FFT: 1.11027 ms
[GPU] sample::2nd_shift: 0.217984 ms
[GPU] sample::interpolate: 9.50461 ms
[GPU] sample::apply_phase_sampled: 9.68131 ms
[GPU] sample_tot: 33.5128 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31418 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268288 ms
[GPU] reduce_chi2: 6.61565 ms
[GPU] chi2_profile::free_all: 4.41142 ms
[GPU] chi2_profile_tot_gputimer: 62.9238 ms
[CPU] chi2_profile_tot: 62.948 ms

[GPU] chi2_profile::malloc_fint: 0.223648 ms
[GPU] chi2_profile::copy_observations: 13.8972 ms
[GPU] create_image_d::malloc_image: 0.199712 ms
[GPU] create_image_d::memset: 0.0304 ms
[GPU] create_image_d::malloc_ints: 0.192736 ms
[GPU] create_image_d::copy_ints_H->D: 0.017536 ms
[GPU] create_image_d::sweep: 3.36378 ms
[GPU] create_image_d::central_pixel: 0.012576 ms
[GPU] create_image_d::free_ints: 0.161312 ms
[GPU] create_image: 4.07738 ms
[GPU] sample::copy_uv_H->D: 9.44205 ms
[GPU] sample::copy_uvrot_D->D: 0.204992 ms
[GPU] sample::1st_shift: 0.38288 ms
[GPU] sample::FFT: 1.08246 ms
[GPU] sample::2nd_shift: 0.217504 ms
[GPU] sample::interpolate: 9.50419 ms
[GPU] sample::apply_phase_sampled: 9.6801 ms
[GPU] sample_tot: 33.3893 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269824 ms
[GPU] reduce_chi2: 6.61834 ms
[GPU] chi2_profile::free_all: 4.41811 ms
[GPU] chi2_profile_tot_gputimer: 62.7381 ms
[CPU] chi2_profile_tot: 62.763 ms

[GPU] chi2_profile::malloc_fint: 0.221792 ms
[GPU] chi2_profile::copy_observations: 13.8196 ms
[GPU] create_image_d::malloc_image: 0.199136 ms
[GPU] create_image_d::memset: 0.029408 ms
[GPU] create_image_d::malloc_ints: 0.192384 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 3.36557 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.16496 ms
[GPU] create_image: 4.0769 ms
[GPU] sample::copy_uv_H->D: 9.61414 ms
[GPU] sample::copy_uvrot_D->D: 0.204512 ms
[GPU] sample::1st_shift: 0.382176 ms
[GPU] sample::FFT: 1.08893 ms
[GPU] sample::2nd_shift: 0.217856 ms
[GPU] sample::interpolate: 9.50048 ms
[GPU] sample::apply_phase_sampled: 9.67878 ms
[GPU] sample_tot: 33.5651 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31485 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268384 ms
[GPU] reduce_chi2: 6.61811 ms
[GPU] chi2_profile::free_all: 6.26301 ms
[GPU] chi2_profile_tot_gputimer: 64.6848 ms
[CPU] chi2_profile_tot: 64.7109 ms

[GPU] chi2_profile::malloc_fint: 0.31904 ms
[GPU] chi2_profile::copy_observations: 15.0685 ms
[GPU] create_image_d::malloc_image: 0.209312 ms
[GPU] create_image_d::memset: 0.078912 ms
[GPU] create_image_d::malloc_ints: 0.19728 ms
[GPU] create_image_d::copy_ints_H->D: 0.01328 ms
[GPU] create_image_d::sweep: 3.37699 ms
[GPU] create_image_d::central_pixel: 0.014432 ms
[GPU] create_image_d::free_ints: 0.163712 ms
[GPU] create_image: 4.15341 ms
[GPU] sample::copy_uv_H->D: 10.5444 ms
[GPU] sample::copy_uvrot_D->D: 0.22768 ms
[GPU] sample::1st_shift: 0.385024 ms
[GPU] sample::FFT: 1.19878 ms
[GPU] sample::2nd_shift: 0.2208 ms
[GPU] sample::interpolate: 9.50445 ms
[GPU] sample::apply_phase_sampled: 9.68042 ms
[GPU] sample_tot: 34.6439 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31955 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.372 ms
[GPU] reduce_chi2: 6.72714 ms
[GPU] chi2_profile::free_all: 4.42042 ms
[GPU] chi2_profile_tot_gputimer: 65.4473 ms
[CPU] chi2_profile_tot: 65.4721 ms

[GPU] chi2_profile::malloc_fint: 0.228544 ms
[GPU] chi2_profile::copy_observations: 13.8298 ms
[GPU] create_image_d::malloc_image: 0.205216 ms
[GPU] create_image_d::memset: 0.0272 ms
[GPU] create_image_d::malloc_ints: 0.198336 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 3.364 ms
[GPU] create_image_d::central_pixel: 0.012768 ms
[GPU] create_image_d::free_ints: 0.1688 ms
[GPU] create_image: 4.08442 ms
[GPU] sample::copy_uv_H->D: 9.46054 ms
[GPU] sample::copy_uvrot_D->D: 0.20848 ms
[GPU] sample::1st_shift: 0.3832 ms
[GPU] sample::FFT: 1.08595 ms
[GPU] sample::2nd_shift: 0.216448 ms
[GPU] sample::interpolate: 9.50272 ms
[GPU] sample::apply_phase_sampled: 9.67856 ms
[GPU] sample_tot: 33.4116 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31366 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266784 ms
[GPU] reduce_chi2: 6.6151 ms
[GPU] chi2_profile::free_all: 4.41277 ms
[GPU] chi2_profile_tot_gputimer: 62.6935 ms
[CPU] chi2_profile_tot: 62.7179 ms

[GPU] chi2_profile::malloc_fint: 0.226176 ms
[GPU] chi2_profile::copy_observations: 14.0365 ms
[GPU] create_image_d::malloc_image: 0.203648 ms
[GPU] create_image_d::memset: 0.027712 ms
[GPU] create_image_d::malloc_ints: 0.194624 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 3.36454 ms
[GPU] create_image_d::central_pixel: 0.013984 ms
[GPU] create_image_d::free_ints: 0.164704 ms
[GPU] create_image: 4.07856 ms
[GPU] sample::copy_uv_H->D: 9.38054 ms
[GPU] sample::copy_uvrot_D->D: 0.221216 ms
[GPU] sample::1st_shift: 0.381472 ms
[GPU] sample::FFT: 1.12653 ms
[GPU] sample::2nd_shift: 0.218336 ms
[GPU] sample::interpolate: 9.50317 ms
[GPU] sample::apply_phase_sampled: 9.67901 ms
[GPU] sample_tot: 33.385 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31485 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27072 ms
[GPU] reduce_chi2: 6.61949 ms
[GPU] chi2_profile::free_all: 4.41434 ms
[GPU] chi2_profile_tot_gputimer: 62.885 ms
[CPU] chi2_profile_tot: 62.9089 ms

[GPU] chi2_profile::malloc_fint: 0.227744 ms
[GPU] chi2_profile::copy_observations: 13.9038 ms
[GPU] create_image_d::malloc_image: 0.204672 ms
[GPU] create_image_d::memset: 0.026656 ms
[GPU] create_image_d::malloc_ints: 0.192192 ms
[GPU] create_image_d::copy_ints_H->D: 0.012512 ms
[GPU] create_image_d::sweep: 3.3648 ms
[GPU] create_image_d::central_pixel: 0.012672 ms
[GPU] create_image_d::free_ints: 0.24656 ms
[GPU] create_image: 4.15882 ms
[GPU] sample::copy_uv_H->D: 9.58794 ms
[GPU] sample::copy_uvrot_D->D: 0.20416 ms
[GPU] sample::1st_shift: 0.381632 ms
[GPU] sample::FFT: 1.11322 ms
[GPU] sample::2nd_shift: 0.219584 ms
[GPU] sample::interpolate: 9.50256 ms
[GPU] sample::apply_phase_sampled: 9.68029 ms
[GPU] sample_tot: 33.5668 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26144 ms
[GPU] reduce_chi2: 6.60896 ms
[GPU] chi2_profile::free_all: 4.42013 ms
[GPU] chi2_profile_tot_gputimer: 63.0051 ms
[CPU] chi2_profile_tot: 63.0298 ms

[GPU] chi2_profile::malloc_fint: 0.218208 ms
[GPU] chi2_profile::copy_observations: 13.9114 ms
[GPU] create_image_d::malloc_image: 0.199296 ms
[GPU] create_image_d::memset: 0.027008 ms
[GPU] create_image_d::malloc_ints: 0.192544 ms
[GPU] create_image_d::copy_ints_H->D: 0.012416 ms
[GPU] create_image_d::sweep: 3.36694 ms
[GPU] create_image_d::central_pixel: 0.01456 ms
[GPU] create_image_d::free_ints: 0.161056 ms
[GPU] create_image: 4.07395 ms
[GPU] sample::copy_uv_H->D: 9.5945 ms
[GPU] sample::copy_uvrot_D->D: 0.203776 ms
[GPU] sample::1st_shift: 0.381984 ms
[GPU] sample::FFT: 1.0911 ms
[GPU] sample::2nd_shift: 0.21952 ms
[GPU] sample::interpolate: 9.50163 ms
[GPU] sample::apply_phase_sampled: 9.67846 ms
[GPU] sample_tot: 33.5459 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31373 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267872 ms
[GPU] reduce_chi2: 6.61523 ms
[GPU] chi2_profile::free_all: 4.40941 ms
[GPU] chi2_profile_tot_gputimer: 62.8893 ms
[CPU] chi2_profile_tot: 62.9189 ms

[GPU] chi2_profile::malloc_fint: 0.219872 ms
[GPU] chi2_profile::copy_observations: 13.7982 ms
[GPU] create_image_d::malloc_image: 0.19984 ms
[GPU] create_image_d::memset: 0.026848 ms
[GPU] create_image_d::malloc_ints: 0.192672 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 3.36496 ms
[GPU] create_image_d::central_pixel: 0.016064 ms
[GPU] create_image_d::free_ints: 0.178592 ms
[GPU] create_image: 4.09376 ms
[GPU] sample::copy_uv_H->D: 9.64886 ms
[GPU] sample::copy_uvrot_D->D: 0.205152 ms
[GPU] sample::1st_shift: 0.381696 ms
[GPU] sample::FFT: 1.09507 ms
[GPU] sample::2nd_shift: 0.218144 ms
[GPU] sample::interpolate: 9.50099 ms
[GPU] sample::apply_phase_sampled: 9.6809 ms
[GPU] sample_tot: 33.6077 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31638 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270848 ms
[GPU] reduce_chi2: 6.63773 ms
[GPU] chi2_profile::free_all: 4.41542 ms
[GPU] chi2_profile_tot_gputimer: 62.889 ms
[CPU] chi2_profile_tot: 62.9141 ms

[GPU] chi2_profile::malloc_fint: 0.222304 ms
[GPU] chi2_profile::copy_observations: 13.8853 ms
[GPU] create_image_d::malloc_image: 0.202816 ms
[GPU] create_image_d::memset: 0.027648 ms
[GPU] create_image_d::malloc_ints: 0.275776 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 3.36355 ms
[GPU] create_image_d::central_pixel: 0.01264 ms
[GPU] create_image_d::free_ints: 0.161312 ms
[GPU] create_image: 4.15885 ms
[GPU] sample::copy_uv_H->D: 9.61293 ms
[GPU] sample::copy_uvrot_D->D: 0.20496 ms
[GPU] sample::1st_shift: 0.385792 ms
[GPU] sample::FFT: 1.23021 ms
[GPU] sample::2nd_shift: 0.217664 ms
[GPU] sample::interpolate: 9.50307 ms
[GPU] sample::apply_phase_sampled: 9.67814 ms
[GPU] sample_tot: 33.7111 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31434 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268736 ms
[GPU] reduce_chi2: 6.61846 ms
[GPU] chi2_profile::free_all: 4.47392 ms
[GPU] chi2_profile_tot_gputimer: 63.1827 ms
[CPU] chi2_profile_tot: 63.2081 ms

[GPU] chi2_profile::malloc_fint: 0.22176 ms
[GPU] chi2_profile::copy_observations: 13.9012 ms
[GPU] create_image_d::malloc_image: 0.19984 ms
[GPU] create_image_d::memset: 0.026944 ms
[GPU] create_image_d::malloc_ints: 0.19696 ms
[GPU] create_image_d::copy_ints_H->D: 0.012384 ms
[GPU] create_image_d::sweep: 3.36586 ms
[GPU] create_image_d::central_pixel: 0.014272 ms
[GPU] create_image_d::free_ints: 0.16112 ms
[GPU] create_image: 4.07597 ms
[GPU] sample::copy_uv_H->D: 9.57434 ms
[GPU] sample::copy_uvrot_D->D: 0.224032 ms
[GPU] sample::1st_shift: 0.382912 ms
[GPU] sample::FFT: 1.09398 ms
[GPU] sample::2nd_shift: 0.21936 ms
[GPU] sample::interpolate: 9.5017 ms
[GPU] sample::apply_phase_sampled: 9.6793 ms
[GPU] sample_tot: 33.5571 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31619 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269888 ms
[GPU] reduce_chi2: 6.62208 ms
[GPU] chi2_profile::free_all: 4.41821 ms
[GPU] chi2_profile_tot_gputimer: 62.9124 ms
[CPU] chi2_profile_tot: 62.937 ms

[GPU] chi2_profile::malloc_fint: 0.221344 ms
[GPU] chi2_profile::copy_observations: 13.7876 ms
[GPU] create_image_d::malloc_image: 0.20016 ms
[GPU] create_image_d::memset: 0.02672 ms
[GPU] create_image_d::malloc_ints: 0.19808 ms
[GPU] create_image_d::copy_ints_H->D: 0.013088 ms
[GPU] create_image_d::sweep: 3.36448 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.160864 ms
[GPU] create_image: 4.0753 ms
[GPU] sample::copy_uv_H->D: 9.45645 ms
[GPU] sample::copy_uvrot_D->D: 0.224032 ms
[GPU] sample::1st_shift: 0.38144 ms
[GPU] sample::FFT: 1.09226 ms
[GPU] sample::2nd_shift: 0.219744 ms
[GPU] sample::interpolate: 9.50269 ms
[GPU] sample::apply_phase_sampled: 9.67949 ms
[GPU] sample_tot: 33.4314 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31466 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.260768 ms
[GPU] reduce_chi2: 6.61014 ms
[GPU] chi2_profile::free_all: 4.41542 ms
[GPU] chi2_profile_tot_gputimer: 62.656 ms
[CPU] chi2_profile_tot: 62.6819 ms

[GPU] chi2_profile::malloc_fint: 0.229408 ms
[GPU] chi2_profile::copy_observations: 13.7145 ms
[GPU] create_image_d::malloc_image: 0.199968 ms
[GPU] create_image_d::memset: 0.028448 ms
[GPU] create_image_d::malloc_ints: 0.19216 ms
[GPU] create_image_d::copy_ints_H->D: 0.012544 ms
[GPU] create_image_d::sweep: 3.36384 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.162368 ms
[GPU] create_image: 4.06813 ms
[GPU] sample::copy_uv_H->D: 9.68989 ms
[GPU] sample::copy_uvrot_D->D: 0.205408 ms
[GPU] sample::1st_shift: 0.383424 ms
[GPU] sample::FFT: 1.09731 ms
[GPU] sample::2nd_shift: 0.217664 ms
[GPU] sample::interpolate: 9.5057 ms
[GPU] sample::apply_phase_sampled: 9.68134 ms
[GPU] sample_tot: 33.6667 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31754 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271936 ms
[GPU] reduce_chi2: 6.62749 ms
[GPU] chi2_profile::free_all: 4.42752 ms
[GPU] chi2_profile_tot_gputimer: 62.8479 ms
[CPU] chi2_profile_tot: 62.8741 ms

[GPU] chi2_profile::malloc_fint: 0.229248 ms
[GPU] chi2_profile::copy_observations: 13.8622 ms
[GPU] create_image_d::malloc_image: 18.3414 ms
[GPU] create_image_d::memset: 0.038112 ms
[GPU] create_image_d::malloc_ints: 0.297408 ms
[GPU] create_image_d::copy_ints_H->D: 0.013056 ms
[GPU] create_image_d::sweep: 3.36515 ms
[GPU] create_image_d::central_pixel: 0.013856 ms
[GPU] create_image_d::free_ints: 0.160192 ms
[GPU] create_image: 22.3279 ms
[GPU] sample::copy_uv_H->D: 9.49507 ms
[GPU] sample::copy_uvrot_D->D: 0.203008 ms
[GPU] sample::1st_shift: 0.381152 ms
[GPU] sample::FFT: 1.13808 ms
[GPU] sample::2nd_shift: 0.218304 ms
[GPU] sample::interpolate: 9.50416 ms
[GPU] sample::apply_phase_sampled: 9.67808 ms
[GPU] sample_tot: 33.4921 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.278112 ms
[GPU] reduce_chi2: 6.62742 ms
[GPU] chi2_profile::free_all: 4.41686 ms
[GPU] chi2_profile_tot_gputimer: 81.0706 ms
[CPU] chi2_profile_tot: 81.0959 ms

[GPU] chi2_profile::malloc_fint: 0.221056 ms
[GPU] chi2_profile::copy_observations: 13.7524 ms
[GPU] create_image_d::malloc_image: 0.19984 ms
[GPU] create_image_d::memset: 0.028256 ms
[GPU] create_image_d::malloc_ints: 0.196992 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 3.36438 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.160096 ms
[GPU] create_image: 4.07395 ms
[GPU] sample::copy_uv_H->D: 9.43558 ms
[GPU] sample::copy_uvrot_D->D: 0.206272 ms
[GPU] sample::1st_shift: 0.380864 ms
[GPU] sample::FFT: 1.09517 ms
[GPU] sample::2nd_shift: 0.218176 ms
[GPU] sample::interpolate: 9.50291 ms
[GPU] sample::apply_phase_sampled: 9.67866 ms
[GPU] sample_tot: 33.394 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31651 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263648 ms
[GPU] reduce_chi2: 6.61408 ms
[GPU] chi2_profile::free_all: 4.49021 ms
[GPU] chi2_profile_tot_gputimer: 62.6621 ms
[CPU] chi2_profile_tot: 62.6869 ms

[GPU] chi2_profile::malloc_fint: 0.221952 ms
[GPU] chi2_profile::copy_observations: 13.9383 ms
[GPU] create_image_d::malloc_image: 0.488928 ms
[GPU] create_image_d::memset: 0.02864 ms
[GPU] create_image_d::malloc_ints: 4.98349 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 3.36368 ms
[GPU] create_image_d::central_pixel: 0.01248 ms
[GPU] create_image_d::free_ints: 17.0382 ms
[GPU] create_image: 26.0282 ms
[GPU] sample::copy_uv_H->D: 9.47238 ms
[GPU] sample::copy_uvrot_D->D: 0.22848 ms
[GPU] sample::1st_shift: 0.382272 ms
[GPU] sample::FFT: 1.10973 ms
[GPU] sample::2nd_shift: 0.224416 ms
[GPU] sample::interpolate: 9.50144 ms
[GPU] sample::apply_phase_sampled: 9.6791 ms
[GPU] sample_tot: 33.4815 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31661 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270304 ms
[GPU] reduce_chi2: 6.62234 ms
[GPU] chi2_profile::free_all: 4.42669 ms
[GPU] chi2_profile_tot_gputimer: 84.846 ms
[CPU] chi2_profile_tot: 84.872 ms
512	1.000000e+06	float64	None	1	1.241467e+00	6.534037e-02	6.162783e-03	6.279034e-02
# |--> timings: [0.3375115159433335, 0.0629438841715455, 0.06297745113261044, 0.06279193004593253, 0.06308517698198557, 0.0628775991499424, 0.06487822788767517, 0.06564585608430207, 0.06286761909723282, 0.06302127195522189, 0.06314317602664232, 0.06302815000526607, 0.06305506988428533, 0.06332165701314807, 0.06305027985945344, 0.06279033608734608, 0.06299823499284685, 0.08120732614770532, 0.06279859598726034, 0.084985232912004]

[GPU] chi2_profile::malloc_fint: 0.233344 ms
[GPU] chi2_profile::copy_observations: 13.7305 ms
[GPU] create_image_d::malloc_image: 0.20224 ms
[GPU] create_image_d::memset: 0.027584 ms
[GPU] create_image_d::malloc_ints: 0.204928 ms
[GPU] create_image_d::copy_ints_H->D: 0.013568 ms
[GPU] create_image_d::sweep: 3.36627 ms
[GPU] create_image_d::central_pixel: 0.013952 ms
[GPU] create_image_d::free_ints: 0.16352 ms
[GPU] create_image: 4.08947 ms
[GPU] sample::copy_uv_H->D: 9.63101 ms
[GPU] sample::copy_uvrot_D->D: 0.20752 ms
[GPU] sample::1st_shift: 0.380064 ms
[GPU] sample::FFT: 1.13322 ms
[GPU] sample::2nd_shift: 0.217856 ms
[GPU] sample::interpolate: 9.50429 ms
[GPU] sample::apply_phase_sampled: 9.69686 ms
[GPU] sample_tot: 33.6502 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3159 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270624 ms
[GPU] reduce_chi2: 6.62163 ms
[GPU] chi2_profile::free_all: 4.41952 ms
[GPU] chi2_profile_tot_gputimer: 62.86 ms
[CPU] chi2_profile_tot: 62.887 ms

[GPU] chi2_profile::malloc_fint: 0.22336 ms
[GPU] chi2_profile::copy_observations: 13.8107 ms
[GPU] create_image_d::malloc_image: 2.23184 ms
[GPU] create_image_d::memset: 0.028288 ms
[GPU] create_image_d::malloc_ints: 0.380384 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 3.36515 ms
[GPU] create_image_d::central_pixel: 0.012832 ms
[GPU] create_image_d::free_ints: 17.5026 ms
[GPU] create_image: 23.639 ms
[GPU] sample::copy_uv_H->D: 9.8679 ms
[GPU] sample::copy_uvrot_D->D: 0.20928 ms
[GPU] sample::1st_shift: 0.3824 ms
[GPU] sample::FFT: 1.12573 ms
[GPU] sample::2nd_shift: 0.219456 ms
[GPU] sample::interpolate: 9.50176 ms
[GPU] sample::apply_phase_sampled: 9.67901 ms
[GPU] sample_tot: 33.8716 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31434 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.274976 ms
[GPU] reduce_chi2: 6.6248 ms
[GPU] chi2_profile::free_all: 4.42086 ms
[GPU] chi2_profile_tot_gputimer: 82.7149 ms
[CPU] chi2_profile_tot: 82.741 ms

[GPU] chi2_profile::malloc_fint: 0.223232 ms
[GPU] chi2_profile::copy_observations: 13.7117 ms
[GPU] create_image_d::malloc_image: 0.199648 ms
[GPU] create_image_d::memset: 0.02752 ms
[GPU] create_image_d::malloc_ints: 0.192768 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 3.36534 ms
[GPU] create_image_d::central_pixel: 0.014304 ms
[GPU] create_image_d::free_ints: 0.161248 ms
[GPU] create_image: 4.07162 ms
[GPU] sample::copy_uv_H->D: 9.44861 ms
[GPU] sample::copy_uvrot_D->D: 0.20432 ms
[GPU] sample::1st_shift: 0.382784 ms
[GPU] sample::FFT: 1.0904 ms
[GPU] sample::2nd_shift: 0.217312 ms
[GPU] sample::interpolate: 9.50211 ms
[GPU] sample::apply_phase_sampled: 9.68154 ms
[GPU] sample_tot: 33.414 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31814 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267936 ms
[GPU] reduce_chi2: 6.62109 ms
[GPU] chi2_profile::free_all: 4.42131 ms
[GPU] chi2_profile_tot_gputimer: 62.578 ms
[CPU] chi2_profile_tot: 62.603 ms

[GPU] chi2_profile::malloc_fint: 0.22256 ms
[GPU] chi2_profile::copy_observations: 13.6983 ms
[GPU] create_image_d::malloc_image: 0.360576 ms
[GPU] create_image_d::memset: 0.028256 ms
[GPU] create_image_d::malloc_ints: 0.399488 ms
[GPU] create_image_d::copy_ints_H->D: 0.013088 ms
[GPU] create_image_d::sweep: 3.36614 ms
[GPU] create_image_d::central_pixel: 0.012608 ms
[GPU] create_image_d::free_ints: 0.425984 ms
[GPU] create_image: 4.71846 ms
[GPU] sample::copy_uv_H->D: 25.3712 ms
[GPU] sample::copy_uvrot_D->D: 0.205536 ms
[GPU] sample::1st_shift: 0.38288 ms
[GPU] sample::FFT: 1.10589 ms
[GPU] sample::2nd_shift: 0.217696 ms
[GPU] sample::interpolate: 9.50576 ms
[GPU] sample::apply_phase_sampled: 9.68106 ms
[GPU] sample_tot: 49.3476 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31674 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262112 ms
[GPU] reduce_chi2: 6.61402 ms
[GPU] chi2_profile::free_all: 4.42109 ms
[GPU] chi2_profile_tot_gputimer: 79.1372 ms
[CPU] chi2_profile_tot: 79.1619 ms

[GPU] chi2_profile::malloc_fint: 0.22288 ms
[GPU] chi2_profile::copy_observations: 13.6034 ms
[GPU] create_image_d::malloc_image: 0.199808 ms
[GPU] create_image_d::memset: 0.028672 ms
[GPU] create_image_d::malloc_ints: 0.192416 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 3.36451 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.161952 ms
[GPU] create_image: 4.07382 ms
[GPU] sample::copy_uv_H->D: 9.60502 ms
[GPU] sample::copy_uvrot_D->D: 0.205248 ms
[GPU] sample::1st_shift: 0.385056 ms
[GPU] sample::FFT: 1.09514 ms
[GPU] sample::2nd_shift: 0.22576 ms
[GPU] sample::interpolate: 9.50464 ms
[GPU] sample::apply_phase_sampled: 9.67869 ms
[GPU] sample_tot: 33.5808 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31667 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266112 ms
[GPU] reduce_chi2: 6.61805 ms
[GPU] chi2_profile::free_all: 4.41843 ms
[GPU] chi2_profile_tot_gputimer: 62.6298 ms
[CPU] chi2_profile_tot: 62.654 ms

[GPU] chi2_profile::malloc_fint: 0.232608 ms
[GPU] chi2_profile::copy_observations: 13.8396 ms
[GPU] create_image_d::malloc_image: 0.207264 ms
[GPU] create_image_d::memset: 0.027008 ms
[GPU] create_image_d::malloc_ints: 0.197536 ms
[GPU] create_image_d::copy_ints_H->D: 0.01232 ms
[GPU] create_image_d::sweep: 3.36384 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.320064 ms
[GPU] create_image: 4.2351 ms
[GPU] sample::copy_uv_H->D: 24.7953 ms
[GPU] sample::copy_uvrot_D->D: 0.20768 ms
[GPU] sample::1st_shift: 0.383264 ms
[GPU] sample::FFT: 1.09414 ms
[GPU] sample::2nd_shift: 0.21776 ms
[GPU] sample::interpolate: 9.50211 ms
[GPU] sample::apply_phase_sampled: 9.67997 ms
[GPU] sample_tot: 48.7625 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31574 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.276288 ms
[GPU] reduce_chi2: 6.62678 ms
[GPU] chi2_profile::free_all: 4.45325 ms
[GPU] chi2_profile_tot_gputimer: 78.2626 ms
[CPU] chi2_profile_tot: 78.2878 ms

[GPU] chi2_profile::malloc_fint: 0.232096 ms
[GPU] chi2_profile::copy_observations: 14.0185 ms
[GPU] create_image_d::malloc_image: 0.20112 ms
[GPU] create_image_d::memset: 0.027168 ms
[GPU] create_image_d::malloc_ints: 0.195744 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 3.3656 ms
[GPU] create_image_d::central_pixel: 0.01264 ms
[GPU] create_image_d::free_ints: 0.160864 ms
[GPU] create_image: 4.07405 ms
[GPU] sample::copy_uv_H->D: 9.45472 ms
[GPU] sample::copy_uvrot_D->D: 0.20752 ms
[GPU] sample::1st_shift: 0.38672 ms
[GPU] sample::FFT: 1.11808 ms
[GPU] sample::2nd_shift: 0.2176 ms
[GPU] sample::interpolate: 9.50118 ms
[GPU] sample::apply_phase_sampled: 9.67827 ms
[GPU] sample_tot: 33.441 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31597 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262496 ms
[GPU] reduce_chi2: 6.6111 ms
[GPU] chi2_profile::free_all: 4.41632 ms
[GPU] chi2_profile_tot_gputimer: 62.9125 ms
[CPU] chi2_profile_tot: 62.938 ms

[GPU] chi2_profile::malloc_fint: 0.237888 ms
[GPU] chi2_profile::copy_observations: 13.8714 ms
[GPU] create_image_d::malloc_image: 0.206944 ms
[GPU] create_image_d::memset: 0.026752 ms
[GPU] create_image_d::malloc_ints: 0.197792 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 3.36768 ms
[GPU] create_image_d::central_pixel: 0.021664 ms
[GPU] create_image_d::free_ints: 0.15824 ms
[GPU] create_image: 4.09072 ms
[GPU] sample::copy_uv_H->D: 25.9972 ms
[GPU] sample::copy_uvrot_D->D: 0.20368 ms
[GPU] sample::1st_shift: 0.381376 ms
[GPU] sample::FFT: 1.1601 ms
[GPU] sample::2nd_shift: 0.219488 ms
[GPU] sample::interpolate: 9.50214 ms
[GPU] sample::apply_phase_sampled: 9.67958 ms
[GPU] sample_tot: 50.0262 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.261824 ms
[GPU] reduce_chi2: 6.60992 ms
[GPU] chi2_profile::free_all: 4.41981 ms
[GPU] chi2_profile_tot_gputimer: 79.3549 ms
[CPU] chi2_profile_tot: 79.396 ms

[GPU] chi2_profile::malloc_fint: 0.222336 ms
[GPU] chi2_profile::copy_observations: 13.8289 ms
[GPU] create_image_d::malloc_image: 0.19904 ms
[GPU] create_image_d::memset: 0.0264 ms
[GPU] create_image_d::malloc_ints: 0.198592 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 3.3648 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.16112 ms
[GPU] create_image: 4.07488 ms
[GPU] sample::copy_uv_H->D: 9.40086 ms
[GPU] sample::copy_uvrot_D->D: 0.203936 ms
[GPU] sample::1st_shift: 0.383424 ms
[GPU] sample::FFT: 1.09635 ms
[GPU] sample::2nd_shift: 0.21936 ms
[GPU] sample::interpolate: 9.50288 ms
[GPU] sample::apply_phase_sampled: 9.67888 ms
[GPU] sample_tot: 33.3669 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31555 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264256 ms
[GPU] reduce_chi2: 6.61494 ms
[GPU] chi2_profile::free_all: 4.41539 ms
[GPU] chi2_profile_tot_gputimer: 62.6493 ms
[CPU] chi2_profile_tot: 62.675 ms

[GPU] chi2_profile::malloc_fint: 0.2224 ms
[GPU] chi2_profile::copy_observations: 13.9303 ms
[GPU] create_image_d::malloc_image: 0.36752 ms
[GPU] create_image_d::memset: 0.026528 ms
[GPU] create_image_d::malloc_ints: 0.324352 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 3.36522 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.16448 ms
[GPU] create_image: 4.37331 ms
[GPU] sample::copy_uv_H->D: 31.0852 ms
[GPU] sample::copy_uvrot_D->D: 0.206016 ms
[GPU] sample::1st_shift: 0.382464 ms
[GPU] sample::FFT: 1.10896 ms
[GPU] sample::2nd_shift: 0.218112 ms
[GPU] sample::interpolate: 9.51338 ms
[GPU] sample::apply_phase_sampled: 9.67926 ms
[GPU] sample_tot: 55.0825 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31712 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263296 ms
[GPU] reduce_chi2: 6.61469 ms
[GPU] chi2_profile::free_all: 4.4241 ms
[GPU] chi2_profile_tot_gputimer: 84.7621 ms
[CPU] chi2_profile_tot: 84.7869 ms

[GPU] chi2_profile::malloc_fint: 0.22768 ms
[GPU] chi2_profile::copy_observations: 13.6415 ms
[GPU] create_image_d::malloc_image: 0.197376 ms
[GPU] create_image_d::memset: 0.026848 ms
[GPU] create_image_d::malloc_ints: 0.193472 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 3.36646 ms
[GPU] create_image_d::central_pixel: 0.014176 ms
[GPU] create_image_d::free_ints: 0.160352 ms
[GPU] create_image: 4.06803 ms
[GPU] sample::copy_uv_H->D: 9.59552 ms
[GPU] sample::copy_uvrot_D->D: 0.20528 ms
[GPU] sample::1st_shift: 0.38176 ms
[GPU] sample::FFT: 1.1311 ms
[GPU] sample::2nd_shift: 0.21808 ms
[GPU] sample::interpolate: 9.50464 ms
[GPU] sample::apply_phase_sampled: 9.68102 ms
[GPU] sample_tot: 33.6024 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31587 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.459008 ms
[GPU] reduce_chi2: 6.81178 ms
[GPU] chi2_profile::free_all: 4.40141 ms
[GPU] chi2_profile_tot_gputimer: 62.8639 ms
[CPU] chi2_profile_tot: 62.8901 ms

[GPU] chi2_profile::malloc_fint: 0.22304 ms
[GPU] chi2_profile::copy_observations: 13.6767 ms
[GPU] create_image_d::malloc_image: 0.320384 ms
[GPU] create_image_d::memset: 0.027328 ms
[GPU] create_image_d::malloc_ints: 0.327328 ms
[GPU] create_image_d::copy_ints_H->D: 0.021248 ms
[GPU] create_image_d::sweep: 3.37427 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.160704 ms
[GPU] create_image: 4.33987 ms
[GPU] sample::copy_uv_H->D: 26.551 ms
[GPU] sample::copy_uvrot_D->D: 0.205184 ms
[GPU] sample::1st_shift: 0.38096 ms
[GPU] sample::FFT: 1.1273 ms
[GPU] sample::2nd_shift: 0.219296 ms
[GPU] sample::interpolate: 9.49101 ms
[GPU] sample::apply_phase_sampled: 9.68346 ms
[GPU] sample_tot: 50.5421 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.32461 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263936 ms
[GPU] reduce_chi2: 6.62253 ms
[GPU] chi2_profile::free_all: 4.4223 ms
[GPU] chi2_profile_tot_gputimer: 79.9422 ms
[CPU] chi2_profile_tot: 79.968 ms

[GPU] chi2_profile::malloc_fint: 0.220576 ms
[GPU] chi2_profile::copy_observations: 13.7192 ms
[GPU] create_image_d::malloc_image: 0.20832 ms
[GPU] create_image_d::memset: 0.026784 ms
[GPU] create_image_d::malloc_ints: 0.190208 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 3.36531 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.161888 ms
[GPU] create_image: 4.07648 ms
[GPU] sample::copy_uv_H->D: 9.42771 ms
[GPU] sample::copy_uvrot_D->D: 0.205696 ms
[GPU] sample::1st_shift: 0.382944 ms
[GPU] sample::FFT: 1.09946 ms
[GPU] sample::2nd_shift: 0.217952 ms
[GPU] sample::interpolate: 9.49034 ms
[GPU] sample::apply_phase_sampled: 9.67978 ms
[GPU] sample_tot: 33.3805 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31475 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263744 ms
[GPU] reduce_chi2: 6.61309 ms
[GPU] chi2_profile::free_all: 4.4111 ms
[GPU] chi2_profile_tot_gputimer: 62.5397 ms
[CPU] chi2_profile_tot: 62.5701 ms

[GPU] chi2_profile::malloc_fint: 0.222144 ms
[GPU] chi2_profile::copy_observations: 13.8594 ms
[GPU] create_image_d::malloc_image: 0.201632 ms
[GPU] create_image_d::memset: 0.028416 ms
[GPU] create_image_d::malloc_ints: 0.192416 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 3.3647 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.171456 ms
[GPU] create_image: 4.08426 ms
[GPU] sample::copy_uv_H->D: 30.6748 ms
[GPU] sample::copy_uvrot_D->D: 0.208352 ms
[GPU] sample::1st_shift: 0.381632 ms
[GPU] sample::FFT: 1.10749 ms
[GPU] sample::2nd_shift: 0.219776 ms
[GPU] sample::interpolate: 9.49389 ms
[GPU] sample::apply_phase_sampled: 9.68032 ms
[GPU] sample_tot: 54.656 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266464 ms
[GPU] reduce_chi2: 6.61766 ms
[GPU] chi2_profile::free_all: 4.42285 ms
[GPU] chi2_profile_tot_gputimer: 83.977 ms
[CPU] chi2_profile_tot: 84.003 ms

[GPU] chi2_profile::malloc_fint: 0.22192 ms
[GPU] chi2_profile::copy_observations: 13.8051 ms
[GPU] create_image_d::malloc_image: 0.203424 ms
[GPU] create_image_d::memset: 0.027168 ms
[GPU] create_image_d::malloc_ints: 0.1976 ms
[GPU] create_image_d::copy_ints_H->D: 0.013312 ms
[GPU] create_image_d::sweep: 3.36544 ms
[GPU] create_image_d::central_pixel: 0.01248 ms
[GPU] create_image_d::free_ints: 0.16256 ms
[GPU] create_image: 4.08032 ms
[GPU] sample::copy_uv_H->D: 9.44256 ms
[GPU] sample::copy_uvrot_D->D: 0.20592 ms
[GPU] sample::1st_shift: 0.381728 ms
[GPU] sample::FFT: 1.12778 ms
[GPU] sample::2nd_shift: 0.218208 ms
[GPU] sample::interpolate: 9.49203 ms
[GPU] sample::apply_phase_sampled: 9.68144 ms
[GPU] sample_tot: 33.4273 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31763 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26896 ms
[GPU] reduce_chi2: 6.63776 ms
[GPU] chi2_profile::free_all: 4.41466 ms
[GPU] chi2_profile_tot_gputimer: 62.7009 ms
[CPU] chi2_profile_tot: 62.726 ms

[GPU] chi2_profile::malloc_fint: 0.230176 ms
[GPU] chi2_profile::copy_observations: 13.6912 ms
[GPU] create_image_d::malloc_image: 0.364128 ms
[GPU] create_image_d::memset: 0.026976 ms
[GPU] create_image_d::malloc_ints: 0.326752 ms
[GPU] create_image_d::copy_ints_H->D: 0.013344 ms
[GPU] create_image_d::sweep: 3.36582 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.160672 ms
[GPU] create_image: 4.36694 ms
[GPU] sample::copy_uv_H->D: 27.0114 ms
[GPU] sample::copy_uvrot_D->D: 0.204672 ms
[GPU] sample::1st_shift: 0.38096 ms
[GPU] sample::FFT: 1.09053 ms
[GPU] sample::2nd_shift: 0.217696 ms
[GPU] sample::interpolate: 9.4935 ms
[GPU] sample::apply_phase_sampled: 9.68141 ms
[GPU] sample_tot: 50.9567 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3161 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.260992 ms
[GPU] reduce_chi2: 6.61206 ms
[GPU] chi2_profile::free_all: 4.41971 ms
[GPU] chi2_profile_tot_gputimer: 80.3902 ms
[CPU] chi2_profile_tot: 80.416 ms

[GPU] chi2_profile::malloc_fint: 0.222208 ms
[GPU] chi2_profile::copy_observations: 13.7856 ms
[GPU] create_image_d::malloc_image: 0.201248 ms
[GPU] create_image_d::memset: 0.02864 ms
[GPU] create_image_d::malloc_ints: 0.195584 ms
[GPU] create_image_d::copy_ints_H->D: 0.012224 ms
[GPU] create_image_d::sweep: 3.36605 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 0.162272 ms
[GPU] create_image: 4.07939 ms
[GPU] sample::copy_uv_H->D: 9.87667 ms
[GPU] sample::copy_uvrot_D->D: 0.206016 ms
[GPU] sample::1st_shift: 0.380992 ms
[GPU] sample::FFT: 1.09094 ms
[GPU] sample::2nd_shift: 0.219552 ms
[GPU] sample::interpolate: 9.4905 ms
[GPU] sample::apply_phase_sampled: 9.68186 ms
[GPU] sample_tot: 33.8273 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.33238 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264352 ms
[GPU] reduce_chi2: 6.63194 ms
[GPU] chi2_profile::free_all: 4.41427 ms
[GPU] chi2_profile_tot_gputimer: 63.0764 ms
[CPU] chi2_profile_tot: 63.1008 ms

[GPU] chi2_profile::malloc_fint: 0.2224 ms
[GPU] chi2_profile::copy_observations: 13.7938 ms
[GPU] create_image_d::malloc_image: 0.327584 ms
[GPU] create_image_d::memset: 0.02752 ms
[GPU] create_image_d::malloc_ints: 0.328032 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 3.36448 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.164512 ms
[GPU] create_image: 4.3385 ms
[GPU] sample::copy_uv_H->D: 16.1529 ms
[GPU] sample::copy_uvrot_D->D: 0.206496 ms
[GPU] sample::1st_shift: 0.383808 ms
[GPU] sample::FFT: 20.5408 ms
[GPU] sample::2nd_shift: 0.219648 ms
[GPU] sample::interpolate: 9.49254 ms
[GPU] sample::apply_phase_sampled: 9.67949 ms
[GPU] sample_tot: 59.5672 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31722 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264096 ms
[GPU] reduce_chi2: 6.61619 ms
[GPU] chi2_profile::free_all: 4.42336 ms
[GPU] chi2_profile_tot_gputimer: 89.0794 ms
[CPU] chi2_profile_tot: 89.1051 ms

[GPU] chi2_profile::malloc_fint: 0.223776 ms
[GPU] chi2_profile::copy_observations: 13.9439 ms
[GPU] create_image_d::malloc_image: 0.201728 ms
[GPU] create_image_d::memset: 0.026592 ms
[GPU] create_image_d::malloc_ints: 0.192896 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 3.36538 ms
[GPU] create_image_d::central_pixel: 0.01408 ms
[GPU] create_image_d::free_ints: 0.161888 ms
[GPU] create_image: 4.07459 ms
[GPU] sample::copy_uv_H->D: 9.7207 ms
[GPU] sample::copy_uvrot_D->D: 0.204448 ms
[GPU] sample::1st_shift: 0.383776 ms
[GPU] sample::FFT: 1.10048 ms
[GPU] sample::2nd_shift: 0.218144 ms
[GPU] sample::interpolate: 9.48909 ms
[GPU] sample::apply_phase_sampled: 9.68003 ms
[GPU] sample_tot: 33.6795 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31619 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26032 ms
[GPU] reduce_chi2: 6.61008 ms
[GPU] chi2_profile::free_all: 4.41622 ms
[GPU] chi2_profile_tot_gputimer: 63.0634 ms
[CPU] chi2_profile_tot: 63.0889 ms

[GPU] chi2_profile::malloc_fint: 0.2232 ms
[GPU] chi2_profile::copy_observations: 13.826 ms
[GPU] create_image_d::malloc_image: 0.206784 ms
[GPU] create_image_d::memset: 0.028384 ms
[GPU] create_image_d::malloc_ints: 0.192448 ms
[GPU] create_image_d::copy_ints_H->D: 0.01328 ms
[GPU] create_image_d::sweep: 3.36579 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.163904 ms
[GPU] create_image: 4.0856 ms
[GPU] sample::copy_uv_H->D: 31.6291 ms
[GPU] sample::copy_uvrot_D->D: 0.208608 ms
[GPU] sample::1st_shift: 0.404256 ms
[GPU] sample::FFT: 1.09987 ms
[GPU] sample::2nd_shift: 0.2184 ms
[GPU] sample::interpolate: 9.50461 ms
[GPU] sample::apply_phase_sampled: 9.68218 ms
[GPU] sample_tot: 55.6301 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31747 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267168 ms
[GPU] reduce_chi2: 6.61846 ms
[GPU] chi2_profile::free_all: 4.42314 ms
[GPU] chi2_profile_tot_gputimer: 84.9253 ms
[CPU] chi2_profile_tot: 84.9521 ms
512	1.000000e+06	float64	None	2	1.390308e+00	7.317408e-02	1.000607e-02	6.269826e-02
# |--> timings: [0.06298931408673525, 0.0828605538699776, 0.06272684992291033, 0.07928016991354525, 0.06277880910784006, 0.07839809404686093, 0.06305185309611261, 0.07950793416239321, 0.06280256994068623, 0.08490578480996192, 0.06300424807704985, 0.08007900998927653, 0.06269826297648251, 0.08411868498660624, 0.06283788499422371, 0.08052923087961972, 0.06322950311005116, 0.08922472991980612, 0.06320545310154557, 0.08506792900152504]

[GPU] chi2_profile::malloc_fint: 0.234144 ms
[GPU] chi2_profile::copy_observations: 13.6627 ms
[GPU] create_image_d::malloc_image: 0.209216 ms
[GPU] create_image_d::memset: 0.027744 ms
[GPU] create_image_d::malloc_ints: 0.196288 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.87472 ms
[GPU] create_image_d::central_pixel: 0.012608 ms
[GPU] create_image_d::free_ints: 0.16032 ms
[GPU] create_image: 1.58723 ms
[GPU] sample::copy_uv_H->D: 9.60998 ms
[GPU] sample::copy_uvrot_D->D: 0.205376 ms
[GPU] sample::1st_shift: 0.146272 ms
[GPU] sample::FFT: 1.10234 ms
[GPU] sample::2nd_shift: 0.091552 ms
[GPU] sample::interpolate: 2.65078 ms
[GPU] sample::apply_phase_sampled: 2.87446 ms
[GPU] sample_tot: 19.5592 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61203 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26528 ms
[GPU] reduce_chi2: 1.91197 ms
[GPU] chi2_profile::free_all: 4.41302 ms
[GPU] chi2_profile_tot_gputimer: 41.482 ms
[CPU] chi2_profile_tot: 41.5089 ms

[GPU] chi2_profile::malloc_fint: 0.223648 ms
[GPU] chi2_profile::copy_observations: 13.6119 ms
[GPU] create_image_d::malloc_image: 0.207616 ms
[GPU] create_image_d::memset: 0.028672 ms
[GPU] create_image_d::malloc_ints: 0.193216 ms
[GPU] create_image_d::copy_ints_H->D: 0.012256 ms
[GPU] create_image_d::sweep: 0.874976 ms
[GPU] create_image_d::central_pixel: 0.01408 ms
[GPU] create_image_d::free_ints: 0.160448 ms
[GPU] create_image: 1.59085 ms
[GPU] sample::copy_uv_H->D: 9.41542 ms
[GPU] sample::copy_uvrot_D->D: 0.212128 ms
[GPU] sample::1st_shift: 0.148448 ms
[GPU] sample::FFT: 1.10486 ms
[GPU] sample::2nd_shift: 0.100352 ms
[GPU] sample::interpolate: 2.65024 ms
[GPU] sample::apply_phase_sampled: 2.87315 ms
[GPU] sample_tot: 19.389 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.63587 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262784 ms
[GPU] reduce_chi2: 1.93309 ms
[GPU] chi2_profile::free_all: 4.45155 ms
[GPU] chi2_profile_tot_gputimer: 41.3166 ms
[CPU] chi2_profile_tot: 41.3411 ms

[GPU] chi2_profile::malloc_fint: 0.293536 ms
[GPU] chi2_profile::copy_observations: 29.4971 ms
[GPU] create_image_d::malloc_image: 0.210048 ms
[GPU] create_image_d::memset: 0.02816 ms
[GPU] create_image_d::malloc_ints: 0.194912 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.875008 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.15856 ms
[GPU] create_image: 1.58976 ms
[GPU] sample::copy_uv_H->D: 9.41523 ms
[GPU] sample::copy_uvrot_D->D: 0.203072 ms
[GPU] sample::1st_shift: 0.145408 ms
[GPU] sample::FFT: 1.09683 ms
[GPU] sample::2nd_shift: 0.090784 ms
[GPU] sample::interpolate: 2.65117 ms
[GPU] sample::apply_phase_sampled: 2.87254 ms
[GPU] sample_tot: 19.354 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60909 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267168 ms
[GPU] reduce_chi2: 1.90992 ms
[GPU] chi2_profile::free_all: 4.42198 ms
[GPU] chi2_profile_tot_gputimer: 57.1812 ms
[CPU] chi2_profile_tot: 57.2062 ms

[GPU] chi2_profile::malloc_fint: 0.227232 ms
[GPU] chi2_profile::copy_observations: 13.831 ms
[GPU] create_image_d::malloc_image: 0.206976 ms
[GPU] create_image_d::memset: 0.027456 ms
[GPU] create_image_d::malloc_ints: 0.199456 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 0.874048 ms
[GPU] create_image_d::central_pixel: 0.014176 ms
[GPU] create_image_d::free_ints: 0.168896 ms
[GPU] create_image: 1.60029 ms
[GPU] sample::copy_uv_H->D: 9.43821 ms
[GPU] sample::copy_uvrot_D->D: 0.207744 ms
[GPU] sample::1st_shift: 0.145728 ms
[GPU] sample::FFT: 1.16362 ms
[GPU] sample::2nd_shift: 0.090816 ms
[GPU] sample::interpolate: 2.6504 ms
[GPU] sample::apply_phase_sampled: 2.87498 ms
[GPU] sample_tot: 19.453 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266848 ms
[GPU] reduce_chi2: 1.91587 ms
[GPU] chi2_profile::free_all: 4.41757 ms
[GPU] chi2_profile_tot_gputimer: 41.5618 ms
[CPU] chi2_profile_tot: 41.5871 ms

[GPU] chi2_profile::malloc_fint: 0.227328 ms
[GPU] chi2_profile::copy_observations: 13.7469 ms
[GPU] create_image_d::malloc_image: 0.205312 ms
[GPU] create_image_d::memset: 0.028352 ms
[GPU] create_image_d::malloc_ints: 0.19968 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.873728 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.161792 ms
[GPU] create_image: 1.5913 ms
[GPU] sample::copy_uv_H->D: 9.60899 ms
[GPU] sample::copy_uvrot_D->D: 0.206528 ms
[GPU] sample::1st_shift: 0.167712 ms
[GPU] sample::FFT: 1.08883 ms
[GPU] sample::2nd_shift: 0.092512 ms
[GPU] sample::interpolate: 2.65219 ms
[GPU] sample::apply_phase_sampled: 2.87904 ms
[GPU] sample_tot: 19.5954 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61014 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264 ms
[GPU] reduce_chi2: 1.9095 ms
[GPU] chi2_profile::free_all: 4.49434 ms
[GPU] chi2_profile_tot_gputimer: 41.6766 ms
[CPU] chi2_profile_tot: 41.7011 ms

[GPU] chi2_profile::malloc_fint: 0.340256 ms
[GPU] chi2_profile::copy_observations: 14.0741 ms
[GPU] create_image_d::malloc_image: 17.3538 ms
[GPU] create_image_d::memset: 0.026944 ms
[GPU] create_image_d::malloc_ints: 0.292064 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.875168 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.164544 ms
[GPU] create_image: 18.8358 ms
[GPU] sample::copy_uv_H->D: 8.92086 ms
[GPU] sample::copy_uvrot_D->D: 0.205728 ms
[GPU] sample::1st_shift: 0.145504 ms
[GPU] sample::FFT: 1.09226 ms
[GPU] sample::2nd_shift: 0.092864 ms
[GPU] sample::interpolate: 2.65107 ms
[GPU] sample::apply_phase_sampled: 2.87363 ms
[GPU] sample_tot: 18.8588 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60886 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271488 ms
[GPU] reduce_chi2: 1.91622 ms
[GPU] chi2_profile::free_all: 4.42432 ms
[GPU] chi2_profile_tot_gputimer: 58.5764 ms
[CPU] chi2_profile_tot: 58.6021 ms

[GPU] chi2_profile::malloc_fint: 0.223104 ms
[GPU] chi2_profile::copy_observations: 13.9445 ms
[GPU] create_image_d::malloc_image: 0.202464 ms
[GPU] create_image_d::memset: 0.028032 ms
[GPU] create_image_d::malloc_ints: 0.193408 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.877152 ms
[GPU] create_image_d::central_pixel: 0.022208 ms
[GPU] create_image_d::free_ints: 0.169728 ms
[GPU] create_image: 1.60323 ms
[GPU] sample::copy_uv_H->D: 9.46442 ms
[GPU] sample::copy_uvrot_D->D: 0.206784 ms
[GPU] sample::1st_shift: 0.14672 ms
[GPU] sample::FFT: 1.19786 ms
[GPU] sample::2nd_shift: 0.08944 ms
[GPU] sample::interpolate: 2.65162 ms
[GPU] sample::apply_phase_sampled: 2.87488 ms
[GPU] sample_tot: 19.5155 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.283424 ms
[GPU] reduce_chi2: 1.92803 ms
[GPU] chi2_profile::free_all: 4.4121 ms
[GPU] chi2_profile_tot_gputimer: 41.7393 ms
[CPU] chi2_profile_tot: 41.7638 ms

[GPU] chi2_profile::malloc_fint: 0.222848 ms
[GPU] chi2_profile::copy_observations: 13.6748 ms
[GPU] create_image_d::malloc_image: 0.203296 ms
[GPU] create_image_d::memset: 0.028288 ms
[GPU] create_image_d::malloc_ints: 0.193088 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.87648 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.159328 ms
[GPU] create_image: 1.58246 ms
[GPU] sample::copy_uv_H->D: 9.78656 ms
[GPU] sample::copy_uvrot_D->D: 0.204128 ms
[GPU] sample::1st_shift: 0.146624 ms
[GPU] sample::FFT: 1.12813 ms
[GPU] sample::2nd_shift: 0.0928 ms
[GPU] sample::interpolate: 2.65088 ms
[GPU] sample::apply_phase_sampled: 2.87514 ms
[GPU] sample_tot: 19.7662 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61021 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264928 ms
[GPU] reduce_chi2: 1.90934 ms
[GPU] chi2_profile::free_all: 4.45245 ms
[GPU] chi2_profile_tot_gputimer: 41.7261 ms
[CPU] chi2_profile_tot: 41.7509 ms

[GPU] chi2_profile::malloc_fint: 0.22704 ms
[GPU] chi2_profile::copy_observations: 13.6443 ms
[GPU] create_image_d::malloc_image: 0.96608 ms
[GPU] create_image_d::memset: 0.027744 ms
[GPU] create_image_d::malloc_ints: 0.398144 ms
[GPU] create_image_d::copy_ints_H->D: 0.013568 ms
[GPU] create_image_d::sweep: 0.87632 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 17.7493 ms
[GPU] create_image: 20.1403 ms
[GPU] sample::copy_uv_H->D: 8.7271 ms
[GPU] sample::copy_uvrot_D->D: 0.207936 ms
[GPU] sample::1st_shift: 0.146304 ms
[GPU] sample::FFT: 1.09738 ms
[GPU] sample::2nd_shift: 0.089696 ms
[GPU] sample::interpolate: 2.65197 ms
[GPU] sample::apply_phase_sampled: 2.87306 ms
[GPU] sample_tot: 18.669 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6095 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270176 ms
[GPU] reduce_chi2: 1.91318 ms
[GPU] chi2_profile::free_all: 4.408 ms
[GPU] chi2_profile_tot_gputimer: 59.1133 ms
[CPU] chi2_profile_tot: 59.139 ms

[GPU] chi2_profile::malloc_fint: 0.224608 ms
[GPU] chi2_profile::copy_observations: 12.257 ms
[GPU] create_image_d::malloc_image: 0.204928 ms
[GPU] create_image_d::memset: 0.029632 ms
[GPU] create_image_d::malloc_ints: 0.204608 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.875232 ms
[GPU] create_image_d::central_pixel: 0.014272 ms
[GPU] create_image_d::free_ints: 0.158368 ms
[GPU] create_image: 1.59638 ms
[GPU] sample::copy_uv_H->D: 8.49338 ms
[GPU] sample::copy_uvrot_D->D: 0.212576 ms
[GPU] sample::1st_shift: 0.161472 ms
[GPU] sample::FFT: 1.07046 ms
[GPU] sample::2nd_shift: 0.091008 ms
[GPU] sample::interpolate: 2.65034 ms
[GPU] sample::apply_phase_sampled: 2.87309 ms
[GPU] sample_tot: 18.4138 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61126 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.259808 ms
[GPU] reduce_chi2: 1.90461 ms
[GPU] chi2_profile::free_all: 4.40192 ms
[GPU] chi2_profile_tot_gputimer: 38.9078 ms
[CPU] chi2_profile_tot: 38.945 ms

[GPU] chi2_profile::malloc_fint: 0.218304 ms
[GPU] chi2_profile::copy_observations: 12.2556 ms
[GPU] create_image_d::malloc_image: 0.206464 ms
[GPU] create_image_d::memset: 0.026144 ms
[GPU] create_image_d::malloc_ints: 0.19008 ms
[GPU] create_image_d::copy_ints_H->D: 0.012416 ms
[GPU] create_image_d::sweep: 0.8752 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.158176 ms
[GPU] create_image: 1.58109 ms
[GPU] sample::copy_uv_H->D: 8.50339 ms
[GPU] sample::copy_uvrot_D->D: 0.205024 ms
[GPU] sample::1st_shift: 0.14576 ms
[GPU] sample::FFT: 1.1017 ms
[GPU] sample::2nd_shift: 0.091488 ms
[GPU] sample::interpolate: 2.65082 ms
[GPU] sample::apply_phase_sampled: 2.87456 ms
[GPU] sample_tot: 18.4365 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61123 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.258528 ms
[GPU] reduce_chi2: 1.90314 ms
[GPU] chi2_profile::free_all: 4.41312 ms
[GPU] chi2_profile_tot_gputimer: 38.9289 ms
[CPU] chi2_profile_tot: 38.9521 ms

[GPU] chi2_profile::malloc_fint: 0.220992 ms
[GPU] chi2_profile::copy_observations: 13.7568 ms
[GPU] create_image_d::malloc_image: 0.21488 ms
[GPU] create_image_d::memset: 0.050176 ms
[GPU] create_image_d::malloc_ints: 0.20416 ms
[GPU] create_image_d::copy_ints_H->D: 0.021504 ms
[GPU] create_image_d::sweep: 0.873152 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.214592 ms
[GPU] create_image: 1.68256 ms
[GPU] sample::copy_uv_H->D: 27.0716 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 0.145472 ms
[GPU] sample::FFT: 1.0801 ms
[GPU] sample::2nd_shift: 0.093984 ms
[GPU] sample::interpolate: 2.65066 ms
[GPU] sample::apply_phase_sampled: 2.87478 ms
[GPU] sample_tot: 36.9991 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60973 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271072 ms
[GPU] reduce_chi2: 1.9152 ms
[GPU] chi2_profile::free_all: 4.41488 ms
[GPU] chi2_profile_tot_gputimer: 59.0998 ms
[CPU] chi2_profile_tot: 59.1249 ms

[GPU] chi2_profile::malloc_fint: 0.2176 ms
[GPU] chi2_profile::copy_observations: 12.3831 ms
[GPU] create_image_d::malloc_image: 0.201408 ms
[GPU] create_image_d::memset: 0.025824 ms
[GPU] create_image_d::malloc_ints: 0.193344 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.875488 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.158944 ms
[GPU] create_image: 1.57974 ms
[GPU] sample::copy_uv_H->D: 8.57696 ms
[GPU] sample::copy_uvrot_D->D: 0.207872 ms
[GPU] sample::1st_shift: 0.145568 ms
[GPU] sample::FFT: 1.08045 ms
[GPU] sample::2nd_shift: 0.09056 ms
[GPU] sample::interpolate: 2.6505 ms
[GPU] sample::apply_phase_sampled: 2.87309 ms
[GPU] sample_tot: 18.4876 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60864 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268192 ms
[GPU] reduce_chi2: 1.90976 ms
[GPU] chi2_profile::free_all: 4.40909 ms
[GPU] chi2_profile_tot_gputimer: 39.0982 ms
[CPU] chi2_profile_tot: 39.1231 ms

[GPU] chi2_profile::malloc_fint: 0.221024 ms
[GPU] chi2_profile::copy_observations: 13.6615 ms
[GPU] create_image_d::malloc_image: 0.309408 ms
[GPU] create_image_d::memset: 0.03424 ms
[GPU] create_image_d::malloc_ints: 0.2032 ms
[GPU] create_image_d::copy_ints_H->D: 0.01584 ms
[GPU] create_image_d::sweep: 0.880736 ms
[GPU] create_image_d::central_pixel: 0.014624 ms
[GPU] create_image_d::free_ints: 0.166048 ms
[GPU] create_image: 1.72211 ms
[GPU] sample::copy_uv_H->D: 10.4743 ms
[GPU] sample::copy_uvrot_D->D: 0.208128 ms
[GPU] sample::1st_shift: 0.147936 ms
[GPU] sample::FFT: 1.16528 ms
[GPU] sample::2nd_shift: 0.09936 ms
[GPU] sample::interpolate: 2.65334 ms
[GPU] sample::apply_phase_sampled: 2.87536 ms
[GPU] sample_tot: 20.4978 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61139 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.299072 ms
[GPU] reduce_chi2: 1.94698 ms
[GPU] chi2_profile::free_all: 4.41862 ms
[GPU] chi2_profile_tot_gputimer: 42.5979 ms
[CPU] chi2_profile_tot: 42.624 ms

[GPU] chi2_profile::malloc_fint: 0.228256 ms
[GPU] chi2_profile::copy_observations: 14.5216 ms
[GPU] create_image_d::malloc_image: 0.208928 ms
[GPU] create_image_d::memset: 0.027648 ms
[GPU] create_image_d::malloc_ints: 0.20256 ms
[GPU] create_image_d::copy_ints_H->D: 0.012544 ms
[GPU] create_image_d::sweep: 0.87552 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.15824 ms
[GPU] create_image: 1.60672 ms
[GPU] sample::copy_uv_H->D: 28.6987 ms
[GPU] sample::copy_uvrot_D->D: 0.203296 ms
[GPU] sample::1st_shift: 0.14576 ms
[GPU] sample::FFT: 1.11267 ms
[GPU] sample::2nd_shift: 0.09264 ms
[GPU] sample::interpolate: 2.65222 ms
[GPU] sample::apply_phase_sampled: 2.8833 ms
[GPU] sample_tot: 38.6849 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61898 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.261472 ms
[GPU] reduce_chi2: 1.9145 ms
[GPU] chi2_profile::free_all: 4.43558 ms
[GPU] chi2_profile_tot_gputimer: 61.5056 ms
[CPU] chi2_profile_tot: 61.5311 ms

[GPU] chi2_profile::malloc_fint: 0.225472 ms
[GPU] chi2_profile::copy_observations: 13.7759 ms
[GPU] create_image_d::malloc_image: 0.202272 ms
[GPU] create_image_d::memset: 0.028032 ms
[GPU] create_image_d::malloc_ints: 0.199488 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.876576 ms
[GPU] create_image_d::central_pixel: 0.005664 ms
[GPU] create_image_d::free_ints: 0.160608 ms
[GPU] create_image: 1.59446 ms
[GPU] sample::copy_uv_H->D: 9.72858 ms
[GPU] sample::copy_uvrot_D->D: 0.210944 ms
[GPU] sample::1st_shift: 0.145792 ms
[GPU] sample::FFT: 1.11466 ms
[GPU] sample::2nd_shift: 0.091744 ms
[GPU] sample::interpolate: 2.65213 ms
[GPU] sample::apply_phase_sampled: 2.87347 ms
[GPU] sample_tot: 19.6937 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60957 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265824 ms
[GPU] reduce_chi2: 1.91011 ms
[GPU] chi2_profile::free_all: 4.42477 ms
[GPU] chi2_profile_tot_gputimer: 41.7444 ms
[CPU] chi2_profile_tot: 41.769 ms

[GPU] chi2_profile::malloc_fint: 0.221408 ms
[GPU] chi2_profile::copy_observations: 13.638 ms
[GPU] create_image_d::malloc_image: 0.205408 ms
[GPU] create_image_d::memset: 0.028544 ms
[GPU] create_image_d::malloc_ints: 0.197632 ms
[GPU] create_image_d::copy_ints_H->D: 0.01344 ms
[GPU] create_image_d::sweep: 0.874144 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.160256 ms
[GPU] create_image: 1.58813 ms
[GPU] sample::copy_uv_H->D: 9.60336 ms
[GPU] sample::copy_uvrot_D->D: 0.208448 ms
[GPU] sample::1st_shift: 0.145472 ms
[GPU] sample::FFT: 1.09302 ms
[GPU] sample::2nd_shift: 0.090752 ms
[GPU] sample::interpolate: 2.65222 ms
[GPU] sample::apply_phase_sampled: 2.87325 ms
[GPU] sample_tot: 19.5445 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60934 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.294528 ms
[GPU] reduce_chi2: 1.93888 ms
[GPU] chi2_profile::free_all: 4.41955 ms
[GPU] chi2_profile_tot_gputimer: 41.4661 ms
[CPU] chi2_profile_tot: 41.4908 ms

[GPU] chi2_profile::malloc_fint: 0.2224 ms
[GPU] chi2_profile::copy_observations: 13.6269 ms
[GPU] create_image_d::malloc_image: 0.207328 ms
[GPU] create_image_d::memset: 0.0272 ms
[GPU] create_image_d::malloc_ints: 0.202848 ms
[GPU] create_image_d::copy_ints_H->D: 0.012384 ms
[GPU] create_image_d::sweep: 0.875456 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.16352 ms
[GPU] create_image: 1.60362 ms
[GPU] sample::copy_uv_H->D: 31.2777 ms
[GPU] sample::copy_uvrot_D->D: 0.209184 ms
[GPU] sample::1st_shift: 0.14608 ms
[GPU] sample::FFT: 1.12035 ms
[GPU] sample::2nd_shift: 0.093728 ms
[GPU] sample::interpolate: 2.65034 ms
[GPU] sample::apply_phase_sampled: 2.87318 ms
[GPU] sample_tot: 41.2509 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61014 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.274592 ms
[GPU] reduce_chi2: 1.91952 ms
[GPU] chi2_profile::free_all: 4.43341 ms
[GPU] chi2_profile_tot_gputimer: 63.1824 ms
[CPU] chi2_profile_tot: 63.2081 ms

[GPU] chi2_profile::malloc_fint: 0.224128 ms
[GPU] chi2_profile::copy_observations: 13.8675 ms
[GPU] create_image_d::malloc_image: 0.202336 ms
[GPU] create_image_d::memset: 0.027168 ms
[GPU] create_image_d::malloc_ints: 0.200352 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.876128 ms
[GPU] create_image_d::central_pixel: 0.013952 ms
[GPU] create_image_d::free_ints: 0.158944 ms
[GPU] create_image: 1.58886 ms
[GPU] sample::copy_uv_H->D: 9.59869 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 0.147712 ms
[GPU] sample::FFT: 1.09898 ms
[GPU] sample::2nd_shift: 0.092864 ms
[GPU] sample::interpolate: 2.6503 ms
[GPU] sample::apply_phase_sampled: 2.87302 ms
[GPU] sample_tot: 19.5468 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60838 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.2664 ms
[GPU] reduce_chi2: 1.90899 ms
[GPU] chi2_profile::free_all: 4.41453 ms
[GPU] chi2_profile_tot_gputimer: 41.6649 ms
[CPU] chi2_profile_tot: 41.6901 ms

[GPU] chi2_profile::malloc_fint: 0.22272 ms
[GPU] chi2_profile::copy_observations: 13.6365 ms
[GPU] create_image_d::malloc_image: 0.203584 ms
[GPU] create_image_d::memset: 0.027744 ms
[GPU] create_image_d::malloc_ints: 0.193984 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 0.875808 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.161984 ms
[GPU] create_image: 1.5871 ms
[GPU] sample::copy_uv_H->D: 9.58 ms
[GPU] sample::copy_uvrot_D->D: 0.207616 ms
[GPU] sample::1st_shift: 0.14656 ms
[GPU] sample::FFT: 1.08205 ms
[GPU] sample::2nd_shift: 0.093312 ms
[GPU] sample::interpolate: 2.65114 ms
[GPU] sample::apply_phase_sampled: 2.87299 ms
[GPU] sample_tot: 19.5108 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60922 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268256 ms
[GPU] reduce_chi2: 1.9128 ms
[GPU] chi2_profile::free_all: 4.41251 ms
[GPU] chi2_profile_tot_gputimer: 41.3958 ms
[CPU] chi2_profile_tot: 41.4209 ms
512	1.000000e+06	float64	None	4	8.952464e-01	4.711823e-02	8.828057e-03	3.905198e-02
# |--> timings: [0.04161290102638304, 0.04145690007135272, 0.05731430999003351, 0.04170010588131845, 0.04183700308203697, 0.058713525999337435, 0.04188117501325905, 0.04186301212757826, 0.059270759113132954, 0.039051976054906845, 0.03905844106338918, 0.05922995810396969, 0.03924363316036761, 0.042765981052070856, 0.061694274889305234, 0.04188395291566849, 0.04160621389746666, 0.06333556515164673, 0.04180443403311074, 0.041535162134096026]

[GPU] chi2_profile::malloc_fint: 0.250112 ms
[GPU] chi2_profile::copy_observations: 13.5993 ms
[GPU] create_image_d::malloc_image: 0.209728 ms
[GPU] create_image_d::memset: 0.028704 ms
[GPU] create_image_d::malloc_ints: 0.19536 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.875712 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.18 ms
[GPU] create_image: 1.61472 ms
[GPU] sample::copy_uv_H->D: 27.3069 ms
[GPU] sample::copy_uvrot_D->D: 0.208544 ms
[GPU] sample::1st_shift: 0.146336 ms
[GPU] sample::FFT: 1.11453 ms
[GPU] sample::2nd_shift: 0.093248 ms
[GPU] sample::interpolate: 2.65126 ms
[GPU] sample::apply_phase_sampled: 2.87309 ms
[GPU] sample_tot: 37.2897 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60925 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263552 ms
[GPU] reduce_chi2: 1.90691 ms
[GPU] chi2_profile::free_all: 4.41821 ms
[GPU] chi2_profile_tot_gputimer: 59.1971 ms
[CPU] chi2_profile_tot: 59.2251 ms

[GPU] chi2_profile::malloc_fint: 0.224064 ms
[GPU] chi2_profile::copy_observations: 13.8052 ms
[GPU] create_image_d::malloc_image: 0.202432 ms
[GPU] create_image_d::memset: 0.028416 ms
[GPU] create_image_d::malloc_ints: 0.194336 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.87536 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.161184 ms
[GPU] create_image: 1.59366 ms
[GPU] sample::copy_uv_H->D: 9.48915 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 0.147136 ms
[GPU] sample::FFT: 1.14026 ms
[GPU] sample::2nd_shift: 0.091392 ms
[GPU] sample::interpolate: 2.65005 ms
[GPU] sample::apply_phase_sampled: 2.87299 ms
[GPU] sample_tot: 19.4697 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61206 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.258208 ms
[GPU] reduce_chi2: 1.90486 ms
[GPU] chi2_profile::free_all: 4.41242 ms
[GPU] chi2_profile_tot_gputimer: 41.5266 ms
[CPU] chi2_profile_tot: 41.5521 ms

[GPU] chi2_profile::malloc_fint: 0.233024 ms
[GPU] chi2_profile::copy_observations: 13.7069 ms
[GPU] create_image_d::malloc_image: 0.203264 ms
[GPU] create_image_d::memset: 0.027104 ms
[GPU] create_image_d::malloc_ints: 0.193792 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 0.873888 ms
[GPU] create_image_d::central_pixel: 0.012704 ms
[GPU] create_image_d::free_ints: 0.162816 ms
[GPU] create_image: 1.57859 ms
[GPU] sample::copy_uv_H->D: 9.61312 ms
[GPU] sample::copy_uvrot_D->D: 0.205216 ms
[GPU] sample::1st_shift: 0.14592 ms
[GPU] sample::FFT: 1.09472 ms
[GPU] sample::2nd_shift: 0.092576 ms
[GPU] sample::interpolate: 2.65088 ms
[GPU] sample::apply_phase_sampled: 2.87363 ms
[GPU] sample_tot: 19.5496 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61123 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.47136 ms
[GPU] reduce_chi2: 2.11789 ms
[GPU] chi2_profile::free_all: 4.40522 ms
[GPU] chi2_profile_tot_gputimer: 41.7071 ms
[CPU] chi2_profile_tot: 41.733 ms

[GPU] chi2_profile::malloc_fint: 0.22688 ms
[GPU] chi2_profile::copy_observations: 13.5815 ms
[GPU] create_image_d::malloc_image: 0.206016 ms
[GPU] create_image_d::memset: 0.028672 ms
[GPU] create_image_d::malloc_ints: 0.194112 ms
[GPU] create_image_d::copy_ints_H->D: 0.013536 ms
[GPU] create_image_d::sweep: 0.88416 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.168576 ms
[GPU] create_image: 1.61427 ms
[GPU] sample::copy_uv_H->D: 15.5922 ms
[GPU] sample::copy_uvrot_D->D: 0.217984 ms
[GPU] sample::1st_shift: 0.148128 ms
[GPU] sample::FFT: 20.2403 ms
[GPU] sample::2nd_shift: 0.090112 ms
[GPU] sample::interpolate: 2.65408 ms
[GPU] sample::apply_phase_sampled: 2.87488 ms
[GPU] sample_tot: 44.713 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60902 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.279328 ms
[GPU] reduce_chi2: 1.92221 ms
[GPU] chi2_profile::free_all: 4.42746 ms
[GPU] chi2_profile_tot_gputimer: 66.6178 ms
[CPU] chi2_profile_tot: 66.643 ms

[GPU] chi2_profile::malloc_fint: 0.226432 ms
[GPU] chi2_profile::copy_observations: 13.7996 ms
[GPU] create_image_d::malloc_image: 0.203392 ms
[GPU] create_image_d::memset: 0.03232 ms
[GPU] create_image_d::malloc_ints: 0.196928 ms
[GPU] create_image_d::copy_ints_H->D: 0.013376 ms
[GPU] create_image_d::sweep: 0.8744 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.170944 ms
[GPU] create_image: 1.59885 ms
[GPU] sample::copy_uv_H->D: 9.42374 ms
[GPU] sample::copy_uvrot_D->D: 0.204608 ms
[GPU] sample::1st_shift: 0.146592 ms
[GPU] sample::FFT: 1.09616 ms
[GPU] sample::2nd_shift: 0.092768 ms
[GPU] sample::interpolate: 2.65363 ms
[GPU] sample::apply_phase_sampled: 2.87629 ms
[GPU] sample_tot: 19.378 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60902 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267264 ms
[GPU] reduce_chi2: 1.9105 ms
[GPU] chi2_profile::free_all: 4.41283 ms
[GPU] chi2_profile_tot_gputimer: 41.4386 ms
[CPU] chi2_profile_tot: 41.4629 ms

[GPU] chi2_profile::malloc_fint: 0.219936 ms
[GPU] chi2_profile::copy_observations: 14.0791 ms
[GPU] create_image_d::malloc_image: 0.204256 ms
[GPU] create_image_d::memset: 0.02688 ms
[GPU] create_image_d::malloc_ints: 0.201216 ms
[GPU] create_image_d::copy_ints_H->D: 0.013312 ms
[GPU] create_image_d::sweep: 0.878528 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.160928 ms
[GPU] create_image: 1.59696 ms
[GPU] sample::copy_uv_H->D: 9.56262 ms
[GPU] sample::copy_uvrot_D->D: 0.206336 ms
[GPU] sample::1st_shift: 0.145376 ms
[GPU] sample::FFT: 1.09818 ms
[GPU] sample::2nd_shift: 0.092576 ms
[GPU] sample::interpolate: 2.6551 ms
[GPU] sample::apply_phase_sampled: 2.87459 ms
[GPU] sample_tot: 19.5128 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6119 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268288 ms
[GPU] reduce_chi2: 1.9151 ms
[GPU] chi2_profile::free_all: 4.41626 ms
[GPU] chi2_profile_tot_gputimer: 41.8544 ms
[CPU] chi2_profile_tot: 41.8792 ms

[GPU] chi2_profile::malloc_fint: 0.219456 ms
[GPU] chi2_profile::copy_observations: 13.5714 ms
[GPU] create_image_d::malloc_image: 0.215808 ms
[GPU] create_image_d::memset: 0.027552 ms
[GPU] create_image_d::malloc_ints: 0.195712 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 0.875744 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.160576 ms
[GPU] create_image: 1.6016 ms
[GPU] sample::copy_uv_H->D: 33.0745 ms
[GPU] sample::copy_uvrot_D->D: 0.207584 ms
[GPU] sample::1st_shift: 0.1472 ms
[GPU] sample::FFT: 1.11392 ms
[GPU] sample::2nd_shift: 0.091936 ms
[GPU] sample::interpolate: 2.65398 ms
[GPU] sample::apply_phase_sampled: 2.87562 ms
[GPU] sample_tot: 43.1062 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61011 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271616 ms
[GPU] reduce_chi2: 1.91661 ms
[GPU] chi2_profile::free_all: 4.43162 ms
[GPU] chi2_profile_tot_gputimer: 64.9623 ms
[CPU] chi2_profile_tot: 64.9879 ms

[GPU] chi2_profile::malloc_fint: 0.220512 ms
[GPU] chi2_profile::copy_observations: 13.6454 ms
[GPU] create_image_d::malloc_image: 0.202464 ms
[GPU] create_image_d::memset: 0.028768 ms
[GPU] create_image_d::malloc_ints: 0.19824 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 0.874208 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.163136 ms
[GPU] create_image: 1.58998 ms
[GPU] sample::copy_uv_H->D: 9.57107 ms
[GPU] sample::copy_uvrot_D->D: 0.20464 ms
[GPU] sample::1st_shift: 0.144672 ms
[GPU] sample::FFT: 1.10307 ms
[GPU] sample::2nd_shift: 0.094016 ms
[GPU] sample::interpolate: 2.6561 ms
[GPU] sample::apply_phase_sampled: 2.87427 ms
[GPU] sample_tot: 19.521 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60845 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266784 ms
[GPU] reduce_chi2: 1.90998 ms
[GPU] chi2_profile::free_all: 4.4136 ms
[GPU] chi2_profile_tot_gputimer: 41.4183 ms
[CPU] chi2_profile_tot: 41.4441 ms

[GPU] chi2_profile::malloc_fint: 0.21616 ms
[GPU] chi2_profile::copy_observations: 13.8028 ms
[GPU] create_image_d::malloc_image: 0.204096 ms
[GPU] create_image_d::memset: 0.027968 ms
[GPU] create_image_d::malloc_ints: 0.197856 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.876576 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.159392 ms
[GPU] create_image: 1.58944 ms
[GPU] sample::copy_uv_H->D: 9.5879 ms
[GPU] sample::copy_uvrot_D->D: 0.207584 ms
[GPU] sample::1st_shift: 0.144928 ms
[GPU] sample::FFT: 1.0969 ms
[GPU] sample::2nd_shift: 0.091744 ms
[GPU] sample::interpolate: 2.65418 ms
[GPU] sample::apply_phase_sampled: 2.87533 ms
[GPU] sample_tot: 19.5337 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61347 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269568 ms
[GPU] reduce_chi2: 1.9177 ms
[GPU] chi2_profile::free_all: 4.40742 ms
[GPU] chi2_profile_tot_gputimer: 41.5845 ms
[CPU] chi2_profile_tot: 41.609 ms

[GPU] chi2_profile::malloc_fint: 0.228 ms
[GPU] chi2_profile::copy_observations: 13.5188 ms
[GPU] create_image_d::malloc_image: 0.20704 ms
[GPU] create_image_d::memset: 0.027776 ms
[GPU] create_image_d::malloc_ints: 0.204384 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.87424 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.15904 ms
[GPU] create_image: 1.60685 ms
[GPU] sample::copy_uv_H->D: 27.2398 ms
[GPU] sample::copy_uvrot_D->D: 0.20864 ms
[GPU] sample::1st_shift: 0.145312 ms
[GPU] sample::FFT: 1.12899 ms
[GPU] sample::2nd_shift: 0.09152 ms
[GPU] sample::interpolate: 2.65274 ms
[GPU] sample::apply_phase_sampled: 2.87373 ms
[GPU] sample_tot: 37.2222 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61098 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.259904 ms
[GPU] reduce_chi2: 1.90506 ms
[GPU] chi2_profile::free_all: 4.41174 ms
[GPU] chi2_profile_tot_gputimer: 59.006 ms
[CPU] chi2_profile_tot: 59.032 ms

[GPU] chi2_profile::malloc_fint: 0.228256 ms
[GPU] chi2_profile::copy_observations: 13.7657 ms
[GPU] create_image_d::malloc_image: 0.204416 ms
[GPU] create_image_d::memset: 0.026304 ms
[GPU] create_image_d::malloc_ints: 0.198624 ms
[GPU] create_image_d::copy_ints_H->D: 0.013472 ms
[GPU] create_image_d::sweep: 0.87504 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.161856 ms
[GPU] create_image: 1.58755 ms
[GPU] sample::copy_uv_H->D: 9.48301 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 0.145088 ms
[GPU] sample::FFT: 1.08806 ms
[GPU] sample::2nd_shift: 0.094208 ms
[GPU] sample::interpolate: 2.65373 ms
[GPU] sample::apply_phase_sampled: 2.87443 ms
[GPU] sample_tot: 19.4215 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262048 ms
[GPU] reduce_chi2: 1.90595 ms
[GPU] chi2_profile::free_all: 4.4145 ms
[GPU] chi2_profile_tot_gputimer: 41.4357 ms
[CPU] chi2_profile_tot: 41.4631 ms

[GPU] chi2_profile::malloc_fint: 0.218688 ms
[GPU] chi2_profile::copy_observations: 13.8062 ms
[GPU] create_image_d::malloc_image: 0.20208 ms
[GPU] create_image_d::memset: 0.025152 ms
[GPU] create_image_d::malloc_ints: 0.20176 ms
[GPU] create_image_d::copy_ints_H->D: 0.013088 ms
[GPU] create_image_d::sweep: 0.87488 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.16688 ms
[GPU] create_image: 1.59354 ms
[GPU] sample::copy_uv_H->D: 9.45958 ms
[GPU] sample::copy_uvrot_D->D: 0.209792 ms
[GPU] sample::1st_shift: 0.145792 ms
[GPU] sample::FFT: 1.08918 ms
[GPU] sample::2nd_shift: 0.092416 ms
[GPU] sample::interpolate: 2.65478 ms
[GPU] sample::apply_phase_sampled: 2.87462 ms
[GPU] sample_tot: 19.412 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61123 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264576 ms
[GPU] reduce_chi2: 1.91098 ms
[GPU] chi2_profile::free_all: 4.41587 ms
[GPU] chi2_profile_tot_gputimer: 41.472 ms
[CPU] chi2_profile_tot: 41.497 ms

[GPU] chi2_profile::malloc_fint: 0.222304 ms
[GPU] chi2_profile::copy_observations: 13.7068 ms
[GPU] create_image_d::malloc_image: 0.215296 ms
[GPU] create_image_d::memset: 0.026496 ms
[GPU] create_image_d::malloc_ints: 0.195712 ms
[GPU] create_image_d::copy_ints_H->D: 0.012544 ms
[GPU] create_image_d::sweep: 0.875392 ms
[GPU] create_image_d::central_pixel: 0.01248 ms
[GPU] create_image_d::free_ints: 0.161376 ms
[GPU] create_image: 1.60042 ms
[GPU] sample::copy_uv_H->D: 27.8088 ms
[GPU] sample::copy_uvrot_D->D: 0.206688 ms
[GPU] sample::1st_shift: 0.145856 ms
[GPU] sample::FFT: 1.09254 ms
[GPU] sample::2nd_shift: 0.093504 ms
[GPU] sample::interpolate: 2.65638 ms
[GPU] sample::apply_phase_sampled: 2.87501 ms
[GPU] sample_tot: 37.777 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60957 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270432 ms
[GPU] reduce_chi2: 1.92128 ms
[GPU] chi2_profile::free_all: 4.42915 ms
[GPU] chi2_profile_tot_gputimer: 59.7684 ms
[CPU] chi2_profile_tot: 59.797 ms

[GPU] chi2_profile::malloc_fint: 0.23392 ms
[GPU] chi2_profile::copy_observations: 13.6195 ms
[GPU] create_image_d::malloc_image: 0.203264 ms
[GPU] create_image_d::memset: 0.028256 ms
[GPU] create_image_d::malloc_ints: 0.19568 ms
[GPU] create_image_d::copy_ints_H->D: 0.013056 ms
[GPU] create_image_d::sweep: 0.875936 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.161952 ms
[GPU] create_image: 1.5903 ms
[GPU] sample::copy_uv_H->D: 9.54848 ms
[GPU] sample::copy_uvrot_D->D: 0.204992 ms
[GPU] sample::1st_shift: 0.14496 ms
[GPU] sample::FFT: 1.09197 ms
[GPU] sample::2nd_shift: 0.097152 ms
[GPU] sample::interpolate: 2.65475 ms
[GPU] sample::apply_phase_sampled: 2.87552 ms
[GPU] sample_tot: 19.4986 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61037 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.2672 ms
[GPU] reduce_chi2: 1.91117 ms
[GPU] chi2_profile::free_all: 4.41421 ms
[GPU] chi2_profile_tot_gputimer: 41.3846 ms
[CPU] chi2_profile_tot: 41.41 ms

[GPU] chi2_profile::malloc_fint: 0.22144 ms
[GPU] chi2_profile::copy_observations: 14.0616 ms
[GPU] create_image_d::malloc_image: 0.205056 ms
[GPU] create_image_d::memset: 0.027488 ms
[GPU] create_image_d::malloc_ints: 0.198464 ms
[GPU] create_image_d::copy_ints_H->D: 0.012352 ms
[GPU] create_image_d::sweep: 0.875456 ms
[GPU] create_image_d::central_pixel: 0.01392 ms
[GPU] create_image_d::free_ints: 0.160704 ms
[GPU] create_image: 1.59789 ms
[GPU] sample::copy_uv_H->D: 9.45264 ms
[GPU] sample::copy_uvrot_D->D: 0.20912 ms
[GPU] sample::1st_shift: 0.145888 ms
[GPU] sample::FFT: 1.11827 ms
[GPU] sample::2nd_shift: 0.099616 ms
[GPU] sample::interpolate: 2.65373 ms
[GPU] sample::apply_phase_sampled: 2.8735 ms
[GPU] sample_tot: 19.4292 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61126 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268576 ms
[GPU] reduce_chi2: 1.91421 ms
[GPU] chi2_profile::free_all: 4.41456 ms
[GPU] chi2_profile_tot_gputimer: 41.7546 ms
[CPU] chi2_profile_tot: 41.78 ms

[GPU] chi2_profile::malloc_fint: 0.223584 ms
[GPU] chi2_profile::copy_observations: 13.8433 ms
[GPU] create_image_d::malloc_image: 0.213024 ms
[GPU] create_image_d::memset: 0.02736 ms
[GPU] create_image_d::malloc_ints: 0.198016 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.873728 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.169824 ms
[GPU] create_image: 1.60003 ms
[GPU] sample::copy_uv_H->D: 27.2531 ms
[GPU] sample::copy_uvrot_D->D: 0.208768 ms
[GPU] sample::1st_shift: 0.144992 ms
[GPU] sample::FFT: 1.0753 ms
[GPU] sample::2nd_shift: 0.09008 ms
[GPU] sample::interpolate: 2.65418 ms
[GPU] sample::apply_phase_sampled: 2.87382 ms
[GPU] sample_tot: 37.1954 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60966 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272992 ms
[GPU] reduce_chi2: 1.91731 ms
[GPU] chi2_profile::free_all: 4.42931 ms
[GPU] chi2_profile_tot_gputimer: 59.3221 ms
[CPU] chi2_profile_tot: 59.3469 ms

[GPU] chi2_profile::malloc_fint: 0.21936 ms
[GPU] chi2_profile::copy_observations: 13.9383 ms
[GPU] create_image_d::malloc_image: 0.20176 ms
[GPU] create_image_d::memset: 0.026944 ms
[GPU] create_image_d::malloc_ints: 0.194592 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.877728 ms
[GPU] create_image_d::central_pixel: 0.019904 ms
[GPU] create_image_d::free_ints: 0.157824 ms
[GPU] create_image: 1.59178 ms
[GPU] sample::copy_uv_H->D: 9.68122 ms
[GPU] sample::copy_uvrot_D->D: 0.209824 ms
[GPU] sample::1st_shift: 0.144512 ms
[GPU] sample::FFT: 1.07978 ms
[GPU] sample::2nd_shift: 0.094752 ms
[GPU] sample::interpolate: 2.6559 ms
[GPU] sample::apply_phase_sampled: 2.87331 ms
[GPU] sample_tot: 19.6161 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6105 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263616 ms
[GPU] reduce_chi2: 1.90957 ms
[GPU] chi2_profile::free_all: 4.41331 ms
[GPU] chi2_profile_tot_gputimer: 41.8029 ms
[CPU] chi2_profile_tot: 41.8282 ms

[GPU] chi2_profile::malloc_fint: 0.219648 ms
[GPU] chi2_profile::copy_observations: 14.0858 ms
[GPU] create_image_d::malloc_image: 0.2008 ms
[GPU] create_image_d::memset: 0.028832 ms
[GPU] create_image_d::malloc_ints: 0.194272 ms
[GPU] create_image_d::copy_ints_H->D: 0.013312 ms
[GPU] create_image_d::sweep: 0.874816 ms
[GPU] create_image_d::central_pixel: 0.011392 ms
[GPU] create_image_d::free_ints: 0.170304 ms
[GPU] create_image: 1.59773 ms
[GPU] sample::copy_uv_H->D: 9.69114 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 0.146688 ms
[GPU] sample::FFT: 1.09357 ms
[GPU] sample::2nd_shift: 0.090848 ms
[GPU] sample::interpolate: 2.65619 ms
[GPU] sample::apply_phase_sampled: 2.8751 ms
[GPU] sample_tot: 19.6402 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6095 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265504 ms
[GPU] reduce_chi2: 1.90768 ms
[GPU] chi2_profile::free_all: 4.4168 ms
[GPU] chi2_profile_tot_gputimer: 41.9795 ms
[CPU] chi2_profile_tot: 42.0029 ms

[GPU] chi2_profile::malloc_fint: 0.220352 ms
[GPU] chi2_profile::copy_observations: 13.642 ms
[GPU] create_image_d::malloc_image: 0.202528 ms
[GPU] create_image_d::memset: 0.02688 ms
[GPU] create_image_d::malloc_ints: 0.194912 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.876032 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 0.1616 ms
[GPU] create_image: 1.58656 ms
[GPU] sample::copy_uv_H->D: 28.1412 ms
[GPU] sample::copy_uvrot_D->D: 0.207776 ms
[GPU] sample::1st_shift: 0.145376 ms
[GPU] sample::FFT: 1.08979 ms
[GPU] sample::2nd_shift: 0.090976 ms
[GPU] sample::interpolate: 2.65402 ms
[GPU] sample::apply_phase_sampled: 2.87562 ms
[GPU] sample_tot: 38.0971 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61651 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266624 ms
[GPU] reduce_chi2: 1.91702 ms
[GPU] chi2_profile::free_all: 4.43258 ms
[GPU] chi2_profile_tot_gputimer: 60.01 ms
[CPU] chi2_profile_tot: 60.035 ms

[GPU] chi2_profile::malloc_fint: 0.219136 ms
[GPU] chi2_profile::copy_observations: 13.6532 ms
[GPU] create_image_d::malloc_image: 0.20272 ms
[GPU] create_image_d::memset: 0.02832 ms
[GPU] create_image_d::malloc_ints: 0.19456 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.87552 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.165664 ms
[GPU] create_image: 1.59258 ms
[GPU] sample::copy_uv_H->D: 9.60192 ms
[GPU] sample::copy_uvrot_D->D: 0.204704 ms
[GPU] sample::1st_shift: 0.147392 ms
[GPU] sample::FFT: 1.12064 ms
[GPU] sample::2nd_shift: 0.098176 ms
[GPU] sample::interpolate: 2.65418 ms
[GPU] sample::apply_phase_sampled: 2.87613 ms
[GPU] sample_tot: 19.5778 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61219 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.260576 ms
[GPU] reduce_chi2: 1.90669 ms
[GPU] chi2_profile::free_all: 4.41994 ms
[GPU] chi2_profile_tot_gputimer: 41.4831 ms
[CPU] chi2_profile_tot: 41.508 ms
512	1.000000e+06	float64	None	8	9.132709e-01	4.806689e-02	9.453312e-03	4.154065e-02
# |--> timings: [0.05932286102324724, 0.041666013887152076, 0.04186049895361066, 0.06675792997702956, 0.04159647598862648, 0.04199586692266166, 0.0651053311303258, 0.041559652192518115, 0.04173869104124606, 0.05914365593343973, 0.041582606034353375, 0.04160723788663745, 0.059914987068623304, 0.041540652979165316, 0.04189580283127725, 0.05946207093074918, 0.04194273101165891, 0.042129239067435265, 0.06014982401393354, 0.0416216088924557]

[GPU] chi2_profile::malloc_fint: 0.249408 ms
[GPU] chi2_profile::copy_observations: 13.8052 ms
[GPU] create_image_d::malloc_image: 0.205568 ms
[GPU] create_image_d::memset: 0.027104 ms
[GPU] create_image_d::malloc_ints: 0.196928 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.246976 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.164192 ms
[GPU] create_image: 0.95616 ms
[GPU] sample::copy_uv_H->D: 9.57498 ms
[GPU] sample::copy_uvrot_D->D: 0.208864 ms
[GPU] sample::1st_shift: 0.094752 ms
[GPU] sample::FFT: 1.0992 ms
[GPU] sample::2nd_shift: 0.0624 ms
[GPU] sample::interpolate: 0.9672 ms
[GPU] sample::apply_phase_sampled: 0.772384 ms
[GPU] sample_tot: 15.6598 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.397952 ms
[GPU] reduce_chi2: 0.932704 ms
[GPU] chi2_profile::free_all: 4.4153 ms
[GPU] chi2_profile_tot_gputimer: 36.1305 ms
[CPU] chi2_profile_tot: 36.1578 ms

[GPU] chi2_profile::malloc_fint: 0.21824 ms
[GPU] chi2_profile::copy_observations: 13.7212 ms
[GPU] create_image_d::malloc_image: 0.206912 ms
[GPU] create_image_d::memset: 0.028256 ms
[GPU] create_image_d::malloc_ints: 0.191776 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 0.24912 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.159328 ms
[GPU] create_image: 0.95904 ms
[GPU] sample::copy_uv_H->D: 9.99661 ms
[GPU] sample::copy_uvrot_D->D: 0.205024 ms
[GPU] sample::1st_shift: 0.0944 ms
[GPU] sample::FFT: 4.17133 ms
[GPU] sample::2nd_shift: 0.063136 ms
[GPU] sample::interpolate: 0.966528 ms
[GPU] sample::apply_phase_sampled: 0.770656 ms
[GPU] sample_tot: 37.3321 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.379552 ms
[GPU] reduce_chi2: 0.917536 ms
[GPU] chi2_profile::free_all: 4.42186 ms
[GPU] chi2_profile_tot_gputimer: 57.6819 ms
[CPU] chi2_profile_tot: 57.7111 ms

[GPU] chi2_profile::malloc_fint: 0.232224 ms
[GPU] chi2_profile::copy_observations: 13.7348 ms
[GPU] create_image_d::malloc_image: 0.2024 ms
[GPU] create_image_d::memset: 0.027136 ms
[GPU] create_image_d::malloc_ints: 0.202464 ms
[GPU] create_image_d::copy_ints_H->D: 0.013888 ms
[GPU] create_image_d::sweep: 0.248416 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.16688 ms
[GPU] create_image: 0.965248 ms
[GPU] sample::copy_uv_H->D: 9.48048 ms
[GPU] sample::copy_uvrot_D->D: 0.207712 ms
[GPU] sample::1st_shift: 0.097312 ms
[GPU] sample::FFT: 1.1016 ms
[GPU] sample::2nd_shift: 0.064896 ms
[GPU] sample::interpolate: 0.965888 ms
[GPU] sample::apply_phase_sampled: 0.770784 ms
[GPU] sample_tot: 15.5723 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500992 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.3848 ms
[GPU] reduce_chi2: 0.920704 ms
[GPU] chi2_profile::free_all: 4.41174 ms
[GPU] chi2_profile_tot_gputimer: 35.9508 ms
[CPU] chi2_profile_tot: 35.975 ms

[GPU] chi2_profile::malloc_fint: 0.220064 ms
[GPU] chi2_profile::copy_observations: 13.7975 ms
[GPU] create_image_d::malloc_image: 0.20176 ms
[GPU] create_image_d::memset: 0.027264 ms
[GPU] create_image_d::malloc_ints: 0.193376 ms
[GPU] create_image_d::copy_ints_H->D: 0.013248 ms
[GPU] create_image_d::sweep: 0.248608 ms
[GPU] create_image_d::central_pixel: 0.013984 ms
[GPU] create_image_d::free_ints: 0.159872 ms
[GPU] create_image: 0.956992 ms
[GPU] sample::copy_uv_H->D: 9.70944 ms
[GPU] sample::copy_uvrot_D->D: 0.205184 ms
[GPU] sample::1st_shift: 0.093536 ms
[GPU] sample::FFT: 1.09008 ms
[GPU] sample::2nd_shift: 0.06176 ms
[GPU] sample::interpolate: 0.966272 ms
[GPU] sample::apply_phase_sampled: 0.77136 ms
[GPU] sample_tot: 15.7767 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.389152 ms
[GPU] reduce_chi2: 0.923232 ms
[GPU] chi2_profile::free_all: 4.41194 ms
[GPU] chi2_profile_tot_gputimer: 36.2016 ms
[CPU] chi2_profile_tot: 36.226 ms

[GPU] chi2_profile::malloc_fint: 0.222208 ms
[GPU] chi2_profile::copy_observations: 13.6249 ms
[GPU] create_image_d::malloc_image: 0.201024 ms
[GPU] create_image_d::memset: 0.027776 ms
[GPU] create_image_d::malloc_ints: 0.192736 ms
[GPU] create_image_d::copy_ints_H->D: 0.019136 ms
[GPU] create_image_d::sweep: 0.2488 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.157856 ms
[GPU] create_image: 0.958016 ms
[GPU] sample::copy_uv_H->D: 9.60733 ms
[GPU] sample::copy_uvrot_D->D: 0.205888 ms
[GPU] sample::1st_shift: 0.09552 ms
[GPU] sample::FFT: 1.09965 ms
[GPU] sample::2nd_shift: 0.063264 ms
[GPU] sample::interpolate: 0.967424 ms
[GPU] sample::apply_phase_sampled: 0.771936 ms
[GPU] sample_tot: 15.765 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.499904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.397664 ms
[GPU] reduce_chi2: 0.93024 ms
[GPU] chi2_profile::free_all: 4.4233 ms
[GPU] chi2_profile_tot_gputimer: 36.0358 ms
[CPU] chi2_profile_tot: 36.061 ms

[GPU] chi2_profile::malloc_fint: 0.300192 ms
[GPU] chi2_profile::copy_observations: 13.7791 ms
[GPU] create_image_d::malloc_image: 17.4615 ms
[GPU] create_image_d::memset: 0.028928 ms
[GPU] create_image_d::malloc_ints: 0.265216 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 0.248928 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.162208 ms
[GPU] create_image: 18.2914 ms
[GPU] sample::copy_uv_H->D: 9.04486 ms
[GPU] sample::copy_uvrot_D->D: 0.204352 ms
[GPU] sample::1st_shift: 0.094656 ms
[GPU] sample::FFT: 1.1472 ms
[GPU] sample::2nd_shift: 0.064224 ms
[GPU] sample::interpolate: 0.967616 ms
[GPU] sample::apply_phase_sampled: 0.770112 ms
[GPU] sample_tot: 15.1679 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.391168 ms
[GPU] reduce_chi2: 0.925344 ms
[GPU] chi2_profile::free_all: 4.42109 ms
[GPU] chi2_profile_tot_gputimer: 53.0043 ms
[CPU] chi2_profile_tot: 53.0291 ms

[GPU] chi2_profile::malloc_fint: 0.215968 ms
[GPU] chi2_profile::copy_observations: 13.7079 ms
[GPU] create_image_d::malloc_image: 0.215072 ms
[GPU] create_image_d::memset: 0.026656 ms
[GPU] create_image_d::malloc_ints: 0.191168 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.248128 ms
[GPU] create_image_d::central_pixel: 0.011424 ms
[GPU] create_image_d::free_ints: 0.159584 ms
[GPU] create_image: 0.958368 ms
[GPU] sample::copy_uv_H->D: 9.59754 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 0.09648 ms
[GPU] sample::FFT: 1.10493 ms
[GPU] sample::2nd_shift: 0.06352 ms
[GPU] sample::interpolate: 0.966496 ms
[GPU] sample::apply_phase_sampled: 0.770272 ms
[GPU] sample_tot: 15.6856 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.396 ms
[GPU] reduce_chi2: 0.931168 ms
[GPU] chi2_profile::free_all: 4.412 ms
[GPU] chi2_profile_tot_gputimer: 36.0316 ms
[CPU] chi2_profile_tot: 36.056 ms

[GPU] chi2_profile::malloc_fint: 0.222528 ms
[GPU] chi2_profile::copy_observations: 13.8872 ms
[GPU] create_image_d::malloc_image: 0.204 ms
[GPU] create_image_d::memset: 0.02688 ms
[GPU] create_image_d::malloc_ints: 0.196736 ms
[GPU] create_image_d::copy_ints_H->D: 0.013376 ms
[GPU] create_image_d::sweep: 0.24768 ms
[GPU] create_image_d::central_pixel: 0.020416 ms
[GPU] create_image_d::free_ints: 0.162816 ms
[GPU] create_image: 0.965248 ms
[GPU] sample::copy_uv_H->D: 9.70768 ms
[GPU] sample::copy_uvrot_D->D: 0.210336 ms
[GPU] sample::1st_shift: 0.094432 ms
[GPU] sample::FFT: 1.09325 ms
[GPU] sample::2nd_shift: 0.06144 ms
[GPU] sample::interpolate: 0.965472 ms
[GPU] sample::apply_phase_sampled: 0.770592 ms
[GPU] sample_tot: 15.7795 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50208 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.397056 ms
[GPU] reduce_chi2: 0.932096 ms
[GPU] chi2_profile::free_all: 4.41446 ms
[GPU] chi2_profile_tot_gputimer: 36.3141 ms
[CPU] chi2_profile_tot: 36.339 ms

[GPU] chi2_profile::malloc_fint: 0.22784 ms
[GPU] chi2_profile::copy_observations: 13.6172 ms
[GPU] create_image_d::malloc_image: 0.20912 ms
[GPU] create_image_d::memset: 0.026784 ms
[GPU] create_image_d::malloc_ints: 0.20432 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 0.248224 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.155232 ms
[GPU] create_image: 0.968736 ms
[GPU] sample::copy_uv_H->D: 10.0397 ms
[GPU] sample::copy_uvrot_D->D: 0.203968 ms
[GPU] sample::1st_shift: 0.092512 ms
[GPU] sample::FFT: 3.21674 ms
[GPU] sample::2nd_shift: 0.062656 ms
[GPU] sample::interpolate: 0.966016 ms
[GPU] sample::apply_phase_sampled: 0.774144 ms
[GPU] sample_tot: 35.9809 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.382624 ms
[GPU] reduce_chi2: 0.916096 ms
[GPU] chi2_profile::free_all: 4.42845 ms
[GPU] chi2_profile_tot_gputimer: 56.2509 ms
[CPU] chi2_profile_tot: 56.277 ms

[GPU] chi2_profile::malloc_fint: 0.222464 ms
[GPU] chi2_profile::copy_observations: 13.5771 ms
[GPU] create_image_d::malloc_image: 0.212928 ms
[GPU] create_image_d::memset: 0.026784 ms
[GPU] create_image_d::malloc_ints: 0.29984 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 0.247008 ms
[GPU] create_image_d::central_pixel: 0.01408 ms
[GPU] create_image_d::free_ints: 0.168288 ms
[GPU] create_image: 1.07555 ms
[GPU] sample::copy_uv_H->D: 9.4481 ms
[GPU] sample::copy_uvrot_D->D: 0.206976 ms
[GPU] sample::1st_shift: 0.093536 ms
[GPU] sample::FFT: 1.09043 ms
[GPU] sample::2nd_shift: 0.061216 ms
[GPU] sample::interpolate: 0.96608 ms
[GPU] sample::apply_phase_sampled: 0.77008 ms
[GPU] sample_tot: 15.5213 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.49904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.393664 ms
[GPU] reduce_chi2: 0.926048 ms
[GPU] chi2_profile::free_all: 4.41699 ms
[GPU] chi2_profile_tot_gputimer: 35.8516 ms
[CPU] chi2_profile_tot: 35.881 ms

[GPU] chi2_profile::malloc_fint: 0.221568 ms
[GPU] chi2_profile::copy_observations: 13.7809 ms
[GPU] create_image_d::malloc_image: 0.19632 ms
[GPU] create_image_d::memset: 0.028224 ms
[GPU] create_image_d::malloc_ints: 0.194496 ms
[GPU] create_image_d::copy_ints_H->D: 0.01344 ms
[GPU] create_image_d::sweep: 0.248224 ms
[GPU] create_image_d::central_pixel: 0.012864 ms
[GPU] create_image_d::free_ints: 0.162208 ms
[GPU] create_image: 0.95616 ms
[GPU] sample::copy_uv_H->D: 9.71946 ms
[GPU] sample::copy_uvrot_D->D: 0.20432 ms
[GPU] sample::1st_shift: 0.093888 ms
[GPU] sample::FFT: 1.12371 ms
[GPU] sample::2nd_shift: 0.062944 ms
[GPU] sample::interpolate: 0.965344 ms
[GPU] sample::apply_phase_sampled: 0.771776 ms
[GPU] sample_tot: 15.8216 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.382176 ms
[GPU] reduce_chi2: 0.92 ms
[GPU] chi2_profile::free_all: 4.41571 ms
[GPU] chi2_profile_tot_gputimer: 36.2305 ms
[CPU] chi2_profile_tot: 36.2561 ms

[GPU] chi2_profile::malloc_fint: 0.218144 ms
[GPU] chi2_profile::copy_observations: 13.8639 ms
[GPU] create_image_d::malloc_image: 0.20144 ms
[GPU] create_image_d::memset: 0.026944 ms
[GPU] create_image_d::malloc_ints: 0.201216 ms
[GPU] create_image_d::copy_ints_H->D: 0.013152 ms
[GPU] create_image_d::sweep: 0.247872 ms
[GPU] create_image_d::central_pixel: 0.011616 ms
[GPU] create_image_d::free_ints: 0.158432 ms
[GPU] create_image: 0.965536 ms
[GPU] sample::copy_uv_H->D: 9.46109 ms
[GPU] sample::copy_uvrot_D->D: 0.20384 ms
[GPU] sample::1st_shift: 0.09296 ms
[GPU] sample::FFT: 1.10781 ms
[GPU] sample::2nd_shift: 0.062784 ms
[GPU] sample::interpolate: 0.967296 ms
[GPU] sample::apply_phase_sampled: 0.770848 ms
[GPU] sample_tot: 15.6198 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.393216 ms
[GPU] reduce_chi2: 0.92672 ms
[GPU] chi2_profile::free_all: 4.42554 ms
[GPU] chi2_profile_tot_gputimer: 36.1346 ms
[CPU] chi2_profile_tot: 36.16 ms

[GPU] chi2_profile::malloc_fint: 0.328384 ms
[GPU] chi2_profile::copy_observations: 13.9204 ms
[GPU] create_image_d::malloc_image: 16.7632 ms
[GPU] create_image_d::memset: 0.026912 ms
[GPU] create_image_d::malloc_ints: 0.288544 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.24864 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.162592 ms
[GPU] create_image: 17.6146 ms
[GPU] sample::copy_uv_H->D: 9.04733 ms
[GPU] sample::copy_uvrot_D->D: 0.204352 ms
[GPU] sample::1st_shift: 0.095616 ms
[GPU] sample::FFT: 1.13002 ms
[GPU] sample::2nd_shift: 0.061152 ms
[GPU] sample::interpolate: 0.965088 ms
[GPU] sample::apply_phase_sampled: 0.770752 ms
[GPU] sample_tot: 15.162 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.385472 ms
[GPU] reduce_chi2: 0.927168 ms
[GPU] chi2_profile::free_all: 4.42035 ms
[GPU] chi2_profile_tot_gputimer: 52.4914 ms
[CPU] chi2_profile_tot: 52.5169 ms

[GPU] chi2_profile::malloc_fint: 0.219328 ms
[GPU] chi2_profile::copy_observations: 13.766 ms
[GPU] create_image_d::malloc_image: 0.201376 ms
[GPU] create_image_d::memset: 0.028896 ms
[GPU] create_image_d::malloc_ints: 0.198784 ms
[GPU] create_image_d::copy_ints_H->D: 0.01328 ms
[GPU] create_image_d::sweep: 0.248032 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.157984 ms
[GPU] create_image: 0.958368 ms
[GPU] sample::copy_uv_H->D: 9.5985 ms
[GPU] sample::copy_uvrot_D->D: 0.2048 ms
[GPU] sample::1st_shift: 0.093344 ms
[GPU] sample::FFT: 1.09379 ms
[GPU] sample::2nd_shift: 0.062208 ms
[GPU] sample::interpolate: 0.964928 ms
[GPU] sample::apply_phase_sampled: 0.771904 ms
[GPU] sample_tot: 15.6697 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.388448 ms
[GPU] reduce_chi2: 0.922592 ms
[GPU] chi2_profile::free_all: 4.41053 ms
[GPU] chi2_profile_tot_gputimer: 36.0606 ms
[CPU] chi2_profile_tot: 36.0858 ms

[GPU] chi2_profile::malloc_fint: 0.22832 ms
[GPU] chi2_profile::copy_observations: 13.6197 ms
[GPU] create_image_d::malloc_image: 0.204032 ms
[GPU] create_image_d::memset: 0.027232 ms
[GPU] create_image_d::malloc_ints: 0.213536 ms
[GPU] create_image_d::copy_ints_H->D: 0.013312 ms
[GPU] create_image_d::sweep: 0.246944 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.158144 ms
[GPU] create_image: 0.96736 ms
[GPU] sample::copy_uv_H->D: 9.61533 ms
[GPU] sample::copy_uvrot_D->D: 0.205376 ms
[GPU] sample::1st_shift: 0.094816 ms
[GPU] sample::FFT: 1.08803 ms
[GPU] sample::2nd_shift: 0.065536 ms
[GPU] sample::interpolate: 0.965888 ms
[GPU] sample::apply_phase_sampled: 0.771616 ms
[GPU] sample_tot: 15.6912 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500864 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.469504 ms
[GPU] reduce_chi2: 1.00483 ms
[GPU] chi2_profile::free_all: 4.41546 ms
[GPU] chi2_profile_tot_gputimer: 36.0356 ms
[CPU] chi2_profile_tot: 36.061 ms

[GPU] chi2_profile::malloc_fint: 0.225728 ms
[GPU] chi2_profile::copy_observations: 13.7228 ms
[GPU] create_image_d::malloc_image: 0.221248 ms
[GPU] create_image_d::memset: 0.026368 ms
[GPU] create_image_d::malloc_ints: 0.194912 ms
[GPU] create_image_d::copy_ints_H->D: 0.013056 ms
[GPU] create_image_d::sweep: 0.2488 ms
[GPU] create_image_d::central_pixel: 0.011424 ms
[GPU] create_image_d::free_ints: 0.15856 ms
[GPU] create_image: 0.969792 ms
[GPU] sample::copy_uv_H->D: 9.82531 ms
[GPU] sample::copy_uvrot_D->D: 0.205024 ms
[GPU] sample::1st_shift: 0.095008 ms
[GPU] sample::FFT: 2.54816 ms
[GPU] sample::2nd_shift: 0.06528 ms
[GPU] sample::interpolate: 0.966496 ms
[GPU] sample::apply_phase_sampled: 0.772576 ms
[GPU] sample_tot: 25.3676 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.49968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.394112 ms
[GPU] reduce_chi2: 0.927456 ms
[GPU] chi2_profile::free_all: 14.247 ms
[GPU] chi2_profile_tot_gputimer: 55.5719 ms
[CPU] chi2_profile_tot: 55.5971 ms

[GPU] chi2_profile::malloc_fint: 0.2224 ms
[GPU] chi2_profile::copy_observations: 13.7503 ms
[GPU] create_image_d::malloc_image: 0.206144 ms
[GPU] create_image_d::memset: 0.027232 ms
[GPU] create_image_d::malloc_ints: 0.202464 ms
[GPU] create_image_d::copy_ints_H->D: 0.013632 ms
[GPU] create_image_d::sweep: 0.248 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.155584 ms
[GPU] create_image: 0.958528 ms
[GPU] sample::copy_uv_H->D: 9.61286 ms
[GPU] sample::copy_uvrot_D->D: 0.207136 ms
[GPU] sample::1st_shift: 0.09552 ms
[GPU] sample::FFT: 1.08742 ms
[GPU] sample::2nd_shift: 0.063136 ms
[GPU] sample::interpolate: 0.966048 ms
[GPU] sample::apply_phase_sampled: 0.769344 ms
[GPU] sample_tot: 15.6791 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.38192 ms
[GPU] reduce_chi2: 0.915424 ms
[GPU] chi2_profile::free_all: 4.40256 ms
[GPU] chi2_profile_tot_gputimer: 36.0399 ms
[CPU] chi2_profile_tot: 36.0649 ms

[GPU] chi2_profile::malloc_fint: 0.227872 ms
[GPU] chi2_profile::copy_observations: 14.0494 ms
[GPU] create_image_d::malloc_image: 0.21072 ms
[GPU] create_image_d::memset: 0.02688 ms
[GPU] create_image_d::malloc_ints: 0.195456 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.246816 ms
[GPU] create_image_d::central_pixel: 0.013056 ms
[GPU] create_image_d::free_ints: 0.158496 ms
[GPU] create_image: 0.963808 ms
[GPU] sample::copy_uv_H->D: 9.58298 ms
[GPU] sample::copy_uvrot_D->D: 0.205984 ms
[GPU] sample::1st_shift: 0.095008 ms
[GPU] sample::FFT: 1.13706 ms
[GPU] sample::2nd_shift: 0.062336 ms
[GPU] sample::interpolate: 0.967616 ms
[GPU] sample::apply_phase_sampled: 0.76992 ms
[GPU] sample_tot: 15.6968 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.394912 ms
[GPU] reduce_chi2: 0.930528 ms
[GPU] chi2_profile::free_all: 4.41446 ms
[GPU] chi2_profile_tot_gputimer: 36.3991 ms
[CPU] chi2_profile_tot: 36.4239 ms

[GPU] chi2_profile::malloc_fint: 0.221568 ms
[GPU] chi2_profile::copy_observations: 13.986 ms
[GPU] create_image_d::malloc_image: 0.203456 ms
[GPU] create_image_d::memset: 0.026624 ms
[GPU] create_image_d::malloc_ints: 0.19808 ms
[GPU] create_image_d::copy_ints_H->D: 0.013184 ms
[GPU] create_image_d::sweep: 0.248352 ms
[GPU] create_image_d::central_pixel: 0.011424 ms
[GPU] create_image_d::free_ints: 0.15888 ms
[GPU] create_image: 0.961376 ms
[GPU] sample::copy_uv_H->D: 9.3407 ms
[GPU] sample::copy_uvrot_D->D: 0.216 ms
[GPU] sample::1st_shift: 0.09424 ms
[GPU] sample::FFT: 1.1089 ms
[GPU] sample::2nd_shift: 0.063616 ms
[GPU] sample::interpolate: 0.967328 ms
[GPU] sample::apply_phase_sampled: 0.772448 ms
[GPU] sample_tot: 16.5804 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.509088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.373824 ms
[GPU] reduce_chi2: 0.91728 ms
[GPU] chi2_profile::free_all: 4.56992 ms
[GPU] chi2_profile_tot_gputimer: 37.3578 ms
[CPU] chi2_profile_tot: 37.385 ms

[GPU] chi2_profile::malloc_fint: 0.24128 ms
[GPU] chi2_profile::copy_observations: 15.175 ms
[GPU] create_image_d::malloc_image: 14.7787 ms
[GPU] create_image_d::memset: 0.030112 ms
[GPU] create_image_d::malloc_ints: 0.2888 ms
[GPU] create_image_d::copy_ints_H->D: 0.014816 ms
[GPU] create_image_d::sweep: 0.250976 ms
[GPU] create_image_d::central_pixel: 0.016224 ms
[GPU] create_image_d::free_ints: 0.16528 ms
[GPU] create_image: 15.6438 ms
[GPU] sample::copy_uv_H->D: 10.2396 ms
[GPU] sample::copy_uvrot_D->D: 0.208128 ms
[GPU] sample::1st_shift: 0.096576 ms
[GPU] sample::FFT: 1.21293 ms
[GPU] sample::2nd_shift: 0.064928 ms
[GPU] sample::interpolate: 0.967328 ms
[GPU] sample::apply_phase_sampled: 0.771744 ms
[GPU] sample_tot: 16.4372 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501792 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.391552 ms
[GPU] reduce_chi2: 0.927872 ms
[GPU] chi2_profile::free_all: 4.41926 ms
[GPU] chi2_profile_tot_gputimer: 52.9629 ms
[CPU] chi2_profile_tot: 52.9878 ms
512	1.000000e+06	float64	None	16	8.013723e-01	4.217749e-02	8.656821e-03	3.600147e-02
# |--> timings: [0.03625349001958966, 0.05783747090026736, 0.036084203980863094, 0.03633878706023097, 0.036185573088005185, 0.053142097080126405, 0.036175095941871405, 0.036449178820475936, 0.05639192997477949, 0.036001474130898714, 0.036369403125718236, 0.03627172810956836, 0.05262833088636398, 0.03621093509718776, 0.03617305587977171, 0.05570955201983452, 0.03617844101972878, 0.036550736986100674, 0.0375257080886513, 0.053148627979680896]

[GPU] chi2_profile::malloc_fint: 0.22832 ms
[GPU] chi2_profile::copy_observations: 13.8103 ms
[GPU] create_image_d::malloc_image: 0.20512 ms
[GPU] create_image_d::memset: 0.027072 ms
[GPU] create_image_d::malloc_ints: 0.194432 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.173216 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.160512 ms
[GPU] create_image: 0.886784 ms
[GPU] sample::copy_uv_H->D: 9.6512 ms
[GPU] sample::copy_uvrot_D->D: 0.206304 ms
[GPU] sample::1st_shift: 0.077248 ms
[GPU] sample::FFT: 1.0895 ms
[GPU] sample::2nd_shift: 0.062528 ms
[GPU] sample::interpolate: 0.875392 ms
[GPU] sample::apply_phase_sampled: 0.520768 ms
[GPU] sample_tot: 15.3612 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.424032 ms
[GPU] reduce_chi2: 0.925824 ms
[GPU] chi2_profile::free_all: 4.40806 ms
[GPU] chi2_profile_tot_gputimer: 35.7377 ms
[CPU] chi2_profile_tot: 35.7699 ms

[GPU] chi2_profile::malloc_fint: 0.224832 ms
[GPU] chi2_profile::copy_observations: 13.7808 ms
[GPU] create_image_d::malloc_image: 0.206272 ms
[GPU] create_image_d::memset: 0.025792 ms
[GPU] create_image_d::malloc_ints: 0.198304 ms
[GPU] create_image_d::copy_ints_H->D: 0.012992 ms
[GPU] create_image_d::sweep: 0.171424 ms
[GPU] create_image_d::central_pixel: 0.016416 ms
[GPU] create_image_d::free_ints: 0.158912 ms
[GPU] create_image: 0.879776 ms
[GPU] sample::copy_uv_H->D: 9.46566 ms
[GPU] sample::copy_uvrot_D->D: 0.206752 ms
[GPU] sample::1st_shift: 0.076416 ms
[GPU] sample::FFT: 1.08816 ms
[GPU] sample::2nd_shift: 0.062688 ms
[GPU] sample::interpolate: 0.875616 ms
[GPU] sample::apply_phase_sampled: 0.518656 ms
[GPU] sample_tot: 15.1706 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.42816 ms
[GPU] reduce_chi2: 0.924448 ms
[GPU] chi2_profile::free_all: 4.41626 ms
[GPU] chi2_profile_tot_gputimer: 35.5125 ms
[CPU] chi2_profile_tot: 35.537 ms

[GPU] chi2_profile::malloc_fint: 0.228 ms
[GPU] chi2_profile::copy_observations: 13.7446 ms
[GPU] create_image_d::malloc_image: 0.213024 ms
[GPU] create_image_d::memset: 0.02688 ms
[GPU] create_image_d::malloc_ints: 0.19712 ms
[GPU] create_image_d::copy_ints_H->D: 0.012544 ms
[GPU] create_image_d::sweep: 0.17328 ms
[GPU] create_image_d::central_pixel: 0.01152 ms
[GPU] create_image_d::free_ints: 0.166464 ms
[GPU] create_image: 0.893056 ms
[GPU] sample::copy_uv_H->D: 11.85 ms
[GPU] sample::copy_uvrot_D->D: 0.204992 ms
[GPU] sample::1st_shift: 0.077792 ms
[GPU] sample::FFT: 1.85891 ms
[GPU] sample::2nd_shift: 0.060832 ms
[GPU] sample::interpolate: 0.8856 ms
[GPU] sample::apply_phase_sampled: 0.519392 ms
[GPU] sample_tot: 36.4652 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469888 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.42832 ms
[GPU] reduce_chi2: 0.931072 ms
[GPU] chi2_profile::free_all: 4.41206 ms
[GPU] chi2_profile_tot_gputimer: 56.7916 ms
[CPU] chi2_profile_tot: 56.8171 ms

[GPU] chi2_profile::malloc_fint: 0.232416 ms
[GPU] chi2_profile::copy_observations: 13.6163 ms
[GPU] create_image_d::malloc_image: 0.210176 ms
[GPU] create_image_d::memset: 0.027648 ms
[GPU] create_image_d::malloc_ints: 0.199232 ms
[GPU] create_image_d::copy_ints_H->D: 0.01328 ms
[GPU] create_image_d::sweep: 0.171424 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.158208 ms
[GPU] create_image: 0.88688 ms
[GPU] sample::copy_uv_H->D: 9.63606 ms
[GPU] sample::copy_uvrot_D->D: 0.21088 ms
[GPU] sample::1st_shift: 0.07552 ms
[GPU] sample::FFT: 1.09952 ms
[GPU] sample::2nd_shift: 0.061632 ms
[GPU] sample::interpolate: 0.874592 ms
[GPU] sample::apply_phase_sampled: 0.51904 ms
[GPU] sample_tot: 15.3495 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.464896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.432128 ms
[GPU] reduce_chi2: 0.93088 ms
[GPU] chi2_profile::free_all: 4.41379 ms
[GPU] chi2_profile_tot_gputimer: 35.546 ms
[CPU] chi2_profile_tot: 35.5709 ms

[GPU] chi2_profile::malloc_fint: 0.219904 ms
[GPU] chi2_profile::copy_observations: 13.8077 ms
[GPU] create_image_d::malloc_image: 0.203648 ms
[GPU] create_image_d::memset: 0.026912 ms
[GPU] create_image_d::malloc_ints: 0.20256 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.172544 ms
[GPU] create_image_d::central_pixel: 0.011296 ms
[GPU] create_image_d::free_ints: 0.1616 ms
[GPU] create_image: 0.889824 ms
[GPU] sample::copy_uv_H->D: 9.62742 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 0.075232 ms
[GPU] sample::FFT: 1.12189 ms
[GPU] sample::2nd_shift: 0.062432 ms
[GPU] sample::interpolate: 0.877504 ms
[GPU] sample::apply_phase_sampled: 0.519904 ms
[GPU] sample_tot: 15.3642 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467936 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.42592 ms
[GPU] reduce_chi2: 0.92816 ms
[GPU] chi2_profile::free_all: 4.42102 ms
[GPU] chi2_profile_tot_gputimer: 35.7492 ms
[CPU] chi2_profile_tot: 35.774 ms

[GPU] chi2_profile::malloc_fint: 0.220736 ms
[GPU] chi2_profile::copy_observations: 13.6946 ms
[GPU] create_image_d::malloc_image: 0.206144 ms
[GPU] create_image_d::memset: 0.028064 ms
[GPU] create_image_d::malloc_ints: 0.196544 ms
[GPU] create_image_d::copy_ints_H->D: 0.017792 ms
[GPU] create_image_d::sweep: 0.17264 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.160832 ms
[GPU] create_image: 0.896736 ms
[GPU] sample::copy_uv_H->D: 9.30307 ms
[GPU] sample::copy_uvrot_D->D: 0.21024 ms
[GPU] sample::1st_shift: 0.07792 ms
[GPU] sample::FFT: 1.10326 ms
[GPU] sample::2nd_shift: 0.062272 ms
[GPU] sample::interpolate: 0.877376 ms
[GPU] sample::apply_phase_sampled: 0.518528 ms
[GPU] sample_tot: 15.0396 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469408 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.430016 ms
[GPU] reduce_chi2: 0.932192 ms
[GPU] chi2_profile::free_all: 4.44349 ms
[GPU] chi2_profile_tot_gputimer: 35.3401 ms
[CPU] chi2_profile_tot: 35.3651 ms

[GPU] chi2_profile::malloc_fint: 0.299232 ms
[GPU] chi2_profile::copy_observations: 12.5873 ms
[GPU] create_image_d::malloc_image: 17.1031 ms
[GPU] create_image_d::memset: 0.02736 ms
[GPU] create_image_d::malloc_ints: 0.273088 ms
[GPU] create_image_d::copy_ints_H->D: 0.012992 ms
[GPU] create_image_d::sweep: 0.172544 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.163744 ms
[GPU] create_image: 17.8671 ms
[GPU] sample::copy_uv_H->D: 8.96093 ms
[GPU] sample::copy_uvrot_D->D: 0.209824 ms
[GPU] sample::1st_shift: 0.077568 ms
[GPU] sample::FFT: 1.11856 ms
[GPU] sample::2nd_shift: 0.061696 ms
[GPU] sample::interpolate: 0.875392 ms
[GPU] sample::apply_phase_sampled: 0.520032 ms
[GPU] sample_tot: 14.7099 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.4696 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.424288 ms
[GPU] reduce_chi2: 0.928544 ms
[GPU] chi2_profile::free_all: 4.43408 ms
[GPU] chi2_profile_tot_gputimer: 50.9451 ms
[CPU] chi2_profile_tot: 50.9701 ms

[GPU] chi2_profile::malloc_fint: 0.21872 ms
[GPU] chi2_profile::copy_observations: 13.129 ms
[GPU] create_image_d::malloc_image: 0.203072 ms
[GPU] create_image_d::memset: 0.028928 ms
[GPU] create_image_d::malloc_ints: 0.207264 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.17808 ms
[GPU] create_image_d::central_pixel: 0.011296 ms
[GPU] create_image_d::free_ints: 0.15776 ms
[GPU] create_image: 0.895168 ms
[GPU] sample::copy_uv_H->D: 9.0959 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 0.07648 ms
[GPU] sample::FFT: 1.15424 ms
[GPU] sample::2nd_shift: 0.060768 ms
[GPU] sample::interpolate: 0.876864 ms
[GPU] sample::apply_phase_sampled: 0.524384 ms
[GPU] sample_tot: 14.8842 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469344 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.419872 ms
[GPU] reduce_chi2: 0.923104 ms
[GPU] chi2_profile::free_all: 4.42922 ms
[GPU] chi2_profile_tot_gputimer: 34.5959 ms
[CPU] chi2_profile_tot: 34.621 ms

[GPU] chi2_profile::malloc_fint: 0.223456 ms
[GPU] chi2_profile::copy_observations: 12.2476 ms
[GPU] create_image_d::malloc_image: 0.1992 ms
[GPU] create_image_d::memset: 0.027232 ms
[GPU] create_image_d::malloc_ints: 0.19056 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 0.172704 ms
[GPU] create_image_d::central_pixel: 0.014208 ms
[GPU] create_image_d::free_ints: 0.16592 ms
[GPU] create_image: 0.88208 ms
[GPU] sample::copy_uv_H->D: 8.34179 ms
[GPU] sample::copy_uvrot_D->D: 0.207904 ms
[GPU] sample::1st_shift: 0.075808 ms
[GPU] sample::FFT: 1.0767 ms
[GPU] sample::2nd_shift: 0.060512 ms
[GPU] sample::interpolate: 0.87712 ms
[GPU] sample::apply_phase_sampled: 0.520352 ms
[GPU] sample_tot: 14.0398 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.472032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.432928 ms
[GPU] reduce_chi2: 0.93808 ms
[GPU] chi2_profile::free_all: 4.42598 ms
[GPU] chi2_profile_tot_gputimer: 32.8687 ms
[CPU] chi2_profile_tot: 32.8929 ms

[GPU] chi2_profile::malloc_fint: 0.366208 ms
[GPU] chi2_profile::copy_observations: 12.334 ms
[GPU] create_image_d::malloc_image: 0.202656 ms
[GPU] create_image_d::memset: 0.026944 ms
[GPU] create_image_d::malloc_ints: 0.19376 ms
[GPU] create_image_d::copy_ints_H->D: 0.012384 ms
[GPU] create_image_d::sweep: 0.171488 ms
[GPU] create_image_d::central_pixel: 0.01168 ms
[GPU] create_image_d::free_ints: 0.165856 ms
[GPU] create_image: 0.896448 ms
[GPU] sample::copy_uv_H->D: 9.18512 ms
[GPU] sample::copy_uvrot_D->D: 0.20592 ms
[GPU] sample::1st_shift: 0.076544 ms
[GPU] sample::FFT: 1.07254 ms
[GPU] sample::2nd_shift: 0.060832 ms
[GPU] sample::interpolate: 0.875296 ms
[GPU] sample::apply_phase_sampled: 0.519488 ms
[GPU] sample_tot: 14.9708 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467072 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.405824 ms
[GPU] reduce_chi2: 0.90608 ms
[GPU] chi2_profile::free_all: 12.8901 ms
[GPU] chi2_profile_tot_gputimer: 42.4868 ms
[CPU] chi2_profile_tot: 42.5122 ms

[GPU] chi2_profile::malloc_fint: 10.7309 ms
[GPU] chi2_profile::copy_observations: 12.9168 ms
[GPU] create_image_d::malloc_image: 0.203168 ms
[GPU] create_image_d::memset: 0.029856 ms
[GPU] create_image_d::malloc_ints: 0.198208 ms
[GPU] create_image_d::copy_ints_H->D: 0.012544 ms
[GPU] create_image_d::sweep: 0.17456 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.16848 ms
[GPU] create_image: 0.900768 ms
[GPU] sample::copy_uv_H->D: 9.45843 ms
[GPU] sample::copy_uvrot_D->D: 0.203136 ms
[GPU] sample::1st_shift: 0.075264 ms
[GPU] sample::FFT: 1.13075 ms
[GPU] sample::2nd_shift: 0.060512 ms
[GPU] sample::interpolate: 0.876224 ms
[GPU] sample::apply_phase_sampled: 0.518976 ms
[GPU] sample_tot: 15.1961 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.472704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.41616 ms
[GPU] reduce_chi2: 0.923328 ms
[GPU] chi2_profile::free_all: 4.41709 ms
[GPU] chi2_profile_tot_gputimer: 45.2004 ms
[CPU] chi2_profile_tot: 45.2249 ms

[GPU] chi2_profile::malloc_fint: 0.220896 ms
[GPU] chi2_profile::copy_observations: 13.7218 ms
[GPU] create_image_d::malloc_image: 0.201632 ms
[GPU] create_image_d::memset: 0.027424 ms
[GPU] create_image_d::malloc_ints: 0.1936 ms
[GPU] create_image_d::copy_ints_H->D: 0.012608 ms
[GPU] create_image_d::sweep: 0.172064 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.166048 ms
[GPU] create_image: 0.885312 ms
[GPU] sample::copy_uv_H->D: 9.42672 ms
[GPU] sample::copy_uvrot_D->D: 0.203872 ms
[GPU] sample::1st_shift: 0.077984 ms
[GPU] sample::FFT: 1.09293 ms
[GPU] sample::2nd_shift: 0.062816 ms
[GPU] sample::interpolate: 0.87968 ms
[GPU] sample::apply_phase_sampled: 0.519072 ms
[GPU] sample_tot: 15.1423 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.4664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.427744 ms
[GPU] reduce_chi2: 0.92768 ms
[GPU] chi2_profile::free_all: 4.41203 ms
[GPU] chi2_profile_tot_gputimer: 35.431 ms
[CPU] chi2_profile_tot: 35.4559 ms

[GPU] chi2_profile::malloc_fint: 0.219904 ms
[GPU] chi2_profile::copy_observations: 13.7795 ms
[GPU] create_image_d::malloc_image: 0.201312 ms
[GPU] create_image_d::memset: 0.027104 ms
[GPU] create_image_d::malloc_ints: 0.200224 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 0.172768 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.15712 ms
[GPU] create_image: 0.876576 ms
[GPU] sample::copy_uv_H->D: 9.89242 ms
[GPU] sample::copy_uvrot_D->D: 0.205696 ms
[GPU] sample::1st_shift: 0.075232 ms
[GPU] sample::FFT: 1.10218 ms
[GPU] sample::2nd_shift: 0.067296 ms
[GPU] sample::interpolate: 0.878304 ms
[GPU] sample::apply_phase_sampled: 0.518592 ms
[GPU] sample_tot: 15.6215 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.424448 ms
[GPU] reduce_chi2: 0.924224 ms
[GPU] chi2_profile::free_all: 4.41152 ms
[GPU] chi2_profile_tot_gputimer: 35.946 ms
[CPU] chi2_profile_tot: 35.9719 ms

[GPU] chi2_profile::malloc_fint: 0.316352 ms
[GPU] chi2_profile::copy_observations: 13.6465 ms
[GPU] create_image_d::malloc_image: 0.694592 ms
[GPU] create_image_d::memset: 0.026912 ms
[GPU] create_image_d::malloc_ints: 0.461504 ms
[GPU] create_image_d::copy_ints_H->D: 0.012416 ms
[GPU] create_image_d::sweep: 0.172224 ms
[GPU] create_image_d::central_pixel: 0.011232 ms
[GPU] create_image_d::free_ints: 0.303968 ms
[GPU] create_image: 1.78208 ms
[GPU] sample::copy_uv_H->D: 27.3372 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 0.078976 ms
[GPU] sample::FFT: 1.11808 ms
[GPU] sample::2nd_shift: 0.061024 ms
[GPU] sample::interpolate: 0.876288 ms
[GPU] sample::apply_phase_sampled: 0.518848 ms
[GPU] sample_tot: 33.0848 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.468992 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.42128 ms
[GPU] reduce_chi2: 0.924864 ms
[GPU] chi2_profile::free_all: 4.43728 ms
[GPU] chi2_profile_tot_gputimer: 54.307 ms
[CPU] chi2_profile_tot: 54.3318 ms

[GPU] chi2_profile::malloc_fint: 0.2216 ms
[GPU] chi2_profile::copy_observations: 13.7585 ms
[GPU] create_image_d::malloc_image: 0.20176 ms
[GPU] create_image_d::memset: 0.028576 ms
[GPU] create_image_d::malloc_ints: 0.196032 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.17328 ms
[GPU] create_image_d::central_pixel: 0.013792 ms
[GPU] create_image_d::free_ints: 0.162592 ms
[GPU] create_image: 0.88752 ms
[GPU] sample::copy_uv_H->D: 9.56006 ms
[GPU] sample::copy_uvrot_D->D: 0.209632 ms
[GPU] sample::1st_shift: 0.07584 ms
[GPU] sample::FFT: 1.09318 ms
[GPU] sample::2nd_shift: 0.063072 ms
[GPU] sample::interpolate: 0.875936 ms
[GPU] sample::apply_phase_sampled: 0.519392 ms
[GPU] sample_tot: 15.2754 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469056 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.422784 ms
[GPU] reduce_chi2: 0.925216 ms
[GPU] chi2_profile::free_all: 4.40797 ms
[GPU] chi2_profile_tot_gputimer: 35.5969 ms
[CPU] chi2_profile_tot: 35.63 ms

[GPU] chi2_profile::malloc_fint: 0.221472 ms
[GPU] chi2_profile::copy_observations: 13.7646 ms
[GPU] create_image_d::malloc_image: 0.205792 ms
[GPU] create_image_d::memset: 0.02688 ms
[GPU] create_image_d::malloc_ints: 0.1984 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.172128 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.164576 ms
[GPU] create_image: 0.887616 ms
[GPU] sample::copy_uv_H->D: 9.62288 ms
[GPU] sample::copy_uvrot_D->D: 0.205728 ms
[GPU] sample::1st_shift: 0.076256 ms
[GPU] sample::FFT: 1.10022 ms
[GPU] sample::2nd_shift: 0.061312 ms
[GPU] sample::interpolate: 0.877504 ms
[GPU] sample::apply_phase_sampled: 0.518976 ms
[GPU] sample_tot: 15.3414 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469344 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.421056 ms
[GPU] reduce_chi2: 0.923648 ms
[GPU] chi2_profile::free_all: 4.41206 ms
[GPU] chi2_profile_tot_gputimer: 35.6666 ms
[CPU] chi2_profile_tot: 35.691 ms

[GPU] chi2_profile::malloc_fint: 0.222976 ms
[GPU] chi2_profile::copy_observations: 13.9371 ms
[GPU] create_image_d::malloc_image: 0.211712 ms
[GPU] create_image_d::memset: 0.02624 ms
[GPU] create_image_d::malloc_ints: 0.1944 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.171968 ms
[GPU] create_image_d::central_pixel: 0.01168 ms
[GPU] create_image_d::free_ints: 0.160992 ms
[GPU] create_image: 0.886592 ms
[GPU] sample::copy_uv_H->D: 9.44518 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 0.0752 ms
[GPU] sample::FFT: 1.40813 ms
[GPU] sample::2nd_shift: 0.060736 ms
[GPU] sample::interpolate: 0.875936 ms
[GPU] sample::apply_phase_sampled: 0.5184 ms
[GPU] sample_tot: 15.4664 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469216 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.43552 ms
[GPU] reduce_chi2: 0.93824 ms
[GPU] chi2_profile::free_all: 5.3721 ms
[GPU] chi2_profile_tot_gputimer: 36.9383 ms
[CPU] chi2_profile_tot: 36.962 ms

[GPU] chi2_profile::malloc_fint: 8.49485 ms
[GPU] chi2_profile::copy_observations: 23.1717 ms
[GPU] create_image_d::malloc_image: 0.199808 ms
[GPU] create_image_d::memset: 0.030784 ms
[GPU] create_image_d::malloc_ints: 0.190176 ms
[GPU] create_image_d::copy_ints_H->D: 0.01232 ms
[GPU] create_image_d::sweep: 0.18032 ms
[GPU] create_image_d::central_pixel: 0.012928 ms
[GPU] create_image_d::free_ints: 0.155744 ms
[GPU] create_image: 0.892224 ms
[GPU] sample::copy_uv_H->D: 9.39075 ms
[GPU] sample::copy_uvrot_D->D: 0.206528 ms
[GPU] sample::1st_shift: 0.075232 ms
[GPU] sample::FFT: 1.0943 ms
[GPU] sample::2nd_shift: 0.061728 ms
[GPU] sample::interpolate: 0.876448 ms
[GPU] sample::apply_phase_sampled: 0.51872 ms
[GPU] sample_tot: 15.1038 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.41712 ms
[GPU] reduce_chi2: 0.919456 ms
[GPU] chi2_profile::free_all: 4.41536 ms
[GPU] chi2_profile_tot_gputimer: 53.1092 ms
[CPU] chi2_profile_tot: 53.134 ms

[GPU] chi2_profile::malloc_fint: 0.221056 ms
[GPU] chi2_profile::copy_observations: 13.7796 ms
[GPU] create_image_d::malloc_image: 0.20032 ms
[GPU] create_image_d::memset: 0.026496 ms
[GPU] create_image_d::malloc_ints: 0.195168 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.17312 ms
[GPU] create_image_d::central_pixel: 0.011552 ms
[GPU] create_image_d::free_ints: 0.160512 ms
[GPU] create_image: 0.87648 ms
[GPU] sample::copy_uv_H->D: 9.72013 ms
[GPU] sample::copy_uvrot_D->D: 0.204032 ms
[GPU] sample::1st_shift: 0.077536 ms
[GPU] sample::FFT: 1.12067 ms
[GPU] sample::2nd_shift: 0.060896 ms
[GPU] sample::interpolate: 0.876512 ms
[GPU] sample::apply_phase_sampled: 0.518912 ms
[GPU] sample_tot: 15.4568 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.423104 ms
[GPU] reduce_chi2: 0.926016 ms
[GPU] chi2_profile::free_all: 4.41315 ms
[GPU] chi2_profile_tot_gputimer: 35.789 ms
[CPU] chi2_profile_tot: 35.814 ms

[GPU] chi2_profile::malloc_fint: 0.221728 ms
[GPU] chi2_profile::copy_observations: 13.7943 ms
[GPU] create_image_d::malloc_image: 0.200512 ms
[GPU] create_image_d::memset: 0.028608 ms
[GPU] create_image_d::malloc_ints: 0.194176 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.172608 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.159456 ms
[GPU] create_image: 0.883424 ms
[GPU] sample::copy_uv_H->D: 9.58352 ms
[GPU] sample::copy_uvrot_D->D: 0.205024 ms
[GPU] sample::1st_shift: 0.077728 ms
[GPU] sample::FFT: 1.09667 ms
[GPU] sample::2nd_shift: 0.062112 ms
[GPU] sample::interpolate: 0.875776 ms
[GPU] sample::apply_phase_sampled: 0.520352 ms
[GPU] sample_tot: 15.2972 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.471584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.42352 ms
[GPU] reduce_chi2: 0.929184 ms
[GPU] chi2_profile::free_all: 4.432 ms
[GPU] chi2_profile_tot_gputimer: 35.6761 ms
[CPU] chi2_profile_tot: 35.701 ms
512	1.000000e+06	float64	None	32	7.662853e-01	4.033080e-02	7.583089e-03	3.300703e-02
# |--> timings: [0.03586274804547429, 0.035660256864503026, 0.05692955502308905, 0.03568679606541991, 0.03588622994720936, 0.03548800805583596, 0.05108853382989764, 0.03474471112713218, 0.03300702781416476, 0.0426556000020355, 0.045350309228524566, 0.0355806730221957, 0.03608622797764838, 0.054459634935483336, 0.03574651782400906, 0.035807989072054625, 0.037081232061609626, 0.05326900910586119, 0.03593155788257718, 0.0358254190068692]

[GPU] chi2_profile::malloc_fint: 0.234016 ms
[GPU] chi2_profile::copy_observations: 13.6383 ms
[GPU] create_image_d::malloc_image: 2.34746 ms
[GPU] create_image_d::memset: 0.037216 ms
[GPU] create_image_d::malloc_ints: 0.531936 ms
[GPU] create_image_d::copy_ints_H->D: 0.013152 ms
[GPU] create_image_d::sweep: 0.103904 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.3104 ms
[GPU] create_image: 3.46419 ms
[GPU] sample::copy_uv_H->D: 26.5025 ms
[GPU] sample::copy_uvrot_D->D: 0.206624 ms
[GPU] sample::1st_shift: 0.069984 ms
[GPU] sample::FFT: 1.14675 ms
[GPU] sample::2nd_shift: 0.065632 ms
[GPU] sample::interpolate: 0.81904 ms
[GPU] sample::apply_phase_sampled: 0.311968 ms
[GPU] sample_tot: 32.0282 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54768 ms
[GPU] reduce_chi2: 0.926432 ms
[GPU] chi2_profile::free_all: 4.42608 ms
[GPU] chi2_profile_tot_gputimer: 54.8428 ms
[CPU] chi2_profile_tot: 54.8699 ms

[GPU] chi2_profile::malloc_fint: 0.229216 ms
[GPU] chi2_profile::copy_observations: 13.889 ms
[GPU] create_image_d::malloc_image: 0.202496 ms
[GPU] create_image_d::memset: 0.027104 ms
[GPU] create_image_d::malloc_ints: 0.19312 ms
[GPU] create_image_d::copy_ints_H->D: 0.012544 ms
[GPU] create_image_d::sweep: 0.103648 ms
[GPU] create_image_d::central_pixel: 0.011712 ms
[GPU] create_image_d::free_ints: 0.157824 ms
[GPU] create_image: 0.807232 ms
[GPU] sample::copy_uv_H->D: 9.60352 ms
[GPU] sample::copy_uvrot_D->D: 0.20448 ms
[GPU] sample::1st_shift: 0.071584 ms
[GPU] sample::FFT: 1.11786 ms
[GPU] sample::2nd_shift: 0.065952 ms
[GPU] sample::interpolate: 0.819872 ms
[GPU] sample::apply_phase_sampled: 0.31712 ms
[GPU] sample_tot: 15.0824 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551712 ms
[GPU] reduce_chi2: 0.93024 ms
[GPU] chi2_profile::free_all: 4.41152 ms
[GPU] chi2_profile_tot_gputimer: 35.4715 ms
[CPU] chi2_profile_tot: 35.497 ms

[GPU] chi2_profile::malloc_fint: 0.230144 ms
[GPU] chi2_profile::copy_observations: 13.77 ms
[GPU] create_image_d::malloc_image: 0.20416 ms
[GPU] create_image_d::memset: 0.026688 ms
[GPU] create_image_d::malloc_ints: 0.203744 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.102208 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.15728 ms
[GPU] create_image: 0.813824 ms
[GPU] sample::copy_uv_H->D: 9.49888 ms
[GPU] sample::copy_uvrot_D->D: 0.206368 ms
[GPU] sample::1st_shift: 0.069632 ms
[GPU] sample::FFT: 1.08656 ms
[GPU] sample::2nd_shift: 0.063872 ms
[GPU] sample::interpolate: 0.82016 ms
[GPU] sample::apply_phase_sampled: 0.31632 ms
[GPU] sample_tot: 14.9385 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.553152 ms
[GPU] reduce_chi2: 0.929856 ms
[GPU] chi2_profile::free_all: 4.41392 ms
[GPU] chi2_profile_tot_gputimer: 35.206 ms
[CPU] chi2_profile_tot: 35.2311 ms

[GPU] chi2_profile::malloc_fint: 0.221248 ms
[GPU] chi2_profile::copy_observations: 13.6166 ms
[GPU] create_image_d::malloc_image: 0.206816 ms
[GPU] create_image_d::memset: 0.027872 ms
[GPU] create_image_d::malloc_ints: 0.195456 ms
[GPU] create_image_d::copy_ints_H->D: 0.013056 ms
[GPU] create_image_d::sweep: 0.101888 ms
[GPU] create_image_d::central_pixel: 0.0112 ms
[GPU] create_image_d::free_ints: 0.15808 ms
[GPU] create_image: 0.814848 ms
[GPU] sample::copy_uv_H->D: 9.28211 ms
[GPU] sample::copy_uvrot_D->D: 0.206688 ms
[GPU] sample::1st_shift: 0.078336 ms
[GPU] sample::FFT: 1.1152 ms
[GPU] sample::2nd_shift: 0.0648 ms
[GPU] sample::interpolate: 0.820672 ms
[GPU] sample::apply_phase_sampled: 0.314464 ms
[GPU] sample_tot: 14.7538 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.557504 ms
[GPU] reduce_chi2: 0.932992 ms
[GPU] chi2_profile::free_all: 4.90525 ms
[GPU] chi2_profile_tot_gputimer: 35.3587 ms
[CPU] chi2_profile_tot: 35.3839 ms

[GPU] chi2_profile::malloc_fint: 0.425216 ms
[GPU] chi2_profile::copy_observations: 30.0987 ms
[GPU] create_image_d::malloc_image: 0.209792 ms
[GPU] create_image_d::memset: 0.027008 ms
[GPU] create_image_d::malloc_ints: 0.196544 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.10304 ms
[GPU] create_image_d::central_pixel: 0.01328 ms
[GPU] create_image_d::free_ints: 0.158432 ms
[GPU] create_image: 0.820864 ms
[GPU] sample::copy_uv_H->D: 9.43581 ms
[GPU] sample::copy_uvrot_D->D: 0.207744 ms
[GPU] sample::1st_shift: 0.070112 ms
[GPU] sample::FFT: 1.0985 ms
[GPU] sample::2nd_shift: 0.0648 ms
[GPU] sample::interpolate: 0.82208 ms
[GPU] sample::apply_phase_sampled: 0.317856 ms
[GPU] sample_tot: 14.8936 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.552384 ms
[GPU] reduce_chi2: 0.929984 ms
[GPU] chi2_profile::free_all: 4.41043 ms
[GPU] chi2_profile_tot_gputimer: 51.6938 ms
[CPU] chi2_profile_tot: 51.719 ms

[GPU] chi2_profile::malloc_fint: 0.224704 ms
[GPU] chi2_profile::copy_observations: 14.0282 ms
[GPU] create_image_d::malloc_image: 0.202752 ms
[GPU] create_image_d::memset: 0.026816 ms
[GPU] create_image_d::malloc_ints: 0.19584 ms
[GPU] create_image_d::copy_ints_H->D: 0.013472 ms
[GPU] create_image_d::sweep: 0.101696 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.155776 ms
[GPU] create_image: 0.811648 ms
[GPU] sample::copy_uv_H->D: 9.45818 ms
[GPU] sample::copy_uvrot_D->D: 0.20752 ms
[GPU] sample::1st_shift: 0.069152 ms
[GPU] sample::FFT: 1.10301 ms
[GPU] sample::2nd_shift: 0.06464 ms
[GPU] sample::interpolate: 0.819712 ms
[GPU] sample::apply_phase_sampled: 0.314112 ms
[GPU] sample_tot: 14.9139 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5504 ms
[GPU] reduce_chi2: 0.925824 ms
[GPU] chi2_profile::free_all: 4.40877 ms
[GPU] chi2_profile_tot_gputimer: 35.4244 ms
[CPU] chi2_profile_tot: 35.449 ms

[GPU] chi2_profile::malloc_fint: 0.2208 ms
[GPU] chi2_profile::copy_observations: 13.9196 ms
[GPU] create_image_d::malloc_image: 0.20176 ms
[GPU] create_image_d::memset: 0.028192 ms
[GPU] create_image_d::malloc_ints: 0.189184 ms
[GPU] create_image_d::copy_ints_H->D: 0.012544 ms
[GPU] create_image_d::sweep: 0.104736 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.165344 ms
[GPU] create_image: 0.811392 ms
[GPU] sample::copy_uv_H->D: 9.76317 ms
[GPU] sample::copy_uvrot_D->D: 0.204672 ms
[GPU] sample::1st_shift: 0.069792 ms
[GPU] sample::FFT: 1.1311 ms
[GPU] sample::2nd_shift: 0.065536 ms
[GPU] sample::interpolate: 0.820704 ms
[GPU] sample::apply_phase_sampled: 0.314912 ms
[GPU] sample_tot: 15.2468 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.614336 ms
[GPU] reduce_chi2: 0.99248 ms
[GPU] chi2_profile::free_all: 4.41718 ms
[GPU] chi2_profile_tot_gputimer: 35.7252 ms
[CPU] chi2_profile_tot: 35.7502 ms

[GPU] chi2_profile::malloc_fint: 0.225728 ms
[GPU] chi2_profile::copy_observations: 13.66 ms
[GPU] create_image_d::malloc_image: 0.222176 ms
[GPU] create_image_d::memset: 0.027584 ms
[GPU] create_image_d::malloc_ints: 0.20496 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.103328 ms
[GPU] create_image_d::central_pixel: 0.011296 ms
[GPU] create_image_d::free_ints: 0.167936 ms
[GPU] create_image: 0.84896 ms
[GPU] sample::copy_uv_H->D: 30.7353 ms
[GPU] sample::copy_uvrot_D->D: 0.209408 ms
[GPU] sample::1st_shift: 0.069152 ms
[GPU] sample::FFT: 1.15123 ms
[GPU] sample::2nd_shift: 0.065248 ms
[GPU] sample::interpolate: 0.81936 ms
[GPU] sample::apply_phase_sampled: 0.315232 ms
[GPU] sample_tot: 36.2592 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544096 ms
[GPU] reduce_chi2: 0.92128 ms
[GPU] chi2_profile::free_all: 4.43261 ms
[GPU] chi2_profile_tot_gputimer: 56.4766 ms
[CPU] chi2_profile_tot: 56.5019 ms

[GPU] chi2_profile::malloc_fint: 0.21776 ms
[GPU] chi2_profile::copy_observations: 13.7072 ms
[GPU] create_image_d::malloc_image: 0.203776 ms
[GPU] create_image_d::memset: 0.027264 ms
[GPU] create_image_d::malloc_ints: 0.200672 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 0.103712 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.159232 ms
[GPU] create_image: 0.819456 ms
[GPU] sample::copy_uv_H->D: 9.4792 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 0.0696 ms
[GPU] sample::FFT: 1.12067 ms
[GPU] sample::2nd_shift: 0.066048 ms
[GPU] sample::interpolate: 0.820864 ms
[GPU] sample::apply_phase_sampled: 0.31328 ms
[GPU] sample_tot: 14.9487 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544864 ms
[GPU] reduce_chi2: 0.923936 ms
[GPU] chi2_profile::free_all: 4.41338 ms
[GPU] chi2_profile_tot_gputimer: 35.1485 ms
[CPU] chi2_profile_tot: 35.1739 ms

[GPU] chi2_profile::malloc_fint: 0.22224 ms
[GPU] chi2_profile::copy_observations: 13.7313 ms
[GPU] create_image_d::malloc_image: 0.217504 ms
[GPU] create_image_d::memset: 0.027072 ms
[GPU] create_image_d::malloc_ints: 0.19568 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 0.103488 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.158432 ms
[GPU] create_image: 0.82656 ms
[GPU] sample::copy_uv_H->D: 9.61296 ms
[GPU] sample::copy_uvrot_D->D: 0.205568 ms
[GPU] sample::1st_shift: 0.070496 ms
[GPU] sample::FFT: 1.09696 ms
[GPU] sample::2nd_shift: 0.064896 ms
[GPU] sample::interpolate: 0.821248 ms
[GPU] sample::apply_phase_sampled: 0.3144 ms
[GPU] sample_tot: 15.0649 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34464 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54368 ms
[GPU] reduce_chi2: 0.926976 ms
[GPU] chi2_profile::free_all: 4.41206 ms
[GPU] chi2_profile_tot_gputimer: 35.3002 ms
[CPU] chi2_profile_tot: 35.326 ms

[GPU] chi2_profile::malloc_fint: 0.224864 ms
[GPU] chi2_profile::copy_observations: 13.7241 ms
[GPU] create_image_d::malloc_image: 0.208096 ms
[GPU] create_image_d::memset: 0.027264 ms
[GPU] create_image_d::malloc_ints: 0.200416 ms
[GPU] create_image_d::copy_ints_H->D: 0.013248 ms
[GPU] create_image_d::sweep: 0.104032 ms
[GPU] create_image_d::central_pixel: 0.012608 ms
[GPU] create_image_d::free_ints: 0.158624 ms
[GPU] create_image: 0.825408 ms
[GPU] sample::copy_uv_H->D: 9.3247 ms
[GPU] sample::copy_uvrot_D->D: 0.205408 ms
[GPU] sample::1st_shift: 0.068352 ms
[GPU] sample::FFT: 1.36106 ms
[GPU] sample::2nd_shift: 0.067264 ms
[GPU] sample::interpolate: 0.820192 ms
[GPU] sample::apply_phase_sampled: 0.31408 ms
[GPU] sample_tot: 15.0494 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341216 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54352 ms
[GPU] reduce_chi2: 0.91808 ms
[GPU] chi2_profile::free_all: 4.42307 ms
[GPU] chi2_profile_tot_gputimer: 35.2758 ms
[CPU] chi2_profile_tot: 35.3 ms

[GPU] chi2_profile::malloc_fint: 0.23616 ms
[GPU] chi2_profile::copy_observations: 31.7073 ms
[GPU] create_image_d::malloc_image: 0.22304 ms
[GPU] create_image_d::memset: 0.027424 ms
[GPU] create_image_d::malloc_ints: 0.203552 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.104608 ms
[GPU] create_image_d::central_pixel: 0.011136 ms
[GPU] create_image_d::free_ints: 0.161568 ms
[GPU] create_image: 0.845344 ms
[GPU] sample::copy_uv_H->D: 9.49594 ms
[GPU] sample::copy_uvrot_D->D: 0.205024 ms
[GPU] sample::1st_shift: 0.069888 ms
[GPU] sample::FFT: 1.1087 ms
[GPU] sample::2nd_shift: 0.064832 ms
[GPU] sample::interpolate: 0.821664 ms
[GPU] sample::apply_phase_sampled: 0.314464 ms
[GPU] sample_tot: 14.9648 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54592 ms
[GPU] reduce_chi2: 0.926176 ms
[GPU] chi2_profile::free_all: 4.41958 ms
[GPU] chi2_profile_tot_gputimer: 53.2163 ms
[CPU] chi2_profile_tot: 53.242 ms

[GPU] chi2_profile::malloc_fint: 0.22128 ms
[GPU] chi2_profile::copy_observations: 13.7249 ms
[GPU] create_image_d::malloc_image: 0.202048 ms
[GPU] create_image_d::memset: 0.0264 ms
[GPU] create_image_d::malloc_ints: 0.196352 ms
[GPU] create_image_d::copy_ints_H->D: 0.012992 ms
[GPU] create_image_d::sweep: 0.103808 ms
[GPU] create_image_d::central_pixel: 0.01152 ms
[GPU] create_image_d::free_ints: 0.16576 ms
[GPU] create_image: 0.814656 ms
[GPU] sample::copy_uv_H->D: 9.61914 ms
[GPU] sample::copy_uvrot_D->D: 0.20816 ms
[GPU] sample::1st_shift: 0.074976 ms
[GPU] sample::FFT: 1.09357 ms
[GPU] sample::2nd_shift: 0.064192 ms
[GPU] sample::interpolate: 0.821824 ms
[GPU] sample::apply_phase_sampled: 0.314208 ms
[GPU] sample_tot: 15.0714 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343136 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543168 ms
[GPU] reduce_chi2: 0.918848 ms
[GPU] chi2_profile::free_all: 4.40698 ms
[GPU] chi2_profile_tot_gputimer: 35.2812 ms
[CPU] chi2_profile_tot: 35.306 ms

[GPU] chi2_profile::malloc_fint: 0.217184 ms
[GPU] chi2_profile::copy_observations: 13.9876 ms
[GPU] create_image_d::malloc_image: 0.202208 ms
[GPU] create_image_d::memset: 0.028768 ms
[GPU] create_image_d::malloc_ints: 0.196448 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.102208 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.159616 ms
[GPU] create_image: 0.812096 ms
[GPU] sample::copy_uv_H->D: 9.87683 ms
[GPU] sample::copy_uvrot_D->D: 0.204352 ms
[GPU] sample::1st_shift: 0.07056 ms
[GPU] sample::FFT: 1.11462 ms
[GPU] sample::2nd_shift: 0.065248 ms
[GPU] sample::interpolate: 0.82112 ms
[GPU] sample::apply_phase_sampled: 0.314784 ms
[GPU] sample_tot: 15.3415 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343936 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550848 ms
[GPU] reduce_chi2: 0.928768 ms
[GPU] chi2_profile::free_all: 4.41427 ms
[GPU] chi2_profile_tot_gputimer: 35.8176 ms
[CPU] chi2_profile_tot: 35.8419 ms

[GPU] chi2_profile::malloc_fint: 0.218272 ms
[GPU] chi2_profile::copy_observations: 14.0683 ms
[GPU] create_image_d::malloc_image: 0.208448 ms
[GPU] create_image_d::memset: 0.027424 ms
[GPU] create_image_d::malloc_ints: 0.196896 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 0.10416 ms
[GPU] create_image_d::central_pixel: 0.013472 ms
[GPU] create_image_d::free_ints: 0.160032 ms
[GPU] create_image: 0.820864 ms
[GPU] sample::copy_uv_H->D: 10.7572 ms
[GPU] sample::copy_uvrot_D->D: 0.205792 ms
[GPU] sample::1st_shift: 0.070784 ms
[GPU] sample::FFT: 1.94339 ms
[GPU] sample::2nd_shift: 0.07152 ms
[GPU] sample::interpolate: 0.821216 ms
[GPU] sample::apply_phase_sampled: 0.313728 ms
[GPU] sample_tot: 34.7589 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341632 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54864 ms
[GPU] reduce_chi2: 0.924448 ms
[GPU] chi2_profile::free_all: 4.43645 ms
[GPU] chi2_profile_tot_gputimer: 55.3449 ms
[CPU] chi2_profile_tot: 55.3699 ms

[GPU] chi2_profile::malloc_fint: 0.222976 ms
[GPU] chi2_profile::copy_observations: 13.677 ms
[GPU] create_image_d::malloc_image: 0.201184 ms
[GPU] create_image_d::memset: 0.028032 ms
[GPU] create_image_d::malloc_ints: 0.198656 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 0.102528 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.161568 ms
[GPU] create_image: 0.81152 ms
[GPU] sample::copy_uv_H->D: 9.46704 ms
[GPU] sample::copy_uvrot_D->D: 0.205504 ms
[GPU] sample::1st_shift: 0.068992 ms
[GPU] sample::FFT: 1.09475 ms
[GPU] sample::2nd_shift: 0.063648 ms
[GPU] sample::interpolate: 0.820096 ms
[GPU] sample::apply_phase_sampled: 0.316416 ms
[GPU] sample_tot: 14.91 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543552 ms
[GPU] reduce_chi2: 0.926304 ms
[GPU] chi2_profile::free_all: 4.42064 ms
[GPU] chi2_profile_tot_gputimer: 35.0839 ms
[CPU] chi2_profile_tot: 35.109 ms

[GPU] chi2_profile::malloc_fint: 0.220704 ms
[GPU] chi2_profile::copy_observations: 13.8874 ms
[GPU] create_image_d::malloc_image: 0.210336 ms
[GPU] create_image_d::memset: 0.027168 ms
[GPU] create_image_d::malloc_ints: 0.201984 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.102432 ms
[GPU] create_image_d::central_pixel: 0.011616 ms
[GPU] create_image_d::free_ints: 0.159584 ms
[GPU] create_image: 0.825568 ms
[GPU] sample::copy_uv_H->D: 9.60797 ms
[GPU] sample::copy_uvrot_D->D: 0.20368 ms
[GPU] sample::1st_shift: 0.068064 ms
[GPU] sample::FFT: 1.12378 ms
[GPU] sample::2nd_shift: 0.063552 ms
[GPU] sample::interpolate: 0.820416 ms
[GPU] sample::apply_phase_sampled: 0.317632 ms
[GPU] sample_tot: 15.101 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.552768 ms
[GPU] reduce_chi2: 0.930752 ms
[GPU] chi2_profile::free_all: 4.41014 ms
[GPU] chi2_profile_tot_gputimer: 35.4935 ms
[CPU] chi2_profile_tot: 35.5191 ms

[GPU] chi2_profile::malloc_fint: 0.22 ms
[GPU] chi2_profile::copy_observations: 13.7193 ms
[GPU] create_image_d::malloc_image: 0.199456 ms
[GPU] create_image_d::memset: 0.028512 ms
[GPU] create_image_d::malloc_ints: 0.197952 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.103392 ms
[GPU] create_image_d::central_pixel: 0.01152 ms
[GPU] create_image_d::free_ints: 0.163168 ms
[GPU] create_image: 0.82384 ms
[GPU] sample::copy_uv_H->D: 9.34726 ms
[GPU] sample::copy_uvrot_D->D: 0.205216 ms
[GPU] sample::1st_shift: 0.069344 ms
[GPU] sample::FFT: 1.12048 ms
[GPU] sample::2nd_shift: 0.064576 ms
[GPU] sample::interpolate: 0.820544 ms
[GPU] sample::apply_phase_sampled: 0.313696 ms
[GPU] sample_tot: 14.9153 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543552 ms
[GPU] reduce_chi2: 0.924928 ms
[GPU] chi2_profile::free_all: 4.42694 ms
[GPU] chi2_profile_tot_gputimer: 35.1455 ms
[CPU] chi2_profile_tot: 35.171 ms

[GPU] chi2_profile::malloc_fint: 0.354048 ms
[GPU] chi2_profile::copy_observations: 13.6785 ms
[GPU] create_image_d::malloc_image: 18.147 ms
[GPU] create_image_d::memset: 0.028512 ms
[GPU] create_image_d::malloc_ints: 0.32768 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 0.103904 ms
[GPU] create_image_d::central_pixel: 0.011136 ms
[GPU] create_image_d::free_ints: 0.160544 ms
[GPU] create_image: 18.8909 ms
[GPU] sample::copy_uv_H->D: 9.22832 ms
[GPU] sample::copy_uvrot_D->D: 0.208992 ms
[GPU] sample::1st_shift: 0.069184 ms
[GPU] sample::FFT: 1.11962 ms
[GPU] sample::2nd_shift: 0.071808 ms
[GPU] sample::interpolate: 0.82 ms
[GPU] sample::apply_phase_sampled: 0.314432 ms
[GPU] sample_tot: 14.7061 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543872 ms
[GPU] reduce_chi2: 0.921632 ms
[GPU] chi2_profile::free_all: 4.41203 ms
[GPU] chi2_profile_tot_gputimer: 53.0772 ms
[CPU] chi2_profile_tot: 53.102 ms

[GPU] chi2_profile::malloc_fint: 0.224544 ms
[GPU] chi2_profile::copy_observations: 13.7064 ms
[GPU] create_image_d::malloc_image: 0.200064 ms
[GPU] create_image_d::memset: 0.033376 ms
[GPU] create_image_d::malloc_ints: 0.196576 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.101792 ms
[GPU] create_image_d::central_pixel: 0.013344 ms
[GPU] create_image_d::free_ints: 0.15904 ms
[GPU] create_image: 0.817792 ms
[GPU] sample::copy_uv_H->D: 9.51142 ms
[GPU] sample::copy_uvrot_D->D: 0.208032 ms
[GPU] sample::1st_shift: 0.070016 ms
[GPU] sample::FFT: 1.09171 ms
[GPU] sample::2nd_shift: 0.064288 ms
[GPU] sample::interpolate: 0.823296 ms
[GPU] sample::apply_phase_sampled: 0.313088 ms
[GPU] sample_tot: 14.9586 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548672 ms
[GPU] reduce_chi2: 0.924384 ms
[GPU] chi2_profile::free_all: 4.41341 ms
[GPU] chi2_profile_tot_gputimer: 35.1621 ms
[CPU] chi2_profile_tot: 35.187 ms
512	1.000000e+06	float64	None	64	7.675011e-01	4.039479e-02	8.242304e-03	3.522295e-02
# |--> timings: [0.05495829996652901, 0.035635539097711444, 0.03534872084856033, 0.03550218907184899, 0.051833296194672585, 0.03557842690497637, 0.03586674784310162, 0.0566197419539094, 0.035292178858071566, 0.035458547063171864, 0.03541380190290511, 0.053361434023827314, 0.03543225396424532, 0.03597892401739955, 0.05548807606101036, 0.03522295178845525, 0.03563577402383089, 0.035303174052387476, 0.05321960593573749, 0.035309683065861464]

[GPU] chi2_profile::malloc_fint: 0.249216 ms
[GPU] chi2_profile::copy_observations: 13.6446 ms
[GPU] create_image_d::malloc_image: 0.211424 ms
[GPU] create_image_d::memset: 0.027232 ms
[GPU] create_image_d::malloc_ints: 0.199744 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.104128 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.162048 ms
[GPU] create_image: 0.823808 ms
[GPU] sample::copy_uv_H->D: 9.4935 ms
[GPU] sample::copy_uvrot_D->D: 0.208128 ms
[GPU] sample::1st_shift: 0.080064 ms
[GPU] sample::FFT: 1.09344 ms
[GPU] sample::2nd_shift: 0.076416 ms
[GPU] sample::interpolate: 0.850496 ms
[GPU] sample::apply_phase_sampled: 0.338944 ms
[GPU] sample_tot: 15.0283 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373952 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.513888 ms
[GPU] reduce_chi2: 0.921952 ms
[GPU] chi2_profile::free_all: 4.40941 ms
[GPU] chi2_profile_tot_gputimer: 35.1902 ms
[CPU] chi2_profile_tot: 35.217 ms

[GPU] chi2_profile::malloc_fint: 0.219296 ms
[GPU] chi2_profile::copy_observations: 13.8742 ms
[GPU] create_image_d::malloc_image: 0.2984 ms
[GPU] create_image_d::memset: 0.026976 ms
[GPU] create_image_d::malloc_ints: 0.231936 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.107136 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.227232 ms
[GPU] create_image: 1.02595 ms
[GPU] sample::copy_uv_H->D: 9.59808 ms
[GPU] sample::copy_uvrot_D->D: 0.205952 ms
[GPU] sample::1st_shift: 0.078912 ms
[GPU] sample::FFT: 1.14502 ms
[GPU] sample::2nd_shift: 0.075552 ms
[GPU] sample::interpolate: 0.851264 ms
[GPU] sample::apply_phase_sampled: 0.335104 ms
[GPU] sample_tot: 16.8583 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373312 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514208 ms
[GPU] reduce_chi2: 0.928416 ms
[GPU] chi2_profile::free_all: 21.2724 ms
[GPU] chi2_profile_tot_gputimer: 54.2942 ms
[CPU] chi2_profile_tot: 54.3189 ms

[GPU] chi2_profile::malloc_fint: 0.233728 ms
[GPU] chi2_profile::copy_observations: 13.2024 ms
[GPU] create_image_d::malloc_image: 0.208832 ms
[GPU] create_image_d::memset: 0.028448 ms
[GPU] create_image_d::malloc_ints: 0.19616 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.107392 ms
[GPU] create_image_d::central_pixel: 0.011168 ms
[GPU] create_image_d::free_ints: 0.166272 ms
[GPU] create_image: 0.831936 ms
[GPU] sample::copy_uv_H->D: 9.45194 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 0.07984 ms
[GPU] sample::FFT: 1.08816 ms
[GPU] sample::2nd_shift: 0.076736 ms
[GPU] sample::interpolate: 0.851232 ms
[GPU] sample::apply_phase_sampled: 0.33504 ms
[GPU] sample_tot: 14.9686 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5288 ms
[GPU] reduce_chi2: 0.937344 ms
[GPU] chi2_profile::free_all: 4.41075 ms
[GPU] chi2_profile_tot_gputimer: 34.6987 ms
[CPU] chi2_profile_tot: 34.723 ms

[GPU] chi2_profile::malloc_fint: 0.223648 ms
[GPU] chi2_profile::copy_observations: 13.862 ms
[GPU] create_image_d::malloc_image: 0.204096 ms
[GPU] create_image_d::memset: 0.032512 ms
[GPU] create_image_d::malloc_ints: 0.20048 ms
[GPU] create_image_d::copy_ints_H->D: 0.0136 ms
[GPU] create_image_d::sweep: 0.1064 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.167648 ms
[GPU] create_image: 0.830752 ms
[GPU] sample::copy_uv_H->D: 9.44374 ms
[GPU] sample::copy_uvrot_D->D: 0.203552 ms
[GPU] sample::1st_shift: 0.07792 ms
[GPU] sample::FFT: 1.09658 ms
[GPU] sample::2nd_shift: 0.07456 ms
[GPU] sample::interpolate: 0.850528 ms
[GPU] sample::apply_phase_sampled: 0.335904 ms
[GPU] sample_tot: 14.9612 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37312 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.518464 ms
[GPU] reduce_chi2: 0.924864 ms
[GPU] chi2_profile::free_all: 4.41408 ms
[GPU] chi2_profile_tot_gputimer: 35.3279 ms
[CPU] chi2_profile_tot: 35.3529 ms

[GPU] chi2_profile::malloc_fint: 0.220128 ms
[GPU] chi2_profile::copy_observations: 13.7938 ms
[GPU] create_image_d::malloc_image: 0.201696 ms
[GPU] create_image_d::memset: 0.026144 ms
[GPU] create_image_d::malloc_ints: 0.196864 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.106496 ms
[GPU] create_image_d::central_pixel: 0.01344 ms
[GPU] create_image_d::free_ints: 0.164096 ms
[GPU] create_image: 0.818784 ms
[GPU] sample::copy_uv_H->D: 9.47546 ms
[GPU] sample::copy_uvrot_D->D: 0.203168 ms
[GPU] sample::1st_shift: 0.077568 ms
[GPU] sample::FFT: 1.12483 ms
[GPU] sample::2nd_shift: 0.075648 ms
[GPU] sample::interpolate: 0.850656 ms
[GPU] sample::apply_phase_sampled: 0.335296 ms
[GPU] sample_tot: 15.021 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.376384 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.525888 ms
[GPU] reduce_chi2: 0.939552 ms
[GPU] chi2_profile::free_all: 4.41475 ms
[GPU] chi2_profile_tot_gputimer: 35.3228 ms
[CPU] chi2_profile_tot: 35.347 ms

[GPU] chi2_profile::malloc_fint: 0.330848 ms
[GPU] chi2_profile::copy_observations: 13.7152 ms
[GPU] create_image_d::malloc_image: 0.59888 ms
[GPU] create_image_d::memset: 0.027072 ms
[GPU] create_image_d::malloc_ints: 0.446688 ms
[GPU] create_image_d::copy_ints_H->D: 0.012288 ms
[GPU] create_image_d::sweep: 0.114432 ms
[GPU] create_image_d::central_pixel: 0.013504 ms
[GPU] create_image_d::free_ints: 0.316 ms
[GPU] create_image: 1.63542 ms
[GPU] sample::copy_uv_H->D: 27.4282 ms
[GPU] sample::copy_uvrot_D->D: 0.218144 ms
[GPU] sample::1st_shift: 0.079808 ms
[GPU] sample::FFT: 1.08973 ms
[GPU] sample::2nd_shift: 0.074784 ms
[GPU] sample::interpolate: 0.85056 ms
[GPU] sample::apply_phase_sampled: 0.336544 ms
[GPU] sample_tot: 32.9615 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375488 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.49984 ms
[GPU] reduce_chi2: 0.907008 ms
[GPU] chi2_profile::free_all: 4.42893 ms
[GPU] chi2_profile_tot_gputimer: 54.1035 ms
[CPU] chi2_profile_tot: 54.1289 ms

[GPU] chi2_profile::malloc_fint: 0.243104 ms
[GPU] chi2_profile::copy_observations: 13.664 ms
[GPU] create_image_d::malloc_image: 0.204672 ms
[GPU] create_image_d::memset: 0.027104 ms
[GPU] create_image_d::malloc_ints: 0.195552 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.10624 ms
[GPU] create_image_d::central_pixel: 0.011552 ms
[GPU] create_image_d::free_ints: 0.158496 ms
[GPU] create_image: 0.815392 ms
[GPU] sample::copy_uv_H->D: 9.63187 ms
[GPU] sample::copy_uvrot_D->D: 0.204384 ms
[GPU] sample::1st_shift: 0.078464 ms
[GPU] sample::FFT: 1.13677 ms
[GPU] sample::2nd_shift: 0.075008 ms
[GPU] sample::interpolate: 0.85088 ms
[GPU] sample::apply_phase_sampled: 0.338176 ms
[GPU] sample_tot: 15.192 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3744 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.521376 ms
[GPU] reduce_chi2: 0.930592 ms
[GPU] chi2_profile::free_all: 4.41488 ms
[GPU] chi2_profile_tot_gputimer: 35.3706 ms
[CPU] chi2_profile_tot: 35.4071 ms

[GPU] chi2_profile::malloc_fint: 0.220768 ms
[GPU] chi2_profile::copy_observations: 13.9649 ms
[GPU] create_image_d::malloc_image: 0.353088 ms
[GPU] create_image_d::memset: 0.028224 ms
[GPU] create_image_d::malloc_ints: 0.196832 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.106368 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.159264 ms
[GPU] create_image: 0.968416 ms
[GPU] sample::copy_uv_H->D: 9.66205 ms
[GPU] sample::copy_uvrot_D->D: 0.205888 ms
[GPU] sample::1st_shift: 0.078528 ms
[GPU] sample::FFT: 1.09667 ms
[GPU] sample::2nd_shift: 0.076032 ms
[GPU] sample::interpolate: 0.850848 ms
[GPU] sample::apply_phase_sampled: 0.335712 ms
[GPU] sample_tot: 15.1882 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.515296 ms
[GPU] reduce_chi2: 0.92288 ms
[GPU] chi2_profile::free_all: 4.41878 ms
[GPU] chi2_profile_tot_gputimer: 35.8012 ms
[CPU] chi2_profile_tot: 35.8272 ms

[GPU] chi2_profile::malloc_fint: 0.222784 ms
[GPU] chi2_profile::copy_observations: 13.7212 ms
[GPU] create_image_d::malloc_image: 0.20672 ms
[GPU] create_image_d::memset: 0.026624 ms
[GPU] create_image_d::malloc_ints: 0.200608 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 0.107808 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.175136 ms
[GPU] create_image: 0.836736 ms
[GPU] sample::copy_uv_H->D: 9.37328 ms
[GPU] sample::copy_uvrot_D->D: 0.205696 ms
[GPU] sample::1st_shift: 0.07856 ms
[GPU] sample::FFT: 1.14525 ms
[GPU] sample::2nd_shift: 0.074752 ms
[GPU] sample::interpolate: 0.849408 ms
[GPU] sample::apply_phase_sampled: 0.33856 ms
[GPU] sample_tot: 14.968 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37296 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.507072 ms
[GPU] reduce_chi2: 0.91168 ms
[GPU] chi2_profile::free_all: 4.88627 ms
[GPU] chi2_profile_tot_gputimer: 35.6668 ms
[CPU] chi2_profile_tot: 35.691 ms

[GPU] chi2_profile::malloc_fint: 0.382112 ms
[GPU] chi2_profile::copy_observations: 29.0227 ms
[GPU] create_image_d::malloc_image: 0.204 ms
[GPU] create_image_d::memset: 0.028288 ms
[GPU] create_image_d::malloc_ints: 0.202016 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.106208 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.15936 ms
[GPU] create_image: 0.829824 ms
[GPU] sample::copy_uv_H->D: 9.37088 ms
[GPU] sample::copy_uvrot_D->D: 0.207104 ms
[GPU] sample::1st_shift: 0.078112 ms
[GPU] sample::FFT: 1.11331 ms
[GPU] sample::2nd_shift: 0.0768 ms
[GPU] sample::interpolate: 0.850048 ms
[GPU] sample::apply_phase_sampled: 0.335968 ms
[GPU] sample_tot: 14.9456 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.516608 ms
[GPU] reduce_chi2: 0.924832 ms
[GPU] chi2_profile::free_all: 4.42368 ms
[GPU] chi2_profile_tot_gputimer: 50.6432 ms
[CPU] chi2_profile_tot: 50.668 ms

[GPU] chi2_profile::malloc_fint: 0.22224 ms
[GPU] chi2_profile::copy_observations: 13.6467 ms
[GPU] create_image_d::malloc_image: 0.202336 ms
[GPU] create_image_d::memset: 0.028128 ms
[GPU] create_image_d::malloc_ints: 0.192 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.10816 ms
[GPU] create_image_d::central_pixel: 0.013408 ms
[GPU] create_image_d::free_ints: 0.159968 ms
[GPU] create_image: 0.814528 ms
[GPU] sample::copy_uv_H->D: 9.45427 ms
[GPU] sample::copy_uvrot_D->D: 0.206304 ms
[GPU] sample::1st_shift: 0.077344 ms
[GPU] sample::FFT: 1.09942 ms
[GPU] sample::2nd_shift: 0.075104 ms
[GPU] sample::interpolate: 0.851968 ms
[GPU] sample::apply_phase_sampled: 0.336192 ms
[GPU] sample_tot: 14.9756 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51456 ms
[GPU] reduce_chi2: 0.92256 ms
[GPU] chi2_profile::free_all: 4.41066 ms
[GPU] chi2_profile_tot_gputimer: 35.1075 ms
[CPU] chi2_profile_tot: 35.1331 ms

[GPU] chi2_profile::malloc_fint: 0.227712 ms
[GPU] chi2_profile::copy_observations: 13.744 ms
[GPU] create_image_d::malloc_image: 0.217344 ms
[GPU] create_image_d::memset: 0.028064 ms
[GPU] create_image_d::malloc_ints: 0.203552 ms
[GPU] create_image_d::copy_ints_H->D: 0.013184 ms
[GPU] create_image_d::sweep: 0.106656 ms
[GPU] create_image_d::central_pixel: 0.012768 ms
[GPU] create_image_d::free_ints: 0.15824 ms
[GPU] create_image: 0.833856 ms
[GPU] sample::copy_uv_H->D: 9.57139 ms
[GPU] sample::copy_uvrot_D->D: 0.203744 ms
[GPU] sample::1st_shift: 0.078048 ms
[GPU] sample::FFT: 1.09581 ms
[GPU] sample::2nd_shift: 0.07392 ms
[GPU] sample::interpolate: 0.85024 ms
[GPU] sample::apply_phase_sampled: 0.337152 ms
[GPU] sample_tot: 15.094 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37344 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52288 ms
[GPU] reduce_chi2: 0.930048 ms
[GPU] chi2_profile::free_all: 4.42013 ms
[GPU] chi2_profile_tot_gputimer: 35.3623 ms
[CPU] chi2_profile_tot: 35.3868 ms

[GPU] chi2_profile::malloc_fint: 0.22704 ms
[GPU] chi2_profile::copy_observations: 13.6028 ms
[GPU] create_image_d::malloc_image: 0.215776 ms
[GPU] create_image_d::memset: 0.03536 ms
[GPU] create_image_d::malloc_ints: 0.193152 ms
[GPU] create_image_d::copy_ints_H->D: 0.012992 ms
[GPU] create_image_d::sweep: 0.107328 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.161216 ms
[GPU] create_image: 0.846272 ms
[GPU] sample::copy_uv_H->D: 28.8263 ms
[GPU] sample::copy_uvrot_D->D: 0.208992 ms
[GPU] sample::1st_shift: 0.080544 ms
[GPU] sample::FFT: 1.11741 ms
[GPU] sample::2nd_shift: 0.076544 ms
[GPU] sample::interpolate: 0.850336 ms
[GPU] sample::apply_phase_sampled: 0.337568 ms
[GPU] sample_tot: 34.415 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375744 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.515968 ms
[GPU] reduce_chi2: 0.935936 ms
[GPU] chi2_profile::free_all: 4.42099 ms
[GPU] chi2_profile_tot_gputimer: 54.5623 ms
[CPU] chi2_profile_tot: 54.5881 ms

[GPU] chi2_profile::malloc_fint: 0.227072 ms
[GPU] chi2_profile::copy_observations: 13.7732 ms
[GPU] create_image_d::malloc_image: 0.200896 ms
[GPU] create_image_d::memset: 0.02672 ms
[GPU] create_image_d::malloc_ints: 0.200704 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.106816 ms
[GPU] create_image_d::central_pixel: 0.013536 ms
[GPU] create_image_d::free_ints: 0.159296 ms
[GPU] create_image: 0.820736 ms
[GPU] sample::copy_uv_H->D: 9.61059 ms
[GPU] sample::copy_uvrot_D->D: 0.204672 ms
[GPU] sample::1st_shift: 0.078464 ms
[GPU] sample::FFT: 1.09629 ms
[GPU] sample::2nd_shift: 0.075808 ms
[GPU] sample::interpolate: 0.85232 ms
[GPU] sample::apply_phase_sampled: 0.337312 ms
[GPU] sample_tot: 15.1337 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517984 ms
[GPU] reduce_chi2: 0.926336 ms
[GPU] chi2_profile::free_all: 4.41472 ms
[GPU] chi2_profile_tot_gputimer: 35.4097 ms
[CPU] chi2_profile_tot: 35.435 ms

[GPU] chi2_profile::malloc_fint: 0.220448 ms
[GPU] chi2_profile::copy_observations: 13.9047 ms
[GPU] create_image_d::malloc_image: 0.205536 ms
[GPU] create_image_d::memset: 0.0264 ms
[GPU] create_image_d::malloc_ints: 0.200576 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.107296 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.160384 ms
[GPU] create_image: 0.822176 ms
[GPU] sample::copy_uv_H->D: 9.47427 ms
[GPU] sample::copy_uvrot_D->D: 0.20448 ms
[GPU] sample::1st_shift: 0.080576 ms
[GPU] sample::FFT: 1.08755 ms
[GPU] sample::2nd_shift: 0.074304 ms
[GPU] sample::interpolate: 0.849696 ms
[GPU] sample::apply_phase_sampled: 0.336416 ms
[GPU] sample_tot: 14.9904 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374208 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.515744 ms
[GPU] reduce_chi2: 0.924224 ms
[GPU] chi2_profile::free_all: 4.41485 ms
[GPU] chi2_profile_tot_gputimer: 35.3916 ms
[CPU] chi2_profile_tot: 35.4171 ms

[GPU] chi2_profile::malloc_fint: 0.225408 ms
[GPU] chi2_profile::copy_observations: 13.6947 ms
[GPU] create_image_d::malloc_image: 0.206368 ms
[GPU] create_image_d::memset: 0.028288 ms
[GPU] create_image_d::malloc_ints: 0.196128 ms
[GPU] create_image_d::copy_ints_H->D: 0.01376 ms
[GPU] create_image_d::sweep: 0.10656 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.158848 ms
[GPU] create_image: 0.823264 ms
[GPU] sample::copy_uv_H->D: 9.796 ms
[GPU] sample::copy_uvrot_D->D: 0.20464 ms
[GPU] sample::1st_shift: 0.078816 ms
[GPU] sample::FFT: 1.11501 ms
[GPU] sample::2nd_shift: 0.073952 ms
[GPU] sample::interpolate: 0.853952 ms
[GPU] sample::apply_phase_sampled: 0.335744 ms
[GPU] sample_tot: 15.3974 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514848 ms
[GPU] reduce_chi2: 0.928416 ms
[GPU] chi2_profile::free_all: 4.41987 ms
[GPU] chi2_profile_tot_gputimer: 35.6058 ms
[CPU] chi2_profile_tot: 35.6309 ms

[GPU] chi2_profile::malloc_fint: 0.301728 ms
[GPU] chi2_profile::copy_observations: 32.2583 ms
[GPU] create_image_d::malloc_image: 0.23408 ms
[GPU] create_image_d::memset: 0.028416 ms
[GPU] create_image_d::malloc_ints: 0.204096 ms
[GPU] create_image_d::copy_ints_H->D: 0.014048 ms
[GPU] create_image_d::sweep: 0.107232 ms
[GPU] create_image_d::central_pixel: 0.011584 ms
[GPU] create_image_d::free_ints: 0.178048 ms
[GPU] create_image: 0.869696 ms
[GPU] sample::copy_uv_H->D: 9.35312 ms
[GPU] sample::copy_uvrot_D->D: 0.207456 ms
[GPU] sample::1st_shift: 0.08192 ms
[GPU] sample::FFT: 1.09773 ms
[GPU] sample::2nd_shift: 0.077408 ms
[GPU] sample::interpolate: 0.851584 ms
[GPU] sample::apply_phase_sampled: 0.33568 ms
[GPU] sample_tot: 14.8935 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.505856 ms
[GPU] reduce_chi2: 0.912608 ms
[GPU] chi2_profile::free_all: 4.41962 ms
[GPU] chi2_profile_tot_gputimer: 53.7713 ms
[CPU] chi2_profile_tot: 53.7961 ms

[GPU] chi2_profile::malloc_fint: 0.220512 ms
[GPU] chi2_profile::copy_observations: 13.7552 ms
[GPU] create_image_d::malloc_image: 0.200544 ms
[GPU] create_image_d::memset: 0.028192 ms
[GPU] create_image_d::malloc_ints: 0.203488 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.106912 ms
[GPU] create_image_d::central_pixel: 0.01312 ms
[GPU] create_image_d::free_ints: 0.159392 ms
[GPU] create_image: 0.825536 ms
[GPU] sample::copy_uv_H->D: 9.50138 ms
[GPU] sample::copy_uvrot_D->D: 0.204192 ms
[GPU] sample::1st_shift: 0.078432 ms
[GPU] sample::FFT: 1.12912 ms
[GPU] sample::2nd_shift: 0.07584 ms
[GPU] sample::interpolate: 0.850944 ms
[GPU] sample::apply_phase_sampled: 0.336832 ms
[GPU] sample_tot: 15.0518 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373376 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517376 ms
[GPU] reduce_chi2: 0.924576 ms
[GPU] chi2_profile::free_all: 4.40906 ms
[GPU] chi2_profile_tot_gputimer: 35.3038 ms
[CPU] chi2_profile_tot: 35.3289 ms

[GPU] chi2_profile::malloc_fint: 0.221248 ms
[GPU] chi2_profile::copy_observations: 13.8889 ms
[GPU] create_image_d::malloc_image: 0.203296 ms
[GPU] create_image_d::memset: 0.027936 ms
[GPU] create_image_d::malloc_ints: 0.197216 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.107776 ms
[GPU] create_image_d::central_pixel: 0.011392 ms
[GPU] create_image_d::free_ints: 0.164992 ms
[GPU] create_image: 0.825664 ms
[GPU] sample::copy_uv_H->D: 9.62336 ms
[GPU] sample::copy_uvrot_D->D: 0.205856 ms
[GPU] sample::1st_shift: 0.078336 ms
[GPU] sample::FFT: 1.09994 ms
[GPU] sample::2nd_shift: 0.075808 ms
[GPU] sample::interpolate: 0.849664 ms
[GPU] sample::apply_phase_sampled: 0.336288 ms
[GPU] sample_tot: 15.1466 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373856 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.585664 ms
[GPU] reduce_chi2: 0.994176 ms
[GPU] chi2_profile::free_all: 4.40963 ms
[GPU] chi2_profile_tot_gputimer: 35.6119 ms
[CPU] chi2_profile_tot: 35.6381 ms

[GPU] chi2_profile::malloc_fint: 0.232448 ms
[GPU] chi2_profile::copy_observations: 13.9258 ms
[GPU] create_image_d::malloc_image: 0.212384 ms
[GPU] create_image_d::memset: 0.027456 ms
[GPU] create_image_d::malloc_ints: 0.20416 ms
[GPU] create_image_d::copy_ints_H->D: 0.013408 ms
[GPU] create_image_d::sweep: 0.10592 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.161696 ms
[GPU] create_image: 0.82928 ms
[GPU] sample::copy_uv_H->D: 10.0048 ms
[GPU] sample::copy_uvrot_D->D: 0.208448 ms
[GPU] sample::1st_shift: 0.081664 ms
[GPU] sample::FFT: 2.35882 ms
[GPU] sample::2nd_shift: 0.074976 ms
[GPU] sample::interpolate: 0.849888 ms
[GPU] sample::apply_phase_sampled: 0.336512 ms
[GPU] sample_tot: 34.8995 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.511552 ms
[GPU] reduce_chi2: 0.919488 ms
[GPU] chi2_profile::free_all: 4.41494 ms
[GPU] chi2_profile_tot_gputimer: 55.3347 ms
[CPU] chi2_profile_tot: 55.3589 ms
512	1.000000e+06	float64	None	128	7.854457e-01	4.133924e-02	8.597648e-03	3.483286e-02
# |--> timings: [0.035298510920256376, 0.05443898984231055, 0.034832855919376016, 0.03547093691304326, 0.035461194114759564, 0.054260367061942816, 0.035522568970918655, 0.03594248020090163, 0.035802347818389535, 0.05079515581019223, 0.035246842075139284, 0.03550526802428067, 0.05470573692582548, 0.03556817211210728, 0.03553443402051926, 0.03574849688448012, 0.05391443707048893, 0.03546979604288936, 0.03575440403074026, 0.05547116999514401]

[GPU] chi2_profile::malloc_fint: 0.23376 ms
[GPU] chi2_profile::copy_observations: 13.6876 ms
[GPU] create_image_d::malloc_image: 0.203232 ms
[GPU] create_image_d::memset: 0.029376 ms
[GPU] create_image_d::malloc_ints: 0.19696 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.10464 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.16176 ms
[GPU] create_image: 0.820896 ms
[GPU] sample::copy_uv_H->D: 9.51213 ms
[GPU] sample::copy_uvrot_D->D: 0.205504 ms
[GPU] sample::1st_shift: 0.087264 ms
[GPU] sample::FFT: 1.09277 ms
[GPU] sample::2nd_shift: 0.085216 ms
[GPU] sample::interpolate: 0.833024 ms
[GPU] sample::apply_phase_sampled: 0.303872 ms
[GPU] sample_tot: 14.9997 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.553088 ms
[GPU] reduce_chi2: 0.926304 ms
[GPU] chi2_profile::free_all: 4.41824 ms
[GPU] chi2_profile_tot_gputimer: 35.2091 ms
[CPU] chi2_profile_tot: 35.2349 ms

[GPU] chi2_profile::malloc_fint: 0.222432 ms
[GPU] chi2_profile::copy_observations: 13.908 ms
[GPU] create_image_d::malloc_image: 0.20448 ms
[GPU] create_image_d::memset: 0.026912 ms
[GPU] create_image_d::malloc_ints: 0.200512 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.10208 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.166944 ms
[GPU] create_image: 0.821344 ms
[GPU] sample::copy_uv_H->D: 9.44934 ms
[GPU] sample::copy_uvrot_D->D: 0.20704 ms
[GPU] sample::1st_shift: 0.089824 ms
[GPU] sample::FFT: 1.10176 ms
[GPU] sample::2nd_shift: 0.08528 ms
[GPU] sample::interpolate: 0.831104 ms
[GPU] sample::apply_phase_sampled: 0.303488 ms
[GPU] sample_tot: 14.9472 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549728 ms
[GPU] reduce_chi2: 0.923808 ms
[GPU] chi2_profile::free_all: 4.4152 ms
[GPU] chi2_profile_tot_gputimer: 35.3516 ms
[CPU] chi2_profile_tot: 35.3761 ms

[GPU] chi2_profile::malloc_fint: 0.220448 ms
[GPU] chi2_profile::copy_observations: 13.7913 ms
[GPU] create_image_d::malloc_image: 0.202592 ms
[GPU] create_image_d::memset: 0.027072 ms
[GPU] create_image_d::malloc_ints: 0.195776 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.103488 ms
[GPU] create_image_d::central_pixel: 0.0112 ms
[GPU] create_image_d::free_ints: 0.159552 ms
[GPU] create_image: 0.812864 ms
[GPU] sample::copy_uv_H->D: 9.5393 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 0.088 ms
[GPU] sample::FFT: 1.14045 ms
[GPU] sample::2nd_shift: 0.085856 ms
[GPU] sample::interpolate: 0.829376 ms
[GPU] sample::apply_phase_sampled: 0.304608 ms
[GPU] sample_tot: 15.0929 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339744 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.553536 ms
[GPU] reduce_chi2: 0.927424 ms
[GPU] chi2_profile::free_all: 4.5097 ms
[GPU] chi2_profile_tot_gputimer: 35.4748 ms
[CPU] chi2_profile_tot: 35.4991 ms

[GPU] chi2_profile::malloc_fint: 0.223008 ms
[GPU] chi2_profile::copy_observations: 13.8164 ms
[GPU] create_image_d::malloc_image: 17.3794 ms
[GPU] create_image_d::memset: 0.026912 ms
[GPU] create_image_d::malloc_ints: 0.276832 ms
[GPU] create_image_d::copy_ints_H->D: 0.013088 ms
[GPU] create_image_d::sweep: 0.104512 ms
[GPU] create_image_d::central_pixel: 0.013408 ms
[GPU] create_image_d::free_ints: 0.174976 ms
[GPU] create_image: 18.0889 ms
[GPU] sample::copy_uv_H->D: 9.0751 ms
[GPU] sample::copy_uvrot_D->D: 0.208704 ms
[GPU] sample::1st_shift: 0.096992 ms
[GPU] sample::FFT: 1.12102 ms
[GPU] sample::2nd_shift: 0.085824 ms
[GPU] sample::interpolate: 0.834368 ms
[GPU] sample::apply_phase_sampled: 0.30608 ms
[GPU] sample_tot: 14.6075 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549056 ms
[GPU] reduce_chi2: 0.924128 ms
[GPU] chi2_profile::free_all: 4.42627 ms
[GPU] chi2_profile_tot_gputimer: 52.2078 ms
[CPU] chi2_profile_tot: 52.2389 ms

[GPU] chi2_profile::malloc_fint: 0.222176 ms
[GPU] chi2_profile::copy_observations: 13.6386 ms
[GPU] create_image_d::malloc_image: 0.206688 ms
[GPU] create_image_d::memset: 0.02656 ms
[GPU] create_image_d::malloc_ints: 0.19888 ms
[GPU] create_image_d::copy_ints_H->D: 0.012416 ms
[GPU] create_image_d::sweep: 0.103072 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.160128 ms
[GPU] create_image: 0.820576 ms
[GPU] sample::copy_uv_H->D: 9.44278 ms
[GPU] sample::copy_uvrot_D->D: 0.208064 ms
[GPU] sample::1st_shift: 0.088544 ms
[GPU] sample::FFT: 1.10381 ms
[GPU] sample::2nd_shift: 0.085312 ms
[GPU] sample::interpolate: 0.829856 ms
[GPU] sample::apply_phase_sampled: 0.303968 ms
[GPU] sample_tot: 14.9411 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338464 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543072 ms
[GPU] reduce_chi2: 0.916896 ms
[GPU] chi2_profile::free_all: 4.40829 ms
[GPU] chi2_profile_tot_gputimer: 35.0598 ms
[CPU] chi2_profile_tot: 35.085 ms

[GPU] chi2_profile::malloc_fint: 0.222112 ms
[GPU] chi2_profile::copy_observations: 13.8269 ms
[GPU] create_image_d::malloc_image: 0.201632 ms
[GPU] create_image_d::memset: 0.026944 ms
[GPU] create_image_d::malloc_ints: 0.191808 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 0.105312 ms
[GPU] create_image_d::central_pixel: 0.01248 ms
[GPU] create_image_d::free_ints: 0.160448 ms
[GPU] create_image: 0.811328 ms
[GPU] sample::copy_uv_H->D: 9.50963 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 0.089568 ms
[GPU] sample::FFT: 1.11347 ms
[GPU] sample::2nd_shift: 0.0856 ms
[GPU] sample::interpolate: 0.831744 ms
[GPU] sample::apply_phase_sampled: 0.303456 ms
[GPU] sample_tot: 15.0105 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551648 ms
[GPU] reduce_chi2: 0.924256 ms
[GPU] chi2_profile::free_all: 4.4113 ms
[GPU] chi2_profile_tot_gputimer: 35.3203 ms
[CPU] chi2_profile_tot: 35.346 ms

[GPU] chi2_profile::malloc_fint: 0.226688 ms
[GPU] chi2_profile::copy_observations: 13.6779 ms
[GPU] create_image_d::malloc_image: 0.209376 ms
[GPU] create_image_d::memset: 0.026944 ms
[GPU] create_image_d::malloc_ints: 0.195968 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.105088 ms
[GPU] create_image_d::central_pixel: 0.011328 ms
[GPU] create_image_d::free_ints: 0.159616 ms
[GPU] create_image: 0.828288 ms
[GPU] sample::copy_uv_H->D: 9.93325 ms
[GPU] sample::copy_uvrot_D->D: 0.206016 ms
[GPU] sample::1st_shift: 0.087424 ms
[GPU] sample::FFT: 1.11894 ms
[GPU] sample::2nd_shift: 0.082496 ms
[GPU] sample::interpolate: 0.829568 ms
[GPU] sample::apply_phase_sampled: 0.31248 ms
[GPU] sample_tot: 15.9966 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549632 ms
[GPU] reduce_chi2: 0.924928 ms
[GPU] chi2_profile::free_all: 25.0166 ms
[GPU] chi2_profile_tot_gputimer: 56.7939 ms
[CPU] chi2_profile_tot: 56.818 ms

[GPU] chi2_profile::malloc_fint: 0.234208 ms
[GPU] chi2_profile::copy_observations: 13.5748 ms
[GPU] create_image_d::malloc_image: 0.20224 ms
[GPU] create_image_d::memset: 0.027328 ms
[GPU] create_image_d::malloc_ints: 0.201984 ms
[GPU] create_image_d::copy_ints_H->D: 0.012288 ms
[GPU] create_image_d::sweep: 0.103968 ms
[GPU] create_image_d::central_pixel: 0.011328 ms
[GPU] create_image_d::free_ints: 0.158976 ms
[GPU] create_image: 0.817056 ms
[GPU] sample::copy_uv_H->D: 9.55907 ms
[GPU] sample::copy_uvrot_D->D: 0.204704 ms
[GPU] sample::1st_shift: 0.08624 ms
[GPU] sample::FFT: 1.13104 ms
[GPU] sample::2nd_shift: 0.083296 ms
[GPU] sample::interpolate: 0.82976 ms
[GPU] sample::apply_phase_sampled: 0.303296 ms
[GPU] sample_tot: 15.0698 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338912 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.555904 ms
[GPU] reduce_chi2: 0.928608 ms
[GPU] chi2_profile::free_all: 4.41469 ms
[GPU] chi2_profile_tot_gputimer: 35.1558 ms
[CPU] chi2_profile_tot: 35.181 ms

[GPU] chi2_profile::malloc_fint: 0.220096 ms
[GPU] chi2_profile::copy_observations: 13.8984 ms
[GPU] create_image_d::malloc_image: 0.20368 ms
[GPU] create_image_d::memset: 0.026656 ms
[GPU] create_image_d::malloc_ints: 0.195488 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 0.104096 ms
[GPU] create_image_d::central_pixel: 0.013152 ms
[GPU] create_image_d::free_ints: 0.1632 ms
[GPU] create_image: 0.819712 ms
[GPU] sample::copy_uv_H->D: 9.55373 ms
[GPU] sample::copy_uvrot_D->D: 0.207648 ms
[GPU] sample::1st_shift: 0.088864 ms
[GPU] sample::FFT: 1.09405 ms
[GPU] sample::2nd_shift: 0.085952 ms
[GPU] sample::interpolate: 0.832704 ms
[GPU] sample::apply_phase_sampled: 0.303328 ms
[GPU] sample_tot: 15.0459 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.337632 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55552 ms
[GPU] reduce_chi2: 0.927648 ms
[GPU] chi2_profile::free_all: 4.40682 ms
[GPU] chi2_profile_tot_gputimer: 35.4313 ms
[CPU] chi2_profile_tot: 35.4569 ms

[GPU] chi2_profile::malloc_fint: 0.232288 ms
[GPU] chi2_profile::copy_observations: 13.6836 ms
[GPU] create_image_d::malloc_image: 0.20512 ms
[GPU] create_image_d::memset: 0.026912 ms
[GPU] create_image_d::malloc_ints: 0.204352 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.102784 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.166848 ms
[GPU] create_image: 0.8304 ms
[GPU] sample::copy_uv_H->D: 9.35757 ms
[GPU] sample::copy_uvrot_D->D: 0.203808 ms
[GPU] sample::1st_shift: 0.089408 ms
[GPU] sample::FFT: 1.09072 ms
[GPU] sample::2nd_shift: 0.084608 ms
[GPU] sample::interpolate: 0.832896 ms
[GPU] sample::apply_phase_sampled: 0.303168 ms
[GPU] sample_tot: 14.8362 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.559392 ms
[GPU] reduce_chi2: 0.933632 ms
[GPU] chi2_profile::free_all: 4.49558 ms
[GPU] chi2_profile_tot_gputimer: 35.1222 ms
[CPU] chi2_profile_tot: 35.147 ms

[GPU] chi2_profile::malloc_fint: 0.365152 ms
[GPU] chi2_profile::copy_observations: 13.6221 ms
[GPU] create_image_d::malloc_image: 0.379456 ms
[GPU] create_image_d::memset: 0.02848 ms
[GPU] create_image_d::malloc_ints: 0.378976 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.111232 ms
[GPU] create_image_d::central_pixel: 0.011584 ms
[GPU] create_image_d::free_ints: 0.260256 ms
[GPU] create_image: 1.28374 ms
[GPU] sample::copy_uv_H->D: 26.2019 ms
[GPU] sample::copy_uvrot_D->D: 0.204416 ms
[GPU] sample::1st_shift: 0.087808 ms
[GPU] sample::FFT: 1.15421 ms
[GPU] sample::2nd_shift: 0.08592 ms
[GPU] sample::interpolate: 0.830016 ms
[GPU] sample::apply_phase_sampled: 0.305664 ms
[GPU] sample_tot: 31.7535 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339552 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.555136 ms
[GPU] reduce_chi2: 0.927712 ms
[GPU] chi2_profile::free_all: 4.41302 ms
[GPU] chi2_profile_tot_gputimer: 52.4798 ms
[CPU] chi2_profile_tot: 52.505 ms

[GPU] chi2_profile::malloc_fint: 0.220768 ms
[GPU] chi2_profile::copy_observations: 13.8071 ms
[GPU] create_image_d::malloc_image: 0.206272 ms
[GPU] create_image_d::memset: 0.026848 ms
[GPU] create_image_d::malloc_ints: 0.196128 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 0.10384 ms
[GPU] create_image_d::central_pixel: 0.011232 ms
[GPU] create_image_d::free_ints: 0.167488 ms
[GPU] create_image: 0.821632 ms
[GPU] sample::copy_uv_H->D: 9.4311 ms
[GPU] sample::copy_uvrot_D->D: 0.205728 ms
[GPU] sample::1st_shift: 0.08944 ms
[GPU] sample::FFT: 1.10154 ms
[GPU] sample::2nd_shift: 0.08672 ms
[GPU] sample::interpolate: 0.831136 ms
[GPU] sample::apply_phase_sampled: 0.30544 ms
[GPU] sample_tot: 14.9281 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.554752 ms
[GPU] reduce_chi2: 0.9264 ms
[GPU] chi2_profile::free_all: 4.41302 ms
[GPU] chi2_profile_tot_gputimer: 35.2419 ms
[CPU] chi2_profile_tot: 35.2671 ms

[GPU] chi2_profile::malloc_fint: 0.222016 ms
[GPU] chi2_profile::copy_observations: 13.8034 ms
[GPU] create_image_d::malloc_image: 0.206624 ms
[GPU] create_image_d::memset: 0.026144 ms
[GPU] create_image_d::malloc_ints: 0.201856 ms
[GPU] create_image_d::copy_ints_H->D: 0.013856 ms
[GPU] create_image_d::sweep: 0.101664 ms
[GPU] create_image_d::central_pixel: 0.01168 ms
[GPU] create_image_d::free_ints: 0.165088 ms
[GPU] create_image: 0.822112 ms
[GPU] sample::copy_uv_H->D: 9.50608 ms
[GPU] sample::copy_uvrot_D->D: 0.208448 ms
[GPU] sample::1st_shift: 0.087328 ms
[GPU] sample::FFT: 1.08886 ms
[GPU] sample::2nd_shift: 0.0856 ms
[GPU] sample::interpolate: 0.83168 ms
[GPU] sample::apply_phase_sampled: 0.303104 ms
[GPU] sample_tot: 14.9922 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54304 ms
[GPU] reduce_chi2: 0.917856 ms
[GPU] chi2_profile::free_all: 4.4055 ms
[GPU] chi2_profile_tot_gputimer: 35.2739 ms
[CPU] chi2_profile_tot: 35.2991 ms

[GPU] chi2_profile::malloc_fint: 0.221792 ms
[GPU] chi2_profile::copy_observations: 13.6174 ms
[GPU] create_image_d::malloc_image: 0.205184 ms
[GPU] create_image_d::memset: 0.026496 ms
[GPU] create_image_d::malloc_ints: 0.195392 ms
[GPU] create_image_d::copy_ints_H->D: 0.012544 ms
[GPU] create_image_d::sweep: 0.104064 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.159232 ms
[GPU] create_image: 0.817248 ms
[GPU] sample::copy_uv_H->D: 9.36682 ms
[GPU] sample::copy_uvrot_D->D: 0.20704 ms
[GPU] sample::1st_shift: 0.086528 ms
[GPU] sample::FFT: 1.2247 ms
[GPU] sample::2nd_shift: 0.086784 ms
[GPU] sample::interpolate: 0.830752 ms
[GPU] sample::apply_phase_sampled: 0.30592 ms
[GPU] sample_tot: 14.9884 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545664 ms
[GPU] reduce_chi2: 0.919328 ms
[GPU] chi2_profile::free_all: 4.81475 ms
[GPU] chi2_profile_tot_gputimer: 35.4938 ms
[CPU] chi2_profile_tot: 35.5191 ms

[GPU] chi2_profile::malloc_fint: 0.420768 ms
[GPU] chi2_profile::copy_observations: 28.8524 ms
[GPU] create_image_d::malloc_image: 0.200384 ms
[GPU] create_image_d::memset: 0.026592 ms
[GPU] create_image_d::malloc_ints: 0.208256 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.10336 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.168448 ms
[GPU] create_image: 0.828192 ms
[GPU] sample::copy_uv_H->D: 9.52374 ms
[GPU] sample::copy_uvrot_D->D: 0.20624 ms
[GPU] sample::1st_shift: 0.087008 ms
[GPU] sample::FFT: 1.09366 ms
[GPU] sample::2nd_shift: 0.085152 ms
[GPU] sample::interpolate: 0.83088 ms
[GPU] sample::apply_phase_sampled: 0.302848 ms
[GPU] sample_tot: 15.0104 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340992 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.553536 ms
[GPU] reduce_chi2: 0.928512 ms
[GPU] chi2_profile::free_all: 4.41421 ms
[GPU] chi2_profile_tot_gputimer: 50.571 ms
[CPU] chi2_profile_tot: 50.596 ms

[GPU] chi2_profile::malloc_fint: 0.225088 ms
[GPU] chi2_profile::copy_observations: 13.711 ms
[GPU] create_image_d::malloc_image: 0.214624 ms
[GPU] create_image_d::memset: 0.027424 ms
[GPU] create_image_d::malloc_ints: 0.197312 ms
[GPU] create_image_d::copy_ints_H->D: 0.01408 ms
[GPU] create_image_d::sweep: 0.102688 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.158688 ms
[GPU] create_image: 0.820256 ms
[GPU] sample::copy_uv_H->D: 9.75245 ms
[GPU] sample::copy_uvrot_D->D: 0.206496 ms
[GPU] sample::1st_shift: 0.089824 ms
[GPU] sample::FFT: 1.09946 ms
[GPU] sample::2nd_shift: 0.083328 ms
[GPU] sample::interpolate: 0.831232 ms
[GPU] sample::apply_phase_sampled: 0.3032 ms
[GPU] sample_tot: 15.2491 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.552672 ms
[GPU] reduce_chi2: 0.92416 ms
[GPU] chi2_profile::free_all: 4.41443 ms
[GPU] chi2_profile_tot_gputimer: 35.4578 ms
[CPU] chi2_profile_tot: 35.4829 ms

[GPU] chi2_profile::malloc_fint: 0.21984 ms
[GPU] chi2_profile::copy_observations: 13.7725 ms
[GPU] create_image_d::malloc_image: 0.20176 ms
[GPU] create_image_d::memset: 0.02688 ms
[GPU] create_image_d::malloc_ints: 0.202176 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 0.104704 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.160704 ms
[GPU] create_image: 0.82224 ms
[GPU] sample::copy_uv_H->D: 9.50608 ms
[GPU] sample::copy_uvrot_D->D: 0.207936 ms
[GPU] sample::1st_shift: 0.086784 ms
[GPU] sample::FFT: 1.14064 ms
[GPU] sample::2nd_shift: 0.082496 ms
[GPU] sample::interpolate: 0.831776 ms
[GPU] sample::apply_phase_sampled: 0.304576 ms
[GPU] sample_tot: 15.038 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338592 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55424 ms
[GPU] reduce_chi2: 0.926944 ms
[GPU] chi2_profile::free_all: 4.41312 ms
[GPU] chi2_profile_tot_gputimer: 35.3061 ms
[CPU] chi2_profile_tot: 35.3351 ms

[GPU] chi2_profile::malloc_fint: 0.22112 ms
[GPU] chi2_profile::copy_observations: 13.3932 ms
[GPU] create_image_d::malloc_image: 0.212256 ms
[GPU] create_image_d::memset: 0.026368 ms
[GPU] create_image_d::malloc_ints: 0.205024 ms
[GPU] create_image_d::copy_ints_H->D: 0.013152 ms
[GPU] create_image_d::sweep: 0.104192 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.160224 ms
[GPU] create_image: 0.840256 ms
[GPU] sample::copy_uv_H->D: 31.8734 ms
[GPU] sample::copy_uvrot_D->D: 0.208224 ms
[GPU] sample::1st_shift: 0.08768 ms
[GPU] sample::FFT: 1.08768 ms
[GPU] sample::2nd_shift: 0.089312 ms
[GPU] sample::interpolate: 0.830464 ms
[GPU] sample::apply_phase_sampled: 0.303968 ms
[GPU] sample_tot: 37.366 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545152 ms
[GPU] reduce_chi2: 0.919392 ms
[GPU] chi2_profile::free_all: 4.42739 ms
[GPU] chi2_profile_tot_gputimer: 57.2974 ms
[CPU] chi2_profile_tot: 57.323 ms

[GPU] chi2_profile::malloc_fint: 0.22144 ms
[GPU] chi2_profile::copy_observations: 13.6702 ms
[GPU] create_image_d::malloc_image: 0.201472 ms
[GPU] create_image_d::memset: 0.027072 ms
[GPU] create_image_d::malloc_ints: 0.2008 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.102912 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.16 ms
[GPU] create_image: 0.817312 ms
[GPU] sample::copy_uv_H->D: 9.46589 ms
[GPU] sample::copy_uvrot_D->D: 0.20368 ms
[GPU] sample::1st_shift: 0.08832 ms
[GPU] sample::FFT: 1.13162 ms
[GPU] sample::2nd_shift: 0.087392 ms
[GPU] sample::interpolate: 0.83024 ms
[GPU] sample::apply_phase_sampled: 0.304896 ms
[GPU] sample_tot: 14.9924 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.33936 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543456 ms
[GPU] reduce_chi2: 0.916768 ms
[GPU] chi2_profile::free_all: 4.42019 ms
[GPU] chi2_profile_tot_gputimer: 35.1601 ms
[CPU] chi2_profile_tot: 35.1839 ms

[GPU] chi2_profile::malloc_fint: 0.226752 ms
[GPU] chi2_profile::copy_observations: 15.4405 ms
[GPU] create_image_d::malloc_image: 0.325824 ms
[GPU] create_image_d::memset: 0.03328 ms
[GPU] create_image_d::malloc_ints: 0.212832 ms
[GPU] create_image_d::copy_ints_H->D: 0.01744 ms
[GPU] create_image_d::sweep: 0.109632 ms
[GPU] create_image_d::central_pixel: 0.01472 ms
[GPU] create_image_d::free_ints: 0.164128 ms
[GPU] create_image: 0.970016 ms
[GPU] sample::copy_uv_H->D: 10.6596 ms
[GPU] sample::copy_uvrot_D->D: 0.212608 ms
[GPU] sample::1st_shift: 0.09136 ms
[GPU] sample::FFT: 1.15683 ms
[GPU] sample::2nd_shift: 0.088128 ms
[GPU] sample::interpolate: 0.832672 ms
[GPU] sample::apply_phase_sampled: 0.304864 ms
[GPU] sample_tot: 16.2326 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341952 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5424 ms
[GPU] reduce_chi2: 0.920448 ms
[GPU] chi2_profile::free_all: 4.42579 ms
[GPU] chi2_profile_tot_gputimer: 38.3467 ms
[CPU] chi2_profile_tot: 38.3749 ms
512	1.000000e+06	float64	None	256	7.693319e-01	4.049115e-02	8.227025e-03	3.519816e-02
# |--> timings: [0.03531769313849509, 0.035508061992004514, 0.035612143808975816, 0.0523520668502897, 0.03519816300831735, 0.03547590901143849, 0.056934661930426955, 0.03529399796389043, 0.035573318134993315, 0.03527830308303237, 0.05262383702211082, 0.03538198000751436, 0.03541088383644819, 0.03564374288544059, 0.05070666107349098, 0.03560331999324262, 0.035450214985758066, 0.05745328310877085, 0.03530350304208696, 0.03852784796617925]

[GPU] chi2_profile::malloc_fint: 0.223328 ms
[GPU] chi2_profile::copy_observations: 14.6656 ms
[GPU] create_image_d::malloc_image: 0.20432 ms
[GPU] create_image_d::memset: 0.028672 ms
[GPU] create_image_d::malloc_ints: 0.202624 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.12192 ms
[GPU] create_image_d::central_pixel: 0.013344 ms
[GPU] create_image_d::free_ints: 0.168192 ms
[GPU] create_image: 0.851968 ms
[GPU] sample::copy_uv_H->D: 9.62794 ms
[GPU] sample::copy_uvrot_D->D: 0.207232 ms
[GPU] sample::1st_shift: 0.104704 ms
[GPU] sample::FFT: 1.18394 ms
[GPU] sample::2nd_shift: 0.08992 ms
[GPU] sample::interpolate: 0.854112 ms
[GPU] sample::apply_phase_sampled: 0.328992 ms
[GPU] sample_tot: 15.269 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.529888 ms
[GPU] reduce_chi2: 0.930336 ms
[GPU] chi2_profile::free_all: 5.14643 ms
[GPU] chi2_profile_tot_gputimer: 37.2028 ms
[CPU] chi2_profile_tot: 37.2291 ms

[GPU] chi2_profile::malloc_fint: 8.41792 ms
[GPU] chi2_profile::copy_observations: 23.9366 ms
[GPU] create_image_d::malloc_image: 0.203136 ms
[GPU] create_image_d::memset: 0.028768 ms
[GPU] create_image_d::malloc_ints: 0.203008 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.12112 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.166336 ms
[GPU] create_image: 0.841888 ms
[GPU] sample::copy_uv_H->D: 9.73824 ms
[GPU] sample::copy_uvrot_D->D: 0.204896 ms
[GPU] sample::1st_shift: 0.107072 ms
[GPU] sample::FFT: 1.10346 ms
[GPU] sample::2nd_shift: 0.090592 ms
[GPU] sample::interpolate: 0.854976 ms
[GPU] sample::apply_phase_sampled: 0.328128 ms
[GPU] sample_tot: 15.3006 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.522208 ms
[GPU] reduce_chi2: 0.925088 ms
[GPU] chi2_profile::free_all: 4.41494 ms
[GPU] chi2_profile_tot_gputimer: 53.9561 ms
[CPU] chi2_profile_tot: 53.9808 ms

[GPU] chi2_profile::malloc_fint: 0.217088 ms
[GPU] chi2_profile::copy_observations: 13.7041 ms
[GPU] create_image_d::malloc_image: 0.20448 ms
[GPU] create_image_d::memset: 0.02688 ms
[GPU] create_image_d::malloc_ints: 0.197536 ms
[GPU] create_image_d::copy_ints_H->D: 0.013504 ms
[GPU] create_image_d::sweep: 0.129312 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.16624 ms
[GPU] create_image: 0.851872 ms
[GPU] sample::copy_uv_H->D: 9.41843 ms
[GPU] sample::copy_uvrot_D->D: 0.20464 ms
[GPU] sample::1st_shift: 0.101472 ms
[GPU] sample::FFT: 1.1287 ms
[GPU] sample::2nd_shift: 0.092064 ms
[GPU] sample::interpolate: 0.853344 ms
[GPU] sample::apply_phase_sampled: 0.329376 ms
[GPU] sample_tot: 15.014 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.532128 ms
[GPU] reduce_chi2: 0.9344 ms
[GPU] chi2_profile::free_all: 4.41187 ms
[GPU] chi2_profile_tot_gputimer: 35.2483 ms
[CPU] chi2_profile_tot: 35.2731 ms

[GPU] chi2_profile::malloc_fint: 0.22064 ms
[GPU] chi2_profile::copy_observations: 13.7972 ms
[GPU] create_image_d::malloc_image: 0.202048 ms
[GPU] create_image_d::memset: 0.027968 ms
[GPU] create_image_d::malloc_ints: 0.201248 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.121152 ms
[GPU] create_image_d::central_pixel: 0.012864 ms
[GPU] create_image_d::free_ints: 0.16016 ms
[GPU] create_image: 0.837696 ms
[GPU] sample::copy_uv_H->D: 9.43878 ms
[GPU] sample::copy_uvrot_D->D: 0.2064 ms
[GPU] sample::1st_shift: 0.105504 ms
[GPU] sample::FFT: 1.09072 ms
[GPU] sample::2nd_shift: 0.095008 ms
[GPU] sample::interpolate: 0.855232 ms
[GPU] sample::apply_phase_sampled: 0.328544 ms
[GPU] sample_tot: 15.0016 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.522272 ms
[GPU] reduce_chi2: 0.92256 ms
[GPU] chi2_profile::free_all: 4.41501 ms
[GPU] chi2_profile_tot_gputimer: 35.3108 ms
[CPU] chi2_profile_tot: 35.3348 ms

[GPU] chi2_profile::malloc_fint: 0.227616 ms
[GPU] chi2_profile::copy_observations: 13.79 ms
[GPU] create_image_d::malloc_image: 0.298336 ms
[GPU] create_image_d::memset: 0.027392 ms
[GPU] create_image_d::malloc_ints: 0.277312 ms
[GPU] create_image_d::copy_ints_H->D: 0.013344 ms
[GPU] create_image_d::sweep: 0.122336 ms
[GPU] create_image_d::central_pixel: 0.019488 ms
[GPU] create_image_d::free_ints: 0.356832 ms
[GPU] create_image: 1.20989 ms
[GPU] sample::copy_uv_H->D: 27.452 ms
[GPU] sample::copy_uvrot_D->D: 0.206208 ms
[GPU] sample::1st_shift: 0.10016 ms
[GPU] sample::FFT: 1.11763 ms
[GPU] sample::2nd_shift: 0.09232 ms
[GPU] sample::interpolate: 0.855264 ms
[GPU] sample::apply_phase_sampled: 0.328352 ms
[GPU] sample_tot: 33.0408 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.525504 ms
[GPU] reduce_chi2: 0.927744 ms
[GPU] chi2_profile::free_all: 4.42461 ms
[GPU] chi2_profile_tot_gputimer: 53.7452 ms
[CPU] chi2_profile_tot: 53.7701 ms

[GPU] chi2_profile::malloc_fint: 0.215072 ms
[GPU] chi2_profile::copy_observations: 13.5632 ms
[GPU] create_image_d::malloc_image: 0.207232 ms
[GPU] create_image_d::memset: 0.02816 ms
[GPU] create_image_d::malloc_ints: 0.196224 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 0.120288 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.15952 ms
[GPU] create_image: 0.835328 ms
[GPU] sample::copy_uv_H->D: 9.49018 ms
[GPU] sample::copy_uvrot_D->D: 0.205568 ms
[GPU] sample::1st_shift: 0.102752 ms
[GPU] sample::FFT: 1.13171 ms
[GPU] sample::2nd_shift: 0.096608 ms
[GPU] sample::interpolate: 0.854592 ms
[GPU] sample::apply_phase_sampled: 0.327808 ms
[GPU] sample_tot: 15.0876 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.524736 ms
[GPU] reduce_chi2: 0.925888 ms
[GPU] chi2_profile::free_all: 4.41546 ms
[GPU] chi2_profile_tot_gputimer: 35.1671 ms
[CPU] chi2_profile_tot: 35.192 ms

[GPU] chi2_profile::malloc_fint: 0.220224 ms
[GPU] chi2_profile::copy_observations: 13.7393 ms
[GPU] create_image_d::malloc_image: 0.204736 ms
[GPU] create_image_d::memset: 0.02688 ms
[GPU] create_image_d::malloc_ints: 0.200256 ms
[GPU] create_image_d::copy_ints_H->D: 0.012384 ms
[GPU] create_image_d::sweep: 0.122016 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.160672 ms
[GPU] create_image: 0.843936 ms
[GPU] sample::copy_uv_H->D: 9.44717 ms
[GPU] sample::copy_uvrot_D->D: 0.20816 ms
[GPU] sample::1st_shift: 0.10272 ms
[GPU] sample::FFT: 1.09482 ms
[GPU] sample::2nd_shift: 0.095008 ms
[GPU] sample::interpolate: 0.854368 ms
[GPU] sample::apply_phase_sampled: 0.32864 ms
[GPU] sample_tot: 15.0121 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367328 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.530688 ms
[GPU] reduce_chi2: 0.93152 ms
[GPU] chi2_profile::free_all: 4.41334 ms
[GPU] chi2_profile_tot_gputimer: 35.2771 ms
[CPU] chi2_profile_tot: 35.3019 ms

[GPU] chi2_profile::malloc_fint: 0.227872 ms
[GPU] chi2_profile::copy_observations: 13.7692 ms
[GPU] create_image_d::malloc_image: 0.20512 ms
[GPU] create_image_d::memset: 0.028288 ms
[GPU] create_image_d::malloc_ints: 0.194912 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.119488 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.15952 ms
[GPU] create_image: 0.824768 ms
[GPU] sample::copy_uv_H->D: 9.54458 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 0.103232 ms
[GPU] sample::FFT: 1.15917 ms
[GPU] sample::2nd_shift: 0.095904 ms
[GPU] sample::interpolate: 0.853824 ms
[GPU] sample::apply_phase_sampled: 0.328128 ms
[GPU] sample_tot: 15.1833 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.523744 ms
[GPU] reduce_chi2: 0.924256 ms
[GPU] chi2_profile::free_all: 4.42998 ms
[GPU] chi2_profile_tot_gputimer: 35.4728 ms
[CPU] chi2_profile_tot: 35.4979 ms

[GPU] chi2_profile::malloc_fint: 0.221344 ms
[GPU] chi2_profile::copy_observations: 31.0261 ms
[GPU] create_image_d::malloc_image: 0.220736 ms
[GPU] create_image_d::memset: 0.02864 ms
[GPU] create_image_d::malloc_ints: 0.202944 ms
[GPU] create_image_d::copy_ints_H->D: 0.012608 ms
[GPU] create_image_d::sweep: 0.121856 ms
[GPU] create_image_d::central_pixel: 0.011424 ms
[GPU] create_image_d::free_ints: 0.160384 ms
[GPU] create_image: 0.8584 ms
[GPU] sample::copy_uv_H->D: 9.29846 ms
[GPU] sample::copy_uvrot_D->D: 0.206272 ms
[GPU] sample::1st_shift: 0.103008 ms
[GPU] sample::FFT: 1.12938 ms
[GPU] sample::2nd_shift: 0.090112 ms
[GPU] sample::interpolate: 0.854176 ms
[GPU] sample::apply_phase_sampled: 0.3304 ms
[GPU] sample_tot: 14.8907 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.529152 ms
[GPU] reduce_chi2: 0.929216 ms
[GPU] chi2_profile::free_all: 4.41814 ms
[GPU] chi2_profile_tot_gputimer: 52.4591 ms
[CPU] chi2_profile_tot: 52.4929 ms

[GPU] chi2_profile::malloc_fint: 0.22464 ms
[GPU] chi2_profile::copy_observations: 13.9396 ms
[GPU] create_image_d::malloc_image: 0.201792 ms
[GPU] create_image_d::memset: 0.027296 ms
[GPU] create_image_d::malloc_ints: 0.195776 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.120736 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.159968 ms
[GPU] create_image: 0.836288 ms
[GPU] sample::copy_uv_H->D: 9.73648 ms
[GPU] sample::copy_uvrot_D->D: 0.204768 ms
[GPU] sample::1st_shift: 0.102112 ms
[GPU] sample::FFT: 1.09485 ms
[GPU] sample::2nd_shift: 0.093888 ms
[GPU] sample::interpolate: 0.854624 ms
[GPU] sample::apply_phase_sampled: 0.32976 ms
[GPU] sample_tot: 15.2908 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366144 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.526048 ms
[GPU] reduce_chi2: 0.926208 ms
[GPU] chi2_profile::free_all: 4.42429 ms
[GPU] chi2_profile_tot_gputimer: 35.7566 ms
[CPU] chi2_profile_tot: 35.7811 ms

[GPU] chi2_profile::malloc_fint: 0.221664 ms
[GPU] chi2_profile::copy_observations: 13.7098 ms
[GPU] create_image_d::malloc_image: 0.207488 ms
[GPU] create_image_d::memset: 0.028576 ms
[GPU] create_image_d::malloc_ints: 0.198752 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.1232 ms
[GPU] create_image_d::central_pixel: 0.011424 ms
[GPU] create_image_d::free_ints: 0.159552 ms
[GPU] create_image: 0.84192 ms
[GPU] sample::copy_uv_H->D: 9.36982 ms
[GPU] sample::copy_uvrot_D->D: 0.209888 ms
[GPU] sample::1st_shift: 0.101696 ms
[GPU] sample::FFT: 1.08672 ms
[GPU] sample::2nd_shift: 0.093056 ms
[GPU] sample::interpolate: 0.856256 ms
[GPU] sample::apply_phase_sampled: 0.328544 ms
[GPU] sample_tot: 14.9166 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.590048 ms
[GPU] reduce_chi2: 0.992576 ms
[GPU] chi2_profile::free_all: 4.416 ms
[GPU] chi2_profile_tot_gputimer: 35.2124 ms
[CPU] chi2_profile_tot: 35.2368 ms

[GPU] chi2_profile::malloc_fint: 0.218176 ms
[GPU] chi2_profile::copy_observations: 13.7964 ms
[GPU] create_image_d::malloc_image: 0.204544 ms
[GPU] create_image_d::memset: 0.026656 ms
[GPU] create_image_d::malloc_ints: 0.200576 ms
[GPU] create_image_d::copy_ints_H->D: 0.012544 ms
[GPU] create_image_d::sweep: 0.122016 ms
[GPU] create_image_d::central_pixel: 0.01312 ms
[GPU] create_image_d::free_ints: 0.157472 ms
[GPU] create_image: 0.836704 ms
[GPU] sample::copy_uv_H->D: 11.481 ms
[GPU] sample::copy_uvrot_D->D: 0.207488 ms
[GPU] sample::1st_shift: 0.111232 ms
[GPU] sample::FFT: 2.06234 ms
[GPU] sample::2nd_shift: 0.09824 ms
[GPU] sample::interpolate: 0.856128 ms
[GPU] sample::apply_phase_sampled: 0.33056 ms
[GPU] sample_tot: 36.3837 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.365824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.523008 ms
[GPU] reduce_chi2: 0.920928 ms
[GPU] chi2_profile::free_all: 4.4369 ms
[GPU] chi2_profile_tot_gputimer: 56.7057 ms
[CPU] chi2_profile_tot: 56.73 ms

[GPU] chi2_profile::malloc_fint: 0.226624 ms
[GPU] chi2_profile::copy_observations: 13.8275 ms
[GPU] create_image_d::malloc_image: 0.200192 ms
[GPU] create_image_d::memset: 0.026528 ms
[GPU] create_image_d::malloc_ints: 0.194912 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.127136 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 0.156704 ms
[GPU] create_image: 0.830848 ms
[GPU] sample::copy_uv_H->D: 9.48131 ms
[GPU] sample::copy_uvrot_D->D: 0.204256 ms
[GPU] sample::1st_shift: 0.101856 ms
[GPU] sample::FFT: 1.12157 ms
[GPU] sample::2nd_shift: 0.093984 ms
[GPU] sample::interpolate: 0.854816 ms
[GPU] sample::apply_phase_sampled: 0.33056 ms
[GPU] sample_tot: 15.0593 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.513856 ms
[GPU] reduce_chi2: 0.915296 ms
[GPU] chi2_profile::free_all: 4.42285 ms
[GPU] chi2_profile_tot_gputimer: 35.3985 ms
[CPU] chi2_profile_tot: 35.424 ms

[GPU] chi2_profile::malloc_fint: 0.22528 ms
[GPU] chi2_profile::copy_observations: 13.563 ms
[GPU] create_image_d::malloc_image: 0.203072 ms
[GPU] create_image_d::memset: 0.029056 ms
[GPU] create_image_d::malloc_ints: 0.19488 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.121536 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.158816 ms
[GPU] create_image: 0.83168 ms
[GPU] sample::copy_uv_H->D: 9.88314 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 0.101504 ms
[GPU] sample::FFT: 1.11478 ms
[GPU] sample::2nd_shift: 0.091904 ms
[GPU] sample::interpolate: 0.853888 ms
[GPU] sample::apply_phase_sampled: 0.332224 ms
[GPU] sample_tot: 15.4592 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.524768 ms
[GPU] reduce_chi2: 0.926752 ms
[GPU] chi2_profile::free_all: 4.41533 ms
[GPU] chi2_profile_tot_gputimer: 35.5348 ms
[CPU] chi2_profile_tot: 35.5599 ms

[GPU] chi2_profile::malloc_fint: 0.228416 ms
[GPU] chi2_profile::copy_observations: 13.7776 ms
[GPU] create_image_d::malloc_image: 0.202112 ms
[GPU] create_image_d::memset: 0.026656 ms
[GPU] create_image_d::malloc_ints: 0.193056 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.121696 ms
[GPU] create_image_d::central_pixel: 0.011296 ms
[GPU] create_image_d::free_ints: 0.160224 ms
[GPU] create_image: 0.826816 ms
[GPU] sample::copy_uv_H->D: 9.61805 ms
[GPU] sample::copy_uvrot_D->D: 0.209024 ms
[GPU] sample::1st_shift: 0.10352 ms
[GPU] sample::FFT: 1.11376 ms
[GPU] sample::2nd_shift: 0.092448 ms
[GPU] sample::interpolate: 0.854144 ms
[GPU] sample::apply_phase_sampled: 0.329152 ms
[GPU] sample_tot: 15.2808 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366592 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.518208 ms
[GPU] reduce_chi2: 0.918368 ms
[GPU] chi2_profile::free_all: 4.52509 ms
[GPU] chi2_profile_tot_gputimer: 35.6692 ms
[CPU] chi2_profile_tot: 35.6951 ms

[GPU] chi2_profile::malloc_fint: 0.427296 ms
[GPU] chi2_profile::copy_observations: 13.8128 ms
[GPU] create_image_d::malloc_image: 17.7338 ms
[GPU] create_image_d::memset: 0.028032 ms
[GPU] create_image_d::malloc_ints: 0.278464 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.122496 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.1624 ms
[GPU] create_image: 18.4503 ms
[GPU] sample::copy_uv_H->D: 9.23142 ms
[GPU] sample::copy_uvrot_D->D: 0.204288 ms
[GPU] sample::1st_shift: 0.100416 ms
[GPU] sample::FFT: 1.15485 ms
[GPU] sample::2nd_shift: 0.096416 ms
[GPU] sample::interpolate: 0.854208 ms
[GPU] sample::apply_phase_sampled: 0.33136 ms
[GPU] sample_tot: 14.8543 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.535776 ms
[GPU] reduce_chi2: 0.937248 ms
[GPU] chi2_profile::free_all: 4.42202 ms
[GPU] chi2_profile_tot_gputimer: 53.027 ms
[CPU] chi2_profile_tot: 53.0522 ms

[GPU] chi2_profile::malloc_fint: 0.225696 ms
[GPU] chi2_profile::copy_observations: 13.9456 ms
[GPU] create_image_d::malloc_image: 0.204448 ms
[GPU] create_image_d::memset: 0.027584 ms
[GPU] create_image_d::malloc_ints: 0.193952 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 0.121792 ms
[GPU] create_image_d::central_pixel: 0.011424 ms
[GPU] create_image_d::free_ints: 0.159232 ms
[GPU] create_image: 0.83184 ms
[GPU] sample::copy_uv_H->D: 9.4823 ms
[GPU] sample::copy_uvrot_D->D: 0.20704 ms
[GPU] sample::1st_shift: 0.10464 ms
[GPU] sample::FFT: 1.09021 ms
[GPU] sample::2nd_shift: 0.092448 ms
[GPU] sample::interpolate: 0.85536 ms
[GPU] sample::apply_phase_sampled: 0.33088 ms
[GPU] sample_tot: 15.0407 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52512 ms
[GPU] reduce_chi2: 0.927008 ms
[GPU] chi2_profile::free_all: 4.41651 ms
[GPU] chi2_profile_tot_gputimer: 35.5029 ms
[CPU] chi2_profile_tot: 35.5282 ms

[GPU] chi2_profile::malloc_fint: 0.223584 ms
[GPU] chi2_profile::copy_observations: 13.7228 ms
[GPU] create_image_d::malloc_image: 0.213376 ms
[GPU] create_image_d::memset: 0.02624 ms
[GPU] create_image_d::malloc_ints: 0.198624 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 0.12096 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 0.15616 ms
[GPU] create_image: 0.834912 ms
[GPU] sample::copy_uv_H->D: 9.60442 ms
[GPU] sample::copy_uvrot_D->D: 0.203936 ms
[GPU] sample::1st_shift: 0.105856 ms
[GPU] sample::FFT: 1.0992 ms
[GPU] sample::2nd_shift: 0.094464 ms
[GPU] sample::interpolate: 0.855968 ms
[GPU] sample::apply_phase_sampled: 0.33136 ms
[GPU] sample_tot: 15.1745 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36768 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520512 ms
[GPU] reduce_chi2: 0.920672 ms
[GPU] chi2_profile::free_all: 4.41526 ms
[GPU] chi2_profile_tot_gputimer: 35.4045 ms
[CPU] chi2_profile_tot: 35.429 ms

[GPU] chi2_profile::malloc_fint: 0.224448 ms
[GPU] chi2_profile::copy_observations: 13.7881 ms
[GPU] create_image_d::malloc_image: 0.241632 ms
[GPU] create_image_d::memset: 0.026624 ms
[GPU] create_image_d::malloc_ints: 0.270624 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.121184 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 0.221664 ms
[GPU] create_image: 1.00499 ms
[GPU] sample::copy_uv_H->D: 9.54608 ms
[GPU] sample::copy_uvrot_D->D: 0.20464 ms
[GPU] sample::1st_shift: 0.103936 ms
[GPU] sample::FFT: 1.31005 ms
[GPU] sample::2nd_shift: 0.100096 ms
[GPU] sample::interpolate: 0.85376 ms
[GPU] sample::apply_phase_sampled: 0.328928 ms
[GPU] sample_tot: 16.6184 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52336 ms
[GPU] reduce_chi2: 0.924832 ms
[GPU] chi2_profile::free_all: 22.31 ms
[GPU] chi2_profile_tot_gputimer: 54.9963 ms
[CPU] chi2_profile_tot: 55.028 ms

[GPU] chi2_profile::malloc_fint: 0.23552 ms
[GPU] chi2_profile::copy_observations: 13.4154 ms
[GPU] create_image_d::malloc_image: 0.212064 ms
[GPU] create_image_d::memset: 0.029216 ms
[GPU] create_image_d::malloc_ints: 0.200928 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.120672 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.16736 ms
[GPU] create_image: 0.851392 ms
[GPU] sample::copy_uv_H->D: 9.44784 ms
[GPU] sample::copy_uvrot_D->D: 0.204384 ms
[GPU] sample::1st_shift: 0.102016 ms
[GPU] sample::FFT: 1.11882 ms
[GPU] sample::2nd_shift: 0.09264 ms
[GPU] sample::interpolate: 0.855296 ms
[GPU] sample::apply_phase_sampled: 0.331424 ms
[GPU] sample_tot: 15.0369 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.525376 ms
[GPU] reduce_chi2: 0.926016 ms
[GPU] chi2_profile::free_all: 4.41046 ms
[GPU] chi2_profile_tot_gputimer: 34.9888 ms
[CPU] chi2_profile_tot: 35.0139 ms
512	1.000000e+06	float64	None	512	7.876817e-01	4.145693e-02	8.762053e-03	3.512620e-02
# |--> timings: [0.0373358279466629, 0.054133269004523754, 0.035401550121605396, 0.03546162392012775, 0.05388706689700484, 0.03533638711087406, 0.03541896096430719, 0.03561266511678696, 0.05260795191861689, 0.035917715867981315, 0.03535541798919439, 0.05684508802369237, 0.0355489740613848, 0.03569429204799235, 0.035813669906929135, 0.05317009286954999, 0.035642477916553617, 0.03554740990512073, 0.05516087403520942, 0.03512620204128325]

[GPU] chi2_profile::malloc_fint: 0.232576 ms
[GPU] chi2_profile::copy_observations: 13.8442 ms
[GPU] create_image_d::malloc_image: 0.197728 ms
[GPU] create_image_d::memset: 0.028832 ms
[GPU] create_image_d::malloc_ints: 0.195712 ms
[GPU] create_image_d::copy_ints_H->D: 0.012512 ms
[GPU] create_image_d::sweep: 0.133216 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.166336 ms
[GPU] create_image: 0.842304 ms
[GPU] sample::copy_uv_H->D: 9.50826 ms
[GPU] sample::copy_uvrot_D->D: 0.204 ms
[GPU] sample::1st_shift: 0.121344 ms
[GPU] sample::FFT: 1.11962 ms
[GPU] sample::2nd_shift: 0.086144 ms
[GPU] sample::interpolate: 0.864096 ms
[GPU] sample::apply_phase_sampled: 0.311712 ms
[GPU] sample_tot: 15.0883 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344992 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550528 ms
[GPU] reduce_chi2: 0.92944 ms
[GPU] chi2_profile::free_all: 4.41894 ms
[GPU] chi2_profile_tot_gputimer: 35.4734 ms
[CPU] chi2_profile_tot: 35.5 ms

[GPU] chi2_profile::malloc_fint: 0.230176 ms
[GPU] chi2_profile::copy_observations: 13.8217 ms
[GPU] create_image_d::malloc_image: 0.200384 ms
[GPU] create_image_d::memset: 0.026848 ms
[GPU] create_image_d::malloc_ints: 0.194272 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.12992 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 0.157792 ms
[GPU] create_image: 0.831904 ms
[GPU] sample::copy_uv_H->D: 9.61341 ms
[GPU] sample::copy_uvrot_D->D: 0.204192 ms
[GPU] sample::1st_shift: 0.119872 ms
[GPU] sample::FFT: 1.09766 ms
[GPU] sample::2nd_shift: 0.08704 ms
[GPU] sample::interpolate: 0.864128 ms
[GPU] sample::apply_phase_sampled: 0.316096 ms
[GPU] sample_tot: 15.1809 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547744 ms
[GPU] reduce_chi2: 0.927136 ms
[GPU] chi2_profile::free_all: 4.55302 ms
[GPU] chi2_profile_tot_gputimer: 35.6613 ms
[CPU] chi2_profile_tot: 35.686 ms

[GPU] chi2_profile::malloc_fint: 0.228576 ms
[GPU] chi2_profile::copy_observations: 13.6959 ms
[GPU] create_image_d::malloc_image: 0.868992 ms
[GPU] create_image_d::memset: 0.02672 ms
[GPU] create_image_d::malloc_ints: 0.731328 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.130176 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.55248 ms
[GPU] create_image: 2.42883 ms
[GPU] sample::copy_uv_H->D: 24.4965 ms
[GPU] sample::copy_uvrot_D->D: 0.204 ms
[GPU] sample::1st_shift: 0.12544 ms
[GPU] sample::FFT: 1.12326 ms
[GPU] sample::2nd_shift: 0.083584 ms
[GPU] sample::interpolate: 0.863136 ms
[GPU] sample::apply_phase_sampled: 0.312608 ms
[GPU] sample_tot: 30.0981 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548416 ms
[GPU] reduce_chi2: 0.922784 ms
[GPU] chi2_profile::free_all: 4.4279 ms
[GPU] chi2_profile_tot_gputimer: 51.916 ms
[CPU] chi2_profile_tot: 51.9409 ms

[GPU] chi2_profile::malloc_fint: 0.224736 ms
[GPU] chi2_profile::copy_observations: 13.7625 ms
[GPU] create_image_d::malloc_image: 0.201728 ms
[GPU] create_image_d::memset: 0.026784 ms
[GPU] create_image_d::malloc_ints: 0.195072 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.131424 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.1576 ms
[GPU] create_image: 0.8368 ms
[GPU] sample::copy_uv_H->D: 9.61594 ms
[GPU] sample::copy_uvrot_D->D: 0.204064 ms
[GPU] sample::1st_shift: 0.12176 ms
[GPU] sample::FFT: 1.13443 ms
[GPU] sample::2nd_shift: 0.085184 ms
[GPU] sample::interpolate: 0.862368 ms
[GPU] sample::apply_phase_sampled: 0.312224 ms
[GPU] sample_tot: 15.2023 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545952 ms
[GPU] reduce_chi2: 0.92752 ms
[GPU] chi2_profile::free_all: 4.41872 ms
[GPU] chi2_profile_tot_gputimer: 35.4964 ms
[CPU] chi2_profile_tot: 35.521 ms

[GPU] chi2_profile::malloc_fint: 0.224672 ms
[GPU] chi2_profile::copy_observations: 13.7014 ms
[GPU] create_image_d::malloc_image: 0.20016 ms
[GPU] create_image_d::memset: 0.026272 ms
[GPU] create_image_d::malloc_ints: 0.193792 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.13216 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.158592 ms
[GPU] create_image: 0.834944 ms
[GPU] sample::copy_uv_H->D: 9.44867 ms
[GPU] sample::copy_uvrot_D->D: 0.207904 ms
[GPU] sample::1st_shift: 0.124032 ms
[GPU] sample::FFT: 1.09171 ms
[GPU] sample::2nd_shift: 0.086944 ms
[GPU] sample::interpolate: 0.864288 ms
[GPU] sample::apply_phase_sampled: 0.315008 ms
[GPU] sample_tot: 15.022 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.553024 ms
[GPU] reduce_chi2: 0.930976 ms
[GPU] chi2_profile::free_all: 4.41949 ms
[GPU] chi2_profile_tot_gputimer: 35.2486 ms
[CPU] chi2_profile_tot: 35.2728 ms

[GPU] chi2_profile::malloc_fint: 0.231328 ms
[GPU] chi2_profile::copy_observations: 13.7933 ms
[GPU] create_image_d::malloc_image: 0.205824 ms
[GPU] create_image_d::memset: 0.026784 ms
[GPU] create_image_d::malloc_ints: 0.192512 ms
[GPU] create_image_d::copy_ints_H->D: 0.012512 ms
[GPU] create_image_d::sweep: 0.130528 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.156608 ms
[GPU] create_image: 0.827424 ms
[GPU] sample::copy_uv_H->D: 9.67958 ms
[GPU] sample::copy_uvrot_D->D: 0.202848 ms
[GPU] sample::1st_shift: 0.122336 ms
[GPU] sample::FFT: 1.09875 ms
[GPU] sample::2nd_shift: 0.084768 ms
[GPU] sample::interpolate: 0.864608 ms
[GPU] sample::apply_phase_sampled: 0.309984 ms
[GPU] sample_tot: 15.3382 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34384 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551776 ms
[GPU] reduce_chi2: 0.933216 ms
[GPU] chi2_profile::free_all: 4.9689 ms
[GPU] chi2_profile_tot_gputimer: 36.2021 ms
[CPU] chi2_profile_tot: 36.227 ms

[GPU] chi2_profile::malloc_fint: 0.353152 ms
[GPU] chi2_profile::copy_observations: 29.8055 ms
[GPU] create_image_d::malloc_image: 0.211616 ms
[GPU] create_image_d::memset: 0.026112 ms
[GPU] create_image_d::malloc_ints: 0.195296 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.132608 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.157184 ms
[GPU] create_image: 0.846976 ms
[GPU] sample::copy_uv_H->D: 9.53283 ms
[GPU] sample::copy_uvrot_D->D: 0.20432 ms
[GPU] sample::1st_shift: 0.123488 ms
[GPU] sample::FFT: 1.13085 ms
[GPU] sample::2nd_shift: 0.082304 ms
[GPU] sample::interpolate: 0.862016 ms
[GPU] sample::apply_phase_sampled: 0.312256 ms
[GPU] sample_tot: 15.1324 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343552 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54432 ms
[GPU] reduce_chi2: 0.921376 ms
[GPU] chi2_profile::free_all: 4.4209 ms
[GPU] chi2_profile_tot_gputimer: 51.5944 ms
[CPU] chi2_profile_tot: 51.6191 ms

[GPU] chi2_profile::malloc_fint: 0.22512 ms
[GPU] chi2_profile::copy_observations: 13.8374 ms
[GPU] create_image_d::malloc_image: 0.206336 ms
[GPU] create_image_d::memset: 0.028256 ms
[GPU] create_image_d::malloc_ints: 0.18976 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.130816 ms
[GPU] create_image_d::central_pixel: 0.0112 ms
[GPU] create_image_d::free_ints: 0.158016 ms
[GPU] create_image: 0.835744 ms
[GPU] sample::copy_uv_H->D: 9.48221 ms
[GPU] sample::copy_uvrot_D->D: 0.207776 ms
[GPU] sample::1st_shift: 0.121696 ms
[GPU] sample::FFT: 1.088 ms
[GPU] sample::2nd_shift: 0.083296 ms
[GPU] sample::interpolate: 0.86192 ms
[GPU] sample::apply_phase_sampled: 0.311936 ms
[GPU] sample_tot: 15.0349 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346304 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547232 ms
[GPU] reduce_chi2: 0.926624 ms
[GPU] chi2_profile::free_all: 4.41728 ms
[GPU] chi2_profile_tot_gputimer: 35.3957 ms
[CPU] chi2_profile_tot: 35.4269 ms

[GPU] chi2_profile::malloc_fint: 0.228448 ms
[GPU] chi2_profile::copy_observations: 14.0309 ms
[GPU] create_image_d::malloc_image: 0.204192 ms
[GPU] create_image_d::memset: 0.027008 ms
[GPU] create_image_d::malloc_ints: 0.208896 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.131968 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.166336 ms
[GPU] create_image: 0.856768 ms
[GPU] sample::copy_uv_H->D: 9.45216 ms
[GPU] sample::copy_uvrot_D->D: 0.204768 ms
[GPU] sample::1st_shift: 0.124736 ms
[GPU] sample::FFT: 1.10147 ms
[GPU] sample::2nd_shift: 0.082336 ms
[GPU] sample::interpolate: 0.862848 ms
[GPU] sample::apply_phase_sampled: 0.31104 ms
[GPU] sample_tot: 15.0185 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546432 ms
[GPU] reduce_chi2: 0.924704 ms
[GPU] chi2_profile::free_all: 4.41363 ms
[GPU] chi2_profile_tot_gputimer: 35.5876 ms
[CPU] chi2_profile_tot: 35.6121 ms

[GPU] chi2_profile::malloc_fint: 0.222752 ms
[GPU] chi2_profile::copy_observations: 13.5665 ms
[GPU] create_image_d::malloc_image: 0.210848 ms
[GPU] create_image_d::memset: 0.02704 ms
[GPU] create_image_d::malloc_ints: 0.197696 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.131616 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.168384 ms
[GPU] create_image: 0.8632 ms
[GPU] sample::copy_uv_H->D: 28.5773 ms
[GPU] sample::copy_uvrot_D->D: 0.208 ms
[GPU] sample::1st_shift: 0.123296 ms
[GPU] sample::FFT: 1.11347 ms
[GPU] sample::2nd_shift: 0.08512 ms
[GPU] sample::interpolate: 0.862016 ms
[GPU] sample::apply_phase_sampled: 0.313376 ms
[GPU] sample_tot: 34.1741 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550176 ms
[GPU] reduce_chi2: 0.927264 ms
[GPU] chi2_profile::free_all: 4.44019 ms
[GPU] chi2_profile_tot_gputimer: 54.3167 ms
[CPU] chi2_profile_tot: 54.3461 ms

[GPU] chi2_profile::malloc_fint: 0.242784 ms
[GPU] chi2_profile::copy_observations: 13.7955 ms
[GPU] create_image_d::malloc_image: 0.21776 ms
[GPU] create_image_d::memset: 0.026912 ms
[GPU] create_image_d::malloc_ints: 0.19376 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 0.130848 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.157728 ms
[GPU] create_image: 0.843008 ms
[GPU] sample::copy_uv_H->D: 9.64298 ms
[GPU] sample::copy_uvrot_D->D: 0.207808 ms
[GPU] sample::1st_shift: 0.1208 ms
[GPU] sample::FFT: 1.09859 ms
[GPU] sample::2nd_shift: 0.08768 ms
[GPU] sample::interpolate: 0.86336 ms
[GPU] sample::apply_phase_sampled: 0.310656 ms
[GPU] sample_tot: 15.2145 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550208 ms
[GPU] reduce_chi2: 0.92608 ms
[GPU] chi2_profile::free_all: 4.41757 ms
[GPU] chi2_profile_tot_gputimer: 35.5523 ms
[CPU] chi2_profile_tot: 35.5771 ms

[GPU] chi2_profile::malloc_fint: 0.220448 ms
[GPU] chi2_profile::copy_observations: 13.7915 ms
[GPU] create_image_d::malloc_image: 0.200928 ms
[GPU] create_image_d::memset: 0.026304 ms
[GPU] create_image_d::malloc_ints: 0.201664 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 0.131488 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.158048 ms
[GPU] create_image: 0.841056 ms
[GPU] sample::copy_uv_H->D: 9.49974 ms
[GPU] sample::copy_uvrot_D->D: 0.20352 ms
[GPU] sample::1st_shift: 0.120928 ms
[GPU] sample::FFT: 1.12458 ms
[GPU] sample::2nd_shift: 0.084864 ms
[GPU] sample::interpolate: 0.864704 ms
[GPU] sample::apply_phase_sampled: 0.3136 ms
[GPU] sample_tot: 15.0776 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5512 ms
[GPU] reduce_chi2: 0.930464 ms
[GPU] chi2_profile::free_all: 4.4191 ms
[GPU] chi2_profile_tot_gputimer: 35.3964 ms
[CPU] chi2_profile_tot: 35.4209 ms

[GPU] chi2_profile::malloc_fint: 0.22464 ms
[GPU] chi2_profile::copy_observations: 13.7066 ms
[GPU] create_image_d::malloc_image: 0.201984 ms
[GPU] create_image_d::memset: 0.028448 ms
[GPU] create_image_d::malloc_ints: 0.190624 ms
[GPU] create_image_d::copy_ints_H->D: 0.012512 ms
[GPU] create_image_d::sweep: 0.131808 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.157856 ms
[GPU] create_image: 0.834464 ms
[GPU] sample::copy_uv_H->D: 9.68544 ms
[GPU] sample::copy_uvrot_D->D: 0.205472 ms
[GPU] sample::1st_shift: 0.122752 ms
[GPU] sample::FFT: 1.32547 ms
[GPU] sample::2nd_shift: 0.083072 ms
[GPU] sample::interpolate: 0.862272 ms
[GPU] sample::apply_phase_sampled: 0.314816 ms
[GPU] sample_tot: 15.4766 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343168 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.556448 ms
[GPU] reduce_chi2: 0.933248 ms
[GPU] chi2_profile::free_all: 4.42611 ms
[GPU] chi2_profile_tot_gputimer: 35.7271 ms
[CPU] chi2_profile_tot: 35.7528 ms

[GPU] chi2_profile::malloc_fint: 0.232832 ms
[GPU] chi2_profile::copy_observations: 30.9874 ms
[GPU] create_image_d::malloc_image: 0.2232 ms
[GPU] create_image_d::memset: 0.026528 ms
[GPU] create_image_d::malloc_ints: 0.198368 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.130048 ms
[GPU] create_image_d::central_pixel: 0.017024 ms
[GPU] create_image_d::free_ints: 0.163136 ms
[GPU] create_image: 0.865216 ms
[GPU] sample::copy_uv_H->D: 9.66144 ms
[GPU] sample::copy_uvrot_D->D: 0.205248 ms
[GPU] sample::1st_shift: 0.12112 ms
[GPU] sample::FFT: 1.11341 ms
[GPU] sample::2nd_shift: 0.086848 ms
[GPU] sample::interpolate: 0.864928 ms
[GPU] sample::apply_phase_sampled: 0.312544 ms
[GPU] sample_tot: 15.238 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34336 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55248 ms
[GPU] reduce_chi2: 0.92976 ms
[GPU] chi2_profile::free_all: 4.4185 ms
[GPU] chi2_profile_tot_gputimer: 52.7816 ms
[CPU] chi2_profile_tot: 52.8059 ms

[GPU] chi2_profile::malloc_fint: 0.224992 ms
[GPU] chi2_profile::copy_observations: 13.7839 ms
[GPU] create_image_d::malloc_image: 0.199904 ms
[GPU] create_image_d::memset: 0.027936 ms
[GPU] create_image_d::malloc_ints: 0.189664 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.131616 ms
[GPU] create_image_d::central_pixel: 0.011424 ms
[GPU] create_image_d::free_ints: 0.15776 ms
[GPU] create_image: 0.830048 ms
[GPU] sample::copy_uv_H->D: 9.49734 ms
[GPU] sample::copy_uvrot_D->D: 0.204768 ms
[GPU] sample::1st_shift: 0.11984 ms
[GPU] sample::FFT: 1.1416 ms
[GPU] sample::2nd_shift: 0.084064 ms
[GPU] sample::interpolate: 0.862144 ms
[GPU] sample::apply_phase_sampled: 0.313792 ms
[GPU] sample_tot: 15.1027 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345376 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551744 ms
[GPU] reduce_chi2: 0.930752 ms
[GPU] chi2_profile::free_all: 4.41565 ms
[GPU] chi2_profile_tot_gputimer: 35.4044 ms
[CPU] chi2_profile_tot: 35.43 ms

[GPU] chi2_profile::malloc_fint: 0.224768 ms
[GPU] chi2_profile::copy_observations: 13.8441 ms
[GPU] create_image_d::malloc_image: 0.199072 ms
[GPU] create_image_d::memset: 0.026368 ms
[GPU] create_image_d::malloc_ints: 0.198912 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 0.131424 ms
[GPU] create_image_d::central_pixel: 0.013024 ms
[GPU] create_image_d::free_ints: 0.163968 ms
[GPU] create_image: 0.845824 ms
[GPU] sample::copy_uv_H->D: 9.50858 ms
[GPU] sample::copy_uvrot_D->D: 0.205728 ms
[GPU] sample::1st_shift: 0.123488 ms
[GPU] sample::FFT: 1.09174 ms
[GPU] sample::2nd_shift: 0.08448 ms
[GPU] sample::interpolate: 0.864608 ms
[GPU] sample::apply_phase_sampled: 0.315328 ms
[GPU] sample_tot: 15.0748 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345888 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54064 ms
[GPU] reduce_chi2: 0.92112 ms
[GPU] chi2_profile::free_all: 4.42077 ms
[GPU] chi2_profile_tot_gputimer: 35.45 ms
[CPU] chi2_profile_tot: 35.4748 ms

[GPU] chi2_profile::malloc_fint: 0.224544 ms
[GPU] chi2_profile::copy_observations: 14.2012 ms
[GPU] create_image_d::malloc_image: 0.210336 ms
[GPU] create_image_d::memset: 0.02624 ms
[GPU] create_image_d::malloc_ints: 0.208128 ms
[GPU] create_image_d::copy_ints_H->D: 0.013312 ms
[GPU] create_image_d::sweep: 0.13152 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.159424 ms
[GPU] create_image: 0.8552 ms
[GPU] sample::copy_uv_H->D: 9.75725 ms
[GPU] sample::copy_uvrot_D->D: 0.204032 ms
[GPU] sample::1st_shift: 0.122112 ms
[GPU] sample::FFT: 2.42349 ms
[GPU] sample::2nd_shift: 0.083616 ms
[GPU] sample::interpolate: 0.860992 ms
[GPU] sample::apply_phase_sampled: 0.312384 ms
[GPU] sample_tot: 35.9274 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548224 ms
[GPU] reduce_chi2: 0.926112 ms
[GPU] chi2_profile::free_all: 4.43878 ms
[GPU] chi2_profile_tot_gputimer: 56.6845 ms
[CPU] chi2_profile_tot: 56.71 ms

[GPU] chi2_profile::malloc_fint: 0.232896 ms
[GPU] chi2_profile::copy_observations: 13.5495 ms
[GPU] create_image_d::malloc_image: 0.204864 ms
[GPU] create_image_d::memset: 0.026656 ms
[GPU] create_image_d::malloc_ints: 0.192544 ms
[GPU] create_image_d::copy_ints_H->D: 0.012512 ms
[GPU] create_image_d::sweep: 0.131648 ms
[GPU] create_image_d::central_pixel: 0.01152 ms
[GPU] create_image_d::free_ints: 0.164 ms
[GPU] create_image: 0.842592 ms
[GPU] sample::copy_uv_H->D: 9.44704 ms
[GPU] sample::copy_uvrot_D->D: 0.208608 ms
[GPU] sample::1st_shift: 0.118368 ms
[GPU] sample::FFT: 1.10179 ms
[GPU] sample::2nd_shift: 0.082208 ms
[GPU] sample::interpolate: 0.86144 ms
[GPU] sample::apply_phase_sampled: 0.31168 ms
[GPU] sample_tot: 15.0115 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551072 ms
[GPU] reduce_chi2: 0.929664 ms
[GPU] chi2_profile::free_all: 4.41706 ms
[GPU] chi2_profile_tot_gputimer: 35.1066 ms
[CPU] chi2_profile_tot: 35.131 ms

[GPU] chi2_profile::malloc_fint: 0.226112 ms
[GPU] chi2_profile::copy_observations: 13.7635 ms
[GPU] create_image_d::malloc_image: 0.202336 ms
[GPU] create_image_d::memset: 0.026464 ms
[GPU] create_image_d::malloc_ints: 0.196992 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.13072 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.157184 ms
[GPU] create_image: 0.832928 ms
[GPU] sample::copy_uv_H->D: 9.48544 ms
[GPU] sample::copy_uvrot_D->D: 0.208064 ms
[GPU] sample::1st_shift: 0.122336 ms
[GPU] sample::FFT: 1.08544 ms
[GPU] sample::2nd_shift: 0.085056 ms
[GPU] sample::interpolate: 0.861184 ms
[GPU] sample::apply_phase_sampled: 0.313184 ms
[GPU] sample_tot: 15.0474 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545408 ms
[GPU] reduce_chi2: 0.923232 ms
[GPU] chi2_profile::free_all: 4.41955 ms
[GPU] chi2_profile_tot_gputimer: 35.3214 ms
[CPU] chi2_profile_tot: 35.358 ms

[GPU] chi2_profile::malloc_fint: 0.231872 ms
[GPU] chi2_profile::copy_observations: 13.7717 ms
[GPU] create_image_d::malloc_image: 0.200352 ms
[GPU] create_image_d::memset: 0.028096 ms
[GPU] create_image_d::malloc_ints: 0.195168 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.130144 ms
[GPU] create_image_d::central_pixel: 0.011232 ms
[GPU] create_image_d::free_ints: 0.157536 ms
[GPU] create_image: 0.83504 ms
[GPU] sample::copy_uv_H->D: 9.6065 ms
[GPU] sample::copy_uvrot_D->D: 0.20368 ms
[GPU] sample::1st_shift: 0.12368 ms
[GPU] sample::FFT: 1.13088 ms
[GPU] sample::2nd_shift: 0.083488 ms
[GPU] sample::interpolate: 0.863744 ms
[GPU] sample::apply_phase_sampled: 0.31312 ms
[GPU] sample_tot: 15.2361 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345056 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544 ms
[GPU] reduce_chi2: 0.929024 ms
[GPU] chi2_profile::free_all: 4.46474 ms
[GPU] chi2_profile_tot_gputimer: 35.5852 ms
[CPU] chi2_profile_tot: 35.61 ms
512	1.000000e+06	float64	None	1024	7.672121e-01	4.037958e-02	7.965815e-03	3.524235e-02
# |--> timings: [0.03558186301961541, 0.035812670132145286, 0.052054291823878884, 0.03563497704453766, 0.035387138137593865, 0.0363495210185647, 0.05172942695207894, 0.035543577978387475, 0.03572877892293036, 0.054480032064020634, 0.03569546900689602, 0.035543569130823016, 0.03586981794796884, 0.052939316956326365, 0.03556236904114485, 0.03559279814362526, 0.056830815970897675, 0.03524235403165221, 0.03548786113969982, 0.035727300914004445]

[CPU] chi2_profile::malloc_fint: 0.0138283 ms
[CPU] create_image: 7.69019 ms
[CPU] sample::1st_shift: 0.160217 ms
[CPU] sample::FFT: 3.304 ms
[CPU] sample::2nd_shift: 0.164032 ms
[CPU] sample::interpolate: 54.9378 ms
[CPU] sample::apply_phase_sampled: 95.2859 ms
[CPU] sample_tot: 161.884 ms
[CPU] sample_profile_tot: 169.624 ms
[CPU] diff_weighted: 10.428 ms
[CPU] reduce_chi2_tot: 14.7851 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 184.458 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 6.91319 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.40405 ms
[CPU] sample::2nd_shift: 0.161886 ms
[CPU] sample::interpolate: 54.6229 ms
[CPU] sample::apply_phase_sampled: 95.3178 ms
[CPU] sample_tot: 157.132 ms
[CPU] sample_profile_tot: 164.055 ms
[CPU] diff_weighted: 10.4179 ms
[CPU] reduce_chi2_tot: 14.7698 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 178.844 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 6.89101 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.39403 ms
[CPU] sample::2nd_shift: 0.163078 ms
[CPU] sample::interpolate: 54.6501 ms
[CPU] sample::apply_phase_sampled: 95.3991 ms
[CPU] sample_tot: 157.18 ms
[CPU] sample_profile_tot: 164.082 ms
[CPU] diff_weighted: 10.412 ms
[CPU] reduce_chi2_tot: 14.77 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 178.87 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 6.89101 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.39499 ms
[CPU] sample::2nd_shift: 0.163078 ms
[CPU] sample::interpolate: 54.714 ms
[CPU] sample::apply_phase_sampled: 95.295 ms
[CPU] sample_tot: 157.168 ms
[CPU] sample_profile_tot: 164.069 ms
[CPU] diff_weighted: 10.4201 ms
[CPU] reduce_chi2_tot: 14.7719 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 178.859 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 6.89793 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.40023 ms
[CPU] sample::2nd_shift: 0.167131 ms
[CPU] sample::interpolate: 54.7152 ms
[CPU] sample::apply_phase_sampled: 95.283 ms
[CPU] sample_tot: 157.123 ms
[CPU] sample_profile_tot: 164.033 ms
[CPU] diff_weighted: 10.4308 ms
[CPU] reduce_chi2_tot: 14.7929 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 178.843 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 6.89697 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.40691 ms
[CPU] sample::2nd_shift: 0.168085 ms
[CPU] sample::interpolate: 54.6932 ms
[CPU] sample::apply_phase_sampled: 95.2671 ms
[CPU] sample_tot: 157.017 ms
[CPU] sample_profile_tot: 163.924 ms
[CPU] diff_weighted: 10.432 ms
[CPU] reduce_chi2_tot: 14.7932 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 178.734 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 6.91795 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.41883 ms
[CPU] sample::2nd_shift: 0.167131 ms
[CPU] sample::interpolate: 54.6548 ms
[CPU] sample::apply_phase_sampled: 95.3491 ms
[CPU] sample_tot: 157.163 ms
[CPU] sample_profile_tot: 164.093 ms
[CPU] diff_weighted: 10.411 ms
[CPU] reduce_chi2_tot: 14.7638 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 178.874 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 6.88791 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.39308 ms
[CPU] sample::2nd_shift: 0.167131 ms
[CPU] sample::interpolate: 54.709 ms
[CPU] sample::apply_phase_sampled: 95.3069 ms
[CPU] sample_tot: 157.144 ms
[CPU] sample_profile_tot: 164.044 ms
[CPU] diff_weighted: 10.4141 ms
[CPU] reduce_chi2_tot: 14.7672 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 178.829 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 6.89912 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.39499 ms
[CPU] sample::2nd_shift: 0.165939 ms
[CPU] sample::interpolate: 55.0959 ms
[CPU] sample::apply_phase_sampled: 95.2799 ms
[CPU] sample_tot: 157.502 ms
[CPU] sample_profile_tot: 164.412 ms
[CPU] diff_weighted: 10.4189 ms
[CPU] reduce_chi2_tot: 14.766 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 179.196 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 6.89793 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.39713 ms
[CPU] sample::2nd_shift: 0.161886 ms
[CPU] sample::interpolate: 54.7929 ms
[CPU] sample::apply_phase_sampled: 95.2649 ms
[CPU] sample_tot: 157.21 ms
[CPU] sample_profile_tot: 164.118 ms
[CPU] diff_weighted: 10.4351 ms
[CPU] reduce_chi2_tot: 14.7891 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 178.925 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 6.88791 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.42503 ms
[CPU] sample::2nd_shift: 0.163078 ms
[CPU] sample::interpolate: 54.672 ms
[CPU] sample::apply_phase_sampled: 95.3021 ms
[CPU] sample_tot: 157.012 ms
[CPU] sample_profile_tot: 163.91 ms
[CPU] diff_weighted: 10.432 ms
[CPU] reduce_chi2_tot: 14.781 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 178.708 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 6.90103 ms
[CPU] sample::1st_shift: 0.160217 ms
[CPU] sample::FFT: 1.41096 ms
[CPU] sample::2nd_shift: 0.163078 ms
[CPU] sample::interpolate: 54.6339 ms
[CPU] sample::apply_phase_sampled: 95.3269 ms
[CPU] sample_tot: 157.108 ms
[CPU] sample_profile_tot: 164.02 ms
[CPU] diff_weighted: 10.416 ms
[CPU] reduce_chi2_tot: 14.761 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 178.798 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 6.8419 ms
[CPU] sample::1st_shift: 0.160933 ms
[CPU] sample::FFT: 1.39904 ms
[CPU] sample::2nd_shift: 0.163078 ms
[CPU] sample::interpolate: 54.6498 ms
[CPU] sample::apply_phase_sampled: 95.309 ms
[CPU] sample_tot: 157.086 ms
[CPU] sample_profile_tot: 163.938 ms
[CPU] diff_weighted: 10.4201 ms
[CPU] reduce_chi2_tot: 14.766 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 178.722 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 6.90007 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.39689 ms
[CPU] sample::2nd_shift: 0.163078 ms
[CPU] sample::interpolate: 54.7681 ms
[CPU] sample::apply_phase_sampled: 95.259 ms
[CPU] sample_tot: 157.156 ms
[CPU] sample_profile_tot: 164.066 ms
[CPU] diff_weighted: 10.4241 ms
[CPU] reduce_chi2_tot: 14.7691 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 178.854 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 6.89483 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.39713 ms
[CPU] sample::2nd_shift: 0.16284 ms
[CPU] sample::interpolate: 54.7171 ms
[CPU] sample::apply_phase_sampled: 95.2611 ms
[CPU] sample_tot: 157.152 ms
[CPU] sample_profile_tot: 164.058 ms
[CPU] diff_weighted: 10.438 ms
[CPU] reduce_chi2_tot: 14.7901 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 178.864 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 6.89912 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.39713 ms
[CPU] sample::2nd_shift: 0.163078 ms
[CPU] sample::interpolate: 54.6811 ms
[CPU] sample::apply_phase_sampled: 95.289 ms
[CPU] sample_tot: 156.959 ms
[CPU] sample_profile_tot: 163.871 ms
[CPU] diff_weighted: 10.437 ms
[CPU] reduce_chi2_tot: 14.787 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 178.675 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 6.90913 ms
[CPU] sample::1st_shift: 0.160933 ms
[CPU] sample::FFT: 1.39403 ms
[CPU] sample::2nd_shift: 0.161886 ms
[CPU] sample::interpolate: 54.7709 ms
[CPU] sample::apply_phase_sampled: 95.3679 ms
[CPU] sample_tot: 157.264 ms
[CPU] sample_profile_tot: 164.184 ms
[CPU] diff_weighted: 10.4229 ms
[CPU] reduce_chi2_tot: 14.775 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 178.977 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 6.90007 ms
[CPU] sample::1st_shift: 0.159025 ms
[CPU] sample::FFT: 1.39713 ms
[CPU] sample::2nd_shift: 0.161886 ms
[CPU] sample::interpolate: 56.6468 ms
[CPU] sample::apply_phase_sampled: 95.8099 ms
[CPU] sample_tot: 159.595 ms
[CPU] sample_profile_tot: 166.509 ms
[CPU] diff_weighted: 11.1561 ms
[CPU] reduce_chi2_tot: 15.507 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 182.035 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 6.989 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.42217 ms
[CPU] sample::2nd_shift: 0.163078 ms
[CPU] sample::interpolate: 54.9102 ms
[CPU] sample::apply_phase_sampled: 95.269 ms
[CPU] sample_tot: 158.316 ms
[CPU] sample_profile_tot: 165.319 ms
[CPU] diff_weighted: 10.437 ms
[CPU] reduce_chi2_tot: 14.796 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 180.136 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 6.90222 ms
[CPU] sample::1st_shift: 0.159979 ms
[CPU] sample::FFT: 1.39594 ms
[CPU] sample::2nd_shift: 0.167847 ms
[CPU] sample::interpolate: 54.6989 ms
[CPU] sample::apply_phase_sampled: 95.2849 ms
[CPU] sample_tot: 157.06 ms
[CPU] sample_profile_tot: 163.976 ms
[CPU] diff_weighted: 10.4291 ms
[CPU] reduce_chi2_tot: 14.7841 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 178.78 ms
512	1.000000e+06	float64	1	None	3.405316e+00	1.792271e-01	7.630238e-04	1.788183e-01
# |--> timings: [0.18458068906329572, 0.17898549605160952, 0.17901459615677595, 0.17902352684177458, 0.17898768302984536, 0.17887156992219388, 0.1790141318924725, 0.17897324706427753, 0.1793406829237938, 0.17906341003254056, 0.17885031597688794, 0.1789396710228175, 0.17888309294357896, 0.17900657304562628, 0.17900035507045686, 0.1788183411117643, 0.17912146402522922, 0.18217946402728558, 0.1803050108719617, 0.1789369999896735]

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 3.87907 ms
[CPU] sample::1st_shift: 0.113964 ms
[CPU] sample::FFT: 0.85187 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.6051 ms
[CPU] sample::apply_phase_sampled: 47.6279 ms
[CPU] sample_tot: 81.7461 ms
[CPU] sample_profile_tot: 85.638 ms
[CPU] diff_weighted: 5.2278 ms
[CPU] reduce_chi2_tot: 7.41911 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 93.076 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 3.59011 ms
[CPU] sample::1st_shift: 0.113964 ms
[CPU] sample::FFT: 0.825167 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.607 ms
[CPU] sample::apply_phase_sampled: 47.6949 ms
[CPU] sample_tot: 81.744 ms
[CPU] sample_profile_tot: 85.346 ms
[CPU] diff_weighted: 5.229 ms
[CPU] reduce_chi2_tot: 7.41696 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 92.7811 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 3.58295 ms
[CPU] sample::1st_shift: 0.112057 ms
[CPU] sample::FFT: 0.832081 ms
[CPU] sample::2nd_shift: 0.084877 ms
[CPU] sample::interpolate: 27.4351 ms
[CPU] sample::apply_phase_sampled: 47.672 ms
[CPU] sample_tot: 81.548 ms
[CPU] sample_profile_tot: 85.144 ms
[CPU] diff_weighted: 5.22709 ms
[CPU] reduce_chi2_tot: 7.42102 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 92.581 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 3.58486 ms
[CPU] sample::1st_shift: 0.114918 ms
[CPU] sample::FFT: 0.830889 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.6492 ms
[CPU] sample::apply_phase_sampled: 47.6601 ms
[CPU] sample_tot: 81.732 ms
[CPU] sample_profile_tot: 85.3279 ms
[CPU] diff_weighted: 5.21898 ms
[CPU] reduce_chi2_tot: 7.41196 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 92.7579 ms

[CPU] chi2_profile::malloc_fint: 0.00405312 ms
[CPU] create_image: 3.58605 ms
[CPU] sample::1st_shift: 0.113964 ms
[CPU] sample::FFT: 0.825882 ms
[CPU] sample::2nd_shift: 0.0841618 ms
[CPU] sample::interpolate: 27.4401 ms
[CPU] sample::apply_phase_sampled: 47.7009 ms
[CPU] sample_tot: 81.5911 ms
[CPU] sample_profile_tot: 85.1879 ms
[CPU] diff_weighted: 5.22399 ms
[CPU] reduce_chi2_tot: 7.41792 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 92.6261 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 3.58796 ms
[CPU] sample::1st_shift: 0.113964 ms
[CPU] sample::FFT: 0.82612 ms
[CPU] sample::2nd_shift: 0.084877 ms
[CPU] sample::interpolate: 27.4222 ms
[CPU] sample::apply_phase_sampled: 47.6742 ms
[CPU] sample_tot: 81.563 ms
[CPU] sample_profile_tot: 85.1619 ms
[CPU] diff_weighted: 5.22208 ms
[CPU] reduce_chi2_tot: 7.41887 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 92.597 ms

[CPU] chi2_profile::malloc_fint: 0.0109673 ms
[CPU] create_image: 3.59583 ms
[CPU] sample::1st_shift: 0.11301 ms
[CPU] sample::FFT: 0.824928 ms
[CPU] sample::2nd_shift: 0.084877 ms
[CPU] sample::interpolate: 27.478 ms
[CPU] sample::apply_phase_sampled: 47.6551 ms
[CPU] sample_tot: 81.5969 ms
[CPU] sample_profile_tot: 85.2051 ms
[CPU] diff_weighted: 5.2228 ms
[CPU] reduce_chi2_tot: 7.41601 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 92.6471 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 3.59201 ms
[CPU] sample::1st_shift: 0.111818 ms
[CPU] sample::FFT: 0.823021 ms
[CPU] sample::2nd_shift: 0.084877 ms
[CPU] sample::interpolate: 27.432 ms
[CPU] sample::apply_phase_sampled: 47.73 ms
[CPU] sample_tot: 81.609 ms
[CPU] sample_profile_tot: 85.212 ms
[CPU] diff_weighted: 5.23186 ms
[CPU] reduce_chi2_tot: 7.42221 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 92.6509 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 3.582 ms
[CPU] sample::1st_shift: 0.11301 ms
[CPU] sample::FFT: 0.828981 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.653 ms
[CPU] sample::apply_phase_sampled: 47.6439 ms
[CPU] sample_tot: 81.7719 ms
[CPU] sample_profile_tot: 85.366 ms
[CPU] diff_weighted: 5.22804 ms
[CPU] reduce_chi2_tot: 7.41506 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 92.7989 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 3.59106 ms
[CPU] sample::1st_shift: 0.11301 ms
[CPU] sample::FFT: 0.823975 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.4792 ms
[CPU] sample::apply_phase_sampled: 47.761 ms
[CPU] sample_tot: 81.691 ms
[CPU] sample_profile_tot: 85.294 ms
[CPU] diff_weighted: 5.22089 ms
[CPU] reduce_chi2_tot: 7.411 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 92.7231 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 3.59106 ms
[CPU] sample::1st_shift: 0.111818 ms
[CPU] sample::FFT: 0.832081 ms
[CPU] sample::2nd_shift: 0.0898838 ms
[CPU] sample::interpolate: 27.432 ms
[CPU] sample::apply_phase_sampled: 47.684 ms
[CPU] sample_tot: 81.574 ms
[CPU] sample_profile_tot: 85.1772 ms
[CPU] diff_weighted: 5.22399 ms
[CPU] reduce_chi2_tot: 7.42388 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 92.618 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 3.613 ms
[CPU] sample::1st_shift: 0.11301 ms
[CPU] sample::FFT: 0.827074 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.4811 ms
[CPU] sample::apply_phase_sampled: 47.7059 ms
[CPU] sample_tot: 81.583 ms
[CPU] sample_profile_tot: 85.2079 ms
[CPU] diff_weighted: 5.22017 ms
[CPU] reduce_chi2_tot: 7.41506 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 92.6402 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 3.58891 ms
[CPU] sample::1st_shift: 0.113964 ms
[CPU] sample::FFT: 0.828981 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.446 ms
[CPU] sample::apply_phase_sampled: 47.703 ms
[CPU] sample_tot: 81.6059 ms
[CPU] sample_profile_tot: 85.2058 ms
[CPU] diff_weighted: 5.22399 ms
[CPU] reduce_chi2_tot: 7.41386 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 92.639 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 3.60107 ms
[CPU] sample::1st_shift: 0.113964 ms
[CPU] sample::FFT: 0.841856 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.4489 ms
[CPU] sample::apply_phase_sampled: 47.626 ms
[CPU] sample_tot: 81.557 ms
[CPU] sample_profile_tot: 85.1679 ms
[CPU] diff_weighted: 5.24092 ms
[CPU] reduce_chi2_tot: 7.4358 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 92.623 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 3.59392 ms
[CPU] sample::1st_shift: 0.113964 ms
[CPU] sample::FFT: 0.870943 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.53 ms
[CPU] sample::apply_phase_sampled: 47.6561 ms
[CPU] sample_tot: 81.718 ms
[CPU] sample_profile_tot: 85.3231 ms
[CPU] diff_weighted: 5.21994 ms
[CPU] reduce_chi2_tot: 7.411 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 92.751 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 3.58701 ms
[CPU] sample::1st_shift: 0.114918 ms
[CPU] sample::FFT: 0.825882 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.4611 ms
[CPU] sample::apply_phase_sampled: 47.6642 ms
[CPU] sample_tot: 81.574 ms
[CPU] sample_profile_tot: 85.1731 ms
[CPU] diff_weighted: 5.2321 ms
[CPU] reduce_chi2_tot: 7.42102 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 92.6089 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 3.58605 ms
[CPU] sample::1st_shift: 0.113964 ms
[CPU] sample::FFT: 0.813961 ms
[CPU] sample::2nd_shift: 0.0898838 ms
[CPU] sample::interpolate: 27.5781 ms
[CPU] sample::apply_phase_sampled: 47.6751 ms
[CPU] sample_tot: 81.5091 ms
[CPU] sample_profile_tot: 85.1059 ms
[CPU] diff_weighted: 5.21779 ms
[CPU] reduce_chi2_tot: 7.40981 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 92.5331 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 3.58701 ms
[CPU] sample::1st_shift: 0.113964 ms
[CPU] sample::FFT: 0.827074 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.487 ms
[CPU] sample::apply_phase_sampled: 47.709 ms
[CPU] sample_tot: 81.672 ms
[CPU] sample_profile_tot: 85.2709 ms
[CPU] diff_weighted: 5.22113 ms
[CPU] reduce_chi2_tot: 7.41386 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 92.7031 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 3.58915 ms
[CPU] sample::1st_shift: 0.11301 ms
[CPU] sample::FFT: 0.825882 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.4699 ms
[CPU] sample::apply_phase_sampled: 47.677 ms
[CPU] sample_tot: 81.599 ms
[CPU] sample_profile_tot: 85.2001 ms
[CPU] diff_weighted: 5.22304 ms
[CPU] reduce_chi2_tot: 7.42197 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 92.638 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 3.58796 ms
[CPU] sample::1st_shift: 0.11301 ms
[CPU] sample::FFT: 0.833988 ms
[CPU] sample::2nd_shift: 0.0851154 ms
[CPU] sample::interpolate: 27.467 ms
[CPU] sample::apply_phase_sampled: 47.6561 ms
[CPU] sample_tot: 81.5458 ms
[CPU] sample_profile_tot: 85.1469 ms
[CPU] diff_weighted: 5.22089 ms
[CPU] reduce_chi2_tot: 7.411 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 92.5751 ms
512	1.000000e+06	float64	2	None	1.763454e+00	9.281334e-02	7.153863e-05	9.271667e-02
# |--> timings: [0.09317832998931408, 0.09293984598480165, 0.09273919789120555, 0.09291296685114503, 0.09278082707896829, 0.0927472801413387, 0.09279422601684928, 0.09280591201968491, 0.09296020492911339, 0.09287545690312982, 0.0927733569405973, 0.09279399295337498, 0.09279867494478822, 0.09277563192881644, 0.09290380985476077, 0.09276217990554869, 0.09271666780114174, 0.09285618108697236, 0.09279691404663026, 0.09272017702460289]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 4.76003 ms
[CPU] sample::1st_shift: 0.142097 ms
[CPU] sample::FFT: 1.08504 ms
[CPU] sample::2nd_shift: 0.118971 ms
[CPU] sample::interpolate: 27.6041 ms
[CPU] sample::apply_phase_sampled: 36.186 ms
[CPU] sample_tot: 70.5681 ms
[CPU] sample_profile_tot: 75.34 ms
[CPU] diff_weighted: 3.32379 ms
[CPU] reduce_chi2_tot: 4.70495 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 80.061 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.55418 ms
[CPU] sample::1st_shift: 0.102043 ms
[CPU] sample::FFT: 0.697851 ms
[CPU] sample::2nd_shift: 0.0729561 ms
[CPU] sample::interpolate: 16.006 ms
[CPU] sample::apply_phase_sampled: 26.5551 ms
[CPU] sample_tot: 48.399 ms
[CPU] sample_profile_tot: 50.9629 ms
[CPU] diff_weighted: 2.73418 ms
[CPU] reduce_chi2_tot: 3.85213 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 54.8301 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.13194 ms
[CPU] sample::1st_shift: 0.0920296 ms
[CPU] sample::FFT: 0.604153 ms
[CPU] sample::2nd_shift: 0.0669956 ms
[CPU] sample::interpolate: 13.289 ms
[CPU] sample::apply_phase_sampled: 23.7939 ms
[CPU] sample_tot: 42.6819 ms
[CPU] sample_profile_tot: 44.8232 ms
[CPU] diff_weighted: 2.61092 ms
[CPU] reduce_chi2_tot: 3.69906 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 48.538 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.11096 ms
[CPU] sample::1st_shift: 0.0998974 ms
[CPU] sample::FFT: 0.595093 ms
[CPU] sample::2nd_shift: 0.0641346 ms
[CPU] sample::interpolate: 13.4821 ms
[CPU] sample::apply_phase_sampled: 23.8199 ms
[CPU] sample_tot: 42.923 ms
[CPU] sample_profile_tot: 45.043 ms
[CPU] diff_weighted: 2.61497 ms
[CPU] reduce_chi2_tot: 3.70383 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 48.7621 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.07281 ms
[CPU] sample::1st_shift: 0.100136 ms
[CPU] sample::FFT: 0.595093 ms
[CPU] sample::2nd_shift: 0.0648499 ms
[CPU] sample::interpolate: 13.3309 ms
[CPU] sample::apply_phase_sampled: 23.793 ms
[CPU] sample_tot: 42.6221 ms
[CPU] sample_profile_tot: 44.704 ms
[CPU] diff_weighted: 2.60592 ms
[CPU] reduce_chi2_tot: 3.69287 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 48.4118 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.08306 ms
[CPU] sample::1st_shift: 0.0960827 ms
[CPU] sample::FFT: 0.585794 ms
[CPU] sample::2nd_shift: 0.0641346 ms
[CPU] sample::interpolate: 13.253 ms
[CPU] sample::apply_phase_sampled: 23.7942 ms
[CPU] sample_tot: 42.6481 ms
[CPU] sample_profile_tot: 44.7402 ms
[CPU] diff_weighted: 2.61497 ms
[CPU] reduce_chi2_tot: 3.70502 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 48.46 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.07019 ms
[CPU] sample::1st_shift: 0.102043 ms
[CPU] sample::FFT: 0.6001 ms
[CPU] sample::2nd_shift: 0.0629425 ms
[CPU] sample::interpolate: 13.2818 ms
[CPU] sample::apply_phase_sampled: 23.8101 ms
[CPU] sample_tot: 42.706 ms
[CPU] sample_profile_tot: 44.785 ms
[CPU] diff_weighted: 2.60901 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 48.5001 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.09284 ms
[CPU] sample::1st_shift: 0.101089 ms
[CPU] sample::FFT: 0.602961 ms
[CPU] sample::2nd_shift: 0.0638962 ms
[CPU] sample::interpolate: 13.231 ms
[CPU] sample::apply_phase_sampled: 23.7901 ms
[CPU] sample_tot: 42.551 ms
[CPU] sample_profile_tot: 44.6551 ms
[CPU] diff_weighted: 2.61307 ms
[CPU] reduce_chi2_tot: 3.69906 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 48.367 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.08092 ms
[CPU] sample::1st_shift: 0.0898838 ms
[CPU] sample::FFT: 0.599861 ms
[CPU] sample::2nd_shift: 0.0629425 ms
[CPU] sample::interpolate: 13.2599 ms
[CPU] sample::apply_phase_sampled: 23.798 ms
[CPU] sample_tot: 42.6328 ms
[CPU] sample_profile_tot: 44.723 ms
[CPU] diff_weighted: 2.61497 ms
[CPU] reduce_chi2_tot: 3.70312 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 48.44 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.0659 ms
[CPU] sample::1st_shift: 0.100136 ms
[CPU] sample::FFT: 0.602007 ms
[CPU] sample::2nd_shift: 0.0629425 ms
[CPU] sample::interpolate: 13.288 ms
[CPU] sample::apply_phase_sampled: 23.819 ms
[CPU] sample_tot: 42.717 ms
[CPU] sample_profile_tot: 44.7931 ms
[CPU] diff_weighted: 2.60806 ms
[CPU] reduce_chi2_tot: 3.69406 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 48.502 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.06995 ms
[CPU] sample::1st_shift: 0.0889301 ms
[CPU] sample::FFT: 0.592232 ms
[CPU] sample::2nd_shift: 0.0631809 ms
[CPU] sample::interpolate: 13.2251 ms
[CPU] sample::apply_phase_sampled: 23.7761 ms
[CPU] sample_tot: 42.5138 ms
[CPU] sample_profile_tot: 44.595 ms
[CPU] diff_weighted: 2.61307 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 48.3091 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.074 ms
[CPU] sample::1st_shift: 0.0998974 ms
[CPU] sample::FFT: 0.604868 ms
[CPU] sample::2nd_shift: 0.0629425 ms
[CPU] sample::interpolate: 13.2158 ms
[CPU] sample::apply_phase_sampled: 23.7849 ms
[CPU] sample_tot: 42.588 ms
[CPU] sample_profile_tot: 44.672 ms
[CPU] diff_weighted: 2.61307 ms
[CPU] reduce_chi2_tot: 3.69811 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 48.3859 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.06685 ms
[CPU] sample::1st_shift: 0.0898838 ms
[CPU] sample::FFT: 0.602961 ms
[CPU] sample::2nd_shift: 0.0629425 ms
[CPU] sample::interpolate: 13.237 ms
[CPU] sample::apply_phase_sampled: 23.8209 ms
[CPU] sample_tot: 42.6528 ms
[CPU] sample_profile_tot: 44.729 ms
[CPU] diff_weighted: 2.61307 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 48.4428 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.07019 ms
[CPU] sample::1st_shift: 0.0970364 ms
[CPU] sample::FFT: 0.597 ms
[CPU] sample::2nd_shift: 0.0641346 ms
[CPU] sample::interpolate: 13.2291 ms
[CPU] sample::apply_phase_sampled: 23.7939 ms
[CPU] sample_tot: 42.558 ms
[CPU] sample_profile_tot: 44.637 ms
[CPU] diff_weighted: 2.60615 ms
[CPU] reduce_chi2_tot: 3.69501 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 48.3479 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.11287 ms
[CPU] sample::1st_shift: 0.100851 ms
[CPU] sample::FFT: 0.59104 ms
[CPU] sample::2nd_shift: 0.0629425 ms
[CPU] sample::interpolate: 13.216 ms
[CPU] sample::apply_phase_sampled: 23.7999 ms
[CPU] sample_tot: 42.5849 ms
[CPU] sample_profile_tot: 44.7099 ms
[CPU] diff_weighted: 2.61712 ms
[CPU] reduce_chi2_tot: 3.70216 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 48.4262 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.0709 ms
[CPU] sample::1st_shift: 0.101805 ms
[CPU] sample::FFT: 0.598907 ms
[CPU] sample::2nd_shift: 0.0641346 ms
[CPU] sample::interpolate: 13.2279 ms
[CPU] sample::apply_phase_sampled: 23.8202 ms
[CPU] sample_tot: 42.6459 ms
[CPU] sample_profile_tot: 44.7259 ms
[CPU] diff_weighted: 2.61283 ms
[CPU] reduce_chi2_tot: 3.69883 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 48.4381 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.069 ms
[CPU] sample::1st_shift: 0.101089 ms
[CPU] sample::FFT: 0.593901 ms
[CPU] sample::2nd_shift: 0.0629425 ms
[CPU] sample::interpolate: 13.2751 ms
[CPU] sample::apply_phase_sampled: 23.803 ms
[CPU] sample_tot: 42.5961 ms
[CPU] sample_profile_tot: 44.6761 ms
[CPU] diff_weighted: 2.60592 ms
[CPU] reduce_chi2_tot: 3.69096 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 48.3809 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.08211 ms
[CPU] sample::1st_shift: 0.0960827 ms
[CPU] sample::FFT: 0.636101 ms
[CPU] sample::2nd_shift: 0.0629425 ms
[CPU] sample::interpolate: 13.2031 ms
[CPU] sample::apply_phase_sampled: 23.8061 ms
[CPU] sample_tot: 42.6459 ms
[CPU] sample_profile_tot: 44.7371 ms
[CPU] diff_weighted: 2.61521 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 48.4521 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.06614 ms
[CPU] sample::1st_shift: 0.0958443 ms
[CPU] sample::FFT: 0.601053 ms
[CPU] sample::2nd_shift: 0.0638962 ms
[CPU] sample::interpolate: 13.2351 ms
[CPU] sample::apply_phase_sampled: 23.8771 ms
[CPU] sample_tot: 42.712 ms
[CPU] sample_profile_tot: 44.7898 ms
[CPU] diff_weighted: 2.61092 ms
[CPU] reduce_chi2_tot: 3.69596 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 48.501 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.04992 ms
[CPU] sample::1st_shift: 0.0970364 ms
[CPU] sample::FFT: 0.593185 ms
[CPU] sample::2nd_shift: 0.0700951 ms
[CPU] sample::interpolate: 13.4521 ms
[CPU] sample::apply_phase_sampled: 23.8199 ms
[CPU] sample_tot: 43.0551 ms
[CPU] sample_profile_tot: 45.114 ms
[CPU] diff_weighted: 2.60496 ms
[CPU] reduce_chi2_tot: 3.69811 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 48.826 ms
512	1.000000e+06	float64	4	None	9.297832e-01	4.893596e-02	1.425550e-03	4.844154e-02
# |--> timings: [0.08015131601132452, 0.05496100313030183, 0.048666784074157476, 0.048888802994042635, 0.04856129293330014, 0.048581131966784596, 0.04863051790744066, 0.04849747405387461, 0.04856342705897987, 0.04862778401002288, 0.04844154301099479, 0.048507418949157, 0.04859248688444495, 0.04847722197882831, 0.04854581109248102, 0.04856945900246501, 0.04851059685461223, 0.0485735300462693, 0.048628670861944556, 0.04895825497806072]

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.49584 ms
[CPU] sample::1st_shift: 0.056982 ms
[CPU] sample::FFT: 0.422001 ms
[CPU] sample::2nd_shift: 0.041008 ms
[CPU] sample::interpolate: 8.12888 ms
[CPU] sample::apply_phase_sampled: 11.9359 ms
[CPU] sample_tot: 25.4722 ms
[CPU] sample_profile_tot: 26.9809 ms
[CPU] diff_weighted: 1.32394 ms
[CPU] reduce_chi2_tot: 1.87802 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 28.8742 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.194 ms
[CPU] sample::1st_shift: 0.0529289 ms
[CPU] sample::FFT: 0.413895 ms
[CPU] sample::2nd_shift: 0.0431538 ms
[CPU] sample::interpolate: 6.81281 ms
[CPU] sample::apply_phase_sampled: 11.9228 ms
[CPU] sample_tot: 24.045 ms
[CPU] sample_profile_tot: 25.2478 ms
[CPU] diff_weighted: 1.31392 ms
[CPU] reduce_chi2_tot: 1.86992 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 27.1342 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.18995 ms
[CPU] sample::1st_shift: 0.0519753 ms
[CPU] sample::FFT: 0.406027 ms
[CPU] sample::2nd_shift: 0.0429153 ms
[CPU] sample::interpolate: 6.74486 ms
[CPU] sample::apply_phase_sampled: 11.9162 ms
[CPU] sample_tot: 23.9172 ms
[CPU] sample_profile_tot: 25.1169 ms
[CPU] diff_weighted: 1.31416 ms
[CPU] reduce_chi2_tot: 1.87111 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 27.0019 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.18995 ms
[CPU] sample::1st_shift: 0.0538826 ms
[CPU] sample::FFT: 0.412941 ms
[CPU] sample::2nd_shift: 0.0429153 ms
[CPU] sample::interpolate: 6.72793 ms
[CPU] sample::apply_phase_sampled: 11.9109 ms
[CPU] sample_tot: 23.9079 ms
[CPU] sample_profile_tot: 25.1071 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.86896 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 26.9911 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.18995 ms
[CPU] sample::1st_shift: 0.0479221 ms
[CPU] sample::FFT: 0.411034 ms
[CPU] sample::2nd_shift: 0.0431538 ms
[CPU] sample::interpolate: 6.71887 ms
[CPU] sample::apply_phase_sampled: 11.904 ms
[CPU] sample_tot: 23.901 ms
[CPU] sample_profile_tot: 25.1009 ms
[CPU] diff_weighted: 1.31488 ms
[CPU] reduce_chi2_tot: 1.87087 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 26.9871 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.1909 ms
[CPU] sample::1st_shift: 0.0510216 ms
[CPU] sample::FFT: 0.41008 ms
[CPU] sample::2nd_shift: 0.0419617 ms
[CPU] sample::interpolate: 6.71387 ms
[CPU] sample::apply_phase_sampled: 11.9171 ms
[CPU] sample_tot: 23.9229 ms
[CPU] sample_profile_tot: 25.1231 ms
[CPU] diff_weighted: 1.31512 ms
[CPU] reduce_chi2_tot: 1.86706 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 27.004 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.19209 ms
[CPU] sample::1st_shift: 0.056982 ms
[CPU] sample::FFT: 0.41008 ms
[CPU] sample::2nd_shift: 0.041008 ms
[CPU] sample::interpolate: 6.81281 ms
[CPU] sample::apply_phase_sampled: 11.9188 ms
[CPU] sample_tot: 24.02 ms
[CPU] sample_profile_tot: 25.2242 ms
[CPU] diff_weighted: 1.31798 ms
[CPU] reduce_chi2_tot: 1.86992 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 27.112 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.18899 ms
[CPU] sample::1st_shift: 0.054121 ms
[CPU] sample::FFT: 0.430107 ms
[CPU] sample::2nd_shift: 0.041008 ms
[CPU] sample::interpolate: 6.75106 ms
[CPU] sample::apply_phase_sampled: 11.919 ms
[CPU] sample_tot: 23.948 ms
[CPU] sample_profile_tot: 25.146 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.86896 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 27.0288 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.18303 ms
[CPU] sample::1st_shift: 0.0510216 ms
[CPU] sample::FFT: 0.414133 ms
[CPU] sample::2nd_shift: 0.041008 ms
[CPU] sample::interpolate: 6.72007 ms
[CPU] sample::apply_phase_sampled: 11.9441 ms
[CPU] sample_tot: 23.906 ms
[CPU] sample_profile_tot: 25.0978 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.86896 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 26.9811 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.18709 ms
[CPU] sample::1st_shift: 0.0581741 ms
[CPU] sample::FFT: 0.415087 ms
[CPU] sample::2nd_shift: 0.0429153 ms
[CPU] sample::interpolate: 6.70195 ms
[CPU] sample::apply_phase_sampled: 11.9081 ms
[CPU] sample_tot: 23.9191 ms
[CPU] sample_profile_tot: 25.115 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.86992 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 27 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.18709 ms
[CPU] sample::1st_shift: 0.0507832 ms
[CPU] sample::FFT: 0.411987 ms
[CPU] sample::2nd_shift: 0.041008 ms
[CPU] sample::interpolate: 6.70099 ms
[CPU] sample::apply_phase_sampled: 11.9059 ms
[CPU] sample_tot: 23.8979 ms
[CPU] sample_profile_tot: 25.095 ms
[CPU] diff_weighted: 1.31607 ms
[CPU] reduce_chi2_tot: 1.86801 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 26.978 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.18995 ms
[CPU] sample::1st_shift: 0.0538826 ms
[CPU] sample::FFT: 0.403881 ms
[CPU] sample::2nd_shift: 0.0419617 ms
[CPU] sample::interpolate: 6.77919 ms
[CPU] sample::apply_phase_sampled: 11.9119 ms
[CPU] sample_tot: 23.9799 ms
[CPU] sample_profile_tot: 25.1832 ms
[CPU] diff_weighted: 1.31702 ms
[CPU] reduce_chi2_tot: 1.86586 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 27.0641 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.18303 ms
[CPU] sample::1st_shift: 0.0529289 ms
[CPU] sample::FFT: 0.407934 ms
[CPU] sample::2nd_shift: 0.0429153 ms
[CPU] sample::interpolate: 6.71697 ms
[CPU] sample::apply_phase_sampled: 11.9112 ms
[CPU] sample_tot: 23.906 ms
[CPU] sample_profile_tot: 25.099 ms
[CPU] diff_weighted: 1.31989 ms
[CPU] reduce_chi2_tot: 1.87492 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 26.989 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.18494 ms
[CPU] sample::1st_shift: 0.0498295 ms
[CPU] sample::FFT: 0.408888 ms
[CPU] sample::2nd_shift: 0.0429153 ms
[CPU] sample::interpolate: 6.70886 ms
[CPU] sample::apply_phase_sampled: 11.91 ms
[CPU] sample_tot: 23.828 ms
[CPU] sample_profile_tot: 25.022 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.8661 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 26.9029 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.18899 ms
[CPU] sample::1st_shift: 0.0531673 ms
[CPU] sample::FFT: 0.404119 ms
[CPU] sample::2nd_shift: 0.0398159 ms
[CPU] sample::interpolate: 6.75511 ms
[CPU] sample::apply_phase_sampled: 11.91 ms
[CPU] sample_tot: 23.9551 ms
[CPU] sample_profile_tot: 25.1539 ms
[CPU] diff_weighted: 1.31083 ms
[CPU] reduce_chi2_tot: 1.86586 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 27.034 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.18685 ms
[CPU] sample::1st_shift: 0.0538826 ms
[CPU] sample::FFT: 0.412941 ms
[CPU] sample::2nd_shift: 0.041008 ms
[CPU] sample::interpolate: 6.7091 ms
[CPU] sample::apply_phase_sampled: 11.914 ms
[CPU] sample_tot: 23.9089 ms
[CPU] sample_profile_tot: 25.105 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.86801 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 26.988 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.18709 ms
[CPU] sample::1st_shift: 0.054121 ms
[CPU] sample::FFT: 0.412941 ms
[CPU] sample::2nd_shift: 0.0419617 ms
[CPU] sample::interpolate: 6.69789 ms
[CPU] sample::apply_phase_sampled: 12.0711 ms
[CPU] sample_tot: 24.0672 ms
[CPU] sample_profile_tot: 25.2631 ms
[CPU] diff_weighted: 1.31679 ms
[CPU] reduce_chi2_tot: 1.86682 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 27.144 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.19305 ms
[CPU] sample::1st_shift: 0.054121 ms
[CPU] sample::FFT: 0.414133 ms
[CPU] sample::2nd_shift: 0.041008 ms
[CPU] sample::interpolate: 6.81996 ms
[CPU] sample::apply_phase_sampled: 11.9071 ms
[CPU] sample_tot: 24.179 ms
[CPU] sample_profile_tot: 25.382 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.86706 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 27.2639 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.1909 ms
[CPU] sample::1st_shift: 0.0591278 ms
[CPU] sample::FFT: 0.415087 ms
[CPU] sample::2nd_shift: 0.0448227 ms
[CPU] sample::interpolate: 7.04098 ms
[CPU] sample::apply_phase_sampled: 11.9021 ms
[CPU] sample_tot: 24.4231 ms
[CPU] sample_profile_tot: 25.624 ms
[CPU] diff_weighted: 1.31798 ms
[CPU] reduce_chi2_tot: 1.86896 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 27.508 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.19901 ms
[CPU] sample::1st_shift: 0.0519753 ms
[CPU] sample::FFT: 0.411034 ms
[CPU] sample::2nd_shift: 0.041008 ms
[CPU] sample::interpolate: 6.77395 ms
[CPU] sample::apply_phase_sampled: 11.899 ms
[CPU] sample_tot: 23.957 ms
[CPU] sample_profile_tot: 25.1648 ms
[CPU] diff_weighted: 1.31488 ms
[CPU] reduce_chi2_tot: 1.86992 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 27.0522 ms
512	1.000000e+06	float64	8	None	5.165670e-01	2.718774e-02	1.315736e-04	2.702741e-02
# |--> timings: [0.02897279290482402, 0.027262705145403743, 0.0271274889819324, 0.027118551079183817, 0.027112754993140697, 0.027130736969411373, 0.027233150089159608, 0.027152995811775327, 0.027121884981170297, 0.027125417022034526, 0.02710287203080952, 0.02718535717576742, 0.02711941092275083, 0.027027413016185164, 0.02715719910338521, 0.027112609008327127, 0.027261094888672233, 0.02740605198778212, 0.027631829027086496, 0.02717746514827013]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.19495 ms
[CPU] sample::1st_shift: 0.0710487 ms
[CPU] sample::FFT: 0.387192 ms
[CPU] sample::2nd_shift: 0.038147 ms
[CPU] sample::interpolate: 6.57797 ms
[CPU] sample::apply_phase_sampled: 9.55892 ms
[CPU] sample_tot: 21.457 ms
[CPU] sample_profile_tot: 22.6641 ms
[CPU] diff_weighted: 1.05214 ms
[CPU] reduce_chi2_tot: 1.49798 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 24.1771 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.00303 ms
[CPU] sample::1st_shift: 0.0691414 ms
[CPU] sample::FFT: 0.411034 ms
[CPU] sample::2nd_shift: 0.0369549 ms
[CPU] sample::interpolate: 5.43785 ms
[CPU] sample::apply_phase_sampled: 9.53388 ms
[CPU] sample_tot: 20.3202 ms
[CPU] sample_profile_tot: 21.333 ms
[CPU] diff_weighted: 1.05119 ms
[CPU] reduce_chi2_tot: 1.49608 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 22.8429 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.00088 ms
[CPU] sample::1st_shift: 0.0700951 ms
[CPU] sample::FFT: 0.364065 ms
[CPU] sample::2nd_shift: 0.0369549 ms
[CPU] sample::interpolate: 5.58901 ms
[CPU] sample::apply_phase_sampled: 9.54008 ms
[CPU] sample_tot: 20.5159 ms
[CPU] sample_profile_tot: 21.5271 ms
[CPU] diff_weighted: 1.05214 ms
[CPU] reduce_chi2_tot: 1.49608 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 23.0379 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.00493 ms
[CPU] sample::1st_shift: 0.068903 ms
[CPU] sample::FFT: 0.370979 ms
[CPU] sample::2nd_shift: 0.0379086 ms
[CPU] sample::interpolate: 5.50294 ms
[CPU] sample::apply_phase_sampled: 9.53388 ms
[CPU] sample_tot: 20.411 ms
[CPU] sample_profile_tot: 21.4272 ms
[CPU] diff_weighted: 1.05405 ms
[CPU] reduce_chi2_tot: 1.49989 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 22.9409 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 0.999928 ms
[CPU] sample::1st_shift: 0.0669956 ms
[CPU] sample::FFT: 0.377893 ms
[CPU] sample::2nd_shift: 0.038147 ms
[CPU] sample::interpolate: 5.41019 ms
[CPU] sample::apply_phase_sampled: 9.53293 ms
[CPU] sample_tot: 20.375 ms
[CPU] sample_profile_tot: 21.385 ms
[CPU] diff_weighted: 1.05119 ms
[CPU] reduce_chi2_tot: 1.49703 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 22.8961 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 1.00398 ms
[CPU] sample::1st_shift: 0.0679493 ms
[CPU] sample::FFT: 0.365019 ms
[CPU] sample::2nd_shift: 0.0369549 ms
[CPU] sample::interpolate: 5.39589 ms
[CPU] sample::apply_phase_sampled: 9.52411 ms
[CPU] sample_tot: 20.2188 ms
[CPU] sample_profile_tot: 21.2328 ms
[CPU] diff_weighted: 1.05 ms
[CPU] reduce_chi2_tot: 1.49608 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 22.742 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.00303 ms
[CPU] sample::1st_shift: 0.0669956 ms
[CPU] sample::FFT: 0.369787 ms
[CPU] sample::2nd_shift: 0.0400543 ms
[CPU] sample::interpolate: 5.41997 ms
[CPU] sample::apply_phase_sampled: 9.52387 ms
[CPU] sample_tot: 20.2551 ms
[CPU] sample_profile_tot: 21.2688 ms
[CPU] diff_weighted: 1.05 ms
[CPU] reduce_chi2_tot: 1.49298 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 22.7771 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.00183 ms
[CPU] sample::1st_shift: 0.0650883 ms
[CPU] sample::FFT: 0.361919 ms
[CPU] sample::2nd_shift: 0.038147 ms
[CPU] sample::interpolate: 5.36609 ms
[CPU] sample::apply_phase_sampled: 9.5191 ms
[CPU] sample_tot: 20.196 ms
[CPU] sample_profile_tot: 21.2071 ms
[CPU] diff_weighted: 1.05095 ms
[CPU] reduce_chi2_tot: 1.49298 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 22.7149 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.00303 ms
[CPU] sample::1st_shift: 0.0660419 ms
[CPU] sample::FFT: 0.375986 ms
[CPU] sample::2nd_shift: 0.038147 ms
[CPU] sample::interpolate: 5.49293 ms
[CPU] sample::apply_phase_sampled: 9.5408 ms
[CPU] sample_tot: 20.359 ms
[CPU] sample_profile_tot: 21.3718 ms
[CPU] diff_weighted: 1.05286 ms
[CPU] reduce_chi2_tot: 1.49584 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 22.8808 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.00708 ms
[CPU] sample::1st_shift: 0.0660419 ms
[CPU] sample::FFT: 0.381947 ms
[CPU] sample::2nd_shift: 0.0379086 ms
[CPU] sample::interpolate: 5.48601 ms
[CPU] sample::apply_phase_sampled: 9.52816 ms
[CPU] sample_tot: 20.442 ms
[CPU] sample_profile_tot: 21.4591 ms
[CPU] diff_weighted: 1.05095 ms
[CPU] reduce_chi2_tot: 1.49608 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 22.9709 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.00279 ms
[CPU] sample::1st_shift: 0.0700951 ms
[CPU] sample::FFT: 0.380993 ms
[CPU] sample::2nd_shift: 0.041008 ms
[CPU] sample::interpolate: 5.41091 ms
[CPU] sample::apply_phase_sampled: 9.53603 ms
[CPU] sample_tot: 20.421 ms
[CPU] sample_profile_tot: 21.435 ms
[CPU] diff_weighted: 1.0519 ms
[CPU] reduce_chi2_tot: 1.49703 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 22.9461 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.00398 ms
[CPU] sample::1st_shift: 0.068903 ms
[CPU] sample::FFT: 0.370026 ms
[CPU] sample::2nd_shift: 0.0360012 ms
[CPU] sample::interpolate: 5.39112 ms
[CPU] sample::apply_phase_sampled: 9.52792 ms
[CPU] sample_tot: 20.2188 ms
[CPU] sample_profile_tot: 21.2319 ms
[CPU] diff_weighted: 1.05 ms
[CPU] reduce_chi2_tot: 1.49322 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 22.7401 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.00398 ms
[CPU] sample::1st_shift: 0.0648499 ms
[CPU] sample::FFT: 0.365973 ms
[CPU] sample::2nd_shift: 0.0369549 ms
[CPU] sample::interpolate: 5.39398 ms
[CPU] sample::apply_phase_sampled: 9.56106 ms
[CPU] sample_tot: 20.252 ms
[CPU] sample_profile_tot: 21.265 ms
[CPU] diff_weighted: 1.05 ms
[CPU] reduce_chi2_tot: 1.49298 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 22.773 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.00207 ms
[CPU] sample::1st_shift: 0.0669956 ms
[CPU] sample::FFT: 0.365973 ms
[CPU] sample::2nd_shift: 0.0379086 ms
[CPU] sample::interpolate: 5.35798 ms
[CPU] sample::apply_phase_sampled: 9.52601 ms
[CPU] sample_tot: 20.196 ms
[CPU] sample_profile_tot: 21.208 ms
[CPU] diff_weighted: 1.05 ms
[CPU] reduce_chi2_tot: 1.49202 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 22.7129 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.00207 ms
[CPU] sample::1st_shift: 0.0698566 ms
[CPU] sample::FFT: 0.366926 ms
[CPU] sample::2nd_shift: 0.0391006 ms
[CPU] sample::interpolate: 5.39613 ms
[CPU] sample::apply_phase_sampled: 9.55009 ms
[CPU] sample_tot: 20.2639 ms
[CPU] sample_profile_tot: 21.276 ms
[CPU] diff_weighted: 1.05309 ms
[CPU] reduce_chi2_tot: 1.49512 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 22.7861 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.00398 ms
[CPU] sample::1st_shift: 0.0700951 ms
[CPU] sample::FFT: 0.375986 ms
[CPU] sample::2nd_shift: 0.0379086 ms
[CPU] sample::interpolate: 5.44405 ms
[CPU] sample::apply_phase_sampled: 9.53293 ms
[CPU] sample_tot: 20.4411 ms
[CPU] sample_profile_tot: 21.455 ms
[CPU] diff_weighted: 1.05095 ms
[CPU] reduce_chi2_tot: 1.49393 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 22.963 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.00398 ms
[CPU] sample::1st_shift: 0.068903 ms
[CPU] sample::FFT: 0.369072 ms
[CPU] sample::2nd_shift: 0.0379086 ms
[CPU] sample::interpolate: 5.54991 ms
[CPU] sample::apply_phase_sampled: 9.53603 ms
[CPU] sample_tot: 20.5379 ms
[CPU] sample_profile_tot: 21.5521 ms
[CPU] diff_weighted: 1.05 ms
[CPU] reduce_chi2_tot: 1.49512 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 23.061 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.00493 ms
[CPU] sample::1st_shift: 0.0700951 ms
[CPU] sample::FFT: 0.375986 ms
[CPU] sample::2nd_shift: 0.0360012 ms
[CPU] sample::interpolate: 5.49293 ms
[CPU] sample::apply_phase_sampled: 9.52101 ms
[CPU] sample_tot: 20.3261 ms
[CPU] sample_profile_tot: 21.3408 ms
[CPU] diff_weighted: 1.05 ms
[CPU] reduce_chi2_tot: 1.49512 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 22.85 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 1.00303 ms
[CPU] sample::1st_shift: 0.0669956 ms
[CPU] sample::FFT: 0.370979 ms
[CPU] sample::2nd_shift: 0.0371933 ms
[CPU] sample::interpolate: 5.39589 ms
[CPU] sample::apply_phase_sampled: 9.52601 ms
[CPU] sample_tot: 20.237 ms
[CPU] sample_profile_tot: 21.25 ms
[CPU] diff_weighted: 1.05 ms
[CPU] reduce_chi2_tot: 1.49298 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 22.758 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 1.00303 ms
[CPU] sample::1st_shift: 0.068903 ms
[CPU] sample::FFT: 0.365019 ms
[CPU] sample::2nd_shift: 0.0398159 ms
[CPU] sample::interpolate: 5.3761 ms
[CPU] sample::apply_phase_sampled: 9.52411 ms
[CPU] sample_tot: 20.2169 ms
[CPU] sample_profile_tot: 21.2288 ms
[CPU] diff_weighted: 1.05095 ms
[CPU] reduce_chi2_tot: 1.49298 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 22.7361 ms
512	1.000000e+06	float64	10	None	4.365004e-01	2.297370e-02	1.087008e-04	2.283844e-02
# |--> timings: [0.024266544030979276, 0.022965366020798683, 0.023157204035669565, 0.023065114859491587, 0.023037715116515756, 0.022866233019158244, 0.022902338998392224, 0.022838443983346224, 0.022997750900685787, 0.02309467690065503, 0.023071451112627983, 0.02286371309310198, 0.022893268847838044, 0.02285289904102683, 0.022906160913407803, 0.023090042872354388, 0.02318598795682192, 0.02297459216788411, 0.0228794040158391, 0.02285801200196147]

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.39396 ms
[CPU] sample::1st_shift: 0.0529289 ms
[CPU] sample::FFT: 0.827074 ms
[CPU] sample::2nd_shift: 0.0329018 ms
[CPU] sample::interpolate: 4.37021 ms
[CPU] sample::apply_phase_sampled: 6.84404 ms
[CPU] sample_tot: 17.3919 ms
[CPU] sample_profile_tot: 19.7999 ms
[CPU] diff_weighted: 0.854015 ms
[CPU] reduce_chi2_tot: 1.23096 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 21.0512 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.645161 ms
[CPU] sample::1st_shift: 0.0522137 ms
[CPU] sample::FFT: 0.429153 ms
[CPU] sample::2nd_shift: 0.0331402 ms
[CPU] sample::interpolate: 3.87812 ms
[CPU] sample::apply_phase_sampled: 6.84786 ms
[CPU] sample_tot: 16.3031 ms
[CPU] sample_profile_tot: 16.9609 ms
[CPU] diff_weighted: 0.597954 ms
[CPU] reduce_chi2_tot: 0.974894 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 17.9551 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.647068 ms
[CPU] sample::1st_shift: 0.0507832 ms
[CPU] sample::FFT: 0.437975 ms
[CPU] sample::2nd_shift: 0.0319481 ms
[CPU] sample::interpolate: 3.901 ms
[CPU] sample::apply_phase_sampled: 6.84905 ms
[CPU] sample_tot: 16.3188 ms
[CPU] sample_profile_tot: 16.9811 ms
[CPU] diff_weighted: 0.566006 ms
[CPU] reduce_chi2_tot: 0.936985 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 17.935 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.6392 ms
[CPU] sample::1st_shift: 0.0498295 ms
[CPU] sample::FFT: 0.413895 ms
[CPU] sample::2nd_shift: 0.0321865 ms
[CPU] sample::interpolate: 3.81184 ms
[CPU] sample::apply_phase_sampled: 6.84381 ms
[CPU] sample_tot: 16.1738 ms
[CPU] sample_profile_tot: 16.8259 ms
[CPU] diff_weighted: 0.562906 ms
[CPU] reduce_chi2_tot: 0.934839 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 17.777 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 0.648975 ms
[CPU] sample::1st_shift: 0.0510216 ms
[CPU] sample::FFT: 0.406981 ms
[CPU] sample::2nd_shift: 0.0321865 ms
[CPU] sample::interpolate: 3.81994 ms
[CPU] sample::apply_phase_sampled: 6.8469 ms
[CPU] sample_tot: 16.202 ms
[CPU] sample_profile_tot: 16.8641 ms
[CPU] diff_weighted: 0.550032 ms
[CPU] reduce_chi2_tot: 0.921011 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 17.8041 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 0.648022 ms
[CPU] sample::1st_shift: 0.0500679 ms
[CPU] sample::FFT: 0.41008 ms
[CPU] sample::2nd_shift: 0.0319481 ms
[CPU] sample::interpolate: 3.75199 ms
[CPU] sample::apply_phase_sampled: 6.84094 ms
[CPU] sample_tot: 16.1281 ms
[CPU] sample_profile_tot: 16.789 ms
[CPU] diff_weighted: 0.540018 ms
[CPU] reduce_chi2_tot: 0.916004 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 17.7231 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 0.646114 ms
[CPU] sample::1st_shift: 0.0500679 ms
[CPU] sample::FFT: 0.411987 ms
[CPU] sample::2nd_shift: 0.0321865 ms
[CPU] sample::interpolate: 3.829 ms
[CPU] sample::apply_phase_sampled: 6.845 ms
[CPU] sample_tot: 16.2201 ms
[CPU] sample_profile_tot: 16.8791 ms
[CPU] diff_weighted: 0.539064 ms
[CPU] reduce_chi2_tot: 0.916004 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 17.813 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 0.643969 ms
[CPU] sample::1st_shift: 0.0510216 ms
[CPU] sample::FFT: 0.41008 ms
[CPU] sample::2nd_shift: 0.0319481 ms
[CPU] sample::interpolate: 3.8259 ms
[CPU] sample::apply_phase_sampled: 6.84214 ms
[CPU] sample_tot: 16.2022 ms
[CPU] sample_profile_tot: 16.8591 ms
[CPU] diff_weighted: 0.540972 ms
[CPU] reduce_chi2_tot: 0.917912 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 17.7941 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 0.645876 ms
[CPU] sample::1st_shift: 0.0510216 ms
[CPU] sample::FFT: 0.408888 ms
[CPU] sample::2nd_shift: 0.0329018 ms
[CPU] sample::interpolate: 3.75295 ms
[CPU] sample::apply_phase_sampled: 8.24809 ms
[CPU] sample_tot: 17.5579 ms
[CPU] sample_profile_tot: 18.2171 ms
[CPU] diff_weighted: 0.828028 ms
[CPU] reduce_chi2_tot: 1.19901 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 19.4361 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.637054 ms
[CPU] sample::1st_shift: 0.0519753 ms
[CPU] sample::FFT: 0.519991 ms
[CPU] sample::2nd_shift: 0.0319481 ms
[CPU] sample::interpolate: 3.84998 ms
[CPU] sample::apply_phase_sampled: 6.85596 ms
[CPU] sample_tot: 16.319 ms
[CPU] sample_profile_tot: 16.9711 ms
[CPU] diff_weighted: 0.576973 ms
[CPU] reduce_chi2_tot: 0.956059 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 17.9448 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.648975 ms
[CPU] sample::1st_shift: 0.0538826 ms
[CPU] sample::FFT: 0.432014 ms
[CPU] sample::2nd_shift: 0.0319481 ms
[CPU] sample::interpolate: 3.78108 ms
[CPU] sample::apply_phase_sampled: 6.84619 ms
[CPU] sample_tot: 16.1679 ms
[CPU] sample_profile_tot: 16.83 ms
[CPU] diff_weighted: 0.561953 ms
[CPU] reduce_chi2_tot: 0.938892 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 17.787 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.64683 ms
[CPU] sample::1st_shift: 0.0538826 ms
[CPU] sample::FFT: 0.413895 ms
[CPU] sample::2nd_shift: 0.0300407 ms
[CPU] sample::interpolate: 3.81303 ms
[CPU] sample::apply_phase_sampled: 6.83999 ms
[CPU] sample_tot: 16.17 ms
[CPU] sample_profile_tot: 16.83 ms
[CPU] diff_weighted: 0.545025 ms
[CPU] reduce_chi2_tot: 0.921965 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 17.7698 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.648975 ms
[CPU] sample::1st_shift: 0.054121 ms
[CPU] sample::FFT: 0.41008 ms
[CPU] sample::2nd_shift: 0.0319481 ms
[CPU] sample::interpolate: 3.80611 ms
[CPU] sample::apply_phase_sampled: 6.83999 ms
[CPU] sample_tot: 16.1769 ms
[CPU] sample_profile_tot: 16.839 ms
[CPU] diff_weighted: 0.545979 ms
[CPU] reduce_chi2_tot: 0.921965 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 17.7789 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.647068 ms
[CPU] sample::1st_shift: 0.0529289 ms
[CPU] sample::FFT: 0.407934 ms
[CPU] sample::2nd_shift: 0.0309944 ms
[CPU] sample::interpolate: 3.77202 ms
[CPU] sample::apply_phase_sampled: 6.8531 ms
[CPU] sample_tot: 16.1641 ms
[CPU] sample_profile_tot: 16.8228 ms
[CPU] diff_weighted: 0.542879 ms
[CPU] reduce_chi2_tot: 0.917912 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 17.761 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 0.648975 ms
[CPU] sample::1st_shift: 0.0519753 ms
[CPU] sample::FFT: 0.426054 ms
[CPU] sample::2nd_shift: 0.0350475 ms
[CPU] sample::interpolate: 3.75509 ms
[CPU] sample::apply_phase_sampled: 6.83713 ms
[CPU] sample_tot: 16.017 ms
[CPU] sample_profile_tot: 16.6769 ms
[CPU] diff_weighted: 0.543833 ms
[CPU] reduce_chi2_tot: 0.916958 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 17.6129 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.649929 ms
[CPU] sample::1st_shift: 0.0510216 ms
[CPU] sample::FFT: 0.427008 ms
[CPU] sample::2nd_shift: 0.0350475 ms
[CPU] sample::interpolate: 3.74699 ms
[CPU] sample::apply_phase_sampled: 6.84309 ms
[CPU] sample_tot: 16.0289 ms
[CPU] sample_profile_tot: 16.6891 ms
[CPU] diff_weighted: 0.538826 ms
[CPU] reduce_chi2_tot: 0.911951 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 17.6198 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.654936 ms
[CPU] sample::1st_shift: 0.0510216 ms
[CPU] sample::FFT: 0.415087 ms
[CPU] sample::2nd_shift: 0.0398159 ms
[CPU] sample::interpolate: 4.21286 ms
[CPU] sample::apply_phase_sampled: 6.84595 ms
[CPU] sample_tot: 16.4521 ms
[CPU] sample_profile_tot: 17.1192 ms
[CPU] diff_weighted: 0.585079 ms
[CPU] reduce_chi2_tot: 0.957966 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 18.0941 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.652075 ms
[CPU] sample::1st_shift: 0.0507832 ms
[CPU] sample::FFT: 0.432014 ms
[CPU] sample::2nd_shift: 0.0350475 ms
[CPU] sample::interpolate: 3.74603 ms
[CPU] sample::apply_phase_sampled: 6.84094 ms
[CPU] sample_tot: 16.006 ms
[CPU] sample_profile_tot: 16.669 ms
[CPU] diff_weighted: 0.545025 ms
[CPU] reduce_chi2_tot: 0.916004 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 17.6039 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 0.656128 ms
[CPU] sample::1st_shift: 0.0519753 ms
[CPU] sample::FFT: 0.430107 ms
[CPU] sample::2nd_shift: 0.0360012 ms
[CPU] sample::interpolate: 3.74198 ms
[CPU] sample::apply_phase_sampled: 6.07395 ms
[CPU] sample_tot: 15.255 ms
[CPU] sample_profile_tot: 15.9218 ms
[CPU] diff_weighted: 0.540972 ms
[CPU] reduce_chi2_tot: 0.7689 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 16.705 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.644207 ms
[CPU] sample::1st_shift: 0.0500679 ms
[CPU] sample::FFT: 0.310183 ms
[CPU] sample::2nd_shift: 0.0298023 ms
[CPU] sample::interpolate: 2.70796 ms
[CPU] sample::apply_phase_sampled: 4.79293 ms
[CPU] sample_tot: 12.6231 ms
[CPU] sample_profile_tot: 13.2771 ms
[CPU] diff_weighted: 0.533104 ms
[CPU] reduce_chi2_tot: 0.75984 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 14.0488 ms
512	1.000000e+06	float64	20	None	3.378285e-01	1.778045e-02	9.739362e-04	1.417366e-02
# |--> timings: [0.02115996112115681, 0.01810598513111472, 0.018082607071846724, 0.017924771877005696, 0.017951153917238116, 0.017869823845103383, 0.017957339994609356, 0.017942094011232257, 0.01962112612091005, 0.018162125954404473, 0.01793427299708128, 0.017916155979037285, 0.01792570110410452, 0.017902402905747294, 0.017754712142050266, 0.017766397912055254, 0.018234146060422063, 0.017762796953320503, 0.016841250006109476, 0.014173662988469005]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 12.589 ms
[CPU] sample::1st_shift: 0.211954 ms
[CPU] sample::FFT: 0.412941 ms
[CPU] sample::2nd_shift: 0.126839 ms
[CPU] sample::interpolate: 4.00901 ms
[CPU] sample::apply_phase_sampled: 6.78611 ms
[CPU] sample_tot: 16.6411 ms
[CPU] sample_profile_tot: 29.2418 ms
[CPU] diff_weighted: 0.942945 ms
[CPU] reduce_chi2_tot: 1.36995 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 30.633 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 0.664949 ms
[CPU] sample::1st_shift: 0.0648499 ms
[CPU] sample::FFT: 0.417948 ms
[CPU] sample::2nd_shift: 0.144005 ms
[CPU] sample::interpolate: 8.43596 ms
[CPU] sample::apply_phase_sampled: 6.91509 ms
[CPU] sample_tot: 21.0669 ms
[CPU] sample_profile_tot: 21.745 ms
[CPU] diff_weighted: 1.0469 ms
[CPU] reduce_chi2_tot: 1.48487 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 23.2501 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.21808 ms
[CPU] sample::1st_shift: 0.0760555 ms
[CPU] sample::FFT: 0.414133 ms
[CPU] sample::2nd_shift: 0.648975 ms
[CPU] sample::interpolate: 8.97288 ms
[CPU] sample::apply_phase_sampled: 6.92296 ms
[CPU] sample_tot: 22.146 ms
[CPU] sample_profile_tot: 23.3769 ms
[CPU] diff_weighted: 1.14703 ms
[CPU] reduce_chi2_tot: 1.57404 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 24.9691 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.21498 ms
[CPU] sample::1st_shift: 0.0760555 ms
[CPU] sample::FFT: 0.41914 ms
[CPU] sample::2nd_shift: 0.648022 ms
[CPU] sample::interpolate: 9.03988 ms
[CPU] sample::apply_phase_sampled: 6.92511 ms
[CPU] sample_tot: 22.1159 ms
[CPU] sample_profile_tot: 23.344 ms
[CPU] diff_weighted: 1.09696 ms
[CPU] reduce_chi2_tot: 1.544 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 24.9059 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.21689 ms
[CPU] sample::1st_shift: 0.0650883 ms
[CPU] sample::FFT: 0.417948 ms
[CPU] sample::2nd_shift: 0.656128 ms
[CPU] sample::interpolate: 9.01794 ms
[CPU] sample::apply_phase_sampled: 6.7718 ms
[CPU] sample_tot: 22.042 ms
[CPU] sample_profile_tot: 23.273 ms
[CPU] diff_weighted: 0.666142 ms
[CPU] reduce_chi2_tot: 0.864029 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 24.1551 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 0.537872 ms
[CPU] sample::1st_shift: 0.0419617 ms
[CPU] sample::FFT: 0.485897 ms
[CPU] sample::2nd_shift: 0.105143 ms
[CPU] sample::interpolate: 2.1801 ms
[CPU] sample::apply_phase_sampled: 3.43585 ms
[CPU] sample_tot: 14.585 ms
[CPU] sample_profile_tot: 15.137 ms
[CPU] diff_weighted: 0.609875 ms
[CPU] reduce_chi2_tot: 0.806808 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.9621 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.537872 ms
[CPU] sample::1st_shift: 0.0419617 ms
[CPU] sample::FFT: 0.490904 ms
[CPU] sample::2nd_shift: 0.0929832 ms
[CPU] sample::interpolate: 2.13289 ms
[CPU] sample::apply_phase_sampled: 3.43394 ms
[CPU] sample_tot: 14.118 ms
[CPU] sample_profile_tot: 14.6699 ms
[CPU] diff_weighted: 0.605822 ms
[CPU] reduce_chi2_tot: 0.804186 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 15.491 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 0.5548 ms
[CPU] sample::1st_shift: 0.0422001 ms
[CPU] sample::FFT: 0.478029 ms
[CPU] sample::2nd_shift: 0.0960827 ms
[CPU] sample::interpolate: 2.14005 ms
[CPU] sample::apply_phase_sampled: 3.4349 ms
[CPU] sample_tot: 14.1141 ms
[CPU] sample_profile_tot: 14.683 ms
[CPU] diff_weighted: 0.603199 ms
[CPU] reduce_chi2_tot: 0.80204 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.5041 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 0.535965 ms
[CPU] sample::1st_shift: 0.0469685 ms
[CPU] sample::FFT: 0.48089 ms
[CPU] sample::2nd_shift: 0.0910759 ms
[CPU] sample::interpolate: 2.11811 ms
[CPU] sample::apply_phase_sampled: 3.43394 ms
[CPU] sample_tot: 14.07 ms
[CPU] sample_profile_tot: 14.6201 ms
[CPU] diff_weighted: 0.602961 ms
[CPU] reduce_chi2_tot: 0.797987 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 15.435 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.539064 ms
[CPU] sample::1st_shift: 0.0431538 ms
[CPU] sample::FFT: 0.478983 ms
[CPU] sample::2nd_shift: 0.095129 ms
[CPU] sample::interpolate: 2.08306 ms
[CPU] sample::apply_phase_sampled: 3.43084 ms
[CPU] sample_tot: 14.0061 ms
[CPU] sample_profile_tot: 14.5571 ms
[CPU] diff_weighted: 0.604153 ms
[CPU] reduce_chi2_tot: 0.798941 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.3739 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.538111 ms
[CPU] sample::1st_shift: 0.0419617 ms
[CPU] sample::FFT: 0.473022 ms
[CPU] sample::2nd_shift: 0.0960827 ms
[CPU] sample::interpolate: 2.12407 ms
[CPU] sample::apply_phase_sampled: 3.73816 ms
[CPU] sample_tot: 14.3909 ms
[CPU] sample_profile_tot: 14.9422 ms
[CPU] diff_weighted: 0.607014 ms
[CPU] reduce_chi2_tot: 0.80204 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.7599 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 0.541925 ms
[CPU] sample::1st_shift: 0.041008 ms
[CPU] sample::FFT: 0.477076 ms
[CPU] sample::2nd_shift: 0.0929832 ms
[CPU] sample::interpolate: 2.19107 ms
[CPU] sample::apply_phase_sampled: 6.67286 ms
[CPU] sample_tot: 17.473 ms
[CPU] sample_profile_tot: 18.029 ms
[CPU] diff_weighted: 0.624895 ms
[CPU] reduce_chi2_tot: 0.819921 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 18.867 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 0.544071 ms
[CPU] sample::1st_shift: 0.0419617 ms
[CPU] sample::FFT: 0.496864 ms
[CPU] sample::2nd_shift: 0.2141 ms
[CPU] sample::interpolate: 13.6819 ms
[CPU] sample::apply_phase_sampled: 3.43513 ms
[CPU] sample_tot: 26.3429 ms
[CPU] sample_profile_tot: 26.901 ms
[CPU] diff_weighted: 0.613928 ms
[CPU] reduce_chi2_tot: 0.808954 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 27.7278 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 0.544071 ms
[CPU] sample::1st_shift: 0.041008 ms
[CPU] sample::FFT: 0.475883 ms
[CPU] sample::2nd_shift: 0.0929832 ms
[CPU] sample::interpolate: 3.22294 ms
[CPU] sample::apply_phase_sampled: 3.43895 ms
[CPU] sample_tot: 15.25 ms
[CPU] sample_profile_tot: 15.8079 ms
[CPU] diff_weighted: 0.599861 ms
[CPU] reduce_chi2_tot: 0.798941 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 16.6249 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 0.538111 ms
[CPU] sample::1st_shift: 0.0419617 ms
[CPU] sample::FFT: 0.487089 ms
[CPU] sample::2nd_shift: 0.0929832 ms
[CPU] sample::interpolate: 2.24304 ms
[CPU] sample::apply_phase_sampled: 3.44515 ms
[CPU] sample_tot: 15.4068 ms
[CPU] sample_profile_tot: 15.9578 ms
[CPU] diff_weighted: 0.607014 ms
[CPU] reduce_chi2_tot: 0.819921 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 16.7961 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 0.542879 ms
[CPU] sample::1st_shift: 0.0419617 ms
[CPU] sample::FFT: 0.488043 ms
[CPU] sample::2nd_shift: 0.0939369 ms
[CPU] sample::interpolate: 2.12193 ms
[CPU] sample::apply_phase_sampled: 3.438 ms
[CPU] sample_tot: 14.1211 ms
[CPU] sample_profile_tot: 14.6759 ms
[CPU] diff_weighted: 0.601053 ms
[CPU] reduce_chi2_tot: 0.795841 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 15.491 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 0.536919 ms
[CPU] sample::1st_shift: 0.0431538 ms
[CPU] sample::FFT: 0.48399 ms
[CPU] sample::2nd_shift: 0.0910759 ms
[CPU] sample::interpolate: 2.13194 ms
[CPU] sample::apply_phase_sampled: 3.4349 ms
[CPU] sample_tot: 14.0991 ms
[CPU] sample_profile_tot: 14.6489 ms
[CPU] diff_weighted: 0.600815 ms
[CPU] reduce_chi2_tot: 0.796795 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 15.4641 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 0.552893 ms
[CPU] sample::1st_shift: 0.0419617 ms
[CPU] sample::FFT: 0.475883 ms
[CPU] sample::2nd_shift: 0.095129 ms
[CPU] sample::interpolate: 2.13408 ms
[CPU] sample::apply_phase_sampled: 3.44014 ms
[CPU] sample_tot: 14.097 ms
[CPU] sample_profile_tot: 14.6639 ms
[CPU] diff_weighted: 0.607014 ms
[CPU] reduce_chi2_tot: 0.802994 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 15.485 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 0.537872 ms
[CPU] sample::1st_shift: 0.0441074 ms
[CPU] sample::FFT: 0.533104 ms
[CPU] sample::2nd_shift: 0.0939369 ms
[CPU] sample::interpolate: 2.11096 ms
[CPU] sample::apply_phase_sampled: 3.43704 ms
[CPU] sample_tot: 14.1101 ms
[CPU] sample_profile_tot: 14.662 ms
[CPU] diff_weighted: 0.593185 ms
[CPU] reduce_chi2_tot: 0.788212 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 15.4681 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 0.537872 ms
[CPU] sample::1st_shift: 0.0419617 ms
[CPU] sample::FFT: 0.488043 ms
[CPU] sample::2nd_shift: 0.0948906 ms
[CPU] sample::interpolate: 2.11096 ms
[CPU] sample::apply_phase_sampled: 3.43299 ms
[CPU] sample_tot: 14.0491 ms
[CPU] sample_profile_tot: 14.6 ms
[CPU] diff_weighted: 0.600815 ms
[CPU] reduce_chi2_tot: 0.797033 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 15.414 ms
512	1.000000e+06	float64	40	None	3.512089e-01	1.848468e-02	4.134954e-03	1.553914e-02
# |--> timings: [0.030732465907931328, 0.023400501115247607, 0.02511654607951641, 0.02505220309831202, 0.02430508309043944, 0.0161419790238142, 0.015663971891626716, 0.01566434814594686, 0.01559596206061542, 0.015539137879386544, 0.015918805031105876, 0.019024764886125922, 0.0278877979144454, 0.01680121710523963, 0.01696153893135488, 0.015652029076591134, 0.015627387911081314, 0.01564687001518905, 0.015628220047801733, 0.01558050885796547]
...done
Setup chi2Profile...
[GPU] chi2_profile::malloc_fint: 0.239968 ms
[GPU] chi2_profile::copy_observations: 13.9765 ms
[GPU] create_image_d::malloc_image: 0.204864 ms
[GPU] create_image_d::memset: 0.077088 ms
[GPU] create_image_d::malloc_ints: 0.193728 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 3.37446 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.184288 ms
[GPU] create_image: 4.1689 ms
[GPU] sample::copy_uv_H->D: 9.72736 ms
[GPU] sample::copy_uvrot_D->D: 0.21056 ms
[GPU] sample::1st_shift: 1.49571 ms
[GPU] sample::FFT: 297.243 ms
[GPU] sample::2nd_shift: 0.833696 ms
[GPU] sample::interpolate: 9.90144 ms
[GPU] sample::apply_phase_sampled: 9.67821 ms
[GPU] sample_tot: 332.085 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31587 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.294592 ms
[GPU] reduce_chi2: 6.644 ms
[GPU] chi2_profile::free_all: 22.9602 ms
[GPU] chi2_profile_tot_gputimer: 380.241 ms
[CPU] chi2_profile_tot: 381.326 ms

[GPU] chi2_profile::malloc_fint: 0.590432 ms
[GPU] chi2_profile::copy_observations: 13.2905 ms
[GPU] create_image_d::malloc_image: 0.212576 ms
[GPU] create_image_d::memset: 0.060768 ms
[GPU] create_image_d::malloc_ints: 0.192288 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 3.36579 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.164512 ms
[GPU] create_image: 4.1281 ms
[GPU] sample::copy_uv_H->D: 9.60285 ms
[GPU] sample::copy_uvrot_D->D: 0.209632 ms
[GPU] sample::1st_shift: 1.49574 ms
[GPU] sample::FFT: 1.46285 ms
[GPU] sample::2nd_shift: 0.828736 ms
[GPU] sample::interpolate: 9.90179 ms
[GPU] sample::apply_phase_sampled: 9.67731 ms
[GPU] sample_tot: 36.069 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31626 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.276128 ms
[GPU] reduce_chi2: 6.6289 ms
[GPU] chi2_profile::free_all: 4.4201 ms
[GPU] chi2_profile_tot_gputimer: 65.2443 ms
[CPU] chi2_profile_tot: 65.2699 ms

[GPU] chi2_profile::malloc_fint: 0.634752 ms
[GPU] chi2_profile::copy_observations: 13.8422 ms
[GPU] create_image_d::malloc_image: 0.210432 ms
[GPU] create_image_d::memset: 0.059584 ms
[GPU] create_image_d::malloc_ints: 0.192608 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 3.36467 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.16608 ms
[GPU] create_image: 4.11648 ms
[GPU] sample::copy_uv_H->D: 9.74298 ms
[GPU] sample::copy_uvrot_D->D: 0.205568 ms
[GPU] sample::1st_shift: 1.49581 ms
[GPU] sample::FFT: 1.44579 ms
[GPU] sample::2nd_shift: 0.829472 ms
[GPU] sample::interpolate: 9.90048 ms
[GPU] sample::apply_phase_sampled: 9.67811 ms
[GPU] sample_tot: 36.1872 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31267 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27104 ms
[GPU] reduce_chi2: 6.61872 ms
[GPU] chi2_profile::free_all: 22.9202 ms
[GPU] chi2_profile_tot_gputimer: 84.4363 ms
[CPU] chi2_profile_tot: 84.461 ms

[GPU] chi2_profile::malloc_fint: 0.643488 ms
[GPU] chi2_profile::copy_observations: 13.2925 ms
[GPU] create_image_d::malloc_image: 0.2128 ms
[GPU] create_image_d::memset: 0.059744 ms
[GPU] create_image_d::malloc_ints: 0.193536 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 3.36598 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.16768 ms
[GPU] create_image: 4.12454 ms
[GPU] sample::copy_uv_H->D: 9.67632 ms
[GPU] sample::copy_uvrot_D->D: 0.205952 ms
[GPU] sample::1st_shift: 1.49546 ms
[GPU] sample::FFT: 1.45642 ms
[GPU] sample::2nd_shift: 0.828768 ms
[GPU] sample::interpolate: 9.90035 ms
[GPU] sample::apply_phase_sampled: 9.67786 ms
[GPU] sample_tot: 36.1242 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31462 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266816 ms
[GPU] reduce_chi2: 6.61661 ms
[GPU] chi2_profile::free_all: 4.42813 ms
[GPU] chi2_profile_tot_gputimer: 65.3464 ms
[CPU] chi2_profile_tot: 65.376 ms

[GPU] chi2_profile::malloc_fint: 0.65136 ms
[GPU] chi2_profile::copy_observations: 13.7549 ms
[GPU] create_image_d::malloc_image: 0.208096 ms
[GPU] create_image_d::memset: 0.058688 ms
[GPU] create_image_d::malloc_ints: 0.191968 ms
[GPU] create_image_d::copy_ints_H->D: 0.012352 ms
[GPU] create_image_d::sweep: 3.36422 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.164992 ms
[GPU] create_image: 4.11488 ms
[GPU] sample::copy_uv_H->D: 9.60214 ms
[GPU] sample::copy_uvrot_D->D: 0.207072 ms
[GPU] sample::1st_shift: 1.49546 ms
[GPU] sample::FFT: 1.44704 ms
[GPU] sample::2nd_shift: 0.828672 ms
[GPU] sample::interpolate: 9.90077 ms
[GPU] sample::apply_phase_sampled: 9.67795 ms
[GPU] sample_tot: 36.2043 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31482 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.282464 ms
[GPU] reduce_chi2: 6.63958 ms
[GPU] chi2_profile::free_all: 21.8586 ms
[GPU] chi2_profile_tot_gputimer: 83.3541 ms
[CPU] chi2_profile_tot: 83.38 ms

[GPU] chi2_profile::malloc_fint: 0.617728 ms
[GPU] chi2_profile::copy_observations: 13.7797 ms
[GPU] create_image_d::malloc_image: 0.211776 ms
[GPU] create_image_d::memset: 0.058272 ms
[GPU] create_image_d::malloc_ints: 0.201408 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 3.36451 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.16192 ms
[GPU] create_image: 4.12054 ms
[GPU] sample::copy_uv_H->D: 9.52538 ms
[GPU] sample::copy_uvrot_D->D: 0.20656 ms
[GPU] sample::1st_shift: 1.49603 ms
[GPU] sample::FFT: 1.47434 ms
[GPU] sample::2nd_shift: 0.828544 ms
[GPU] sample::interpolate: 9.90083 ms
[GPU] sample::apply_phase_sampled: 9.67766 ms
[GPU] sample_tot: 35.9974 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31498 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.25952 ms
[GPU] reduce_chi2: 6.60854 ms
[GPU] chi2_profile::free_all: 4.41712 ms
[GPU] chi2_profile_tot_gputimer: 65.655 ms
[CPU] chi2_profile_tot: 65.681 ms

[GPU] chi2_profile::malloc_fint: 0.651008 ms
[GPU] chi2_profile::copy_observations: 13.8559 ms
[GPU] create_image_d::malloc_image: 0.206144 ms
[GPU] create_image_d::memset: 0.058176 ms
[GPU] create_image_d::malloc_ints: 0.192384 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 3.36464 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.161568 ms
[GPU] create_image: 4.10979 ms
[GPU] sample::copy_uv_H->D: 9.6121 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 1.49587 ms
[GPU] sample::FFT: 1.44509 ms
[GPU] sample::2nd_shift: 0.828448 ms
[GPU] sample::interpolate: 9.9009 ms
[GPU] sample::apply_phase_sampled: 9.67814 ms
[GPU] sample_tot: 38.783 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.35872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.414464 ms
[GPU] reduce_chi2: 6.8136 ms
[GPU] chi2_profile::free_all: 17.1248 ms
[GPU] chi2_profile_tot_gputimer: 81.464 ms
[CPU] chi2_profile_tot: 81.491 ms

[GPU] chi2_profile::malloc_fint: 0.491424 ms
[GPU] chi2_profile::copy_observations: 14.7019 ms
[GPU] create_image_d::malloc_image: 0.215264 ms
[GPU] create_image_d::memset: 0.076896 ms
[GPU] create_image_d::malloc_ints: 0.195296 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 3.36749 ms
[GPU] create_image_d::central_pixel: 0.01504 ms
[GPU] create_image_d::free_ints: 0.169664 ms
[GPU] create_image: 4.15312 ms
[GPU] sample::copy_uv_H->D: 10.5918 ms
[GPU] sample::copy_uvrot_D->D: 0.243072 ms
[GPU] sample::1st_shift: 1.49792 ms
[GPU] sample::FFT: 1.55322 ms
[GPU] sample::2nd_shift: 0.830688 ms
[GPU] sample::interpolate: 9.90128 ms
[GPU] sample::apply_phase_sampled: 9.68093 ms
[GPU] sample_tot: 37.1902 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31392 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.260608 ms
[GPU] reduce_chi2: 6.61008 ms
[GPU] chi2_profile::free_all: 4.42397 ms
[GPU] chi2_profile_tot_gputimer: 67.6839 ms
[CPU] chi2_profile_tot: 67.709 ms

[GPU] chi2_profile::malloc_fint: 0.650912 ms
[GPU] chi2_profile::copy_observations: 13.8229 ms
[GPU] create_image_d::malloc_image: 0.21024 ms
[GPU] create_image_d::memset: 0.058176 ms
[GPU] create_image_d::malloc_ints: 0.192992 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 3.36384 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.161792 ms
[GPU] create_image: 4.12208 ms
[GPU] sample::copy_uv_H->D: 9.45136 ms
[GPU] sample::copy_uvrot_D->D: 0.204064 ms
[GPU] sample::1st_shift: 1.49478 ms
[GPU] sample::FFT: 1.4895 ms
[GPU] sample::2nd_shift: 0.83072 ms
[GPU] sample::interpolate: 9.89987 ms
[GPU] sample::apply_phase_sampled: 9.67872 ms
[GPU] sample_tot: 36.899 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31453 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264832 ms
[GPU] reduce_chi2: 6.61632 ms
[GPU] chi2_profile::free_all: 17.0438 ms
[GPU] chi2_profile_tot_gputimer: 79.2705 ms
[CPU] chi2_profile_tot: 79.2949 ms

[GPU] chi2_profile::malloc_fint: 0.632096 ms
[GPU] chi2_profile::copy_observations: 13.676 ms
[GPU] create_image_d::malloc_image: 0.205184 ms
[GPU] create_image_d::memset: 0.058752 ms
[GPU] create_image_d::malloc_ints: 0.193024 ms
[GPU] create_image_d::copy_ints_H->D: 0.01232 ms
[GPU] create_image_d::sweep: 3.36445 ms
[GPU] create_image_d::central_pixel: 0.013856 ms
[GPU] create_image_d::free_ints: 0.162816 ms
[GPU] create_image: 4.11158 ms
[GPU] sample::copy_uv_H->D: 9.73875 ms
[GPU] sample::copy_uvrot_D->D: 0.20352 ms
[GPU] sample::1st_shift: 1.49466 ms
[GPU] sample::FFT: 1.45126 ms
[GPU] sample::2nd_shift: 0.830048 ms
[GPU] sample::interpolate: 9.8991 ms
[GPU] sample::apply_phase_sampled: 9.67885 ms
[GPU] sample_tot: 36.1824 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31667 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26432 ms
[GPU] reduce_chi2: 6.61613 ms
[GPU] chi2_profile::free_all: 4.41846 ms
[GPU] chi2_profile_tot_gputimer: 65.7556 ms
[CPU] chi2_profile_tot: 65.7849 ms

[GPU] chi2_profile::malloc_fint: 0.660352 ms
[GPU] chi2_profile::copy_observations: 13.8388 ms
[GPU] create_image_d::malloc_image: 0.213504 ms
[GPU] create_image_d::memset: 0.057952 ms
[GPU] create_image_d::malloc_ints: 0.19248 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 3.37546 ms
[GPU] create_image_d::central_pixel: 0.01424 ms
[GPU] create_image_d::free_ints: 0.162816 ms
[GPU] create_image: 4.13498 ms
[GPU] sample::copy_uv_H->D: 9.74694 ms
[GPU] sample::copy_uvrot_D->D: 0.203136 ms
[GPU] sample::1st_shift: 1.49587 ms
[GPU] sample::FFT: 1.46374 ms
[GPU] sample::2nd_shift: 0.831072 ms
[GPU] sample::interpolate: 9.89939 ms
[GPU] sample::apply_phase_sampled: 9.67923 ms
[GPU] sample_tot: 38.1192 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.259712 ms
[GPU] reduce_chi2: 6.62109 ms
[GPU] chi2_profile::free_all: 19.4571 ms
[GPU] chi2_profile_tot_gputimer: 82.9501 ms
[CPU] chi2_profile_tot: 82.9751 ms

[GPU] chi2_profile::malloc_fint: 0.641216 ms
[GPU] chi2_profile::copy_observations: 13.5521 ms
[GPU] create_image_d::malloc_image: 0.209696 ms
[GPU] create_image_d::memset: 0.05776 ms
[GPU] create_image_d::malloc_ints: 0.194528 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 3.36883 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.161472 ms
[GPU] create_image: 4.11334 ms
[GPU] sample::copy_uv_H->D: 9.62326 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 1.49718 ms
[GPU] sample::FFT: 1.47603 ms
[GPU] sample::2nd_shift: 0.8288 ms
[GPU] sample::interpolate: 9.89907 ms
[GPU] sample::apply_phase_sampled: 9.67674 ms
[GPU] sample_tot: 36.0892 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31293 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.2624 ms
[GPU] reduce_chi2: 6.61056 ms
[GPU] chi2_profile::free_all: 4.4185 ms
[GPU] chi2_profile_tot_gputimer: 65.5387 ms
[CPU] chi2_profile_tot: 65.573 ms

[GPU] chi2_profile::malloc_fint: 0.651936 ms
[GPU] chi2_profile::copy_observations: 13.6164 ms
[GPU] create_image_d::malloc_image: 0.205216 ms
[GPU] create_image_d::memset: 0.058336 ms
[GPU] create_image_d::malloc_ints: 0.191904 ms
[GPU] create_image_d::copy_ints_H->D: 0.01232 ms
[GPU] create_image_d::sweep: 3.36394 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.161536 ms
[GPU] create_image: 4.10995 ms
[GPU] sample::copy_uv_H->D: 9.57914 ms
[GPU] sample::copy_uvrot_D->D: 0.206752 ms
[GPU] sample::1st_shift: 1.49517 ms
[GPU] sample::FFT: 1.45856 ms
[GPU] sample::2nd_shift: 0.830336 ms
[GPU] sample::interpolate: 9.89971 ms
[GPU] sample::apply_phase_sampled: 9.67757 ms
[GPU] sample_tot: 44.7647 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.32138 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270592 ms
[GPU] reduce_chi2: 6.63146 ms
[GPU] chi2_profile::free_all: 8.47136 ms
[GPU] chi2_profile_tot_gputimer: 78.3605 ms
[CPU] chi2_profile_tot: 78.3851 ms

[GPU] chi2_profile::malloc_fint: 0.656192 ms
[GPU] chi2_profile::copy_observations: 13.6758 ms
[GPU] create_image_d::malloc_image: 0.20624 ms
[GPU] create_image_d::memset: 0.059328 ms
[GPU] create_image_d::malloc_ints: 0.194496 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 3.36406 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.16224 ms
[GPU] create_image: 4.11594 ms
[GPU] sample::copy_uv_H->D: 9.65898 ms
[GPU] sample::copy_uvrot_D->D: 0.203712 ms
[GPU] sample::1st_shift: 1.49574 ms
[GPU] sample::FFT: 1.45027 ms
[GPU] sample::2nd_shift: 0.828832 ms
[GPU] sample::interpolate: 9.9015 ms
[GPU] sample::apply_phase_sampled: 9.67603 ms
[GPU] sample_tot: 36.0972 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31421 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267712 ms
[GPU] reduce_chi2: 6.61744 ms
[GPU] chi2_profile::free_all: 4.42282 ms
[GPU] chi2_profile_tot_gputimer: 65.7015 ms
[CPU] chi2_profile_tot: 65.7301 ms

[GPU] chi2_profile::malloc_fint: 0.652768 ms
[GPU] chi2_profile::copy_observations: 14.0024 ms
[GPU] create_image_d::malloc_image: 0.20976 ms
[GPU] create_image_d::memset: 0.057696 ms
[GPU] create_image_d::malloc_ints: 0.1928 ms
[GPU] create_image_d::copy_ints_H->D: 0.01232 ms
[GPU] create_image_d::sweep: 3.3632 ms
[GPU] create_image_d::central_pixel: 0.012704 ms
[GPU] create_image_d::free_ints: 0.161984 ms
[GPU] create_image: 4.1104 ms
[GPU] sample::copy_uv_H->D: 9.65274 ms
[GPU] sample::copy_uvrot_D->D: 0.204128 ms
[GPU] sample::1st_shift: 1.4945 ms
[GPU] sample::FFT: 1.4447 ms
[GPU] sample::2nd_shift: 0.830208 ms
[GPU] sample::interpolate: 9.90054 ms
[GPU] sample::apply_phase_sampled: 9.69411 ms
[GPU] sample_tot: 37.306 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31802 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27376 ms
[GPU] reduce_chi2: 6.63853 ms
[GPU] chi2_profile::free_all: 18.6014 ms
[GPU] chi2_profile_tot_gputimer: 81.4296 ms
[CPU] chi2_profile_tot: 81.455 ms

[GPU] chi2_profile::malloc_fint: 0.660576 ms
[GPU] chi2_profile::copy_observations: 13.8271 ms
[GPU] create_image_d::malloc_image: 0.2048 ms
[GPU] create_image_d::memset: 0.056992 ms
[GPU] create_image_d::malloc_ints: 0.194816 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 3.36339 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.16176 ms
[GPU] create_image: 4.10202 ms
[GPU] sample::copy_uv_H->D: 9.58989 ms
[GPU] sample::copy_uvrot_D->D: 0.204128 ms
[GPU] sample::1st_shift: 1.49648 ms
[GPU] sample::FFT: 1.4832 ms
[GPU] sample::2nd_shift: 0.829792 ms
[GPU] sample::interpolate: 9.90166 ms
[GPU] sample::apply_phase_sampled: 9.69229 ms
[GPU] sample_tot: 36.0853 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31619 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265632 ms
[GPU] reduce_chi2: 6.61677 ms
[GPU] chi2_profile::free_all: 4.42506 ms
[GPU] chi2_profile_tot_gputimer: 65.8325 ms
[CPU] chi2_profile_tot: 65.8569 ms

[GPU] chi2_profile::malloc_fint: 0.658016 ms
[GPU] chi2_profile::copy_observations: 14.0336 ms
[GPU] create_image_d::malloc_image: 0.206272 ms
[GPU] create_image_d::memset: 0.057088 ms
[GPU] create_image_d::malloc_ints: 0.193152 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 3.3655 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.157952 ms
[GPU] create_image: 4.10515 ms
[GPU] sample::copy_uv_H->D: 9.61002 ms
[GPU] sample::copy_uvrot_D->D: 0.205312 ms
[GPU] sample::1st_shift: 1.49616 ms
[GPU] sample::FFT: 1.4609 ms
[GPU] sample::2nd_shift: 0.830496 ms
[GPU] sample::interpolate: 9.90099 ms
[GPU] sample::apply_phase_sampled: 9.6809 ms
[GPU] sample_tot: 41.1472 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3175 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.291776 ms
[GPU] reduce_chi2: 6.64586 ms
[GPU] chi2_profile::free_all: 19.0796 ms
[GPU] chi2_profile_tot_gputimer: 85.7919 ms
[CPU] chi2_profile_tot: 85.8171 ms

[GPU] chi2_profile::malloc_fint: 0.64448 ms
[GPU] chi2_profile::copy_observations: 13.6575 ms
[GPU] create_image_d::malloc_image: 0.206592 ms
[GPU] create_image_d::memset: 0.056576 ms
[GPU] create_image_d::malloc_ints: 0.199232 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 3.36528 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.16352 ms
[GPU] create_image: 4.11411 ms
[GPU] sample::copy_uv_H->D: 9.47453 ms
[GPU] sample::copy_uvrot_D->D: 0.2048 ms
[GPU] sample::1st_shift: 1.49549 ms
[GPU] sample::FFT: 1.4808 ms
[GPU] sample::2nd_shift: 0.82832 ms
[GPU] sample::interpolate: 9.90131 ms
[GPU] sample::apply_phase_sampled: 9.6777 ms
[GPU] sample_tot: 35.9483 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.275744 ms
[GPU] reduce_chi2: 6.62528 ms
[GPU] chi2_profile::free_all: 4.41827 ms
[GPU] chi2_profile_tot_gputimer: 65.5216 ms
[CPU] chi2_profile_tot: 65.547 ms

[GPU] chi2_profile::malloc_fint: 0.641472 ms
[GPU] chi2_profile::copy_observations: 14.0088 ms
[GPU] create_image_d::malloc_image: 0.204512 ms
[GPU] create_image_d::memset: 0.057248 ms
[GPU] create_image_d::malloc_ints: 0.193728 ms
[GPU] create_image_d::copy_ints_H->D: 0.012384 ms
[GPU] create_image_d::sweep: 3.36464 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.161984 ms
[GPU] create_image: 4.10806 ms
[GPU] sample::copy_uv_H->D: 9.40765 ms
[GPU] sample::copy_uvrot_D->D: 0.208448 ms
[GPU] sample::1st_shift: 1.49744 ms
[GPU] sample::FFT: 1.45242 ms
[GPU] sample::2nd_shift: 0.83056 ms
[GPU] sample::interpolate: 9.9017 ms
[GPU] sample::apply_phase_sampled: 9.67782 ms
[GPU] sample_tot: 36.531 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31539 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265984 ms
[GPU] reduce_chi2: 6.62074 ms
[GPU] chi2_profile::free_all: 20.0305 ms
[GPU] chi2_profile_tot_gputimer: 82.0645 ms
[CPU] chi2_profile_tot: 82.0889 ms

[GPU] chi2_profile::malloc_fint: 0.658752 ms
[GPU] chi2_profile::copy_observations: 13.5782 ms
[GPU] create_image_d::malloc_image: 0.212 ms
[GPU] create_image_d::memset: 0.089536 ms
[GPU] create_image_d::malloc_ints: 0.195776 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 3.36432 ms
[GPU] create_image_d::central_pixel: 0.01312 ms
[GPU] create_image_d::free_ints: 0.167488 ms
[GPU] create_image: 4.15491 ms
[GPU] sample::copy_uv_H->D: 9.62442 ms
[GPU] sample::copy_uvrot_D->D: 0.206144 ms
[GPU] sample::1st_shift: 1.49693 ms
[GPU] sample::FFT: 1.45168 ms
[GPU] sample::2nd_shift: 0.829568 ms
[GPU] sample::interpolate: 9.90224 ms
[GPU] sample::apply_phase_sampled: 9.67779 ms
[GPU] sample_tot: 36.0736 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270656 ms
[GPU] reduce_chi2: 6.62144 ms
[GPU] chi2_profile::free_all: 4.42912 ms
[GPU] chi2_profile_tot_gputimer: 65.6408 ms
[CPU] chi2_profile_tot: 65.6672 ms
1024	1.000000e+06	float64	None	1	1.399933e+00	7.368066e-02	8.310044e-03	6.540739e-02
# |--> timings: [0.3814970189705491, 0.06540738814510405, 0.08458867901936173, 0.06549272988922894, 0.08352108998224139, 0.06580722681246698, 0.08166154404170811, 0.06788387382403016, 0.07942246296443045, 0.06589510687626898, 0.08308440400287509, 0.06569674308411777, 0.07850654190406203, 0.0658379360102117, 0.08156600897200406, 0.06596746202558279, 0.0859320629388094, 0.06567516201175749, 0.08220515702851117, 0.06578093999996781]

[GPU] chi2_profile::malloc_fint: 0.236096 ms
[GPU] chi2_profile::copy_observations: 13.8502 ms
[GPU] create_image_d::malloc_image: 0.20768 ms
[GPU] create_image_d::memset: 0.062816 ms
[GPU] create_image_d::malloc_ints: 0.197696 ms
[GPU] create_image_d::copy_ints_H->D: 0.013504 ms
[GPU] create_image_d::sweep: 3.36557 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.162336 ms
[GPU] create_image: 4.1207 ms
[GPU] sample::copy_uv_H->D: 9.53706 ms
[GPU] sample::copy_uvrot_D->D: 0.204864 ms
[GPU] sample::1st_shift: 1.49507 ms
[GPU] sample::FFT: 1.48323 ms
[GPU] sample::2nd_shift: 0.82848 ms
[GPU] sample::interpolate: 9.90086 ms
[GPU] sample::apply_phase_sampled: 9.68054 ms
[GPU] sample_tot: 36.6998 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31555 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.295136 ms
[GPU] reduce_chi2: 6.66109 ms
[GPU] chi2_profile::free_all: 18.3958 ms
[GPU] chi2_profile_tot_gputimer: 80.0801 ms
[CPU] chi2_profile_tot: 80.107 ms

[GPU] chi2_profile::malloc_fint: 0.64896 ms
[GPU] chi2_profile::copy_observations: 13.693 ms
[GPU] create_image_d::malloc_image: 0.207808 ms
[GPU] create_image_d::memset: 0.058816 ms
[GPU] create_image_d::malloc_ints: 0.193536 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 3.36557 ms
[GPU] create_image_d::central_pixel: 0.01424 ms
[GPU] create_image_d::free_ints: 0.164032 ms
[GPU] create_image: 4.11917 ms
[GPU] sample::copy_uv_H->D: 9.64515 ms
[GPU] sample::copy_uvrot_D->D: 0.207808 ms
[GPU] sample::1st_shift: 1.51328 ms
[GPU] sample::FFT: 1.45539 ms
[GPU] sample::2nd_shift: 0.829056 ms
[GPU] sample::interpolate: 9.90163 ms
[GPU] sample::apply_phase_sampled: 9.67789 ms
[GPU] sample_tot: 36.1192 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31501 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265024 ms
[GPU] reduce_chi2: 6.61568 ms
[GPU] chi2_profile::free_all: 4.42013 ms
[GPU] chi2_profile_tot_gputimer: 65.7306 ms
[CPU] chi2_profile_tot: 65.7561 ms

[GPU] chi2_profile::malloc_fint: 0.660096 ms
[GPU] chi2_profile::copy_observations: 13.7977 ms
[GPU] create_image_d::malloc_image: 0.208672 ms
[GPU] create_image_d::memset: 0.057472 ms
[GPU] create_image_d::malloc_ints: 0.194848 ms
[GPU] create_image_d::copy_ints_H->D: 0.013344 ms
[GPU] create_image_d::sweep: 3.36381 ms
[GPU] create_image_d::central_pixel: 0.012608 ms
[GPU] create_image_d::free_ints: 0.161632 ms
[GPU] create_image: 4.10966 ms
[GPU] sample::copy_uv_H->D: 9.58435 ms
[GPU] sample::copy_uvrot_D->D: 0.205568 ms
[GPU] sample::1st_shift: 1.49562 ms
[GPU] sample::FFT: 1.45331 ms
[GPU] sample::2nd_shift: 0.828608 ms
[GPU] sample::interpolate: 9.90214 ms
[GPU] sample::apply_phase_sampled: 9.67856 ms
[GPU] sample_tot: 36.9441 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31706 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.281984 ms
[GPU] reduce_chi2: 6.64384 ms
[GPU] chi2_profile::free_all: 19.9535 ms
[GPU] chi2_profile_tot_gputimer: 82.2266 ms
[CPU] chi2_profile_tot: 82.2511 ms

[GPU] chi2_profile::malloc_fint: 0.645888 ms
[GPU] chi2_profile::copy_observations: 13.578 ms
[GPU] create_image_d::malloc_image: 0.211648 ms
[GPU] create_image_d::memset: 0.05872 ms
[GPU] create_image_d::malloc_ints: 0.194496 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 3.37005 ms
[GPU] create_image_d::central_pixel: 0.014048 ms
[GPU] create_image_d::free_ints: 0.159488 ms
[GPU] create_image: 4.12115 ms
[GPU] sample::copy_uv_H->D: 9.67101 ms
[GPU] sample::copy_uvrot_D->D: 0.20336 ms
[GPU] sample::1st_shift: 1.4969 ms
[GPU] sample::FFT: 1.47949 ms
[GPU] sample::2nd_shift: 0.828864 ms
[GPU] sample::interpolate: 9.9016 ms
[GPU] sample::apply_phase_sampled: 9.67709 ms
[GPU] sample_tot: 36.1457 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31469 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.261632 ms
[GPU] reduce_chi2: 6.6104 ms
[GPU] chi2_profile::free_all: 4.42154 ms
[GPU] chi2_profile_tot_gputimer: 65.6363 ms
[CPU] chi2_profile_tot: 65.66 ms

[GPU] chi2_profile::malloc_fint: 0.65952 ms
[GPU] chi2_profile::copy_observations: 13.8288 ms
[GPU] create_image_d::malloc_image: 0.207648 ms
[GPU] create_image_d::memset: 0.058816 ms
[GPU] create_image_d::malloc_ints: 0.197408 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 3.36346 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.1616 ms
[GPU] create_image: 4.11411 ms
[GPU] sample::copy_uv_H->D: 9.5583 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 1.49466 ms
[GPU] sample::FFT: 1.45952 ms
[GPU] sample::2nd_shift: 0.830784 ms
[GPU] sample::interpolate: 9.90112 ms
[GPU] sample::apply_phase_sampled: 9.67754 ms
[GPU] sample_tot: 36.5129 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31331 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263808 ms
[GPU] reduce_chi2: 6.61661 ms
[GPU] chi2_profile::free_all: 20.2577 ms
[GPU] chi2_profile_tot_gputimer: 82.1054 ms
[CPU] chi2_profile_tot: 82.13 ms

[GPU] chi2_profile::malloc_fint: 0.651488 ms
[GPU] chi2_profile::copy_observations: 13.6563 ms
[GPU] create_image_d::malloc_image: 0.206912 ms
[GPU] create_image_d::memset: 0.057216 ms
[GPU] create_image_d::malloc_ints: 0.198656 ms
[GPU] create_image_d::copy_ints_H->D: 0.013312 ms
[GPU] create_image_d::sweep: 3.36301 ms
[GPU] create_image_d::central_pixel: 0.01264 ms
[GPU] create_image_d::free_ints: 0.162304 ms
[GPU] create_image: 4.11174 ms
[GPU] sample::copy_uv_H->D: 9.4177 ms
[GPU] sample::copy_uvrot_D->D: 0.20848 ms
[GPU] sample::1st_shift: 1.4969 ms
[GPU] sample::FFT: 1.45408 ms
[GPU] sample::2nd_shift: 0.828704 ms
[GPU] sample::interpolate: 9.90074 ms
[GPU] sample::apply_phase_sampled: 9.67786 ms
[GPU] sample_tot: 35.8682 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31405 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268 ms
[GPU] reduce_chi2: 6.61718 ms
[GPU] chi2_profile::free_all: 4.42349 ms
[GPU] chi2_profile_tot_gputimer: 65.4427 ms
[CPU] chi2_profile_tot: 65.4681 ms

[GPU] chi2_profile::malloc_fint: 0.657728 ms
[GPU] chi2_profile::copy_observations: 13.7742 ms
[GPU] create_image_d::malloc_image: 0.210752 ms
[GPU] create_image_d::memset: 0.057216 ms
[GPU] create_image_d::malloc_ints: 0.192896 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 3.36531 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.162144 ms
[GPU] create_image: 4.11062 ms
[GPU] sample::copy_uv_H->D: 9.64826 ms
[GPU] sample::copy_uvrot_D->D: 0.20416 ms
[GPU] sample::1st_shift: 1.49619 ms
[GPU] sample::FFT: 1.48694 ms
[GPU] sample::2nd_shift: 0.830432 ms
[GPU] sample::interpolate: 9.90032 ms
[GPU] sample::apply_phase_sampled: 9.67811 ms
[GPU] sample_tot: 36.5974 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31386 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26 ms
[GPU] reduce_chi2: 6.61085 ms
[GPU] chi2_profile::free_all: 16.8818 ms
[GPU] chi2_profile_tot_gputimer: 78.7467 ms
[CPU] chi2_profile_tot: 78.7721 ms

[GPU] chi2_profile::malloc_fint: 0.654752 ms
[GPU] chi2_profile::copy_observations: 13.6772 ms
[GPU] create_image_d::malloc_image: 0.203168 ms
[GPU] create_image_d::memset: 0.056768 ms
[GPU] create_image_d::malloc_ints: 0.191808 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 3.36499 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.158592 ms
[GPU] create_image: 4.09952 ms
[GPU] sample::copy_uv_H->D: 9.5737 ms
[GPU] sample::copy_uvrot_D->D: 0.21792 ms
[GPU] sample::1st_shift: 1.49571 ms
[GPU] sample::FFT: 1.46704 ms
[GPU] sample::2nd_shift: 0.828768 ms
[GPU] sample::interpolate: 9.90051 ms
[GPU] sample::apply_phase_sampled: 9.67878 ms
[GPU] sample_tot: 36.0475 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3137 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264032 ms
[GPU] reduce_chi2: 6.61328 ms
[GPU] chi2_profile::free_all: 4.42208 ms
[GPU] chi2_profile_tot_gputimer: 65.6053 ms
[CPU] chi2_profile_tot: 65.6559 ms

[GPU] chi2_profile::malloc_fint: 0.658592 ms
[GPU] chi2_profile::copy_observations: 13.6959 ms
[GPU] create_image_d::malloc_image: 0.211872 ms
[GPU] create_image_d::memset: 0.058528 ms
[GPU] create_image_d::malloc_ints: 0.19248 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 3.36282 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.169472 ms
[GPU] create_image: 4.11709 ms
[GPU] sample::copy_uv_H->D: 9.59466 ms
[GPU] sample::copy_uvrot_D->D: 0.204864 ms
[GPU] sample::1st_shift: 1.49472 ms
[GPU] sample::FFT: 1.44925 ms
[GPU] sample::2nd_shift: 0.830272 ms
[GPU] sample::interpolate: 9.90221 ms
[GPU] sample::apply_phase_sampled: 9.67882 ms
[GPU] sample_tot: 40.8599 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31786 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.275584 ms
[GPU] reduce_chi2: 6.63107 ms
[GPU] chi2_profile::free_all: 19.3671 ms
[GPU] chi2_profile_tot_gputimer: 85.4663 ms
[CPU] chi2_profile_tot: 85.4909 ms

[GPU] chi2_profile::malloc_fint: 0.636192 ms
[GPU] chi2_profile::copy_observations: 13.752 ms
[GPU] create_image_d::malloc_image: 0.20992 ms
[GPU] create_image_d::memset: 0.058368 ms
[GPU] create_image_d::malloc_ints: 0.205344 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 3.36515 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.158272 ms
[GPU] create_image: 4.11923 ms
[GPU] sample::copy_uv_H->D: 9.55232 ms
[GPU] sample::copy_uvrot_D->D: 0.204352 ms
[GPU] sample::1st_shift: 1.49478 ms
[GPU] sample::FFT: 1.48582 ms
[GPU] sample::2nd_shift: 0.829088 ms
[GPU] sample::interpolate: 9.90208 ms
[GPU] sample::apply_phase_sampled: 9.67725 ms
[GPU] sample_tot: 36.0311 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31565 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26432 ms
[GPU] reduce_chi2: 6.61443 ms
[GPU] chi2_profile::free_all: 4.4225 ms
[GPU] chi2_profile_tot_gputimer: 65.6887 ms
[CPU] chi2_profile_tot: 65.7139 ms

[GPU] chi2_profile::malloc_fint: 0.632448 ms
[GPU] chi2_profile::copy_observations: 13.8902 ms
[GPU] create_image_d::malloc_image: 0.205408 ms
[GPU] create_image_d::memset: 0.059456 ms
[GPU] create_image_d::malloc_ints: 0.197376 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 3.36566 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.161888 ms
[GPU] create_image: 4.11728 ms
[GPU] sample::copy_uv_H->D: 9.73117 ms
[GPU] sample::copy_uvrot_D->D: 0.206048 ms
[GPU] sample::1st_shift: 1.4944 ms
[GPU] sample::FFT: 1.44938 ms
[GPU] sample::2nd_shift: 0.828384 ms
[GPU] sample::interpolate: 9.90019 ms
[GPU] sample::apply_phase_sampled: 9.67898 ms
[GPU] sample_tot: 41.6139 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31514 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 15.0358 ms
[GPU] reduce_chi2: 21.3856 ms
[GPU] chi2_profile::free_all: 4.46662 ms
[GPU] chi2_profile_tot_gputimer: 86.2223 ms
[CPU] chi2_profile_tot: 86.2482 ms

[GPU] chi2_profile::malloc_fint: 0.645152 ms
[GPU] chi2_profile::copy_observations: 13.4515 ms
[GPU] create_image_d::malloc_image: 0.209984 ms
[GPU] create_image_d::memset: 0.059232 ms
[GPU] create_image_d::malloc_ints: 0.201216 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 3.36419 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.159104 ms
[GPU] create_image: 4.11763 ms
[GPU] sample::copy_uv_H->D: 9.58224 ms
[GPU] sample::copy_uvrot_D->D: 0.202816 ms
[GPU] sample::1st_shift: 1.49664 ms
[GPU] sample::FFT: 1.48787 ms
[GPU] sample::2nd_shift: 0.829248 ms
[GPU] sample::interpolate: 9.90298 ms
[GPU] sample::apply_phase_sampled: 9.67789 ms
[GPU] sample_tot: 36.0669 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.33107 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.261376 ms
[GPU] reduce_chi2: 6.62733 ms
[GPU] chi2_profile::free_all: 4.42042 ms
[GPU] chi2_profile_tot_gputimer: 65.441 ms
[CPU] chi2_profile_tot: 65.4662 ms

[GPU] chi2_profile::malloc_fint: 0.647072 ms
[GPU] chi2_profile::copy_observations: 13.7804 ms
[GPU] create_image_d::malloc_image: 0.208416 ms
[GPU] create_image_d::memset: 0.059136 ms
[GPU] create_image_d::malloc_ints: 0.205312 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 3.36438 ms
[GPU] create_image_d::central_pixel: 0.014112 ms
[GPU] create_image_d::free_ints: 0.16288 ms
[GPU] create_image: 4.12854 ms
[GPU] sample::copy_uv_H->D: 9.64877 ms
[GPU] sample::copy_uvrot_D->D: 0.208576 ms
[GPU] sample::1st_shift: 1.49517 ms
[GPU] sample::FFT: 1.44592 ms
[GPU] sample::2nd_shift: 0.830272 ms
[GPU] sample::interpolate: 9.90339 ms
[GPU] sample::apply_phase_sampled: 9.67843 ms
[GPU] sample_tot: 36.8398 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31478 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.29168 ms
[GPU] reduce_chi2: 6.64422 ms
[GPU] chi2_profile::free_all: 18.481 ms
[GPU] chi2_profile_tot_gputimer: 80.6489 ms
[CPU] chi2_profile_tot: 80.6739 ms

[GPU] chi2_profile::malloc_fint: 0.643488 ms
[GPU] chi2_profile::copy_observations: 13.6808 ms
[GPU] create_image_d::malloc_image: 0.215232 ms
[GPU] create_image_d::memset: 0.060384 ms
[GPU] create_image_d::malloc_ints: 0.193344 ms
[GPU] create_image_d::copy_ints_H->D: 0.012416 ms
[GPU] create_image_d::sweep: 3.36557 ms
[GPU] create_image_d::central_pixel: 0.013472 ms
[GPU] create_image_d::free_ints: 0.159712 ms
[GPU] create_image: 4.12291 ms
[GPU] sample::copy_uv_H->D: 9.50224 ms
[GPU] sample::copy_uvrot_D->D: 0.20528 ms
[GPU] sample::1st_shift: 1.49658 ms
[GPU] sample::FFT: 1.47894 ms
[GPU] sample::2nd_shift: 0.82944 ms
[GPU] sample::interpolate: 9.90118 ms
[GPU] sample::apply_phase_sampled: 9.6776 ms
[GPU] sample_tot: 35.9809 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31446 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272832 ms
[GPU] reduce_chi2: 6.62243 ms
[GPU] chi2_profile::free_all: 4.42349 ms
[GPU] chi2_profile_tot_gputimer: 65.592 ms
[CPU] chi2_profile_tot: 65.6171 ms

[GPU] chi2_profile::malloc_fint: 0.641056 ms
[GPU] chi2_profile::copy_observations: 13.762 ms
[GPU] create_image_d::malloc_image: 0.213152 ms
[GPU] create_image_d::memset: 0.058016 ms
[GPU] create_image_d::malloc_ints: 0.199264 ms
[GPU] create_image_d::copy_ints_H->D: 0.013344 ms
[GPU] create_image_d::sweep: 3.36298 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.163776 ms
[GPU] create_image: 4.1168 ms
[GPU] sample::copy_uv_H->D: 9.63101 ms
[GPU] sample::copy_uvrot_D->D: 0.205376 ms
[GPU] sample::1st_shift: 1.49706 ms
[GPU] sample::FFT: 1.51955 ms
[GPU] sample::2nd_shift: 0.828576 ms
[GPU] sample::interpolate: 9.904 ms
[GPU] sample::apply_phase_sampled: 9.67942 ms
[GPU] sample_tot: 37.0255 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.259872 ms
[GPU] reduce_chi2: 6.62314 ms
[GPU] chi2_profile::free_all: 17.7658 ms
[GPU] chi2_profile_tot_gputimer: 80.0486 ms
[CPU] chi2_profile_tot: 80.0731 ms

[GPU] chi2_profile::malloc_fint: 0.652128 ms
[GPU] chi2_profile::copy_observations: 13.8149 ms
[GPU] create_image_d::malloc_image: 0.211136 ms
[GPU] create_image_d::memset: 0.057344 ms
[GPU] create_image_d::malloc_ints: 0.195552 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 3.3648 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 0.162048 ms
[GPU] create_image: 4.11117 ms
[GPU] sample::copy_uv_H->D: 9.63043 ms
[GPU] sample::copy_uvrot_D->D: 0.203552 ms
[GPU] sample::1st_shift: 1.49552 ms
[GPU] sample::FFT: 1.49184 ms
[GPU] sample::2nd_shift: 0.829152 ms
[GPU] sample::interpolate: 9.90198 ms
[GPU] sample::apply_phase_sampled: 9.69389 ms
[GPU] sample_tot: 36.1363 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268032 ms
[GPU] reduce_chi2: 6.61738 ms
[GPU] chi2_profile::free_all: 4.41824 ms
[GPU] chi2_profile_tot_gputimer: 65.8646 ms
[CPU] chi2_profile_tot: 65.8889 ms

[GPU] chi2_profile::malloc_fint: 0.6584 ms
[GPU] chi2_profile::copy_observations: 13.7752 ms
[GPU] create_image_d::malloc_image: 0.202976 ms
[GPU] create_image_d::memset: 0.059552 ms
[GPU] create_image_d::malloc_ints: 0.193376 ms
[GPU] create_image_d::copy_ints_H->D: 0.013184 ms
[GPU] create_image_d::sweep: 3.36445 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.162496 ms
[GPU] create_image: 4.10995 ms
[GPU] sample::copy_uv_H->D: 9.80938 ms
[GPU] sample::copy_uvrot_D->D: 0.21984 ms
[GPU] sample::1st_shift: 1.4951 ms
[GPU] sample::FFT: 1.4721 ms
[GPU] sample::2nd_shift: 0.829504 ms
[GPU] sample::interpolate: 9.90381 ms
[GPU] sample::apply_phase_sampled: 9.67942 ms
[GPU] sample_tot: 40.2412 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31498 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269536 ms
[GPU] reduce_chi2: 6.62323 ms
[GPU] chi2_profile::free_all: 19.873 ms
[GPU] chi2_profile_tot_gputimer: 85.4028 ms
[CPU] chi2_profile_tot: 85.428 ms

[GPU] chi2_profile::malloc_fint: 0.644864 ms
[GPU] chi2_profile::copy_observations: 13.6373 ms
[GPU] create_image_d::malloc_image: 0.214368 ms
[GPU] create_image_d::memset: 0.059616 ms
[GPU] create_image_d::malloc_ints: 0.192928 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 3.36413 ms
[GPU] create_image_d::central_pixel: 0.012576 ms
[GPU] create_image_d::free_ints: 0.162144 ms
[GPU] create_image: 4.11546 ms
[GPU] sample::copy_uv_H->D: 9.61795 ms
[GPU] sample::copy_uvrot_D->D: 0.203744 ms
[GPU] sample::1st_shift: 1.49568 ms
[GPU] sample::FFT: 1.50029 ms
[GPU] sample::2nd_shift: 0.8296 ms
[GPU] sample::interpolate: 9.90157 ms
[GPU] sample::apply_phase_sampled: 9.67965 ms
[GPU] sample_tot: 36.1184 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31581 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262336 ms
[GPU] reduce_chi2: 6.61126 ms
[GPU] chi2_profile::free_all: 4.4209 ms
[GPU] chi2_profile_tot_gputimer: 65.6607 ms
[CPU] chi2_profile_tot: 65.686 ms

[GPU] chi2_profile::malloc_fint: 0.645184 ms
[GPU] chi2_profile::copy_observations: 13.7763 ms
[GPU] create_image_d::malloc_image: 0.212512 ms
[GPU] create_image_d::memset: 0.058304 ms
[GPU] create_image_d::malloc_ints: 0.195264 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 3.36496 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.162624 ms
[GPU] create_image: 4.11904 ms
[GPU] sample::copy_uv_H->D: 9.66621 ms
[GPU] sample::copy_uvrot_D->D: 0.203904 ms
[GPU] sample::1st_shift: 1.49616 ms
[GPU] sample::FFT: 1.4639 ms
[GPU] sample::2nd_shift: 0.828928 ms
[GPU] sample::interpolate: 9.90915 ms
[GPU] sample::apply_phase_sampled: 9.67888 ms
[GPU] sample_tot: 36.9204 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31411 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.278304 ms
[GPU] reduce_chi2: 6.63123 ms
[GPU] chi2_profile::free_all: 19.7903 ms
[GPU] chi2_profile_tot_gputimer: 82.0014 ms
[CPU] chi2_profile_tot: 82.027 ms

[GPU] chi2_profile::malloc_fint: 0.648576 ms
[GPU] chi2_profile::copy_observations: 13.875 ms
[GPU] create_image_d::malloc_image: 0.207456 ms
[GPU] create_image_d::memset: 0.059872 ms
[GPU] create_image_d::malloc_ints: 0.191232 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 3.36355 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.160032 ms
[GPU] create_image: 4.10682 ms
[GPU] sample::copy_uv_H->D: 9.79373 ms
[GPU] sample::copy_uvrot_D->D: 0.20512 ms
[GPU] sample::1st_shift: 1.49514 ms
[GPU] sample::FFT: 1.47824 ms
[GPU] sample::2nd_shift: 0.828832 ms
[GPU] sample::interpolate: 9.90454 ms
[GPU] sample::apply_phase_sampled: 9.67878 ms
[GPU] sample_tot: 36.2742 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3175 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264928 ms
[GPU] reduce_chi2: 6.61786 ms
[GPU] chi2_profile::free_all: 4.41344 ms
[GPU] chi2_profile_tot_gputimer: 66.049 ms
[CPU] chi2_profile_tot: 66.0751 ms
1024	1.000000e+06	float64	None	2	1.402283e+00	7.380435e-02	8.593199e-03	6.557571e-02
# |--> timings: [0.08020370290614665, 0.06586510082706809, 0.08237001812085509, 0.06576902186498046, 0.08225035690702498, 0.06557570700533688, 0.07888329005800188, 0.06576653802767396, 0.08561036712490022, 0.06584000797010958, 0.08636340801604092, 0.06558428704738617, 0.08078879304230213, 0.06574860401451588, 0.08018860896117985, 0.06600028090178967, 0.08554206602275372, 0.06581360986456275, 0.08213840797543526, 0.06618413794785738]

[GPU] chi2_profile::malloc_fint: 0.233952 ms
[GPU] chi2_profile::copy_observations: 13.5956 ms
[GPU] create_image_d::malloc_image: 0.212768 ms
[GPU] create_image_d::memset: 0.057824 ms
[GPU] create_image_d::malloc_ints: 0.200384 ms
[GPU] create_image_d::copy_ints_H->D: 0.013088 ms
[GPU] create_image_d::sweep: 0.873888 ms
[GPU] create_image_d::central_pixel: 0.012608 ms
[GPU] create_image_d::free_ints: 0.169024 ms
[GPU] create_image: 1.63338 ms
[GPU] sample::copy_uv_H->D: 9.53805 ms
[GPU] sample::copy_uvrot_D->D: 0.204512 ms
[GPU] sample::1st_shift: 0.561824 ms
[GPU] sample::FFT: 1.46448 ms
[GPU] sample::2nd_shift: 0.323328 ms
[GPU] sample::interpolate: 2.86874 ms
[GPU] sample::apply_phase_sampled: 2.87453 ms
[GPU] sample_tot: 20.7384 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61098 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263616 ms
[GPU] reduce_chi2: 1.90963 ms
[GPU] chi2_profile::free_all: 4.42806 ms
[GPU] chi2_profile_tot_gputimer: 42.6538 ms
[CPU] chi2_profile_tot: 42.68 ms

[GPU] chi2_profile::malloc_fint: 0.653952 ms
[GPU] chi2_profile::copy_observations: 14.036 ms
[GPU] create_image_d::malloc_image: 16.569 ms
[GPU] create_image_d::memset: 0.05808 ms
[GPU] create_image_d::malloc_ints: 0.327488 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.873568 ms
[GPU] create_image_d::central_pixel: 0.012672 ms
[GPU] create_image_d::free_ints: 0.162016 ms
[GPU] create_image: 18.1141 ms
[GPU] sample::copy_uv_H->D: 9.0889 ms
[GPU] sample::copy_uvrot_D->D: 0.205888 ms
[GPU] sample::1st_shift: 0.558752 ms
[GPU] sample::FFT: 1.45197 ms
[GPU] sample::2nd_shift: 0.324928 ms
[GPU] sample::interpolate: 2.86832 ms
[GPU] sample::apply_phase_sampled: 2.87366 ms
[GPU] sample_tot: 20.2588 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.260608 ms
[GPU] reduce_chi2: 1.90477 ms
[GPU] chi2_profile::free_all: 4.4296 ms
[GPU] chi2_profile_tot_gputimer: 59.5111 ms
[CPU] chi2_profile_tot: 59.536 ms

[GPU] chi2_profile::malloc_fint: 0.642912 ms
[GPU] chi2_profile::copy_observations: 13.7848 ms
[GPU] create_image_d::malloc_image: 0.203232 ms
[GPU] create_image_d::memset: 0.059328 ms
[GPU] create_image_d::malloc_ints: 0.19792 ms
[GPU] create_image_d::copy_ints_H->D: 0.012384 ms
[GPU] create_image_d::sweep: 0.874144 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.166848 ms
[GPU] create_image: 1.63174 ms
[GPU] sample::copy_uv_H->D: 9.7127 ms
[GPU] sample::copy_uvrot_D->D: 0.20704 ms
[GPU] sample::1st_shift: 0.54288 ms
[GPU] sample::FFT: 1.47178 ms
[GPU] sample::2nd_shift: 0.323712 ms
[GPU] sample::interpolate: 2.87546 ms
[GPU] sample::apply_phase_sampled: 2.87258 ms
[GPU] sample_tot: 20.8904 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266176 ms
[GPU] reduce_chi2: 1.91248 ms
[GPU] chi2_profile::free_all: 4.41907 ms
[GPU] chi2_profile_tot_gputimer: 43.3987 ms
[CPU] chi2_profile_tot: 43.4229 ms

[GPU] chi2_profile::malloc_fint: 0.65888 ms
[GPU] chi2_profile::copy_observations: 13.5503 ms
[GPU] create_image_d::malloc_image: 0.208224 ms
[GPU] create_image_d::memset: 0.05808 ms
[GPU] create_image_d::malloc_ints: 0.19296 ms
[GPU] create_image_d::copy_ints_H->D: 0.013056 ms
[GPU] create_image_d::sweep: 0.875616 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.161664 ms
[GPU] create_image: 1.62192 ms
[GPU] sample::copy_uv_H->D: 9.68592 ms
[GPU] sample::copy_uvrot_D->D: 0.204768 ms
[GPU] sample::1st_shift: 0.542176 ms
[GPU] sample::FFT: 1.46141 ms
[GPU] sample::2nd_shift: 0.323904 ms
[GPU] sample::interpolate: 2.8696 ms
[GPU] sample::apply_phase_sampled: 2.87286 ms
[GPU] sample_tot: 20.9378 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.259552 ms
[GPU] reduce_chi2: 1.9056 ms
[GPU] chi2_profile::free_all: 4.54861 ms
[GPU] chi2_profile_tot_gputimer: 43.3351 ms
[CPU] chi2_profile_tot: 43.36 ms

[GPU] chi2_profile::malloc_fint: 0.64784 ms
[GPU] chi2_profile::copy_observations: 32.4812 ms
[GPU] create_image_d::malloc_image: 0.228384 ms
[GPU] create_image_d::memset: 0.058784 ms
[GPU] create_image_d::malloc_ints: 0.200224 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.87552 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.166848 ms
[GPU] create_image: 1.65792 ms
[GPU] sample::copy_uv_H->D: 9.40544 ms
[GPU] sample::copy_uvrot_D->D: 0.205312 ms
[GPU] sample::1st_shift: 0.542272 ms
[GPU] sample::FFT: 1.492 ms
[GPU] sample::2nd_shift: 0.323712 ms
[GPU] sample::interpolate: 2.88134 ms
[GPU] sample::apply_phase_sampled: 2.87277 ms
[GPU] sample_tot: 20.6139 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60787 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268192 ms
[GPU] reduce_chi2: 1.91011 ms
[GPU] chi2_profile::free_all: 4.42618 ms
[GPU] chi2_profile_tot_gputimer: 61.8619 ms
[CPU] chi2_profile_tot: 61.8918 ms

[GPU] chi2_profile::malloc_fint: 0.647808 ms
[GPU] chi2_profile::copy_observations: 13.6752 ms
[GPU] create_image_d::malloc_image: 0.203968 ms
[GPU] create_image_d::memset: 0.059136 ms
[GPU] create_image_d::malloc_ints: 0.19776 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 0.874688 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.166464 ms
[GPU] create_image: 1.62851 ms
[GPU] sample::copy_uv_H->D: 9.78138 ms
[GPU] sample::copy_uvrot_D->D: 0.21056 ms
[GPU] sample::1st_shift: 0.542528 ms
[GPU] sample::FFT: 1.46192 ms
[GPU] sample::2nd_shift: 0.323648 ms
[GPU] sample::interpolate: 2.87021 ms
[GPU] sample::apply_phase_sampled: 2.87402 ms
[GPU] sample_tot: 20.9488 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60813 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.261856 ms
[GPU] reduce_chi2: 1.90586 ms
[GPU] chi2_profile::free_all: 4.41862 ms
[GPU] chi2_profile_tot_gputimer: 43.3379 ms
[CPU] chi2_profile_tot: 43.3631 ms

[GPU] chi2_profile::malloc_fint: 0.64528 ms
[GPU] chi2_profile::copy_observations: 13.8826 ms
[GPU] create_image_d::malloc_image: 0.206784 ms
[GPU] create_image_d::memset: 0.05856 ms
[GPU] create_image_d::malloc_ints: 0.194912 ms
[GPU] create_image_d::copy_ints_H->D: 0.012416 ms
[GPU] create_image_d::sweep: 0.875488 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.162688 ms
[GPU] create_image: 1.62307 ms
[GPU] sample::copy_uv_H->D: 9.69523 ms
[GPU] sample::copy_uvrot_D->D: 0.207232 ms
[GPU] sample::1st_shift: 0.542784 ms
[GPU] sample::FFT: 1.46736 ms
[GPU] sample::2nd_shift: 0.32544 ms
[GPU] sample::interpolate: 2.87008 ms
[GPU] sample::apply_phase_sampled: 2.87331 ms
[GPU] sample_tot: 20.9702 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61005 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263392 ms
[GPU] reduce_chi2: 1.90816 ms
[GPU] chi2_profile::free_all: 4.65171 ms
[GPU] chi2_profile_tot_gputimer: 43.7957 ms
[CPU] chi2_profile_tot: 43.8299 ms

[GPU] chi2_profile::malloc_fint: 0.644736 ms
[GPU] chi2_profile::copy_observations: 29.7977 ms
[GPU] create_image_d::malloc_image: 0.228448 ms
[GPU] create_image_d::memset: 0.060096 ms
[GPU] create_image_d::malloc_ints: 0.19632 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.886528 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.168448 ms
[GPU] create_image: 1.668 ms
[GPU] sample::copy_uv_H->D: 9.37674 ms
[GPU] sample::copy_uvrot_D->D: 0.204032 ms
[GPU] sample::1st_shift: 0.542912 ms
[GPU] sample::FFT: 1.50253 ms
[GPU] sample::2nd_shift: 0.324416 ms
[GPU] sample::interpolate: 2.87034 ms
[GPU] sample::apply_phase_sampled: 2.87424 ms
[GPU] sample_tot: 20.5758 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60877 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266368 ms
[GPU] reduce_chi2: 1.9129 ms
[GPU] chi2_profile::free_all: 4.42323 ms
[GPU] chi2_profile_tot_gputimer: 59.1386 ms
[CPU] chi2_profile_tot: 59.164 ms

[GPU] chi2_profile::malloc_fint: 0.653408 ms
[GPU] chi2_profile::copy_observations: 13.7547 ms
[GPU] create_image_d::malloc_image: 0.20448 ms
[GPU] create_image_d::memset: 0.057792 ms
[GPU] create_image_d::malloc_ints: 0.198688 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.87488 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.166336 ms
[GPU] create_image: 1.62486 ms
[GPU] sample::copy_uv_H->D: 9.58899 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 0.542624 ms
[GPU] sample::FFT: 1.49197 ms
[GPU] sample::2nd_shift: 0.323808 ms
[GPU] sample::interpolate: 2.87088 ms
[GPU] sample::apply_phase_sampled: 2.8721 ms
[GPU] sample_tot: 20.7812 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60938 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262176 ms
[GPU] reduce_chi2: 1.90602 ms
[GPU] chi2_profile::free_all: 4.42336 ms
[GPU] chi2_profile_tot_gputimer: 43.2576 ms
[CPU] chi2_profile_tot: 43.2832 ms

[GPU] chi2_profile::malloc_fint: 0.649856 ms
[GPU] chi2_profile::copy_observations: 13.8464 ms
[GPU] create_image_d::malloc_image: 0.216832 ms
[GPU] create_image_d::memset: 0.059424 ms
[GPU] create_image_d::malloc_ints: 0.194656 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.874336 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 0.159424 ms
[GPU] create_image: 1.6272 ms
[GPU] sample::copy_uv_H->D: 9.65584 ms
[GPU] sample::copy_uvrot_D->D: 0.209792 ms
[GPU] sample::1st_shift: 0.54352 ms
[GPU] sample::FFT: 1.46093 ms
[GPU] sample::2nd_shift: 0.323744 ms
[GPU] sample::interpolate: 2.86678 ms
[GPU] sample::apply_phase_sampled: 2.87392 ms
[GPU] sample_tot: 20.9839 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6095 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27264 ms
[GPU] reduce_chi2: 1.9176 ms
[GPU] chi2_profile::free_all: 4.59293 ms
[GPU] chi2_profile_tot_gputimer: 43.7364 ms
[CPU] chi2_profile_tot: 43.7779 ms

[GPU] chi2_profile::malloc_fint: 4.71466 ms
[GPU] chi2_profile::copy_observations: 33.6966 ms
[GPU] create_image_d::malloc_image: 0.32048 ms
[GPU] create_image_d::memset: 0.067424 ms
[GPU] create_image_d::malloc_ints: 0.213216 ms
[GPU] create_image_d::copy_ints_H->D: 0.015872 ms
[GPU] create_image_d::sweep: 0.87968 ms
[GPU] create_image_d::central_pixel: 0.01792 ms
[GPU] create_image_d::free_ints: 0.176352 ms
[GPU] create_image: 1.7929 ms
[GPU] sample::copy_uv_H->D: 10.6935 ms
[GPU] sample::copy_uvrot_D->D: 0.208576 ms
[GPU] sample::1st_shift: 0.544928 ms
[GPU] sample::FFT: 1.52582 ms
[GPU] sample::2nd_shift: 0.32768 ms
[GPU] sample::interpolate: 2.87414 ms
[GPU] sample::apply_phase_sampled: 2.8753 ms
[GPU] sample_tot: 21.9364 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61174 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.312512 ms
[GPU] reduce_chi2: 1.95872 ms
[GPU] chi2_profile::free_all: 4.4313 ms
[GPU] chi2_profile_tot_gputimer: 68.6599 ms
[CPU] chi2_profile_tot: 68.686 ms

[GPU] chi2_profile::malloc_fint: 0.52032 ms
[GPU] chi2_profile::copy_observations: 14.6271 ms
[GPU] create_image_d::malloc_image: 0.205728 ms
[GPU] create_image_d::memset: 0.058176 ms
[GPU] create_image_d::malloc_ints: 0.193536 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.875584 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.16832 ms
[GPU] create_image: 1.62822 ms
[GPU] sample::copy_uv_H->D: 9.64122 ms
[GPU] sample::copy_uvrot_D->D: 0.204608 ms
[GPU] sample::1st_shift: 0.54208 ms
[GPU] sample::FFT: 1.48419 ms
[GPU] sample::2nd_shift: 0.323072 ms
[GPU] sample::interpolate: 2.87261 ms
[GPU] sample::apply_phase_sampled: 2.87242 ms
[GPU] sample_tot: 20.8279 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60893 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.25776 ms
[GPU] reduce_chi2: 1.90006 ms
[GPU] chi2_profile::free_all: 4.42134 ms
[GPU] chi2_profile_tot_gputimer: 44.0391 ms
[CPU] chi2_profile_tot: 44.064 ms

[GPU] chi2_profile::malloc_fint: 0.653504 ms
[GPU] chi2_profile::copy_observations: 13.7591 ms
[GPU] create_image_d::malloc_image: 0.210496 ms
[GPU] create_image_d::memset: 0.060096 ms
[GPU] create_image_d::malloc_ints: 0.194336 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 0.877568 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.16304 ms
[GPU] create_image: 1.64115 ms
[GPU] sample::copy_uv_H->D: 9.19898 ms
[GPU] sample::copy_uvrot_D->D: 0.205184 ms
[GPU] sample::1st_shift: 0.54496 ms
[GPU] sample::FFT: 1.57133 ms
[GPU] sample::2nd_shift: 0.32432 ms
[GPU] sample::interpolate: 2.86822 ms
[GPU] sample::apply_phase_sampled: 2.87475 ms
[GPU] sample_tot: 21.0365 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61914 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264608 ms
[GPU] reduce_chi2: 1.91853 ms
[GPU] chi2_profile::free_all: 22.41 ms
[GPU] chi2_profile_tot_gputimer: 61.5357 ms
[CPU] chi2_profile_tot: 61.5699 ms

[GPU] chi2_profile::malloc_fint: 0.654976 ms
[GPU] chi2_profile::copy_observations: 13.2075 ms
[GPU] create_image_d::malloc_image: 0.204224 ms
[GPU] create_image_d::memset: 0.058112 ms
[GPU] create_image_d::malloc_ints: 0.194016 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.874944 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.1696 ms
[GPU] create_image: 1.62816 ms
[GPU] sample::copy_uv_H->D: 9.75488 ms
[GPU] sample::copy_uvrot_D->D: 0.20304 ms
[GPU] sample::1st_shift: 0.54192 ms
[GPU] sample::FFT: 1.50486 ms
[GPU] sample::2nd_shift: 0.323168 ms
[GPU] sample::interpolate: 2.86848 ms
[GPU] sample::apply_phase_sampled: 2.8727 ms
[GPU] sample_tot: 20.9548 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60963 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266208 ms
[GPU] reduce_chi2: 1.91082 ms
[GPU] chi2_profile::free_all: 4.41875 ms
[GPU] chi2_profile_tot_gputimer: 42.891 ms
[CPU] chi2_profile_tot: 42.9161 ms

[GPU] chi2_profile::malloc_fint: 0.644864 ms
[GPU] chi2_profile::copy_observations: 13.6556 ms
[GPU] create_image_d::malloc_image: 0.218368 ms
[GPU] create_image_d::memset: 0.060896 ms
[GPU] create_image_d::malloc_ints: 0.200224 ms
[GPU] create_image_d::copy_ints_H->D: 0.013056 ms
[GPU] create_image_d::sweep: 0.878976 ms
[GPU] create_image_d::central_pixel: 0.012576 ms
[GPU] create_image_d::free_ints: 0.162848 ms
[GPU] create_image: 1.6465 ms
[GPU] sample::copy_uv_H->D: 9.49178 ms
[GPU] sample::copy_uvrot_D->D: 0.203904 ms
[GPU] sample::1st_shift: 0.543392 ms
[GPU] sample::FFT: 1.5008 ms
[GPU] sample::2nd_shift: 0.322976 ms
[GPU] sample::interpolate: 2.86854 ms
[GPU] sample::apply_phase_sampled: 2.87206 ms
[GPU] sample_tot: 20.691 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61014 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26368 ms
[GPU] reduce_chi2: 1.90925 ms
[GPU] chi2_profile::free_all: 4.43453 ms
[GPU] chi2_profile_tot_gputimer: 43.0975 ms
[CPU] chi2_profile_tot: 43.1221 ms

[GPU] chi2_profile::malloc_fint: 0.6568 ms
[GPU] chi2_profile::copy_observations: 13.8499 ms
[GPU] create_image_d::malloc_image: 0.214336 ms
[GPU] create_image_d::memset: 0.05936 ms
[GPU] create_image_d::malloc_ints: 0.194688 ms
[GPU] create_image_d::copy_ints_H->D: 0.01376 ms
[GPU] create_image_d::sweep: 0.87376 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.16032 ms
[GPU] create_image: 1.62291 ms
[GPU] sample::copy_uv_H->D: 9.17955 ms
[GPU] sample::copy_uvrot_D->D: 0.209184 ms
[GPU] sample::1st_shift: 0.541824 ms
[GPU] sample::FFT: 1.4888 ms
[GPU] sample::2nd_shift: 0.325536 ms
[GPU] sample::interpolate: 2.87066 ms
[GPU] sample::apply_phase_sampled: 2.87424 ms
[GPU] sample_tot: 21.1245 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60992 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.257536 ms
[GPU] reduce_chi2: 1.9169 ms
[GPU] chi2_profile::free_all: 22.3372 ms
[GPU] chi2_profile_tot_gputimer: 61.6254 ms
[CPU] chi2_profile_tot: 61.6491 ms

[GPU] chi2_profile::malloc_fint: 0.66976 ms
[GPU] chi2_profile::copy_observations: 13.6268 ms
[GPU] create_image_d::malloc_image: 0.206272 ms
[GPU] create_image_d::memset: 0.058528 ms
[GPU] create_image_d::malloc_ints: 0.207456 ms
[GPU] create_image_d::copy_ints_H->D: 0.013408 ms
[GPU] create_image_d::sweep: 0.873664 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.16272 ms
[GPU] create_image: 1.62963 ms
[GPU] sample::copy_uv_H->D: 9.54954 ms
[GPU] sample::copy_uvrot_D->D: 0.207488 ms
[GPU] sample::1st_shift: 0.542816 ms
[GPU] sample::FFT: 1.46925 ms
[GPU] sample::2nd_shift: 0.322624 ms
[GPU] sample::interpolate: 2.87133 ms
[GPU] sample::apply_phase_sampled: 2.87459 ms
[GPU] sample_tot: 20.7312 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60899 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.277728 ms
[GPU] reduce_chi2: 1.92214 ms
[GPU] chi2_profile::free_all: 4.42531 ms
[GPU] chi2_profile_tot_gputimer: 43.1193 ms
[CPU] chi2_profile_tot: 43.1428 ms

[GPU] chi2_profile::malloc_fint: 0.650848 ms
[GPU] chi2_profile::copy_observations: 13.7675 ms
[GPU] create_image_d::malloc_image: 0.206336 ms
[GPU] create_image_d::memset: 0.05888 ms
[GPU] create_image_d::malloc_ints: 0.189312 ms
[GPU] create_image_d::copy_ints_H->D: 0.012608 ms
[GPU] create_image_d::sweep: 0.87424 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.162912 ms
[GPU] create_image: 1.61728 ms
[GPU] sample::copy_uv_H->D: 9.4872 ms
[GPU] sample::copy_uvrot_D->D: 0.206368 ms
[GPU] sample::1st_shift: 0.541952 ms
[GPU] sample::FFT: 1.47574 ms
[GPU] sample::2nd_shift: 0.323296 ms
[GPU] sample::interpolate: 2.87267 ms
[GPU] sample::apply_phase_sampled: 2.8729 ms
[GPU] sample_tot: 20.6621 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60922 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.274304 ms
[GPU] reduce_chi2: 1.91802 ms
[GPU] chi2_profile::free_all: 4.42125 ms
[GPU] chi2_profile_tot_gputimer: 43.1562 ms
[CPU] chi2_profile_tot: 43.1809 ms

[GPU] chi2_profile::malloc_fint: 0.646464 ms
[GPU] chi2_profile::copy_observations: 13.5631 ms
[GPU] create_image_d::malloc_image: 0.205344 ms
[GPU] create_image_d::memset: 0.058112 ms
[GPU] create_image_d::malloc_ints: 0.193568 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.875296 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.16432 ms
[GPU] create_image: 1.62291 ms
[GPU] sample::copy_uv_H->D: 9.89082 ms
[GPU] sample::copy_uvrot_D->D: 0.207552 ms
[GPU] sample::1st_shift: 0.541888 ms
[GPU] sample::FFT: 2.24518 ms
[GPU] sample::2nd_shift: 0.325312 ms
[GPU] sample::interpolate: 2.88221 ms
[GPU] sample::apply_phase_sampled: 2.87312 ms
[GPU] sample_tot: 37.3858 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273664 ms
[GPU] reduce_chi2: 1.91683 ms
[GPU] chi2_profile::free_all: 4.42019 ms
[GPU] chi2_profile_tot_gputimer: 59.6678 ms
[CPU] chi2_profile_tot: 59.6929 ms

[GPU] chi2_profile::malloc_fint: 0.668896 ms
[GPU] chi2_profile::copy_observations: 13.506 ms
[GPU] create_image_d::malloc_image: 0.213536 ms
[GPU] create_image_d::memset: 0.058048 ms
[GPU] create_image_d::malloc_ints: 0.19328 ms
[GPU] create_image_d::copy_ints_H->D: 0.012608 ms
[GPU] create_image_d::sweep: 0.883968 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.159264 ms
[GPU] create_image: 1.63171 ms
[GPU] sample::copy_uv_H->D: 9.5969 ms
[GPU] sample::copy_uvrot_D->D: 0.204704 ms
[GPU] sample::1st_shift: 0.541952 ms
[GPU] sample::FFT: 1.46317 ms
[GPU] sample::2nd_shift: 0.325792 ms
[GPU] sample::interpolate: 2.86768 ms
[GPU] sample::apply_phase_sampled: 2.87238 ms
[GPU] sample_tot: 20.7539 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60954 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.261248 ms
[GPU] reduce_chi2: 1.90666 ms
[GPU] chi2_profile::free_all: 4.41805 ms
[GPU] chi2_profile_tot_gputimer: 42.9976 ms
[CPU] chi2_profile_tot: 43.0231 ms
1024	1.000000e+06	float64	None	4	9.549169e-01	5.025879e-02	9.051982e-03	4.277506e-02
# |--> timings: [0.04277506284415722, 0.05964396893978119, 0.04353759903460741, 0.043474809965118766, 0.06200882187113166, 0.043487586081027985, 0.043942271964624524, 0.05927822692319751, 0.043393349973484874, 0.04389931820333004, 0.06883280095644295, 0.044232141925022006, 0.0616769939661026, 0.04303256003186107, 0.043231888907030225, 0.06175444019027054, 0.04324743105098605, 0.04330575792118907, 0.05980354198254645, 0.043133415980264544]

[GPU] chi2_profile::malloc_fint: 0.252192 ms
[GPU] chi2_profile::copy_observations: 13.7911 ms
[GPU] create_image_d::malloc_image: 0.208224 ms
[GPU] create_image_d::memset: 0.057984 ms
[GPU] create_image_d::malloc_ints: 0.195072 ms
[GPU] create_image_d::copy_ints_H->D: 0.012288 ms
[GPU] create_image_d::sweep: 0.875072 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.171488 ms
[GPU] create_image: 1.6327 ms
[GPU] sample::copy_uv_H->D: 9.61309 ms
[GPU] sample::copy_uvrot_D->D: 0.20384 ms
[GPU] sample::1st_shift: 0.543456 ms
[GPU] sample::FFT: 1.4639 ms
[GPU] sample::2nd_shift: 0.324928 ms
[GPU] sample::interpolate: 2.86582 ms
[GPU] sample::apply_phase_sampled: 2.87085 ms
[GPU] sample_tot: 20.7707 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264576 ms
[GPU] reduce_chi2: 1.9072 ms
[GPU] chi2_profile::free_all: 4.4216 ms
[GPU] chi2_profile_tot_gputimer: 42.8939 ms
[CPU] chi2_profile_tot: 42.9211 ms

[GPU] chi2_profile::malloc_fint: 0.660224 ms
[GPU] chi2_profile::copy_observations: 13.8411 ms
[GPU] create_image_d::malloc_image: 0.219648 ms
[GPU] create_image_d::memset: 0.0584 ms
[GPU] create_image_d::malloc_ints: 0.201472 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.874752 ms
[GPU] create_image_d::central_pixel: 0.011392 ms
[GPU] create_image_d::free_ints: 0.173984 ms
[GPU] create_image: 1.65267 ms
[GPU] sample::copy_uv_H->D: 9.78259 ms
[GPU] sample::copy_uvrot_D->D: 0.203456 ms
[GPU] sample::1st_shift: 0.5424 ms
[GPU] sample::FFT: 21.5971 ms
[GPU] sample::2nd_shift: 0.325216 ms
[GPU] sample::interpolate: 2.86877 ms
[GPU] sample::apply_phase_sampled: 2.88416 ms
[GPU] sample_tot: 41.1266 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60906 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272192 ms
[GPU] reduce_chi2: 1.91453 ms
[GPU] chi2_profile::free_all: 4.43789 ms
[GPU] chi2_profile_tot_gputimer: 63.7487 ms
[CPU] chi2_profile_tot: 63.7739 ms

[GPU] chi2_profile::malloc_fint: 0.636128 ms
[GPU] chi2_profile::copy_observations: 13.7372 ms
[GPU] create_image_d::malloc_image: 0.206752 ms
[GPU] create_image_d::memset: 0.060288 ms
[GPU] create_image_d::malloc_ints: 0.195872 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.875904 ms
[GPU] create_image_d::central_pixel: 0.01408 ms
[GPU] create_image_d::free_ints: 0.163392 ms
[GPU] create_image: 1.62973 ms
[GPU] sample::copy_uv_H->D: 9.46989 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 0.542592 ms
[GPU] sample::FFT: 1.48336 ms
[GPU] sample::2nd_shift: 0.324896 ms
[GPU] sample::interpolate: 2.86874 ms
[GPU] sample::apply_phase_sampled: 2.87402 ms
[GPU] sample_tot: 20.6529 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60925 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.465408 ms
[GPU] reduce_chi2: 2.10941 ms
[GPU] chi2_profile::free_all: 4.41453 ms
[GPU] chi2_profile_tot_gputimer: 43.2959 ms
[CPU] chi2_profile_tot: 43.3211 ms

[GPU] chi2_profile::malloc_fint: 0.654592 ms
[GPU] chi2_profile::copy_observations: 13.805 ms
[GPU] create_image_d::malloc_image: 0.220608 ms
[GPU] create_image_d::memset: 0.05952 ms
[GPU] create_image_d::malloc_ints: 0.193792 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.875232 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.16208 ms
[GPU] create_image: 1.6383 ms
[GPU] sample::copy_uv_H->D: 9.65235 ms
[GPU] sample::copy_uvrot_D->D: 0.204416 ms
[GPU] sample::1st_shift: 0.542656 ms
[GPU] sample::FFT: 1.49853 ms
[GPU] sample::2nd_shift: 0.324128 ms
[GPU] sample::interpolate: 2.87645 ms
[GPU] sample::apply_phase_sampled: 2.87302 ms
[GPU] sample_tot: 20.8486 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61037 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263648 ms
[GPU] reduce_chi2: 1.90896 ms
[GPU] chi2_profile::free_all: 4.43302 ms
[GPU] chi2_profile_tot_gputimer: 43.4247 ms
[CPU] chi2_profile_tot: 43.4489 ms

[GPU] chi2_profile::malloc_fint: 0.661664 ms
[GPU] chi2_profile::copy_observations: 13.5458 ms
[GPU] create_image_d::malloc_image: 0.218944 ms
[GPU] create_image_d::memset: 0.05952 ms
[GPU] create_image_d::malloc_ints: 0.197824 ms
[GPU] create_image_d::copy_ints_H->D: 0.013184 ms
[GPU] create_image_d::sweep: 0.873408 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.17792 ms
[GPU] create_image: 1.64595 ms
[GPU] sample::copy_uv_H->D: 25.1426 ms
[GPU] sample::copy_uvrot_D->D: 0.229408 ms
[GPU] sample::1st_shift: 0.542336 ms
[GPU] sample::FFT: 1.47757 ms
[GPU] sample::2nd_shift: 0.32304 ms
[GPU] sample::interpolate: 2.8871 ms
[GPU] sample::apply_phase_sampled: 2.87315 ms
[GPU] sample_tot: 36.3682 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60941 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262688 ms
[GPU] reduce_chi2: 1.90461 ms
[GPU] chi2_profile::free_all: 4.4313 ms
[GPU] chi2_profile_tot_gputimer: 58.6678 ms
[CPU] chi2_profile_tot: 58.6929 ms

[GPU] chi2_profile::malloc_fint: 0.650016 ms
[GPU] chi2_profile::copy_observations: 13.9107 ms
[GPU] create_image_d::malloc_image: 0.209184 ms
[GPU] create_image_d::memset: 0.057984 ms
[GPU] create_image_d::malloc_ints: 0.201664 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.874304 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.167008 ms
[GPU] create_image: 1.62963 ms
[GPU] sample::copy_uv_H->D: 9.60758 ms
[GPU] sample::copy_uvrot_D->D: 0.20864 ms
[GPU] sample::1st_shift: 0.541952 ms
[GPU] sample::FFT: 1.45882 ms
[GPU] sample::2nd_shift: 0.323456 ms
[GPU] sample::interpolate: 2.88266 ms
[GPU] sample::apply_phase_sampled: 2.87418 ms
[GPU] sample_tot: 20.7818 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61107 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.258048 ms
[GPU] reduce_chi2: 1.90403 ms
[GPU] chi2_profile::free_all: 4.41616 ms
[GPU] chi2_profile_tot_gputimer: 43.4037 ms
[CPU] chi2_profile_tot: 43.4289 ms

[GPU] chi2_profile::malloc_fint: 0.643008 ms
[GPU] chi2_profile::copy_observations: 13.9068 ms
[GPU] create_image_d::malloc_image: 0.209664 ms
[GPU] create_image_d::memset: 0.062464 ms
[GPU] create_image_d::malloc_ints: 0.197376 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.87424 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.1608 ms
[GPU] create_image: 1.62739 ms
[GPU] sample::copy_uv_H->D: 9.57488 ms
[GPU] sample::copy_uvrot_D->D: 0.208512 ms
[GPU] sample::1st_shift: 0.543904 ms
[GPU] sample::FFT: 1.47181 ms
[GPU] sample::2nd_shift: 0.32368 ms
[GPU] sample::interpolate: 2.88342 ms
[GPU] sample::apply_phase_sampled: 2.87402 ms
[GPU] sample_tot: 20.76 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264576 ms
[GPU] reduce_chi2: 1.90826 ms
[GPU] chi2_profile::free_all: 4.43226 ms
[GPU] chi2_profile_tot_gputimer: 43.3925 ms
[CPU] chi2_profile_tot: 43.417 ms

[GPU] chi2_profile::malloc_fint: 0.66112 ms
[GPU] chi2_profile::copy_observations: 13.73 ms
[GPU] create_image_d::malloc_image: 0.20928 ms
[GPU] create_image_d::memset: 0.057632 ms
[GPU] create_image_d::malloc_ints: 0.32 ms
[GPU] create_image_d::copy_ints_H->D: 0.013408 ms
[GPU] create_image_d::sweep: 0.874112 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.32048 ms
[GPU] create_image: 1.91856 ms
[GPU] sample::copy_uv_H->D: 25.187 ms
[GPU] sample::copy_uvrot_D->D: 0.204256 ms
[GPU] sample::1st_shift: 0.54256 ms
[GPU] sample::FFT: 1.4481 ms
[GPU] sample::2nd_shift: 0.323552 ms
[GPU] sample::interpolate: 2.87331 ms
[GPU] sample::apply_phase_sampled: 2.87312 ms
[GPU] sample_tot: 36.3517 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60774 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268928 ms
[GPU] reduce_chi2: 1.92051 ms
[GPU] chi2_profile::free_all: 4.42819 ms
[GPU] chi2_profile_tot_gputimer: 59.1252 ms
[CPU] chi2_profile_tot: 59.1512 ms

[GPU] chi2_profile::malloc_fint: 0.655904 ms
[GPU] chi2_profile::copy_observations: 13.842 ms
[GPU] create_image_d::malloc_image: 0.204768 ms
[GPU] create_image_d::memset: 0.059968 ms
[GPU] create_image_d::malloc_ints: 0.195008 ms
[GPU] create_image_d::copy_ints_H->D: 0.012544 ms
[GPU] create_image_d::sweep: 0.8744 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.161152 ms
[GPU] create_image: 1.62362 ms
[GPU] sample::copy_uv_H->D: 9.66928 ms
[GPU] sample::copy_uvrot_D->D: 0.212224 ms
[GPU] sample::1st_shift: 0.542432 ms
[GPU] sample::FFT: 1.46128 ms
[GPU] sample::2nd_shift: 0.323552 ms
[GPU] sample::interpolate: 2.88144 ms
[GPU] sample::apply_phase_sampled: 2.87562 ms
[GPU] sample_tot: 20.8523 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60826 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.260288 ms
[GPU] reduce_chi2: 1.9031 ms
[GPU] chi2_profile::free_all: 4.41926 ms
[GPU] chi2_profile_tot_gputimer: 43.407 ms
[CPU] chi2_profile_tot: 43.432 ms

[GPU] chi2_profile::malloc_fint: 0.657632 ms
[GPU] chi2_profile::copy_observations: 13.7565 ms
[GPU] create_image_d::malloc_image: 0.205312 ms
[GPU] create_image_d::memset: 0.058208 ms
[GPU] create_image_d::malloc_ints: 0.1944 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.874304 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.16048 ms
[GPU] create_image: 1.61882 ms
[GPU] sample::copy_uv_H->D: 9.61222 ms
[GPU] sample::copy_uvrot_D->D: 0.203456 ms
[GPU] sample::1st_shift: 0.541824 ms
[GPU] sample::FFT: 1.48787 ms
[GPU] sample::2nd_shift: 0.324672 ms
[GPU] sample::interpolate: 2.87702 ms
[GPU] sample::apply_phase_sampled: 2.87386 ms
[GPU] sample_tot: 20.808 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61011 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262752 ms
[GPU] reduce_chi2: 1.90726 ms
[GPU] chi2_profile::free_all: 4.42253 ms
[GPU] chi2_profile_tot_gputimer: 43.2859 ms
[CPU] chi2_profile_tot: 43.3109 ms

[GPU] chi2_profile::malloc_fint: 0.639616 ms
[GPU] chi2_profile::copy_observations: 13.5486 ms
[GPU] create_image_d::malloc_image: 0.467584 ms
[GPU] create_image_d::memset: 0.05744 ms
[GPU] create_image_d::malloc_ints: 0.290656 ms
[GPU] create_image_d::copy_ints_H->D: 0.012352 ms
[GPU] create_image_d::sweep: 0.87504 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.383328 ms
[GPU] create_image: 2.2199 ms
[GPU] sample::copy_uv_H->D: 27.5134 ms
[GPU] sample::copy_uvrot_D->D: 0.20416 ms
[GPU] sample::1st_shift: 0.542336 ms
[GPU] sample::FFT: 1.47907 ms
[GPU] sample::2nd_shift: 0.324288 ms
[GPU] sample::interpolate: 2.86816 ms
[GPU] sample::apply_phase_sampled: 2.87542 ms
[GPU] sample_tot: 38.7012 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.255296 ms
[GPU] reduce_chi2: 1.89843 ms
[GPU] chi2_profile::free_all: 4.42768 ms
[GPU] chi2_profile_tot_gputimer: 61.5497 ms
[CPU] chi2_profile_tot: 61.5752 ms

[GPU] chi2_profile::malloc_fint: 0.655968 ms
[GPU] chi2_profile::copy_observations: 14.0672 ms
[GPU] create_image_d::malloc_image: 0.207168 ms
[GPU] create_image_d::memset: 0.05792 ms
[GPU] create_image_d::malloc_ints: 0.195264 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.874528 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.16144 ms
[GPU] create_image: 1.624 ms
[GPU] sample::copy_uv_H->D: 9.68685 ms
[GPU] sample::copy_uvrot_D->D: 0.205184 ms
[GPU] sample::1st_shift: 0.54224 ms
[GPU] sample::FFT: 1.4961 ms
[GPU] sample::2nd_shift: 0.323264 ms
[GPU] sample::interpolate: 2.88016 ms
[GPU] sample::apply_phase_sampled: 2.87328 ms
[GPU] sample_tot: 20.8892 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60854 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270176 ms
[GPU] reduce_chi2: 1.91453 ms
[GPU] chi2_profile::free_all: 4.42109 ms
[GPU] chi2_profile_tot_gputimer: 43.686 ms
[CPU] chi2_profile_tot: 43.7109 ms

[GPU] chi2_profile::malloc_fint: 0.655552 ms
[GPU] chi2_profile::copy_observations: 13.6563 ms
[GPU] create_image_d::malloc_image: 0.20976 ms
[GPU] create_image_d::memset: 0.058784 ms
[GPU] create_image_d::malloc_ints: 0.193376 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.874368 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.161824 ms
[GPU] create_image: 1.61674 ms
[GPU] sample::copy_uv_H->D: 9.64 ms
[GPU] sample::copy_uvrot_D->D: 0.202592 ms
[GPU] sample::1st_shift: 0.542432 ms
[GPU] sample::FFT: 1.4624 ms
[GPU] sample::2nd_shift: 0.323776 ms
[GPU] sample::interpolate: 2.87875 ms
[GPU] sample::apply_phase_sampled: 2.8735 ms
[GPU] sample_tot: 20.8057 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61018 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265504 ms
[GPU] reduce_chi2: 1.9105 ms
[GPU] chi2_profile::free_all: 4.49638 ms
[GPU] chi2_profile_tot_gputimer: 43.254 ms
[CPU] chi2_profile_tot: 43.278 ms

[GPU] chi2_profile::malloc_fint: 0.664064 ms
[GPU] chi2_profile::copy_observations: 13.7112 ms
[GPU] create_image_d::malloc_image: 0.61152 ms
[GPU] create_image_d::memset: 0.05776 ms
[GPU] create_image_d::malloc_ints: 0.3096 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.875136 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 18.302 ms
[GPU] create_image: 20.28 ms
[GPU] sample::copy_uv_H->D: 9.13466 ms
[GPU] sample::copy_uvrot_D->D: 0.206016 ms
[GPU] sample::1st_shift: 0.542144 ms
[GPU] sample::FFT: 1.50166 ms
[GPU] sample::2nd_shift: 0.323616 ms
[GPU] sample::interpolate: 2.87379 ms
[GPU] sample::apply_phase_sampled: 2.87501 ms
[GPU] sample_tot: 20.3418 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60957 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.28048 ms
[GPU] reduce_chi2: 1.92416 ms
[GPU] chi2_profile::free_all: 4.4264 ms
[GPU] chi2_profile_tot_gputimer: 61.46 ms
[CPU] chi2_profile_tot: 61.4851 ms

[GPU] chi2_profile::malloc_fint: 0.640544 ms
[GPU] chi2_profile::copy_observations: 13.8126 ms
[GPU] create_image_d::malloc_image: 0.214592 ms
[GPU] create_image_d::memset: 0.058592 ms
[GPU] create_image_d::malloc_ints: 0.203392 ms
[GPU] create_image_d::copy_ints_H->D: 0.013152 ms
[GPU] create_image_d::sweep: 0.874176 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.161056 ms
[GPU] create_image: 1.63792 ms
[GPU] sample::copy_uv_H->D: 9.6529 ms
[GPU] sample::copy_uvrot_D->D: 0.205696 ms
[GPU] sample::1st_shift: 0.543904 ms
[GPU] sample::FFT: 1.45491 ms
[GPU] sample::2nd_shift: 0.325664 ms
[GPU] sample::interpolate: 2.87542 ms
[GPU] sample::apply_phase_sampled: 2.87338 ms
[GPU] sample_tot: 20.8202 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60813 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265696 ms
[GPU] reduce_chi2: 1.90739 ms
[GPU] chi2_profile::free_all: 4.41872 ms
[GPU] chi2_profile_tot_gputimer: 43.3504 ms
[CPU] chi2_profile_tot: 43.375 ms

[GPU] chi2_profile::malloc_fint: 0.653824 ms
[GPU] chi2_profile::copy_observations: 13.7094 ms
[GPU] create_image_d::malloc_image: 0.21088 ms
[GPU] create_image_d::memset: 0.06112 ms
[GPU] create_image_d::malloc_ints: 0.198112 ms
[GPU] create_image_d::copy_ints_H->D: 0.013344 ms
[GPU] create_image_d::sweep: 0.875168 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.166624 ms
[GPU] create_image: 1.63827 ms
[GPU] sample::copy_uv_H->D: 9.64486 ms
[GPU] sample::copy_uvrot_D->D: 0.202688 ms
[GPU] sample::1st_shift: 0.543616 ms
[GPU] sample::FFT: 1.45974 ms
[GPU] sample::2nd_shift: 0.325216 ms
[GPU] sample::interpolate: 2.86918 ms
[GPU] sample::apply_phase_sampled: 2.87402 ms
[GPU] sample_tot: 20.7979 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61165 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26304 ms
[GPU] reduce_chi2: 1.91133 ms
[GPU] chi2_profile::free_all: 4.45846 ms
[GPU] chi2_profile_tot_gputimer: 43.2831 ms
[CPU] chi2_profile_tot: 43.308 ms

[GPU] chi2_profile::malloc_fint: 0.654432 ms
[GPU] chi2_profile::copy_observations: 13.7537 ms
[GPU] create_image_d::malloc_image: 19.2723 ms
[GPU] create_image_d::memset: 0.058176 ms
[GPU] create_image_d::malloc_ints: 0.298048 ms
[GPU] create_image_d::copy_ints_H->D: 0.013504 ms
[GPU] create_image_d::sweep: 0.880768 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.174848 ms
[GPU] create_image: 20.8051 ms
[GPU] sample::copy_uv_H->D: 9.07466 ms
[GPU] sample::copy_uvrot_D->D: 0.205472 ms
[GPU] sample::1st_shift: 0.54224 ms
[GPU] sample::FFT: 1.47638 ms
[GPU] sample::2nd_shift: 0.323232 ms
[GPU] sample::interpolate: 2.88195 ms
[GPU] sample::apply_phase_sampled: 2.87226 ms
[GPU] sample_tot: 20.263 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.261568 ms
[GPU] reduce_chi2: 1.90602 ms
[GPU] chi2_profile::free_all: 4.42611 ms
[GPU] chi2_profile_tot_gputimer: 61.9244 ms
[CPU] chi2_profile_tot: 61.949 ms

[GPU] chi2_profile::malloc_fint: 0.651488 ms
[GPU] chi2_profile::copy_observations: 13.8916 ms
[GPU] create_image_d::malloc_image: 0.2056 ms
[GPU] create_image_d::memset: 0.058496 ms
[GPU] create_image_d::malloc_ints: 0.198848 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.87408 ms
[GPU] create_image_d::central_pixel: 0.011584 ms
[GPU] create_image_d::free_ints: 0.16608 ms
[GPU] create_image: 1.62838 ms
[GPU] sample::copy_uv_H->D: 9.65411 ms
[GPU] sample::copy_uvrot_D->D: 0.204832 ms
[GPU] sample::1st_shift: 0.542304 ms
[GPU] sample::FFT: 1.45888 ms
[GPU] sample::2nd_shift: 0.324256 ms
[GPU] sample::interpolate: 2.87907 ms
[GPU] sample::apply_phase_sampled: 2.87309 ms
[GPU] sample_tot: 20.8188 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60966 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263968 ms
[GPU] reduce_chi2: 1.90902 ms
[GPU] chi2_profile::free_all: 4.43024 ms
[GPU] chi2_profile_tot_gputimer: 43.4491 ms
[CPU] chi2_profile_tot: 43.474 ms

[GPU] chi2_profile::malloc_fint: 0.643264 ms
[GPU] chi2_profile::copy_observations: 13.6786 ms
[GPU] create_image_d::malloc_image: 0.210048 ms
[GPU] create_image_d::memset: 0.056672 ms
[GPU] create_image_d::malloc_ints: 0.195872 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.875616 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.162688 ms
[GPU] create_image: 1.62826 ms
[GPU] sample::copy_uv_H->D: 9.65264 ms
[GPU] sample::copy_uvrot_D->D: 0.20592 ms
[GPU] sample::1st_shift: 0.541824 ms
[GPU] sample::FFT: 1.46438 ms
[GPU] sample::2nd_shift: 0.323808 ms
[GPU] sample::interpolate: 2.87696 ms
[GPU] sample::apply_phase_sampled: 2.87357 ms
[GPU] sample_tot: 20.8997 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60925 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265344 ms
[GPU] reduce_chi2: 1.9105 ms
[GPU] chi2_profile::free_all: 4.54083 ms
[GPU] chi2_profile_tot_gputimer: 43.4138 ms
[CPU] chi2_profile_tot: 43.4382 ms

[GPU] chi2_profile::malloc_fint: 0.644192 ms
[GPU] chi2_profile::copy_observations: 14.1871 ms
[GPU] create_image_d::malloc_image: 14.3899 ms
[GPU] create_image_d::memset: 0.059776 ms
[GPU] create_image_d::malloc_ints: 0.297088 ms
[GPU] create_image_d::copy_ints_H->D: 0.012352 ms
[GPU] create_image_d::sweep: 0.874752 ms
[GPU] create_image_d::central_pixel: 0.013888 ms
[GPU] create_image_d::free_ints: 0.163232 ms
[GPU] create_image: 15.9121 ms
[GPU] sample::copy_uv_H->D: 9.08618 ms
[GPU] sample::copy_uvrot_D->D: 0.204384 ms
[GPU] sample::1st_shift: 0.542912 ms
[GPU] sample::FFT: 1.50314 ms
[GPU] sample::2nd_shift: 0.331776 ms
[GPU] sample::interpolate: 2.87661 ms
[GPU] sample::apply_phase_sampled: 2.87354 ms
[GPU] sample_tot: 20.2971 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61021 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.260192 ms
[GPU] reduce_chi2: 1.9055 ms
[GPU] chi2_profile::free_all: 4.42806 ms
[GPU] chi2_profile_tot_gputimer: 57.4925 ms
[CPU] chi2_profile_tot: 57.5171 ms
1024	1.000000e+06	float64	None	8	9.472678e-01	4.985620e-02	8.378564e-03	4.300753e-02
# |--> timings: [0.04300753306597471, 0.06390103907324374, 0.04343378799967468, 0.043561992002651095, 0.05880186497233808, 0.04355274490080774, 0.04352436703629792, 0.05925790895707905, 0.04354015598073602, 0.04343517706729472, 0.06168562802486122, 0.0438201951328665, 0.04338702093809843, 0.06160830985754728, 0.04348919400945306, 0.04341936809942126, 0.062059242045506835, 0.04359933501109481, 0.0435644940007478, 0.05762594495899975]

[GPU] chi2_profile::malloc_fint: 0.228192 ms
[GPU] chi2_profile::copy_observations: 13.633 ms
[GPU] create_image_d::malloc_image: 0.213728 ms
[GPU] create_image_d::memset: 0.057984 ms
[GPU] create_image_d::malloc_ints: 0.208576 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.248608 ms
[GPU] create_image_d::central_pixel: 0.021024 ms
[GPU] create_image_d::free_ints: 0.160544 ms
[GPU] create_image: 1.02285 ms
[GPU] sample::copy_uv_H->D: 9.50944 ms
[GPU] sample::copy_uvrot_D->D: 0.203072 ms
[GPU] sample::1st_shift: 0.33456 ms
[GPU] sample::FFT: 1.48026 ms
[GPU] sample::2nd_shift: 0.222752 ms
[GPU] sample::interpolate: 1.28531 ms
[GPU] sample::apply_phase_sampled: 0.770208 ms
[GPU] sample_tot: 16.6843 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501984 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.391072 ms
[GPU] reduce_chi2: 0.926848 ms
[GPU] chi2_profile::free_all: 4.48666 ms
[GPU] chi2_profile_tot_gputimer: 37.095 ms
[CPU] chi2_profile_tot: 37.1211 ms

[GPU] chi2_profile::malloc_fint: 0.660608 ms
[GPU] chi2_profile::copy_observations: 13.6722 ms
[GPU] create_image_d::malloc_image: 0.214656 ms
[GPU] create_image_d::memset: 0.059456 ms
[GPU] create_image_d::malloc_ints: 0.19456 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.248544 ms
[GPU] create_image_d::central_pixel: 0.011328 ms
[GPU] create_image_d::free_ints: 0.1592 ms
[GPU] create_image: 1.00077 ms
[GPU] sample::copy_uv_H->D: 9.46019 ms
[GPU] sample::copy_uvrot_D->D: 0.203648 ms
[GPU] sample::1st_shift: 0.337536 ms
[GPU] sample::FFT: 1.47901 ms
[GPU] sample::2nd_shift: 0.217088 ms
[GPU] sample::interpolate: 1.28774 ms
[GPU] sample::apply_phase_sampled: 0.771936 ms
[GPU] sample_tot: 16.6496 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502208 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.388768 ms
[GPU] reduce_chi2: 0.926048 ms
[GPU] chi2_profile::free_all: 4.42285 ms
[GPU] chi2_profile_tot_gputimer: 37.4433 ms
[CPU] chi2_profile_tot: 37.468 ms

[GPU] chi2_profile::malloc_fint: 0.633504 ms
[GPU] chi2_profile::copy_observations: 13.8581 ms
[GPU] create_image_d::malloc_image: 0.216032 ms
[GPU] create_image_d::memset: 0.05792 ms
[GPU] create_image_d::malloc_ints: 0.199968 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.248096 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.16512 ms
[GPU] create_image: 1.00646 ms
[GPU] sample::copy_uv_H->D: 26.5419 ms
[GPU] sample::copy_uvrot_D->D: 0.20624 ms
[GPU] sample::1st_shift: 0.336352 ms
[GPU] sample::FFT: 1.49184 ms
[GPU] sample::2nd_shift: 0.226368 ms
[GPU] sample::interpolate: 1.28502 ms
[GPU] sample::apply_phase_sampled: 0.77104 ms
[GPU] sample_tot: 33.7719 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.388928 ms
[GPU] reduce_chi2: 0.924288 ms
[GPU] chi2_profile::free_all: 4.43302 ms
[GPU] chi2_profile_tot_gputimer: 54.7397 ms
[CPU] chi2_profile_tot: 54.764 ms

[GPU] chi2_profile::malloc_fint: 0.65088 ms
[GPU] chi2_profile::copy_observations: 13.7869 ms
[GPU] create_image_d::malloc_image: 0.212096 ms
[GPU] create_image_d::memset: 0.058144 ms
[GPU] create_image_d::malloc_ints: 0.19824 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.248672 ms
[GPU] create_image_d::central_pixel: 0.011584 ms
[GPU] create_image_d::free_ints: 0.159968 ms
[GPU] create_image: 1.00163 ms
[GPU] sample::copy_uv_H->D: 9.52173 ms
[GPU] sample::copy_uvrot_D->D: 0.207008 ms
[GPU] sample::1st_shift: 0.332864 ms
[GPU] sample::FFT: 1.45459 ms
[GPU] sample::2nd_shift: 0.217312 ms
[GPU] sample::interpolate: 1.28602 ms
[GPU] sample::apply_phase_sampled: 0.770112 ms
[GPU] sample_tot: 16.6725 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502464 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.392064 ms
[GPU] reduce_chi2: 0.92832 ms
[GPU] chi2_profile::free_all: 4.41866 ms
[GPU] chi2_profile_tot_gputimer: 37.5728 ms
[CPU] chi2_profile_tot: 37.6041 ms

[GPU] chi2_profile::malloc_fint: 0.647104 ms
[GPU] chi2_profile::copy_observations: 13.771 ms
[GPU] create_image_d::malloc_image: 0.206368 ms
[GPU] create_image_d::memset: 0.058208 ms
[GPU] create_image_d::malloc_ints: 0.20784 ms
[GPU] create_image_d::copy_ints_H->D: 0.012608 ms
[GPU] create_image_d::sweep: 0.247904 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.160192 ms
[GPU] create_image: 1.00294 ms
[GPU] sample::copy_uv_H->D: 9.46317 ms
[GPU] sample::copy_uvrot_D->D: 0.207456 ms
[GPU] sample::1st_shift: 0.325984 ms
[GPU] sample::FFT: 1.47098 ms
[GPU] sample::2nd_shift: 0.218944 ms
[GPU] sample::interpolate: 1.28557 ms
[GPU] sample::apply_phase_sampled: 0.77024 ms
[GPU] sample_tot: 16.6254 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.38992 ms
[GPU] reduce_chi2: 0.926304 ms
[GPU] chi2_profile::free_all: 4.42406 ms
[GPU] chi2_profile_tot_gputimer: 37.5161 ms
[CPU] chi2_profile_tot: 37.5409 ms

[GPU] chi2_profile::malloc_fint: 0.651424 ms
[GPU] chi2_profile::copy_observations: 13.8762 ms
[GPU] create_image_d::malloc_image: 0.206368 ms
[GPU] create_image_d::memset: 0.058368 ms
[GPU] create_image_d::malloc_ints: 0.194912 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.248288 ms
[GPU] create_image_d::central_pixel: 0.014112 ms
[GPU] create_image_d::free_ints: 0.168928 ms
[GPU] create_image: 1.00307 ms
[GPU] sample::copy_uv_H->D: 9.77114 ms
[GPU] sample::copy_uvrot_D->D: 0.209824 ms
[GPU] sample::1st_shift: 0.327328 ms
[GPU] sample::FFT: 1.55814 ms
[GPU] sample::2nd_shift: 0.220992 ms
[GPU] sample::interpolate: 1.28531 ms
[GPU] sample::apply_phase_sampled: 0.770464 ms
[GPU] sample_tot: 17.3978 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.380896 ms
[GPU] reduce_chi2: 0.919488 ms
[GPU] chi2_profile::free_all: 12.9652 ms
[GPU] chi2_profile_tot_gputimer: 46.9274 ms
[CPU] chi2_profile_tot: 46.952 ms

[GPU] chi2_profile::malloc_fint: 10.6126 ms
[GPU] chi2_profile::copy_observations: 13.4114 ms
[GPU] create_image_d::malloc_image: 0.217376 ms
[GPU] create_image_d::memset: 0.060672 ms
[GPU] create_image_d::malloc_ints: 0.197024 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.248192 ms
[GPU] create_image_d::central_pixel: 0.01344 ms
[GPU] create_image_d::free_ints: 0.167104 ms
[GPU] create_image: 1.01811 ms
[GPU] sample::copy_uv_H->D: 9.41878 ms
[GPU] sample::copy_uvrot_D->D: 0.204192 ms
[GPU] sample::1st_shift: 0.327616 ms
[GPU] sample::FFT: 1.47469 ms
[GPU] sample::2nd_shift: 0.22064 ms
[GPU] sample::interpolate: 1.28531 ms
[GPU] sample::apply_phase_sampled: 0.770144 ms
[GPU] sample_tot: 16.5848 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502592 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.388384 ms
[GPU] reduce_chi2: 0.9256 ms
[GPU] chi2_profile::free_all: 4.4249 ms
[GPU] chi2_profile_tot_gputimer: 47.1057 ms
[CPU] chi2_profile_tot: 47.1299 ms

[GPU] chi2_profile::malloc_fint: 0.649568 ms
[GPU] chi2_profile::copy_observations: 13.774 ms
[GPU] create_image_d::malloc_image: 0.206656 ms
[GPU] create_image_d::memset: 0.058048 ms
[GPU] create_image_d::malloc_ints: 0.200352 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.247456 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.159648 ms
[GPU] create_image: 0.99856 ms
[GPU] sample::copy_uv_H->D: 9.65318 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 0.332032 ms
[GPU] sample::FFT: 1.4648 ms
[GPU] sample::2nd_shift: 0.222016 ms
[GPU] sample::interpolate: 1.28611 ms
[GPU] sample::apply_phase_sampled: 0.76976 ms
[GPU] sample_tot: 16.8207 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.388224 ms
[GPU] reduce_chi2: 0.923232 ms
[GPU] chi2_profile::free_all: 4.42278 ms
[GPU] chi2_profile_tot_gputimer: 37.7005 ms
[CPU] chi2_profile_tot: 37.725 ms

[GPU] chi2_profile::malloc_fint: 0.648896 ms
[GPU] chi2_profile::copy_observations: 13.893 ms
[GPU] create_image_d::malloc_image: 0.207904 ms
[GPU] create_image_d::memset: 0.059776 ms
[GPU] create_image_d::malloc_ints: 0.201184 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.247744 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.159616 ms
[GPU] create_image: 1.00234 ms
[GPU] sample::copy_uv_H->D: 9.75581 ms
[GPU] sample::copy_uvrot_D->D: 0.207424 ms
[GPU] sample::1st_shift: 0.330912 ms
[GPU] sample::FFT: 1.48362 ms
[GPU] sample::2nd_shift: 0.221888 ms
[GPU] sample::interpolate: 1.28621 ms
[GPU] sample::apply_phase_sampled: 0.770784 ms
[GPU] sample_tot: 16.9517 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501376 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.38832 ms
[GPU] reduce_chi2: 0.925184 ms
[GPU] chi2_profile::free_all: 4.45779 ms
[GPU] chi2_profile_tot_gputimer: 37.99 ms
[CPU] chi2_profile_tot: 38.0151 ms

[GPU] chi2_profile::malloc_fint: 0.651648 ms
[GPU] chi2_profile::copy_observations: 13.9657 ms
[GPU] create_image_d::malloc_image: 18.4404 ms
[GPU] create_image_d::memset: 0.058016 ms
[GPU] create_image_d::malloc_ints: 0.302208 ms
[GPU] create_image_d::copy_ints_H->D: 0.016704 ms
[GPU] create_image_d::sweep: 0.24752 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.15888 ms
[GPU] create_image: 19.3358 ms
[GPU] sample::copy_uv_H->D: 9.30234 ms
[GPU] sample::copy_uvrot_D->D: 0.20784 ms
[GPU] sample::1st_shift: 0.331456 ms
[GPU] sample::FFT: 1.46438 ms
[GPU] sample::2nd_shift: 0.221984 ms
[GPU] sample::interpolate: 1.28438 ms
[GPU] sample::apply_phase_sampled: 0.771648 ms
[GPU] sample_tot: 16.4773 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500928 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.391488 ms
[GPU] reduce_chi2: 0.926496 ms
[GPU] chi2_profile::free_all: 4.42627 ms
[GPU] chi2_profile_tot_gputimer: 55.8956 ms
[CPU] chi2_profile_tot: 55.9201 ms

[GPU] chi2_profile::malloc_fint: 0.63952 ms
[GPU] chi2_profile::copy_observations: 13.5988 ms
[GPU] create_image_d::malloc_image: 0.204864 ms
[GPU] create_image_d::memset: 0.058176 ms
[GPU] create_image_d::malloc_ints: 0.197792 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.247488 ms
[GPU] create_image_d::central_pixel: 0.011136 ms
[GPU] create_image_d::free_ints: 0.162592 ms
[GPU] create_image: 0.997088 ms
[GPU] sample::copy_uv_H->D: 9.46192 ms
[GPU] sample::copy_uvrot_D->D: 0.20336 ms
[GPU] sample::1st_shift: 0.3304 ms
[GPU] sample::FFT: 1.47994 ms
[GPU] sample::2nd_shift: 0.225888 ms
[GPU] sample::interpolate: 1.28531 ms
[GPU] sample::apply_phase_sampled: 0.771712 ms
[GPU] sample_tot: 16.6418 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.38736 ms
[GPU] reduce_chi2: 0.923008 ms
[GPU] chi2_profile::free_all: 4.42384 ms
[GPU] chi2_profile_tot_gputimer: 37.3374 ms
[CPU] chi2_profile_tot: 37.3621 ms

[GPU] chi2_profile::malloc_fint: 0.65488 ms
[GPU] chi2_profile::copy_observations: 13.6358 ms
[GPU] create_image_d::malloc_image: 0.207136 ms
[GPU] create_image_d::memset: 0.057536 ms
[GPU] create_image_d::malloc_ints: 0.194496 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.247232 ms
[GPU] create_image_d::central_pixel: 0.011552 ms
[GPU] create_image_d::free_ints: 0.164992 ms
[GPU] create_image: 0.995904 ms
[GPU] sample::copy_uv_H->D: 9.62736 ms
[GPU] sample::copy_uvrot_D->D: 0.208 ms
[GPU] sample::1st_shift: 0.326016 ms
[GPU] sample::FFT: 1.46317 ms
[GPU] sample::2nd_shift: 0.2208 ms
[GPU] sample::interpolate: 1.28778 ms
[GPU] sample::apply_phase_sampled: 0.771744 ms
[GPU] sample_tot: 16.7916 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.389056 ms
[GPU] reduce_chi2: 0.92432 ms
[GPU] chi2_profile::free_all: 4.42022 ms
[GPU] chi2_profile_tot_gputimer: 37.5358 ms
[CPU] chi2_profile_tot: 37.56 ms

[GPU] chi2_profile::malloc_fint: 0.65488 ms
[GPU] chi2_profile::copy_observations: 13.5022 ms
[GPU] create_image_d::malloc_image: 0.339872 ms
[GPU] create_image_d::memset: 0.059552 ms
[GPU] create_image_d::malloc_ints: 0.323104 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.24656 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.167232 ms
[GPU] create_image: 1.26003 ms
[GPU] sample::copy_uv_H->D: 9.8137 ms
[GPU] sample::copy_uvrot_D->D: 0.204448 ms
[GPU] sample::1st_shift: 0.32784 ms
[GPU] sample::FFT: 20.5955 ms
[GPU] sample::2nd_shift: 0.227008 ms
[GPU] sample::interpolate: 1.28682 ms
[GPU] sample::apply_phase_sampled: 0.770656 ms
[GPU] sample_tot: 36.1361 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503552 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.389376 ms
[GPU] reduce_chi2: 0.926368 ms
[GPU] chi2_profile::free_all: 4.42813 ms
[GPU] chi2_profile_tot_gputimer: 57.0271 ms
[CPU] chi2_profile_tot: 57.0519 ms

[GPU] chi2_profile::malloc_fint: 0.653984 ms
[GPU] chi2_profile::copy_observations: 13.8756 ms
[GPU] create_image_d::malloc_image: 0.210432 ms
[GPU] create_image_d::memset: 0.059008 ms
[GPU] create_image_d::malloc_ints: 0.201568 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.247232 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.161856 ms
[GPU] create_image: 0.998304 ms
[GPU] sample::copy_uv_H->D: 9.76211 ms
[GPU] sample::copy_uvrot_D->D: 0.207616 ms
[GPU] sample::1st_shift: 0.327424 ms
[GPU] sample::FFT: 1.46867 ms
[GPU] sample::2nd_shift: 0.218592 ms
[GPU] sample::interpolate: 1.28602 ms
[GPU] sample::apply_phase_sampled: 0.771296 ms
[GPU] sample_tot: 16.922 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500608 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.38528 ms
[GPU] reduce_chi2: 0.920256 ms
[GPU] chi2_profile::free_all: 4.4209 ms
[GPU] chi2_profile_tot_gputimer: 37.9009 ms
[CPU] chi2_profile_tot: 37.9262 ms

[GPU] chi2_profile::malloc_fint: 0.641088 ms
[GPU] chi2_profile::copy_observations: 13.9208 ms
[GPU] create_image_d::malloc_image: 0.2048 ms
[GPU] create_image_d::memset: 0.059424 ms
[GPU] create_image_d::malloc_ints: 0.191904 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.248704 ms
[GPU] create_image_d::central_pixel: 0.011584 ms
[GPU] create_image_d::free_ints: 0.158688 ms
[GPU] create_image: 0.987136 ms
[GPU] sample::copy_uv_H->D: 9.79952 ms
[GPU] sample::copy_uvrot_D->D: 0.207392 ms
[GPU] sample::1st_shift: 0.332928 ms
[GPU] sample::FFT: 1.46074 ms
[GPU] sample::2nd_shift: 0.221696 ms
[GPU] sample::interpolate: 1.28512 ms
[GPU] sample::apply_phase_sampled: 0.771776 ms
[GPU] sample_tot: 17.0271 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.458944 ms
[GPU] reduce_chi2: 0.994688 ms
[GPU] chi2_profile::free_all: 4.42019 ms
[GPU] chi2_profile_tot_gputimer: 38.1058 ms
[CPU] chi2_profile_tot: 38.13 ms

[GPU] chi2_profile::malloc_fint: 0.644736 ms
[GPU] chi2_profile::copy_observations: 13.76 ms
[GPU] create_image_d::malloc_image: 0.204384 ms
[GPU] create_image_d::memset: 0.058464 ms
[GPU] create_image_d::malloc_ints: 0.204544 ms
[GPU] create_image_d::copy_ints_H->D: 0.013312 ms
[GPU] create_image_d::sweep: 0.247264 ms
[GPU] create_image_d::central_pixel: 0.011328 ms
[GPU] create_image_d::free_ints: 0.16304 ms
[GPU] create_image: 1.01226 ms
[GPU] sample::copy_uv_H->D: 9.31088 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 0.329152 ms
[GPU] sample::FFT: 1.46493 ms
[GPU] sample::2nd_shift: 0.222368 ms
[GPU] sample::interpolate: 1.28704 ms
[GPU] sample::apply_phase_sampled: 0.770432 ms
[GPU] sample_tot: 19.1378 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502368 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.390656 ms
[GPU] reduce_chi2: 0.925792 ms
[GPU] chi2_profile::free_all: 22.8578 ms
[GPU] chi2_profile_tot_gputimer: 58.4497 ms
[CPU] chi2_profile_tot: 58.4738 ms

[GPU] chi2_profile::malloc_fint: 0.664448 ms
[GPU] chi2_profile::copy_observations: 12.7988 ms
[GPU] create_image_d::malloc_image: 0.210432 ms
[GPU] create_image_d::memset: 0.060192 ms
[GPU] create_image_d::malloc_ints: 0.19584 ms
[GPU] create_image_d::copy_ints_H->D: 0.012384 ms
[GPU] create_image_d::sweep: 0.248 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.168928 ms
[GPU] create_image: 1.01661 ms
[GPU] sample::copy_uv_H->D: 9.41827 ms
[GPU] sample::copy_uvrot_D->D: 0.207744 ms
[GPU] sample::1st_shift: 0.328544 ms
[GPU] sample::FFT: 1.46573 ms
[GPU] sample::2nd_shift: 0.219872 ms
[GPU] sample::interpolate: 1.28816 ms
[GPU] sample::apply_phase_sampled: 0.770304 ms
[GPU] sample_tot: 16.5859 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.390592 ms
[GPU] reduce_chi2: 0.923904 ms
[GPU] chi2_profile::free_all: 4.41709 ms
[GPU] chi2_profile_tot_gputimer: 36.5218 ms
[CPU] chi2_profile_tot: 36.545 ms

[GPU] chi2_profile::malloc_fint: 0.649216 ms
[GPU] chi2_profile::copy_observations: 13.7489 ms
[GPU] create_image_d::malloc_image: 0.212032 ms
[GPU] create_image_d::memset: 0.058272 ms
[GPU] create_image_d::malloc_ints: 0.195648 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.2464 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.158048 ms
[GPU] create_image: 0.993376 ms
[GPU] sample::copy_uv_H->D: 9.62966 ms
[GPU] sample::copy_uvrot_D->D: 0.204544 ms
[GPU] sample::1st_shift: 0.327808 ms
[GPU] sample::FFT: 1.49181 ms
[GPU] sample::2nd_shift: 0.216864 ms
[GPU] sample::interpolate: 1.28595 ms
[GPU] sample::apply_phase_sampled: 0.770752 ms
[GPU] sample_tot: 16.8072 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.387968 ms
[GPU] reduce_chi2: 0.924608 ms
[GPU] chi2_profile::free_all: 4.42643 ms
[GPU] chi2_profile_tot_gputimer: 37.6633 ms
[CPU] chi2_profile_tot: 37.688 ms

[GPU] chi2_profile::malloc_fint: 0.6384 ms
[GPU] chi2_profile::copy_observations: 13.6516 ms
[GPU] create_image_d::malloc_image: 0.206272 ms
[GPU] create_image_d::memset: 0.059584 ms
[GPU] create_image_d::malloc_ints: 0.200544 ms
[GPU] create_image_d::copy_ints_H->D: 0.012512 ms
[GPU] create_image_d::sweep: 0.249312 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.161984 ms
[GPU] create_image: 1.01174 ms
[GPU] sample::copy_uv_H->D: 9.61507 ms
[GPU] sample::copy_uvrot_D->D: 0.207104 ms
[GPU] sample::1st_shift: 0.333152 ms
[GPU] sample::FFT: 1.4673 ms
[GPU] sample::2nd_shift: 0.222944 ms
[GPU] sample::interpolate: 1.2848 ms
[GPU] sample::apply_phase_sampled: 0.769632 ms
[GPU] sample_tot: 16.833 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.499392 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.390368 ms
[GPU] reduce_chi2: 0.922752 ms
[GPU] chi2_profile::free_all: 4.53552 ms
[GPU] chi2_profile_tot_gputimer: 37.7073 ms
[CPU] chi2_profile_tot: 37.7312 ms

[GPU] chi2_profile::malloc_fint: 0.662816 ms
[GPU] chi2_profile::copy_observations: 13.8382 ms
[GPU] create_image_d::malloc_image: 16.788 ms
[GPU] create_image_d::memset: 0.059392 ms
[GPU] create_image_d::malloc_ints: 0.287776 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.248416 ms
[GPU] create_image_d::central_pixel: 0.013888 ms
[GPU] create_image_d::free_ints: 0.16704 ms
[GPU] create_image: 17.6748 ms
[GPU] sample::copy_uv_H->D: 8.84442 ms
[GPU] sample::copy_uvrot_D->D: 0.205312 ms
[GPU] sample::1st_shift: 0.325152 ms
[GPU] sample::FFT: 1.50102 ms
[GPU] sample::2nd_shift: 0.220288 ms
[GPU] sample::interpolate: 1.2855 ms
[GPU] sample::apply_phase_sampled: 0.770368 ms
[GPU] sample_tot: 16.026 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.386816 ms
[GPU] reduce_chi2: 0.919072 ms
[GPU] chi2_profile::free_all: 4.42941 ms
[GPU] chi2_profile_tot_gputimer: 53.664 ms
[CPU] chi2_profile_tot: 53.689 ms
1024	1.000000e+06	float64	None	16	8.274689e-01	4.355100e-02	8.064552e-03	3.665776e-02
# |--> timings: [0.03720486187376082, 0.03759718197397888, 0.05487171607092023, 0.037725220900028944, 0.03765193000435829, 0.04707193421199918, 0.047239588806405663, 0.03783882688730955, 0.03812605096027255, 0.05604416108690202, 0.03747567185200751, 0.0376732440199703, 0.05716454703360796, 0.03805291000753641, 0.03824313706718385, 0.058583199977874756, 0.036657760851085186, 0.037809361005201936, 0.037844086065888405, 0.05379840498790145]

[GPU] chi2_profile::malloc_fint: 0.23008 ms
[GPU] chi2_profile::copy_observations: 13.6714 ms
[GPU] create_image_d::malloc_image: 0.206464 ms
[GPU] create_image_d::memset: 0.058048 ms
[GPU] create_image_d::malloc_ints: 0.203776 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.171488 ms
[GPU] create_image_d::central_pixel: 0.011712 ms
[GPU] create_image_d::free_ints: 0.160864 ms
[GPU] create_image: 0.924064 ms
[GPU] sample::copy_uv_H->D: 9.46339 ms
[GPU] sample::copy_uvrot_D->D: 0.207872 ms
[GPU] sample::1st_shift: 0.30608 ms
[GPU] sample::FFT: 1.45914 ms
[GPU] sample::2nd_shift: 0.232352 ms
[GPU] sample::interpolate: 1.28435 ms
[GPU] sample::apply_phase_sampled: 0.519136 ms
[GPU] sample_tot: 16.3602 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.473696 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.417408 ms
[GPU] reduce_chi2: 0.925824 ms
[GPU] chi2_profile::free_all: 4.4337 ms
[GPU] chi2_profile_tot_gputimer: 36.6689 ms
[CPU] chi2_profile_tot: 36.695 ms

[GPU] chi2_profile::malloc_fint: 0.66032 ms
[GPU] chi2_profile::copy_observations: 13.7856 ms
[GPU] create_image_d::malloc_image: 0.20976 ms
[GPU] create_image_d::memset: 0.058176 ms
[GPU] create_image_d::malloc_ints: 0.19952 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 0.170816 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.160384 ms
[GPU] create_image: 0.91984 ms
[GPU] sample::copy_uv_H->D: 9.57338 ms
[GPU] sample::copy_uvrot_D->D: 0.207776 ms
[GPU] sample::1st_shift: 0.299136 ms
[GPU] sample::FFT: 1.43622 ms
[GPU] sample::2nd_shift: 0.22688 ms
[GPU] sample::interpolate: 1.2831 ms
[GPU] sample::apply_phase_sampled: 0.518944 ms
[GPU] sample_tot: 16.4289 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.464128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.427072 ms
[GPU] reduce_chi2: 0.924608 ms
[GPU] chi2_profile::free_all: 4.4225 ms
[GPU] chi2_profile_tot_gputimer: 37.2536 ms
[CPU] chi2_profile_tot: 37.2789 ms

[GPU] chi2_profile::malloc_fint: 0.641504 ms
[GPU] chi2_profile::copy_observations: 13.8422 ms
[GPU] create_image_d::malloc_image: 0.207904 ms
[GPU] create_image_d::memset: 0.059968 ms
[GPU] create_image_d::malloc_ints: 0.19808 ms
[GPU] create_image_d::copy_ints_H->D: 0.013984 ms
[GPU] create_image_d::sweep: 0.170624 ms
[GPU] create_image_d::central_pixel: 0.011168 ms
[GPU] create_image_d::free_ints: 0.223008 ms
[GPU] create_image: 0.997856 ms
[GPU] sample::copy_uv_H->D: 9.98995 ms
[GPU] sample::copy_uvrot_D->D: 0.211104 ms
[GPU] sample::1st_shift: 0.30528 ms
[GPU] sample::FFT: 2.47475 ms
[GPU] sample::2nd_shift: 0.231424 ms
[GPU] sample::interpolate: 1.28381 ms
[GPU] sample::apply_phase_sampled: 0.519552 ms
[GPU] sample_tot: 34.7629 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.463008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.431488 ms
[GPU] reduce_chi2: 0.92784 ms
[GPU] chi2_profile::free_all: 4.44131 ms
[GPU] chi2_profile_tot_gputimer: 55.7248 ms
[CPU] chi2_profile_tot: 55.7489 ms

[GPU] chi2_profile::malloc_fint: 0.65296 ms
[GPU] chi2_profile::copy_observations: 13.9582 ms
[GPU] create_image_d::malloc_image: 0.206848 ms
[GPU] create_image_d::memset: 0.057952 ms
[GPU] create_image_d::malloc_ints: 0.1992 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 0.171584 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.161312 ms
[GPU] create_image: 0.921664 ms
[GPU] sample::copy_uv_H->D: 9.49792 ms
[GPU] sample::copy_uvrot_D->D: 0.205312 ms
[GPU] sample::1st_shift: 0.280192 ms
[GPU] sample::FFT: 1.48963 ms
[GPU] sample::2nd_shift: 0.229376 ms
[GPU] sample::interpolate: 1.2848 ms
[GPU] sample::apply_phase_sampled: 0.519104 ms
[GPU] sample_tot: 16.39 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.465248 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.428128 ms
[GPU] reduce_chi2: 0.92752 ms
[GPU] chi2_profile::free_all: 4.41872 ms
[GPU] chi2_profile_tot_gputimer: 37.3819 ms
[CPU] chi2_profile_tot: 37.406 ms

[GPU] chi2_profile::malloc_fint: 0.655488 ms
[GPU] chi2_profile::copy_observations: 13.6046 ms
[GPU] create_image_d::malloc_image: 0.206208 ms
[GPU] create_image_d::memset: 0.057376 ms
[GPU] create_image_d::malloc_ints: 0.201216 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.171968 ms
[GPU] create_image_d::central_pixel: 0.011328 ms
[GPU] create_image_d::free_ints: 0.160128 ms
[GPU] create_image: 0.921056 ms
[GPU] sample::copy_uv_H->D: 9.46922 ms
[GPU] sample::copy_uvrot_D->D: 0.206336 ms
[GPU] sample::1st_shift: 0.302112 ms
[GPU] sample::FFT: 1.46813 ms
[GPU] sample::2nd_shift: 0.23088 ms
[GPU] sample::interpolate: 1.28381 ms
[GPU] sample::apply_phase_sampled: 0.519232 ms
[GPU] sample_tot: 16.368 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.465312 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.426304 ms
[GPU] reduce_chi2: 0.925152 ms
[GPU] chi2_profile::free_all: 4.42326 ms
[GPU] chi2_profile_tot_gputimer: 37.01 ms
[CPU] chi2_profile_tot: 37.034 ms

[GPU] chi2_profile::malloc_fint: 0.6504 ms
[GPU] chi2_profile::copy_observations: 13.586 ms
[GPU] create_image_d::malloc_image: 0.218912 ms
[GPU] create_image_d::memset: 0.057984 ms
[GPU] create_image_d::malloc_ints: 0.198336 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.170592 ms
[GPU] create_image_d::central_pixel: 0.011264 ms
[GPU] create_image_d::free_ints: 0.154592 ms
[GPU] create_image: 0.916832 ms
[GPU] sample::copy_uv_H->D: 9.68925 ms
[GPU] sample::copy_uvrot_D->D: 0.202688 ms
[GPU] sample::1st_shift: 0.304288 ms
[GPU] sample::FFT: 1.46355 ms
[GPU] sample::2nd_shift: 0.228256 ms
[GPU] sample::interpolate: 1.27962 ms
[GPU] sample::apply_phase_sampled: 0.518368 ms
[GPU] sample_tot: 16.6803 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.468896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.425408 ms
[GPU] reduce_chi2: 0.928736 ms
[GPU] chi2_profile::free_all: 4.60205 ms
[GPU] chi2_profile_tot_gputimer: 37.4752 ms
[CPU] chi2_profile_tot: 37.499 ms

[GPU] chi2_profile::malloc_fint: 0.78944 ms
[GPU] chi2_profile::copy_observations: 31.4686 ms
[GPU] create_image_d::malloc_image: 0.208352 ms
[GPU] create_image_d::memset: 0.0584 ms
[GPU] create_image_d::malloc_ints: 0.201568 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.17184 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.178816 ms
[GPU] create_image: 0.954144 ms
[GPU] sample::copy_uv_H->D: 9.29181 ms
[GPU] sample::copy_uvrot_D->D: 0.208448 ms
[GPU] sample::1st_shift: 0.308352 ms
[GPU] sample::FFT: 1.45597 ms
[GPU] sample::2nd_shift: 0.231392 ms
[GPU] sample::interpolate: 1.28442 ms
[GPU] sample::apply_phase_sampled: 0.519808 ms
[GPU] sample_tot: 16.184 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.466816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.426624 ms
[GPU] reduce_chi2: 0.92864 ms
[GPU] chi2_profile::free_all: 4.42749 ms
[GPU] chi2_profile_tot_gputimer: 54.8708 ms
[CPU] chi2_profile_tot: 54.8949 ms

[GPU] chi2_profile::malloc_fint: 0.64928 ms
[GPU] chi2_profile::copy_observations: 14.0503 ms
[GPU] create_image_d::malloc_image: 0.207616 ms
[GPU] create_image_d::memset: 0.058048 ms
[GPU] create_image_d::malloc_ints: 0.201696 ms
[GPU] create_image_d::copy_ints_H->D: 0.01328 ms
[GPU] create_image_d::sweep: 0.170496 ms
[GPU] create_image_d::central_pixel: 0.011616 ms
[GPU] create_image_d::free_ints: 0.161088 ms
[GPU] create_image: 0.918048 ms
[GPU] sample::copy_uv_H->D: 9.48957 ms
[GPU] sample::copy_uvrot_D->D: 0.20912 ms
[GPU] sample::1st_shift: 0.297984 ms
[GPU] sample::FFT: 1.45709 ms
[GPU] sample::2nd_shift: 0.2368 ms
[GPU] sample::interpolate: 1.2832 ms
[GPU] sample::apply_phase_sampled: 0.51872 ms
[GPU] sample_tot: 16.3757 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.4272 ms
[GPU] reduce_chi2: 0.929184 ms
[GPU] chi2_profile::free_all: 4.42454 ms
[GPU] chi2_profile_tot_gputimer: 37.4621 ms
[CPU] chi2_profile_tot: 37.4861 ms

[GPU] chi2_profile::malloc_fint: 0.652256 ms
[GPU] chi2_profile::copy_observations: 13.7101 ms
[GPU] create_image_d::malloc_image: 0.20544 ms
[GPU] create_image_d::memset: 0.057504 ms
[GPU] create_image_d::malloc_ints: 0.19824 ms
[GPU] create_image_d::copy_ints_H->D: 0.013376 ms
[GPU] create_image_d::sweep: 0.171616 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.157312 ms
[GPU] create_image: 0.919392 ms
[GPU] sample::copy_uv_H->D: 9.65798 ms
[GPU] sample::copy_uvrot_D->D: 0.206624 ms
[GPU] sample::1st_shift: 0.305152 ms
[GPU] sample::FFT: 1.45421 ms
[GPU] sample::2nd_shift: 0.230432 ms
[GPU] sample::interpolate: 1.28432 ms
[GPU] sample::apply_phase_sampled: 0.519328 ms
[GPU] sample_tot: 16.5476 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.466816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.42752 ms
[GPU] reduce_chi2: 0.929408 ms
[GPU] chi2_profile::free_all: 4.43734 ms
[GPU] chi2_profile_tot_gputimer: 37.3084 ms
[CPU] chi2_profile_tot: 37.333 ms

[GPU] chi2_profile::malloc_fint: 0.667648 ms
[GPU] chi2_profile::copy_observations: 13.7268 ms
[GPU] create_image_d::malloc_image: 4.50266 ms
[GPU] create_image_d::memset: 0.05808 ms
[GPU] create_image_d::malloc_ints: 0.468704 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.172864 ms
[GPU] create_image_d::central_pixel: 0.013856 ms
[GPU] create_image_d::free_ints: 0.307744 ms
[GPU] create_image: 5.63837 ms
[GPU] sample::copy_uv_H->D: 26.3914 ms
[GPU] sample::copy_uvrot_D->D: 0.203648 ms
[GPU] sample::1st_shift: 0.292512 ms
[GPU] sample::FFT: 1.50045 ms
[GPU] sample::2nd_shift: 0.230752 ms
[GPU] sample::interpolate: 1.2848 ms
[GPU] sample::apply_phase_sampled: 0.51744 ms
[GPU] sample_tot: 33.3168 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.424896 ms
[GPU] reduce_chi2: 0.926592 ms
[GPU] chi2_profile::free_all: 4.42797 ms
[GPU] chi2_profile_tot_gputimer: 58.8179 ms
[CPU] chi2_profile_tot: 58.8429 ms

[GPU] chi2_profile::malloc_fint: 0.645376 ms
[GPU] chi2_profile::copy_observations: 13.7004 ms
[GPU] create_image_d::malloc_image: 0.216448 ms
[GPU] create_image_d::memset: 0.057856 ms
[GPU] create_image_d::malloc_ints: 0.197056 ms
[GPU] create_image_d::copy_ints_H->D: 0.013152 ms
[GPU] create_image_d::sweep: 0.171744 ms
[GPU] create_image_d::central_pixel: 0.011392 ms
[GPU] create_image_d::free_ints: 0.16 ms
[GPU] create_image: 0.926784 ms
[GPU] sample::copy_uv_H->D: 9.61664 ms
[GPU] sample::copy_uvrot_D->D: 0.204416 ms
[GPU] sample::1st_shift: 0.29248 ms
[GPU] sample::FFT: 1.45962 ms
[GPU] sample::2nd_shift: 0.232064 ms
[GPU] sample::interpolate: 1.28374 ms
[GPU] sample::apply_phase_sampled: 0.51872 ms
[GPU] sample_tot: 16.4951 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.466784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.423808 ms
[GPU] reduce_chi2: 0.925536 ms
[GPU] chi2_profile::free_all: 5.61181 ms
[GPU] chi2_profile_tot_gputimer: 38.4188 ms
[CPU] chi2_profile_tot: 38.445 ms

[GPU] chi2_profile::malloc_fint: 0.580512 ms
[GPU] chi2_profile::copy_observations: 13.8126 ms
[GPU] create_image_d::malloc_image: 0.207136 ms
[GPU] create_image_d::memset: 0.06656 ms
[GPU] create_image_d::malloc_ints: 0.194816 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.183712 ms
[GPU] create_image_d::central_pixel: 0.012928 ms
[GPU] create_image_d::free_ints: 0.160032 ms
[GPU] create_image: 0.937632 ms
[GPU] sample::copy_uv_H->D: 9.51651 ms
[GPU] sample::copy_uvrot_D->D: 0.208928 ms
[GPU] sample::1st_shift: 0.308768 ms
[GPU] sample::FFT: 1.51779 ms
[GPU] sample::2nd_shift: 0.233024 ms
[GPU] sample::interpolate: 1.28256 ms
[GPU] sample::apply_phase_sampled: 0.521568 ms
[GPU] sample_tot: 16.4667 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.465536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.429248 ms
[GPU] reduce_chi2: 0.929472 ms
[GPU] chi2_profile::free_all: 4.42218 ms
[GPU] chi2_profile_tot_gputimer: 37.2651 ms
[CPU] chi2_profile_tot: 37.291 ms

[GPU] chi2_profile::malloc_fint: 0.635328 ms
[GPU] chi2_profile::copy_observations: 13.5332 ms
[GPU] create_image_d::malloc_image: 0.209504 ms
[GPU] create_image_d::memset: 0.059296 ms
[GPU] create_image_d::malloc_ints: 0.202656 ms
[GPU] create_image_d::copy_ints_H->D: 0.012416 ms
[GPU] create_image_d::sweep: 0.1728 ms
[GPU] create_image_d::central_pixel: 0.013088 ms
[GPU] create_image_d::free_ints: 0.159232 ms
[GPU] create_image: 0.928832 ms
[GPU] sample::copy_uv_H->D: 9.62963 ms
[GPU] sample::copy_uvrot_D->D: 0.20848 ms
[GPU] sample::1st_shift: 0.302208 ms
[GPU] sample::FFT: 2.43235 ms
[GPU] sample::2nd_shift: 0.232736 ms
[GPU] sample::interpolate: 1.28458 ms
[GPU] sample::apply_phase_sampled: 0.519776 ms
[GPU] sample_tot: 35.6644 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.47184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.419712 ms
[GPU] reduce_chi2: 0.924416 ms
[GPU] chi2_profile::free_all: 4.42605 ms
[GPU] chi2_profile_tot_gputimer: 56.2232 ms
[CPU] chi2_profile_tot: 56.2479 ms

[GPU] chi2_profile::malloc_fint: 0.647936 ms
[GPU] chi2_profile::copy_observations: 13.5968 ms
[GPU] create_image_d::malloc_image: 0.217312 ms
[GPU] create_image_d::memset: 0.058784 ms
[GPU] create_image_d::malloc_ints: 0.194496 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.170496 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.165152 ms
[GPU] create_image: 0.929472 ms
[GPU] sample::copy_uv_H->D: 9.62368 ms
[GPU] sample::copy_uvrot_D->D: 0.203392 ms
[GPU] sample::1st_shift: 0.30352 ms
[GPU] sample::FFT: 1.45917 ms
[GPU] sample::2nd_shift: 0.231904 ms
[GPU] sample::interpolate: 1.28205 ms
[GPU] sample::apply_phase_sampled: 0.52048 ms
[GPU] sample_tot: 16.5132 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.4672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.418368 ms
[GPU] reduce_chi2: 0.921216 ms
[GPU] chi2_profile::free_all: 4.42819 ms
[GPU] chi2_profile_tot_gputimer: 37.1561 ms
[CPU] chi2_profile_tot: 37.1799 ms

[GPU] chi2_profile::malloc_fint: 0.631488 ms
[GPU] chi2_profile::copy_observations: 13.6432 ms
[GPU] create_image_d::malloc_image: 0.208864 ms
[GPU] create_image_d::memset: 0.058848 ms
[GPU] create_image_d::malloc_ints: 0.21104 ms
[GPU] create_image_d::copy_ints_H->D: 0.013696 ms
[GPU] create_image_d::sweep: 0.171168 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.164128 ms
[GPU] create_image: 0.931712 ms
[GPU] sample::copy_uv_H->D: 9.71955 ms
[GPU] sample::copy_uvrot_D->D: 0.20592 ms
[GPU] sample::1st_shift: 0.298784 ms
[GPU] sample::FFT: 1.45552 ms
[GPU] sample::2nd_shift: 0.226688 ms
[GPU] sample::interpolate: 1.28266 ms
[GPU] sample::apply_phase_sampled: 0.52048 ms
[GPU] sample_tot: 16.5887 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.466176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.417408 ms
[GPU] reduce_chi2: 0.916832 ms
[GPU] chi2_profile::free_all: 4.4192 ms
[GPU] chi2_profile_tot_gputimer: 37.2475 ms
[CPU] chi2_profile_tot: 37.2708 ms

[GPU] chi2_profile::malloc_fint: 0.653888 ms
[GPU] chi2_profile::copy_observations: 13.7747 ms
[GPU] create_image_d::malloc_image: 0.206688 ms
[GPU] create_image_d::memset: 0.06112 ms
[GPU] create_image_d::malloc_ints: 0.194848 ms
[GPU] create_image_d::copy_ints_H->D: 0.012544 ms
[GPU] create_image_d::sweep: 0.171744 ms
[GPU] create_image_d::central_pixel: 0.01168 ms
[GPU] create_image_d::free_ints: 0.158304 ms
[GPU] create_image: 0.915648 ms
[GPU] sample::copy_uv_H->D: 9.43821 ms
[GPU] sample::copy_uvrot_D->D: 0.203264 ms
[GPU] sample::1st_shift: 0.297984 ms
[GPU] sample::FFT: 1.84045 ms
[GPU] sample::2nd_shift: 0.23184 ms
[GPU] sample::interpolate: 1.28406 ms
[GPU] sample::apply_phase_sampled: 0.51904 ms
[GPU] sample_tot: 16.8005 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.4176 ms
[GPU] reduce_chi2: 0.92352 ms
[GPU] chi2_profile::free_all: 4.4313 ms
[GPU] chi2_profile_tot_gputimer: 37.6191 ms
[CPU] chi2_profile_tot: 37.6439 ms

[GPU] chi2_profile::malloc_fint: 0.668512 ms
[GPU] chi2_profile::copy_observations: 31.8122 ms
[GPU] create_image_d::malloc_image: 0.23312 ms
[GPU] create_image_d::memset: 0.059456 ms
[GPU] create_image_d::malloc_ints: 0.207904 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 0.171008 ms
[GPU] create_image_d::central_pixel: 0.011296 ms
[GPU] create_image_d::free_ints: 0.1592 ms
[GPU] create_image: 0.9464 ms
[GPU] sample::copy_uv_H->D: 9.48144 ms
[GPU] sample::copy_uvrot_D->D: 0.205248 ms
[GPU] sample::1st_shift: 0.305344 ms
[GPU] sample::FFT: 1.47875 ms
[GPU] sample::2nd_shift: 0.228672 ms
[GPU] sample::interpolate: 1.28269 ms
[GPU] sample::apply_phase_sampled: 0.518336 ms
[GPU] sample_tot: 16.3787 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.425856 ms
[GPU] reduce_chi2: 0.928256 ms
[GPU] chi2_profile::free_all: 4.42218 ms
[GPU] chi2_profile_tot_gputimer: 55.2644 ms
[CPU] chi2_profile_tot: 55.289 ms

[GPU] chi2_profile::malloc_fint: 0.653696 ms
[GPU] chi2_profile::copy_observations: 13.8804 ms
[GPU] create_image_d::malloc_image: 0.204768 ms
[GPU] create_image_d::memset: 0.058688 ms
[GPU] create_image_d::malloc_ints: 0.193344 ms
[GPU] create_image_d::copy_ints_H->D: 0.012384 ms
[GPU] create_image_d::sweep: 0.172448 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.158848 ms
[GPU] create_image: 0.91232 ms
[GPU] sample::copy_uv_H->D: 9.59792 ms
[GPU] sample::copy_uvrot_D->D: 0.207232 ms
[GPU] sample::1st_shift: 0.3032 ms
[GPU] sample::FFT: 1.45584 ms
[GPU] sample::2nd_shift: 0.230112 ms
[GPU] sample::interpolate: 1.28442 ms
[GPU] sample::apply_phase_sampled: 0.518848 ms
[GPU] sample_tot: 16.4831 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467104 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.426848 ms
[GPU] reduce_chi2: 0.928064 ms
[GPU] chi2_profile::free_all: 4.41702 ms
[GPU] chi2_profile_tot_gputimer: 37.386 ms
[CPU] chi2_profile_tot: 37.411 ms

[GPU] chi2_profile::malloc_fint: 0.65696 ms
[GPU] chi2_profile::copy_observations: 13.7078 ms
[GPU] create_image_d::malloc_image: 0.207232 ms
[GPU] create_image_d::memset: 0.063552 ms
[GPU] create_image_d::malloc_ints: 0.20176 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.170304 ms
[GPU] create_image_d::central_pixel: 0.011584 ms
[GPU] create_image_d::free_ints: 0.161248 ms
[GPU] create_image: 0.931392 ms
[GPU] sample::copy_uv_H->D: 9.58806 ms
[GPU] sample::copy_uvrot_D->D: 0.206976 ms
[GPU] sample::1st_shift: 0.299456 ms
[GPU] sample::FFT: 1.46221 ms
[GPU] sample::2nd_shift: 0.233088 ms
[GPU] sample::interpolate: 1.28154 ms
[GPU] sample::apply_phase_sampled: 0.518016 ms
[GPU] sample_tot: 16.47 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467296 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.428608 ms
[GPU] reduce_chi2: 0.92912 ms
[GPU] chi2_profile::free_all: 4.41949 ms
[GPU] chi2_profile_tot_gputimer: 37.2222 ms
[CPU] chi2_profile_tot: 37.246 ms

[GPU] chi2_profile::malloc_fint: 0.65904 ms
[GPU] chi2_profile::copy_observations: 13.6122 ms
[GPU] create_image_d::malloc_image: 0.214976 ms
[GPU] create_image_d::memset: 0.060224 ms
[GPU] create_image_d::malloc_ints: 0.195072 ms
[GPU] create_image_d::copy_ints_H->D: 0.012512 ms
[GPU] create_image_d::sweep: 0.172 ms
[GPU] create_image_d::central_pixel: 0.013472 ms
[GPU] create_image_d::free_ints: 0.1696 ms
[GPU] create_image: 0.950368 ms
[GPU] sample::copy_uv_H->D: 27.5072 ms
[GPU] sample::copy_uvrot_D->D: 0.208096 ms
[GPU] sample::1st_shift: 0.288736 ms
[GPU] sample::FFT: 1.4425 ms
[GPU] sample::2nd_shift: 0.231424 ms
[GPU] sample::interpolate: 1.2823 ms
[GPU] sample::apply_phase_sampled: 0.521184 ms
[GPU] sample_tot: 34.3783 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.470176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.423904 ms
[GPU] reduce_chi2: 0.927936 ms
[GPU] chi2_profile::free_all: 4.43363 ms
[GPU] chi2_profile_tot_gputimer: 55.0766 ms
[CPU] chi2_profile_tot: 55.1 ms
1024	1.000000e+06	float64	None	32	8.248904e-01	4.341529e-02	8.679448e-03	3.677725e-02
# |--> timings: [0.036777247209101915, 0.03740060213021934, 0.055858931969851255, 0.03751607984304428, 0.03714614105410874, 0.03762176400050521, 0.05500389216467738, 0.03759817616082728, 0.037440675077959895, 0.05897256499156356, 0.03857854497618973, 0.037441368913277984, 0.056365145836025476, 0.03730861400254071, 0.03738462901674211, 0.03775327396579087, 0.055405763909220695, 0.037521196994930506, 0.03736250498332083, 0.055210551945492625]

[GPU] chi2_profile::malloc_fint: 0.237952 ms
[GPU] chi2_profile::copy_observations: 13.7291 ms
[GPU] create_image_d::malloc_image: 0.214752 ms
[GPU] create_image_d::memset: 0.05904 ms
[GPU] create_image_d::malloc_ints: 0.19392 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.102368 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.160032 ms
[GPU] create_image: 0.845984 ms
[GPU] sample::copy_uv_H->D: 9.62496 ms
[GPU] sample::copy_uvrot_D->D: 0.206784 ms
[GPU] sample::1st_shift: 0.288928 ms
[GPU] sample::FFT: 1.46704 ms
[GPU] sample::2nd_shift: 0.239168 ms
[GPU] sample::interpolate: 1.2392 ms
[GPU] sample::apply_phase_sampled: 0.313696 ms
[GPU] sample_tot: 16.2554 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548032 ms
[GPU] reduce_chi2: 0.925696 ms
[GPU] chi2_profile::free_all: 4.41891 ms
[GPU] chi2_profile_tot_gputimer: 36.5315 ms
[CPU] chi2_profile_tot: 36.5579 ms

[GPU] chi2_profile::malloc_fint: 0.655392 ms
[GPU] chi2_profile::copy_observations: 13.8674 ms
[GPU] create_image_d::malloc_image: 0.215328 ms
[GPU] create_image_d::memset: 0.060128 ms
[GPU] create_image_d::malloc_ints: 0.194016 ms
[GPU] create_image_d::copy_ints_H->D: 0.012416 ms
[GPU] create_image_d::sweep: 0.102784 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.15792 ms
[GPU] create_image: 0.855648 ms
[GPU] sample::copy_uv_H->D: 9.62058 ms
[GPU] sample::copy_uvrot_D->D: 0.205088 ms
[GPU] sample::1st_shift: 0.286176 ms
[GPU] sample::FFT: 1.46013 ms
[GPU] sample::2nd_shift: 0.24016 ms
[GPU] sample::interpolate: 1.2416 ms
[GPU] sample::apply_phase_sampled: 0.316544 ms
[GPU] sample_tot: 16.2499 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342048 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548224 ms
[GPU] reduce_chi2: 0.923584 ms
[GPU] chi2_profile::free_all: 4.41773 ms
[GPU] chi2_profile_tot_gputimer: 37.0834 ms
[CPU] chi2_profile_tot: 37.1079 ms

[GPU] chi2_profile::malloc_fint: 0.639648 ms
[GPU] chi2_profile::copy_observations: 13.7747 ms
[GPU] create_image_d::malloc_image: 0.215904 ms
[GPU] create_image_d::memset: 0.058752 ms
[GPU] create_image_d::malloc_ints: 0.195968 ms
[GPU] create_image_d::copy_ints_H->D: 0.013152 ms
[GPU] create_image_d::sweep: 0.101504 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.166464 ms
[GPU] create_image: 0.85648 ms
[GPU] sample::copy_uv_H->D: 9.59907 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 0.288224 ms
[GPU] sample::FFT: 1.60742 ms
[GPU] sample::2nd_shift: 0.242112 ms
[GPU] sample::interpolate: 1.23978 ms
[GPU] sample::apply_phase_sampled: 0.31568 ms
[GPU] sample_tot: 16.3838 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548768 ms
[GPU] reduce_chi2: 0.921504 ms
[GPU] chi2_profile::free_all: 5.26832 ms
[GPU] chi2_profile_tot_gputimer: 37.9534 ms
[CPU] chi2_profile_tot: 37.977 ms

[GPU] chi2_profile::malloc_fint: 0.67744 ms
[GPU] chi2_profile::copy_observations: 28.5311 ms
[GPU] create_image_d::malloc_image: 0.211936 ms
[GPU] create_image_d::memset: 0.058912 ms
[GPU] create_image_d::malloc_ints: 0.194272 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.102784 ms
[GPU] create_image_d::central_pixel: 0.012736 ms
[GPU] create_image_d::free_ints: 0.157248 ms
[GPU] create_image: 0.8504 ms
[GPU] sample::copy_uv_H->D: 9.37027 ms
[GPU] sample::copy_uvrot_D->D: 0.204608 ms
[GPU] sample::1st_shift: 0.289696 ms
[GPU] sample::FFT: 1.48509 ms
[GPU] sample::2nd_shift: 0.238848 ms
[GPU] sample::interpolate: 1.23933 ms
[GPU] sample::apply_phase_sampled: 0.315232 ms
[GPU] sample_tot: 16.0165 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342336 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547424 ms
[GPU] reduce_chi2: 0.924288 ms
[GPU] chi2_profile::free_all: 4.42611 ms
[GPU] chi2_profile_tot_gputimer: 51.539 ms
[CPU] chi2_profile_tot: 51.564 ms

[GPU] chi2_profile::malloc_fint: 0.654144 ms
[GPU] chi2_profile::copy_observations: 13.7587 ms
[GPU] create_image_d::malloc_image: 0.203488 ms
[GPU] create_image_d::memset: 0.06048 ms
[GPU] create_image_d::malloc_ints: 0.195392 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.102848 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.158368 ms
[GPU] create_image: 0.84592 ms
[GPU] sample::copy_uv_H->D: 9.63946 ms
[GPU] sample::copy_uvrot_D->D: 0.204896 ms
[GPU] sample::1st_shift: 0.28832 ms
[GPU] sample::FFT: 1.44566 ms
[GPU] sample::2nd_shift: 0.239904 ms
[GPU] sample::interpolate: 1.23891 ms
[GPU] sample::apply_phase_sampled: 0.312544 ms
[GPU] sample_tot: 16.2476 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550368 ms
[GPU] reduce_chi2: 0.926624 ms
[GPU] chi2_profile::free_all: 4.41578 ms
[GPU] chi2_profile_tot_gputimer: 36.9627 ms
[CPU] chi2_profile_tot: 36.988 ms

[GPU] chi2_profile::malloc_fint: 0.654368 ms
[GPU] chi2_profile::copy_observations: 13.8737 ms
[GPU] create_image_d::malloc_image: 0.204928 ms
[GPU] create_image_d::memset: 0.060352 ms
[GPU] create_image_d::malloc_ints: 0.1936 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 0.10272 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.161376 ms
[GPU] create_image: 0.848032 ms
[GPU] sample::copy_uv_H->D: 9.74298 ms
[GPU] sample::copy_uvrot_D->D: 0.203616 ms
[GPU] sample::1st_shift: 0.2896 ms
[GPU] sample::FFT: 1.48448 ms
[GPU] sample::2nd_shift: 0.238592 ms
[GPU] sample::interpolate: 1.23859 ms
[GPU] sample::apply_phase_sampled: 0.31504 ms
[GPU] sample_tot: 16.3858 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550144 ms
[GPU] reduce_chi2: 0.928384 ms
[GPU] chi2_profile::free_all: 4.42906 ms
[GPU] chi2_profile_tot_gputimer: 37.2339 ms
[CPU] chi2_profile_tot: 37.2581 ms

[GPU] chi2_profile::malloc_fint: 0.635136 ms
[GPU] chi2_profile::copy_observations: 13.8614 ms
[GPU] create_image_d::malloc_image: 0.306784 ms
[GPU] create_image_d::memset: 0.058208 ms
[GPU] create_image_d::malloc_ints: 0.404896 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.102272 ms
[GPU] create_image_d::central_pixel: 0.013984 ms
[GPU] create_image_d::free_ints: 0.262784 ms
[GPU] create_image: 1.26358 ms
[GPU] sample::copy_uv_H->D: 25.5766 ms
[GPU] sample::copy_uvrot_D->D: 0.21072 ms
[GPU] sample::1st_shift: 0.292512 ms
[GPU] sample::FFT: 1.46698 ms
[GPU] sample::2nd_shift: 0.23872 ms
[GPU] sample::interpolate: 1.2471 ms
[GPU] sample::apply_phase_sampled: 0.313984 ms
[GPU] sample_tot: 32.2364 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34512 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.609824 ms
[GPU] reduce_chi2: 0.989344 ms
[GPU] chi2_profile::free_all: 4.4287 ms
[GPU] chi2_profile_tot_gputimer: 53.5266 ms
[CPU] chi2_profile_tot: 53.5519 ms

[GPU] chi2_profile::malloc_fint: 0.648384 ms
[GPU] chi2_profile::copy_observations: 14.1789 ms
[GPU] create_image_d::malloc_image: 0.2152 ms
[GPU] create_image_d::memset: 0.060576 ms
[GPU] create_image_d::malloc_ints: 0.19872 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.103104 ms
[GPU] create_image_d::central_pixel: 0.011136 ms
[GPU] create_image_d::free_ints: 0.154752 ms
[GPU] create_image: 0.854144 ms
[GPU] sample::copy_uv_H->D: 9.60784 ms
[GPU] sample::copy_uvrot_D->D: 0.207744 ms
[GPU] sample::1st_shift: 0.28736 ms
[GPU] sample::FFT: 1.50163 ms
[GPU] sample::2nd_shift: 0.23792 ms
[GPU] sample::interpolate: 1.2401 ms
[GPU] sample::apply_phase_sampled: 0.312576 ms
[GPU] sample_tot: 16.2718 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344608 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547488 ms
[GPU] reduce_chi2: 0.92688 ms
[GPU] chi2_profile::free_all: 4.4167 ms
[GPU] chi2_profile_tot_gputimer: 37.4105 ms
[CPU] chi2_profile_tot: 37.4348 ms

[GPU] chi2_profile::malloc_fint: 0.654656 ms
[GPU] chi2_profile::copy_observations: 13.7795 ms
[GPU] create_image_d::malloc_image: 0.20816 ms
[GPU] create_image_d::memset: 0.058752 ms
[GPU] create_image_d::malloc_ints: 0.194048 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.10176 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.15872 ms
[GPU] create_image: 0.848032 ms
[GPU] sample::copy_uv_H->D: 9.60656 ms
[GPU] sample::copy_uvrot_D->D: 0.206432 ms
[GPU] sample::1st_shift: 0.289184 ms
[GPU] sample::FFT: 1.45088 ms
[GPU] sample::2nd_shift: 0.239392 ms
[GPU] sample::interpolate: 1.23923 ms
[GPU] sample::apply_phase_sampled: 0.314336 ms
[GPU] sample_tot: 16.2294 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343808 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549696 ms
[GPU] reduce_chi2: 0.928448 ms
[GPU] chi2_profile::free_all: 4.42624 ms
[GPU] chi2_profile_tot_gputimer: 36.9785 ms
[CPU] chi2_profile_tot: 37.003 ms

[GPU] chi2_profile::malloc_fint: 0.650144 ms
[GPU] chi2_profile::copy_observations: 13.5272 ms
[GPU] create_image_d::malloc_image: 0.208224 ms
[GPU] create_image_d::memset: 0.058912 ms
[GPU] create_image_d::malloc_ints: 0.196832 ms
[GPU] create_image_d::copy_ints_H->D: 0.012512 ms
[GPU] create_image_d::sweep: 0.101824 ms
[GPU] create_image_d::central_pixel: 0.011552 ms
[GPU] create_image_d::free_ints: 0.155488 ms
[GPU] create_image: 0.839936 ms
[GPU] sample::copy_uv_H->D: 9.56378 ms
[GPU] sample::copy_uvrot_D->D: 0.207936 ms
[GPU] sample::1st_shift: 0.291424 ms
[GPU] sample::FFT: 1.54141 ms
[GPU] sample::2nd_shift: 0.242272 ms
[GPU] sample::interpolate: 1.23974 ms
[GPU] sample::apply_phase_sampled: 0.315392 ms
[GPU] sample_tot: 16.2735 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341408 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55232 ms
[GPU] reduce_chi2: 0.927584 ms
[GPU] chi2_profile::free_all: 5.4929 ms
[GPU] chi2_profile_tot_gputimer: 37.8181 ms
[CPU] chi2_profile_tot: 37.842 ms

[GPU] chi2_profile::malloc_fint: 0.6912 ms
[GPU] chi2_profile::copy_observations: 28.1249 ms
[GPU] create_image_d::malloc_image: 0.207968 ms
[GPU] create_image_d::memset: 0.058752 ms
[GPU] create_image_d::malloc_ints: 0.19504 ms
[GPU] create_image_d::copy_ints_H->D: 0.012608 ms
[GPU] create_image_d::sweep: 0.107808 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.158048 ms
[GPU] create_image: 0.85776 ms
[GPU] sample::copy_uv_H->D: 9.40742 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 0.286784 ms
[GPU] sample::FFT: 1.49098 ms
[GPU] sample::2nd_shift: 0.240544 ms
[GPU] sample::interpolate: 1.24022 ms
[GPU] sample::apply_phase_sampled: 0.314624 ms
[GPU] sample_tot: 16.0622 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547168 ms
[GPU] reduce_chi2: 0.92192 ms
[GPU] chi2_profile::free_all: 4.42006 ms
[GPU] chi2_profile_tot_gputimer: 51.1923 ms
[CPU] chi2_profile_tot: 51.2161 ms

[GPU] chi2_profile::malloc_fint: 0.642592 ms
[GPU] chi2_profile::copy_observations: 13.6002 ms
[GPU] create_image_d::malloc_image: 0.214912 ms
[GPU] create_image_d::memset: 0.059328 ms
[GPU] create_image_d::malloc_ints: 0.193376 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 0.101504 ms
[GPU] create_image_d::central_pixel: 0.01152 ms
[GPU] create_image_d::free_ints: 0.157984 ms
[GPU] create_image: 0.852768 ms
[GPU] sample::copy_uv_H->D: 9.59059 ms
[GPU] sample::copy_uvrot_D->D: 0.2088 ms
[GPU] sample::1st_shift: 0.28768 ms
[GPU] sample::FFT: 1.4513 ms
[GPU] sample::2nd_shift: 0.242208 ms
[GPU] sample::interpolate: 1.2416 ms
[GPU] sample::apply_phase_sampled: 0.312736 ms
[GPU] sample_tot: 16.218 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547968 ms
[GPU] reduce_chi2: 0.922784 ms
[GPU] chi2_profile::free_all: 4.41789 ms
[GPU] chi2_profile_tot_gputimer: 36.7644 ms
[CPU] chi2_profile_tot: 36.788 ms

[GPU] chi2_profile::malloc_fint: 0.652544 ms
[GPU] chi2_profile::copy_observations: 13.7994 ms
[GPU] create_image_d::malloc_image: 0.213312 ms
[GPU] create_image_d::memset: 0.058528 ms
[GPU] create_image_d::malloc_ints: 0.193344 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.102656 ms
[GPU] create_image_d::central_pixel: 0.011296 ms
[GPU] create_image_d::free_ints: 0.160832 ms
[GPU] create_image: 0.851648 ms
[GPU] sample::copy_uv_H->D: 9.61027 ms
[GPU] sample::copy_uvrot_D->D: 0.20608 ms
[GPU] sample::1st_shift: 0.292352 ms
[GPU] sample::FFT: 1.49194 ms
[GPU] sample::2nd_shift: 0.24176 ms
[GPU] sample::interpolate: 1.23904 ms
[GPU] sample::apply_phase_sampled: 0.312192 ms
[GPU] sample_tot: 16.2783 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343392 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545824 ms
[GPU] reduce_chi2: 0.923328 ms
[GPU] chi2_profile::free_all: 4.4233 ms
[GPU] chi2_profile_tot_gputimer: 37.0422 ms
[CPU] chi2_profile_tot: 37.0669 ms

[GPU] chi2_profile::malloc_fint: 0.65872 ms
[GPU] chi2_profile::copy_observations: 13.8612 ms
[GPU] create_image_d::malloc_image: 0.296672 ms
[GPU] create_image_d::memset: 0.05792 ms
[GPU] create_image_d::malloc_ints: 0.344896 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.102848 ms
[GPU] create_image_d::central_pixel: 0.011136 ms
[GPU] create_image_d::free_ints: 0.371104 ms
[GPU] create_image: 1.29715 ms
[GPU] sample::copy_uv_H->D: 23.8784 ms
[GPU] sample::copy_uvrot_D->D: 0.203744 ms
[GPU] sample::1st_shift: 0.290752 ms
[GPU] sample::FFT: 1.45232 ms
[GPU] sample::2nd_shift: 0.239168 ms
[GPU] sample::interpolate: 1.2401 ms
[GPU] sample::apply_phase_sampled: 0.314432 ms
[GPU] sample_tot: 30.5362 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342912 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.56208 ms
[GPU] reduce_chi2: 0.938048 ms
[GPU] chi2_profile::free_all: 4.43283 ms
[GPU] chi2_profile_tot_gputimer: 51.8369 ms
[CPU] chi2_profile_tot: 51.862 ms

[GPU] chi2_profile::malloc_fint: 0.646624 ms
[GPU] chi2_profile::copy_observations: 13.8062 ms
[GPU] create_image_d::malloc_image: 0.216288 ms
[GPU] create_image_d::memset: 0.058784 ms
[GPU] create_image_d::malloc_ints: 0.19792 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.102048 ms
[GPU] create_image_d::central_pixel: 0.01152 ms
[GPU] create_image_d::free_ints: 0.158624 ms
[GPU] create_image: 0.850848 ms
[GPU] sample::copy_uv_H->D: 9.60934 ms
[GPU] sample::copy_uvrot_D->D: 0.209856 ms
[GPU] sample::1st_shift: 0.290144 ms
[GPU] sample::FFT: 1.46803 ms
[GPU] sample::2nd_shift: 0.241152 ms
[GPU] sample::interpolate: 1.23968 ms
[GPU] sample::apply_phase_sampled: 0.314144 ms
[GPU] sample_tot: 16.2573 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545472 ms
[GPU] reduce_chi2: 0.92416 ms
[GPU] chi2_profile::free_all: 4.41661 ms
[GPU] chi2_profile_tot_gputimer: 37.0138 ms
[CPU] chi2_profile_tot: 37.0388 ms

[GPU] chi2_profile::malloc_fint: 0.636416 ms
[GPU] chi2_profile::copy_observations: 13.9614 ms
[GPU] create_image_d::malloc_image: 0.211328 ms
[GPU] create_image_d::memset: 0.058624 ms
[GPU] create_image_d::malloc_ints: 0.195296 ms
[GPU] create_image_d::copy_ints_H->D: 0.013152 ms
[GPU] create_image_d::sweep: 0.102752 ms
[GPU] create_image_d::central_pixel: 0.01088 ms
[GPU] create_image_d::free_ints: 0.162592 ms
[GPU] create_image: 0.85424 ms
[GPU] sample::copy_uv_H->D: 9.4551 ms
[GPU] sample::copy_uvrot_D->D: 0.207104 ms
[GPU] sample::1st_shift: 0.29008 ms
[GPU] sample::FFT: 1.44662 ms
[GPU] sample::2nd_shift: 0.239808 ms
[GPU] sample::interpolate: 1.23942 ms
[GPU] sample::apply_phase_sampled: 0.312064 ms
[GPU] sample_tot: 16.0735 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343392 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547456 ms
[GPU] reduce_chi2: 0.925568 ms
[GPU] chi2_profile::free_all: 4.41613 ms
[GPU] chi2_profile_tot_gputimer: 36.9803 ms
[CPU] chi2_profile_tot: 37.0049 ms

[GPU] chi2_profile::malloc_fint: 0.655552 ms
[GPU] chi2_profile::copy_observations: 13.6667 ms
[GPU] create_image_d::malloc_image: 0.207296 ms
[GPU] create_image_d::memset: 0.059008 ms
[GPU] create_image_d::malloc_ints: 0.2 ms
[GPU] create_image_d::copy_ints_H->D: 0.013152 ms
[GPU] create_image_d::sweep: 0.102048 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.164928 ms
[GPU] create_image: 0.853056 ms
[GPU] sample::copy_uv_H->D: 9.59968 ms
[GPU] sample::copy_uvrot_D->D: 0.206208 ms
[GPU] sample::1st_shift: 0.289024 ms
[GPU] sample::FFT: 1.60643 ms
[GPU] sample::2nd_shift: 0.237824 ms
[GPU] sample::interpolate: 1.23664 ms
[GPU] sample::apply_phase_sampled: 0.313216 ms
[GPU] sample_tot: 16.3871 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341248 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54496 ms
[GPU] reduce_chi2: 0.920448 ms
[GPU] chi2_profile::free_all: 5.13037 ms
[GPU] chi2_profile_tot_gputimer: 37.7375 ms
[CPU] chi2_profile_tot: 37.7619 ms

[GPU] chi2_profile::malloc_fint: 0.866048 ms
[GPU] chi2_profile::copy_observations: 28.4365 ms
[GPU] create_image_d::malloc_image: 0.210784 ms
[GPU] create_image_d::memset: 0.059456 ms
[GPU] create_image_d::malloc_ints: 0.211456 ms
[GPU] create_image_d::copy_ints_H->D: 0.01216 ms
[GPU] create_image_d::sweep: 0.10272 ms
[GPU] create_image_d::central_pixel: 0.01104 ms
[GPU] create_image_d::free_ints: 0.15824 ms
[GPU] create_image: 0.870752 ms
[GPU] sample::copy_uv_H->D: 9.36979 ms
[GPU] sample::copy_uvrot_D->D: 0.204992 ms
[GPU] sample::1st_shift: 0.287616 ms
[GPU] sample::FFT: 1.48672 ms
[GPU] sample::2nd_shift: 0.240672 ms
[GPU] sample::interpolate: 1.23866 ms
[GPU] sample::apply_phase_sampled: 0.314016 ms
[GPU] sample_tot: 16.0174 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551584 ms
[GPU] reduce_chi2: 0.927072 ms
[GPU] chi2_profile::free_all: 4.41891 ms
[GPU] chi2_profile_tot_gputimer: 51.6499 ms
[CPU] chi2_profile_tot: 51.6751 ms

[GPU] chi2_profile::malloc_fint: 0.638176 ms
[GPU] chi2_profile::copy_observations: 13.7408 ms
[GPU] create_image_d::malloc_image: 0.206688 ms
[GPU] create_image_d::memset: 0.05888 ms
[GPU] create_image_d::malloc_ints: 0.19344 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 0.102688 ms
[GPU] create_image_d::central_pixel: 0.01104 ms
[GPU] create_image_d::free_ints: 0.158912 ms
[GPU] create_image: 0.849216 ms
[GPU] sample::copy_uv_H->D: 9.50749 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 0.28752 ms
[GPU] sample::FFT: 1.44653 ms
[GPU] sample::2nd_shift: 0.239424 ms
[GPU] sample::interpolate: 1.24122 ms
[GPU] sample::apply_phase_sampled: 0.313344 ms
[GPU] sample_tot: 16.1253 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550016 ms
[GPU] reduce_chi2: 0.925536 ms
[GPU] chi2_profile::free_all: 4.41226 ms
[GPU] chi2_profile_tot_gputimer: 36.8042 ms
[CPU] chi2_profile_tot: 36.8302 ms

[GPU] chi2_profile::malloc_fint: 0.633184 ms
[GPU] chi2_profile::copy_observations: 13.93 ms
[GPU] create_image_d::malloc_image: 0.206208 ms
[GPU] create_image_d::memset: 0.058368 ms
[GPU] create_image_d::malloc_ints: 0.198912 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.103328 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.1544 ms
[GPU] create_image: 0.845312 ms
[GPU] sample::copy_uv_H->D: 9.636 ms
[GPU] sample::copy_uvrot_D->D: 0.203552 ms
[GPU] sample::1st_shift: 0.28704 ms
[GPU] sample::FFT: 1.49779 ms
[GPU] sample::2nd_shift: 0.239616 ms
[GPU] sample::interpolate: 1.23882 ms
[GPU] sample::apply_phase_sampled: 0.313504 ms
[GPU] sample_tot: 16.295 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34528 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543808 ms
[GPU] reduce_chi2: 0.923648 ms
[GPU] chi2_profile::free_all: 4.41779 ms
[GPU] chi2_profile_tot_gputimer: 37.1607 ms
[CPU] chi2_profile_tot: 37.1859 ms
1024	1.000000e+06	float64	None	64	7.833380e-01	4.122832e-02	6.510876e-03	3.664243e-02
# |--> timings: [0.036642431979998946, 0.037232612958177924, 0.038088482804596424, 0.05167211312800646, 0.03709767200052738, 0.03738153004087508, 0.05367330415174365, 0.03754831990227103, 0.037115191109478474, 0.03795193205587566, 0.051333907060325146, 0.0368988448753953, 0.03717531100846827, 0.05197661696001887, 0.037165979854762554, 0.037119266111403704, 0.03786871279589832, 0.05178382503800094, 0.03695708001032472, 0.03729731193743646]

[GPU] chi2_profile::malloc_fint: 0.22912 ms
[GPU] chi2_profile::copy_observations: 13.7492 ms
[GPU] create_image_d::malloc_image: 0.224 ms
[GPU] create_image_d::memset: 0.059584 ms
[GPU] create_image_d::malloc_ints: 0.280672 ms
[GPU] create_image_d::copy_ints_H->D: 0.013504 ms
[GPU] create_image_d::sweep: 0.107712 ms
[GPU] create_image_d::central_pixel: 0.010624 ms
[GPU] create_image_d::free_ints: 0.274144 ms
[GPU] create_image: 1.06621 ms
[GPU] sample::copy_uv_H->D: 26.2911 ms
[GPU] sample::copy_uvrot_D->D: 0.211424 ms
[GPU] sample::1st_shift: 0.324192 ms
[GPU] sample::FFT: 1.4456 ms
[GPU] sample::2nd_shift: 0.27872 ms
[GPU] sample::interpolate: 1.28746 ms
[GPU] sample::apply_phase_sampled: 0.345504 ms
[GPU] sample_tot: 34.6837 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.376768 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.495168 ms
[GPU] reduce_chi2: 0.905408 ms
[GPU] chi2_profile::free_all: 4.45798 ms
[GPU] chi2_profile_tot_gputimer: 55.218 ms
[CPU] chi2_profile_tot: 55.2461 ms

[GPU] chi2_profile::malloc_fint: 0.51568 ms
[GPU] chi2_profile::copy_observations: 15.3599 ms
[GPU] create_image_d::malloc_image: 0.206784 ms
[GPU] create_image_d::memset: 0.06016 ms
[GPU] create_image_d::malloc_ints: 0.206336 ms
[GPU] create_image_d::copy_ints_H->D: 0.014528 ms
[GPU] create_image_d::sweep: 0.110016 ms
[GPU] create_image_d::central_pixel: 0.0144 ms
[GPU] create_image_d::free_ints: 0.170848 ms
[GPU] create_image: 0.88336 ms
[GPU] sample::copy_uv_H->D: 10.6516 ms
[GPU] sample::copy_uvrot_D->D: 0.205696 ms
[GPU] sample::1st_shift: 0.326464 ms
[GPU] sample::FFT: 1.52406 ms
[GPU] sample::2nd_shift: 0.28304 ms
[GPU] sample::interpolate: 1.28902 ms
[GPU] sample::apply_phase_sampled: 0.335584 ms
[GPU] sample_tot: 17.5007 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.513664 ms
[GPU] reduce_chi2: 0.921856 ms
[GPU] chi2_profile::free_all: 4.42634 ms
[GPU] chi2_profile_tot_gputimer: 39.7236 ms
[CPU] chi2_profile_tot: 39.7489 ms

[GPU] chi2_profile::malloc_fint: 0.603648 ms
[GPU] chi2_profile::copy_observations: 13.9169 ms
[GPU] create_image_d::malloc_image: 0.210624 ms
[GPU] create_image_d::memset: 0.05792 ms
[GPU] create_image_d::malloc_ints: 0.197728 ms
[GPU] create_image_d::copy_ints_H->D: 0.01392 ms
[GPU] create_image_d::sweep: 0.105632 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.159072 ms
[GPU] create_image: 0.848288 ms
[GPU] sample::copy_uv_H->D: 9.71894 ms
[GPU] sample::copy_uvrot_D->D: 0.2024 ms
[GPU] sample::1st_shift: 0.322752 ms
[GPU] sample::FFT: 1.45757 ms
[GPU] sample::2nd_shift: 0.28224 ms
[GPU] sample::interpolate: 1.2864 ms
[GPU] sample::apply_phase_sampled: 0.336608 ms
[GPU] sample_tot: 16.4836 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373248 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52112 ms
[GPU] reduce_chi2: 0.927648 ms
[GPU] chi2_profile::free_all: 4.41994 ms
[GPU] chi2_profile_tot_gputimer: 37.3099 ms
[CPU] chi2_profile_tot: 37.334 ms

[GPU] chi2_profile::malloc_fint: 0.648512 ms
[GPU] chi2_profile::copy_observations: 13.5668 ms
[GPU] create_image_d::malloc_image: 0.207904 ms
[GPU] create_image_d::memset: 0.058144 ms
[GPU] create_image_d::malloc_ints: 0.194592 ms
[GPU] create_image_d::copy_ints_H->D: 0.01232 ms
[GPU] create_image_d::sweep: 0.10592 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.161824 ms
[GPU] create_image: 0.851552 ms
[GPU] sample::copy_uv_H->D: 9.70986 ms
[GPU] sample::copy_uvrot_D->D: 0.20368 ms
[GPU] sample::1st_shift: 0.322848 ms
[GPU] sample::FFT: 1.51936 ms
[GPU] sample::2nd_shift: 0.279872 ms
[GPU] sample::interpolate: 1.2855 ms
[GPU] sample::apply_phase_sampled: 0.335296 ms
[GPU] sample_tot: 17.4725 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.515264 ms
[GPU] reduce_chi2: 0.92304 ms
[GPU] chi2_profile::free_all: 23.8817 ms
[GPU] chi2_profile_tot_gputimer: 57.4578 ms
[CPU] chi2_profile_tot: 57.482 ms

[GPU] chi2_profile::malloc_fint: 0.653056 ms
[GPU] chi2_profile::copy_observations: 13.5301 ms
[GPU] create_image_d::malloc_image: 0.212512 ms
[GPU] create_image_d::memset: 0.058112 ms
[GPU] create_image_d::malloc_ints: 0.196864 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.107232 ms
[GPU] create_image_d::central_pixel: 0.013088 ms
[GPU] create_image_d::free_ints: 0.167136 ms
[GPU] create_image: 0.863424 ms
[GPU] sample::copy_uv_H->D: 9.4473 ms
[GPU] sample::copy_uvrot_D->D: 0.206016 ms
[GPU] sample::1st_shift: 0.321504 ms
[GPU] sample::FFT: 1.46838 ms
[GPU] sample::2nd_shift: 0.279936 ms
[GPU] sample::interpolate: 1.28864 ms
[GPU] sample::apply_phase_sampled: 0.338688 ms
[GPU] sample_tot: 16.2266 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.521536 ms
[GPU] reduce_chi2: 0.92912 ms
[GPU] chi2_profile::free_all: 4.41766 ms
[GPU] chi2_profile_tot_gputimer: 36.7329 ms
[CPU] chi2_profile_tot: 36.757 ms

[GPU] chi2_profile::malloc_fint: 0.6552 ms
[GPU] chi2_profile::copy_observations: 13.6582 ms
[GPU] create_image_d::malloc_image: 0.210208 ms
[GPU] create_image_d::memset: 0.059744 ms
[GPU] create_image_d::malloc_ints: 0.193792 ms
[GPU] create_image_d::copy_ints_H->D: 0.013152 ms
[GPU] create_image_d::sweep: 0.106464 ms
[GPU] create_image_d::central_pixel: 0.011264 ms
[GPU] create_image_d::free_ints: 0.165248 ms
[GPU] create_image: 0.853408 ms
[GPU] sample::copy_uv_H->D: 9.42432 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 0.328 ms
[GPU] sample::FFT: 1.47427 ms
[GPU] sample::2nd_shift: 0.278688 ms
[GPU] sample::interpolate: 1.28906 ms
[GPU] sample::apply_phase_sampled: 0.335136 ms
[GPU] sample_tot: 16.2186 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.516416 ms
[GPU] reduce_chi2: 0.923072 ms
[GPU] chi2_profile::free_all: 4.41178 ms
[GPU] chi2_profile_tot_gputimer: 36.8365 ms
[CPU] chi2_profile_tot: 36.8609 ms

[GPU] chi2_profile::malloc_fint: 0.652544 ms
[GPU] chi2_profile::copy_observations: 13.8051 ms
[GPU] create_image_d::malloc_image: 0.205376 ms
[GPU] create_image_d::memset: 0.058048 ms
[GPU] create_image_d::malloc_ints: 0.193856 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.1048 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.157728 ms
[GPU] create_image: 0.837792 ms
[GPU] sample::copy_uv_H->D: 9.48675 ms
[GPU] sample::copy_uvrot_D->D: 0.20272 ms
[GPU] sample::1st_shift: 0.324192 ms
[GPU] sample::FFT: 1.45494 ms
[GPU] sample::2nd_shift: 0.276608 ms
[GPU] sample::interpolate: 1.28685 ms
[GPU] sample::apply_phase_sampled: 0.33776 ms
[GPU] sample_tot: 16.2566 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373984 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.521472 ms
[GPU] reduce_chi2: 0.927808 ms
[GPU] chi2_profile::free_all: 4.49933 ms
[GPU] chi2_profile_tot_gputimer: 37.0976 ms
[CPU] chi2_profile_tot: 37.127 ms

[GPU] chi2_profile::malloc_fint: 0.635712 ms
[GPU] chi2_profile::copy_observations: 14.9633 ms
[GPU] create_image_d::malloc_image: 19.3228 ms
[GPU] create_image_d::memset: 0.059264 ms
[GPU] create_image_d::malloc_ints: 0.308384 ms
[GPU] create_image_d::copy_ints_H->D: 0.013408 ms
[GPU] create_image_d::sweep: 0.10688 ms
[GPU] create_image_d::central_pixel: 0.011296 ms
[GPU] create_image_d::free_ints: 0.163936 ms
[GPU] create_image: 20.0884 ms
[GPU] sample::copy_uv_H->D: 9.2559 ms
[GPU] sample::copy_uvrot_D->D: 0.20768 ms
[GPU] sample::1st_shift: 0.324256 ms
[GPU] sample::FFT: 1.46672 ms
[GPU] sample::2nd_shift: 0.284384 ms
[GPU] sample::interpolate: 1.29024 ms
[GPU] sample::apply_phase_sampled: 0.334784 ms
[GPU] sample_tot: 16.0455 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.518656 ms
[GPU] reduce_chi2: 0.92736 ms
[GPU] chi2_profile::free_all: 4.42531 ms
[GPU] chi2_profile_tot_gputimer: 57.1996 ms
[CPU] chi2_profile_tot: 57.224 ms

[GPU] chi2_profile::malloc_fint: 0.644224 ms
[GPU] chi2_profile::copy_observations: 13.768 ms
[GPU] create_image_d::malloc_image: 0.205984 ms
[GPU] create_image_d::memset: 0.058144 ms
[GPU] create_image_d::malloc_ints: 0.194464 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.10624 ms
[GPU] create_image_d::central_pixel: 0.011168 ms
[GPU] create_image_d::free_ints: 0.158624 ms
[GPU] create_image: 0.84656 ms
[GPU] sample::copy_uv_H->D: 9.6576 ms
[GPU] sample::copy_uvrot_D->D: 0.204544 ms
[GPU] sample::1st_shift: 0.321536 ms
[GPU] sample::FFT: 1.49555 ms
[GPU] sample::2nd_shift: 0.280768 ms
[GPU] sample::interpolate: 1.28704 ms
[GPU] sample::apply_phase_sampled: 0.33536 ms
[GPU] sample_tot: 16.4604 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520384 ms
[GPU] reduce_chi2: 0.928864 ms
[GPU] chi2_profile::free_all: 4.41718 ms
[GPU] chi2_profile_tot_gputimer: 37.1798 ms
[CPU] chi2_profile_tot: 37.204 ms

[GPU] chi2_profile::malloc_fint: 0.646624 ms
[GPU] chi2_profile::copy_observations: 13.7113 ms
[GPU] create_image_d::malloc_image: 0.20592 ms
[GPU] create_image_d::memset: 0.058304 ms
[GPU] create_image_d::malloc_ints: 0.195232 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.106176 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.158848 ms
[GPU] create_image: 0.845504 ms
[GPU] sample::copy_uv_H->D: 9.4529 ms
[GPU] sample::copy_uvrot_D->D: 0.205024 ms
[GPU] sample::1st_shift: 0.322656 ms
[GPU] sample::FFT: 1.45456 ms
[GPU] sample::2nd_shift: 0.280928 ms
[GPU] sample::interpolate: 1.28963 ms
[GPU] sample::apply_phase_sampled: 0.33872 ms
[GPU] sample_tot: 16.2238 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373888 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517856 ms
[GPU] reduce_chi2: 0.925088 ms
[GPU] chi2_profile::free_all: 4.4208 ms
[GPU] chi2_profile_tot_gputimer: 36.889 ms
[CPU] chi2_profile_tot: 36.9139 ms

[GPU] chi2_profile::malloc_fint: 0.648928 ms
[GPU] chi2_profile::copy_observations: 13.6026 ms
[GPU] create_image_d::malloc_image: 0.212992 ms
[GPU] create_image_d::memset: 0.05856 ms
[GPU] create_image_d::malloc_ints: 0.191936 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 0.105632 ms
[GPU] create_image_d::central_pixel: 0.01168 ms
[GPU] create_image_d::free_ints: 0.159904 ms
[GPU] create_image: 0.844928 ms
[GPU] sample::copy_uv_H->D: 9.83395 ms
[GPU] sample::copy_uvrot_D->D: 0.204128 ms
[GPU] sample::1st_shift: 0.323616 ms
[GPU] sample::FFT: 3.1184 ms
[GPU] sample::2nd_shift: 0.2784 ms
[GPU] sample::interpolate: 1.28906 ms
[GPU] sample::apply_phase_sampled: 0.345248 ms
[GPU] sample_tot: 35.7873 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375104 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.513824 ms
[GPU] reduce_chi2: 0.923264 ms
[GPU] chi2_profile::free_all: 4.43146 ms
[GPU] chi2_profile_tot_gputimer: 56.3579 ms
[CPU] chi2_profile_tot: 56.3819 ms

[GPU] chi2_profile::malloc_fint: 0.651232 ms
[GPU] chi2_profile::copy_observations: 13.3998 ms
[GPU] create_image_d::malloc_image: 0.209728 ms
[GPU] create_image_d::memset: 0.058368 ms
[GPU] create_image_d::malloc_ints: 0.193664 ms
[GPU] create_image_d::copy_ints_H->D: 0.013056 ms
[GPU] create_image_d::sweep: 0.106112 ms
[GPU] create_image_d::central_pixel: 0.015552 ms
[GPU] create_image_d::free_ints: 0.159616 ms
[GPU] create_image: 0.856192 ms
[GPU] sample::copy_uv_H->D: 9.7448 ms
[GPU] sample::copy_uvrot_D->D: 0.207488 ms
[GPU] sample::1st_shift: 0.3248 ms
[GPU] sample::FFT: 1.47274 ms
[GPU] sample::2nd_shift: 0.279776 ms
[GPU] sample::interpolate: 1.28694 ms
[GPU] sample::apply_phase_sampled: 0.336096 ms
[GPU] sample_tot: 16.5321 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520928 ms
[GPU] reduce_chi2: 0.928768 ms
[GPU] chi2_profile::free_all: 4.41664 ms
[GPU] chi2_profile_tot_gputimer: 36.9004 ms
[CPU] chi2_profile_tot: 36.9241 ms

[GPU] chi2_profile::malloc_fint: 0.64848 ms
[GPU] chi2_profile::copy_observations: 13.8501 ms
[GPU] create_image_d::malloc_image: 0.212896 ms
[GPU] create_image_d::memset: 0.058432 ms
[GPU] create_image_d::malloc_ints: 0.194976 ms
[GPU] create_image_d::copy_ints_H->D: 0.012416 ms
[GPU] create_image_d::sweep: 0.10592 ms
[GPU] create_image_d::central_pixel: 0.011328 ms
[GPU] create_image_d::free_ints: 0.163264 ms
[GPU] create_image: 0.858912 ms
[GPU] sample::copy_uv_H->D: 9.44714 ms
[GPU] sample::copy_uvrot_D->D: 0.20352 ms
[GPU] sample::1st_shift: 0.324576 ms
[GPU] sample::FFT: 1.48877 ms
[GPU] sample::2nd_shift: 0.277888 ms
[GPU] sample::interpolate: 1.28986 ms
[GPU] sample::apply_phase_sampled: 0.335584 ms
[GPU] sample_tot: 16.2438 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514976 ms
[GPU] reduce_chi2: 0.923744 ms
[GPU] chi2_profile::free_all: 4.41747 ms
[GPU] chi2_profile_tot_gputimer: 37.0614 ms
[CPU] chi2_profile_tot: 37.087 ms

[GPU] chi2_profile::malloc_fint: 0.649152 ms
[GPU] chi2_profile::copy_observations: 13.6483 ms
[GPU] create_image_d::malloc_image: 0.209728 ms
[GPU] create_image_d::memset: 0.058688 ms
[GPU] create_image_d::malloc_ints: 0.194464 ms
[GPU] create_image_d::copy_ints_H->D: 0.012768 ms
[GPU] create_image_d::sweep: 0.106112 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.158784 ms
[GPU] create_image: 0.853184 ms
[GPU] sample::copy_uv_H->D: 9.47267 ms
[GPU] sample::copy_uvrot_D->D: 0.20832 ms
[GPU] sample::1st_shift: 0.323712 ms
[GPU] sample::FFT: 1.47104 ms
[GPU] sample::2nd_shift: 0.282496 ms
[GPU] sample::interpolate: 1.28694 ms
[GPU] sample::apply_phase_sampled: 0.336512 ms
[GPU] sample_tot: 16.2847 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.376192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517536 ms
[GPU] reduce_chi2: 0.933216 ms
[GPU] chi2_profile::free_all: 6.79504 ms
[GPU] chi2_profile_tot_gputimer: 39.2791 ms
[CPU] chi2_profile_tot: 39.304 ms

[GPU] chi2_profile::malloc_fint: 0.731584 ms
[GPU] chi2_profile::copy_observations: 30.531 ms
[GPU] create_image_d::malloc_image: 0.208256 ms
[GPU] create_image_d::memset: 0.057088 ms
[GPU] create_image_d::malloc_ints: 0.193216 ms
[GPU] create_image_d::copy_ints_H->D: 0.01216 ms
[GPU] create_image_d::sweep: 0.105888 ms
[GPU] create_image_d::central_pixel: 0.011104 ms
[GPU] create_image_d::free_ints: 0.159104 ms
[GPU] create_image: 0.845184 ms
[GPU] sample::copy_uv_H->D: 8.18179 ms
[GPU] sample::copy_uvrot_D->D: 0.20736 ms
[GPU] sample::1st_shift: 0.324352 ms
[GPU] sample::FFT: 1.46963 ms
[GPU] sample::2nd_shift: 0.280512 ms
[GPU] sample::interpolate: 1.28864 ms
[GPU] sample::apply_phase_sampled: 0.335616 ms
[GPU] sample_tot: 14.9516 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51936 ms
[GPU] reduce_chi2: 0.925056 ms
[GPU] chi2_profile::free_all: 4.40138 ms
[GPU] chi2_profile_tot_gputimer: 52.494 ms
[CPU] chi2_profile_tot: 52.5181 ms

[GPU] chi2_profile::malloc_fint: 0.6576 ms
[GPU] chi2_profile::copy_observations: 11.7212 ms
[GPU] create_image_d::malloc_image: 0.203456 ms
[GPU] create_image_d::memset: 0.059456 ms
[GPU] create_image_d::malloc_ints: 0.19264 ms
[GPU] create_image_d::copy_ints_H->D: 0.012128 ms
[GPU] create_image_d::sweep: 0.106048 ms
[GPU] create_image_d::central_pixel: 0.010976 ms
[GPU] create_image_d::free_ints: 0.157184 ms
[GPU] create_image: 0.840832 ms
[GPU] sample::copy_uv_H->D: 8.18304 ms
[GPU] sample::copy_uvrot_D->D: 0.204416 ms
[GPU] sample::1st_shift: 0.323072 ms
[GPU] sample::FFT: 1.46624 ms
[GPU] sample::2nd_shift: 0.278048 ms
[GPU] sample::interpolate: 1.28589 ms
[GPU] sample::apply_phase_sampled: 0.335072 ms
[GPU] sample_tot: 14.9433 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373696 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.513888 ms
[GPU] reduce_chi2: 0.921376 ms
[GPU] chi2_profile::free_all: 4.4041 ms
[GPU] chi2_profile_tot_gputimer: 33.5992 ms
[CPU] chi2_profile_tot: 33.623 ms

[GPU] chi2_profile::malloc_fint: 0.665952 ms
[GPU] chi2_profile::copy_observations: 11.7336 ms
[GPU] create_image_d::malloc_image: 0.20832 ms
[GPU] create_image_d::memset: 0.05744 ms
[GPU] create_image_d::malloc_ints: 0.192736 ms
[GPU] create_image_d::copy_ints_H->D: 0.012224 ms
[GPU] create_image_d::sweep: 0.104352 ms
[GPU] create_image_d::central_pixel: 0.013056 ms
[GPU] create_image_d::free_ints: 0.157664 ms
[GPU] create_image: 0.844832 ms
[GPU] sample::copy_uv_H->D: 8.17546 ms
[GPU] sample::copy_uvrot_D->D: 0.20784 ms
[GPU] sample::1st_shift: 0.322624 ms
[GPU] sample::FFT: 1.42515 ms
[GPU] sample::2nd_shift: 0.28144 ms
[GPU] sample::interpolate: 1.28845 ms
[GPU] sample::apply_phase_sampled: 0.335456 ms
[GPU] sample_tot: 14.902 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517344 ms
[GPU] reduce_chi2: 0.924672 ms
[GPU] chi2_profile::free_all: 4.40477 ms
[GPU] chi2_profile_tot_gputimer: 33.5831 ms
[CPU] chi2_profile_tot: 33.6111 ms

[GPU] chi2_profile::malloc_fint: 0.655936 ms
[GPU] chi2_profile::copy_observations: 12.593 ms
[GPU] create_image_d::malloc_image: 0.2096 ms
[GPU] create_image_d::memset: 0.058112 ms
[GPU] create_image_d::malloc_ints: 0.198208 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 0.106016 ms
[GPU] create_image_d::central_pixel: 0.0136 ms
[GPU] create_image_d::free_ints: 0.158656 ms
[GPU] create_image: 0.8496 ms
[GPU] sample::copy_uv_H->D: 9.72787 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 0.32416 ms
[GPU] sample::FFT: 3.01741 ms
[GPU] sample::2nd_shift: 0.28128 ms
[GPU] sample::interpolate: 1.28742 ms
[GPU] sample::apply_phase_sampled: 0.336608 ms
[GPU] sample_tot: 35.4571 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.377408 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.503648 ms
[GPU] reduce_chi2: 0.915264 ms
[GPU] chi2_profile::free_all: 4.43818 ms
[GPU] chi2_profile_tot_gputimer: 55.0188 ms
[CPU] chi2_profile_tot: 55.042 ms

[GPU] chi2_profile::malloc_fint: 0.647968 ms
[GPU] chi2_profile::copy_observations: 13.6845 ms
[GPU] create_image_d::malloc_image: 0.209024 ms
[GPU] create_image_d::memset: 0.058656 ms
[GPU] create_image_d::malloc_ints: 0.197344 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.106656 ms
[GPU] create_image_d::central_pixel: 0.012768 ms
[GPU] create_image_d::free_ints: 0.16032 ms
[GPU] create_image: 0.862976 ms
[GPU] sample::copy_uv_H->D: 9.72032 ms
[GPU] sample::copy_uvrot_D->D: 0.207168 ms
[GPU] sample::1st_shift: 0.324224 ms
[GPU] sample::FFT: 1.45875 ms
[GPU] sample::2nd_shift: 0.278624 ms
[GPU] sample::interpolate: 1.28784 ms
[GPU] sample::apply_phase_sampled: 0.335136 ms
[GPU] sample_tot: 16.4985 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.584032 ms
[GPU] reduce_chi2: 0.994016 ms
[GPU] chi2_profile::free_all: 4.41318 ms
[GPU] chi2_profile_tot_gputimer: 37.2205 ms
[CPU] chi2_profile_tot: 37.245 ms

[GPU] chi2_profile::malloc_fint: 0.6384 ms
[GPU] chi2_profile::copy_observations: 13.8765 ms
[GPU] create_image_d::malloc_image: 0.208064 ms
[GPU] create_image_d::memset: 0.058432 ms
[GPU] create_image_d::malloc_ints: 0.196576 ms
[GPU] create_image_d::copy_ints_H->D: 0.012128 ms
[GPU] create_image_d::sweep: 0.105472 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.165216 ms
[GPU] create_image: 0.851008 ms
[GPU] sample::copy_uv_H->D: 9.47133 ms
[GPU] sample::copy_uvrot_D->D: 0.205472 ms
[GPU] sample::1st_shift: 0.32352 ms
[GPU] sample::FFT: 1.45667 ms
[GPU] sample::2nd_shift: 0.277536 ms
[GPU] sample::interpolate: 1.28778 ms
[GPU] sample::apply_phase_sampled: 0.335904 ms
[GPU] sample_tot: 16.2368 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.372896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5136 ms
[GPU] reduce_chi2: 0.920128 ms
[GPU] chi2_profile::free_all: 4.41962 ms
[GPU] chi2_profile_tot_gputimer: 37.0535 ms
[CPU] chi2_profile_tot: 37.0781 ms
1024	1.000000e+06	float64	None	128	7.977204e-01	4.198529e-02	8.448698e-03	3.371159e-02
# |--> timings: [0.05536574497818947, 0.03994382405653596, 0.037465936969965696, 0.057593500008806586, 0.03686894383281469, 0.03697057696990669, 0.037253177957609296, 0.05733801005408168, 0.037318987073376775, 0.03703038999810815, 0.056504026055336, 0.03703686804510653, 0.03720019408501685, 0.039412698009982705, 0.05263180285692215, 0.03372552082873881, 0.033711585914716125, 0.055146783124655485, 0.037376767955720425, 0.03719083801843226]

[GPU] chi2_profile::malloc_fint: 0.243328 ms
[GPU] chi2_profile::copy_observations: 13.9286 ms
[GPU] create_image_d::malloc_image: 0.208288 ms
[GPU] create_image_d::memset: 0.06016 ms
[GPU] create_image_d::malloc_ints: 0.195808 ms
[GPU] create_image_d::copy_ints_H->D: 0.012992 ms
[GPU] create_image_d::sweep: 0.10352 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.165312 ms
[GPU] create_image: 0.85872 ms
[GPU] sample::copy_uv_H->D: 9.59248 ms
[GPU] sample::copy_uvrot_D->D: 0.205216 ms
[GPU] sample::1st_shift: 0.351776 ms
[GPU] sample::FFT: 1.47162 ms
[GPU] sample::2nd_shift: 0.309792 ms
[GPU] sample::interpolate: 1.24179 ms
[GPU] sample::apply_phase_sampled: 0.303744 ms
[GPU] sample_tot: 16.3661 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.559744 ms
[GPU] reduce_chi2: 0.933568 ms
[GPU] chi2_profile::free_all: 8.06589 ms
[GPU] chi2_profile_tot_gputimer: 40.512 ms
[CPU] chi2_profile_tot: 40.5369 ms

[GPU] chi2_profile::malloc_fint: 0.757376 ms
[GPU] chi2_profile::copy_observations: 31.9938 ms
[GPU] create_image_d::malloc_image: 0.206656 ms
[GPU] create_image_d::memset: 0.05792 ms
[GPU] create_image_d::malloc_ints: 0.19504 ms
[GPU] create_image_d::copy_ints_H->D: 0.012352 ms
[GPU] create_image_d::sweep: 0.104224 ms
[GPU] create_image_d::central_pixel: 0.014016 ms
[GPU] create_image_d::free_ints: 0.157504 ms
[GPU] create_image: 0.85536 ms
[GPU] sample::copy_uv_H->D: 9.5681 ms
[GPU] sample::copy_uvrot_D->D: 0.204 ms
[GPU] sample::1st_shift: 0.353696 ms
[GPU] sample::FFT: 1.48336 ms
[GPU] sample::2nd_shift: 0.312064 ms
[GPU] sample::interpolate: 1.2416 ms
[GPU] sample::apply_phase_sampled: 0.303488 ms
[GPU] sample_tot: 16.3446 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550656 ms
[GPU] reduce_chi2: 0.925056 ms
[GPU] chi2_profile::free_all: 4.42333 ms
[GPU] chi2_profile_tot_gputimer: 55.4129 ms
[CPU] chi2_profile_tot: 55.4371 ms

[GPU] chi2_profile::malloc_fint: 0.65168 ms
[GPU] chi2_profile::copy_observations: 13.5673 ms
[GPU] create_image_d::malloc_image: 0.205216 ms
[GPU] create_image_d::memset: 0.061472 ms
[GPU] create_image_d::malloc_ints: 0.194272 ms
[GPU] create_image_d::copy_ints_H->D: 0.01792 ms
[GPU] create_image_d::sweep: 0.103296 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.159168 ms
[GPU] create_image: 0.85168 ms
[GPU] sample::copy_uv_H->D: 9.62461 ms
[GPU] sample::copy_uvrot_D->D: 0.206016 ms
[GPU] sample::1st_shift: 0.353248 ms
[GPU] sample::FFT: 1.45437 ms
[GPU] sample::2nd_shift: 0.30864 ms
[GPU] sample::interpolate: 1.2408 ms
[GPU] sample::apply_phase_sampled: 0.306304 ms
[GPU] sample_tot: 16.3766 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.554176 ms
[GPU] reduce_chi2: 0.926496 ms
[GPU] chi2_profile::free_all: 4.41162 ms
[GPU] chi2_profile_tot_gputimer: 36.8974 ms
[CPU] chi2_profile_tot: 36.922 ms

[GPU] chi2_profile::malloc_fint: 0.640608 ms
[GPU] chi2_profile::copy_observations: 13.5913 ms
[GPU] create_image_d::malloc_image: 0.20576 ms
[GPU] create_image_d::memset: 0.059552 ms
[GPU] create_image_d::malloc_ints: 0.196736 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.103776 ms
[GPU] create_image_d::central_pixel: 0.013056 ms
[GPU] create_image_d::free_ints: 0.158784 ms
[GPU] create_image: 0.850496 ms
[GPU] sample::copy_uv_H->D: 9.63488 ms
[GPU] sample::copy_uvrot_D->D: 0.203872 ms
[GPU] sample::1st_shift: 0.352768 ms
[GPU] sample::FFT: 1.48992 ms
[GPU] sample::2nd_shift: 0.308992 ms
[GPU] sample::interpolate: 1.24051 ms
[GPU] sample::apply_phase_sampled: 0.305344 ms
[GPU] sample_tot: 16.4087 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34144 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547808 ms
[GPU] reduce_chi2: 0.92384 ms
[GPU] chi2_profile::free_all: 4.41731 ms
[GPU] chi2_profile_tot_gputimer: 36.946 ms
[CPU] chi2_profile_tot: 36.9699 ms

[GPU] chi2_profile::malloc_fint: 0.65424 ms
[GPU] chi2_profile::copy_observations: 13.7055 ms
[GPU] create_image_d::malloc_image: 0.29888 ms
[GPU] create_image_d::memset: 0.05968 ms
[GPU] create_image_d::malloc_ints: 0.300672 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.10368 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.251392 ms
[GPU] create_image: 1.14355 ms
[GPU] sample::copy_uv_H->D: 23.9456 ms
[GPU] sample::copy_uvrot_D->D: 0.2088 ms
[GPU] sample::1st_shift: 0.35392 ms
[GPU] sample::FFT: 1.4584 ms
[GPU] sample::2nd_shift: 0.310592 ms
[GPU] sample::interpolate: 1.24304 ms
[GPU] sample::apply_phase_sampled: 0.3032 ms
[GPU] sample_tot: 30.7212 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.552 ms
[GPU] reduce_chi2: 0.927136 ms
[GPU] chi2_profile::free_all: 4.45718 ms
[GPU] chi2_profile_tot_gputimer: 51.7214 ms
[CPU] chi2_profile_tot: 51.7449 ms

[GPU] chi2_profile::malloc_fint: 0.656288 ms
[GPU] chi2_profile::copy_observations: 14.016 ms
[GPU] create_image_d::malloc_image: 0.210112 ms
[GPU] create_image_d::memset: 0.057696 ms
[GPU] create_image_d::malloc_ints: 0.19872 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.102368 ms
[GPU] create_image_d::central_pixel: 0.011584 ms
[GPU] create_image_d::free_ints: 0.15552 ms
[GPU] create_image: 0.842304 ms
[GPU] sample::copy_uv_H->D: 9.61536 ms
[GPU] sample::copy_uvrot_D->D: 0.209376 ms
[GPU] sample::1st_shift: 0.35744 ms
[GPU] sample::FFT: 1.46 ms
[GPU] sample::2nd_shift: 0.311136 ms
[GPU] sample::interpolate: 1.24221 ms
[GPU] sample::apply_phase_sampled: 0.304288 ms
[GPU] sample_tot: 16.4811 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.557696 ms
[GPU] reduce_chi2: 0.93008 ms
[GPU] chi2_profile::free_all: 4.41853 ms
[GPU] chi2_profile_tot_gputimer: 37.4602 ms
[CPU] chi2_profile_tot: 37.4839 ms

[GPU] chi2_profile::malloc_fint: 0.649248 ms
[GPU] chi2_profile::copy_observations: 13.6699 ms
[GPU] create_image_d::malloc_image: 0.21616 ms
[GPU] create_image_d::memset: 0.058016 ms
[GPU] create_image_d::malloc_ints: 0.196064 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.104224 ms
[GPU] create_image_d::central_pixel: 0.01104 ms
[GPU] create_image_d::free_ints: 0.164672 ms
[GPU] create_image: 0.854656 ms
[GPU] sample::copy_uv_H->D: 9.61069 ms
[GPU] sample::copy_uvrot_D->D: 0.20432 ms
[GPU] sample::1st_shift: 0.353728 ms
[GPU] sample::FFT: 1.45616 ms
[GPU] sample::2nd_shift: 0.31792 ms
[GPU] sample::interpolate: 1.24086 ms
[GPU] sample::apply_phase_sampled: 0.302304 ms
[GPU] sample_tot: 16.3637 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549088 ms
[GPU] reduce_chi2: 0.924864 ms
[GPU] chi2_profile::free_all: 4.41514 ms
[GPU] chi2_profile_tot_gputimer: 37.0001 ms
[CPU] chi2_profile_tot: 37.024 ms

[GPU] chi2_profile::malloc_fint: 0.634528 ms
[GPU] chi2_profile::copy_observations: 13.6999 ms
[GPU] create_image_d::malloc_image: 0.204736 ms
[GPU] create_image_d::memset: 0.05856 ms
[GPU] create_image_d::malloc_ints: 0.198976 ms
[GPU] create_image_d::copy_ints_H->D: 0.013344 ms
[GPU] create_image_d::sweep: 0.102464 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.168448 ms
[GPU] create_image: 0.866944 ms
[GPU] sample::copy_uv_H->D: 9.62173 ms
[GPU] sample::copy_uvrot_D->D: 0.209792 ms
[GPU] sample::1st_shift: 0.354176 ms
[GPU] sample::FFT: 1.75078 ms
[GPU] sample::2nd_shift: 0.310368 ms
[GPU] sample::interpolate: 1.24211 ms
[GPU] sample::apply_phase_sampled: 0.303072 ms
[GPU] sample_tot: 16.6907 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339808 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5424 ms
[GPU] reduce_chi2: 0.931136 ms
[GPU] chi2_profile::free_all: 5.07126 ms
[GPU] chi2_profile_tot_gputimer: 38.004 ms
[CPU] chi2_profile_tot: 38.028 ms

[GPU] chi2_profile::malloc_fint: 0.912928 ms
[GPU] chi2_profile::copy_observations: 28.0762 ms
[GPU] create_image_d::malloc_image: 0.208992 ms
[GPU] create_image_d::memset: 0.058272 ms
[GPU] create_image_d::malloc_ints: 0.195488 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.103456 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.174336 ms
[GPU] create_image: 0.864512 ms
[GPU] sample::copy_uv_H->D: 9.38906 ms
[GPU] sample::copy_uvrot_D->D: 0.204224 ms
[GPU] sample::1st_shift: 0.354016 ms
[GPU] sample::FFT: 1.48221 ms
[GPU] sample::2nd_shift: 0.313248 ms
[GPU] sample::interpolate: 1.24035 ms
[GPU] sample::apply_phase_sampled: 0.306944 ms
[GPU] sample_tot: 16.1626 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546592 ms
[GPU] reduce_chi2: 0.918496 ms
[GPU] chi2_profile::free_all: 4.41488 ms
[GPU] chi2_profile_tot_gputimer: 51.4726 ms
[CPU] chi2_profile_tot: 51.4982 ms

[GPU] chi2_profile::malloc_fint: 0.653312 ms
[GPU] chi2_profile::copy_observations: 13.7343 ms
[GPU] create_image_d::malloc_image: 0.206592 ms
[GPU] create_image_d::memset: 0.058208 ms
[GPU] create_image_d::malloc_ints: 0.194176 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 0.103616 ms
[GPU] create_image_d::central_pixel: 0.01168 ms
[GPU] create_image_d::free_ints: 0.157824 ms
[GPU] create_image: 0.845184 ms
[GPU] sample::copy_uv_H->D: 9.49421 ms
[GPU] sample::copy_uvrot_D->D: 0.204704 ms
[GPU] sample::1st_shift: 0.355392 ms
[GPU] sample::FFT: 1.44938 ms
[GPU] sample::2nd_shift: 0.315584 ms
[GPU] sample::interpolate: 1.24035 ms
[GPU] sample::apply_phase_sampled: 0.303264 ms
[GPU] sample_tot: 16.2459 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.553888 ms
[GPU] reduce_chi2: 0.926368 ms
[GPU] chi2_profile::free_all: 4.41414 ms
[GPU] chi2_profile_tot_gputimer: 36.9318 ms
[CPU] chi2_profile_tot: 36.957 ms

[GPU] chi2_profile::malloc_fint: 0.644992 ms
[GPU] chi2_profile::copy_observations: 13.9752 ms
[GPU] create_image_d::malloc_image: 0.208672 ms
[GPU] create_image_d::memset: 0.059968 ms
[GPU] create_image_d::malloc_ints: 0.20096 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.103616 ms
[GPU] create_image_d::central_pixel: 0.01312 ms
[GPU] create_image_d::free_ints: 0.157536 ms
[GPU] create_image: 0.856416 ms
[GPU] sample::copy_uv_H->D: 9.59171 ms
[GPU] sample::copy_uvrot_D->D: 0.205248 ms
[GPU] sample::1st_shift: 0.351712 ms
[GPU] sample::FFT: 1.47146 ms
[GPU] sample::2nd_shift: 0.309696 ms
[GPU] sample::interpolate: 1.24026 ms
[GPU] sample::apply_phase_sampled: 0.30384 ms
[GPU] sample_tot: 16.3578 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55024 ms
[GPU] reduce_chi2: 0.924544 ms
[GPU] chi2_profile::free_all: 4.42176 ms
[GPU] chi2_profile_tot_gputimer: 37.3048 ms
[CPU] chi2_profile_tot: 37.3302 ms

[GPU] chi2_profile::malloc_fint: 0.641344 ms
[GPU] chi2_profile::copy_observations: 13.8502 ms
[GPU] create_image_d::malloc_image: 0.378944 ms
[GPU] create_image_d::memset: 0.05792 ms
[GPU] create_image_d::malloc_ints: 0.303712 ms
[GPU] create_image_d::copy_ints_H->D: 0.021888 ms
[GPU] create_image_d::sweep: 0.10368 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.242368 ms
[GPU] create_image: 1.22038 ms
[GPU] sample::copy_uv_H->D: 25.0865 ms
[GPU] sample::copy_uvrot_D->D: 0.208192 ms
[GPU] sample::1st_shift: 0.352608 ms
[GPU] sample::FFT: 1.44109 ms
[GPU] sample::2nd_shift: 0.308192 ms
[GPU] sample::interpolate: 1.24109 ms
[GPU] sample::apply_phase_sampled: 0.30528 ms
[GPU] sample_tot: 31.8476 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.33952 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.565376 ms
[GPU] reduce_chi2: 0.93808 ms
[GPU] chi2_profile::free_all: 4.42787 ms
[GPU] chi2_profile_tot_gputimer: 53.0368 ms
[CPU] chi2_profile_tot: 53.062 ms

[GPU] chi2_profile::malloc_fint: 0.650784 ms
[GPU] chi2_profile::copy_observations: 13.6092 ms
[GPU] create_image_d::malloc_image: 0.2128 ms
[GPU] create_image_d::memset: 0.058112 ms
[GPU] create_image_d::malloc_ints: 0.198592 ms
[GPU] create_image_d::copy_ints_H->D: 0.013376 ms
[GPU] create_image_d::sweep: 0.102432 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.158272 ms
[GPU] create_image: 0.848384 ms
[GPU] sample::copy_uv_H->D: 9.61888 ms
[GPU] sample::copy_uvrot_D->D: 0.207712 ms
[GPU] sample::1st_shift: 0.350976 ms
[GPU] sample::FFT: 1.45798 ms
[GPU] sample::2nd_shift: 0.310944 ms
[GPU] sample::interpolate: 1.24198 ms
[GPU] sample::apply_phase_sampled: 0.303072 ms
[GPU] sample_tot: 16.3676 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.556352 ms
[GPU] reduce_chi2: 0.931264 ms
[GPU] chi2_profile::free_all: 4.41869 ms
[GPU] chi2_profile_tot_gputimer: 36.9508 ms
[CPU] chi2_profile_tot: 36.9749 ms

[GPU] chi2_profile::malloc_fint: 0.655552 ms
[GPU] chi2_profile::copy_observations: 13.8398 ms
[GPU] create_image_d::malloc_image: 0.204032 ms
[GPU] create_image_d::memset: 0.05872 ms
[GPU] create_image_d::malloc_ints: 0.195104 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.103424 ms
[GPU] create_image_d::central_pixel: 0.018464 ms
[GPU] create_image_d::free_ints: 0.158944 ms
[GPU] create_image: 0.850912 ms
[GPU] sample::copy_uv_H->D: 9.47075 ms
[GPU] sample::copy_uvrot_D->D: 0.203136 ms
[GPU] sample::1st_shift: 0.352608 ms
[GPU] sample::FFT: 1.45142 ms
[GPU] sample::2nd_shift: 0.310688 ms
[GPU] sample::interpolate: 1.24173 ms
[GPU] sample::apply_phase_sampled: 0.305184 ms
[GPU] sample_tot: 16.2174 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.555552 ms
[GPU] reduce_chi2: 0.928672 ms
[GPU] chi2_profile::free_all: 4.42957 ms
[GPU] chi2_profile_tot_gputimer: 37.036 ms
[CPU] chi2_profile_tot: 37.061 ms

[GPU] chi2_profile::malloc_fint: 0.649088 ms
[GPU] chi2_profile::copy_observations: 13.6795 ms
[GPU] create_image_d::malloc_image: 0.211712 ms
[GPU] create_image_d::memset: 0.058432 ms
[GPU] create_image_d::malloc_ints: 0.199744 ms
[GPU] create_image_d::copy_ints_H->D: 0.012608 ms
[GPU] create_image_d::sweep: 0.102304 ms
[GPU] create_image_d::central_pixel: 0.012832 ms
[GPU] create_image_d::free_ints: 0.158272 ms
[GPU] create_image: 0.851904 ms
[GPU] sample::copy_uv_H->D: 9.46189 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 0.349152 ms
[GPU] sample::FFT: 1.61216 ms
[GPU] sample::2nd_shift: 0.311008 ms
[GPU] sample::interpolate: 1.24141 ms
[GPU] sample::apply_phase_sampled: 0.304672 ms
[GPU] sample_tot: 16.366 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.539712 ms
[GPU] reduce_chi2: 0.917312 ms
[GPU] chi2_profile::free_all: 5.29622 ms
[GPU] chi2_profile_tot_gputimer: 37.8672 ms
[CPU] chi2_profile_tot: 37.8921 ms

[GPU] chi2_profile::malloc_fint: 0.67712 ms
[GPU] chi2_profile::copy_observations: 28.3881 ms
[GPU] create_image_d::malloc_image: 0.210048 ms
[GPU] create_image_d::memset: 0.059488 ms
[GPU] create_image_d::malloc_ints: 0.19568 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.102016 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.16176 ms
[GPU] create_image: 0.851456 ms
[GPU] sample::copy_uv_H->D: 9.45094 ms
[GPU] sample::copy_uvrot_D->D: 0.203936 ms
[GPU] sample::1st_shift: 0.352864 ms
[GPU] sample::FFT: 1.47885 ms
[GPU] sample::2nd_shift: 0.307776 ms
[GPU] sample::interpolate: 1.24205 ms
[GPU] sample::apply_phase_sampled: 0.30608 ms
[GPU] sample_tot: 16.2188 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340288 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.553248 ms
[GPU] reduce_chi2: 0.927776 ms
[GPU] chi2_profile::free_all: 4.41978 ms
[GPU] chi2_profile_tot_gputimer: 51.5924 ms
[CPU] chi2_profile_tot: 51.6169 ms

[GPU] chi2_profile::malloc_fint: 0.651616 ms
[GPU] chi2_profile::copy_observations: 13.7416 ms
[GPU] create_image_d::malloc_image: 0.205472 ms
[GPU] create_image_d::memset: 0.058016 ms
[GPU] create_image_d::malloc_ints: 0.199872 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.102592 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.162432 ms
[GPU] create_image: 0.84592 ms
[GPU] sample::copy_uv_H->D: 9.61446 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 0.351424 ms
[GPU] sample::FFT: 1.46182 ms
[GPU] sample::2nd_shift: 0.311808 ms
[GPU] sample::interpolate: 1.2407 ms
[GPU] sample::apply_phase_sampled: 0.305792 ms
[GPU] sample_tot: 16.3729 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339168 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5528 ms
[GPU] reduce_chi2: 0.925824 ms
[GPU] chi2_profile::free_all: 4.4191 ms
[GPU] chi2_profile_tot_gputimer: 37.0668 ms
[CPU] chi2_profile_tot: 37.091 ms

[GPU] chi2_profile::malloc_fint: 0.647552 ms
[GPU] chi2_profile::copy_observations: 13.8198 ms
[GPU] create_image_d::malloc_image: 0.213632 ms
[GPU] create_image_d::memset: 0.059296 ms
[GPU] create_image_d::malloc_ints: 0.19696 ms
[GPU] create_image_d::copy_ints_H->D: 0.012352 ms
[GPU] create_image_d::sweep: 0.103616 ms
[GPU] create_image_d::central_pixel: 0.01136 ms
[GPU] create_image_d::free_ints: 0.158176 ms
[GPU] create_image: 0.854784 ms
[GPU] sample::copy_uv_H->D: 9.62928 ms
[GPU] sample::copy_uvrot_D->D: 0.206144 ms
[GPU] sample::1st_shift: 0.353312 ms
[GPU] sample::FFT: 1.48378 ms
[GPU] sample::2nd_shift: 0.310496 ms
[GPU] sample::interpolate: 1.2439 ms
[GPU] sample::apply_phase_sampled: 0.304352 ms
[GPU] sample_tot: 16.4021 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339392 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.555744 ms
[GPU] reduce_chi2: 0.929504 ms
[GPU] chi2_profile::free_all: 4.41939 ms
[GPU] chi2_profile_tot_gputimer: 37.1864 ms
[CPU] chi2_profile_tot: 37.2112 ms

[GPU] chi2_profile::malloc_fint: 0.652704 ms
[GPU] chi2_profile::copy_observations: 13.7134 ms
[GPU] create_image_d::malloc_image: 0.360608 ms
[GPU] create_image_d::memset: 0.0584 ms
[GPU] create_image_d::malloc_ints: 0.324512 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.103328 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.303136 ms
[GPU] create_image: 1.27661 ms
[GPU] sample::copy_uv_H->D: 30.084 ms
[GPU] sample::copy_uvrot_D->D: 0.207232 ms
[GPU] sample::1st_shift: 0.349728 ms
[GPU] sample::FFT: 1.47968 ms
[GPU] sample::2nd_shift: 0.312608 ms
[GPU] sample::interpolate: 1.24048 ms
[GPU] sample::apply_phase_sampled: 0.30224 ms
[GPU] sample_tot: 36.8724 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341248 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549952 ms
[GPU] reduce_chi2: 0.9232 ms
[GPU] chi2_profile::free_all: 4.45059 ms
[GPU] chi2_profile_tot_gputimer: 58.0024 ms
[CPU] chi2_profile_tot: 58.027 ms

[GPU] chi2_profile::malloc_fint: 0.63392 ms
[GPU] chi2_profile::copy_observations: 13.6889 ms
[GPU] create_image_d::malloc_image: 0.210688 ms
[GPU] create_image_d::memset: 0.060256 ms
[GPU] create_image_d::malloc_ints: 0.19584 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.104576 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.157184 ms
[GPU] create_image: 0.853376 ms
[GPU] sample::copy_uv_H->D: 9.4448 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 0.356416 ms
[GPU] sample::FFT: 1.44627 ms
[GPU] sample::2nd_shift: 0.31088 ms
[GPU] sample::interpolate: 1.23712 ms
[GPU] sample::apply_phase_sampled: 0.304288 ms
[GPU] sample_tot: 16.1825 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341056 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546432 ms
[GPU] reduce_chi2: 0.921216 ms
[GPU] chi2_profile::free_all: 4.42726 ms
[GPU] chi2_profile_tot_gputimer: 36.8249 ms
[CPU] chi2_profile_tot: 36.85 ms
1024	1.000000e+06	float64	None	256	8.073751e-01	4.249342e-02	7.724225e-03	3.696749e-02
# |--> timings: [0.04061895399354398, 0.055543411988765, 0.03704426693730056, 0.037092433078214526, 0.051853833021596074, 0.0375933269970119, 0.037155370926484466, 0.038139263866469264, 0.0516028159763664, 0.0370654109865427, 0.037455786019563675, 0.053174545988440514, 0.03708369913510978, 0.03717015590518713, 0.03801478096283972, 0.05173418205231428, 0.03720325115136802, 0.03732863301411271, 0.05815240694209933, 0.03696749382652342]

[GPU] chi2_profile::malloc_fint: 0.230848 ms
[GPU] chi2_profile::copy_observations: 13.7726 ms
[GPU] create_image_d::malloc_image: 0.20928 ms
[GPU] create_image_d::memset: 0.05904 ms
[GPU] create_image_d::malloc_ints: 0.201536 ms
[GPU] create_image_d::copy_ints_H->D: 0.013536 ms
[GPU] create_image_d::sweep: 0.121536 ms
[GPU] create_image_d::central_pixel: 0.011712 ms
[GPU] create_image_d::free_ints: 0.160064 ms
[GPU] create_image: 0.878336 ms
[GPU] sample::copy_uv_H->D: 9.46858 ms
[GPU] sample::copy_uvrot_D->D: 0.203328 ms
[GPU] sample::1st_shift: 0.398784 ms
[GPU] sample::FFT: 1.45917 ms
[GPU] sample::2nd_shift: 0.345472 ms
[GPU] sample::interpolate: 1.28118 ms
[GPU] sample::apply_phase_sampled: 0.328576 ms
[GPU] sample_tot: 16.3624 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366304 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5208 ms
[GPU] reduce_chi2: 0.920672 ms
[GPU] chi2_profile::free_all: 4.41888 ms
[GPU] chi2_profile_tot_gputimer: 36.6945 ms
[CPU] chi2_profile_tot: 36.721 ms

[GPU] chi2_profile::malloc_fint: 0.65744 ms
[GPU] chi2_profile::copy_observations: 13.7574 ms
[GPU] create_image_d::malloc_image: 0.206336 ms
[GPU] create_image_d::memset: 0.060032 ms
[GPU] create_image_d::malloc_ints: 0.195584 ms
[GPU] create_image_d::copy_ints_H->D: 0.012352 ms
[GPU] create_image_d::sweep: 0.120928 ms
[GPU] create_image_d::central_pixel: 0.011296 ms
[GPU] create_image_d::free_ints: 0.157344 ms
[GPU] create_image: 0.86368 ms
[GPU] sample::copy_uv_H->D: 9.52694 ms
[GPU] sample::copy_uvrot_D->D: 0.207296 ms
[GPU] sample::1st_shift: 0.395264 ms
[GPU] sample::FFT: 1.8112 ms
[GPU] sample::2nd_shift: 0.349568 ms
[GPU] sample::interpolate: 1.28214 ms
[GPU] sample::apply_phase_sampled: 0.328704 ms
[GPU] sample_tot: 16.8625 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366848 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52624 ms
[GPU] reduce_chi2: 0.929248 ms
[GPU] chi2_profile::free_all: 5.4223 ms
[GPU] chi2_profile_tot_gputimer: 38.6065 ms
[CPU] chi2_profile_tot: 38.63 ms

[GPU] chi2_profile::malloc_fint: 8.53779 ms
[GPU] chi2_profile::copy_observations: 24.3064 ms
[GPU] create_image_d::malloc_image: 0.224704 ms
[GPU] create_image_d::memset: 0.059488 ms
[GPU] create_image_d::malloc_ints: 0.207008 ms
[GPU] create_image_d::copy_ints_H->D: 0.01328 ms
[GPU] create_image_d::sweep: 0.122208 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.161504 ms
[GPU] create_image: 0.89616 ms
[GPU] sample::copy_uv_H->D: 9.44784 ms
[GPU] sample::copy_uvrot_D->D: 0.205376 ms
[GPU] sample::1st_shift: 0.388288 ms
[GPU] sample::FFT: 1.4617 ms
[GPU] sample::2nd_shift: 0.347872 ms
[GPU] sample::interpolate: 1.28026 ms
[GPU] sample::apply_phase_sampled: 0.3304 ms
[GPU] sample_tot: 16.337 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367104 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.519232 ms
[GPU] reduce_chi2: 0.920096 ms
[GPU] chi2_profile::free_all: 4.41699 ms
[GPU] chi2_profile_tot_gputimer: 55.5287 ms
[CPU] chi2_profile_tot: 55.553 ms

[GPU] chi2_profile::malloc_fint: 0.634432 ms
[GPU] chi2_profile::copy_observations: 13.8404 ms
[GPU] create_image_d::malloc_image: 0.206784 ms
[GPU] create_image_d::memset: 0.05824 ms
[GPU] create_image_d::malloc_ints: 0.194016 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.120832 ms
[GPU] create_image_d::central_pixel: 0.01152 ms
[GPU] create_image_d::free_ints: 0.163296 ms
[GPU] create_image: 0.867648 ms
[GPU] sample::copy_uv_H->D: 9.60634 ms
[GPU] sample::copy_uvrot_D->D: 0.202528 ms
[GPU] sample::1st_shift: 0.390592 ms
[GPU] sample::FFT: 1.44301 ms
[GPU] sample::2nd_shift: 0.34992 ms
[GPU] sample::interpolate: 1.28243 ms
[GPU] sample::apply_phase_sampled: 0.326528 ms
[GPU] sample_tot: 16.4821 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366528 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5184 ms
[GPU] reduce_chi2: 0.919424 ms
[GPU] chi2_profile::free_all: 4.42218 ms
[GPU] chi2_profile_tot_gputimer: 37.2872 ms
[CPU] chi2_profile_tot: 37.3118 ms

[GPU] chi2_profile::malloc_fint: 0.649568 ms
[GPU] chi2_profile::copy_observations: 14.0884 ms
[GPU] create_image_d::malloc_image: 0.207808 ms
[GPU] create_image_d::memset: 0.058144 ms
[GPU] create_image_d::malloc_ints: 0.20256 ms
[GPU] create_image_d::copy_ints_H->D: 0.013632 ms
[GPU] create_image_d::sweep: 0.120928 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.15856 ms
[GPU] create_image: 0.867136 ms
[GPU] sample::copy_uv_H->D: 9.5169 ms
[GPU] sample::copy_uvrot_D->D: 0.206816 ms
[GPU] sample::1st_shift: 0.38992 ms
[GPU] sample::FFT: 1.45274 ms
[GPU] sample::2nd_shift: 0.349984 ms
[GPU] sample::interpolate: 1.28134 ms
[GPU] sample::apply_phase_sampled: 0.328832 ms
[GPU] sample_tot: 16.4107 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.523104 ms
[GPU] reduce_chi2: 0.924288 ms
[GPU] chi2_profile::free_all: 4.58589 ms
[GPU] chi2_profile_tot_gputimer: 37.6407 ms
[CPU] chi2_profile_tot: 37.6649 ms

[GPU] chi2_profile::malloc_fint: 0.64512 ms
[GPU] chi2_profile::copy_observations: 13.6036 ms
[GPU] create_image_d::malloc_image: 0.47472 ms
[GPU] create_image_d::memset: 0.057824 ms
[GPU] create_image_d::malloc_ints: 0.596704 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.120896 ms
[GPU] create_image_d::central_pixel: 0.011328 ms
[GPU] create_image_d::free_ints: 19.4806 ms
[GPU] create_image: 20.8557 ms
[GPU] sample::copy_uv_H->D: 9.21811 ms
[GPU] sample::copy_uvrot_D->D: 0.205888 ms
[GPU] sample::1st_shift: 0.39488 ms
[GPU] sample::FFT: 1.46826 ms
[GPU] sample::2nd_shift: 0.348704 ms
[GPU] sample::interpolate: 1.28448 ms
[GPU] sample::apply_phase_sampled: 0.329184 ms
[GPU] sample_tot: 16.1304 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.526688 ms
[GPU] reduce_chi2: 0.925408 ms
[GPU] chi2_profile::free_all: 4.4232 ms
[GPU] chi2_profile_tot_gputimer: 56.6982 ms
[CPU] chi2_profile_tot: 56.7219 ms

[GPU] chi2_profile::malloc_fint: 0.652704 ms
[GPU] chi2_profile::copy_observations: 14.0111 ms
[GPU] create_image_d::malloc_image: 0.211296 ms
[GPU] create_image_d::memset: 0.057696 ms
[GPU] create_image_d::malloc_ints: 0.200096 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 0.12 ms
[GPU] create_image_d::central_pixel: 0.011424 ms
[GPU] create_image_d::free_ints: 0.15728 ms
[GPU] create_image: 0.868576 ms
[GPU] sample::copy_uv_H->D: 9.61776 ms
[GPU] sample::copy_uvrot_D->D: 0.204096 ms
[GPU] sample::1st_shift: 0.394624 ms
[GPU] sample::FFT: 1.48374 ms
[GPU] sample::2nd_shift: 0.356 ms
[GPU] sample::interpolate: 1.28118 ms
[GPU] sample::apply_phase_sampled: 0.33024 ms
[GPU] sample_tot: 16.5481 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52672 ms
[GPU] reduce_chi2: 0.92608 ms
[GPU] chi2_profile::free_all: 4.41581 ms
[GPU] chi2_profile_tot_gputimer: 37.5393 ms
[CPU] chi2_profile_tot: 37.564 ms

[GPU] chi2_profile::malloc_fint: 0.644064 ms
[GPU] chi2_profile::copy_observations: 14.0488 ms
[GPU] create_image_d::malloc_image: 0.206528 ms
[GPU] create_image_d::memset: 0.060192 ms
[GPU] create_image_d::malloc_ints: 0.195168 ms
[GPU] create_image_d::copy_ints_H->D: 0.012576 ms
[GPU] create_image_d::sweep: 0.123232 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.158144 ms
[GPU] create_image: 0.868704 ms
[GPU] sample::copy_uv_H->D: 9.62416 ms
[GPU] sample::copy_uvrot_D->D: 0.20464 ms
[GPU] sample::1st_shift: 0.391936 ms
[GPU] sample::FFT: 1.45299 ms
[GPU] sample::2nd_shift: 0.34928 ms
[GPU] sample::interpolate: 1.2833 ms
[GPU] sample::apply_phase_sampled: 0.327552 ms
[GPU] sample_tot: 16.5137 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.515456 ms
[GPU] reduce_chi2: 0.917728 ms
[GPU] chi2_profile::free_all: 4.4129 ms
[GPU] chi2_profile_tot_gputimer: 37.5161 ms
[CPU] chi2_profile_tot: 37.5412 ms

[GPU] chi2_profile::malloc_fint: 0.653408 ms
[GPU] chi2_profile::copy_observations: 13.5764 ms
[GPU] create_image_d::malloc_image: 0.214656 ms
[GPU] create_image_d::memset: 0.058208 ms
[GPU] create_image_d::malloc_ints: 0.205664 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 0.120352 ms
[GPU] create_image_d::central_pixel: 0.011328 ms
[GPU] create_image_d::free_ints: 0.154688 ms
[GPU] create_image: 0.870752 ms
[GPU] sample::copy_uv_H->D: 9.83011 ms
[GPU] sample::copy_uvrot_D->D: 0.205376 ms
[GPU] sample::1st_shift: 0.389216 ms
[GPU] sample::FFT: 22.3374 ms
[GPU] sample::2nd_shift: 0.349536 ms
[GPU] sample::interpolate: 1.28083 ms
[GPU] sample::apply_phase_sampled: 0.32928 ms
[GPU] sample_tot: 37.6175 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.526944 ms
[GPU] reduce_chi2: 0.927328 ms
[GPU] chi2_profile::free_all: 4.42154 ms
[GPU] chi2_profile_tot_gputimer: 58.1891 ms
[CPU] chi2_profile_tot: 58.2139 ms

[GPU] chi2_profile::malloc_fint: 0.648544 ms
[GPU] chi2_profile::copy_observations: 13.6509 ms
[GPU] create_image_d::malloc_image: 0.206752 ms
[GPU] create_image_d::memset: 0.05824 ms
[GPU] create_image_d::malloc_ints: 0.197728 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.11952 ms
[GPU] create_image_d::central_pixel: 0.011584 ms
[GPU] create_image_d::free_ints: 0.152064 ms
[GPU] create_image: 0.851744 ms
[GPU] sample::copy_uv_H->D: 9.64941 ms
[GPU] sample::copy_uvrot_D->D: 0.20784 ms
[GPU] sample::1st_shift: 0.393344 ms
[GPU] sample::FFT: 1.46307 ms
[GPU] sample::2nd_shift: 0.34768 ms
[GPU] sample::interpolate: 1.28326 ms
[GPU] sample::apply_phase_sampled: 0.329536 ms
[GPU] sample_tot: 16.5547 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52624 ms
[GPU] reduce_chi2: 0.92608 ms
[GPU] chi2_profile::free_all: 4.41754 ms
[GPU] chi2_profile_tot_gputimer: 37.1614 ms
[CPU] chi2_profile_tot: 37.1861 ms

[GPU] chi2_profile::malloc_fint: 0.652576 ms
[GPU] chi2_profile::copy_observations: 13.8229 ms
[GPU] create_image_d::malloc_image: 0.208 ms
[GPU] create_image_d::memset: 0.058816 ms
[GPU] create_image_d::malloc_ints: 0.194752 ms
[GPU] create_image_d::copy_ints_H->D: 0.012992 ms
[GPU] create_image_d::sweep: 0.121792 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.157824 ms
[GPU] create_image: 0.868704 ms
[GPU] sample::copy_uv_H->D: 9.34064 ms
[GPU] sample::copy_uvrot_D->D: 0.202816 ms
[GPU] sample::1st_shift: 0.393536 ms
[GPU] sample::FFT: 1.48531 ms
[GPU] sample::2nd_shift: 0.351104 ms
[GPU] sample::interpolate: 1.2817 ms
[GPU] sample::apply_phase_sampled: 0.329024 ms
[GPU] sample_tot: 16.2728 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.365376 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.590912 ms
[GPU] reduce_chi2: 0.991616 ms
[GPU] chi2_profile::free_all: 4.42032 ms
[GPU] chi2_profile_tot_gputimer: 37.1411 ms
[CPU] chi2_profile_tot: 37.1652 ms

[GPU] chi2_profile::malloc_fint: 0.638784 ms
[GPU] chi2_profile::copy_observations: 13.7493 ms
[GPU] create_image_d::malloc_image: 0.206432 ms
[GPU] create_image_d::memset: 0.057728 ms
[GPU] create_image_d::malloc_ints: 0.19536 ms
[GPU] create_image_d::copy_ints_H->D: 0.012448 ms
[GPU] create_image_d::sweep: 0.120416 ms
[GPU] create_image_d::central_pixel: 0.01104 ms
[GPU] create_image_d::free_ints: 0.15872 ms
[GPU] create_image: 0.862912 ms
[GPU] sample::copy_uv_H->D: 9.54182 ms
[GPU] sample::copy_uvrot_D->D: 0.204832 ms
[GPU] sample::1st_shift: 0.393024 ms
[GPU] sample::FFT: 1.4664 ms
[GPU] sample::2nd_shift: 0.346112 ms
[GPU] sample::interpolate: 1.27952 ms
[GPU] sample::apply_phase_sampled: 0.331104 ms
[GPU] sample_tot: 16.4647 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52688 ms
[GPU] reduce_chi2: 0.925216 ms
[GPU] chi2_profile::free_all: 5.096 ms
[GPU] chi2_profile_tot_gputimer: 37.8598 ms
[CPU] chi2_profile_tot: 37.884 ms

[GPU] chi2_profile::malloc_fint: 0.672224 ms
[GPU] chi2_profile::copy_observations: 31.1041 ms
[GPU] create_image_d::malloc_image: 0.215296 ms
[GPU] create_image_d::memset: 0.059552 ms
[GPU] create_image_d::malloc_ints: 0.195328 ms
[GPU] create_image_d::copy_ints_H->D: 0.012608 ms
[GPU] create_image_d::sweep: 0.120224 ms
[GPU] create_image_d::central_pixel: 0.011392 ms
[GPU] create_image_d::free_ints: 0.1632 ms
[GPU] create_image: 0.876288 ms
[GPU] sample::copy_uv_H->D: 9.40515 ms
[GPU] sample::copy_uvrot_D->D: 0.205312 ms
[GPU] sample::1st_shift: 0.392352 ms
[GPU] sample::FFT: 1.48774 ms
[GPU] sample::2nd_shift: 0.35072 ms
[GPU] sample::interpolate: 1.28058 ms
[GPU] sample::apply_phase_sampled: 0.32912 ms
[GPU] sample_tot: 16.3283 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520736 ms
[GPU] reduce_chi2: 0.921888 ms
[GPU] chi2_profile::free_all: 4.42083 ms
[GPU] chi2_profile_tot_gputimer: 54.4463 ms
[CPU] chi2_profile_tot: 54.471 ms

[GPU] chi2_profile::malloc_fint: 0.653728 ms
[GPU] chi2_profile::copy_observations: 13.8046 ms
[GPU] create_image_d::malloc_image: 0.205152 ms
[GPU] create_image_d::memset: 0.05936 ms
[GPU] create_image_d::malloc_ints: 0.195872 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.12208 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 0.159264 ms
[GPU] create_image: 0.861344 ms
[GPU] sample::copy_uv_H->D: 9.61357 ms
[GPU] sample::copy_uvrot_D->D: 0.207936 ms
[GPU] sample::1st_shift: 0.39264 ms
[GPU] sample::FFT: 1.45581 ms
[GPU] sample::2nd_shift: 0.351392 ms
[GPU] sample::interpolate: 1.28339 ms
[GPU] sample::apply_phase_sampled: 0.330208 ms
[GPU] sample_tot: 16.5182 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.365728 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.526144 ms
[GPU] reduce_chi2: 0.926688 ms
[GPU] chi2_profile::free_all: 4.41584 ms
[GPU] chi2_profile_tot_gputimer: 37.2953 ms
[CPU] chi2_profile_tot: 37.3192 ms

[GPU] chi2_profile::malloc_fint: 0.652864 ms
[GPU] chi2_profile::copy_observations: 13.6074 ms
[GPU] create_image_d::malloc_image: 0.205344 ms
[GPU] create_image_d::memset: 0.057952 ms
[GPU] create_image_d::malloc_ints: 0.19984 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.121856 ms
[GPU] create_image_d::central_pixel: 0.010816 ms
[GPU] create_image_d::free_ints: 0.166688 ms
[GPU] create_image: 0.876608 ms
[GPU] sample::copy_uv_H->D: 9.47402 ms
[GPU] sample::copy_uvrot_D->D: 0.202752 ms
[GPU] sample::1st_shift: 0.389984 ms
[GPU] sample::FFT: 1.48285 ms
[GPU] sample::2nd_shift: 0.353376 ms
[GPU] sample::interpolate: 1.27933 ms
[GPU] sample::apply_phase_sampled: 0.3304 ms
[GPU] sample_tot: 16.3851 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366592 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.515712 ms
[GPU] reduce_chi2: 0.91616 ms
[GPU] chi2_profile::free_all: 4.41773 ms
[GPU] chi2_profile_tot_gputimer: 36.9744 ms
[CPU] chi2_profile_tot: 36.9978 ms

[GPU] chi2_profile::malloc_fint: 0.643072 ms
[GPU] chi2_profile::copy_observations: 13.669 ms
[GPU] create_image_d::malloc_image: 0.33792 ms
[GPU] create_image_d::memset: 0.05792 ms
[GPU] create_image_d::malloc_ints: 0.339328 ms
[GPU] create_image_d::copy_ints_H->D: 0.0224 ms
[GPU] create_image_d::sweep: 0.119968 ms
[GPU] create_image_d::central_pixel: 0.011296 ms
[GPU] create_image_d::free_ints: 0.568672 ms
[GPU] create_image: 1.55667 ms
[GPU] sample::copy_uv_H->D: 27.1131 ms
[GPU] sample::copy_uvrot_D->D: 0.20832 ms
[GPU] sample::1st_shift: 0.386336 ms
[GPU] sample::FFT: 1.46086 ms
[GPU] sample::2nd_shift: 0.356832 ms
[GPU] sample::interpolate: 1.28163 ms
[GPU] sample::apply_phase_sampled: 0.330112 ms
[GPU] sample_tot: 34.0242 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.365056 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.524032 ms
[GPU] reduce_chi2: 0.923136 ms
[GPU] chi2_profile::free_all: 4.43427 ms
[GPU] chi2_profile_tot_gputimer: 55.3647 ms
[CPU] chi2_profile_tot: 55.3892 ms

[GPU] chi2_profile::malloc_fint: 0.639904 ms
[GPU] chi2_profile::copy_observations: 13.9865 ms
[GPU] create_image_d::malloc_image: 0.216064 ms
[GPU] create_image_d::memset: 0.058176 ms
[GPU] create_image_d::malloc_ints: 0.194848 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.120576 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.159168 ms
[GPU] create_image: 0.876704 ms
[GPU] sample::copy_uv_H->D: 9.64032 ms
[GPU] sample::copy_uvrot_D->D: 0.202944 ms
[GPU] sample::1st_shift: 0.395648 ms
[GPU] sample::FFT: 1.49005 ms
[GPU] sample::2nd_shift: 0.348992 ms
[GPU] sample::interpolate: 1.27978 ms
[GPU] sample::apply_phase_sampled: 0.33088 ms
[GPU] sample_tot: 16.5629 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.529152 ms
[GPU] reduce_chi2: 0.929856 ms
[GPU] chi2_profile::free_all: 4.41581 ms
[GPU] chi2_profile_tot_gputimer: 37.5255 ms
[CPU] chi2_profile_tot: 37.55 ms

[GPU] chi2_profile::malloc_fint: 0.649376 ms
[GPU] chi2_profile::copy_observations: 13.6158 ms
[GPU] create_image_d::malloc_image: 0.2008 ms
[GPU] create_image_d::memset: 0.06 ms
[GPU] create_image_d::malloc_ints: 0.195584 ms
[GPU] create_image_d::copy_ints_H->D: 0.012416 ms
[GPU] create_image_d::sweep: 0.11968 ms
[GPU] create_image_d::central_pixel: 0.011424 ms
[GPU] create_image_d::free_ints: 0.163584 ms
[GPU] create_image: 0.862528 ms
[GPU] sample::copy_uv_H->D: 9.46854 ms
[GPU] sample::copy_uvrot_D->D: 0.204544 ms
[GPU] sample::1st_shift: 0.394272 ms
[GPU] sample::FFT: 1.4601 ms
[GPU] sample::2nd_shift: 0.349248 ms
[GPU] sample::interpolate: 1.27725 ms
[GPU] sample::apply_phase_sampled: 0.329504 ms
[GPU] sample_tot: 16.3667 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.524192 ms
[GPU] reduce_chi2: 0.925152 ms
[GPU] chi2_profile::free_all: 4.41168 ms
[GPU] chi2_profile_tot_gputimer: 36.9453 ms
[CPU] chi2_profile_tot: 36.9711 ms

[GPU] chi2_profile::malloc_fint: 0.654688 ms
[GPU] chi2_profile::copy_observations: 14.0191 ms
[GPU] create_image_d::malloc_image: 0.20704 ms
[GPU] create_image_d::memset: 0.06016 ms
[GPU] create_image_d::malloc_ints: 0.20144 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 0.120352 ms
[GPU] create_image_d::central_pixel: 0.011168 ms
[GPU] create_image_d::free_ints: 0.223776 ms
[GPU] create_image: 0.93392 ms
[GPU] sample::copy_uv_H->D: 9.5737 ms
[GPU] sample::copy_uvrot_D->D: 0.207008 ms
[GPU] sample::1st_shift: 0.388192 ms
[GPU] sample::FFT: 1.50682 ms
[GPU] sample::2nd_shift: 0.350848 ms
[GPU] sample::interpolate: 1.27715 ms
[GPU] sample::apply_phase_sampled: 0.32944 ms
[GPU] sample_tot: 18.5696 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.521376 ms
[GPU] reduce_chi2: 0.920576 ms
[GPU] chi2_profile::free_all: 21.8351 ms
[GPU] chi2_profile_tot_gputimer: 57.047 ms
[CPU] chi2_profile_tot: 57.0719 ms

[GPU] chi2_profile::malloc_fint: 0.629664 ms
[GPU] chi2_profile::copy_observations: 13.5016 ms
[GPU] create_image_d::malloc_image: 0.207264 ms
[GPU] create_image_d::memset: 0.057472 ms
[GPU] create_image_d::malloc_ints: 0.199936 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 0.121312 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.158656 ms
[GPU] create_image: 0.868512 ms
[GPU] sample::copy_uv_H->D: 9.90438 ms
[GPU] sample::copy_uvrot_D->D: 0.206304 ms
[GPU] sample::1st_shift: 0.388288 ms
[GPU] sample::FFT: 1.45994 ms
[GPU] sample::2nd_shift: 0.348768 ms
[GPU] sample::interpolate: 1.28285 ms
[GPU] sample::apply_phase_sampled: 0.329056 ms
[GPU] sample_tot: 16.8027 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512512 ms
[GPU] reduce_chi2: 0.912256 ms
[GPU] chi2_profile::free_all: 4.4175 ms
[GPU] chi2_profile_tot_gputimer: 37.2503 ms
[CPU] chi2_profile_tot: 37.2739 ms
1024	1.000000e+06	float64	None	512	8.266899e-01	4.350999e-02	8.762136e-03	3.680257e-02
# |--> timings: [0.03680256614461541, 0.03873668913729489, 0.05569261987693608, 0.03742769011296332, 0.037775188917294145, 0.056841359939426184, 0.03768375306390226, 0.03765272907912731, 0.058324611047282815, 0.037295195972546935, 0.03729002992622554, 0.03799780108965933, 0.05457868496887386, 0.037428490119054914, 0.037124447990208864, 0.05550395091995597, 0.03766623302362859, 0.037081669084727764, 0.05720015009865165, 0.03738859901204705]

[GPU] chi2_profile::malloc_fint: 0.229056 ms
[GPU] chi2_profile::copy_observations: 13.6607 ms
[GPU] create_image_d::malloc_image: 0.220416 ms
[GPU] create_image_d::memset: 0.060288 ms
[GPU] create_image_d::malloc_ints: 0.194752 ms
[GPU] create_image_d::copy_ints_H->D: 0.01248 ms
[GPU] create_image_d::sweep: 0.130816 ms
[GPU] create_image_d::central_pixel: 0.011392 ms
[GPU] create_image_d::free_ints: 0.16208 ms
[GPU] create_image: 0.8968 ms
[GPU] sample::copy_uv_H->D: 9.62096 ms
[GPU] sample::copy_uvrot_D->D: 0.208224 ms
[GPU] sample::1st_shift: 0.427904 ms
[GPU] sample::FFT: 1.48301 ms
[GPU] sample::2nd_shift: 0.33664 ms
[GPU] sample::interpolate: 1.26912 ms
[GPU] sample::apply_phase_sampled: 0.312448 ms
[GPU] sample_tot: 16.5445 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343744 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545824 ms
[GPU] reduce_chi2: 0.924224 ms
[GPU] chi2_profile::free_all: 4.4153 ms
[GPU] chi2_profile_tot_gputimer: 36.7838 ms
[CPU] chi2_profile_tot: 36.809 ms

[GPU] chi2_profile::malloc_fint: 0.653536 ms
[GPU] chi2_profile::copy_observations: 13.7102 ms
[GPU] create_image_d::malloc_image: 0.208768 ms
[GPU] create_image_d::memset: 0.057824 ms
[GPU] create_image_d::malloc_ints: 0.19824 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.132192 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.161088 ms
[GPU] create_image: 0.890752 ms
[GPU] sample::copy_uv_H->D: 9.71645 ms
[GPU] sample::copy_uvrot_D->D: 0.209152 ms
[GPU] sample::1st_shift: 0.432416 ms
[GPU] sample::FFT: 1.45926 ms
[GPU] sample::2nd_shift: 0.33552 ms
[GPU] sample::interpolate: 1.26774 ms
[GPU] sample::apply_phase_sampled: 0.310816 ms
[GPU] sample_tot: 16.662 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.552704 ms
[GPU] reduce_chi2: 0.929824 ms
[GPU] chi2_profile::free_all: 4.52445 ms
[GPU] chi2_profile_tot_gputimer: 37.4834 ms
[CPU] chi2_profile_tot: 37.508 ms

[GPU] chi2_profile::malloc_fint: 0.65456 ms
[GPU] chi2_profile::copy_observations: 14.2288 ms
[GPU] create_image_d::malloc_image: 16.6198 ms
[GPU] create_image_d::memset: 0.058528 ms
[GPU] create_image_d::malloc_ints: 0.300896 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 0.132288 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 0.163392 ms
[GPU] create_image: 17.3986 ms
[GPU] sample::copy_uv_H->D: 9.14694 ms
[GPU] sample::copy_uvrot_D->D: 0.2056 ms
[GPU] sample::1st_shift: 0.431776 ms
[GPU] sample::FFT: 1.47411 ms
[GPU] sample::2nd_shift: 0.329856 ms
[GPU] sample::interpolate: 1.27302 ms
[GPU] sample::apply_phase_sampled: 0.313888 ms
[GPU] sample_tot: 16.0607 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34304 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546464 ms
[GPU] reduce_chi2: 0.922848 ms
[GPU] chi2_profile::free_all: 4.4161 ms
[GPU] chi2_profile_tot_gputimer: 53.797 ms
[CPU] chi2_profile_tot: 53.822 ms

[GPU] chi2_profile::malloc_fint: 0.633888 ms
[GPU] chi2_profile::copy_observations: 13.7077 ms
[GPU] create_image_d::malloc_image: 0.20464 ms
[GPU] create_image_d::memset: 0.059584 ms
[GPU] create_image_d::malloc_ints: 0.19536 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 0.12992 ms
[GPU] create_image_d::central_pixel: 0.015456 ms
[GPU] create_image_d::free_ints: 0.158976 ms
[GPU] create_image: 0.876288 ms
[GPU] sample::copy_uv_H->D: 9.47952 ms
[GPU] sample::copy_uvrot_D->D: 0.206496 ms
[GPU] sample::1st_shift: 0.436288 ms
[GPU] sample::FFT: 1.45661 ms
[GPU] sample::2nd_shift: 0.33264 ms
[GPU] sample::interpolate: 1.27139 ms
[GPU] sample::apply_phase_sampled: 0.31136 ms
[GPU] sample_tot: 16.3773 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344608 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543232 ms
[GPU] reduce_chi2: 0.920128 ms
[GPU] chi2_profile::free_all: 4.42486 ms
[GPU] chi2_profile_tot_gputimer: 37.0502 ms
[CPU] chi2_profile_tot: 37.0789 ms

[GPU] chi2_profile::malloc_fint: 0.646048 ms
[GPU] chi2_profile::copy_observations: 13.5768 ms
[GPU] create_image_d::malloc_image: 0.206528 ms
[GPU] create_image_d::memset: 0.05984 ms
[GPU] create_image_d::malloc_ints: 0.195072 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.13152 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.158112 ms
[GPU] create_image: 0.875104 ms
[GPU] sample::copy_uv_H->D: 9.48368 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 0.432352 ms
[GPU] sample::FFT: 1.49078 ms
[GPU] sample::2nd_shift: 0.340096 ms
[GPU] sample::interpolate: 1.26733 ms
[GPU] sample::apply_phase_sampled: 0.312384 ms
[GPU] sample_tot: 16.4079 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549888 ms
[GPU] reduce_chi2: 0.92752 ms
[GPU] chi2_profile::free_all: 4.41664 ms
[GPU] chi2_profile_tot_gputimer: 36.9623 ms
[CPU] chi2_profile_tot: 36.9871 ms

[GPU] chi2_profile::malloc_fint: 0.653888 ms
[GPU] chi2_profile::copy_observations: 13.6183 ms
[GPU] create_image_d::malloc_image: 0.21168 ms
[GPU] create_image_d::memset: 0.05712 ms
[GPU] create_image_d::malloc_ints: 0.212736 ms
[GPU] create_image_d::copy_ints_H->D: 0.012288 ms
[GPU] create_image_d::sweep: 0.131232 ms
[GPU] create_image_d::central_pixel: 0.019008 ms
[GPU] create_image_d::free_ints: 0.15792 ms
[GPU] create_image: 0.900736 ms
[GPU] sample::copy_uv_H->D: 9.72768 ms
[GPU] sample::copy_uvrot_D->D: 0.207232 ms
[GPU] sample::1st_shift: 0.433696 ms
[GPU] sample::FFT: 21.991 ms
[GPU] sample::2nd_shift: 0.33072 ms
[GPU] sample::interpolate: 1.26941 ms
[GPU] sample::apply_phase_sampled: 0.310464 ms
[GPU] sample_tot: 37.1784 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.541408 ms
[GPU] reduce_chi2: 0.919968 ms
[GPU] chi2_profile::free_all: 4.44883 ms
[GPU] chi2_profile_tot_gputimer: 57.8315 ms
[CPU] chi2_profile_tot: 57.857 ms

[GPU] chi2_profile::malloc_fint: 0.657344 ms
[GPU] chi2_profile::copy_observations: 13.8351 ms
[GPU] create_image_d::malloc_image: 0.20816 ms
[GPU] create_image_d::memset: 0.058016 ms
[GPU] create_image_d::malloc_ints: 0.195168 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.1312 ms
[GPU] create_image_d::central_pixel: 0.011136 ms
[GPU] create_image_d::free_ints: 0.158496 ms
[GPU] create_image: 0.873248 ms
[GPU] sample::copy_uv_H->D: 9.65914 ms
[GPU] sample::copy_uvrot_D->D: 0.201376 ms
[GPU] sample::1st_shift: 0.428512 ms
[GPU] sample::FFT: 1.45405 ms
[GPU] sample::2nd_shift: 0.336224 ms
[GPU] sample::interpolate: 1.27043 ms
[GPU] sample::apply_phase_sampled: 0.311936 ms
[GPU] sample_tot: 16.546 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547264 ms
[GPU] reduce_chi2: 0.925024 ms
[GPU] chi2_profile::free_all: 4.42589 ms
[GPU] chi2_profile_tot_gputimer: 37.3759 ms
[CPU] chi2_profile_tot: 37.4 ms

[GPU] chi2_profile::malloc_fint: 0.639968 ms
[GPU] chi2_profile::copy_observations: 13.8223 ms
[GPU] create_image_d::malloc_image: 0.210784 ms
[GPU] create_image_d::memset: 0.058592 ms
[GPU] create_image_d::malloc_ints: 0.203584 ms
[GPU] create_image_d::copy_ints_H->D: 0.012512 ms
[GPU] create_image_d::sweep: 0.133216 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.162048 ms
[GPU] create_image: 0.885856 ms
[GPU] sample::copy_uv_H->D: 9.57043 ms
[GPU] sample::copy_uvrot_D->D: 0.207552 ms
[GPU] sample::1st_shift: 0.433184 ms
[GPU] sample::FFT: 1.456 ms
[GPU] sample::2nd_shift: 0.342368 ms
[GPU] sample::interpolate: 1.27286 ms
[GPU] sample::apply_phase_sampled: 0.312576 ms
[GPU] sample_tot: 16.4788 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343392 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54752 ms
[GPU] reduce_chi2: 0.9256 ms
[GPU] chi2_profile::free_all: 4.42093 ms
[GPU] chi2_profile_tot_gputimer: 37.283 ms
[CPU] chi2_profile_tot: 37.307 ms

[GPU] chi2_profile::malloc_fint: 0.651456 ms
[GPU] chi2_profile::copy_observations: 13.7797 ms
[GPU] create_image_d::malloc_image: 0.205568 ms
[GPU] create_image_d::memset: 0.058272 ms
[GPU] create_image_d::malloc_ints: 0.195584 ms
[GPU] create_image_d::copy_ints_H->D: 0.012384 ms
[GPU] create_image_d::sweep: 0.130784 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.160416 ms
[GPU] create_image: 0.876224 ms
[GPU] sample::copy_uv_H->D: 9.51354 ms
[GPU] sample::copy_uvrot_D->D: 0.204 ms
[GPU] sample::1st_shift: 0.435392 ms
[GPU] sample::FFT: 1.47725 ms
[GPU] sample::2nd_shift: 0.339424 ms
[GPU] sample::interpolate: 1.2705 ms
[GPU] sample::apply_phase_sampled: 0.31104 ms
[GPU] sample_tot: 16.4426 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550496 ms
[GPU] reduce_chi2: 0.936288 ms
[GPU] chi2_profile::free_all: 4.87946 ms
[GPU] chi2_profile_tot_gputimer: 37.6778 ms
[CPU] chi2_profile_tot: 37.7018 ms

[GPU] chi2_profile::malloc_fint: 0.98128 ms
[GPU] chi2_profile::copy_observations: 29.4255 ms
[GPU] create_image_d::malloc_image: 0.215552 ms
[GPU] create_image_d::memset: 0.059616 ms
[GPU] create_image_d::malloc_ints: 0.217504 ms
[GPU] create_image_d::copy_ints_H->D: 0.01328 ms
[GPU] create_image_d::sweep: 0.130816 ms
[GPU] create_image_d::central_pixel: 0.011616 ms
[GPU] create_image_d::free_ints: 0.17232 ms
[GPU] create_image: 0.916224 ms
[GPU] sample::copy_uv_H->D: 9.37859 ms
[GPU] sample::copy_uvrot_D->D: 0.205568 ms
[GPU] sample::1st_shift: 0.43232 ms
[GPU] sample::FFT: 1.47475 ms
[GPU] sample::2nd_shift: 0.342656 ms
[GPU] sample::interpolate: 1.27165 ms
[GPU] sample::apply_phase_sampled: 0.311008 ms
[GPU] sample_tot: 16.3071 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546976 ms
[GPU] reduce_chi2: 0.925792 ms
[GPU] chi2_profile::free_all: 4.41862 ms
[GPU] chi2_profile_tot_gputimer: 53.0867 ms
[CPU] chi2_profile_tot: 53.1111 ms

[GPU] chi2_profile::malloc_fint: 0.646688 ms
[GPU] chi2_profile::copy_observations: 13.6128 ms
[GPU] create_image_d::malloc_image: 0.206752 ms
[GPU] create_image_d::memset: 0.059648 ms
[GPU] create_image_d::malloc_ints: 0.198752 ms
[GPU] create_image_d::copy_ints_H->D: 0.012736 ms
[GPU] create_image_d::sweep: 0.13104 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.165536 ms
[GPU] create_image: 0.885248 ms
[GPU] sample::copy_uv_H->D: 9.46141 ms
[GPU] sample::copy_uvrot_D->D: 0.203648 ms
[GPU] sample::1st_shift: 0.431488 ms
[GPU] sample::FFT: 1.49514 ms
[GPU] sample::2nd_shift: 0.345952 ms
[GPU] sample::interpolate: 1.26787 ms
[GPU] sample::apply_phase_sampled: 0.312896 ms
[GPU] sample_tot: 16.3934 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343744 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547424 ms
[GPU] reduce_chi2: 0.924832 ms
[GPU] chi2_profile::free_all: 4.41805 ms
[GPU] chi2_profile_tot_gputimer: 36.998 ms
[CPU] chi2_profile_tot: 37.0231 ms

[GPU] chi2_profile::malloc_fint: 0.63408 ms
[GPU] chi2_profile::copy_observations: 13.6705 ms
[GPU] create_image_d::malloc_image: 0.212928 ms
[GPU] create_image_d::memset: 0.060192 ms
[GPU] create_image_d::malloc_ints: 0.197152 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 0.130816 ms
[GPU] create_image_d::central_pixel: 0.011168 ms
[GPU] create_image_d::free_ints: 0.155968 ms
[GPU] create_image: 0.881024 ms
[GPU] sample::copy_uv_H->D: 9.64499 ms
[GPU] sample::copy_uvrot_D->D: 0.205216 ms
[GPU] sample::1st_shift: 0.436864 ms
[GPU] sample::FFT: 1.44851 ms
[GPU] sample::2nd_shift: 0.334336 ms
[GPU] sample::interpolate: 1.27277 ms
[GPU] sample::apply_phase_sampled: 0.312864 ms
[GPU] sample_tot: 16.5351 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546496 ms
[GPU] reduce_chi2: 0.922048 ms
[GPU] chi2_profile::free_all: 4.42192 ms
[GPU] chi2_profile_tot_gputimer: 37.1777 ms
[CPU] chi2_profile_tot: 37.2021 ms

[GPU] chi2_profile::malloc_fint: 0.652096 ms
[GPU] chi2_profile::copy_observations: 13.7095 ms
[GPU] create_image_d::malloc_image: 0.413568 ms
[GPU] create_image_d::memset: 0.05792 ms
[GPU] create_image_d::malloc_ints: 0.912032 ms
[GPU] create_image_d::copy_ints_H->D: 0.0128 ms
[GPU] create_image_d::sweep: 0.131232 ms
[GPU] create_image_d::central_pixel: 0.01328 ms
[GPU] create_image_d::free_ints: 0.388224 ms
[GPU] create_image: 2.03043 ms
[GPU] sample::copy_uv_H->D: 28.1021 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 0.432128 ms
[GPU] sample::FFT: 1.47062 ms
[GPU] sample::2nd_shift: 0.337248 ms
[GPU] sample::interpolate: 1.27696 ms
[GPU] sample::apply_phase_sampled: 0.321824 ms
[GPU] sample_tot: 35.0366 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.554912 ms
[GPU] reduce_chi2: 0.93408 ms
[GPU] chi2_profile::free_all: 4.43165 ms
[GPU] chi2_profile_tot_gputimer: 56.9074 ms
[CPU] chi2_profile_tot: 56.932 ms

[GPU] chi2_profile::malloc_fint: 0.644448 ms
[GPU] chi2_profile::copy_observations: 13.8773 ms
[GPU] create_image_d::malloc_image: 0.207072 ms
[GPU] create_image_d::memset: 0.05776 ms
[GPU] create_image_d::malloc_ints: 0.206592 ms
[GPU] create_image_d::copy_ints_H->D: 0.013216 ms
[GPU] create_image_d::sweep: 0.130272 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.160192 ms
[GPU] create_image: 0.880672 ms
[GPU] sample::copy_uv_H->D: 9.45888 ms
[GPU] sample::copy_uvrot_D->D: 0.205152 ms
[GPU] sample::1st_shift: 0.431232 ms
[GPU] sample::FFT: 1.4672 ms
[GPU] sample::2nd_shift: 0.340288 ms
[GPU] sample::interpolate: 1.27008 ms
[GPU] sample::apply_phase_sampled: 0.313632 ms
[GPU] sample_tot: 16.3645 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.538336 ms
[GPU] reduce_chi2: 0.91488 ms
[GPU] chi2_profile::free_all: 4.41581 ms
[GPU] chi2_profile_tot_gputimer: 37.2047 ms
[CPU] chi2_profile_tot: 37.235 ms

[GPU] chi2_profile::malloc_fint: 0.65616 ms
[GPU] chi2_profile::copy_observations: 13.562 ms
[GPU] create_image_d::malloc_image: 0.206656 ms
[GPU] create_image_d::memset: 0.0584 ms
[GPU] create_image_d::malloc_ints: 0.20032 ms
[GPU] create_image_d::copy_ints_H->D: 0.012672 ms
[GPU] create_image_d::sweep: 0.1312 ms
[GPU] create_image_d::central_pixel: 0.010848 ms
[GPU] create_image_d::free_ints: 0.158528 ms
[GPU] create_image: 0.877536 ms
[GPU] sample::copy_uv_H->D: 9.73389 ms
[GPU] sample::copy_uvrot_D->D: 0.203456 ms
[GPU] sample::1st_shift: 0.433888 ms
[GPU] sample::FFT: 1.48886 ms
[GPU] sample::2nd_shift: 0.34736 ms
[GPU] sample::interpolate: 1.26925 ms
[GPU] sample::apply_phase_sampled: 0.316 ms
[GPU] sample_tot: 16.6715 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345632 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54656 ms
[GPU] reduce_chi2: 0.925792 ms
[GPU] chi2_profile::free_all: 4.41226 ms
[GPU] chi2_profile_tot_gputimer: 37.2159 ms
[CPU] chi2_profile_tot: 37.24 ms

[GPU] chi2_profile::malloc_fint: 0.639296 ms
[GPU] chi2_profile::copy_observations: 13.7705 ms
[GPU] create_image_d::malloc_image: 0.20128 ms
[GPU] create_image_d::memset: 0.059424 ms
[GPU] create_image_d::malloc_ints: 0.194848 ms
[GPU] create_image_d::copy_ints_H->D: 0.012704 ms
[GPU] create_image_d::sweep: 0.131456 ms
[GPU] create_image_d::central_pixel: 0.011264 ms
[GPU] create_image_d::free_ints: 0.2664 ms
[GPU] create_image: 0.97776 ms
[GPU] sample::copy_uv_H->D: 9.70477 ms
[GPU] sample::copy_uvrot_D->D: 0.207616 ms
[GPU] sample::1st_shift: 0.435392 ms
[GPU] sample::FFT: 1.56432 ms
[GPU] sample::2nd_shift: 0.343264 ms
[GPU] sample::interpolate: 1.27149 ms
[GPU] sample::apply_phase_sampled: 0.313536 ms
[GPU] sample_tot: 17.4263 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343936 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54256 ms
[GPU] reduce_chi2: 0.919232 ms
[GPU] chi2_profile::free_all: 21.8592 ms
[GPU] chi2_profile_tot_gputimer: 55.7151 ms
[CPU] chi2_profile_tot: 55.7399 ms

[GPU] chi2_profile::malloc_fint: 0.657408 ms
[GPU] chi2_profile::copy_observations: 13.1686 ms
[GPU] create_image_d::malloc_image: 0.20912 ms
[GPU] create_image_d::memset: 0.058368 ms
[GPU] create_image_d::malloc_ints: 0.202272 ms
[GPU] create_image_d::copy_ints_H->D: 0.02272 ms
[GPU] create_image_d::sweep: 0.131008 ms
[GPU] create_image_d::central_pixel: 0.012672 ms
[GPU] create_image_d::free_ints: 0.17168 ms
[GPU] create_image: 0.906816 ms
[GPU] sample::copy_uv_H->D: 9.32163 ms
[GPU] sample::copy_uvrot_D->D: 0.20384 ms
[GPU] sample::1st_shift: 0.438624 ms
[GPU] sample::FFT: 1.48445 ms
[GPU] sample::2nd_shift: 0.340384 ms
[GPU] sample::interpolate: 1.27802 ms
[GPU] sample::apply_phase_sampled: 0.312864 ms
[GPU] sample_tot: 16.2666 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.53872 ms
[GPU] reduce_chi2: 0.919072 ms
[GPU] chi2_profile::free_all: 4.41667 ms
[GPU] chi2_profile_tot_gputimer: 36.4465 ms
[CPU] chi2_profile_tot: 36.4721 ms

[GPU] chi2_profile::malloc_fint: 0.650016 ms
[GPU] chi2_profile::copy_observations: 13.9151 ms
[GPU] create_image_d::malloc_image: 0.211584 ms
[GPU] create_image_d::memset: 0.058432 ms
[GPU] create_image_d::malloc_ints: 0.191424 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 0.129696 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.157536 ms
[GPU] create_image: 0.867712 ms
[GPU] sample::copy_uv_H->D: 11.461 ms
[GPU] sample::copy_uvrot_D->D: 0.212 ms
[GPU] sample::1st_shift: 0.437664 ms
[GPU] sample::FFT: 1.50349 ms
[GPU] sample::2nd_shift: 0.349056 ms
[GPU] sample::interpolate: 1.27021 ms
[GPU] sample::apply_phase_sampled: 0.31504 ms
[GPU] sample_tot: 18.4518 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54032 ms
[GPU] reduce_chi2: 0.920032 ms
[GPU] chi2_profile::free_all: 4.43066 ms
[GPU] chi2_profile_tot_gputimer: 39.3499 ms
[CPU] chi2_profile_tot: 39.3748 ms

[GPU] chi2_profile::malloc_fint: 0.54336 ms
[GPU] chi2_profile::copy_observations: 14.8971 ms
[GPU] create_image_d::malloc_image: 0.20512 ms
[GPU] create_image_d::memset: 0.05904 ms
[GPU] create_image_d::malloc_ints: 0.19808 ms
[GPU] create_image_d::copy_ints_H->D: 0.014272 ms
[GPU] create_image_d::sweep: 0.134272 ms
[GPU] create_image_d::central_pixel: 0.014976 ms
[GPU] create_image_d::free_ints: 0.159296 ms
[GPU] create_image: 0.886592 ms
[GPU] sample::copy_uv_H->D: 9.96298 ms
[GPU] sample::copy_uvrot_D->D: 0.202272 ms
[GPU] sample::1st_shift: 0.430016 ms
[GPU] sample::FFT: 1.46336 ms
[GPU] sample::2nd_shift: 0.338048 ms
[GPU] sample::interpolate: 1.27005 ms
[GPU] sample::apply_phase_sampled: 0.31232 ms
[GPU] sample_tot: 16.8598 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549216 ms
[GPU] reduce_chi2: 0.925696 ms
[GPU] chi2_profile::free_all: 4.41859 ms
[GPU] chi2_profile_tot_gputimer: 38.6508 ms
[CPU] chi2_profile_tot: 38.681 ms

[GPU] chi2_profile::malloc_fint: 0.634144 ms
[GPU] chi2_profile::copy_observations: 30.8563 ms
[GPU] create_image_d::malloc_image: 0.228288 ms
[GPU] create_image_d::memset: 0.059712 ms
[GPU] create_image_d::malloc_ints: 0.201408 ms
[GPU] create_image_d::copy_ints_H->D: 0.013632 ms
[GPU] create_image_d::sweep: 0.129952 ms
[GPU] create_image_d::central_pixel: 0.011424 ms
[GPU] create_image_d::free_ints: 0.172448 ms
[GPU] create_image: 0.909728 ms
[GPU] sample::copy_uv_H->D: 9.69296 ms
[GPU] sample::copy_uvrot_D->D: 0.2048 ms
[GPU] sample::1st_shift: 0.437088 ms
[GPU] sample::FFT: 1.47286 ms
[GPU] sample::2nd_shift: 0.335552 ms
[GPU] sample::interpolate: 1.27101 ms
[GPU] sample::apply_phase_sampled: 0.312928 ms
[GPU] sample_tot: 16.611 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545248 ms
[GPU] reduce_chi2: 0.925568 ms
[GPU] chi2_profile::free_all: 4.42058 ms
[GPU] chi2_profile_tot_gputimer: 54.4675 ms
[CPU] chi2_profile_tot: 54.492 ms
1024	1.000000e+06	float64	None	1024	8.214323e-01	4.323328e-02	8.369080e-03	3.657862e-02
# |--> timings: [0.036892944015562534, 0.03761749109253287, 0.053946102038025856, 0.03719409182667732, 0.03709783195517957, 0.05796803790144622, 0.0375235159881413, 0.03742008493281901, 0.03781711612828076, 0.05322174192406237, 0.037151754135265946, 0.03731928416527808, 0.057042076950892806, 0.037344889948144555, 0.03736291895620525, 0.05585018405690789, 0.03657862404361367, 0.039512851973995566, 0.038851789897307754, 0.054611869156360626]

[CPU] chi2_profile::malloc_fint: 0.0109673 ms
[CPU] create_image: 9.44996 ms
[CPU] sample::1st_shift: 0.686884 ms
[CPU] sample::FFT: 7.41601 ms
[CPU] sample::2nd_shift: 0.638962 ms
[CPU] sample::interpolate: 55.753 ms
[CPU] sample::apply_phase_sampled: 95.2799 ms
[CPU] sample_tot: 168.2 ms
[CPU] sample_profile_tot: 177.678 ms
[CPU] diff_weighted: 10.417 ms
[CPU] reduce_chi2_tot: 14.766 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 192.479 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 7.54094 ms
[CPU] sample::1st_shift: 0.687122 ms
[CPU] sample::FFT: 5.62692 ms
[CPU] sample::2nd_shift: 0.643015 ms
[CPU] sample::interpolate: 55.5699 ms
[CPU] sample::apply_phase_sampled: 95.2399 ms
[CPU] sample_tot: 163.123 ms
[CPU] sample_profile_tot: 170.674 ms
[CPU] diff_weighted: 10.4299 ms
[CPU] reduce_chi2_tot: 14.781 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.474 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 7.56884 ms
[CPU] sample::1st_shift: 0.693083 ms
[CPU] sample::FFT: 5.62501 ms
[CPU] sample::2nd_shift: 0.643015 ms
[CPU] sample::interpolate: 55.531 ms
[CPU] sample::apply_phase_sampled: 95.2501 ms
[CPU] sample_tot: 163.023 ms
[CPU] sample_profile_tot: 170.604 ms
[CPU] diff_weighted: 10.4301 ms
[CPU] reduce_chi2_tot: 14.7891 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.411 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 7.54309 ms
[CPU] sample::1st_shift: 0.696898 ms
[CPU] sample::FFT: 5.63288 ms
[CPU] sample::2nd_shift: 0.638008 ms
[CPU] sample::interpolate: 55.4399 ms
[CPU] sample::apply_phase_sampled: 95.3128 ms
[CPU] sample_tot: 163.115 ms
[CPU] sample_profile_tot: 170.67 ms
[CPU] diff_weighted: 10.412 ms
[CPU] reduce_chi2_tot: 14.7569 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.445 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 7.55215 ms
[CPU] sample::1st_shift: 0.685215 ms
[CPU] sample::FFT: 5.61404 ms
[CPU] sample::2nd_shift: 0.639915 ms
[CPU] sample::interpolate: 55.5019 ms
[CPU] sample::apply_phase_sampled: 95.3012 ms
[CPU] sample_tot: 163.101 ms
[CPU] sample_profile_tot: 170.664 ms
[CPU] diff_weighted: 10.4239 ms
[CPU] reduce_chi2_tot: 14.7729 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.453 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 7.54595 ms
[CPU] sample::1st_shift: 0.681877 ms
[CPU] sample::FFT: 5.62 ms
[CPU] sample::2nd_shift: 0.642061 ms
[CPU] sample::interpolate: 55.531 ms
[CPU] sample::apply_phase_sampled: 95.2191 ms
[CPU] sample_tot: 163.059 ms
[CPU] sample_profile_tot: 170.615 ms
[CPU] diff_weighted: 10.4151 ms
[CPU] reduce_chi2_tot: 14.7741 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 185.406 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 7.55906 ms
[CPU] sample::1st_shift: 0.693083 ms
[CPU] sample::FFT: 5.61786 ms
[CPU] sample::2nd_shift: 0.637054 ms
[CPU] sample::interpolate: 55.557 ms
[CPU] sample::apply_phase_sampled: 95.269 ms
[CPU] sample_tot: 163.128 ms
[CPU] sample_profile_tot: 170.697 ms
[CPU] diff_weighted: 10.432 ms
[CPU] reduce_chi2_tot: 14.7829 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.497 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 7.52187 ms
[CPU] sample::1st_shift: 0.697136 ms
[CPU] sample::FFT: 5.62596 ms
[CPU] sample::2nd_shift: 0.643015 ms
[CPU] sample::interpolate: 55.67 ms
[CPU] sample::apply_phase_sampled: 95.329 ms
[CPU] sample_tot: 163.363 ms
[CPU] sample_profile_tot: 170.895 ms
[CPU] diff_weighted: 10.421 ms
[CPU] reduce_chi2_tot: 14.7719 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 185.685 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 7.54309 ms
[CPU] sample::1st_shift: 0.687838 ms
[CPU] sample::FFT: 5.615 ms
[CPU] sample::2nd_shift: 0.641108 ms
[CPU] sample::interpolate: 55.4979 ms
[CPU] sample::apply_phase_sampled: 95.2799 ms
[CPU] sample_tot: 163.084 ms
[CPU] sample_profile_tot: 170.638 ms
[CPU] diff_weighted: 10.417 ms
[CPU] reduce_chi2_tot: 14.7698 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 185.424 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 7.50804 ms
[CPU] sample::1st_shift: 0.684977 ms
[CPU] sample::FFT: 5.62096 ms
[CPU] sample::2nd_shift: 0.638962 ms
[CPU] sample::interpolate: 55.552 ms
[CPU] sample::apply_phase_sampled: 95.2311 ms
[CPU] sample_tot: 163.086 ms
[CPU] sample_profile_tot: 170.604 ms
[CPU] diff_weighted: 10.4129 ms
[CPU] reduce_chi2_tot: 14.761 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.382 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 7.55286 ms
[CPU] sample::1st_shift: 0.687122 ms
[CPU] sample::FFT: 5.64408 ms
[CPU] sample::2nd_shift: 0.642061 ms
[CPU] sample::interpolate: 55.6681 ms
[CPU] sample::apply_phase_sampled: 95.2241 ms
[CPU] sample_tot: 163.273 ms
[CPU] sample_profile_tot: 170.835 ms
[CPU] diff_weighted: 10.432 ms
[CPU] reduce_chi2_tot: 14.7851 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.637 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 7.52211 ms
[CPU] sample::1st_shift: 0.683069 ms
[CPU] sample::FFT: 5.62382 ms
[CPU] sample::2nd_shift: 0.643015 ms
[CPU] sample::interpolate: 55.5749 ms
[CPU] sample::apply_phase_sampled: 95.3012 ms
[CPU] sample_tot: 163.236 ms
[CPU] sample_profile_tot: 170.77 ms
[CPU] diff_weighted: 10.4201 ms
[CPU] reduce_chi2_tot: 14.7729 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.559 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 7.52091 ms
[CPU] sample::1st_shift: 0.683069 ms
[CPU] sample::FFT: 5.615 ms
[CPU] sample::2nd_shift: 0.638962 ms
[CPU] sample::interpolate: 55.5978 ms
[CPU] sample::apply_phase_sampled: 95.2871 ms
[CPU] sample_tot: 163.187 ms
[CPU] sample_profile_tot: 170.72 ms
[CPU] diff_weighted: 10.4139 ms
[CPU] reduce_chi2_tot: 14.7669 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.503 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 7.53307 ms
[CPU] sample::1st_shift: 0.685215 ms
[CPU] sample::FFT: 5.60999 ms
[CPU] sample::2nd_shift: 0.637054 ms
[CPU] sample::interpolate: 55.691 ms
[CPU] sample::apply_phase_sampled: 95.2389 ms
[CPU] sample_tot: 163.224 ms
[CPU] sample_profile_tot: 170.768 ms
[CPU] diff_weighted: 10.4158 ms
[CPU] reduce_chi2_tot: 14.761 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 185.546 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 7.55405 ms
[CPU] sample::1st_shift: 0.687838 ms
[CPU] sample::FFT: 5.62 ms
[CPU] sample::2nd_shift: 0.641823 ms
[CPU] sample::interpolate: 55.5689 ms
[CPU] sample::apply_phase_sampled: 95.2671 ms
[CPU] sample_tot: 163.201 ms
[CPU] sample_profile_tot: 170.763 ms
[CPU] diff_weighted: 10.4351 ms
[CPU] reduce_chi2_tot: 14.7901 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.57 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 7.53403 ms
[CPU] sample::1st_shift: 0.688076 ms
[CPU] sample::FFT: 5.63216 ms
[CPU] sample::2nd_shift: 0.643969 ms
[CPU] sample::interpolate: 55.491 ms
[CPU] sample::apply_phase_sampled: 95.2921 ms
[CPU] sample_tot: 163.196 ms
[CPU] sample_profile_tot: 170.74 ms
[CPU] diff_weighted: 10.417 ms
[CPU] reduce_chi2_tot: 14.771 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 185.527 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 7.53903 ms
[CPU] sample::1st_shift: 0.68593 ms
[CPU] sample::FFT: 5.61905 ms
[CPU] sample::2nd_shift: 0.637054 ms
[CPU] sample::interpolate: 55.5201 ms
[CPU] sample::apply_phase_sampled: 95.268 ms
[CPU] sample_tot: 163.094 ms
[CPU] sample_profile_tot: 170.645 ms
[CPU] diff_weighted: 10.4182 ms
[CPU] reduce_chi2_tot: 14.776 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.437 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 7.56192 ms
[CPU] sample::1st_shift: 0.687122 ms
[CPU] sample::FFT: 5.6138 ms
[CPU] sample::2nd_shift: 0.641108 ms
[CPU] sample::interpolate: 55.733 ms
[CPU] sample::apply_phase_sampled: 95.2752 ms
[CPU] sample_tot: 163.303 ms
[CPU] sample_profile_tot: 170.875 ms
[CPU] diff_weighted: 10.421 ms
[CPU] reduce_chi2_tot: 14.776 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.67 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 7.55191 ms
[CPU] sample::1st_shift: 0.693083 ms
[CPU] sample::FFT: 5.6181 ms
[CPU] sample::2nd_shift: 0.641823 ms
[CPU] sample::interpolate: 55.5611 ms
[CPU] sample::apply_phase_sampled: 95.2439 ms
[CPU] sample_tot: 163.05 ms
[CPU] sample_profile_tot: 170.613 ms
[CPU] diff_weighted: 10.4251 ms
[CPU] reduce_chi2_tot: 14.797 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.428 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 7.57504 ms
[CPU] sample::1st_shift: 0.684023 ms
[CPU] sample::FFT: 5.68414 ms
[CPU] sample::2nd_shift: 0.641823 ms
[CPU] sample::interpolate: 55.5022 ms
[CPU] sample::apply_phase_sampled: 95.3541 ms
[CPU] sample_tot: 163.261 ms
[CPU] sample_profile_tot: 170.845 ms
[CPU] diff_weighted: 10.4139 ms
[CPU] reduce_chi2_tot: 14.766 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 185.628 ms
1024	1.000000e+06	float64	1	None	3.527418e+00	1.856536e-01	9.118549e-05	1.855234e-01
# |--> timings: [0.19259649608284235, 0.1856194690335542, 0.1855494691990316, 0.1855848350096494, 0.18559561297297478, 0.1855733459815383, 0.18563144700601697, 0.18582124495878816, 0.18556401389651, 0.185523436171934, 0.1857797910925001, 0.18570085591636598, 0.18564915494062006, 0.18571756477467716, 0.1857091870624572, 0.18566759792156518, 0.18558010295964777, 0.18581432499922812, 0.18556667189113796, 0.18576992698945105]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 8.636 ms
[CPU] sample::1st_shift: 0.910997 ms
[CPU] sample::FFT: 5.3041 ms
[CPU] sample::2nd_shift: 0.633001 ms
[CPU] sample::interpolate: 44.039 ms
[CPU] sample::apply_phase_sampled: 51.1498 ms
[CPU] sample_tot: 107.135 ms
[CPU] sample_profile_tot: 115.783 ms
[CPU] diff_weighted: 5.22494 ms
[CPU] reduce_chi2_tot: 7.38883 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 123.19 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 4.40216 ms
[CPU] sample::1st_shift: 0.506878 ms
[CPU] sample::FFT: 3.6478 ms
[CPU] sample::2nd_shift: 0.408173 ms
[CPU] sample::interpolate: 28.7442 ms
[CPU] sample::apply_phase_sampled: 47.55 ms
[CPU] sample_tot: 85.6638 ms
[CPU] sample_profile_tot: 90.0769 ms
[CPU] diff_weighted: 5.21803 ms
[CPU] reduce_chi2_tot: 7.40004 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 97.492 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 4.42791 ms
[CPU] sample::1st_shift: 0.518084 ms
[CPU] sample::FFT: 3.65305 ms
[CPU] sample::2nd_shift: 0.411987 ms
[CPU] sample::interpolate: 28.8899 ms
[CPU] sample::apply_phase_sampled: 47.591 ms
[CPU] sample_tot: 85.896 ms
[CPU] sample_profile_tot: 90.3339 ms
[CPU] diff_weighted: 5.21398 ms
[CPU] reduce_chi2_tot: 7.37786 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 97.728 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 4.44508 ms
[CPU] sample::1st_shift: 0.498056 ms
[CPU] sample::FFT: 3.64184 ms
[CPU] sample::2nd_shift: 0.41008 ms
[CPU] sample::interpolate: 28.6591 ms
[CPU] sample::apply_phase_sampled: 47.6899 ms
[CPU] sample_tot: 85.727 ms
[CPU] sample_profile_tot: 90.1811 ms
[CPU] diff_weighted: 5.21612 ms
[CPU] reduce_chi2_tot: 7.38001 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 97.578 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 4.42219 ms
[CPU] sample::1st_shift: 0.504971 ms
[CPU] sample::FFT: 3.64304 ms
[CPU] sample::2nd_shift: 0.408888 ms
[CPU] sample::interpolate: 28.501 ms
[CPU] sample::apply_phase_sampled: 47.5559 ms
[CPU] sample_tot: 85.4251 ms
[CPU] sample_profile_tot: 89.8559 ms
[CPU] diff_weighted: 5.21398 ms
[CPU] reduce_chi2_tot: 7.38311 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 97.254 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 4.4148 ms
[CPU] sample::1st_shift: 0.510931 ms
[CPU] sample::FFT: 3.63612 ms
[CPU] sample::2nd_shift: 0.411034 ms
[CPU] sample::interpolate: 29.1822 ms
[CPU] sample::apply_phase_sampled: 47.5678 ms
[CPU] sample_tot: 86.1111 ms
[CPU] sample_profile_tot: 90.5359 ms
[CPU] diff_weighted: 5.21398 ms
[CPU] reduce_chi2_tot: 7.38406 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 97.9359 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 4.43196 ms
[CPU] sample::1st_shift: 0.510931 ms
[CPU] sample::FFT: 3.63779 ms
[CPU] sample::2nd_shift: 0.411987 ms
[CPU] sample::interpolate: 28.676 ms
[CPU] sample::apply_phase_sampled: 47.6842 ms
[CPU] sample_tot: 85.7539 ms
[CPU] sample_profile_tot: 90.1961 ms
[CPU] diff_weighted: 5.21398 ms
[CPU] reduce_chi2_tot: 7.37906 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 97.589 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 4.41694 ms
[CPU] sample::1st_shift: 0.509977 ms
[CPU] sample::FFT: 3.64399 ms
[CPU] sample::2nd_shift: 0.411034 ms
[CPU] sample::interpolate: 32.0179 ms
[CPU] sample::apply_phase_sampled: 47.636 ms
[CPU] sample_tot: 89.0379 ms
[CPU] sample_profile_tot: 93.468 ms
[CPU] diff_weighted: 5.68104 ms
[CPU] reduce_chi2_tot: 7.84588 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 101.332 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 4.67515 ms
[CPU] sample::1st_shift: 0.509977 ms
[CPU] sample::FFT: 3.68094 ms
[CPU] sample::2nd_shift: 0.413895 ms
[CPU] sample::interpolate: 29.5391 ms
[CPU] sample::apply_phase_sampled: 47.529 ms
[CPU] sample_tot: 88.511 ms
[CPU] sample_profile_tot: 93.1959 ms
[CPU] diff_weighted: 5.21016 ms
[CPU] reduce_chi2_tot: 7.38001 ms
[CPU] chi2_profile::free_fint: 0.00691414 ms
[CPU] chi2_profile_tot: 100.598 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 4.44698 ms
[CPU] sample::1st_shift: 0.515938 ms
[CPU] sample::FFT: 3.64399 ms
[CPU] sample::2nd_shift: 0.414133 ms
[CPU] sample::interpolate: 29.5789 ms
[CPU] sample::apply_phase_sampled: 47.5838 ms
[CPU] sample_tot: 87.4619 ms
[CPU] sample_profile_tot: 91.9211 ms
[CPU] diff_weighted: 5.20992 ms
[CPU] reduce_chi2_tot: 7.375 ms
[CPU] chi2_profile::free_fint: 0.0038147 ms
[CPU] chi2_profile_tot: 99.3152 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 4.42696 ms
[CPU] sample::1st_shift: 0.503063 ms
[CPU] sample::FFT: 3.6571 ms
[CPU] sample::2nd_shift: 0.407934 ms
[CPU] sample::interpolate: 29.3059 ms
[CPU] sample::apply_phase_sampled: 47.595 ms
[CPU] sample_tot: 87.1401 ms
[CPU] sample_profile_tot: 91.5771 ms
[CPU] diff_weighted: 5.21517 ms
[CPU] reduce_chi2_tot: 7.37906 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 98.9728 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 4.41003 ms
[CPU] sample::1st_shift: 0.512838 ms
[CPU] sample::FFT: 3.649 ms
[CPU] sample::2nd_shift: 0.405073 ms
[CPU] sample::interpolate: 29.319 ms
[CPU] sample::apply_phase_sampled: 47.56 ms
[CPU] sample_tot: 87.137 ms
[CPU] sample_profile_tot: 91.5568 ms
[CPU] diff_weighted: 5.21183 ms
[CPU] reduce_chi2_tot: 7.37906 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 98.9511 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 4.42791 ms
[CPU] sample::1st_shift: 0.513077 ms
[CPU] sample::FFT: 3.64304 ms
[CPU] sample::2nd_shift: 0.413895 ms
[CPU] sample::interpolate: 29.3839 ms
[CPU] sample::apply_phase_sampled: 47.5831 ms
[CPU] sample_tot: 87.261 ms
[CPU] sample_profile_tot: 91.7001 ms
[CPU] diff_weighted: 5.21493 ms
[CPU] reduce_chi2_tot: 7.37906 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 99.0939 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 4.44198 ms
[CPU] sample::1st_shift: 0.513792 ms
[CPU] sample::FFT: 3.6521 ms
[CPU] sample::2nd_shift: 0.411987 ms
[CPU] sample::interpolate: 29.423 ms
[CPU] sample::apply_phase_sampled: 47.626 ms
[CPU] sample_tot: 87.301 ms
[CPU] sample_profile_tot: 91.753 ms
[CPU] diff_weighted: 5.21111 ms
[CPU] reduce_chi2_tot: 7.37405 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 99.1418 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 4.41813 ms
[CPU] sample::1st_shift: 0.502825 ms
[CPU] sample::FFT: 3.6521 ms
[CPU] sample::2nd_shift: 0.406981 ms
[CPU] sample::interpolate: 29.2411 ms
[CPU] sample::apply_phase_sampled: 47.5612 ms
[CPU] sample_tot: 87.0521 ms
[CPU] sample_profile_tot: 91.48 ms
[CPU] diff_weighted: 5.21398 ms
[CPU] reduce_chi2_tot: 7.37691 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 98.8719 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 4.41813 ms
[CPU] sample::1st_shift: 0.506878 ms
[CPU] sample::FFT: 3.64494 ms
[CPU] sample::2nd_shift: 0.406027 ms
[CPU] sample::interpolate: 29.2711 ms
[CPU] sample::apply_phase_sampled: 47.5531 ms
[CPU] sample_tot: 87.0709 ms
[CPU] sample_profile_tot: 91.5 ms
[CPU] diff_weighted: 5.21207 ms
[CPU] reduce_chi2_tot: 7.375 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 98.8901 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 4.44198 ms
[CPU] sample::1st_shift: 0.505924 ms
[CPU] sample::FFT: 3.63994 ms
[CPU] sample::2nd_shift: 0.406027 ms
[CPU] sample::interpolate: 30.062 ms
[CPU] sample::apply_phase_sampled: 47.647 ms
[CPU] sample_tot: 87.955 ms
[CPU] sample_profile_tot: 92.4079 ms
[CPU] diff_weighted: 5.21302 ms
[CPU] reduce_chi2_tot: 7.3719 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 99.7961 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 4.40788 ms
[CPU] sample::1st_shift: 0.504017 ms
[CPU] sample::FFT: 3.65186 ms
[CPU] sample::2nd_shift: 0.406981 ms
[CPU] sample::interpolate: 29.6438 ms
[CPU] sample::apply_phase_sampled: 47.576 ms
[CPU] sample_tot: 87.4791 ms
[CPU] sample_profile_tot: 91.897 ms
[CPU] diff_weighted: 5.21493 ms
[CPU] reduce_chi2_tot: 7.38478 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 99.2961 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 4.40097 ms
[CPU] sample::1st_shift: 0.512123 ms
[CPU] sample::FFT: 3.66497 ms
[CPU] sample::2nd_shift: 0.411987 ms
[CPU] sample::interpolate: 29.496 ms
[CPU] sample::apply_phase_sampled: 47.5411 ms
[CPU] sample_tot: 87.3079 ms
[CPU] sample_profile_tot: 91.7192 ms
[CPU] diff_weighted: 5.21803 ms
[CPU] reduce_chi2_tot: 7.38311 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 99.117 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 4.44412 ms
[CPU] sample::1st_shift: 0.512123 ms
[CPU] sample::FFT: 3.64494 ms
[CPU] sample::2nd_shift: 0.406981 ms
[CPU] sample::interpolate: 29.6409 ms
[CPU] sample::apply_phase_sampled: 47.6079 ms
[CPU] sample_tot: 87.532 ms
[CPU] sample_profile_tot: 91.9859 ms
[CPU] diff_weighted: 5.21398 ms
[CPU] reduce_chi2_tot: 7.37715 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 99.3781 ms
1024	1.000000e+06	float64	2	None	1.880889e+00	9.899416e-02	1.047108e-03	9.737940e-02
# |--> timings: [0.12328832317143679, 0.0976336628664285, 0.0978593691252172, 0.09770921897143126, 0.09737940388731658, 0.09806352504529059, 0.09771503112278879, 0.10146497609093785, 0.10073762782849371, 0.09946033987216651, 0.09910166612826288, 0.0990827870555222, 0.09923494909889996, 0.09927323902957141, 0.09900380484759808, 0.09902434307150543, 0.09993242612108588, 0.09942744299769402, 0.09927237196825445, 0.0995129190851003]

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 3.69501 ms
[CPU] sample::1st_shift: 0.285149 ms
[CPU] sample::FFT: 2.0299 ms
[CPU] sample::2nd_shift: 0.251055 ms
[CPU] sample::interpolate: 16.7181 ms
[CPU] sample::apply_phase_sampled: 23.8051 ms
[CPU] sample_tot: 48.8021 ms
[CPU] sample_profile_tot: 52.5069 ms
[CPU] diff_weighted: 2.61188 ms
[CPU] reduce_chi2_tot: 3.71194 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 56.2351 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.89989 ms
[CPU] sample::1st_shift: 0.283957 ms
[CPU] sample::FFT: 2.07686 ms
[CPU] sample::2nd_shift: 0.246048 ms
[CPU] sample::interpolate: 16.279 ms
[CPU] sample::apply_phase_sampled: 23.838 ms
[CPU] sample_tot: 48.4209 ms
[CPU] sample_profile_tot: 51.3301 ms
[CPU] diff_weighted: 2.63095 ms
[CPU] reduce_chi2_tot: 3.72005 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 55.064 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.90203 ms
[CPU] sample::1st_shift: 0.287056 ms
[CPU] sample::FFT: 2.01416 ms
[CPU] sample::2nd_shift: 0.250816 ms
[CPU] sample::interpolate: 16.1271 ms
[CPU] sample::apply_phase_sampled: 23.7908 ms
[CPU] sample_tot: 48.0831 ms
[CPU] sample_profile_tot: 50.9949 ms
[CPU] diff_weighted: 2.62213 ms
[CPU] reduce_chi2_tot: 3.71003 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 54.719 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.91896 ms
[CPU] sample::1st_shift: 0.283957 ms
[CPU] sample::FFT: 2.01416 ms
[CPU] sample::2nd_shift: 0.243902 ms
[CPU] sample::interpolate: 15.939 ms
[CPU] sample::apply_phase_sampled: 23.8111 ms
[CPU] sample_tot: 47.9488 ms
[CPU] sample_profile_tot: 50.878 ms
[CPU] diff_weighted: 2.60997 ms
[CPU] reduce_chi2_tot: 3.70193 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 54.595 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.877 ms
[CPU] sample::1st_shift: 0.28801 ms
[CPU] sample::FFT: 2.00987 ms
[CPU] sample::2nd_shift: 0.246048 ms
[CPU] sample::interpolate: 15.8892 ms
[CPU] sample::apply_phase_sampled: 23.798 ms
[CPU] sample_tot: 47.909 ms
[CPU] sample_profile_tot: 50.797 ms
[CPU] diff_weighted: 2.61402 ms
[CPU] reduce_chi2_tot: 3.70502 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 54.5161 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.92301 ms
[CPU] sample::1st_shift: 0.291109 ms
[CPU] sample::FFT: 2.06304 ms
[CPU] sample::2nd_shift: 0.246048 ms
[CPU] sample::interpolate: 15.749 ms
[CPU] sample::apply_phase_sampled: 23.7989 ms
[CPU] sample_tot: 47.807 ms
[CPU] sample_profile_tot: 50.7379 ms
[CPU] diff_weighted: 2.61307 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 54.4538 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 2.9211 ms
[CPU] sample::1st_shift: 0.285864 ms
[CPU] sample::FFT: 2.02298 ms
[CPU] sample::2nd_shift: 0.241041 ms
[CPU] sample::interpolate: 16.3019 ms
[CPU] sample::apply_phase_sampled: 23.8209 ms
[CPU] sample_tot: 48.378 ms
[CPU] sample_profile_tot: 51.3079 ms
[CPU] diff_weighted: 2.61593 ms
[CPU] reduce_chi2_tot: 3.70502 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 55.0282 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.90012 ms
[CPU] sample::1st_shift: 0.287056 ms
[CPU] sample::FFT: 2.01106 ms
[CPU] sample::2nd_shift: 0.247002 ms
[CPU] sample::interpolate: 15.8842 ms
[CPU] sample::apply_phase_sampled: 23.793 ms
[CPU] sample_tot: 47.8501 ms
[CPU] sample_profile_tot: 50.7591 ms
[CPU] diff_weighted: 2.61402 ms
[CPU] reduce_chi2_tot: 3.73697 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 54.513 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.918 ms
[CPU] sample::1st_shift: 0.283957 ms
[CPU] sample::FFT: 2.01201 ms
[CPU] sample::2nd_shift: 0.240803 ms
[CPU] sample::interpolate: 15.8942 ms
[CPU] sample::apply_phase_sampled: 23.8261 ms
[CPU] sample_tot: 47.9519 ms
[CPU] sample_profile_tot: 50.88 ms
[CPU] diff_weighted: 2.61092 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 54.595 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.88296 ms
[CPU] sample::1st_shift: 0.28801 ms
[CPU] sample::FFT: 2.01201 ms
[CPU] sample::2nd_shift: 0.243187 ms
[CPU] sample::interpolate: 15.8019 ms
[CPU] sample::apply_phase_sampled: 23.8049 ms
[CPU] sample_tot: 47.832 ms
[CPU] sample_profile_tot: 50.725 ms
[CPU] diff_weighted: 2.61211 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 54.4388 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.91514 ms
[CPU] sample::1st_shift: 0.28801 ms
[CPU] sample::FFT: 2.01392 ms
[CPU] sample::2nd_shift: 0.247002 ms
[CPU] sample::interpolate: 15.8391 ms
[CPU] sample::apply_phase_sampled: 23.787 ms
[CPU] sample_tot: 47.807 ms
[CPU] sample_profile_tot: 50.7309 ms
[CPU] diff_weighted: 2.61307 ms
[CPU] reduce_chi2_tot: 3.70312 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 54.4491 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.91586 ms
[CPU] sample::1st_shift: 0.28491 ms
[CPU] sample::FFT: 2.01201 ms
[CPU] sample::2nd_shift: 0.248909 ms
[CPU] sample::interpolate: 16.0079 ms
[CPU] sample::apply_phase_sampled: 23.8101 ms
[CPU] sample_tot: 48.0199 ms
[CPU] sample_profile_tot: 50.945 ms
[CPU] diff_weighted: 2.61092 ms
[CPU] reduce_chi2_tot: 3.72005 ms
[CPU] chi2_profile::free_fint: 0.00500679 ms
[CPU] chi2_profile_tot: 54.6839 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.89392 ms
[CPU] sample::1st_shift: 0.285149 ms
[CPU] sample::FFT: 2.01297 ms
[CPU] sample::2nd_shift: 0.243902 ms
[CPU] sample::interpolate: 15.877 ms
[CPU] sample::apply_phase_sampled: 23.7911 ms
[CPU] sample_tot: 47.857 ms
[CPU] sample_profile_tot: 50.7591 ms
[CPU] diff_weighted: 2.61211 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 54.4739 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.92087 ms
[CPU] sample::1st_shift: 0.293016 ms
[CPU] sample::FFT: 2.00796 ms
[CPU] sample::2nd_shift: 0.246048 ms
[CPU] sample::interpolate: 15.7402 ms
[CPU] sample::apply_phase_sampled: 23.793 ms
[CPU] sample_tot: 47.7331 ms
[CPU] sample_profile_tot: 50.663 ms
[CPU] diff_weighted: 2.61712 ms
[CPU] reduce_chi2_tot: 3.70407 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 54.3809 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.89297 ms
[CPU] sample::1st_shift: 0.283003 ms
[CPU] sample::FFT: 2.01321 ms
[CPU] sample::2nd_shift: 0.242949 ms
[CPU] sample::interpolate: 15.9001 ms
[CPU] sample::apply_phase_sampled: 23.8371 ms
[CPU] sample_tot: 47.971 ms
[CPU] sample_profile_tot: 50.874 ms
[CPU] diff_weighted: 2.60806 ms
[CPU] reduce_chi2_tot: 3.69692 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 54.585 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.90108 ms
[CPU] sample::1st_shift: 0.28801 ms
[CPU] sample::FFT: 2.01297 ms
[CPU] sample::2nd_shift: 0.244141 ms
[CPU] sample::interpolate: 15.7239 ms
[CPU] sample::apply_phase_sampled: 23.7899 ms
[CPU] sample_tot: 47.682 ms
[CPU] sample_profile_tot: 50.5929 ms
[CPU] diff_weighted: 2.61307 ms
[CPU] reduce_chi2_tot: 3.70121 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 54.3089 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.91991 ms
[CPU] sample::1st_shift: 0.285864 ms
[CPU] sample::FFT: 2.01511 ms
[CPU] sample::2nd_shift: 0.256062 ms
[CPU] sample::interpolate: 15.7559 ms
[CPU] sample::apply_phase_sampled: 23.8149 ms
[CPU] sample_tot: 47.7829 ms
[CPU] sample_profile_tot: 50.7121 ms
[CPU] diff_weighted: 2.60901 ms
[CPU] reduce_chi2_tot: 3.69906 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 54.4269 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.88415 ms
[CPU] sample::1st_shift: 0.286818 ms
[CPU] sample::FFT: 2.01702 ms
[CPU] sample::2nd_shift: 0.242949 ms
[CPU] sample::interpolate: 15.7211 ms
[CPU] sample::apply_phase_sampled: 23.809 ms
[CPU] sample_tot: 47.7688 ms
[CPU] sample_profile_tot: 50.663 ms
[CPU] diff_weighted: 2.61307 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 54.3792 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.91896 ms
[CPU] sample::1st_shift: 0.287056 ms
[CPU] sample::FFT: 2.038 ms
[CPU] sample::2nd_shift: 0.241041 ms
[CPU] sample::interpolate: 15.667 ms
[CPU] sample::apply_phase_sampled: 23.783 ms
[CPU] sample_tot: 47.6639 ms
[CPU] sample_profile_tot: 50.5941 ms
[CPU] diff_weighted: 2.60901 ms
[CPU] reduce_chi2_tot: 3.70193 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 54.3101 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.92015 ms
[CPU] sample::1st_shift: 0.281811 ms
[CPU] sample::FFT: 2.01297 ms
[CPU] sample::2nd_shift: 0.247002 ms
[CPU] sample::interpolate: 16.3569 ms
[CPU] sample::apply_phase_sampled: 23.813 ms
[CPU] sample_tot: 48.4099 ms
[CPU] sample_profile_tot: 51.3399 ms
[CPU] diff_weighted: 2.61784 ms
[CPU] reduce_chi2_tot: 3.70693 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 55.0611 ms
1024	1.000000e+06	float64	4	None	1.039535e+00	5.471239e-02	2.324899e-04	5.444317e-02
# |--> timings: [0.05632285797037184, 0.05520132998935878, 0.05486174300312996, 0.05473178206011653, 0.05465435003861785, 0.05460961302742362, 0.05516464100219309, 0.054645712953060865, 0.05471942597068846, 0.054569916101172566, 0.05457922490313649, 0.05481165205128491, 0.05460651288740337, 0.054504735162481666, 0.054736430989578366, 0.05444372002966702, 0.054550498025491834, 0.05451105092652142, 0.054443174973130226, 0.055189964128658175]

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.27189 ms
[CPU] sample::1st_shift: 0.203133 ms
[CPU] sample::FFT: 1.64199 ms
[CPU] sample::2nd_shift: 0.168085 ms
[CPU] sample::interpolate: 8.89993 ms
[CPU] sample::apply_phase_sampled: 11.9319 ms
[CPU] sample_tot: 28.5761 ms
[CPU] sample_profile_tot: 30.8599 ms
[CPU] diff_weighted: 1.31607 ms
[CPU] reduce_chi2_tot: 1.87206 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 32.747 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.02703 ms
[CPU] sample::1st_shift: 0.19598 ms
[CPU] sample::FFT: 1.21498 ms
[CPU] sample::2nd_shift: 0.164986 ms
[CPU] sample::interpolate: 8.48913 ms
[CPU] sample::apply_phase_sampled: 11.914 ms
[CPU] sample_tot: 27.595 ms
[CPU] sample_profile_tot: 29.6319 ms
[CPU] diff_weighted: 1.31893 ms
[CPU] reduce_chi2_tot: 1.87182 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 31.5201 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.02298 ms
[CPU] sample::1st_shift: 0.20504 ms
[CPU] sample::FFT: 1.20497 ms
[CPU] sample::2nd_shift: 0.166893 ms
[CPU] sample::interpolate: 8.36182 ms
[CPU] sample::apply_phase_sampled: 11.924 ms
[CPU] sample_tot: 27.478 ms
[CPU] sample_profile_tot: 29.511 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.87111 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 31.3962 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.99795 ms
[CPU] sample::1st_shift: 0.19598 ms
[CPU] sample::FFT: 1.19996 ms
[CPU] sample::2nd_shift: 0.167847 ms
[CPU] sample::interpolate: 8.36492 ms
[CPU] sample::apply_phase_sampled: 11.9281 ms
[CPU] sample_tot: 27.4909 ms
[CPU] sample_profile_tot: 29.4981 ms
[CPU] diff_weighted: 1.32298 ms
[CPU] reduce_chi2_tot: 1.88208 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 31.394 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.01797 ms
[CPU] sample::1st_shift: 0.201941 ms
[CPU] sample::FFT: 1.20401 ms
[CPU] sample::2nd_shift: 0.164986 ms
[CPU] sample::interpolate: 8.31294 ms
[CPU] sample::apply_phase_sampled: 11.9212 ms
[CPU] sample_tot: 27.39 ms
[CPU] sample_profile_tot: 29.417 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.86801 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 31.301 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 2.02107 ms
[CPU] sample::1st_shift: 0.198841 ms
[CPU] sample::FFT: 1.21093 ms
[CPU] sample::2nd_shift: 0.164986 ms
[CPU] sample::interpolate: 8.28099 ms
[CPU] sample::apply_phase_sampled: 11.9119 ms
[CPU] sample_tot: 27.369 ms
[CPU] sample_profile_tot: 29.3999 ms
[CPU] diff_weighted: 1.31798 ms
[CPU] reduce_chi2_tot: 1.87278 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 31.2872 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.01917 ms
[CPU] sample::1st_shift: 0.200033 ms
[CPU] sample::FFT: 1.20091 ms
[CPU] sample::2nd_shift: 0.165939 ms
[CPU] sample::interpolate: 8.28505 ms
[CPU] sample::apply_phase_sampled: 11.9081 ms
[CPU] sample_tot: 27.3712 ms
[CPU] sample_profile_tot: 29.398 ms
[CPU] diff_weighted: 1.31416 ms
[CPU] reduce_chi2_tot: 1.8692 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 31.2819 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.01893 ms
[CPU] sample::1st_shift: 0.199795 ms
[CPU] sample::FFT: 1.20902 ms
[CPU] sample::2nd_shift: 0.165939 ms
[CPU] sample::interpolate: 8.5001 ms
[CPU] sample::apply_phase_sampled: 11.9259 ms
[CPU] sample_tot: 27.6589 ms
[CPU] sample_profile_tot: 29.6879 ms
[CPU] diff_weighted: 1.31798 ms
[CPU] reduce_chi2_tot: 1.87182 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 31.5731 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.02298 ms
[CPU] sample::1st_shift: 0.200033 ms
[CPU] sample::FFT: 1.20997 ms
[CPU] sample::2nd_shift: 0.164986 ms
[CPU] sample::interpolate: 8.45194 ms
[CPU] sample::apply_phase_sampled: 11.9441 ms
[CPU] sample_tot: 27.5819 ms
[CPU] sample_profile_tot: 29.613 ms
[CPU] diff_weighted: 1.31106 ms
[CPU] reduce_chi2_tot: 1.87302 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 31.5001 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.01797 ms
[CPU] sample::1st_shift: 0.19908 ms
[CPU] sample::FFT: 1.20807 ms
[CPU] sample::2nd_shift: 0.164986 ms
[CPU] sample::interpolate: 8.30793 ms
[CPU] sample::apply_phase_sampled: 11.9119 ms
[CPU] sample_tot: 27.3979 ms
[CPU] sample_profile_tot: 29.424 ms
[CPU] diff_weighted: 1.31512 ms
[CPU] reduce_chi2_tot: 1.86706 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 31.3051 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.01988 ms
[CPU] sample::1st_shift: 0.196934 ms
[CPU] sample::FFT: 1.20902 ms
[CPU] sample::2nd_shift: 0.166893 ms
[CPU] sample::interpolate: 8.27599 ms
[CPU] sample::apply_phase_sampled: 11.909 ms
[CPU] sample_tot: 27.38 ms
[CPU] sample_profile_tot: 29.4089 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.87397 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 31.296 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.02394 ms
[CPU] sample::1st_shift: 0.19908 ms
[CPU] sample::FFT: 1.20211 ms
[CPU] sample::2nd_shift: 0.167131 ms
[CPU] sample::interpolate: 8.27193 ms
[CPU] sample::apply_phase_sampled: 11.93 ms
[CPU] sample_tot: 27.386 ms
[CPU] sample_profile_tot: 29.4201 ms
[CPU] diff_weighted: 1.31392 ms
[CPU] reduce_chi2_tot: 1.8661 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 31.301 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.002 ms
[CPU] sample::1st_shift: 0.199795 ms
[CPU] sample::FFT: 1.21903 ms
[CPU] sample::2nd_shift: 0.165939 ms
[CPU] sample::interpolate: 8.31604 ms
[CPU] sample::apply_phase_sampled: 11.94 ms
[CPU] sample_tot: 27.4858 ms
[CPU] sample_profile_tot: 29.4981 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.87087 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 31.383 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.01702 ms
[CPU] sample::1st_shift: 0.20504 ms
[CPU] sample::FFT: 1.21284 ms
[CPU] sample::2nd_shift: 0.169039 ms
[CPU] sample::interpolate: 8.28815 ms
[CPU] sample::apply_phase_sampled: 11.924 ms
[CPU] sample_tot: 27.37 ms
[CPU] sample_profile_tot: 29.3961 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.86396 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 31.275 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 2.01797 ms
[CPU] sample::1st_shift: 0.198126 ms
[CPU] sample::FFT: 1.20807 ms
[CPU] sample::2nd_shift: 0.166893 ms
[CPU] sample::interpolate: 8.25906 ms
[CPU] sample::apply_phase_sampled: 11.9112 ms
[CPU] sample_tot: 27.3781 ms
[CPU] sample_profile_tot: 29.4061 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.87206 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 31.2929 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.01893 ms
[CPU] sample::1st_shift: 0.201941 ms
[CPU] sample::FFT: 1.19781 ms
[CPU] sample::2nd_shift: 0.168085 ms
[CPU] sample::interpolate: 8.28409 ms
[CPU] sample::apply_phase_sampled: 11.925 ms
[CPU] sample_tot: 27.39 ms
[CPU] sample_profile_tot: 29.418 ms
[CPU] diff_weighted: 1.31702 ms
[CPU] reduce_chi2_tot: 1.86896 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 31.301 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.02012 ms
[CPU] sample::1st_shift: 0.197887 ms
[CPU] sample::FFT: 1.20783 ms
[CPU] sample::2nd_shift: 0.164032 ms
[CPU] sample::interpolate: 8.41904 ms
[CPU] sample::apply_phase_sampled: 11.9371 ms
[CPU] sample_tot: 27.5309 ms
[CPU] sample_profile_tot: 29.561 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.87087 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 31.4469 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 2.01917 ms
[CPU] sample::1st_shift: 0.192881 ms
[CPU] sample::FFT: 1.2238 ms
[CPU] sample::2nd_shift: 0.168085 ms
[CPU] sample::interpolate: 8.425 ms
[CPU] sample::apply_phase_sampled: 11.9629 ms
[CPU] sample_tot: 27.5919 ms
[CPU] sample_profile_tot: 29.6209 ms
[CPU] diff_weighted: 1.31392 ms
[CPU] reduce_chi2_tot: 1.86992 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 31.5058 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.00701 ms
[CPU] sample::1st_shift: 0.198841 ms
[CPU] sample::FFT: 1.21903 ms
[CPU] sample::2nd_shift: 0.164986 ms
[CPU] sample::interpolate: 8.33297 ms
[CPU] sample::apply_phase_sampled: 11.9171 ms
[CPU] sample_tot: 27.4279 ms
[CPU] sample_profile_tot: 29.443 ms
[CPU] diff_weighted: 1.31989 ms
[CPU] reduce_chi2_tot: 1.87302 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 31.3301 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.02012 ms
[CPU] sample::1st_shift: 0.202894 ms
[CPU] sample::FFT: 1.26791 ms
[CPU] sample::2nd_shift: 0.165939 ms
[CPU] sample::interpolate: 8.27098 ms
[CPU] sample::apply_phase_sampled: 11.909 ms
[CPU] sample_tot: 27.4398 ms
[CPU] sample_profile_tot: 29.469 ms
[CPU] diff_weighted: 1.31392 ms
[CPU] reduce_chi2_tot: 1.86896 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 31.3542 ms
1024	1.000000e+06	float64	8	None	5.985595e-01	3.150313e-02	9.210309e-05	3.140451e-02
# |--> timings: [0.03284223610535264, 0.03165347711183131, 0.031531978165730834, 0.03152229497209191, 0.03142944211140275, 0.03141775797121227, 0.031410621013492346, 0.0316998150665313, 0.03163468511775136, 0.03143810201436281, 0.031446560053154826, 0.0314248891081661, 0.031510611064732075, 0.031404505018144846, 0.031425391091033816, 0.03142985003069043, 0.03157987794838846, 0.03163601900450885, 0.031460603000596166, 0.031503038946539164]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.99699 ms
[CPU] sample::1st_shift: 0.191927 ms
[CPU] sample::FFT: 1.03402 ms
[CPU] sample::2nd_shift: 0.150919 ms
[CPU] sample::interpolate: 6.64806 ms
[CPU] sample::apply_phase_sampled: 9.63092 ms
[CPU] sample_tot: 23.3071 ms
[CPU] sample_profile_tot: 25.315 ms
[CPU] diff_weighted: 1.05596 ms
[CPU] reduce_chi2_tot: 1.50394 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 26.835 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.84107 ms
[CPU] sample::1st_shift: 0.196934 ms
[CPU] sample::FFT: 1.21379 ms
[CPU] sample::2nd_shift: 0.15521 ms
[CPU] sample::interpolate: 7.17402 ms
[CPU] sample::apply_phase_sampled: 9.59396 ms
[CPU] sample_tot: 24.0231 ms
[CPU] sample_profile_tot: 25.8739 ms
[CPU] diff_weighted: 1.05906 ms
[CPU] reduce_chi2_tot: 1.50204 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 27.39 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.84107 ms
[CPU] sample::1st_shift: 0.190973 ms
[CPU] sample::FFT: 1.04809 ms
[CPU] sample::2nd_shift: 0.156879 ms
[CPU] sample::interpolate: 6.60801 ms
[CPU] sample::apply_phase_sampled: 9.55009 ms
[CPU] sample_tot: 23.2198 ms
[CPU] sample_profile_tot: 25.07 ms
[CPU] diff_weighted: 1.05405 ms
[CPU] reduce_chi2_tot: 1.50013 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 26.5851 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.84488 ms
[CPU] sample::1st_shift: 0.187874 ms
[CPU] sample::FFT: 1.055 ms
[CPU] sample::2nd_shift: 0.152826 ms
[CPU] sample::interpolate: 6.49285 ms
[CPU] sample::apply_phase_sampled: 9.52601 ms
[CPU] sample_tot: 23.0799 ms
[CPU] sample_profile_tot: 24.935 ms
[CPU] diff_weighted: 1.05286 ms
[CPU] reduce_chi2_tot: 1.49703 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 26.4449 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.84393 ms
[CPU] sample::1st_shift: 0.191927 ms
[CPU] sample::FFT: 1.0519 ms
[CPU] sample::2nd_shift: 0.152111 ms
[CPU] sample::interpolate: 6.48284 ms
[CPU] sample::apply_phase_sampled: 9.52816 ms
[CPU] sample_tot: 23.073 ms
[CPU] sample_profile_tot: 24.9281 ms
[CPU] diff_weighted: 1.0581 ms
[CPU] reduce_chi2_tot: 1.50108 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 26.443 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.84989 ms
[CPU] sample::1st_shift: 0.187159 ms
[CPU] sample::FFT: 1.03402 ms
[CPU] sample::2nd_shift: 0.159979 ms
[CPU] sample::interpolate: 6.4671 ms
[CPU] sample::apply_phase_sampled: 9.52482 ms
[CPU] sample_tot: 23.0601 ms
[CPU] sample_profile_tot: 24.919 ms
[CPU] diff_weighted: 1.0519 ms
[CPU] reduce_chi2_tot: 1.50013 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 26.4339 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.85204 ms
[CPU] sample::1st_shift: 0.188112 ms
[CPU] sample::FFT: 1.04618 ms
[CPU] sample::2nd_shift: 0.158072 ms
[CPU] sample::interpolate: 6.67 ms
[CPU] sample::apply_phase_sampled: 9.53913 ms
[CPU] sample_tot: 23.324 ms
[CPU] sample_profile_tot: 25.1851 ms
[CPU] diff_weighted: 1.05596 ms
[CPU] reduce_chi2_tot: 1.49894 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 26.6991 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.84298 ms
[CPU] sample::1st_shift: 0.192881 ms
[CPU] sample::FFT: 1.04308 ms
[CPU] sample::2nd_shift: 0.152111 ms
[CPU] sample::interpolate: 6.60205 ms
[CPU] sample::apply_phase_sampled: 9.56202 ms
[CPU] sample_tot: 23.217 ms
[CPU] sample_profile_tot: 25.07 ms
[CPU] diff_weighted: 1.05691 ms
[CPU] reduce_chi2_tot: 1.49798 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 26.583 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.82414 ms
[CPU] sample::1st_shift: 0.187159 ms
[CPU] sample::FFT: 1.05214 ms
[CPU] sample::2nd_shift: 0.156164 ms
[CPU] sample::interpolate: 6.49309 ms
[CPU] sample::apply_phase_sampled: 9.53507 ms
[CPU] sample_tot: 23.0501 ms
[CPU] sample_profile_tot: 24.8828 ms
[CPU] diff_weighted: 1.05596 ms
[CPU] reduce_chi2_tot: 1.50204 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 26.4001 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.84488 ms
[CPU] sample::1st_shift: 0.189066 ms
[CPU] sample::FFT: 1.03307 ms
[CPU] sample::2nd_shift: 0.154972 ms
[CPU] sample::interpolate: 6.46996 ms
[CPU] sample::apply_phase_sampled: 9.52792 ms
[CPU] sample_tot: 23.0551 ms
[CPU] sample_profile_tot: 24.909 ms
[CPU] diff_weighted: 1.055 ms
[CPU] reduce_chi2_tot: 1.49798 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 26.4189 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.84298 ms
[CPU] sample::1st_shift: 0.190973 ms
[CPU] sample::FFT: 1.03903 ms
[CPU] sample::2nd_shift: 0.154972 ms
[CPU] sample::interpolate: 6.45995 ms
[CPU] sample::apply_phase_sampled: 9.53197 ms
[CPU] sample_tot: 23.0448 ms
[CPU] sample_profile_tot: 24.8981 ms
[CPU] diff_weighted: 1.05405 ms
[CPU] reduce_chi2_tot: 1.50013 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 26.4139 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.84798 ms
[CPU] sample::1st_shift: 0.190973 ms
[CPU] sample::FFT: 1.0519 ms
[CPU] sample::2nd_shift: 0.155926 ms
[CPU] sample::interpolate: 6.50096 ms
[CPU] sample::apply_phase_sampled: 9.53889 ms
[CPU] sample_tot: 23.1061 ms
[CPU] sample_profile_tot: 24.9639 ms
[CPU] diff_weighted: 1.05381 ms
[CPU] reduce_chi2_tot: 1.49798 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 26.4771 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.81293 ms
[CPU] sample::1st_shift: 0.18692 ms
[CPU] sample::FFT: 1.04284 ms
[CPU] sample::2nd_shift: 0.154018 ms
[CPU] sample::interpolate: 6.50191 ms
[CPU] sample::apply_phase_sampled: 9.53293 ms
[CPU] sample_tot: 23.1278 ms
[CPU] sample_profile_tot: 24.95 ms
[CPU] diff_weighted: 1.055 ms
[CPU] reduce_chi2_tot: 1.49703 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 26.4618 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.84989 ms
[CPU] sample::1st_shift: 0.18692 ms
[CPU] sample::FFT: 1.05786 ms
[CPU] sample::2nd_shift: 0.156164 ms
[CPU] sample::interpolate: 6.49214 ms
[CPU] sample::apply_phase_sampled: 9.53889 ms
[CPU] sample_tot: 23.056 ms
[CPU] sample_profile_tot: 24.915 ms
[CPU] diff_weighted: 1.05286 ms
[CPU] reduce_chi2_tot: 1.50108 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 26.4299 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 1.84894 ms
[CPU] sample::1st_shift: 0.189066 ms
[CPU] sample::FFT: 1.04403 ms
[CPU] sample::2nd_shift: 0.154972 ms
[CPU] sample::interpolate: 6.44398 ms
[CPU] sample::apply_phase_sampled: 9.53102 ms
[CPU] sample_tot: 23.0241 ms
[CPU] sample_profile_tot: 24.8818 ms
[CPU] diff_weighted: 1.05405 ms
[CPU] reduce_chi2_tot: 1.49703 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 26.3922 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.84608 ms
[CPU] sample::1st_shift: 0.189066 ms
[CPU] sample::FFT: 1.02997 ms
[CPU] sample::2nd_shift: 0.154972 ms
[CPU] sample::interpolate: 6.48403 ms
[CPU] sample::apply_phase_sampled: 9.52196 ms
[CPU] sample_tot: 23.0629 ms
[CPU] sample_profile_tot: 24.919 ms
[CPU] diff_weighted: 1.05214 ms
[CPU] reduce_chi2_tot: 1.50204 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 26.4359 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.84608 ms
[CPU] sample::1st_shift: 0.188112 ms
[CPU] sample::FFT: 1.0519 ms
[CPU] sample::2nd_shift: 0.154018 ms
[CPU] sample::interpolate: 6.4621 ms
[CPU] sample::apply_phase_sampled: 9.52792 ms
[CPU] sample_tot: 23.0742 ms
[CPU] sample_profile_tot: 24.93 ms
[CPU] diff_weighted: 1.05405 ms
[CPU] reduce_chi2_tot: 1.52206 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 26.4671 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.83606 ms
[CPU] sample::1st_shift: 0.19002 ms
[CPU] sample::FFT: 1.03211 ms
[CPU] sample::2nd_shift: 0.150919 ms
[CPU] sample::interpolate: 6.51002 ms
[CPU] sample::apply_phase_sampled: 9.54103 ms
[CPU] sample_tot: 23.128 ms
[CPU] sample_profile_tot: 24.9751 ms
[CPU] diff_weighted: 1.05405 ms
[CPU] reduce_chi2_tot: 1.49798 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 26.4859 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 1.84512 ms
[CPU] sample::1st_shift: 0.187159 ms
[CPU] sample::FFT: 1.086 ms
[CPU] sample::2nd_shift: 0.157118 ms
[CPU] sample::interpolate: 6.48904 ms
[CPU] sample::apply_phase_sampled: 9.53102 ms
[CPU] sample_tot: 23.092 ms
[CPU] sample_profile_tot: 24.946 ms
[CPU] diff_weighted: 1.05596 ms
[CPU] reduce_chi2_tot: 1.50204 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 26.463 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.84703 ms
[CPU] sample::1st_shift: 0.18692 ms
[CPU] sample::FFT: 1.06001 ms
[CPU] sample::2nd_shift: 0.156164 ms
[CPU] sample::interpolate: 6.45804 ms
[CPU] sample::apply_phase_sampled: 9.53007 ms
[CPU] sample_tot: 23.0579 ms
[CPU] sample_profile_tot: 24.9159 ms
[CPU] diff_weighted: 1.05309 ms
[CPU] reduce_chi2_tot: 1.49798 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 26.427 ms
1024	1.000000e+06	float64	10	None	5.063582e-01	2.665043e-02	2.187043e-04	2.652091e-02
# |--> timings: [0.02692153095267713, 0.02752121491357684, 0.026715928921476007, 0.026576624950394034, 0.026579129975289106, 0.026562232058495283, 0.026844738982617855, 0.026711886981502175, 0.026528361020609736, 0.026548588182777166, 0.026546975132077932, 0.026600936194881797, 0.0265918611548841, 0.026562185026705265, 0.026520909974351525, 0.026587824802845716, 0.02659036498516798, 0.026614089962095022, 0.026591229951009154, 0.02656308119185269]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 3.07798 ms
[CPU] sample::1st_shift: 0.227928 ms
[CPU] sample::FFT: 1.4441 ms
[CPU] sample::2nd_shift: 0.141859 ms
[CPU] sample::interpolate: 4.426 ms
[CPU] sample::apply_phase_sampled: 6.8419 ms
[CPU] sample_tot: 19.212 ms
[CPU] sample_profile_tot: 22.3041 ms
[CPU] diff_weighted: 0.823975 ms
[CPU] reduce_chi2_tot: 1.1971 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 23.52 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.49202 ms
[CPU] sample::1st_shift: 0.191927 ms
[CPU] sample::FFT: 1.08695 ms
[CPU] sample::2nd_shift: 0.133038 ms
[CPU] sample::interpolate: 4.61817 ms
[CPU] sample::apply_phase_sampled: 6.83904 ms
[CPU] sample_tot: 18.914 ms
[CPU] sample_profile_tot: 20.4201 ms
[CPU] diff_weighted: 0.690937 ms
[CPU] reduce_chi2_tot: 1.06907 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 21.5061 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.48892 ms
[CPU] sample::1st_shift: 0.192881 ms
[CPU] sample::FFT: 1.10507 ms
[CPU] sample::2nd_shift: 0.136852 ms
[CPU] sample::interpolate: 4.4539 ms
[CPU] sample::apply_phase_sampled: 6.83594 ms
[CPU] sample_tot: 18.7681 ms
[CPU] sample_profile_tot: 20.2699 ms
[CPU] diff_weighted: 0.730991 ms
[CPU] reduce_chi2_tot: 1.10388 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 21.3909 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.45912 ms
[CPU] sample::1st_shift: 0.193834 ms
[CPU] sample::FFT: 1.091 ms
[CPU] sample::2nd_shift: 0.134945 ms
[CPU] sample::interpolate: 4.53305 ms
[CPU] sample::apply_phase_sampled: 6.85191 ms
[CPU] sample_tot: 18.8069 ms
[CPU] sample_profile_tot: 20.277 ms
[CPU] diff_weighted: 0.733137 ms
[CPU] reduce_chi2_tot: 1.10912 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 21.405 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.49393 ms
[CPU] sample::1st_shift: 0.194073 ms
[CPU] sample::FFT: 1.0879 ms
[CPU] sample::2nd_shift: 0.135899 ms
[CPU] sample::interpolate: 4.49514 ms
[CPU] sample::apply_phase_sampled: 6.8388 ms
[CPU] sample_tot: 18.795 ms
[CPU] sample_profile_tot: 20.303 ms
[CPU] diff_weighted: 0.727892 ms
[CPU] reduce_chi2_tot: 1.09887 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 21.42 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.49012 ms
[CPU] sample::1st_shift: 0.191927 ms
[CPU] sample::FFT: 1.08695 ms
[CPU] sample::2nd_shift: 0.138998 ms
[CPU] sample::interpolate: 4.57501 ms
[CPU] sample::apply_phase_sampled: 6.84905 ms
[CPU] sample_tot: 18.878 ms
[CPU] sample_profile_tot: 20.3822 ms
[CPU] diff_weighted: 0.705004 ms
[CPU] reduce_chi2_tot: 1.07718 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 21.477 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.48582 ms
[CPU] sample::1st_shift: 0.19598 ms
[CPU] sample::FFT: 1.08695 ms
[CPU] sample::2nd_shift: 0.137091 ms
[CPU] sample::interpolate: 4.52304 ms
[CPU] sample::apply_phase_sampled: 6.83403 ms
[CPU] sample_tot: 18.8022 ms
[CPU] sample_profile_tot: 20.3009 ms
[CPU] diff_weighted: 0.67091 ms
[CPU] reduce_chi2_tot: 1.04904 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 21.3702 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.49012 ms
[CPU] sample::1st_shift: 0.196934 ms
[CPU] sample::FFT: 1.07598 ms
[CPU] sample::2nd_shift: 0.135899 ms
[CPU] sample::interpolate: 4.49896 ms
[CPU] sample::apply_phase_sampled: 6.83713 ms
[CPU] sample_tot: 18.7778 ms
[CPU] sample_profile_tot: 20.2808 ms
[CPU] diff_weighted: 0.67091 ms
[CPU] reduce_chi2_tot: 1.04308 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 21.343 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.49012 ms
[CPU] sample::1st_shift: 0.190973 ms
[CPU] sample::FFT: 1.08385 ms
[CPU] sample::2nd_shift: 0.133991 ms
[CPU] sample::interpolate: 4.42195 ms
[CPU] sample::apply_phase_sampled: 6.83403 ms
[CPU] sample_tot: 18.7178 ms
[CPU] sample_profile_tot: 20.2198 ms
[CPU] diff_weighted: 0.669956 ms
[CPU] reduce_chi2_tot: 1.04785 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 21.286 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.48487 ms
[CPU] sample::1st_shift: 0.198126 ms
[CPU] sample::FFT: 1.086 ms
[CPU] sample::2nd_shift: 0.14019 ms
[CPU] sample::interpolate: 4.47798 ms
[CPU] sample::apply_phase_sampled: 6.83308 ms
[CPU] sample_tot: 18.769 ms
[CPU] sample_profile_tot: 20.267 ms
[CPU] diff_weighted: 0.716209 ms
[CPU] reduce_chi2_tot: 1.08719 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 21.3699 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.49512 ms
[CPU] sample::1st_shift: 0.19002 ms
[CPU] sample::FFT: 1.086 ms
[CPU] sample::2nd_shift: 0.135183 ms
[CPU] sample::interpolate: 4.58097 ms
[CPU] sample::apply_phase_sampled: 6.83403 ms
[CPU] sample_tot: 18.8539 ms
[CPU] sample_profile_tot: 20.3619 ms
[CPU] diff_weighted: 0.72217 ms
[CPU] reduce_chi2_tot: 1.10102 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 21.4801 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.48797 ms
[CPU] sample::1st_shift: 0.194073 ms
[CPU] sample::FFT: 1.07789 ms
[CPU] sample::2nd_shift: 0.134945 ms
[CPU] sample::interpolate: 4.51708 ms
[CPU] sample::apply_phase_sampled: 6.84214 ms
[CPU] sample_tot: 18.75 ms
[CPU] sample_profile_tot: 20.252 ms
[CPU] diff_weighted: 0.734091 ms
[CPU] reduce_chi2_tot: 1.10507 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 21.3749 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.48988 ms
[CPU] sample::1st_shift: 0.19908 ms
[CPU] sample::FFT: 1.07598 ms
[CPU] sample::2nd_shift: 0.139952 ms
[CPU] sample::interpolate: 4.50397 ms
[CPU] sample::apply_phase_sampled: 6.83498 ms
[CPU] sample_tot: 18.7922 ms
[CPU] sample_profile_tot: 20.2951 ms
[CPU] diff_weighted: 0.691175 ms
[CPU] reduce_chi2_tot: 1.06406 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 21.378 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.49417 ms
[CPU] sample::1st_shift: 0.192881 ms
[CPU] sample::FFT: 1.08385 ms
[CPU] sample::2nd_shift: 0.133991 ms
[CPU] sample::interpolate: 4.50802 ms
[CPU] sample::apply_phase_sampled: 6.83093 ms
[CPU] sample_tot: 18.801 ms
[CPU] sample_profile_tot: 20.3092 ms
[CPU] diff_weighted: 0.658035 ms
[CPU] reduce_chi2_tot: 1.03498 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 21.363 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.49083 ms
[CPU] sample::1st_shift: 0.193119 ms
[CPU] sample::FFT: 1.11699 ms
[CPU] sample::2nd_shift: 0.135899 ms
[CPU] sample::interpolate: 4.48799 ms
[CPU] sample::apply_phase_sampled: 6.83999 ms
[CPU] sample_tot: 18.816 ms
[CPU] sample_profile_tot: 20.3199 ms
[CPU] diff_weighted: 0.683069 ms
[CPU] reduce_chi2_tot: 1.05596 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 21.394 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.48892 ms
[CPU] sample::1st_shift: 0.191927 ms
[CPU] sample::FFT: 1.08004 ms
[CPU] sample::2nd_shift: 0.137091 ms
[CPU] sample::interpolate: 4.44484 ms
[CPU] sample::apply_phase_sampled: 6.83999 ms
[CPU] sample_tot: 18.744 ms
[CPU] sample_profile_tot: 20.246 ms
[CPU] diff_weighted: 0.725031 ms
[CPU] reduce_chi2_tot: 1.10221 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 21.3668 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.46818 ms
[CPU] sample::1st_shift: 0.198841 ms
[CPU] sample::FFT: 1.08004 ms
[CPU] sample::2nd_shift: 0.133991 ms
[CPU] sample::interpolate: 4.46701 ms
[CPU] sample::apply_phase_sampled: 6.83498 ms
[CPU] sample_tot: 18.7068 ms
[CPU] sample_profile_tot: 20.1879 ms
[CPU] diff_weighted: 0.726938 ms
[CPU] reduce_chi2_tot: 1.09792 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 21.3051 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.49107 ms
[CPU] sample::1st_shift: 0.19002 ms
[CPU] sample::FFT: 1.08004 ms
[CPU] sample::2nd_shift: 0.134945 ms
[CPU] sample::interpolate: 4.51303 ms
[CPU] sample::apply_phase_sampled: 6.84094 ms
[CPU] sample_tot: 18.7781 ms
[CPU] sample_profile_tot: 20.282 ms
[CPU] diff_weighted: 0.734091 ms
[CPU] reduce_chi2_tot: 1.11198 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 21.4121 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.48106 ms
[CPU] sample::1st_shift: 0.195026 ms
[CPU] sample::FFT: 1.08886 ms
[CPU] sample::2nd_shift: 0.133038 ms
[CPU] sample::interpolate: 4.51112 ms
[CPU] sample::apply_phase_sampled: 6.8388 ms
[CPU] sample_tot: 18.7819 ms
[CPU] sample_profile_tot: 20.2758 ms
[CPU] diff_weighted: 0.696898 ms
[CPU] reduce_chi2_tot: 1.06788 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 21.364 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.48201 ms
[CPU] sample::1st_shift: 0.192881 ms
[CPU] sample::FFT: 1.07789 ms
[CPU] sample::2nd_shift: 0.134945 ms
[CPU] sample::interpolate: 4.50587 ms
[CPU] sample::apply_phase_sampled: 6.83498 ms
[CPU] sample_tot: 18.7719 ms
[CPU] sample_profile_tot: 20.268 ms
[CPU] diff_weighted: 0.671148 ms
[CPU] reduce_chi2_tot: 1.04809 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 21.3332 ms
1024	1.000000e+06	float64	20	None	4.092425e-01	2.153908e-02	5.492501e-05	2.143760e-02
# |--> timings: [0.023620744002982974, 0.02166002313606441, 0.021556365070864558, 0.021553160855546594, 0.021569873904809356, 0.021631065057590604, 0.02151945000514388, 0.021489889128133655, 0.02143759885802865, 0.021515972912311554, 0.02162922197021544, 0.02154787303879857, 0.021528762998059392, 0.02151402598246932, 0.02154169580899179, 0.021512942854315042, 0.021453816909343004, 0.021561346016824245, 0.021513595012947917, 0.0215058377943933]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 18.9948 ms
[CPU] sample::1st_shift: 0.253916 ms
[CPU] sample::FFT: 1.08194 ms
[CPU] sample::2nd_shift: 0.2141 ms
[CPU] sample::interpolate: 4.51112 ms
[CPU] sample::apply_phase_sampled: 6.778 ms
[CPU] sample_tot: 18.954 ms
[CPU] sample_profile_tot: 37.9639 ms
[CPU] diff_weighted: 0.957966 ms
[CPU] reduce_chi2_tot: 1.36995 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 39.3529 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 2.774 ms
[CPU] sample::1st_shift: 0.234842 ms
[CPU] sample::FFT: 1.07908 ms
[CPU] sample::2nd_shift: 1.44386 ms
[CPU] sample::interpolate: 2.41899 ms
[CPU] sample::apply_phase_sampled: 3.43394 ms
[CPU] sample_tot: 14.627 ms
[CPU] sample_profile_tot: 17.415 ms
[CPU] diff_weighted: 0.664949 ms
[CPU] reduce_chi2_tot: 0.916958 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 18.3511 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 2.04992 ms
[CPU] sample::1st_shift: 0.230074 ms
[CPU] sample::FFT: 1.06907 ms
[CPU] sample::2nd_shift: 0.226021 ms
[CPU] sample::interpolate: 2.39992 ms
[CPU] sample::apply_phase_sampled: 3.43609 ms
[CPU] sample_tot: 13.3231 ms
[CPU] sample_profile_tot: 15.3859 ms
[CPU] diff_weighted: 1.19209 ms
[CPU] reduce_chi2_tot: 1.38807 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 16.794 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.34087 ms
[CPU] sample::1st_shift: 0.231028 ms
[CPU] sample::FFT: 1.06502 ms
[CPU] sample::2nd_shift: 0.218153 ms
[CPU] sample::interpolate: 2.43592 ms
[CPU] sample::apply_phase_sampled: 3.45397 ms
[CPU] sample_tot: 13.3941 ms
[CPU] sample_profile_tot: 14.7481 ms
[CPU] diff_weighted: 0.697851 ms
[CPU] reduce_chi2_tot: 0.893831 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.661 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 15.7561 ms
[CPU] sample::1st_shift: 0.226021 ms
[CPU] sample::FFT: 1.08194 ms
[CPU] sample::2nd_shift: 0.215054 ms
[CPU] sample::interpolate: 2.37703 ms
[CPU] sample::apply_phase_sampled: 8.70514 ms
[CPU] sample_tot: 18.5719 ms
[CPU] sample_profile_tot: 34.3409 ms
[CPU] diff_weighted: 0.714064 ms
[CPU] reduce_chi2_tot: 0.908852 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 35.269 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.32823 ms
[CPU] sample::1st_shift: 0.226021 ms
[CPU] sample::FFT: 1.06406 ms
[CPU] sample::2nd_shift: 0.217915 ms
[CPU] sample::interpolate: 2.33698 ms
[CPU] sample::apply_phase_sampled: 3.44896 ms
[CPU] sample_tot: 13.236 ms
[CPU] sample_profile_tot: 14.5779 ms
[CPU] diff_weighted: 0.681877 ms
[CPU] reduce_chi2_tot: 0.879049 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 15.475 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.34301 ms
[CPU] sample::1st_shift: 0.230074 ms
[CPU] sample::FFT: 1.06788 ms
[CPU] sample::2nd_shift: 0.219107 ms
[CPU] sample::interpolate: 2.36583 ms
[CPU] sample::apply_phase_sampled: 3.43394 ms
[CPU] sample_tot: 13.2949 ms
[CPU] sample_profile_tot: 14.652 ms
[CPU] diff_weighted: 0.658035 ms
[CPU] reduce_chi2_tot: 0.859976 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.5311 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.34087 ms
[CPU] sample::1st_shift: 0.226974 ms
[CPU] sample::FFT: 1.07813 ms
[CPU] sample::2nd_shift: 0.220776 ms
[CPU] sample::interpolate: 2.33984 ms
[CPU] sample::apply_phase_sampled: 3.438 ms
[CPU] sample_tot: 13.284 ms
[CPU] sample_profile_tot: 14.6379 ms
[CPU] diff_weighted: 0.658989 ms
[CPU] reduce_chi2_tot: 0.854969 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.512 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.34706 ms
[CPU] sample::1st_shift: 0.231981 ms
[CPU] sample::FFT: 1.06502 ms
[CPU] sample::2nd_shift: 0.22006 ms
[CPU] sample::interpolate: 2.36392 ms
[CPU] sample::apply_phase_sampled: 3.43204 ms
[CPU] sample_tot: 13.294 ms
[CPU] sample_profile_tot: 14.6539 ms
[CPU] diff_weighted: 0.651836 ms
[CPU] reduce_chi2_tot: 0.846863 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.5191 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 1.34206 ms
[CPU] sample::1st_shift: 0.227928 ms
[CPU] sample::FFT: 1.06096 ms
[CPU] sample::2nd_shift: 0.217915 ms
[CPU] sample::interpolate: 2.3632 ms
[CPU] sample::apply_phase_sampled: 3.44682 ms
[CPU] sample_tot: 13.2999 ms
[CPU] sample_profile_tot: 14.6542 ms
[CPU] diff_weighted: 0.652075 ms
[CPU] reduce_chi2_tot: 0.855207 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 15.528 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.34206 ms
[CPU] sample::1st_shift: 0.231028 ms
[CPU] sample::FFT: 1.07789 ms
[CPU] sample::2nd_shift: 0.221968 ms
[CPU] sample::interpolate: 2.35891 ms
[CPU] sample::apply_phase_sampled: 3.43108 ms
[CPU] sample_tot: 13.3159 ms
[CPU] sample_profile_tot: 14.6699 ms
[CPU] diff_weighted: 0.650883 ms
[CPU] reduce_chi2_tot: 0.844955 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.5339 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.34206 ms
[CPU] sample::1st_shift: 0.227928 ms
[CPU] sample::FFT: 1.07598 ms
[CPU] sample::2nd_shift: 0.262022 ms
[CPU] sample::interpolate: 4.19617 ms
[CPU] sample::apply_phase_sampled: 3.43895 ms
[CPU] sample_tot: 15.173 ms
[CPU] sample_profile_tot: 16.5291 ms
[CPU] diff_weighted: 3.474 ms
[CPU] reduce_chi2_tot: 3.66902 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 20.216 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.31798 ms
[CPU] sample::1st_shift: 0.227928 ms
[CPU] sample::FFT: 1.07908 ms
[CPU] sample::2nd_shift: 0.217915 ms
[CPU] sample::interpolate: 2.37298 ms
[CPU] sample::apply_phase_sampled: 5.68485 ms
[CPU] sample_tot: 15.5301 ms
[CPU] sample_profile_tot: 16.861 ms
[CPU] diff_weighted: 12.965 ms
[CPU] reduce_chi2_tot: 13.175 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 30.055 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.33705 ms
[CPU] sample::1st_shift: 0.229836 ms
[CPU] sample::FFT: 1.06907 ms
[CPU] sample::2nd_shift: 0.221014 ms
[CPU] sample::interpolate: 4.20213 ms
[CPU] sample::apply_phase_sampled: 5.68104 ms
[CPU] sample_tot: 17.3628 ms
[CPU] sample_profile_tot: 18.714 ms
[CPU] diff_weighted: 0.663042 ms
[CPU] reduce_chi2_tot: 0.859022 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 19.5899 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.31607 ms
[CPU] sample::1st_shift: 0.22912 ms
[CPU] sample::FFT: 1.05882 ms
[CPU] sample::2nd_shift: 0.218153 ms
[CPU] sample::interpolate: 2.35701 ms
[CPU] sample::apply_phase_sampled: 3.43609 ms
[CPU] sample_tot: 13.274 ms
[CPU] sample_profile_tot: 14.6029 ms
[CPU] diff_weighted: 0.660896 ms
[CPU] reduce_chi2_tot: 0.859976 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.4819 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.33801 ms
[CPU] sample::1st_shift: 0.22912 ms
[CPU] sample::FFT: 1.07884 ms
[CPU] sample::2nd_shift: 0.224113 ms
[CPU] sample::interpolate: 2.33078 ms
[CPU] sample::apply_phase_sampled: 3.4349 ms
[CPU] sample_tot: 13.2802 ms
[CPU] sample_profile_tot: 14.6301 ms
[CPU] diff_weighted: 0.653982 ms
[CPU] reduce_chi2_tot: 0.849009 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.4991 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.34516 ms
[CPU] sample::1st_shift: 0.226974 ms
[CPU] sample::FFT: 1.06812 ms
[CPU] sample::2nd_shift: 0.2141 ms
[CPU] sample::interpolate: 2.37489 ms
[CPU] sample::apply_phase_sampled: 3.43704 ms
[CPU] sample_tot: 13.3109 ms
[CPU] sample_profile_tot: 14.668 ms
[CPU] diff_weighted: 0.647783 ms
[CPU] reduce_chi2_tot: 0.84281 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.5292 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 1.34087 ms
[CPU] sample::1st_shift: 0.233889 ms
[CPU] sample::FFT: 1.07408 ms
[CPU] sample::2nd_shift: 0.215054 ms
[CPU] sample::interpolate: 2.33793 ms
[CPU] sample::apply_phase_sampled: 3.43513 ms
[CPU] sample_tot: 13.2909 ms
[CPU] sample_profile_tot: 14.6451 ms
[CPU] diff_weighted: 0.658035 ms
[CPU] reduce_chi2_tot: 0.856876 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 15.5201 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 1.3411 ms
[CPU] sample::1st_shift: 0.22912 ms
[CPU] sample::FFT: 1.06692 ms
[CPU] sample::2nd_shift: 0.217915 ms
[CPU] sample::interpolate: 2.36392 ms
[CPU] sample::apply_phase_sampled: 3.42989 ms
[CPU] sample_tot: 13.2852 ms
[CPU] sample_profile_tot: 14.6391 ms
[CPU] diff_weighted: 0.648022 ms
[CPU] reduce_chi2_tot: 0.844002 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.5048 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 1.34206 ms
[CPU] sample::1st_shift: 0.228882 ms
[CPU] sample::FFT: 1.08504 ms
[CPU] sample::2nd_shift: 0.216007 ms
[CPU] sample::interpolate: 2.35605 ms
[CPU] sample::apply_phase_sampled: 3.43418 ms
[CPU] sample_tot: 13.31 ms
[CPU] sample_profile_tot: 14.6639 ms
[CPU] diff_weighted: 0.65589 ms
[CPU] reduce_chi2_tot: 0.850916 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 15.5342 ms
1024	1.000000e+06	float64	40	None	3.450212e-01	1.815901e-02	5.290429e-03	1.562568e-02
# |--> timings: [0.0394633780233562, 0.01850820193067193, 0.01694278698414564, 0.015808764146640897, 0.03541821404360235, 0.015625676838681102, 0.015682480996474624, 0.01568774483166635, 0.015673917019739747, 0.015678625088185072, 0.015687374165281653, 0.020365477073937654, 0.03020247002132237, 0.019739484880119562, 0.015633723000064492, 0.015667939092963934, 0.015681342920288444, 0.015667712781578302, 0.01565832202322781, 0.015690939966589212]
...done
Setup chi2Profile...
[GPU] chi2_profile::malloc_fint: 0.248128 ms
[GPU] chi2_profile::copy_observations: 14.1468 ms
[GPU] create_image_d::malloc_image: 0.23568 ms
[GPU] create_image_d::memset: 0.209248 ms
[GPU] create_image_d::malloc_ints: 0.19664 ms
[GPU] create_image_d::copy_ints_H->D: 0.014176 ms
[GPU] create_image_d::sweep: 3.37619 ms
[GPU] create_image_d::central_pixel: 0.013376 ms
[GPU] create_image_d::free_ints: 0.193984 ms
[GPU] create_image: 4.34214 ms
[GPU] sample::copy_uv_H->D: 9.63453 ms
[GPU] sample::copy_uvrot_D->D: 0.210912 ms
[GPU] sample::1st_shift: 5.97101 ms
[GPU] sample::FFT: 335.026 ms
[GPU] sample::2nd_shift: 3.30464 ms
[GPU] sample::interpolate: 10.0348 ms
[GPU] sample::apply_phase_sampled: 9.67562 ms
[GPU] sample_tot: 378.532 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31571 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.315712 ms
[GPU] reduce_chi2: 6.66672 ms
[GPU] chi2_profile::free_all: 4.47398 ms
[GPU] chi2_profile_tot_gputimer: 408.58 ms
[CPU] chi2_profile_tot: 409.682 ms

[GPU] chi2_profile::malloc_fint: 2.92563 ms
[GPU] chi2_profile::copy_observations: 14.0312 ms
[GPU] create_image_d::malloc_image: 0.234176 ms
[GPU] create_image_d::memset: 0.18656 ms
[GPU] create_image_d::malloc_ints: 0.200608 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 3.36534 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.167584 ms
[GPU] create_image: 4.28451 ms
[GPU] sample::copy_uv_H->D: 9.45923 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 5.97229 ms
[GPU] sample::FFT: 2.93542 ms
[GPU] sample::2nd_shift: 3.29946 ms
[GPU] sample::interpolate: 10.0348 ms
[GPU] sample::apply_phase_sampled: 9.67693 ms
[GPU] sample_tot: 44.4853 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31315 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.275552 ms
[GPU] reduce_chi2: 6.62544 ms
[GPU] chi2_profile::free_all: 4.44166 ms
[GPU] chi2_profile_tot_gputimer: 76.9116 ms
[CPU] chi2_profile_tot: 76.937 ms

[GPU] chi2_profile::malloc_fint: 2.96387 ms
[GPU] chi2_profile::copy_observations: 14.2707 ms
[GPU] create_image_d::malloc_image: 0.267488 ms
[GPU] create_image_d::memset: 0.18656 ms
[GPU] create_image_d::malloc_ints: 0.309952 ms
[GPU] create_image_d::copy_ints_H->D: 0.015872 ms
[GPU] create_image_d::sweep: 3.36432 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.167808 ms
[GPU] create_image: 4.43776 ms
[GPU] sample::copy_uv_H->D: 11.9212 ms
[GPU] sample::copy_uvrot_D->D: 0.205856 ms
[GPU] sample::1st_shift: 5.97229 ms
[GPU] sample::FFT: 18.9072 ms
[GPU] sample::2nd_shift: 3.30067 ms
[GPU] sample::interpolate: 10.034 ms
[GPU] sample::apply_phase_sampled: 9.67389 ms
[GPU] sample_tot: 62.9319 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31514 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265632 ms
[GPU] reduce_chi2: 6.6159 ms
[GPU] chi2_profile::free_all: 4.44317 ms
[GPU] chi2_profile_tot_gputimer: 95.7813 ms
[CPU] chi2_profile_tot: 95.8059 ms

[GPU] chi2_profile::malloc_fint: 2.98848 ms
[GPU] chi2_profile::copy_observations: 13.7453 ms
[GPU] create_image_d::malloc_image: 0.232896 ms
[GPU] create_image_d::memset: 0.184288 ms
[GPU] create_image_d::malloc_ints: 0.190624 ms
[GPU] create_image_d::copy_ints_H->D: 0.013888 ms
[GPU] create_image_d::sweep: 3.36445 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.16352 ms
[GPU] create_image: 4.26669 ms
[GPU] sample::copy_uv_H->D: 9.49888 ms
[GPU] sample::copy_uvrot_D->D: 0.209728 ms
[GPU] sample::1st_shift: 5.97075 ms
[GPU] sample::FFT: 2.92339 ms
[GPU] sample::2nd_shift: 3.30051 ms
[GPU] sample::interpolate: 10.0342 ms
[GPU] sample::apply_phase_sampled: 9.67693 ms
[GPU] sample_tot: 44.5211 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31517 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266208 ms
[GPU] reduce_chi2: 6.61747 ms
[GPU] chi2_profile::free_all: 4.48035 ms
[GPU] chi2_profile_tot_gputimer: 76.7415 ms
[CPU] chi2_profile_tot: 76.7672 ms

[GPU] chi2_profile::malloc_fint: 2.98045 ms
[GPU] chi2_profile::copy_observations: 31.3605 ms
[GPU] create_image_d::malloc_image: 0.243136 ms
[GPU] create_image_d::memset: 0.185184 ms
[GPU] create_image_d::malloc_ints: 0.186496 ms
[GPU] create_image_d::copy_ints_H->D: 0.013408 ms
[GPU] create_image_d::sweep: 3.37165 ms
[GPU] create_image_d::central_pixel: 0.01328 ms
[GPU] create_image_d::free_ints: 0.162336 ms
[GPU] create_image: 4.28851 ms
[GPU] sample::copy_uv_H->D: 9.45165 ms
[GPU] sample::copy_uvrot_D->D: 0.20448 ms
[GPU] sample::1st_shift: 5.97155 ms
[GPU] sample::FFT: 2.97846 ms
[GPU] sample::2nd_shift: 3.30253 ms
[GPU] sample::interpolate: 10.036 ms
[GPU] sample::apply_phase_sampled: 9.67891 ms
[GPU] sample_tot: 44.5272 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31418 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268064 ms
[GPU] reduce_chi2: 6.61821 ms
[GPU] chi2_profile::free_all: 4.44362 ms
[GPU] chi2_profile_tot_gputimer: 94.3377 ms
[CPU] chi2_profile_tot: 94.363 ms

[GPU] chi2_profile::malloc_fint: 2.99146 ms
[GPU] chi2_profile::copy_observations: 13.7339 ms
[GPU] create_image_d::malloc_image: 0.23376 ms
[GPU] create_image_d::memset: 0.184704 ms
[GPU] create_image_d::malloc_ints: 0.201152 ms
[GPU] create_image_d::copy_ints_H->D: 0.014048 ms
[GPU] create_image_d::sweep: 3.36394 ms
[GPU] create_image_d::central_pixel: 0.014752 ms
[GPU] create_image_d::free_ints: 0.163392 ms
[GPU] create_image: 4.27939 ms
[GPU] sample::copy_uv_H->D: 9.7728 ms
[GPU] sample::copy_uvrot_D->D: 0.206784 ms
[GPU] sample::1st_shift: 5.97069 ms
[GPU] sample::FFT: 2.95427 ms
[GPU] sample::2nd_shift: 3.30016 ms
[GPU] sample::interpolate: 10.035 ms
[GPU] sample::apply_phase_sampled: 9.67629 ms
[GPU] sample_tot: 62.6793 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.36272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.482176 ms
[GPU] reduce_chi2: 6.88397 ms
[GPU] chi2_profile::free_all: 4.45469 ms
[GPU] chi2_profile_tot_gputimer: 95.1616 ms
[CPU] chi2_profile_tot: 95.1951 ms

[GPU] chi2_profile::malloc_fint: 2.31181 ms
[GPU] chi2_profile::copy_observations: 14.9366 ms
[GPU] create_image_d::malloc_image: 0.240256 ms
[GPU] create_image_d::memset: 0.203776 ms
[GPU] create_image_d::malloc_ints: 0.200576 ms
[GPU] create_image_d::copy_ints_H->D: 0.01712 ms
[GPU] create_image_d::sweep: 3.36896 ms
[GPU] create_image_d::central_pixel: 0.01536 ms
[GPU] create_image_d::free_ints: 0.166912 ms
[GPU] create_image: 4.31306 ms
[GPU] sample::copy_uv_H->D: 10.4649 ms
[GPU] sample::copy_uvrot_D->D: 0.239904 ms
[GPU] sample::1st_shift: 5.9744 ms
[GPU] sample::FFT: 3.19936 ms
[GPU] sample::2nd_shift: 3.30451 ms
[GPU] sample::interpolate: 10.0388 ms
[GPU] sample::apply_phase_sampled: 9.67907 ms
[GPU] sample_tot: 45.809 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31594 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27152 ms
[GPU] reduce_chi2: 6.6232 ms
[GPU] chi2_profile::free_all: 4.44426 ms
[GPU] chi2_profile_tot_gputimer: 78.555 ms
[CPU] chi2_profile_tot: 78.5799 ms

[GPU] chi2_profile::malloc_fint: 3.00909 ms
[GPU] chi2_profile::copy_observations: 13.885 ms
[GPU] create_image_d::malloc_image: 0.240576 ms
[GPU] create_image_d::memset: 0.183648 ms
[GPU] create_image_d::malloc_ints: 0.204288 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 3.36458 ms
[GPU] create_image_d::central_pixel: 0.012704 ms
[GPU] create_image_d::free_ints: 0.16688 ms
[GPU] create_image: 4.28826 ms
[GPU] sample::copy_uv_H->D: 10.8643 ms
[GPU] sample::copy_uvrot_D->D: 0.215456 ms
[GPU] sample::1st_shift: 5.97325 ms
[GPU] sample::FFT: 17.1746 ms
[GPU] sample::2nd_shift: 3.29923 ms
[GPU] sample::interpolate: 10.0376 ms
[GPU] sample::apply_phase_sampled: 9.67549 ms
[GPU] sample_tot: 60.1679 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31482 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266976 ms
[GPU] reduce_chi2: 6.61811 ms
[GPU] chi2_profile::free_all: 4.45219 ms
[GPU] chi2_profile_tot_gputimer: 92.5429 ms
[CPU] chi2_profile_tot: 92.5679 ms

[GPU] chi2_profile::malloc_fint: 3.02307 ms
[GPU] chi2_profile::copy_observations: 13.746 ms
[GPU] create_image_d::malloc_image: 0.242016 ms
[GPU] create_image_d::memset: 0.185312 ms
[GPU] create_image_d::malloc_ints: 0.19888 ms
[GPU] create_image_d::copy_ints_H->D: 0.014304 ms
[GPU] create_image_d::sweep: 3.364 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.174816 ms
[GPU] create_image: 4.29651 ms
[GPU] sample::copy_uv_H->D: 9.70797 ms
[GPU] sample::copy_uvrot_D->D: 0.205984 ms
[GPU] sample::1st_shift: 5.97117 ms
[GPU] sample::FFT: 2.9281 ms
[GPU] sample::2nd_shift: 3.30016 ms
[GPU] sample::interpolate: 10.0335 ms
[GPU] sample::apply_phase_sampled: 9.67773 ms
[GPU] sample_tot: 44.7471 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31565 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271136 ms
[GPU] reduce_chi2: 6.62234 ms
[GPU] chi2_profile::free_all: 4.552 ms
[GPU] chi2_profile_tot_gputimer: 77.1051 ms
[CPU] chi2_profile_tot: 77.131 ms

[GPU] chi2_profile::malloc_fint: 2.99389 ms
[GPU] chi2_profile::copy_observations: 30.7079 ms
[GPU] create_image_d::malloc_image: 0.264192 ms
[GPU] create_image_d::memset: 0.186368 ms
[GPU] create_image_d::malloc_ints: 0.20592 ms
[GPU] create_image_d::copy_ints_H->D: 0.024736 ms
[GPU] create_image_d::sweep: 3.3736 ms
[GPU] create_image_d::central_pixel: 0.015328 ms
[GPU] create_image_d::free_ints: 0.167968 ms
[GPU] create_image: 4.3409 ms
[GPU] sample::copy_uv_H->D: 9.55859 ms
[GPU] sample::copy_uvrot_D->D: 0.209792 ms
[GPU] sample::1st_shift: 5.97091 ms
[GPU] sample::FFT: 2.93414 ms
[GPU] sample::2nd_shift: 3.30077 ms
[GPU] sample::interpolate: 10.0363 ms
[GPU] sample::apply_phase_sampled: 9.67613 ms
[GPU] sample_tot: 44.5923 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267776 ms
[GPU] reduce_chi2: 6.61648 ms
[GPU] chi2_profile::free_all: 4.44704 ms
[GPU] chi2_profile_tot_gputimer: 93.855 ms
[CPU] chi2_profile_tot: 93.8809 ms

[GPU] chi2_profile::malloc_fint: 2.99357 ms
[GPU] chi2_profile::copy_observations: 13.7314 ms
[GPU] create_image_d::malloc_image: 0.237184 ms
[GPU] create_image_d::memset: 0.183616 ms
[GPU] create_image_d::malloc_ints: 0.198368 ms
[GPU] create_image_d::copy_ints_H->D: 0.015872 ms
[GPU] create_image_d::sweep: 3.36374 ms
[GPU] create_image_d::central_pixel: 0.0144 ms
[GPU] create_image_d::free_ints: 0.1648 ms
[GPU] create_image: 4.28189 ms
[GPU] sample::copy_uv_H->D: 9.6287 ms
[GPU] sample::copy_uvrot_D->D: 0.209568 ms
[GPU] sample::1st_shift: 5.97149 ms
[GPU] sample::FFT: 2.94195 ms
[GPU] sample::2nd_shift: 3.30022 ms
[GPU] sample::interpolate: 10.0357 ms
[GPU] sample::apply_phase_sampled: 9.6785 ms
[GPU] sample_tot: 53.2578 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31459 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271168 ms
[GPU] reduce_chi2: 6.62202 ms
[GPU] chi2_profile::free_all: 9.39392 ms
[GPU] chi2_profile_tot_gputimer: 90.4004 ms
[CPU] chi2_profile_tot: 90.4269 ms

[GPU] chi2_profile::malloc_fint: 3.00947 ms
[GPU] chi2_profile::copy_observations: 13.6406 ms
[GPU] create_image_d::malloc_image: 0.23808 ms
[GPU] create_image_d::memset: 0.183488 ms
[GPU] create_image_d::malloc_ints: 0.196096 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 3.3871 ms
[GPU] create_image_d::central_pixel: 0.017248 ms
[GPU] create_image_d::free_ints: 0.163712 ms
[GPU] create_image: 4.30509 ms
[GPU] sample::copy_uv_H->D: 9.78765 ms
[GPU] sample::copy_uvrot_D->D: 0.207328 ms
[GPU] sample::1st_shift: 5.97267 ms
[GPU] sample::FFT: 2.93427 ms
[GPU] sample::2nd_shift: 3.29898 ms
[GPU] sample::interpolate: 10.0326 ms
[GPU] sample::apply_phase_sampled: 9.67517 ms
[GPU] sample_tot: 44.8137 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27344 ms
[GPU] reduce_chi2: 6.62378 ms
[GPU] chi2_profile::free_all: 4.43539 ms
[GPU] chi2_profile_tot_gputimer: 76.9468 ms
[CPU] chi2_profile_tot: 76.972 ms

[GPU] chi2_profile::malloc_fint: 3.01558 ms
[GPU] chi2_profile::copy_observations: 13.8683 ms
[GPU] create_image_d::malloc_image: 0.233664 ms
[GPU] create_image_d::memset: 0.185504 ms
[GPU] create_image_d::malloc_ints: 0.197344 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 3.3623 ms
[GPU] create_image_d::central_pixel: 0.013952 ms
[GPU] create_image_d::free_ints: 0.163072 ms
[GPU] create_image: 4.2791 ms
[GPU] sample::copy_uv_H->D: 9.61568 ms
[GPU] sample::copy_uvrot_D->D: 0.204832 ms
[GPU] sample::1st_shift: 5.97254 ms
[GPU] sample::FFT: 3.30272 ms
[GPU] sample::2nd_shift: 3.30115 ms
[GPU] sample::interpolate: 10.0345 ms
[GPU] sample::apply_phase_sampled: 9.67443 ms
[GPU] sample_tot: 45.6279 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31549 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271328 ms
[GPU] reduce_chi2: 6.64032 ms
[GPU] chi2_profile::free_all: 4.47526 ms
[GPU] chi2_profile_tot_gputimer: 78.0244 ms
[CPU] chi2_profile_tot: 78.0501 ms

[GPU] chi2_profile::malloc_fint: 3.01578 ms
[GPU] chi2_profile::copy_observations: 13.8529 ms
[GPU] create_image_d::malloc_image: 0.23184 ms
[GPU] create_image_d::memset: 0.18416 ms
[GPU] create_image_d::malloc_ints: 0.209408 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 3.36349 ms
[GPU] create_image_d::central_pixel: 0.014784 ms
[GPU] create_image_d::free_ints: 0.164352 ms
[GPU] create_image: 4.30502 ms
[GPU] sample::copy_uv_H->D: 9.59306 ms
[GPU] sample::copy_uvrot_D->D: 0.208512 ms
[GPU] sample::1st_shift: 5.97258 ms
[GPU] sample::FFT: 2.91734 ms
[GPU] sample::2nd_shift: 3.30029 ms
[GPU] sample::interpolate: 10.0344 ms
[GPU] sample::apply_phase_sampled: 9.67741 ms
[GPU] sample_tot: 44.6143 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271296 ms
[GPU] reduce_chi2: 6.62122 ms
[GPU] chi2_profile::free_all: 4.44013 ms
[GPU] chi2_profile_tot_gputimer: 76.9666 ms
[CPU] chi2_profile_tot: 76.992 ms

[GPU] chi2_profile::malloc_fint: 3.02058 ms
[GPU] chi2_profile::copy_observations: 13.7148 ms
[GPU] create_image_d::malloc_image: 0.233152 ms
[GPU] create_image_d::memset: 0.183616 ms
[GPU] create_image_d::malloc_ints: 0.202272 ms
[GPU] create_image_d::copy_ints_H->D: 0.015392 ms
[GPU] create_image_d::sweep: 3.37421 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.164864 ms
[GPU] create_image: 4.29114 ms
[GPU] sample::copy_uv_H->D: 10.3375 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 5.97174 ms
[GPU] sample::FFT: 18.8214 ms
[GPU] sample::2nd_shift: 3.29987 ms
[GPU] sample::interpolate: 10.0372 ms
[GPU] sample::apply_phase_sampled: 9.67539 ms
[GPU] sample_tot: 61.2644 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.32474 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271072 ms
[GPU] reduce_chi2: 6.63181 ms
[GPU] chi2_profile::free_all: 4.44099 ms
[GPU] chi2_profile_tot_gputimer: 93.4805 ms
[CPU] chi2_profile_tot: 93.5059 ms

[GPU] chi2_profile::malloc_fint: 3.00739 ms
[GPU] chi2_profile::copy_observations: 13.9624 ms
[GPU] create_image_d::malloc_image: 0.233792 ms
[GPU] create_image_d::memset: 0.183776 ms
[GPU] create_image_d::malloc_ints: 0.199392 ms
[GPU] create_image_d::copy_ints_H->D: 0.013664 ms
[GPU] create_image_d::sweep: 3.37478 ms
[GPU] create_image_d::central_pixel: 0.01488 ms
[GPU] create_image_d::free_ints: 0.159552 ms
[GPU] create_image: 4.28547 ms
[GPU] sample::copy_uv_H->D: 9.45491 ms
[GPU] sample::copy_uvrot_D->D: 0.204672 ms
[GPU] sample::1st_shift: 5.97286 ms
[GPU] sample::FFT: 2.92582 ms
[GPU] sample::2nd_shift: 3.30186 ms
[GPU] sample::interpolate: 10.0339 ms
[GPU] sample::apply_phase_sampled: 9.67626 ms
[GPU] sample_tot: 44.4834 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31322 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.295584 ms
[GPU] reduce_chi2: 6.64294 ms
[GPU] chi2_profile::free_all: 4.45075 ms
[GPU] chi2_profile_tot_gputimer: 76.9513 ms
[CPU] chi2_profile_tot: 76.9761 ms

[GPU] chi2_profile::malloc_fint: 3.02934 ms
[GPU] chi2_profile::copy_observations: 29.5069 ms
[GPU] create_image_d::malloc_image: 0.2608 ms
[GPU] create_image_d::memset: 0.184864 ms
[GPU] create_image_d::malloc_ints: 0.200832 ms
[GPU] create_image_d::copy_ints_H->D: 0.015808 ms
[GPU] create_image_d::sweep: 3.36474 ms
[GPU] create_image_d::central_pixel: 0.0144 ms
[GPU] create_image_d::free_ints: 0.172544 ms
[GPU] create_image: 4.31949 ms
[GPU] sample::copy_uv_H->D: 9.47414 ms
[GPU] sample::copy_uvrot_D->D: 0.205952 ms
[GPU] sample::1st_shift: 5.97142 ms
[GPU] sample::FFT: 2.96774 ms
[GPU] sample::2nd_shift: 3.30173 ms
[GPU] sample::interpolate: 10.0347 ms
[GPU] sample::apply_phase_sampled: 9.68522 ms
[GPU] sample_tot: 44.5496 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.32099 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270784 ms
[GPU] reduce_chi2: 6.6281 ms
[GPU] chi2_profile::free_all: 4.44646 ms
[GPU] chi2_profile_tot_gputimer: 92.6008 ms
[CPU] chi2_profile_tot: 92.6261 ms

[GPU] chi2_profile::malloc_fint: 3.00326 ms
[GPU] chi2_profile::copy_observations: 13.7956 ms
[GPU] create_image_d::malloc_image: 0.233664 ms
[GPU] create_image_d::memset: 0.1856 ms
[GPU] create_image_d::malloc_ints: 0.195456 ms
[GPU] create_image_d::copy_ints_H->D: 0.014496 ms
[GPU] create_image_d::sweep: 3.36346 ms
[GPU] create_image_d::central_pixel: 0.013536 ms
[GPU] create_image_d::free_ints: 0.163328 ms
[GPU] create_image: 4.27139 ms
[GPU] sample::copy_uv_H->D: 9.52714 ms
[GPU] sample::copy_uvrot_D->D: 0.204288 ms
[GPU] sample::1st_shift: 5.97098 ms
[GPU] sample::FFT: 2.96198 ms
[GPU] sample::2nd_shift: 3.30048 ms
[GPU] sample::interpolate: 10.0353 ms
[GPU] sample::apply_phase_sampled: 9.67578 ms
[GPU] sample_tot: 62.7143 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31498 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.308576 ms
[GPU] reduce_chi2: 6.66035 ms
[GPU] chi2_profile::free_all: 4.4568 ms
[GPU] chi2_profile_tot_gputimer: 95.0252 ms
[CPU] chi2_profile_tot: 95.0511 ms

[GPU] chi2_profile::malloc_fint: 3.00723 ms
[GPU] chi2_profile::copy_observations: 13.5769 ms
[GPU] create_image_d::malloc_image: 0.236352 ms
[GPU] create_image_d::memset: 0.185824 ms
[GPU] create_image_d::malloc_ints: 0.196992 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 3.3623 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.164096 ms
[GPU] create_image: 4.27571 ms
[GPU] sample::copy_uv_H->D: 9.44739 ms
[GPU] sample::copy_uvrot_D->D: 0.207072 ms
[GPU] sample::1st_shift: 5.9719 ms
[GPU] sample::FFT: 2.95427 ms
[GPU] sample::2nd_shift: 3.30013 ms
[GPU] sample::interpolate: 10.0361 ms
[GPU] sample::apply_phase_sampled: 9.67744 ms
[GPU] sample_tot: 44.5048 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31446 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27072 ms
[GPU] reduce_chi2: 6.62166 ms
[GPU] chi2_profile::free_all: 4.44445 ms
[GPU] chi2_profile_tot_gputimer: 76.5474 ms
[CPU] chi2_profile_tot: 76.5731 ms

[GPU] chi2_profile::malloc_fint: 3.00051 ms
[GPU] chi2_profile::copy_observations: 13.8983 ms
[GPU] create_image_d::malloc_image: 0.231264 ms
[GPU] create_image_d::memset: 0.18464 ms
[GPU] create_image_d::malloc_ints: 0.201632 ms
[GPU] create_image_d::copy_ints_H->D: 0.014272 ms
[GPU] create_image_d::sweep: 3.37699 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.166368 ms
[GPU] create_image: 4.28854 ms
[GPU] sample::copy_uv_H->D: 9.88304 ms
[GPU] sample::copy_uvrot_D->D: 0.207328 ms
[GPU] sample::1st_shift: 5.97066 ms
[GPU] sample::FFT: 21.3468 ms
[GPU] sample::2nd_shift: 3.30013 ms
[GPU] sample::interpolate: 10.0357 ms
[GPU] sample::apply_phase_sampled: 9.67421 ms
[GPU] sample_tot: 63.3481 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3161 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266272 ms
[GPU] reduce_chi2: 6.6184 ms
[GPU] chi2_profile::free_all: 4.44592 ms
[GPU] chi2_profile_tot_gputimer: 95.7292 ms
[CPU] chi2_profile_tot: 95.7549 ms
2048	1.000000e+06	float64	None	1	1.637213e+00	8.616912e-02	8.424333e-03	7.671091e-02
# |--> timings: [0.40986061515286565, 0.0771252668928355, 0.09595458419062197, 0.07692225184291601, 0.09450286207720637, 0.09550249809399247, 0.07901743799448013, 0.09269132209010422, 0.07725129905156791, 0.09402593085542321, 0.09056129003874958, 0.07709534978494048, 0.07817409303970635, 0.07711465819738805, 0.09364249184727669, 0.07710678596049547, 0.09274982986971736, 0.09517404390498996, 0.0767109130974859, 0.09589042700827122]

[GPU] chi2_profile::malloc_fint: 0.41264 ms
[GPU] chi2_profile::copy_observations: 13.7887 ms
[GPU] create_image_d::malloc_image: 0.242496 ms
[GPU] create_image_d::memset: 0.18528 ms
[GPU] create_image_d::malloc_ints: 0.193952 ms
[GPU] create_image_d::copy_ints_H->D: 0.014176 ms
[GPU] create_image_d::sweep: 3.36438 ms
[GPU] create_image_d::central_pixel: 0.01488 ms
[GPU] create_image_d::free_ints: 0.16944 ms
[GPU] create_image: 4.28925 ms
[GPU] sample::copy_uv_H->D: 9.49155 ms
[GPU] sample::copy_uvrot_D->D: 0.205504 ms
[GPU] sample::1st_shift: 5.97427 ms
[GPU] sample::FFT: 2.9289 ms
[GPU] sample::2nd_shift: 3.30013 ms
[GPU] sample::interpolate: 10.0506 ms
[GPU] sample::apply_phase_sampled: 9.67882 ms
[GPU] sample_tot: 44.5562 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31414 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.276512 ms
[GPU] reduce_chi2: 6.62605 ms
[GPU] chi2_profile::free_all: 4.50499 ms
[GPU] chi2_profile_tot_gputimer: 74.3051 ms
[CPU] chi2_profile_tot: 74.332 ms

[GPU] chi2_profile::malloc_fint: 3.01373 ms
[GPU] chi2_profile::copy_observations: 29.9856 ms
[GPU] create_image_d::malloc_image: 0.259968 ms
[GPU] create_image_d::memset: 0.185664 ms
[GPU] create_image_d::malloc_ints: 0.196192 ms
[GPU] create_image_d::copy_ints_H->D: 0.013824 ms
[GPU] create_image_d::sweep: 3.36259 ms
[GPU] create_image_d::central_pixel: 0.013344 ms
[GPU] create_image_d::free_ints: 0.164224 ms
[GPU] create_image: 4.29814 ms
[GPU] sample::copy_uv_H->D: 9.61008 ms
[GPU] sample::copy_uvrot_D->D: 0.203264 ms
[GPU] sample::1st_shift: 5.9713 ms
[GPU] sample::FFT: 2.93027 ms
[GPU] sample::2nd_shift: 3.30051 ms
[GPU] sample::interpolate: 10.0344 ms
[GPU] sample::apply_phase_sampled: 9.67683 ms
[GPU] sample_tot: 44.6303 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.258848 ms
[GPU] reduce_chi2: 6.61117 ms
[GPU] chi2_profile::free_all: 4.44278 ms
[GPU] chi2_profile_tot_gputimer: 93.0991 ms
[CPU] chi2_profile_tot: 93.1249 ms

[GPU] chi2_profile::malloc_fint: 3.01331 ms
[GPU] chi2_profile::copy_observations: 13.8236 ms
[GPU] create_image_d::malloc_image: 0.231936 ms
[GPU] create_image_d::memset: 0.18336 ms
[GPU] create_image_d::malloc_ints: 0.199072 ms
[GPU] create_image_d::copy_ints_H->D: 0.014272 ms
[GPU] create_image_d::sweep: 3.36445 ms
[GPU] create_image_d::central_pixel: 0.01488 ms
[GPU] create_image_d::free_ints: 0.164384 ms
[GPU] create_image: 4.27648 ms
[GPU] sample::copy_uv_H->D: 9.6895 ms
[GPU] sample::copy_uvrot_D->D: 0.20928 ms
[GPU] sample::1st_shift: 5.97146 ms
[GPU] sample::FFT: 2.95968 ms
[GPU] sample::2nd_shift: 3.30019 ms
[GPU] sample::interpolate: 10.0348 ms
[GPU] sample::apply_phase_sampled: 9.67747 ms
[GPU] sample_tot: 45.7073 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31376 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.278176 ms
[GPU] reduce_chi2: 6.6329 ms
[GPU] chi2_profile::free_all: 17.0346 ms
[GPU] chi2_profile_tot_gputimer: 90.6083 ms
[CPU] chi2_profile_tot: 90.6329 ms

[GPU] chi2_profile::malloc_fint: 3.01712 ms
[GPU] chi2_profile::copy_observations: 13.9292 ms
[GPU] create_image_d::malloc_image: 0.233248 ms
[GPU] create_image_d::memset: 0.186144 ms
[GPU] create_image_d::malloc_ints: 0.195584 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 3.36358 ms
[GPU] create_image_d::central_pixel: 0.014592 ms
[GPU] create_image_d::free_ints: 0.164192 ms
[GPU] create_image: 4.2745 ms
[GPU] sample::copy_uv_H->D: 9.85472 ms
[GPU] sample::copy_uvrot_D->D: 0.206752 ms
[GPU] sample::1st_shift: 5.97277 ms
[GPU] sample::FFT: 2.94256 ms
[GPU] sample::2nd_shift: 3.30019 ms
[GPU] sample::interpolate: 10.036 ms
[GPU] sample::apply_phase_sampled: 9.67814 ms
[GPU] sample_tot: 44.8962 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31514 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273024 ms
[GPU] reduce_chi2: 6.62227 ms
[GPU] chi2_profile::free_all: 4.43805 ms
[GPU] chi2_profile_tot_gputimer: 77.294 ms
[CPU] chi2_profile_tot: 77.3189 ms

[GPU] chi2_profile::malloc_fint: 3.01981 ms
[GPU] chi2_profile::copy_observations: 13.6566 ms
[GPU] create_image_d::malloc_image: 0.232928 ms
[GPU] create_image_d::memset: 0.183392 ms
[GPU] create_image_d::malloc_ints: 0.201152 ms
[GPU] create_image_d::copy_ints_H->D: 0.014432 ms
[GPU] create_image_d::sweep: 3.36454 ms
[GPU] create_image_d::central_pixel: 0.014624 ms
[GPU] create_image_d::free_ints: 0.162432 ms
[GPU] create_image: 4.27635 ms
[GPU] sample::copy_uv_H->D: 9.91037 ms
[GPU] sample::copy_uvrot_D->D: 0.22464 ms
[GPU] sample::1st_shift: 5.97286 ms
[GPU] sample::FFT: 3.172 ms
[GPU] sample::2nd_shift: 3.30077 ms
[GPU] sample::interpolate: 10.0354 ms
[GPU] sample::apply_phase_sampled: 9.67693 ms
[GPU] sample_tot: 50.5182 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31379 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271584 ms
[GPU] reduce_chi2: 6.6225 ms
[GPU] chi2_profile::free_all: 4.46618 ms
[GPU] chi2_profile_tot_gputimer: 82.6753 ms
[CPU] chi2_profile_tot: 82.701 ms

[GPU] chi2_profile::malloc_fint: 3.01773 ms
[GPU] chi2_profile::copy_observations: 14.024 ms
[GPU] create_image_d::malloc_image: 0.230976 ms
[GPU] create_image_d::memset: 0.183936 ms
[GPU] create_image_d::malloc_ints: 0.195744 ms
[GPU] create_image_d::copy_ints_H->D: 0.014208 ms
[GPU] create_image_d::sweep: 3.364 ms
[GPU] create_image_d::central_pixel: 0.013376 ms
[GPU] create_image_d::free_ints: 0.162944 ms
[GPU] create_image: 4.26666 ms
[GPU] sample::copy_uv_H->D: 9.60483 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 5.97101 ms
[GPU] sample::FFT: 2.95914 ms
[GPU] sample::2nd_shift: 3.30026 ms
[GPU] sample::interpolate: 10.0339 ms
[GPU] sample::apply_phase_sampled: 9.67798 ms
[GPU] sample_tot: 44.6581 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31405 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27888 ms
[GPU] reduce_chi2: 6.62928 ms
[GPU] chi2_profile::free_all: 4.43446 ms
[GPU] chi2_profile_tot_gputimer: 77.1441 ms
[CPU] chi2_profile_tot: 77.1689 ms

[GPU] chi2_profile::malloc_fint: 3.01699 ms
[GPU] chi2_profile::copy_observations: 13.8292 ms
[GPU] create_image_d::malloc_image: 0.24576 ms
[GPU] create_image_d::memset: 0.185952 ms
[GPU] create_image_d::malloc_ints: 0.19808 ms
[GPU] create_image_d::copy_ints_H->D: 0.014176 ms
[GPU] create_image_d::sweep: 3.36314 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.17168 ms
[GPU] create_image: 4.29277 ms
[GPU] sample::copy_uv_H->D: 9.88154 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 5.97146 ms
[GPU] sample::FFT: 19.4362 ms
[GPU] sample::2nd_shift: 3.30166 ms
[GPU] sample::interpolate: 10.038 ms
[GPU] sample::apply_phase_sampled: 9.67523 ms
[GPU] sample_tot: 61.4237 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267904 ms
[GPU] reduce_chi2: 6.6216 ms
[GPU] chi2_profile::free_all: 4.44352 ms
[GPU] chi2_profile_tot_gputimer: 93.7427 ms
[CPU] chi2_profile_tot: 93.7679 ms

[GPU] chi2_profile::malloc_fint: 2.99664 ms
[GPU] chi2_profile::copy_observations: 13.7524 ms
[GPU] create_image_d::malloc_image: 0.240736 ms
[GPU] create_image_d::memset: 0.184256 ms
[GPU] create_image_d::malloc_ints: 0.196032 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 3.36403 ms
[GPU] create_image_d::central_pixel: 0.01312 ms
[GPU] create_image_d::free_ints: 0.164928 ms
[GPU] create_image: 4.27859 ms
[GPU] sample::copy_uv_H->D: 9.48099 ms
[GPU] sample::copy_uvrot_D->D: 0.20384 ms
[GPU] sample::1st_shift: 5.97053 ms
[GPU] sample::FFT: 2.95277 ms
[GPU] sample::2nd_shift: 3.30032 ms
[GPU] sample::interpolate: 10.0341 ms
[GPU] sample::apply_phase_sampled: 9.67574 ms
[GPU] sample_tot: 44.5267 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31341 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271904 ms
[GPU] reduce_chi2: 6.62134 ms
[GPU] chi2_profile::free_all: 4.49664 ms
[GPU] chi2_profile_tot_gputimer: 76.7777 ms
[CPU] chi2_profile_tot: 76.813 ms

[GPU] chi2_profile::malloc_fint: 3.01501 ms
[GPU] chi2_profile::copy_observations: 31.0518 ms
[GPU] create_image_d::malloc_image: 0.259936 ms
[GPU] create_image_d::memset: 0.186176 ms
[GPU] create_image_d::malloc_ints: 0.196608 ms
[GPU] create_image_d::copy_ints_H->D: 0.015616 ms
[GPU] create_image_d::sweep: 3.37475 ms
[GPU] create_image_d::central_pixel: 0.014048 ms
[GPU] create_image_d::free_ints: 0.161376 ms
[GPU] create_image: 4.30992 ms
[GPU] sample::copy_uv_H->D: 9.47181 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 5.97168 ms
[GPU] sample::FFT: 2.9184 ms
[GPU] sample::2nd_shift: 3.30234 ms
[GPU] sample::interpolate: 10.0338 ms
[GPU] sample::apply_phase_sampled: 9.67779 ms
[GPU] sample_tot: 44.4928 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31459 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269216 ms
[GPU] reduce_chi2: 6.61875 ms
[GPU] chi2_profile::free_all: 4.44013 ms
[GPU] chi2_profile_tot_gputimer: 94.0428 ms
[CPU] chi2_profile_tot: 94.069 ms

[GPU] chi2_profile::malloc_fint: 3.01734 ms
[GPU] chi2_profile::copy_observations: 13.7623 ms
[GPU] create_image_d::malloc_image: 0.245088 ms
[GPU] create_image_d::memset: 0.183392 ms
[GPU] create_image_d::malloc_ints: 0.1944 ms
[GPU] create_image_d::copy_ints_H->D: 0.013568 ms
[GPU] create_image_d::sweep: 3.36326 ms
[GPU] create_image_d::central_pixel: 0.013152 ms
[GPU] create_image_d::free_ints: 0.16592 ms
[GPU] create_image: 4.27978 ms
[GPU] sample::copy_uv_H->D: 9.44912 ms
[GPU] sample::copy_uvrot_D->D: 0.22992 ms
[GPU] sample::1st_shift: 5.97168 ms
[GPU] sample::FFT: 2.92842 ms
[GPU] sample::2nd_shift: 3.30086 ms
[GPU] sample::interpolate: 10.0351 ms
[GPU] sample::apply_phase_sampled: 9.67859 ms
[GPU] sample_tot: 63.2966 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31542 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266912 ms
[GPU] reduce_chi2: 6.62048 ms
[GPU] chi2_profile::free_all: 4.44768 ms
[GPU] chi2_profile_tot_gputimer: 95.5386 ms
[CPU] chi2_profile_tot: 95.5651 ms

[GPU] chi2_profile::malloc_fint: 3.02032 ms
[GPU] chi2_profile::copy_observations: 13.7295 ms
[GPU] create_image_d::malloc_image: 0.235488 ms
[GPU] create_image_d::memset: 0.184064 ms
[GPU] create_image_d::malloc_ints: 0.2 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 3.36349 ms
[GPU] create_image_d::central_pixel: 0.015104 ms
[GPU] create_image_d::free_ints: 0.163488 ms
[GPU] create_image: 4.29146 ms
[GPU] sample::copy_uv_H->D: 9.66093 ms
[GPU] sample::copy_uvrot_D->D: 0.206112 ms
[GPU] sample::1st_shift: 5.97146 ms
[GPU] sample::FFT: 2.93373 ms
[GPU] sample::2nd_shift: 3.30205 ms
[GPU] sample::interpolate: 10.038 ms
[GPU] sample::apply_phase_sampled: 9.67562 ms
[GPU] sample_tot: 44.6934 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31498 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.476992 ms
[GPU] reduce_chi2: 6.82781 ms
[GPU] chi2_profile::free_all: 4.42925 ms
[GPU] chi2_profile_tot_gputimer: 77.1081 ms
[CPU] chi2_profile_tot: 77.1339 ms

[GPU] chi2_profile::malloc_fint: 2.98371 ms
[GPU] chi2_profile::copy_observations: 13.8587 ms
[GPU] create_image_d::malloc_image: 0.2792 ms
[GPU] create_image_d::memset: 0.18624 ms
[GPU] create_image_d::malloc_ints: 0.399808 ms
[GPU] create_image_d::copy_ints_H->D: 0.016128 ms
[GPU] create_image_d::sweep: 3.36512 ms
[GPU] create_image_d::central_pixel: 0.013472 ms
[GPU] create_image_d::free_ints: 0.163616 ms
[GPU] create_image: 4.52794 ms
[GPU] sample::copy_uv_H->D: 10.2248 ms
[GPU] sample::copy_uvrot_D->D: 0.203424 ms
[GPU] sample::1st_shift: 5.97203 ms
[GPU] sample::FFT: 19.438 ms
[GPU] sample::2nd_shift: 3.29994 ms
[GPU] sample::interpolate: 10.038 ms
[GPU] sample::apply_phase_sampled: 9.67904 ms
[GPU] sample_tot: 61.7883 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3143 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263456 ms
[GPU] reduce_chi2: 6.61418 ms
[GPU] chi2_profile::free_all: 4.44563 ms
[GPU] chi2_profile_tot_gputimer: 94.3372 ms
[CPU] chi2_profile_tot: 94.3711 ms

[GPU] chi2_profile::malloc_fint: 3.01834 ms
[GPU] chi2_profile::copy_observations: 14.1045 ms
[GPU] create_image_d::malloc_image: 0.244032 ms
[GPU] create_image_d::memset: 0.193792 ms
[GPU] create_image_d::malloc_ints: 0.198496 ms
[GPU] create_image_d::copy_ints_H->D: 0.01344 ms
[GPU] create_image_d::sweep: 3.3625 ms
[GPU] create_image_d::central_pixel: 0.013024 ms
[GPU] create_image_d::free_ints: 0.170464 ms
[GPU] create_image: 4.29933 ms
[GPU] sample::copy_uv_H->D: 9.93091 ms
[GPU] sample::copy_uvrot_D->D: 0.203872 ms
[GPU] sample::1st_shift: 5.97226 ms
[GPU] sample::FFT: 2.96266 ms
[GPU] sample::2nd_shift: 3.30221 ms
[GPU] sample::interpolate: 10.0396 ms
[GPU] sample::apply_phase_sampled: 9.67661 ms
[GPU] sample_tot: 45.0165 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31453 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26928 ms
[GPU] reduce_chi2: 6.6207 ms
[GPU] chi2_profile::free_all: 4.44656 ms
[GPU] chi2_profile_tot_gputimer: 77.6214 ms
[CPU] chi2_profile_tot: 77.647 ms

[GPU] chi2_profile::malloc_fint: 3.02931 ms
[GPU] chi2_profile::copy_observations: 14.7842 ms
[GPU] create_image_d::malloc_image: 15.2721 ms
[GPU] create_image_d::memset: 0.186368 ms
[GPU] create_image_d::malloc_ints: 0.27472 ms
[GPU] create_image_d::copy_ints_H->D: 0.015936 ms
[GPU] create_image_d::sweep: 3.36435 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.170656 ms
[GPU] create_image: 19.3989 ms
[GPU] sample::copy_uv_H->D: 9.51674 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 5.9719 ms
[GPU] sample::FFT: 2.96752 ms
[GPU] sample::2nd_shift: 3.30067 ms
[GPU] sample::interpolate: 10.0371 ms
[GPU] sample::apply_phase_sampled: 9.67882 ms
[GPU] sample_tot: 44.5793 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264384 ms
[GPU] reduce_chi2: 6.6161 ms
[GPU] chi2_profile::free_all: 4.4425 ms
[GPU] chi2_profile_tot_gputimer: 92.9653 ms
[CPU] chi2_profile_tot: 92.9911 ms

[GPU] chi2_profile::malloc_fint: 3.01869 ms
[GPU] chi2_profile::copy_observations: 13.7069 ms
[GPU] create_image_d::malloc_image: 0.234336 ms
[GPU] create_image_d::memset: 0.185344 ms
[GPU] create_image_d::malloc_ints: 0.196288 ms
[GPU] create_image_d::copy_ints_H->D: 0.015072 ms
[GPU] create_image_d::sweep: 3.36266 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.165632 ms
[GPU] create_image: 4.27555 ms
[GPU] sample::copy_uv_H->D: 9.51248 ms
[GPU] sample::copy_uvrot_D->D: 0.225664 ms
[GPU] sample::1st_shift: 5.97216 ms
[GPU] sample::FFT: 2.95123 ms
[GPU] sample::2nd_shift: 3.30314 ms
[GPU] sample::interpolate: 10.0393 ms
[GPU] sample::apply_phase_sampled: 9.67709 ms
[GPU] sample_tot: 45.1434 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31325 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268736 ms
[GPU] reduce_chi2: 6.63178 ms
[GPU] chi2_profile::free_all: 18.7459 ms
[GPU] chi2_profile_tot_gputimer: 91.6407 ms
[CPU] chi2_profile_tot: 91.665 ms

[GPU] chi2_profile::malloc_fint: 2.99811 ms
[GPU] chi2_profile::copy_observations: 13.6144 ms
[GPU] create_image_d::malloc_image: 0.233792 ms
[GPU] create_image_d::memset: 0.18432 ms
[GPU] create_image_d::malloc_ints: 0.197504 ms
[GPU] create_image_d::copy_ints_H->D: 0.014144 ms
[GPU] create_image_d::sweep: 3.36234 ms
[GPU] create_image_d::central_pixel: 0.012704 ms
[GPU] create_image_d::free_ints: 0.165568 ms
[GPU] create_image: 4.27162 ms
[GPU] sample::copy_uv_H->D: 9.61251 ms
[GPU] sample::copy_uvrot_D->D: 0.20896 ms
[GPU] sample::1st_shift: 5.97133 ms
[GPU] sample::FFT: 2.92803 ms
[GPU] sample::2nd_shift: 3.30125 ms
[GPU] sample::interpolate: 10.0367 ms
[GPU] sample::apply_phase_sampled: 9.69811 ms
[GPU] sample_tot: 44.6661 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31216 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270528 ms
[GPU] reduce_chi2: 6.62061 ms
[GPU] chi2_profile::free_all: 4.43869 ms
[GPU] chi2_profile_tot_gputimer: 76.7256 ms
[CPU] chi2_profile_tot: 76.751 ms

[GPU] chi2_profile::malloc_fint: 3.02112 ms
[GPU] chi2_profile::copy_observations: 13.8434 ms
[GPU] create_image_d::malloc_image: 0.237792 ms
[GPU] create_image_d::memset: 0.184288 ms
[GPU] create_image_d::malloc_ints: 0.201664 ms
[GPU] create_image_d::copy_ints_H->D: 0.014624 ms
[GPU] create_image_d::sweep: 3.3623 ms
[GPU] create_image_d::central_pixel: 0.013504 ms
[GPU] create_image_d::free_ints: 0.162048 ms
[GPU] create_image: 4.27242 ms
[GPU] sample::copy_uv_H->D: 9.6071 ms
[GPU] sample::copy_uvrot_D->D: 0.2072 ms
[GPU] sample::1st_shift: 5.97274 ms
[GPU] sample::FFT: 3.0456 ms
[GPU] sample::2nd_shift: 3.30989 ms
[GPU] sample::interpolate: 10.0389 ms
[GPU] sample::apply_phase_sampled: 9.6792 ms
[GPU] sample_tot: 44.8768 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31491 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270368 ms
[GPU] reduce_chi2: 6.62182 ms
[GPU] chi2_profile::free_all: 4.4439 ms
[GPU] chi2_profile_tot_gputimer: 77.2003 ms
[CPU] chi2_profile_tot: 77.2259 ms

[GPU] chi2_profile::malloc_fint: 3.01795 ms
[GPU] chi2_profile::copy_observations: 13.7947 ms
[GPU] create_image_d::malloc_image: 0.238304 ms
[GPU] create_image_d::memset: 0.184928 ms
[GPU] create_image_d::malloc_ints: 0.201056 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 3.36445 ms
[GPU] create_image_d::central_pixel: 0.012576 ms
[GPU] create_image_d::free_ints: 0.164288 ms
[GPU] create_image: 4.2857 ms
[GPU] sample::copy_uv_H->D: 9.42214 ms
[GPU] sample::copy_uvrot_D->D: 0.205312 ms
[GPU] sample::1st_shift: 5.97286 ms
[GPU] sample::FFT: 2.9287 ms
[GPU] sample::2nd_shift: 3.30195 ms
[GPU] sample::interpolate: 10.0381 ms
[GPU] sample::apply_phase_sampled: 9.67661 ms
[GPU] sample_tot: 44.4452 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31466 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268608 ms
[GPU] reduce_chi2: 6.61984 ms
[GPU] chi2_profile::free_all: 4.44755 ms
[GPU] chi2_profile_tot_gputimer: 76.7252 ms
[CPU] chi2_profile_tot: 76.75 ms

[GPU] chi2_profile::malloc_fint: 3.0209 ms
[GPU] chi2_profile::copy_observations: 13.9316 ms
[GPU] create_image_d::malloc_image: 0.246784 ms
[GPU] create_image_d::memset: 0.184384 ms
[GPU] create_image_d::malloc_ints: 0.202528 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 3.3649 ms
[GPU] create_image_d::central_pixel: 0.014656 ms
[GPU] create_image_d::free_ints: 0.165056 ms
[GPU] create_image: 4.29398 ms
[GPU] sample::copy_uv_H->D: 9.98467 ms
[GPU] sample::copy_uvrot_D->D: 0.203552 ms
[GPU] sample::1st_shift: 5.9727 ms
[GPU] sample::FFT: 18.8415 ms
[GPU] sample::2nd_shift: 3.30045 ms
[GPU] sample::interpolate: 10.0409 ms
[GPU] sample::apply_phase_sampled: 9.67715 ms
[GPU] sample_tot: 60.929 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31578 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26496 ms
[GPU] reduce_chi2: 6.61638 ms
[GPU] chi2_profile::free_all: 4.44509 ms
[GPU] chi2_profile_tot_gputimer: 93.3537 ms
[CPU] chi2_profile_tot: 93.38 ms

[GPU] chi2_profile::malloc_fint: 3.00666 ms
[GPU] chi2_profile::copy_observations: 14.0646 ms
[GPU] create_image_d::malloc_image: 0.247808 ms
[GPU] create_image_d::memset: 0.185344 ms
[GPU] create_image_d::malloc_ints: 0.197344 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 3.36534 ms
[GPU] create_image_d::central_pixel: 0.014496 ms
[GPU] create_image_d::free_ints: 0.164544 ms
[GPU] create_image: 4.28979 ms
[GPU] sample::copy_uv_H->D: 9.44963 ms
[GPU] sample::copy_uvrot_D->D: 0.204704 ms
[GPU] sample::1st_shift: 5.97411 ms
[GPU] sample::FFT: 2.93018 ms
[GPU] sample::2nd_shift: 3.30202 ms
[GPU] sample::interpolate: 10.039 ms
[GPU] sample::apply_phase_sampled: 9.67747 ms
[GPU] sample_tot: 44.4864 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.41584 ms
[GPU] reduce_chi2: 7.8551 ms
[GPU] chi2_profile::free_all: 4.55299 ms
[GPU] chi2_profile_tot_gputimer: 78.3774 ms
[CPU] chi2_profile_tot: 78.4042 ms
2048	1.000000e+06	float64	None	2	1.619905e+00	8.525818e-02	7.892741e-03	7.442121e-02
# |--> timings: [0.07442121393978596, 0.09325361205264926, 0.09075261582620442, 0.077440190827474, 0.08282366394996643, 0.0772894590627402, 0.09390922612510622, 0.07693739817477763, 0.09418910788372159, 0.09568968508392572, 0.07726812898181379, 0.0945022280793637, 0.07777793682180345, 0.09311385499313474, 0.09180409600958228, 0.07687217788770795, 0.07734387996606529, 0.07687135599553585, 0.0935162149835378, 0.07855065912008286]

[GPU] chi2_profile::malloc_fint: 2.03808 ms
[GPU] chi2_profile::copy_observations: 33.4651 ms
[GPU] create_image_d::malloc_image: 0.247296 ms
[GPU] create_image_d::memset: 0.190048 ms
[GPU] create_image_d::malloc_ints: 0.204928 ms
[GPU] create_image_d::copy_ints_H->D: 0.017312 ms
[GPU] create_image_d::sweep: 0.883232 ms
[GPU] create_image_d::central_pixel: 0.025376 ms
[GPU] create_image_d::free_ints: 0.165632 ms
[GPU] create_image: 1.83475 ms
[GPU] sample::copy_uv_H->D: 10.6476 ms
[GPU] sample::copy_uvrot_D->D: 0.214048 ms
[GPU] sample::1st_shift: 2.1631 ms
[GPU] sample::FFT: 2.99251 ms
[GPU] sample::2nd_shift: 1.26835 ms
[GPU] sample::interpolate: 3.00896 ms
[GPU] sample::apply_phase_sampled: 2.87616 ms
[GPU] sample_tot: 26.0795 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61357 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273344 ms
[GPU] reduce_chi2: 1.92474 ms
[GPU] chi2_profile::free_all: 4.4409 ms
[GPU] chi2_profile_tot_gputimer: 69.9019 ms
[CPU] chi2_profile_tot: 69.9298 ms

[GPU] chi2_profile::malloc_fint: 3.01386 ms
[GPU] chi2_profile::copy_observations: 13.7373 ms
[GPU] create_image_d::malloc_image: 0.249664 ms
[GPU] create_image_d::memset: 0.18448 ms
[GPU] create_image_d::malloc_ints: 0.193696 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 0.873952 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.164672 ms
[GPU] create_image: 1.79034 ms
[GPU] sample::copy_uv_H->D: 9.61971 ms
[GPU] sample::copy_uvrot_D->D: 0.205344 ms
[GPU] sample::1st_shift: 2.16134 ms
[GPU] sample::FFT: 2.91504 ms
[GPU] sample::2nd_shift: 1.26179 ms
[GPU] sample::interpolate: 3.00675 ms
[GPU] sample::apply_phase_sampled: 2.87277 ms
[GPU] sample_tot: 24.9458 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61165 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27136 ms
[GPU] reduce_chi2: 1.91907 ms
[GPU] chi2_profile::free_all: 4.44502 ms
[GPU] chi2_profile_tot_gputimer: 49.9708 ms
[CPU] chi2_profile_tot: 49.9959 ms

[GPU] chi2_profile::malloc_fint: 3.01248 ms
[GPU] chi2_profile::copy_observations: 13.8361 ms
[GPU] create_image_d::malloc_image: 0.308992 ms
[GPU] create_image_d::memset: 0.184832 ms
[GPU] create_image_d::malloc_ints: 0.198624 ms
[GPU] create_image_d::copy_ints_H->D: 0.014112 ms
[GPU] create_image_d::sweep: 0.875776 ms
[GPU] create_image_d::central_pixel: 0.014528 ms
[GPU] create_image_d::free_ints: 0.164192 ms
[GPU] create_image: 1.86474 ms
[GPU] sample::copy_uv_H->D: 9.84624 ms
[GPU] sample::copy_uvrot_D->D: 0.20448 ms
[GPU] sample::1st_shift: 2.16003 ms
[GPU] sample::FFT: 22.2777 ms
[GPU] sample::2nd_shift: 1.26154 ms
[GPU] sample::interpolate: 3.00701 ms
[GPU] sample::apply_phase_sampled: 2.87299 ms
[GPU] sample_tot: 44.5449 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61018 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27024 ms
[GPU] reduce_chi2: 1.9152 ms
[GPU] chi2_profile::free_all: 4.4439 ms
[GPU] chi2_profile_tot_gputimer: 69.7349 ms
[CPU] chi2_profile_tot: 69.7589 ms

[GPU] chi2_profile::malloc_fint: 3.00666 ms
[GPU] chi2_profile::copy_observations: 13.6485 ms
[GPU] create_image_d::malloc_image: 0.237504 ms
[GPU] create_image_d::memset: 0.18432 ms
[GPU] create_image_d::malloc_ints: 0.196256 ms
[GPU] create_image_d::copy_ints_H->D: 0.015744 ms
[GPU] create_image_d::sweep: 0.875296 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.164512 ms
[GPU] create_image: 1.79024 ms
[GPU] sample::copy_uv_H->D: 9.53242 ms
[GPU] sample::copy_uvrot_D->D: 0.207968 ms
[GPU] sample::1st_shift: 2.1624 ms
[GPU] sample::FFT: 2.92182 ms
[GPU] sample::2nd_shift: 1.26378 ms
[GPU] sample::interpolate: 3.00614 ms
[GPU] sample::apply_phase_sampled: 2.87293 ms
[GPU] sample_tot: 24.8716 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60938 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262144 ms
[GPU] reduce_chi2: 1.90778 ms
[GPU] chi2_profile::free_all: 4.44157 ms
[GPU] chi2_profile_tot_gputimer: 49.7832 ms
[CPU] chi2_profile_tot: 49.8092 ms

[GPU] chi2_profile::malloc_fint: 3.02429 ms
[GPU] chi2_profile::copy_observations: 13.8316 ms
[GPU] create_image_d::malloc_image: 0.24496 ms
[GPU] create_image_d::memset: 0.18384 ms
[GPU] create_image_d::malloc_ints: 0.198368 ms
[GPU] create_image_d::copy_ints_H->D: 0.015104 ms
[GPU] create_image_d::sweep: 0.875424 ms
[GPU] create_image_d::central_pixel: 0.014528 ms
[GPU] create_image_d::free_ints: 0.163552 ms
[GPU] create_image: 1.79421 ms
[GPU] sample::copy_uv_H->D: 9.53187 ms
[GPU] sample::copy_uvrot_D->D: 0.205856 ms
[GPU] sample::1st_shift: 2.15891 ms
[GPU] sample::FFT: 2.97338 ms
[GPU] sample::2nd_shift: 1.26358 ms
[GPU] sample::interpolate: 3.00666 ms
[GPU] sample::apply_phase_sampled: 2.87322 ms
[GPU] sample_tot: 24.9206 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61149 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.278016 ms
[GPU] reduce_chi2: 1.92474 ms
[GPU] chi2_profile::free_all: 4.57699 ms
[GPU] chi2_profile_tot_gputimer: 50.1897 ms
[CPU] chi2_profile_tot: 50.2141 ms

[GPU] chi2_profile::malloc_fint: 3.05046 ms
[GPU] chi2_profile::copy_observations: 28.6853 ms
[GPU] create_image_d::malloc_image: 0.247168 ms
[GPU] create_image_d::memset: 0.185696 ms
[GPU] create_image_d::malloc_ints: 0.19424 ms
[GPU] create_image_d::copy_ints_H->D: 0.014112 ms
[GPU] create_image_d::sweep: 0.874912 ms
[GPU] create_image_d::central_pixel: 0.012672 ms
[GPU] create_image_d::free_ints: 0.163872 ms
[GPU] create_image: 1.79776 ms
[GPU] sample::copy_uv_H->D: 9.4312 ms
[GPU] sample::copy_uvrot_D->D: 0.20288 ms
[GPU] sample::1st_shift: 2.16195 ms
[GPU] sample::FFT: 2.93824 ms
[GPU] sample::2nd_shift: 1.26307 ms
[GPU] sample::interpolate: 3.00794 ms
[GPU] sample::apply_phase_sampled: 2.87286 ms
[GPU] sample_tot: 24.7862 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26144 ms
[GPU] reduce_chi2: 1.90499 ms
[GPU] chi2_profile::free_all: 4.55078 ms
[GPU] chi2_profile_tot_gputimer: 64.8916 ms
[CPU] chi2_profile_tot: 64.9168 ms

[GPU] chi2_profile::malloc_fint: 3.02314 ms
[GPU] chi2_profile::copy_observations: 14.0214 ms
[GPU] create_image_d::malloc_image: 0.235776 ms
[GPU] create_image_d::memset: 0.18448 ms
[GPU] create_image_d::malloc_ints: 0.203168 ms
[GPU] create_image_d::copy_ints_H->D: 0.014112 ms
[GPU] create_image_d::sweep: 0.875648 ms
[GPU] create_image_d::central_pixel: 0.01504 ms
[GPU] create_image_d::free_ints: 0.164896 ms
[GPU] create_image: 1.79632 ms
[GPU] sample::copy_uv_H->D: 9.59654 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 2.16195 ms
[GPU] sample::FFT: 2.92714 ms
[GPU] sample::2nd_shift: 1.26205 ms
[GPU] sample::interpolate: 3.02464 ms
[GPU] sample::apply_phase_sampled: 2.87334 ms
[GPU] sample_tot: 24.9528 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.278112 ms
[GPU] reduce_chi2: 1.9255 ms
[GPU] chi2_profile::free_all: 4.44 ms
[GPU] chi2_profile_tot_gputimer: 50.2807 ms
[CPU] chi2_profile_tot: 50.3058 ms

[GPU] chi2_profile::malloc_fint: 3.00627 ms
[GPU] chi2_profile::copy_observations: 13.7644 ms
[GPU] create_image_d::malloc_image: 0.236128 ms
[GPU] create_image_d::memset: 0.18592 ms
[GPU] create_image_d::malloc_ints: 0.197824 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.88512 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.166496 ms
[GPU] create_image: 1.80134 ms
[GPU] sample::copy_uv_H->D: 9.63235 ms
[GPU] sample::copy_uvrot_D->D: 0.209728 ms
[GPU] sample::1st_shift: 2.16006 ms
[GPU] sample::FFT: 7.56976 ms
[GPU] sample::2nd_shift: 1.26362 ms
[GPU] sample::interpolate: 3.00704 ms
[GPU] sample::apply_phase_sampled: 2.8728 ms
[GPU] sample_tot: 46.252 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61062 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267712 ms
[GPU] reduce_chi2: 1.91248 ms
[GPU] chi2_profile::free_all: 4.45056 ms
[GPU] chi2_profile_tot_gputimer: 71.3016 ms
[CPU] chi2_profile_tot: 71.327 ms

[GPU] chi2_profile::malloc_fint: 3.01949 ms
[GPU] chi2_profile::copy_observations: 13.669 ms
[GPU] create_image_d::malloc_image: 0.236 ms
[GPU] create_image_d::memset: 0.186144 ms
[GPU] create_image_d::malloc_ints: 0.197152 ms
[GPU] create_image_d::copy_ints_H->D: 0.014016 ms
[GPU] create_image_d::sweep: 0.875168 ms
[GPU] create_image_d::central_pixel: 0.013024 ms
[GPU] create_image_d::free_ints: 0.164224 ms
[GPU] create_image: 1.78886 ms
[GPU] sample::copy_uv_H->D: 9.44294 ms
[GPU] sample::copy_uvrot_D->D: 0.206272 ms
[GPU] sample::1st_shift: 2.15923 ms
[GPU] sample::FFT: 2.9215 ms
[GPU] sample::2nd_shift: 1.26202 ms
[GPU] sample::interpolate: 3.00742 ms
[GPU] sample::apply_phase_sampled: 2.87251 ms
[GPU] sample_tot: 24.7821 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61085 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.259392 ms
[GPU] reduce_chi2: 1.90621 ms
[GPU] chi2_profile::free_all: 4.4393 ms
[GPU] chi2_profile_tot_gputimer: 49.721 ms
[CPU] chi2_profile_tot: 49.746 ms

[GPU] chi2_profile::malloc_fint: 3.00502 ms
[GPU] chi2_profile::copy_observations: 14.0149 ms
[GPU] create_image_d::malloc_image: 0.238272 ms
[GPU] create_image_d::memset: 0.185408 ms
[GPU] create_image_d::malloc_ints: 0.210144 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 0.874464 ms
[GPU] create_image_d::central_pixel: 0.013472 ms
[GPU] create_image_d::free_ints: 0.162752 ms
[GPU] create_image: 1.8112 ms
[GPU] sample::copy_uv_H->D: 9.4257 ms
[GPU] sample::copy_uvrot_D->D: 0.209728 ms
[GPU] sample::1st_shift: 2.16154 ms
[GPU] sample::FFT: 2.9216 ms
[GPU] sample::2nd_shift: 1.26234 ms
[GPU] sample::interpolate: 3.00806 ms
[GPU] sample::apply_phase_sampled: 2.87312 ms
[GPU] sample_tot: 24.7659 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266624 ms
[GPU] reduce_chi2: 1.91725 ms
[GPU] chi2_profile::free_all: 4.51498 ms
[GPU] chi2_profile_tot_gputimer: 50.1454 ms
[CPU] chi2_profile_tot: 50.189 ms

[GPU] chi2_profile::malloc_fint: 3.01763 ms
[GPU] chi2_profile::copy_observations: 13.9844 ms
[GPU] create_image_d::malloc_image: 0.444736 ms
[GPU] create_image_d::memset: 0.18432 ms
[GPU] create_image_d::malloc_ints: 0.500416 ms
[GPU] create_image_d::copy_ints_H->D: 0.014496 ms
[GPU] create_image_d::sweep: 0.876448 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 18.5496 ms
[GPU] create_image: 20.6833 ms
[GPU] sample::copy_uv_H->D: 9.24819 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 2.16214 ms
[GPU] sample::FFT: 2.93309 ms
[GPU] sample::2nd_shift: 1.26093 ms
[GPU] sample::interpolate: 3.00746 ms
[GPU] sample::apply_phase_sampled: 2.87456 ms
[GPU] sample_tot: 24.5949 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.62736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266592 ms
[GPU] reduce_chi2: 1.9295 ms
[GPU] chi2_profile::free_all: 4.44486 ms
[GPU] chi2_profile_tot_gputimer: 68.7687 ms
[CPU] chi2_profile_tot: 68.794 ms

[GPU] chi2_profile::malloc_fint: 2.99965 ms
[GPU] chi2_profile::copy_observations: 13.9523 ms
[GPU] create_image_d::malloc_image: 0.234624 ms
[GPU] create_image_d::memset: 0.18624 ms
[GPU] create_image_d::malloc_ints: 0.201184 ms
[GPU] create_image_d::copy_ints_H->D: 0.015584 ms
[GPU] create_image_d::sweep: 0.877056 ms
[GPU] create_image_d::central_pixel: 0.01424 ms
[GPU] create_image_d::free_ints: 0.164128 ms
[GPU] create_image: 1.7983 ms
[GPU] sample::copy_uv_H->D: 9.42528 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 2.16163 ms
[GPU] sample::FFT: 2.92294 ms
[GPU] sample::2nd_shift: 1.26288 ms
[GPU] sample::interpolate: 3.01866 ms
[GPU] sample::apply_phase_sampled: 2.87315 ms
[GPU] sample_tot: 24.7716 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61229 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267424 ms
[GPU] reduce_chi2: 1.91539 ms
[GPU] chi2_profile::free_all: 4.43245 ms
[GPU] chi2_profile_tot_gputimer: 49.9876 ms
[CPU] chi2_profile_tot: 50.0121 ms

[GPU] chi2_profile::malloc_fint: 3.02042 ms
[GPU] chi2_profile::copy_observations: 13.7512 ms
[GPU] create_image_d::malloc_image: 0.236768 ms
[GPU] create_image_d::memset: 0.1832 ms
[GPU] create_image_d::malloc_ints: 0.200768 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.874592 ms
[GPU] create_image_d::central_pixel: 0.013344 ms
[GPU] create_image_d::free_ints: 0.163872 ms
[GPU] create_image: 1.78947 ms
[GPU] sample::copy_uv_H->D: 9.54941 ms
[GPU] sample::copy_uvrot_D->D: 0.20384 ms
[GPU] sample::1st_shift: 2.15904 ms
[GPU] sample::FFT: 3.09594 ms
[GPU] sample::2nd_shift: 1.26227 ms
[GPU] sample::interpolate: 3.00675 ms
[GPU] sample::apply_phase_sampled: 2.87245 ms
[GPU] sample_tot: 34.1408 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61069 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265408 ms
[GPU] reduce_chi2: 1.91206 ms
[GPU] chi2_profile::free_all: 13.1868 ms
[GPU] chi2_profile_tot_gputimer: 67.9161 ms
[CPU] chi2_profile_tot: 67.941 ms

[GPU] chi2_profile::malloc_fint: 3.02205 ms
[GPU] chi2_profile::copy_observations: 13.6244 ms
[GPU] create_image_d::malloc_image: 0.238592 ms
[GPU] create_image_d::memset: 0.184352 ms
[GPU] create_image_d::malloc_ints: 0.201216 ms
[GPU] create_image_d::copy_ints_H->D: 0.016192 ms
[GPU] create_image_d::sweep: 0.875808 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.164768 ms
[GPU] create_image: 1.79798 ms
[GPU] sample::copy_uv_H->D: 9.77987 ms
[GPU] sample::copy_uvrot_D->D: 0.20384 ms
[GPU] sample::1st_shift: 2.16198 ms
[GPU] sample::FFT: 2.93856 ms
[GPU] sample::2nd_shift: 1.26442 ms
[GPU] sample::interpolate: 3.00518 ms
[GPU] sample::apply_phase_sampled: 2.87296 ms
[GPU] sample_tot: 25.1232 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60854 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266528 ms
[GPU] reduce_chi2: 1.91117 ms
[GPU] chi2_profile::free_all: 4.43709 ms
[GPU] chi2_profile_tot_gputimer: 50.032 ms
[CPU] chi2_profile_tot: 50.0579 ms

[GPU] chi2_profile::malloc_fint: 3.01699 ms
[GPU] chi2_profile::copy_observations: 13.8467 ms
[GPU] create_image_d::malloc_image: 0.241472 ms
[GPU] create_image_d::memset: 0.188064 ms
[GPU] create_image_d::malloc_ints: 0.193056 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 0.873216 ms
[GPU] create_image_d::central_pixel: 0.014336 ms
[GPU] create_image_d::free_ints: 0.164448 ms
[GPU] create_image: 1.79264 ms
[GPU] sample::copy_uv_H->D: 9.46013 ms
[GPU] sample::copy_uvrot_D->D: 0.206208 ms
[GPU] sample::1st_shift: 2.16163 ms
[GPU] sample::FFT: 2.92499 ms
[GPU] sample::2nd_shift: 1.26227 ms
[GPU] sample::interpolate: 3.00778 ms
[GPU] sample::apply_phase_sampled: 2.87267 ms
[GPU] sample_tot: 24.8027 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61178 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263072 ms
[GPU] reduce_chi2: 1.90992 ms
[GPU] chi2_profile::free_all: 4.45034 ms
[GPU] chi2_profile_tot_gputimer: 49.9437 ms
[CPU] chi2_profile_tot: 49.9692 ms

[GPU] chi2_profile::malloc_fint: 2.9969 ms
[GPU] chi2_profile::copy_observations: 14.3603 ms
[GPU] create_image_d::malloc_image: 5.04307 ms
[GPU] create_image_d::memset: 0.184512 ms
[GPU] create_image_d::malloc_ints: 0.439008 ms
[GPU] create_image_d::copy_ints_H->D: 0.014016 ms
[GPU] create_image_d::sweep: 0.87504 ms
[GPU] create_image_d::central_pixel: 0.014208 ms
[GPU] create_image_d::free_ints: 0.2832 ms
[GPU] create_image: 6.95526 ms
[GPU] sample::copy_uv_H->D: 26.3566 ms
[GPU] sample::copy_uvrot_D->D: 0.204704 ms
[GPU] sample::1st_shift: 2.16182 ms
[GPU] sample::FFT: 2.9455 ms
[GPU] sample::2nd_shift: 1.26384 ms
[GPU] sample::interpolate: 3.00861 ms
[GPU] sample::apply_phase_sampled: 2.87459 ms
[GPU] sample_tot: 41.7259 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270112 ms
[GPU] reduce_chi2: 1.91702 ms
[GPU] chi2_profile::free_all: 4.44989 ms
[GPU] chi2_profile_tot_gputimer: 72.5215 ms
[CPU] chi2_profile_tot: 72.547 ms

[GPU] chi2_profile::malloc_fint: 3.01942 ms
[GPU] chi2_profile::copy_observations: 13.8226 ms
[GPU] create_image_d::malloc_image: 0.24064 ms
[GPU] create_image_d::memset: 0.184192 ms
[GPU] create_image_d::malloc_ints: 0.197056 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 0.8752 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.163776 ms
[GPU] create_image: 1.79254 ms
[GPU] sample::copy_uv_H->D: 9.5016 ms
[GPU] sample::copy_uvrot_D->D: 0.208128 ms
[GPU] sample::1st_shift: 2.16102 ms
[GPU] sample::FFT: 2.92912 ms
[GPU] sample::2nd_shift: 1.26278 ms
[GPU] sample::interpolate: 3.0233 ms
[GPU] sample::apply_phase_sampled: 2.87472 ms
[GPU] sample_tot: 24.865 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60989 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27872 ms
[GPU] reduce_chi2: 1.92451 ms
[GPU] chi2_profile::free_all: 4.43955 ms
[GPU] chi2_profile_tot_gputimer: 49.9799 ms
[CPU] chi2_profile_tot: 50.005 ms

[GPU] chi2_profile::malloc_fint: 3.01667 ms
[GPU] chi2_profile::copy_observations: 13.8003 ms
[GPU] create_image_d::malloc_image: 0.246496 ms
[GPU] create_image_d::memset: 0.185152 ms
[GPU] create_image_d::malloc_ints: 0.198144 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.873888 ms
[GPU] create_image_d::central_pixel: 0.013504 ms
[GPU] create_image_d::free_ints: 0.163776 ms
[GPU] create_image: 1.79459 ms
[GPU] sample::copy_uv_H->D: 9.54618 ms
[GPU] sample::copy_uvrot_D->D: 0.207264 ms
[GPU] sample::1st_shift: 2.1608 ms
[GPU] sample::FFT: 3.17283 ms
[GPU] sample::2nd_shift: 1.26125 ms
[GPU] sample::interpolate: 3.00531 ms
[GPU] sample::apply_phase_sampled: 2.87382 ms
[GPU] sample_tot: 25.2592 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61229 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.259552 ms
[GPU] reduce_chi2: 1.9056 ms
[GPU] chi2_profile::free_all: 23.1243 ms
[GPU] chi2_profile_tot_gputimer: 69.0222 ms
[CPU] chi2_profile_tot: 69.047 ms

[GPU] chi2_profile::malloc_fint: 3.02106 ms
[GPU] chi2_profile::copy_observations: 13.8153 ms
[GPU] create_image_d::malloc_image: 0.23728 ms
[GPU] create_image_d::memset: 0.18528 ms
[GPU] create_image_d::malloc_ints: 0.198048 ms
[GPU] create_image_d::copy_ints_H->D: 0.01408 ms
[GPU] create_image_d::sweep: 0.876384 ms
[GPU] create_image_d::central_pixel: 0.012608 ms
[GPU] create_image_d::free_ints: 0.165024 ms
[GPU] create_image: 1.7935 ms
[GPU] sample::copy_uv_H->D: 9.76211 ms
[GPU] sample::copy_uvrot_D->D: 0.203808 ms
[GPU] sample::1st_shift: 2.16573 ms
[GPU] sample::FFT: 2.94102 ms
[GPU] sample::2nd_shift: 1.26205 ms
[GPU] sample::interpolate: 3.00688 ms
[GPU] sample::apply_phase_sampled: 2.8729 ms
[GPU] sample_tot: 25.1221 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61165 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267648 ms
[GPU] reduce_chi2: 1.91824 ms
[GPU] chi2_profile::free_all: 4.44022 ms
[GPU] chi2_profile_tot_gputimer: 50.2358 ms
[CPU] chi2_profile_tot: 50.2601 ms

[GPU] chi2_profile::malloc_fint: 3.00541 ms
[GPU] chi2_profile::copy_observations: 13.6092 ms
[GPU] create_image_d::malloc_image: 0.23824 ms
[GPU] create_image_d::memset: 0.18528 ms
[GPU] create_image_d::malloc_ints: 0.1936 ms
[GPU] create_image_d::copy_ints_H->D: 0.02 ms
[GPU] create_image_d::sweep: 0.875488 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.164608 ms
[GPU] create_image: 1.79059 ms
[GPU] sample::copy_uv_H->D: 9.47523 ms
[GPU] sample::copy_uvrot_D->D: 0.207936 ms
[GPU] sample::1st_shift: 2.16141 ms
[GPU] sample::FFT: 2.92813 ms
[GPU] sample::2nd_shift: 1.26198 ms
[GPU] sample::interpolate: 3.00595 ms
[GPU] sample::apply_phase_sampled: 2.8727 ms
[GPU] sample_tot: 24.8221 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61402 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266496 ms
[GPU] reduce_chi2: 1.91443 ms
[GPU] chi2_profile::free_all: 4.44275 ms
[GPU] chi2_profile_tot_gputimer: 49.7033 ms
[CPU] chi2_profile_tot: 49.7289 ms
2048	1.000000e+06	float64	None	4	1.086989e+00	5.720995e-02	9.349372e-03	4.985028e-02
# |--> timings: [0.07003975799307227, 0.050115272868424654, 0.06989209190942347, 0.04993272898718715, 0.05033256206661463, 0.06504386989399791, 0.05043972609564662, 0.07144449697807431, 0.049866954796016216, 0.05030945409089327, 0.06893365806899965, 0.05013255216181278, 0.06805882090702653, 0.05017645005136728, 0.050106325186789036, 0.07266802992671728, 0.050123610999435186, 0.0691697420552373, 0.050392509903758764, 0.04985028295777738]

[GPU] chi2_profile::malloc_fint: 2.19616 ms
[GPU] chi2_profile::copy_observations: 14.0701 ms
[GPU] create_image_d::malloc_image: 0.244064 ms
[GPU] create_image_d::memset: 0.186336 ms
[GPU] create_image_d::malloc_ints: 0.20624 ms
[GPU] create_image_d::copy_ints_H->D: 0.015072 ms
[GPU] create_image_d::sweep: 0.8752 ms
[GPU] create_image_d::central_pixel: 0.014816 ms
[GPU] create_image_d::free_ints: 0.267648 ms
[GPU] create_image: 1.90915 ms
[GPU] sample::copy_uv_H->D: 28.0802 ms
[GPU] sample::copy_uvrot_D->D: 0.204992 ms
[GPU] sample::1st_shift: 2.16141 ms
[GPU] sample::FFT: 2.96528 ms
[GPU] sample::2nd_shift: 1.2623 ms
[GPU] sample::interpolate: 3.00643 ms
[GPU] sample::apply_phase_sampled: 2.87347 ms
[GPU] sample_tot: 43.4709 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.276032 ms
[GPU] reduce_chi2: 1.92246 ms
[GPU] chi2_profile::free_all: 4.43638 ms
[GPU] chi2_profile_tot_gputimer: 68.1219 ms
[CPU] chi2_profile_tot: 68.1489 ms

[GPU] chi2_profile::malloc_fint: 2.99421 ms
[GPU] chi2_profile::copy_observations: 13.8254 ms
[GPU] create_image_d::malloc_image: 0.23648 ms
[GPU] create_image_d::memset: 0.185376 ms
[GPU] create_image_d::malloc_ints: 0.197984 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 0.877376 ms
[GPU] create_image_d::central_pixel: 0.01328 ms
[GPU] create_image_d::free_ints: 0.161696 ms
[GPU] create_image: 1.79056 ms
[GPU] sample::copy_uv_H->D: 9.55776 ms
[GPU] sample::copy_uvrot_D->D: 0.208544 ms
[GPU] sample::1st_shift: 2.16102 ms
[GPU] sample::FFT: 5.45382 ms
[GPU] sample::2nd_shift: 1.26368 ms
[GPU] sample::interpolate: 3.0081 ms
[GPU] sample::apply_phase_sampled: 2.87277 ms
[GPU] sample_tot: 27.5175 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271168 ms
[GPU] reduce_chi2: 1.91805 ms
[GPU] chi2_profile::free_all: 4.4439 ms
[GPU] chi2_profile_tot_gputimer: 52.6093 ms
[CPU] chi2_profile_tot: 52.6359 ms

[GPU] chi2_profile::malloc_fint: 2.96557 ms
[GPU] chi2_profile::copy_observations: 14.0464 ms
[GPU] create_image_d::malloc_image: 0.23856 ms
[GPU] create_image_d::memset: 0.188256 ms
[GPU] create_image_d::malloc_ints: 0.1968 ms
[GPU] create_image_d::copy_ints_H->D: 0.014528 ms
[GPU] create_image_d::sweep: 0.875072 ms
[GPU] create_image_d::central_pixel: 0.01328 ms
[GPU] create_image_d::free_ints: 0.16128 ms
[GPU] create_image: 1.78678 ms
[GPU] sample::copy_uv_H->D: 9.49853 ms
[GPU] sample::copy_uvrot_D->D: 0.210112 ms
[GPU] sample::1st_shift: 2.16048 ms
[GPU] sample::FFT: 2.96883 ms
[GPU] sample::2nd_shift: 1.2631 ms
[GPU] sample::interpolate: 3.00634 ms
[GPU] sample::apply_phase_sampled: 2.87808 ms
[GPU] sample_tot: 25.971 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60995 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 17.7522 ms
[GPU] reduce_chi2: 19.3993 ms
[GPU] chi2_profile::free_all: 4.50838 ms
[GPU] chi2_profile_tot_gputimer: 68.7929 ms
[CPU] chi2_profile_tot: 68.8179 ms

[GPU] chi2_profile::malloc_fint: 2.99299 ms
[GPU] chi2_profile::copy_observations: 13.6628 ms
[GPU] create_image_d::malloc_image: 0.236128 ms
[GPU] create_image_d::memset: 0.185088 ms
[GPU] create_image_d::malloc_ints: 0.197056 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 0.876512 ms
[GPU] create_image_d::central_pixel: 0.014688 ms
[GPU] create_image_d::free_ints: 0.16944 ms
[GPU] create_image: 1.79754 ms
[GPU] sample::copy_uv_H->D: 9.62266 ms
[GPU] sample::copy_uvrot_D->D: 0.20368 ms
[GPU] sample::1st_shift: 2.16093 ms
[GPU] sample::FFT: 2.93002 ms
[GPU] sample::2nd_shift: 1.26355 ms
[GPU] sample::interpolate: 3.00816 ms
[GPU] sample::apply_phase_sampled: 2.8744 ms
[GPU] sample_tot: 24.9863 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61094 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264256 ms
[GPU] reduce_chi2: 1.91046 ms
[GPU] chi2_profile::free_all: 4.43971 ms
[GPU] chi2_profile_tot_gputimer: 49.9308 ms
[CPU] chi2_profile_tot: 49.9558 ms

[GPU] chi2_profile::malloc_fint: 3.01309 ms
[GPU] chi2_profile::copy_observations: 13.7544 ms
[GPU] create_image_d::malloc_image: 0.236416 ms
[GPU] create_image_d::memset: 0.18608 ms
[GPU] create_image_d::malloc_ints: 0.202752 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.875072 ms
[GPU] create_image_d::central_pixel: 0.01472 ms
[GPU] create_image_d::free_ints: 0.164448 ms
[GPU] create_image: 1.79728 ms
[GPU] sample::copy_uv_H->D: 9.90355 ms
[GPU] sample::copy_uvrot_D->D: 0.207392 ms
[GPU] sample::1st_shift: 2.16214 ms
[GPU] sample::FFT: 2.91958 ms
[GPU] sample::2nd_shift: 1.26237 ms
[GPU] sample::interpolate: 3.00669 ms
[GPU] sample::apply_phase_sampled: 2.87536 ms
[GPU] sample_tot: 25.2356 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269632 ms
[GPU] reduce_chi2: 1.91546 ms
[GPU] chi2_profile::free_all: 4.46275 ms
[GPU] chi2_profile_tot_gputimer: 50.2967 ms
[CPU] chi2_profile_tot: 50.3209 ms

[GPU] chi2_profile::malloc_fint: 3.00544 ms
[GPU] chi2_profile::copy_observations: 14.0107 ms
[GPU] create_image_d::malloc_image: 2.71069 ms
[GPU] create_image_d::memset: 0.184928 ms
[GPU] create_image_d::malloc_ints: 0.463456 ms
[GPU] create_image_d::copy_ints_H->D: 0.015904 ms
[GPU] create_image_d::sweep: 0.874784 ms
[GPU] create_image_d::central_pixel: 0.01424 ms
[GPU] create_image_d::free_ints: 0.27552 ms
[GPU] create_image: 4.64093 ms
[GPU] sample::copy_uv_H->D: 25.9196 ms
[GPU] sample::copy_uvrot_D->D: 0.205632 ms
[GPU] sample::1st_shift: 2.16029 ms
[GPU] sample::FFT: 2.95059 ms
[GPU] sample::2nd_shift: 1.26058 ms
[GPU] sample::interpolate: 3.00531 ms
[GPU] sample::apply_phase_sampled: 2.87517 ms
[GPU] sample_tot: 41.2742 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267424 ms
[GPU] reduce_chi2: 1.91312 ms
[GPU] chi2_profile::free_all: 4.4408 ms
[GPU] chi2_profile_tot_gputimer: 69.3991 ms
[CPU] chi2_profile_tot: 69.4249 ms

[GPU] chi2_profile::malloc_fint: 3.01491 ms
[GPU] chi2_profile::copy_observations: 13.8903 ms
[GPU] create_image_d::malloc_image: 0.243584 ms
[GPU] create_image_d::memset: 0.1872 ms
[GPU] create_image_d::malloc_ints: 0.19792 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 0.87536 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.164096 ms
[GPU] create_image: 1.79926 ms
[GPU] sample::copy_uv_H->D: 9.76822 ms
[GPU] sample::copy_uvrot_D->D: 0.20416 ms
[GPU] sample::1st_shift: 2.16016 ms
[GPU] sample::FFT: 3.15056 ms
[GPU] sample::2nd_shift: 1.26422 ms
[GPU] sample::interpolate: 3.00502 ms
[GPU] sample::apply_phase_sampled: 2.87485 ms
[GPU] sample_tot: 25.3339 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61018 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26384 ms
[GPU] reduce_chi2: 1.9095 ms
[GPU] chi2_profile::free_all: 4.43267 ms
[GPU] chi2_profile_tot_gputimer: 50.4983 ms
[CPU] chi2_profile_tot: 50.523 ms

[GPU] chi2_profile::malloc_fint: 3.00029 ms
[GPU] chi2_profile::copy_observations: 13.9313 ms
[GPU] create_image_d::malloc_image: 0.234336 ms
[GPU] create_image_d::memset: 0.185728 ms
[GPU] create_image_d::malloc_ints: 0.204768 ms
[GPU] create_image_d::copy_ints_H->D: 0.014528 ms
[GPU] create_image_d::sweep: 0.87344 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.167424 ms
[GPU] create_image: 1.78848 ms
[GPU] sample::copy_uv_H->D: 9.63149 ms
[GPU] sample::copy_uvrot_D->D: 0.205696 ms
[GPU] sample::1st_shift: 2.16042 ms
[GPU] sample::FFT: 2.93126 ms
[GPU] sample::2nd_shift: 1.26118 ms
[GPU] sample::interpolate: 3.00848 ms
[GPU] sample::apply_phase_sampled: 2.87542 ms
[GPU] sample_tot: 25.5924 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60877 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.256416 ms
[GPU] reduce_chi2: 1.90026 ms
[GPU] chi2_profile::free_all: 22.9597 ms
[GPU] chi2_profile_tot_gputimer: 69.2882 ms
[CPU] chi2_profile_tot: 69.313 ms

[GPU] chi2_profile::malloc_fint: 3.01952 ms
[GPU] chi2_profile::copy_observations: 13.6317 ms
[GPU] create_image_d::malloc_image: 0.236288 ms
[GPU] create_image_d::memset: 0.187584 ms
[GPU] create_image_d::malloc_ints: 0.199424 ms
[GPU] create_image_d::copy_ints_H->D: 0.014176 ms
[GPU] create_image_d::sweep: 0.876864 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.164896 ms
[GPU] create_image: 1.79805 ms
[GPU] sample::copy_uv_H->D: 9.57366 ms
[GPU] sample::copy_uvrot_D->D: 0.213952 ms
[GPU] sample::1st_shift: 2.16192 ms
[GPU] sample::FFT: 2.93987 ms
[GPU] sample::2nd_shift: 1.26179 ms
[GPU] sample::interpolate: 3.00851 ms
[GPU] sample::apply_phase_sampled: 2.87341 ms
[GPU] sample_tot: 24.9362 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273952 ms
[GPU] reduce_chi2: 1.92029 ms
[GPU] chi2_profile::free_all: 4.43517 ms
[GPU] chi2_profile_tot_gputimer: 49.8566 ms
[CPU] chi2_profile_tot: 49.8819 ms

[GPU] chi2_profile::malloc_fint: 3.01395 ms
[GPU] chi2_profile::copy_observations: 13.9642 ms
[GPU] create_image_d::malloc_image: 0.239968 ms
[GPU] create_image_d::memset: 0.186528 ms
[GPU] create_image_d::malloc_ints: 0.196352 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 0.875392 ms
[GPU] create_image_d::central_pixel: 0.014944 ms
[GPU] create_image_d::free_ints: 0.159808 ms
[GPU] create_image: 1.79053 ms
[GPU] sample::copy_uv_H->D: 9.47053 ms
[GPU] sample::copy_uvrot_D->D: 0.20992 ms
[GPU] sample::1st_shift: 2.16074 ms
[GPU] sample::FFT: 2.94742 ms
[GPU] sample::2nd_shift: 1.26205 ms
[GPU] sample::interpolate: 3.00746 ms
[GPU] sample::apply_phase_sampled: 2.87488 ms
[GPU] sample_tot: 24.8343 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60893 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27008 ms
[GPU] reduce_chi2: 1.9143 ms
[GPU] chi2_profile::free_all: 4.43731 ms
[GPU] chi2_profile_tot_gputimer: 50.0689 ms
[CPU] chi2_profile_tot: 50.0991 ms

[GPU] chi2_profile::malloc_fint: 3.01245 ms
[GPU] chi2_profile::copy_observations: 13.6167 ms
[GPU] create_image_d::malloc_image: 0.362432 ms
[GPU] create_image_d::memset: 0.18512 ms
[GPU] create_image_d::malloc_ints: 0.410976 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.874528 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 1.20365 ms
[GPU] create_image: 3.17597 ms
[GPU] sample::copy_uv_H->D: 27.8832 ms
[GPU] sample::copy_uvrot_D->D: 0.210048 ms
[GPU] sample::1st_shift: 2.16182 ms
[GPU] sample::FFT: 2.93619 ms
[GPU] sample::2nd_shift: 1.26058 ms
[GPU] sample::interpolate: 3.00614 ms
[GPU] sample::apply_phase_sampled: 2.8745 ms
[GPU] sample_tot: 43.236 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273792 ms
[GPU] reduce_chi2: 1.91962 ms
[GPU] chi2_profile::free_all: 4.4456 ms
[GPU] chi2_profile_tot_gputimer: 69.5178 ms
[CPU] chi2_profile_tot: 69.541 ms

[GPU] chi2_profile::malloc_fint: 3.00106 ms
[GPU] chi2_profile::copy_observations: 13.7509 ms
[GPU] create_image_d::malloc_image: 0.233184 ms
[GPU] create_image_d::memset: 0.1864 ms
[GPU] create_image_d::malloc_ints: 0.198208 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 0.876576 ms
[GPU] create_image_d::central_pixel: 0.013152 ms
[GPU] create_image_d::free_ints: 0.158848 ms
[GPU] create_image: 1.78438 ms
[GPU] sample::copy_uv_H->D: 9.58237 ms
[GPU] sample::copy_uvrot_D->D: 0.206752 ms
[GPU] sample::1st_shift: 2.16064 ms
[GPU] sample::FFT: 2.94106 ms
[GPU] sample::2nd_shift: 1.26115 ms
[GPU] sample::interpolate: 3.00752 ms
[GPU] sample::apply_phase_sampled: 2.87322 ms
[GPU] sample_tot: 24.9411 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61075 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26944 ms
[GPU] reduce_chi2: 1.91584 ms
[GPU] chi2_profile::free_all: 4.44026 ms
[GPU] chi2_profile_tot_gputimer: 49.9493 ms
[CPU] chi2_profile_tot: 49.973 ms

[GPU] chi2_profile::malloc_fint: 3.00822 ms
[GPU] chi2_profile::copy_observations: 13.7147 ms
[GPU] create_image_d::malloc_image: 0.23488 ms
[GPU] create_image_d::memset: 0.186656 ms
[GPU] create_image_d::malloc_ints: 0.1936 ms
[GPU] create_image_d::copy_ints_H->D: 0.015456 ms
[GPU] create_image_d::sweep: 0.873696 ms
[GPU] create_image_d::central_pixel: 0.013216 ms
[GPU] create_image_d::free_ints: 0.163872 ms
[GPU] create_image: 1.78134 ms
[GPU] sample::copy_uv_H->D: 9.5537 ms
[GPU] sample::copy_uvrot_D->D: 0.207104 ms
[GPU] sample::1st_shift: 2.15978 ms
[GPU] sample::FFT: 3.25318 ms
[GPU] sample::2nd_shift: 1.26573 ms
[GPU] sample::interpolate: 3.00784 ms
[GPU] sample::apply_phase_sampled: 2.87459 ms
[GPU] sample_tot: 25.4789 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.612 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268032 ms
[GPU] reduce_chi2: 1.91866 ms
[GPU] chi2_profile::free_all: 12.8603 ms
[GPU] chi2_profile_tot_gputimer: 58.8783 ms
[CPU] chi2_profile_tot: 58.903 ms

[GPU] chi2_profile::malloc_fint: 10.7552 ms
[GPU] chi2_profile::copy_observations: 13.3263 ms
[GPU] create_image_d::malloc_image: 0.264416 ms
[GPU] create_image_d::memset: 0.1872 ms
[GPU] create_image_d::malloc_ints: 0.205248 ms
[GPU] create_image_d::copy_ints_H->D: 0.0136 ms
[GPU] create_image_d::sweep: 0.875392 ms
[GPU] create_image_d::central_pixel: 0.021344 ms
[GPU] create_image_d::free_ints: 0.16656 ms
[GPU] create_image: 1.84701 ms
[GPU] sample::copy_uv_H->D: 9.46682 ms
[GPU] sample::copy_uvrot_D->D: 0.209152 ms
[GPU] sample::1st_shift: 2.1608 ms
[GPU] sample::FFT: 2.96173 ms
[GPU] sample::2nd_shift: 1.26307 ms
[GPU] sample::interpolate: 3.0057 ms
[GPU] sample::apply_phase_sampled: 2.87482 ms
[GPU] sample_tot: 24.8476 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60954 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265664 ms
[GPU] reduce_chi2: 1.91142 ms
[GPU] chi2_profile::free_all: 4.44186 ms
[GPU] chi2_profile_tot_gputimer: 57.2421 ms
[CPU] chi2_profile_tot: 57.272 ms

[GPU] chi2_profile::malloc_fint: 3.01878 ms
[GPU] chi2_profile::copy_observations: 13.7014 ms
[GPU] create_image_d::malloc_image: 0.237984 ms
[GPU] create_image_d::memset: 0.187456 ms
[GPU] create_image_d::malloc_ints: 0.199584 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.875712 ms
[GPU] create_image_d::central_pixel: 0.012768 ms
[GPU] create_image_d::free_ints: 0.16816 ms
[GPU] create_image: 1.8031 ms
[GPU] sample::copy_uv_H->D: 9.43459 ms
[GPU] sample::copy_uvrot_D->D: 0.204256 ms
[GPU] sample::1st_shift: 2.16099 ms
[GPU] sample::FFT: 2.92899 ms
[GPU] sample::2nd_shift: 1.26362 ms
[GPU] sample::interpolate: 3.00819 ms
[GPU] sample::apply_phase_sampled: 2.87366 ms
[GPU] sample_tot: 24.7713 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61085 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264416 ms
[GPU] reduce_chi2: 1.91053 ms
[GPU] chi2_profile::free_all: 4.43683 ms
[GPU] chi2_profile_tot_gputimer: 49.7603 ms
[CPU] chi2_profile_tot: 49.7861 ms

[GPU] chi2_profile::malloc_fint: 3.00205 ms
[GPU] chi2_profile::copy_observations: 13.6817 ms
[GPU] create_image_d::malloc_image: 0.369472 ms
[GPU] create_image_d::memset: 0.187168 ms
[GPU] create_image_d::malloc_ints: 0.198784 ms
[GPU] create_image_d::copy_ints_H->D: 0.014176 ms
[GPU] create_image_d::sweep: 0.875584 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.1752 ms
[GPU] create_image: 1.94288 ms
[GPU] sample::copy_uv_H->D: 11.9889 ms
[GPU] sample::copy_uvrot_D->D: 0.204416 ms
[GPU] sample::1st_shift: 2.16026 ms
[GPU] sample::FFT: 20.1765 ms
[GPU] sample::2nd_shift: 1.26272 ms
[GPU] sample::interpolate: 3.00605 ms
[GPU] sample::apply_phase_sampled: 2.87574 ms
[GPU] sample_tot: 44.593 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60989 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270464 ms
[GPU] reduce_chi2: 1.91443 ms
[GPU] chi2_profile::free_all: 4.44259 ms
[GPU] chi2_profile_tot_gputimer: 69.6928 ms
[CPU] chi2_profile_tot: 69.7169 ms

[GPU] chi2_profile::malloc_fint: 3.01696 ms
[GPU] chi2_profile::copy_observations: 13.6165 ms
[GPU] create_image_d::malloc_image: 0.238688 ms
[GPU] create_image_d::memset: 0.18464 ms
[GPU] create_image_d::malloc_ints: 0.196864 ms
[GPU] create_image_d::copy_ints_H->D: 0.014496 ms
[GPU] create_image_d::sweep: 0.87552 ms
[GPU] create_image_d::central_pixel: 0.01456 ms
[GPU] create_image_d::free_ints: 0.162912 ms
[GPU] create_image: 1.78861 ms
[GPU] sample::copy_uv_H->D: 9.5296 ms
[GPU] sample::copy_uvrot_D->D: 0.207424 ms
[GPU] sample::1st_shift: 2.15974 ms
[GPU] sample::FFT: 2.93104 ms
[GPU] sample::2nd_shift: 1.26138 ms
[GPU] sample::interpolate: 3.00749 ms
[GPU] sample::apply_phase_sampled: 2.8777 ms
[GPU] sample_tot: 24.8819 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61056 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268672 ms
[GPU] reduce_chi2: 1.91331 ms
[GPU] chi2_profile::free_all: 4.43978 ms
[GPU] chi2_profile_tot_gputimer: 49.7794 ms
[CPU] chi2_profile_tot: 49.804 ms

[GPU] chi2_profile::malloc_fint: 3.01616 ms
[GPU] chi2_profile::copy_observations: 13.771 ms
[GPU] create_image_d::malloc_image: 0.232544 ms
[GPU] create_image_d::memset: 0.187456 ms
[GPU] create_image_d::malloc_ints: 0.19552 ms
[GPU] create_image_d::copy_ints_H->D: 0.016288 ms
[GPU] create_image_d::sweep: 0.87536 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.162848 ms
[GPU] create_image: 1.78333 ms
[GPU] sample::copy_uv_H->D: 9.53411 ms
[GPU] sample::copy_uvrot_D->D: 0.209344 ms
[GPU] sample::1st_shift: 2.15898 ms
[GPU] sample::FFT: 2.92502 ms
[GPU] sample::2nd_shift: 1.26944 ms
[GPU] sample::interpolate: 3.0071 ms
[GPU] sample::apply_phase_sampled: 2.87334 ms
[GPU] sample_tot: 24.8853 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61114 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272288 ms
[GPU] reduce_chi2: 1.91869 ms
[GPU] chi2_profile::free_all: 4.48851 ms
[GPU] chi2_profile_tot_gputimer: 49.9785 ms
[CPU] chi2_profile_tot: 50.0031 ms

[GPU] chi2_profile::malloc_fint: 3.03933 ms
[GPU] chi2_profile::copy_observations: 31.7993 ms
[GPU] create_image_d::malloc_image: 0.24112 ms
[GPU] create_image_d::memset: 0.185152 ms
[GPU] create_image_d::malloc_ints: 0.201472 ms
[GPU] create_image_d::copy_ints_H->D: 0.015168 ms
[GPU] create_image_d::sweep: 0.873664 ms
[GPU] create_image_d::central_pixel: 0.012864 ms
[GPU] create_image_d::free_ints: 0.173408 ms
[GPU] create_image: 1.79917 ms
[GPU] sample::copy_uv_H->D: 9.49328 ms
[GPU] sample::copy_uvrot_D->D: 0.209376 ms
[GPU] sample::1st_shift: 2.16064 ms
[GPU] sample::FFT: 2.94829 ms
[GPU] sample::2nd_shift: 1.26125 ms
[GPU] sample::interpolate: 3.00582 ms
[GPU] sample::apply_phase_sampled: 2.87318 ms
[GPU] sample_tot: 24.8618 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272544 ms
[GPU] reduce_chi2: 1.9168 ms
[GPU] chi2_profile::free_all: 4.4417 ms
[GPU] chi2_profile_tot_gputimer: 67.9747 ms
[CPU] chi2_profile_tot: 68.0001 ms

[GPU] chi2_profile::malloc_fint: 3.00896 ms
[GPU] chi2_profile::copy_observations: 13.8308 ms
[GPU] create_image_d::malloc_image: 0.234432 ms
[GPU] create_image_d::memset: 0.18512 ms
[GPU] create_image_d::malloc_ints: 0.202688 ms
[GPU] create_image_d::copy_ints_H->D: 0.014496 ms
[GPU] create_image_d::sweep: 0.876 ms
[GPU] create_image_d::central_pixel: 0.013088 ms
[GPU] create_image_d::free_ints: 0.16272 ms
[GPU] create_image: 1.79181 ms
[GPU] sample::copy_uv_H->D: 9.4969 ms
[GPU] sample::copy_uvrot_D->D: 0.204512 ms
[GPU] sample::1st_shift: 2.1624 ms
[GPU] sample::FFT: 2.92333 ms
[GPU] sample::2nd_shift: 1.26202 ms
[GPU] sample::interpolate: 3.00848 ms
[GPU] sample::apply_phase_sampled: 2.87274 ms
[GPU] sample_tot: 24.8289 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60893 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268928 ms
[GPU] reduce_chi2: 1.91152 ms
[GPU] chi2_profile::free_all: 4.44042 ms
[GPU] chi2_profile_tot_gputimer: 49.9292 ms
[CPU] chi2_profile_tot: 49.9551 ms
2048	1.000000e+06	float64	None	8	1.086374e+00	5.717758e-02	8.568831e-03	4.992150e-02
# |--> timings: [0.06824388098903, 0.052785385865718126, 0.06897766492329538, 0.050084882183000445, 0.050450596027076244, 0.06954704690724611, 0.05065643601119518, 0.06943375593982637, 0.050001238007098436, 0.05021566594950855, 0.06968182302080095, 0.05009829392656684, 0.05902655306272209, 0.05739397299475968, 0.04992149700410664, 0.06984036602079868, 0.04992441087961197, 0.0501210680231452, 0.06812027492560446, 0.050093137891963124]

[GPU] chi2_profile::malloc_fint: 2.1745 ms
[GPU] chi2_profile::copy_observations: 13.7277 ms
[GPU] create_image_d::malloc_image: 0.240352 ms
[GPU] create_image_d::memset: 0.186048 ms
[GPU] create_image_d::malloc_ints: 0.213312 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 0.248224 ms
[GPU] create_image_d::central_pixel: 0.013856 ms
[GPU] create_image_d::free_ints: 0.162432 ms
[GPU] create_image: 1.18058 ms
[GPU] sample::copy_uv_H->D: 10.0476 ms
[GPU] sample::copy_uvrot_D->D: 0.207712 ms
[GPU] sample::1st_shift: 1.50771 ms
[GPU] sample::FFT: 21.8433 ms
[GPU] sample::2nd_shift: 0.902464 ms
[GPU] sample::interpolate: 1.79242 ms
[GPU] sample::apply_phase_sampled: 0.771776 ms
[GPU] sample_tot: 40.0112 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.380992 ms
[GPU] reduce_chi2: 0.917568 ms
[GPU] chi2_profile::free_all: 4.47677 ms
[GPU] chi2_profile_tot_gputimer: 62.606 ms
[CPU] chi2_profile_tot: 62.633 ms

[GPU] chi2_profile::malloc_fint: 3.01453 ms
[GPU] chi2_profile::copy_observations: 13.7332 ms
[GPU] create_image_d::malloc_image: 0.236512 ms
[GPU] create_image_d::memset: 0.18672 ms
[GPU] create_image_d::malloc_ints: 0.197696 ms
[GPU] create_image_d::copy_ints_H->D: 0.014272 ms
[GPU] create_image_d::sweep: 0.250304 ms
[GPU] create_image_d::central_pixel: 0.014624 ms
[GPU] create_image_d::free_ints: 0.162528 ms
[GPU] create_image: 1.16701 ms
[GPU] sample::copy_uv_H->D: 9.42259 ms
[GPU] sample::copy_uvrot_D->D: 0.207872 ms
[GPU] sample::1st_shift: 1.52099 ms
[GPU] sample::FFT: 2.93504 ms
[GPU] sample::2nd_shift: 0.905088 ms
[GPU] sample::interpolate: 1.79434 ms
[GPU] sample::apply_phase_sampled: 0.771904 ms
[GPU] sample_tot: 20.463 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501632 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.3848 ms
[GPU] reduce_chi2: 0.92272 ms
[GPU] chi2_profile::free_all: 4.43907 ms
[GPU] chi2_profile_tot_gputimer: 43.8575 ms
[CPU] chi2_profile_tot: 43.8819 ms

[GPU] chi2_profile::malloc_fint: 3.01699 ms
[GPU] chi2_profile::copy_observations: 13.7304 ms
[GPU] create_image_d::malloc_image: 0.244512 ms
[GPU] create_image_d::memset: 0.18528 ms
[GPU] create_image_d::malloc_ints: 0.197056 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.249536 ms
[GPU] create_image_d::central_pixel: 0.014848 ms
[GPU] create_image_d::free_ints: 0.170464 ms
[GPU] create_image: 1.17917 ms
[GPU] sample::copy_uv_H->D: 9.41795 ms
[GPU] sample::copy_uvrot_D->D: 0.20832 ms
[GPU] sample::1st_shift: 1.52 ms
[GPU] sample::FFT: 2.93683 ms
[GPU] sample::2nd_shift: 0.891808 ms
[GPU] sample::interpolate: 1.79296 ms
[GPU] sample::apply_phase_sampled: 0.771776 ms
[GPU] sample_tot: 20.4515 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.38816 ms
[GPU] reduce_chi2: 0.924416 ms
[GPU] chi2_profile::free_all: 4.43357 ms
[GPU] chi2_profile_tot_gputimer: 43.8526 ms
[CPU] chi2_profile_tot: 43.8769 ms

[GPU] chi2_profile::malloc_fint: 3.00429 ms
[GPU] chi2_profile::copy_observations: 13.8854 ms
[GPU] create_image_d::malloc_image: 0.240192 ms
[GPU] create_image_d::memset: 0.185056 ms
[GPU] create_image_d::malloc_ints: 0.1984 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 0.248512 ms
[GPU] create_image_d::central_pixel: 0.020576 ms
[GPU] create_image_d::free_ints: 0.162848 ms
[GPU] create_image: 1.18691 ms
[GPU] sample::copy_uv_H->D: 27.5353 ms
[GPU] sample::copy_uvrot_D->D: 0.206912 ms
[GPU] sample::1st_shift: 1.50941 ms
[GPU] sample::FFT: 2.93466 ms
[GPU] sample::2nd_shift: 0.902624 ms
[GPU] sample::interpolate: 1.79533 ms
[GPU] sample::apply_phase_sampled: 0.778592 ms
[GPU] sample_tot: 38.5941 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.384384 ms
[GPU] reduce_chi2: 0.91904 ms
[GPU] chi2_profile::free_all: 4.4353 ms
[GPU] chi2_profile_tot_gputimer: 62.1395 ms
[CPU] chi2_profile_tot: 62.1641 ms

[GPU] chi2_profile::malloc_fint: 3.00861 ms
[GPU] chi2_profile::copy_observations: 13.7837 ms
[GPU] create_image_d::malloc_image: 0.235616 ms
[GPU] create_image_d::memset: 0.186528 ms
[GPU] create_image_d::malloc_ints: 0.19744 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.248352 ms
[GPU] create_image_d::central_pixel: 0.013472 ms
[GPU] create_image_d::free_ints: 0.15824 ms
[GPU] create_image: 1.15955 ms
[GPU] sample::copy_uv_H->D: 9.59965 ms
[GPU] sample::copy_uvrot_D->D: 0.20896 ms
[GPU] sample::1st_shift: 1.51821 ms
[GPU] sample::FFT: 2.9465 ms
[GPU] sample::2nd_shift: 0.90528 ms
[GPU] sample::interpolate: 1.79248 ms
[GPU] sample::apply_phase_sampled: 0.772288 ms
[GPU] sample_tot: 20.656 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501312 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.391648 ms
[GPU] reduce_chi2: 0.927744 ms
[GPU] chi2_profile::free_all: 4.44102 ms
[GPU] chi2_profile_tot_gputimer: 44.0919 ms
[CPU] chi2_profile_tot: 44.1179 ms

[GPU] chi2_profile::malloc_fint: 3.00714 ms
[GPU] chi2_profile::copy_observations: 13.7486 ms
[GPU] create_image_d::malloc_image: 0.23664 ms
[GPU] create_image_d::memset: 0.185344 ms
[GPU] create_image_d::malloc_ints: 0.197568 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.248384 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.162656 ms
[GPU] create_image: 1.15974 ms
[GPU] sample::copy_uv_H->D: 9.52595 ms
[GPU] sample::copy_uvrot_D->D: 0.205792 ms
[GPU] sample::1st_shift: 1.50678 ms
[GPU] sample::FFT: 2.92374 ms
[GPU] sample::2nd_shift: 0.914304 ms
[GPU] sample::interpolate: 1.79264 ms
[GPU] sample::apply_phase_sampled: 0.771808 ms
[GPU] sample_tot: 20.5422 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.386336 ms
[GPU] reduce_chi2: 0.9232 ms
[GPU] chi2_profile::free_all: 4.44704 ms
[GPU] chi2_profile_tot_gputimer: 43.9419 ms
[CPU] chi2_profile_tot: 43.967 ms

[GPU] chi2_profile::malloc_fint: 5.94285 ms
[GPU] chi2_profile::copy_observations: 15.0838 ms
[GPU] create_image_d::malloc_image: 0.454976 ms
[GPU] create_image_d::memset: 0.191328 ms
[GPU] create_image_d::malloc_ints: 19.3266 ms
[GPU] create_image_d::copy_ints_H->D: 0.017184 ms
[GPU] create_image_d::sweep: 0.256512 ms
[GPU] create_image_d::central_pixel: 0.015648 ms
[GPU] create_image_d::free_ints: 0.203232 ms
[GPU] create_image: 20.5599 ms
[GPU] sample::copy_uv_H->D: 10.1927 ms
[GPU] sample::copy_uvrot_D->D: 0.206112 ms
[GPU] sample::1st_shift: 1.5057 ms
[GPU] sample::FFT: 3.53728 ms
[GPU] sample::2nd_shift: 0.897984 ms
[GPU] sample::interpolate: 1.79578 ms
[GPU] sample::apply_phase_sampled: 0.774688 ms
[GPU] sample_tot: 21.8259 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.504352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.383712 ms
[GPU] reduce_chi2: 0.923136 ms
[GPU] chi2_profile::free_all: 4.44051 ms
[GPU] chi2_profile_tot_gputimer: 68.9288 ms
[CPU] chi2_profile_tot: 68.9569 ms

[GPU] chi2_profile::malloc_fint: 1.74774 ms
[GPU] chi2_profile::copy_observations: 13.9909 ms
[GPU] create_image_d::malloc_image: 0.24 ms
[GPU] create_image_d::memset: 0.188192 ms
[GPU] create_image_d::malloc_ints: 0.201728 ms
[GPU] create_image_d::copy_ints_H->D: 0.015296 ms
[GPU] create_image_d::sweep: 0.25104 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.1664 ms
[GPU] create_image: 1.18259 ms
[GPU] sample::copy_uv_H->D: 9.72768 ms
[GPU] sample::copy_uvrot_D->D: 0.208384 ms
[GPU] sample::1st_shift: 1.4991 ms
[GPU] sample::FFT: 2.94611 ms
[GPU] sample::2nd_shift: 0.88096 ms
[GPU] sample::interpolate: 1.79366 ms
[GPU] sample::apply_phase_sampled: 0.772928 ms
[GPU] sample_tot: 20.7289 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.5016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.392736 ms
[GPU] reduce_chi2: 0.928736 ms
[GPU] chi2_profile::free_all: 4.4337 ms
[GPU] chi2_profile_tot_gputimer: 43.1308 ms
[CPU] chi2_profile_tot: 43.1559 ms

[GPU] chi2_profile::malloc_fint: 3.00294 ms
[GPU] chi2_profile::copy_observations: 13.8461 ms
[GPU] create_image_d::malloc_image: 0.233024 ms
[GPU] create_image_d::memset: 0.18496 ms
[GPU] create_image_d::malloc_ints: 0.197248 ms
[GPU] create_image_d::copy_ints_H->D: 0.014528 ms
[GPU] create_image_d::sweep: 0.248224 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.158784 ms
[GPU] create_image: 1.15274 ms
[GPU] sample::copy_uv_H->D: 9.64739 ms
[GPU] sample::copy_uvrot_D->D: 0.204608 ms
[GPU] sample::1st_shift: 1.52061 ms
[GPU] sample::FFT: 2.94064 ms
[GPU] sample::2nd_shift: 0.895424 ms
[GPU] sample::interpolate: 1.79283 ms
[GPU] sample::apply_phase_sampled: 0.776704 ms
[GPU] sample_tot: 20.716 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.384704 ms
[GPU] reduce_chi2: 0.921536 ms
[GPU] chi2_profile::free_all: 4.57069 ms
[GPU] chi2_profile_tot_gputimer: 44.3237 ms
[CPU] chi2_profile_tot: 44.348 ms

[GPU] chi2_profile::malloc_fint: 3.01878 ms
[GPU] chi2_profile::copy_observations: 30.2483 ms
[GPU] create_image_d::malloc_image: 0.24512 ms
[GPU] create_image_d::memset: 0.184192 ms
[GPU] create_image_d::malloc_ints: 0.197344 ms
[GPU] create_image_d::copy_ints_H->D: 0.014304 ms
[GPU] create_image_d::sweep: 0.248032 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.160064 ms
[GPU] create_image: 1.16627 ms
[GPU] sample::copy_uv_H->D: 9.3441 ms
[GPU] sample::copy_uvrot_D->D: 0.203648 ms
[GPU] sample::1st_shift: 1.50627 ms
[GPU] sample::FFT: 2.93338 ms
[GPU] sample::2nd_shift: 0.89216 ms
[GPU] sample::interpolate: 1.79318 ms
[GPU] sample::apply_phase_sampled: 0.772288 ms
[GPU] sample_tot: 20.3522 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500576 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.391808 ms
[GPU] reduce_chi2: 0.926848 ms
[GPU] chi2_profile::free_all: 4.4385 ms
[GPU] chi2_profile_tot_gputimer: 60.2648 ms
[CPU] chi2_profile_tot: 60.2961 ms

[GPU] chi2_profile::malloc_fint: 3.01616 ms
[GPU] chi2_profile::copy_observations: 13.719 ms
[GPU] create_image_d::malloc_image: 0.236352 ms
[GPU] create_image_d::memset: 0.185376 ms
[GPU] create_image_d::malloc_ints: 0.198112 ms
[GPU] create_image_d::copy_ints_H->D: 0.014176 ms
[GPU] create_image_d::sweep: 0.248608 ms
[GPU] create_image_d::central_pixel: 0.015744 ms
[GPU] create_image_d::free_ints: 0.159008 ms
[GPU] create_image: 1.16205 ms
[GPU] sample::copy_uv_H->D: 9.67075 ms
[GPU] sample::copy_uvrot_D->D: 0.206432 ms
[GPU] sample::1st_shift: 1.5215 ms
[GPU] sample::FFT: 2.92371 ms
[GPU] sample::2nd_shift: 0.900416 ms
[GPU] sample::interpolate: 1.7936 ms
[GPU] sample::apply_phase_sampled: 0.771392 ms
[GPU] sample_tot: 20.6873 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501728 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.39008 ms
[GPU] reduce_chi2: 0.926592 ms
[GPU] chi2_profile::free_all: 4.44042 ms
[GPU] chi2_profile_tot_gputimer: 44.0665 ms
[CPU] chi2_profile_tot: 44.0919 ms

[GPU] chi2_profile::malloc_fint: 2.99574 ms
[GPU] chi2_profile::copy_observations: 13.7493 ms
[GPU] create_image_d::malloc_image: 0.243936 ms
[GPU] create_image_d::memset: 0.186336 ms
[GPU] create_image_d::malloc_ints: 0.199744 ms
[GPU] create_image_d::copy_ints_H->D: 0.014048 ms
[GPU] create_image_d::sweep: 0.248128 ms
[GPU] create_image_d::central_pixel: 0.01248 ms
[GPU] create_image_d::free_ints: 0.16032 ms
[GPU] create_image: 1.17059 ms
[GPU] sample::copy_uv_H->D: 9.4825 ms
[GPU] sample::copy_uvrot_D->D: 0.20384 ms
[GPU] sample::1st_shift: 1.50371 ms
[GPU] sample::FFT: 2.93274 ms
[GPU] sample::2nd_shift: 0.89488 ms
[GPU] sample::interpolate: 1.79322 ms
[GPU] sample::apply_phase_sampled: 0.772416 ms
[GPU] sample_tot: 20.5385 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.380288 ms
[GPU] reduce_chi2: 0.917408 ms
[GPU] chi2_profile::free_all: 4.45763 ms
[GPU] chi2_profile_tot_gputimer: 43.9518 ms
[CPU] chi2_profile_tot: 43.978 ms

[GPU] chi2_profile::malloc_fint: 3.0911 ms
[GPU] chi2_profile::copy_observations: 32.4674 ms
[GPU] create_image_d::malloc_image: 0.252128 ms
[GPU] create_image_d::memset: 0.184864 ms
[GPU] create_image_d::malloc_ints: 0.206688 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 0.249088 ms
[GPU] create_image_d::central_pixel: 0.013856 ms
[GPU] create_image_d::free_ints: 0.15936 ms
[GPU] create_image: 1.1832 ms
[GPU] sample::copy_uv_H->D: 9.5439 ms
[GPU] sample::copy_uvrot_D->D: 0.205344 ms
[GPU] sample::1st_shift: 1.49939 ms
[GPU] sample::FFT: 2.92435 ms
[GPU] sample::2nd_shift: 0.884384 ms
[GPU] sample::interpolate: 1.79642 ms
[GPU] sample::apply_phase_sampled: 0.774304 ms
[GPU] sample_tot: 20.536 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.390432 ms
[GPU] reduce_chi2: 0.92528 ms
[GPU] chi2_profile::free_all: 4.44429 ms
[GPU] chi2_profile_tot_gputimer: 62.7639 ms
[CPU] chi2_profile_tot: 62.7918 ms

[GPU] chi2_profile::malloc_fint: 3.00902 ms
[GPU] chi2_profile::copy_observations: 13.7454 ms
[GPU] create_image_d::malloc_image: 0.242048 ms
[GPU] create_image_d::memset: 0.184672 ms
[GPU] create_image_d::malloc_ints: 0.196 ms
[GPU] create_image_d::copy_ints_H->D: 0.014016 ms
[GPU] create_image_d::sweep: 0.247936 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.163424 ms
[GPU] create_image: 1.16205 ms
[GPU] sample::copy_uv_H->D: 9.53216 ms
[GPU] sample::copy_uvrot_D->D: 0.204192 ms
[GPU] sample::1st_shift: 1.5376 ms
[GPU] sample::FFT: 2.90218 ms
[GPU] sample::2nd_shift: 0.892672 ms
[GPU] sample::interpolate: 1.79232 ms
[GPU] sample::apply_phase_sampled: 0.773184 ms
[GPU] sample_tot: 20.5361 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501888 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.385408 ms
[GPU] reduce_chi2: 0.922912 ms
[GPU] chi2_profile::free_all: 4.44032 ms
[GPU] chi2_profile_tot_gputimer: 43.9319 ms
[CPU] chi2_profile_tot: 43.957 ms

[GPU] chi2_profile::malloc_fint: 3.01677 ms
[GPU] chi2_profile::copy_observations: 13.7214 ms
[GPU] create_image_d::malloc_image: 0.234432 ms
[GPU] create_image_d::memset: 0.185472 ms
[GPU] create_image_d::malloc_ints: 0.194272 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 0.248448 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.1584 ms
[GPU] create_image: 1.15565 ms
[GPU] sample::copy_uv_H->D: 9.60115 ms
[GPU] sample::copy_uvrot_D->D: 0.205024 ms
[GPU] sample::1st_shift: 1.51315 ms
[GPU] sample::FFT: 2.96355 ms
[GPU] sample::2nd_shift: 0.890592 ms
[GPU] sample::interpolate: 1.79446 ms
[GPU] sample::apply_phase_sampled: 0.777696 ms
[GPU] sample_tot: 20.6544 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500928 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.567072 ms
[GPU] reduce_chi2: 1.10355 ms
[GPU] chi2_profile::free_all: 9.45101 ms
[GPU] chi2_profile_tot_gputimer: 49.2277 ms
[CPU] chi2_profile_tot: 49.252 ms

[GPU] chi2_profile::malloc_fint: 9.75526 ms
[GPU] chi2_profile::copy_observations: 24.1038 ms
[GPU] create_image_d::malloc_image: 0.236896 ms
[GPU] create_image_d::memset: 0.185248 ms
[GPU] create_image_d::malloc_ints: 0.206784 ms
[GPU] create_image_d::copy_ints_H->D: 0.01328 ms
[GPU] create_image_d::sweep: 0.249984 ms
[GPU] create_image_d::central_pixel: 0.014016 ms
[GPU] create_image_d::free_ints: 0.162464 ms
[GPU] create_image: 1.1761 ms
[GPU] sample::copy_uv_H->D: 9.58026 ms
[GPU] sample::copy_uvrot_D->D: 0.2072 ms
[GPU] sample::1st_shift: 1.52435 ms
[GPU] sample::FFT: 2.93635 ms
[GPU] sample::2nd_shift: 0.89744 ms
[GPU] sample::interpolate: 1.79309 ms
[GPU] sample::apply_phase_sampled: 0.771968 ms
[GPU] sample_tot: 20.6114 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.387872 ms
[GPU] reduce_chi2: 0.923744 ms
[GPU] chi2_profile::free_all: 4.43597 ms
[GPU] chi2_profile_tot_gputimer: 61.1231 ms
[CPU] chi2_profile_tot: 61.1479 ms

[GPU] chi2_profile::malloc_fint: 2.99776 ms
[GPU] chi2_profile::copy_observations: 13.8351 ms
[GPU] create_image_d::malloc_image: 0.242752 ms
[GPU] create_image_d::memset: 0.187232 ms
[GPU] create_image_d::malloc_ints: 0.19536 ms
[GPU] create_image_d::copy_ints_H->D: 0.014144 ms
[GPU] create_image_d::sweep: 0.248448 ms
[GPU] create_image_d::central_pixel: 0.013984 ms
[GPU] create_image_d::free_ints: 0.161056 ms
[GPU] create_image: 1.16989 ms
[GPU] sample::copy_uv_H->D: 9.61786 ms
[GPU] sample::copy_uvrot_D->D: 0.205984 ms
[GPU] sample::1st_shift: 1.51072 ms
[GPU] sample::FFT: 2.92845 ms
[GPU] sample::2nd_shift: 0.904608 ms
[GPU] sample::interpolate: 1.79587 ms
[GPU] sample::apply_phase_sampled: 0.77152 ms
[GPU] sample_tot: 20.6379 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.385408 ms
[GPU] reduce_chi2: 0.920896 ms
[GPU] chi2_profile::free_all: 4.43744 ms
[GPU] chi2_profile_tot_gputimer: 44.1145 ms
[CPU] chi2_profile_tot: 44.1389 ms

[GPU] chi2_profile::malloc_fint: 3.00506 ms
[GPU] chi2_profile::copy_observations: 13.7071 ms
[GPU] create_image_d::malloc_image: 0.235424 ms
[GPU] create_image_d::memset: 0.185568 ms
[GPU] create_image_d::malloc_ints: 0.197024 ms
[GPU] create_image_d::copy_ints_H->D: 0.013504 ms
[GPU] create_image_d::sweep: 0.256224 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.170144 ms
[GPU] create_image: 1.17277 ms
[GPU] sample::copy_uv_H->D: 9.60947 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 1.5113 ms
[GPU] sample::FFT: 2.94275 ms
[GPU] sample::2nd_shift: 0.909856 ms
[GPU] sample::interpolate: 1.7913 ms
[GPU] sample::apply_phase_sampled: 0.77184 ms
[GPU] sample_tot: 21.2248 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.389184 ms
[GPU] reduce_chi2: 0.922656 ms
[GPU] chi2_profile::free_all: 21.3104 ms
[GPU] chi2_profile_tot_gputimer: 61.4669 ms
[CPU] chi2_profile_tot: 61.491 ms

[GPU] chi2_profile::malloc_fint: 3.0295 ms
[GPU] chi2_profile::copy_observations: 13.633 ms
[GPU] create_image_d::malloc_image: 0.235744 ms
[GPU] create_image_d::memset: 0.183296 ms
[GPU] create_image_d::malloc_ints: 0.199072 ms
[GPU] create_image_d::copy_ints_H->D: 0.0144 ms
[GPU] create_image_d::sweep: 0.24832 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.162912 ms
[GPU] create_image: 1.16109 ms
[GPU] sample::copy_uv_H->D: 9.56554 ms
[GPU] sample::copy_uvrot_D->D: 0.204192 ms
[GPU] sample::1st_shift: 1.50765 ms
[GPU] sample::FFT: 2.92739 ms
[GPU] sample::2nd_shift: 0.893184 ms
[GPU] sample::interpolate: 1.7927 ms
[GPU] sample::apply_phase_sampled: 0.772096 ms
[GPU] sample_tot: 20.5613 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503392 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.386784 ms
[GPU] reduce_chi2: 0.923872 ms
[GPU] chi2_profile::free_all: 4.43254 ms
[GPU] chi2_profile_tot_gputimer: 43.8572 ms
[CPU] chi2_profile_tot: 43.8809 ms

[GPU] chi2_profile::malloc_fint: 3.01821 ms
[GPU] chi2_profile::copy_observations: 13.9648 ms
[GPU] create_image_d::malloc_image: 0.242816 ms
[GPU] create_image_d::memset: 0.183616 ms
[GPU] create_image_d::malloc_ints: 0.196384 ms
[GPU] create_image_d::copy_ints_H->D: 0.016928 ms
[GPU] create_image_d::sweep: 0.24896 ms
[GPU] create_image_d::central_pixel: 0.013568 ms
[GPU] create_image_d::free_ints: 0.163296 ms
[GPU] create_image: 1.1704 ms
[GPU] sample::copy_uv_H->D: 9.50496 ms
[GPU] sample::copy_uvrot_D->D: 0.203552 ms
[GPU] sample::1st_shift: 1.51456 ms
[GPU] sample::FFT: 2.93034 ms
[GPU] sample::2nd_shift: 0.881056 ms
[GPU] sample::interpolate: 1.79382 ms
[GPU] sample::apply_phase_sampled: 0.77408 ms
[GPU] sample_tot: 20.5065 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.391904 ms
[GPU] reduce_chi2: 0.929568 ms
[GPU] chi2_profile::free_all: 4.4401 ms
[GPU] chi2_profile_tot_gputimer: 44.1446 ms
[CPU] chi2_profile_tot: 44.1699 ms
2048	1.000000e+06	float64	None	16	9.567290e-01	5.035416e-02	8.863664e-03	4.335319e-02
# |--> timings: [0.06271715695038438, 0.04400742519646883, 0.04401123081333935, 0.06228653900325298, 0.04424204584211111, 0.044100329047068954, 0.06968305283226073, 0.04335318808443844, 0.04447271302342415, 0.06041557085700333, 0.044223731150850654, 0.04411966586485505, 0.06291735102422535, 0.04407707694917917, 0.04936970002017915, 0.06128108408302069, 0.044264032039791346, 0.061609469121322036, 0.04399530217051506, 0.04429946606978774]

[GPU] chi2_profile::malloc_fint: 1.95165 ms
[GPU] chi2_profile::copy_observations: 13.8022 ms
[GPU] create_image_d::malloc_image: 0.23552 ms
[GPU] create_image_d::memset: 0.184128 ms
[GPU] create_image_d::malloc_ints: 0.286144 ms
[GPU] create_image_d::copy_ints_H->D: 0.0136 ms
[GPU] create_image_d::sweep: 0.17232 ms
[GPU] create_image_d::central_pixel: 0.012576 ms
[GPU] create_image_d::free_ints: 0.244896 ms
[GPU] create_image: 1.25101 ms
[GPU] sample::copy_uv_H->D: 8.84813 ms
[GPU] sample::copy_uvrot_D->D: 0.208096 ms
[GPU] sample::1st_shift: 1.2863 ms
[GPU] sample::FFT: 3.90515 ms
[GPU] sample::2nd_shift: 0.791744 ms
[GPU] sample::interpolate: 1.87978 ms
[GPU] sample::apply_phase_sampled: 0.528448 ms
[GPU] sample_tot: 38.4649 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.470144 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.412992 ms
[GPU] reduce_chi2: 0.917408 ms
[GPU] chi2_profile::free_all: 4.44096 ms
[GPU] chi2_profile_tot_gputimer: 60.9508 ms
[CPU] chi2_profile_tot: 60.977 ms

[GPU] chi2_profile::malloc_fint: 3.01888 ms
[GPU] chi2_profile::copy_observations: 13.645 ms
[GPU] create_image_d::malloc_image: 0.235264 ms
[GPU] create_image_d::memset: 0.184192 ms
[GPU] create_image_d::malloc_ints: 0.197984 ms
[GPU] create_image_d::copy_ints_H->D: 0.01408 ms
[GPU] create_image_d::sweep: 0.172928 ms
[GPU] create_image_d::central_pixel: 0.014304 ms
[GPU] create_image_d::free_ints: 0.16288 ms
[GPU] create_image: 1.08525 ms
[GPU] sample::copy_uv_H->D: 9.49882 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 1.27677 ms
[GPU] sample::FFT: 2.95683 ms
[GPU] sample::2nd_shift: 0.780736 ms
[GPU] sample::interpolate: 1.87821 ms
[GPU] sample::apply_phase_sampled: 0.52864 ms
[GPU] sample_tot: 20.033 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.432928 ms
[GPU] reduce_chi2: 0.929248 ms
[GPU] chi2_profile::free_all: 4.4377 ms
[GPU] chi2_profile_tot_gputimer: 43.2625 ms
[CPU] chi2_profile_tot: 43.288 ms

[GPU] chi2_profile::malloc_fint: 3.02278 ms
[GPU] chi2_profile::copy_observations: 13.8149 ms
[GPU] create_image_d::malloc_image: 0.241408 ms
[GPU] create_image_d::memset: 0.185216 ms
[GPU] create_image_d::malloc_ints: 0.198688 ms
[GPU] create_image_d::copy_ints_H->D: 0.0144 ms
[GPU] create_image_d::sweep: 0.171008 ms
[GPU] create_image_d::central_pixel: 0.014624 ms
[GPU] create_image_d::free_ints: 0.159488 ms
[GPU] create_image: 1.07894 ms
[GPU] sample::copy_uv_H->D: 9.6327 ms
[GPU] sample::copy_uvrot_D->D: 0.207808 ms
[GPU] sample::1st_shift: 1.26435 ms
[GPU] sample::FFT: 2.96877 ms
[GPU] sample::2nd_shift: 0.794784 ms
[GPU] sample::interpolate: 1.87965 ms
[GPU] sample::apply_phase_sampled: 0.525984 ms
[GPU] sample_tot: 20.1824 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.468544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.423584 ms
[GPU] reduce_chi2: 0.93056 ms
[GPU] chi2_profile::free_all: 4.4401 ms
[GPU] chi2_profile_tot_gputimer: 43.5836 ms
[CPU] chi2_profile_tot: 43.6091 ms

[GPU] chi2_profile::malloc_fint: 2.99968 ms
[GPU] chi2_profile::copy_observations: 13.6534 ms
[GPU] create_image_d::malloc_image: 0.243552 ms
[GPU] create_image_d::memset: 0.184352 ms
[GPU] create_image_d::malloc_ints: 0.205568 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 0.172 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.15936 ms
[GPU] create_image: 1.09677 ms
[GPU] sample::copy_uv_H->D: 9.46928 ms
[GPU] sample::copy_uvrot_D->D: 0.206112 ms
[GPU] sample::1st_shift: 1.27702 ms
[GPU] sample::FFT: 22.0248 ms
[GPU] sample::2nd_shift: 0.793312 ms
[GPU] sample::interpolate: 1.87923 ms
[GPU] sample::apply_phase_sampled: 0.526464 ms
[GPU] sample_tot: 39.0815 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.472448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.423744 ms
[GPU] reduce_chi2: 0.930464 ms
[GPU] chi2_profile::free_all: 4.44938 ms
[GPU] chi2_profile_tot_gputimer: 62.3244 ms
[CPU] chi2_profile_tot: 62.351 ms

[GPU] chi2_profile::malloc_fint: 3.01587 ms
[GPU] chi2_profile::copy_observations: 13.8537 ms
[GPU] create_image_d::malloc_image: 0.234336 ms
[GPU] create_image_d::memset: 0.184512 ms
[GPU] create_image_d::malloc_ints: 0.20128 ms
[GPU] create_image_d::copy_ints_H->D: 0.016 ms
[GPU] create_image_d::sweep: 0.17088 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.166976 ms
[GPU] create_image: 1.0808 ms
[GPU] sample::copy_uv_H->D: 9.60954 ms
[GPU] sample::copy_uvrot_D->D: 0.207104 ms
[GPU] sample::1st_shift: 1.28032 ms
[GPU] sample::FFT: 2.92915 ms
[GPU] sample::2nd_shift: 0.792576 ms
[GPU] sample::interpolate: 1.87923 ms
[GPU] sample::apply_phase_sampled: 0.526976 ms
[GPU] sample_tot: 20.1275 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.468832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.421952 ms
[GPU] reduce_chi2: 0.92464 ms
[GPU] chi2_profile::free_all: 4.44083 ms
[GPU] chi2_profile_tot_gputimer: 43.555 ms
[CPU] chi2_profile_tot: 43.5789 ms

[GPU] chi2_profile::malloc_fint: 3.0153 ms
[GPU] chi2_profile::copy_observations: 13.8875 ms
[GPU] create_image_d::malloc_image: 0.242464 ms
[GPU] create_image_d::memset: 0.184512 ms
[GPU] create_image_d::malloc_ints: 0.211392 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.17088 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.155072 ms
[GPU] create_image: 1.08624 ms
[GPU] sample::copy_uv_H->D: 9.49626 ms
[GPU] sample::copy_uvrot_D->D: 0.20688 ms
[GPU] sample::1st_shift: 1.29328 ms
[GPU] sample::FFT: 2.91139 ms
[GPU] sample::2nd_shift: 0.788608 ms
[GPU] sample::interpolate: 1.87968 ms
[GPU] sample::apply_phase_sampled: 0.527808 ms
[GPU] sample_tot: 20.0086 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.473504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.413056 ms
[GPU] reduce_chi2: 0.921696 ms
[GPU] chi2_profile::free_all: 4.44592 ms
[GPU] chi2_profile_tot_gputimer: 43.479 ms
[CPU] chi2_profile_tot: 43.504 ms

[GPU] chi2_profile::malloc_fint: 3.01539 ms
[GPU] chi2_profile::copy_observations: 13.0991 ms
[GPU] create_image_d::malloc_image: 0.344288 ms
[GPU] create_image_d::memset: 0.19552 ms
[GPU] create_image_d::malloc_ints: 0.342944 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 0.17104 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.244992 ms
[GPU] create_image: 1.42378 ms
[GPU] sample::copy_uv_H->D: 25.5715 ms
[GPU] sample::copy_uvrot_D->D: 0.208288 ms
[GPU] sample::1st_shift: 1.27334 ms
[GPU] sample::FFT: 2.94608 ms
[GPU] sample::2nd_shift: 0.787776 ms
[GPU] sample::interpolate: 1.88189 ms
[GPU] sample::apply_phase_sampled: 0.527936 ms
[GPU] sample_tot: 36.1046 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.41888 ms
[GPU] reduce_chi2: 0.920512 ms
[GPU] chi2_profile::free_all: 4.45133 ms
[GPU] chi2_profile_tot_gputimer: 59.1278 ms
[CPU] chi2_profile_tot: 59.1519 ms

[GPU] chi2_profile::malloc_fint: 3.01306 ms
[GPU] chi2_profile::copy_observations: 13.6151 ms
[GPU] create_image_d::malloc_image: 0.236064 ms
[GPU] create_image_d::memset: 0.183712 ms
[GPU] create_image_d::malloc_ints: 0.19904 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 0.171648 ms
[GPU] create_image_d::central_pixel: 0.01264 ms
[GPU] create_image_d::free_ints: 0.160192 ms
[GPU] create_image: 1.07821 ms
[GPU] sample::copy_uv_H->D: 9.5887 ms
[GPU] sample::copy_uvrot_D->D: 0.2088 ms
[GPU] sample::1st_shift: 1.2824 ms
[GPU] sample::FFT: 2.92205 ms
[GPU] sample::2nd_shift: 0.79168 ms
[GPU] sample::interpolate: 1.88093 ms
[GPU] sample::apply_phase_sampled: 0.528 ms
[GPU] sample_tot: 20.1052 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.47088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.421184 ms
[GPU] reduce_chi2: 0.9272 ms
[GPU] chi2_profile::free_all: 4.44064 ms
[GPU] chi2_profile_tot_gputimer: 43.2991 ms
[CPU] chi2_profile_tot: 43.324 ms

[GPU] chi2_profile::malloc_fint: 3.00486 ms
[GPU] chi2_profile::copy_observations: 13.6806 ms
[GPU] create_image_d::malloc_image: 0.2352 ms
[GPU] create_image_d::memset: 0.184064 ms
[GPU] create_image_d::malloc_ints: 0.198464 ms
[GPU] create_image_d::copy_ints_H->D: 0.013856 ms
[GPU] create_image_d::sweep: 0.171936 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.171744 ms
[GPU] create_image: 1.08874 ms
[GPU] sample::copy_uv_H->D: 9.49811 ms
[GPU] sample::copy_uvrot_D->D: 0.203808 ms
[GPU] sample::1st_shift: 1.26483 ms
[GPU] sample::FFT: 2.92848 ms
[GPU] sample::2nd_shift: 0.789408 ms
[GPU] sample::interpolate: 1.88035 ms
[GPU] sample::apply_phase_sampled: 0.5272 ms
[GPU] sample_tot: 20.0079 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.466752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.431296 ms
[GPU] reduce_chi2: 0.931104 ms
[GPU] chi2_profile::free_all: 4.52278 ms
[GPU] chi2_profile_tot_gputimer: 43.3502 ms
[CPU] chi2_profile_tot: 43.375 ms

[GPU] chi2_profile::malloc_fint: 3.01136 ms
[GPU] chi2_profile::copy_observations: 14.2271 ms
[GPU] create_image_d::malloc_image: 0.435488 ms
[GPU] create_image_d::memset: 0.183872 ms
[GPU] create_image_d::malloc_ints: 0.316 ms
[GPU] create_image_d::copy_ints_H->D: 0.016 ms
[GPU] create_image_d::sweep: 0.172 ms
[GPU] create_image_d::central_pixel: 0.0136 ms
[GPU] create_image_d::free_ints: 0.272672 ms
[GPU] create_image: 1.51139 ms
[GPU] sample::copy_uv_H->D: 25.8701 ms
[GPU] sample::copy_uvrot_D->D: 0.204896 ms
[GPU] sample::1st_shift: 1.27219 ms
[GPU] sample::FFT: 2.92736 ms
[GPU] sample::2nd_shift: 0.80416 ms
[GPU] sample::interpolate: 1.88163 ms
[GPU] sample::apply_phase_sampled: 0.52848 ms
[GPU] sample_tot: 36.4076 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.471616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.426688 ms
[GPU] reduce_chi2: 0.931552 ms
[GPU] chi2_profile::free_all: 4.4472 ms
[GPU] chi2_profile_tot_gputimer: 60.6494 ms
[CPU] chi2_profile_tot: 60.6751 ms

[GPU] chi2_profile::malloc_fint: 3.01194 ms
[GPU] chi2_profile::copy_observations: 13.7353 ms
[GPU] create_image_d::malloc_image: 0.237824 ms
[GPU] create_image_d::memset: 0.185408 ms
[GPU] create_image_d::malloc_ints: 0.205696 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.172416 ms
[GPU] create_image_d::central_pixel: 0.012672 ms
[GPU] create_image_d::free_ints: 0.160448 ms
[GPU] create_image: 1.09994 ms
[GPU] sample::copy_uv_H->D: 9.48957 ms
[GPU] sample::copy_uvrot_D->D: 0.2056 ms
[GPU] sample::1st_shift: 1.28726 ms
[GPU] sample::FFT: 2.95936 ms
[GPU] sample::2nd_shift: 0.796928 ms
[GPU] sample::interpolate: 1.8809 ms
[GPU] sample::apply_phase_sampled: 0.526304 ms
[GPU] sample_tot: 20.0467 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.471424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.422688 ms
[GPU] reduce_chi2: 0.929184 ms
[GPU] chi2_profile::free_all: 4.4391 ms
[GPU] chi2_profile_tot_gputimer: 43.3795 ms
[CPU] chi2_profile_tot: 43.4039 ms

[GPU] chi2_profile::malloc_fint: 3.01568 ms
[GPU] chi2_profile::copy_observations: 13.9213 ms
[GPU] create_image_d::malloc_image: 0.23936 ms
[GPU] create_image_d::memset: 0.184896 ms
[GPU] create_image_d::malloc_ints: 0.198816 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.172992 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.169024 ms
[GPU] create_image: 1.08736 ms
[GPU] sample::copy_uv_H->D: 9.4265 ms
[GPU] sample::copy_uvrot_D->D: 0.206784 ms
[GPU] sample::1st_shift: 1.27821 ms
[GPU] sample::FFT: 2.97382 ms
[GPU] sample::2nd_shift: 0.788672 ms
[GPU] sample::interpolate: 1.88061 ms
[GPU] sample::apply_phase_sampled: 0.529312 ms
[GPU] sample_tot: 19.9859 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.468864 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.423328 ms
[GPU] reduce_chi2: 0.924992 ms
[GPU] chi2_profile::free_all: 4.46368 ms
[GPU] chi2_profile_tot_gputimer: 43.5141 ms
[CPU] chi2_profile_tot: 43.539 ms

[GPU] chi2_profile::malloc_fint: 2.99792 ms
[GPU] chi2_profile::copy_observations: 13.9444 ms
[GPU] create_image_d::malloc_image: 0.480128 ms
[GPU] create_image_d::memset: 0.185248 ms
[GPU] create_image_d::malloc_ints: 0.408416 ms
[GPU] create_image_d::copy_ints_H->D: 0.015104 ms
[GPU] create_image_d::sweep: 0.172288 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 8.55315 ms
[GPU] create_image: 9.92189 ms
[GPU] sample::copy_uv_H->D: 20.3963 ms
[GPU] sample::copy_uvrot_D->D: 0.204 ms
[GPU] sample::1st_shift: 1.26886 ms
[GPU] sample::FFT: 2.97238 ms
[GPU] sample::2nd_shift: 0.795584 ms
[GPU] sample::interpolate: 1.87875 ms
[GPU] sample::apply_phase_sampled: 0.526656 ms
[GPU] sample_tot: 30.9438 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.4672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.422016 ms
[GPU] reduce_chi2: 0.92448 ms
[GPU] chi2_profile::free_all: 4.44778 ms
[GPU] chi2_profile_tot_gputimer: 63.2995 ms
[CPU] chi2_profile_tot: 63.3249 ms

[GPU] chi2_profile::malloc_fint: 3.01376 ms
[GPU] chi2_profile::copy_observations: 14.0526 ms
[GPU] create_image_d::malloc_image: 0.241824 ms
[GPU] create_image_d::memset: 0.183712 ms
[GPU] create_image_d::malloc_ints: 0.20144 ms
[GPU] create_image_d::copy_ints_H->D: 0.015808 ms
[GPU] create_image_d::sweep: 0.171488 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.170944 ms
[GPU] create_image: 1.09261 ms
[GPU] sample::copy_uv_H->D: 9.4369 ms
[GPU] sample::copy_uvrot_D->D: 0.20752 ms
[GPU] sample::1st_shift: 1.28013 ms
[GPU] sample::FFT: 2.96272 ms
[GPU] sample::2nd_shift: 0.785984 ms
[GPU] sample::interpolate: 1.88096 ms
[GPU] sample::apply_phase_sampled: 0.526432 ms
[GPU] sample_tot: 19.9874 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.424704 ms
[GPU] reduce_chi2: 0.929056 ms
[GPU] chi2_profile::free_all: 4.43846 ms
[GPU] chi2_profile_tot_gputimer: 43.628 ms
[CPU] chi2_profile_tot: 43.653 ms

[GPU] chi2_profile::malloc_fint: 3.01875 ms
[GPU] chi2_profile::copy_observations: 13.7239 ms
[GPU] create_image_d::malloc_image: 0.23824 ms
[GPU] create_image_d::memset: 0.184704 ms
[GPU] create_image_d::malloc_ints: 0.206496 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.170848 ms
[GPU] create_image_d::central_pixel: 0.011616 ms
[GPU] create_image_d::free_ints: 0.163296 ms
[GPU] create_image: 1.08531 ms
[GPU] sample::copy_uv_H->D: 9.48621 ms
[GPU] sample::copy_uvrot_D->D: 0.204832 ms
[GPU] sample::1st_shift: 1.25923 ms
[GPU] sample::FFT: 2.92723 ms
[GPU] sample::2nd_shift: 0.796448 ms
[GPU] sample::interpolate: 1.87946 ms
[GPU] sample::apply_phase_sampled: 0.527168 ms
[GPU] sample_tot: 19.9838 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.472032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.41392 ms
[GPU] reduce_chi2: 0.919936 ms
[GPU] chi2_profile::free_all: 4.45104 ms
[GPU] chi2_profile_tot_gputimer: 43.3038 ms
[CPU] chi2_profile_tot: 43.329 ms

[GPU] chi2_profile::malloc_fint: 3.0161 ms
[GPU] chi2_profile::copy_observations: 14.5548 ms
[GPU] create_image_d::malloc_image: 16.4843 ms
[GPU] create_image_d::memset: 0.184736 ms
[GPU] create_image_d::malloc_ints: 0.355936 ms
[GPU] create_image_d::copy_ints_H->D: 0.016032 ms
[GPU] create_image_d::sweep: 0.172256 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.167584 ms
[GPU] create_image: 17.4922 ms
[GPU] sample::copy_uv_H->D: 9.35248 ms
[GPU] sample::copy_uvrot_D->D: 0.209952 ms
[GPU] sample::1st_shift: 1.29456 ms
[GPU] sample::FFT: 2.94726 ms
[GPU] sample::2nd_shift: 0.790848 ms
[GPU] sample::interpolate: 1.87923 ms
[GPU] sample::apply_phase_sampled: 0.52864 ms
[GPU] sample_tot: 19.9096 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46608 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.415744 ms
[GPU] reduce_chi2: 0.917472 ms
[GPU] chi2_profile::free_all: 4.4407 ms
[GPU] chi2_profile_tot_gputimer: 60.4481 ms
[CPU] chi2_profile_tot: 60.473 ms

[GPU] chi2_profile::malloc_fint: 2.9992 ms
[GPU] chi2_profile::copy_observations: 14.3231 ms
[GPU] create_image_d::malloc_image: 0.236736 ms
[GPU] create_image_d::memset: 0.185888 ms
[GPU] create_image_d::malloc_ints: 0.199136 ms
[GPU] create_image_d::copy_ints_H->D: 0.015488 ms
[GPU] create_image_d::sweep: 0.172576 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.160352 ms
[GPU] create_image: 1.08986 ms
[GPU] sample::copy_uv_H->D: 9.60365 ms
[GPU] sample::copy_uvrot_D->D: 0.207232 ms
[GPU] sample::1st_shift: 1.27187 ms
[GPU] sample::FFT: 2.92013 ms
[GPU] sample::2nd_shift: 0.793408 ms
[GPU] sample::interpolate: 1.8809 ms
[GPU] sample::apply_phase_sampled: 0.52688 ms
[GPU] sample_tot: 20.1091 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.471744 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.411072 ms
[GPU] reduce_chi2: 0.91696 ms
[GPU] chi2_profile::free_all: 4.4456 ms
[GPU] chi2_profile_tot_gputimer: 44.0032 ms
[CPU] chi2_profile_tot: 44.0278 ms

[GPU] chi2_profile::malloc_fint: 3.01552 ms
[GPU] chi2_profile::copy_observations: 13.7413 ms
[GPU] create_image_d::malloc_image: 0.238208 ms
[GPU] create_image_d::memset: 0.18608 ms
[GPU] create_image_d::malloc_ints: 0.201024 ms
[GPU] create_image_d::copy_ints_H->D: 0.014496 ms
[GPU] create_image_d::sweep: 0.173248 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.162208 ms
[GPU] create_image: 1.09107 ms
[GPU] sample::copy_uv_H->D: 9.69347 ms
[GPU] sample::copy_uvrot_D->D: 0.205376 ms
[GPU] sample::1st_shift: 1.28691 ms
[GPU] sample::FFT: 2.9247 ms
[GPU] sample::2nd_shift: 0.789824 ms
[GPU] sample::interpolate: 1.8791 ms
[GPU] sample::apply_phase_sampled: 0.52656 ms
[GPU] sample_tot: 20.2077 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.466208 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.421792 ms
[GPU] reduce_chi2: 0.922848 ms
[GPU] chi2_profile::free_all: 4.512 ms
[GPU] chi2_profile_tot_gputimer: 43.6065 ms
[CPU] chi2_profile_tot: 43.6308 ms

[GPU] chi2_profile::malloc_fint: 3.01504 ms
[GPU] chi2_profile::copy_observations: 14.3409 ms
[GPU] create_image_d::malloc_image: 18.7645 ms
[GPU] create_image_d::memset: 0.18656 ms
[GPU] create_image_d::malloc_ints: 0.330464 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.17296 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.166112 ms
[GPU] create_image: 19.7508 ms
[GPU] sample::copy_uv_H->D: 9.05373 ms
[GPU] sample::copy_uvrot_D->D: 0.207584 ms
[GPU] sample::1st_shift: 1.26995 ms
[GPU] sample::FFT: 2.94122 ms
[GPU] sample::2nd_shift: 0.790528 ms
[GPU] sample::interpolate: 1.87898 ms
[GPU] sample::apply_phase_sampled: 0.526784 ms
[GPU] sample_tot: 19.5719 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.424128 ms
[GPU] reduce_chi2: 0.926752 ms
[GPU] chi2_profile::free_all: 4.44122 ms
[GPU] chi2_profile_tot_gputimer: 62.163 ms
[CPU] chi2_profile_tot: 62.1879 ms

[GPU] chi2_profile::malloc_fint: 3.01299 ms
[GPU] chi2_profile::copy_observations: 13.7512 ms
[GPU] create_image_d::malloc_image: 0.236192 ms
[GPU] create_image_d::memset: 0.183488 ms
[GPU] create_image_d::malloc_ints: 0.203232 ms
[GPU] create_image_d::copy_ints_H->D: 0.014304 ms
[GPU] create_image_d::sweep: 0.173504 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.161856 ms
[GPU] create_image: 1.08726 ms
[GPU] sample::copy_uv_H->D: 9.71242 ms
[GPU] sample::copy_uvrot_D->D: 0.206912 ms
[GPU] sample::1st_shift: 1.276 ms
[GPU] sample::FFT: 2.92026 ms
[GPU] sample::2nd_shift: 0.79392 ms
[GPU] sample::interpolate: 1.88141 ms
[GPU] sample::apply_phase_sampled: 0.52624 ms
[GPU] sample_tot: 20.2256 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46912 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.420576 ms
[GPU] reduce_chi2: 0.924224 ms
[GPU] chi2_profile::free_all: 4.43357 ms
[GPU] chi2_profile_tot_gputimer: 43.552 ms
[CPU] chi2_profile_tot: 43.5772 ms
2048	1.000000e+06	float64	None	32	9.363773e-01	4.928302e-02	8.328890e-03	4.340335e-02
# |--> timings: [0.061067750910297036, 0.043403346091508865, 0.043741422006860375, 0.062480685068294406, 0.043692836072295904, 0.043625510996207595, 0.059274404775351286, 0.0434591609518975, 0.043496742844581604, 0.06079823290929198, 0.04352866415865719, 0.043670887127518654, 0.06344631290994585, 0.04377295006997883, 0.0434461678378284, 0.06060685194097459, 0.04414986912161112, 0.04375488101504743, 0.06231141998432577, 0.04371698806062341]

[GPU] chi2_profile::malloc_fint: 2.156 ms
[GPU] chi2_profile::copy_observations: 13.6636 ms
[GPU] create_image_d::malloc_image: 0.233376 ms
[GPU] create_image_d::memset: 0.188032 ms
[GPU] create_image_d::malloc_ints: 0.19728 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 0.102336 ms
[GPU] create_image_d::central_pixel: 0.014016 ms
[GPU] create_image_d::free_ints: 0.165024 ms
[GPU] create_image: 1.01488 ms
[GPU] sample::copy_uv_H->D: 9.66253 ms
[GPU] sample::copy_uvrot_D->D: 0.203232 ms
[GPU] sample::1st_shift: 1.18602 ms
[GPU] sample::FFT: 2.93718 ms
[GPU] sample::2nd_shift: 0.941856 ms
[GPU] sample::interpolate: 1.92266 ms
[GPU] sample::apply_phase_sampled: 0.328864 ms
[GPU] sample_tot: 20.0847 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55184 ms
[GPU] reduce_chi2: 0.9304 ms
[GPU] chi2_profile::free_all: 4.45203 ms
[GPU] chi2_profile_tot_gputimer: 42.4185 ms
[CPU] chi2_profile_tot: 42.444 ms

[GPU] chi2_profile::malloc_fint: 3.02131 ms
[GPU] chi2_profile::copy_observations: 14.3224 ms
[GPU] create_image_d::malloc_image: 16.6865 ms
[GPU] create_image_d::memset: 0.185536 ms
[GPU] create_image_d::malloc_ints: 0.287232 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.1032 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.1664 ms
[GPU] create_image: 17.5588 ms
[GPU] sample::copy_uv_H->D: 8.80186 ms
[GPU] sample::copy_uvrot_D->D: 0.206048 ms
[GPU] sample::1st_shift: 1.17331 ms
[GPU] sample::FFT: 2.9753 ms
[GPU] sample::2nd_shift: 0.934528 ms
[GPU] sample::interpolate: 1.92179 ms
[GPU] sample::apply_phase_sampled: 0.325664 ms
[GPU] sample_tot: 19.2465 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34384 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544256 ms
[GPU] reduce_chi2: 0.921984 ms
[GPU] chi2_profile::free_all: 4.44134 ms
[GPU] chi2_profile_tot_gputimer: 59.6277 ms
[CPU] chi2_profile_tot: 59.6519 ms

[GPU] chi2_profile::malloc_fint: 3.01875 ms
[GPU] chi2_profile::copy_observations: 13.6653 ms
[GPU] create_image_d::malloc_image: 0.238432 ms
[GPU] create_image_d::memset: 0.184096 ms
[GPU] create_image_d::malloc_ints: 0.20256 ms
[GPU] create_image_d::copy_ints_H->D: 0.013824 ms
[GPU] create_image_d::sweep: 0.102016 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.161216 ms
[GPU] create_image: 1.0128 ms
[GPU] sample::copy_uv_H->D: 9.65366 ms
[GPU] sample::copy_uvrot_D->D: 0.204 ms
[GPU] sample::1st_shift: 1.18502 ms
[GPU] sample::FFT: 2.94851 ms
[GPU] sample::2nd_shift: 0.938208 ms
[GPU] sample::interpolate: 1.92304 ms
[GPU] sample::apply_phase_sampled: 0.330944 ms
[GPU] sample_tot: 20.084 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545664 ms
[GPU] reduce_chi2: 0.926976 ms
[GPU] chi2_profile::free_all: 4.43738 ms
[GPU] chi2_profile_tot_gputimer: 43.261 ms
[CPU] chi2_profile_tot: 43.2858 ms

[GPU] chi2_profile::malloc_fint: 3.0103 ms
[GPU] chi2_profile::copy_observations: 13.9467 ms
[GPU] create_image_d::malloc_image: 0.233376 ms
[GPU] create_image_d::memset: 0.183328 ms
[GPU] create_image_d::malloc_ints: 0.204896 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.10272 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.172384 ms
[GPU] create_image: 1.01885 ms
[GPU] sample::copy_uv_H->D: 9.55693 ms
[GPU] sample::copy_uvrot_D->D: 0.205376 ms
[GPU] sample::1st_shift: 1.19405 ms
[GPU] sample::FFT: 2.91421 ms
[GPU] sample::2nd_shift: 0.948608 ms
[GPU] sample::interpolate: 1.92346 ms
[GPU] sample::apply_phase_sampled: 0.32816 ms
[GPU] sample_tot: 19.9696 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545376 ms
[GPU] reduce_chi2: 0.924 ms
[GPU] chi2_profile::free_all: 4.43866 ms
[GPU] chi2_profile_tot_gputimer: 43.4239 ms
[CPU] chi2_profile_tot: 43.4492 ms

[GPU] chi2_profile::malloc_fint: 3.00006 ms
[GPU] chi2_profile::copy_observations: 22.3532 ms
[GPU] create_image_d::malloc_image: 7.00483 ms
[GPU] create_image_d::memset: 0.18352 ms
[GPU] create_image_d::malloc_ints: 0.352256 ms
[GPU] create_image_d::copy_ints_H->D: 0.014528 ms
[GPU] create_image_d::sweep: 0.102112 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.1832 ms
[GPU] create_image: 7.95027 ms
[GPU] sample::copy_uv_H->D: 8.83766 ms
[GPU] sample::copy_uvrot_D->D: 0.210528 ms
[GPU] sample::1st_shift: 1.19875 ms
[GPU] sample::FFT: 2.94429 ms
[GPU] sample::2nd_shift: 0.947744 ms
[GPU] sample::interpolate: 1.92374 ms
[GPU] sample::apply_phase_sampled: 0.327456 ms
[GPU] sample_tot: 19.2924 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.541472 ms
[GPU] reduce_chi2: 0.921312 ms
[GPU] chi2_profile::free_all: 4.44419 ms
[GPU] chi2_profile_tot_gputimer: 58.0838 ms
[CPU] chi2_profile_tot: 58.109 ms

[GPU] chi2_profile::malloc_fint: 3.00397 ms
[GPU] chi2_profile::copy_observations: 13.8134 ms
[GPU] create_image_d::malloc_image: 0.240352 ms
[GPU] create_image_d::memset: 0.183808 ms
[GPU] create_image_d::malloc_ints: 0.193152 ms
[GPU] create_image_d::copy_ints_H->D: 0.013632 ms
[GPU] create_image_d::sweep: 0.103424 ms
[GPU] create_image_d::central_pixel: 0.013472 ms
[GPU] create_image_d::free_ints: 0.1592 ms
[GPU] create_image: 1.00909 ms
[GPU] sample::copy_uv_H->D: 9.75856 ms
[GPU] sample::copy_uvrot_D->D: 0.20816 ms
[GPU] sample::1st_shift: 1.17549 ms
[GPU] sample::FFT: 2.93424 ms
[GPU] sample::2nd_shift: 0.93968 ms
[GPU] sample::interpolate: 1.92192 ms
[GPU] sample::apply_phase_sampled: 0.32992 ms
[GPU] sample_tot: 20.175 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.541952 ms
[GPU] reduce_chi2: 0.920224 ms
[GPU] chi2_profile::free_all: 4.43584 ms
[GPU] chi2_profile_tot_gputimer: 43.4727 ms
[CPU] chi2_profile_tot: 43.4971 ms

[GPU] chi2_profile::malloc_fint: 3.01549 ms
[GPU] chi2_profile::copy_observations: 13.7124 ms
[GPU] create_image_d::malloc_image: 0.234656 ms
[GPU] create_image_d::memset: 0.184224 ms
[GPU] create_image_d::malloc_ints: 0.196 ms
[GPU] create_image_d::copy_ints_H->D: 0.015584 ms
[GPU] create_image_d::sweep: 0.110464 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.1608 ms
[GPU] create_image: 1.0183 ms
[GPU] sample::copy_uv_H->D: 9.4687 ms
[GPU] sample::copy_uvrot_D->D: 0.21152 ms
[GPU] sample::1st_shift: 1.17222 ms
[GPU] sample::FFT: 2.91933 ms
[GPU] sample::2nd_shift: 0.936416 ms
[GPU] sample::interpolate: 1.92102 ms
[GPU] sample::apply_phase_sampled: 0.329888 ms
[GPU] sample_tot: 19.8713 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.608672 ms
[GPU] reduce_chi2: 0.98816 ms
[GPU] chi2_profile::free_all: 4.44605 ms
[GPU] chi2_profile_tot_gputimer: 43.1673 ms
[CPU] chi2_profile_tot: 43.1921 ms

[GPU] chi2_profile::malloc_fint: 3.01894 ms
[GPU] chi2_profile::copy_observations: 14.6233 ms
[GPU] create_image_d::malloc_image: 16.1573 ms
[GPU] create_image_d::memset: 0.184512 ms
[GPU] create_image_d::malloc_ints: 0.267232 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.104608 ms
[GPU] create_image_d::central_pixel: 0.013472 ms
[GPU] create_image_d::free_ints: 0.165824 ms
[GPU] create_image: 17.0127 ms
[GPU] sample::copy_uv_H->D: 9.20154 ms
[GPU] sample::copy_uvrot_D->D: 0.206528 ms
[GPU] sample::1st_shift: 1.18896 ms
[GPU] sample::FFT: 4.30742 ms
[GPU] sample::2nd_shift: 0.951392 ms
[GPU] sample::interpolate: 1.92368 ms
[GPU] sample::apply_phase_sampled: 0.331712 ms
[GPU] sample_tot: 21.0514 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.538528 ms
[GPU] reduce_chi2: 0.917888 ms
[GPU] chi2_profile::free_all: 4.46141 ms
[GPU] chi2_profile_tot_gputimer: 61.1979 ms
[CPU] chi2_profile_tot: 61.234 ms

[GPU] chi2_profile::malloc_fint: 2.89194 ms
[GPU] chi2_profile::copy_observations: 14.9268 ms
[GPU] create_image_d::malloc_image: 0.236832 ms
[GPU] create_image_d::memset: 0.186304 ms
[GPU] create_image_d::malloc_ints: 0.206176 ms
[GPU] create_image_d::copy_ints_H->D: 0.01792 ms
[GPU] create_image_d::sweep: 0.106752 ms
[GPU] create_image_d::central_pixel: 0.016032 ms
[GPU] create_image_d::free_ints: 0.16128 ms
[GPU] create_image: 1.03354 ms
[GPU] sample::copy_uv_H->D: 10.5302 ms
[GPU] sample::copy_uvrot_D->D: 0.207232 ms
[GPU] sample::1st_shift: 1.20557 ms
[GPU] sample::FFT: 2.95443 ms
[GPU] sample::2nd_shift: 0.941856 ms
[GPU] sample::interpolate: 1.92198 ms
[GPU] sample::apply_phase_sampled: 0.327392 ms
[GPU] sample_tot: 20.9947 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5448 ms
[GPU] reduce_chi2: 0.923232 ms
[GPU] chi2_profile::free_all: 4.44307 ms
[GPU] chi2_profile_tot_gputimer: 45.3297 ms
[CPU] chi2_profile_tot: 45.3541 ms

[GPU] chi2_profile::malloc_fint: 2.99898 ms
[GPU] chi2_profile::copy_observations: 13.7474 ms
[GPU] create_image_d::malloc_image: 0.241888 ms
[GPU] create_image_d::memset: 0.183648 ms
[GPU] create_image_d::malloc_ints: 0.197216 ms
[GPU] create_image_d::copy_ints_H->D: 0.013568 ms
[GPU] create_image_d::sweep: 0.103168 ms
[GPU] create_image_d::central_pixel: 0.020032 ms
[GPU] create_image_d::free_ints: 0.161088 ms
[GPU] create_image: 1.02346 ms
[GPU] sample::copy_uv_H->D: 9.47248 ms
[GPU] sample::copy_uvrot_D->D: 0.203392 ms
[GPU] sample::1st_shift: 1.18426 ms
[GPU] sample::FFT: 2.96381 ms
[GPU] sample::2nd_shift: 0.928992 ms
[GPU] sample::interpolate: 1.92157 ms
[GPU] sample::apply_phase_sampled: 0.32544 ms
[GPU] sample_tot: 19.9997 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542048 ms
[GPU] reduce_chi2: 0.92416 ms
[GPU] chi2_profile::free_all: 4.55942 ms
[GPU] chi2_profile_tot_gputimer: 43.3688 ms
[CPU] chi2_profile_tot: 43.3941 ms

[GPU] chi2_profile::malloc_fint: 3.01578 ms
[GPU] chi2_profile::copy_observations: 31.3475 ms
[GPU] create_image_d::malloc_image: 0.253312 ms
[GPU] create_image_d::memset: 0.184352 ms
[GPU] create_image_d::malloc_ints: 0.197888 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 0.103136 ms
[GPU] create_image_d::central_pixel: 0.013344 ms
[GPU] create_image_d::free_ints: 0.1832 ms
[GPU] create_image: 1.05021 ms
[GPU] sample::copy_uv_H->D: 9.61037 ms
[GPU] sample::copy_uvrot_D->D: 0.203904 ms
[GPU] sample::1st_shift: 1.18266 ms
[GPU] sample::FFT: 2.96822 ms
[GPU] sample::2nd_shift: 0.9328 ms
[GPU] sample::interpolate: 1.92061 ms
[GPU] sample::apply_phase_sampled: 0.32528 ms
[GPU] sample_tot: 20.0473 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34464 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543712 ms
[GPU] reduce_chi2: 0.9224 ms
[GPU] chi2_profile::free_all: 4.43587 ms
[GPU] chi2_profile_tot_gputimer: 60.9341 ms
[CPU] chi2_profile_tot: 60.9598 ms

[GPU] chi2_profile::malloc_fint: 3.01741 ms
[GPU] chi2_profile::copy_observations: 13.9699 ms
[GPU] create_image_d::malloc_image: 0.235296 ms
[GPU] create_image_d::memset: 0.184192 ms
[GPU] create_image_d::malloc_ints: 0.19744 ms
[GPU] create_image_d::copy_ints_H->D: 0.014112 ms
[GPU] create_image_d::sweep: 0.103264 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.160128 ms
[GPU] create_image: 1.00989 ms
[GPU] sample::copy_uv_H->D: 9.61856 ms
[GPU] sample::copy_uvrot_D->D: 0.204864 ms
[GPU] sample::1st_shift: 1.20019 ms
[GPU] sample::FFT: 2.95386 ms
[GPU] sample::2nd_shift: 0.933952 ms
[GPU] sample::interpolate: 1.92221 ms
[GPU] sample::apply_phase_sampled: 0.329888 ms
[GPU] sample_tot: 20.0615 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.533632 ms
[GPU] reduce_chi2: 0.916096 ms
[GPU] chi2_profile::free_all: 4.43856 ms
[GPU] chi2_profile_tot_gputimer: 43.5267 ms
[CPU] chi2_profile_tot: 43.551 ms

[GPU] chi2_profile::malloc_fint: 3.00246 ms
[GPU] chi2_profile::copy_observations: 13.7471 ms
[GPU] create_image_d::malloc_image: 0.242304 ms
[GPU] create_image_d::memset: 0.183936 ms
[GPU] create_image_d::malloc_ints: 0.196032 ms
[GPU] create_image_d::copy_ints_H->D: 0.01408 ms
[GPU] create_image_d::sweep: 0.103008 ms
[GPU] create_image_d::central_pixel: 0.013056 ms
[GPU] create_image_d::free_ints: 0.166272 ms
[GPU] create_image: 1.01334 ms
[GPU] sample::copy_uv_H->D: 9.46621 ms
[GPU] sample::copy_uvrot_D->D: 0.206112 ms
[GPU] sample::1st_shift: 1.19642 ms
[GPU] sample::FFT: 3.0433 ms
[GPU] sample::2nd_shift: 0.937632 ms
[GPU] sample::interpolate: 1.9247 ms
[GPU] sample::apply_phase_sampled: 0.327232 ms
[GPU] sample_tot: 20.0665 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5496 ms
[GPU] reduce_chi2: 0.926048 ms
[GPU] chi2_profile::free_all: 4.56317 ms
[GPU] chi2_profile_tot_gputimer: 43.4408 ms
[CPU] chi2_profile_tot: 43.4659 ms

[GPU] chi2_profile::malloc_fint: 3.06128 ms
[GPU] chi2_profile::copy_observations: 30.2853 ms
[GPU] create_image_d::malloc_image: 0.248544 ms
[GPU] create_image_d::memset: 0.184256 ms
[GPU] create_image_d::malloc_ints: 0.217024 ms
[GPU] create_image_d::copy_ints_H->D: 0.013792 ms
[GPU] create_image_d::sweep: 0.11136 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.162752 ms
[GPU] create_image: 1.04349 ms
[GPU] sample::copy_uv_H->D: 9.5297 ms
[GPU] sample::copy_uvrot_D->D: 0.205216 ms
[GPU] sample::1st_shift: 1.1935 ms
[GPU] sample::FFT: 2.93379 ms
[GPU] sample::2nd_shift: 0.934592 ms
[GPU] sample::interpolate: 1.92099 ms
[GPU] sample::apply_phase_sampled: 0.325024 ms
[GPU] sample_tot: 19.9448 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549824 ms
[GPU] reduce_chi2: 0.929056 ms
[GPU] chi2_profile::free_all: 4.43856 ms
[GPU] chi2_profile_tot_gputimer: 59.8178 ms
[CPU] chi2_profile_tot: 59.8428 ms

[GPU] chi2_profile::malloc_fint: 3.00906 ms
[GPU] chi2_profile::copy_observations: 13.8208 ms
[GPU] create_image_d::malloc_image: 0.23568 ms
[GPU] create_image_d::memset: 0.184576 ms
[GPU] create_image_d::malloc_ints: 0.196 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.102976 ms
[GPU] create_image_d::central_pixel: 0.013504 ms
[GPU] create_image_d::free_ints: 0.15984 ms
[GPU] create_image: 1.00787 ms
[GPU] sample::copy_uv_H->D: 9.76928 ms
[GPU] sample::copy_uvrot_D->D: 0.205824 ms
[GPU] sample::1st_shift: 1.1767 ms
[GPU] sample::FFT: 2.92189 ms
[GPU] sample::2nd_shift: 0.947072 ms
[GPU] sample::interpolate: 1.92211 ms
[GPU] sample::apply_phase_sampled: 0.325344 ms
[GPU] sample_tot: 20.1634 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551904 ms
[GPU] reduce_chi2: 0.930816 ms
[GPU] chi2_profile::free_all: 4.43715 ms
[GPU] chi2_profile_tot_gputimer: 43.4824 ms
[CPU] chi2_profile_tot: 43.5081 ms

[GPU] chi2_profile::malloc_fint: 3.01933 ms
[GPU] chi2_profile::copy_observations: 13.7547 ms
[GPU] create_image_d::malloc_image: 0.236576 ms
[GPU] create_image_d::memset: 0.185216 ms
[GPU] create_image_d::malloc_ints: 0.199968 ms
[GPU] create_image_d::copy_ints_H->D: 0.013952 ms
[GPU] create_image_d::sweep: 0.103712 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.171104 ms
[GPU] create_image: 1.02694 ms
[GPU] sample::copy_uv_H->D: 9.4488 ms
[GPU] sample::copy_uvrot_D->D: 0.205504 ms
[GPU] sample::1st_shift: 1.18963 ms
[GPU] sample::FFT: 2.95389 ms
[GPU] sample::2nd_shift: 0.941664 ms
[GPU] sample::interpolate: 1.92352 ms
[GPU] sample::apply_phase_sampled: 0.32576 ms
[GPU] sample_tot: 19.9998 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.53008 ms
[GPU] reduce_chi2: 0.914688 ms
[GPU] chi2_profile::free_all: 4.46931 ms
[GPU] chi2_profile_tot_gputimer: 43.3007 ms
[CPU] chi2_profile_tot: 43.3249 ms

[GPU] chi2_profile::malloc_fint: 3.03443 ms
[GPU] chi2_profile::copy_observations: 28.9907 ms
[GPU] create_image_d::malloc_image: 0.238976 ms
[GPU] create_image_d::memset: 0.186624 ms
[GPU] create_image_d::malloc_ints: 0.197664 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.103744 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.160032 ms
[GPU] create_image: 1.02845 ms
[GPU] sample::copy_uv_H->D: 9.57914 ms
[GPU] sample::copy_uvrot_D->D: 0.205536 ms
[GPU] sample::1st_shift: 1.1993 ms
[GPU] sample::FFT: 2.9223 ms
[GPU] sample::2nd_shift: 0.941376 ms
[GPU] sample::interpolate: 1.92128 ms
[GPU] sample::apply_phase_sampled: 0.326656 ms
[GPU] sample_tot: 20.0007 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544064 ms
[GPU] reduce_chi2: 0.921856 ms
[GPU] chi2_profile::free_all: 4.43718 ms
[GPU] chi2_profile_tot_gputimer: 58.5391 ms
[CPU] chi2_profile_tot: 58.5639 ms

[GPU] chi2_profile::malloc_fint: 3.00573 ms
[GPU] chi2_profile::copy_observations: 13.7763 ms
[GPU] create_image_d::malloc_image: 0.251456 ms
[GPU] create_image_d::memset: 0.1856 ms
[GPU] create_image_d::malloc_ints: 0.197824 ms
[GPU] create_image_d::copy_ints_H->D: 0.013792 ms
[GPU] create_image_d::sweep: 0.103456 ms
[GPU] create_image_d::central_pixel: 0.013952 ms
[GPU] create_image_d::free_ints: 0.167072 ms
[GPU] create_image: 1.03462 ms
[GPU] sample::copy_uv_H->D: 9.4561 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 1.19523 ms
[GPU] sample::FFT: 2.9575 ms
[GPU] sample::2nd_shift: 0.939328 ms
[GPU] sample::interpolate: 1.9216 ms
[GPU] sample::apply_phase_sampled: 0.326752 ms
[GPU] sample_tot: 19.903 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549856 ms
[GPU] reduce_chi2: 0.930816 ms
[GPU] chi2_profile::free_all: 4.45846 ms
[GPU] chi2_profile_tot_gputimer: 43.2235 ms
[CPU] chi2_profile_tot: 43.2491 ms

[GPU] chi2_profile::malloc_fint: 3.01626 ms
[GPU] chi2_profile::copy_observations: 13.9879 ms
[GPU] create_image_d::malloc_image: 0.235424 ms
[GPU] create_image_d::memset: 0.184256 ms
[GPU] create_image_d::malloc_ints: 0.202368 ms
[GPU] create_image_d::copy_ints_H->D: 0.013952 ms
[GPU] create_image_d::sweep: 0.10224 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.158912 ms
[GPU] create_image: 1.01139 ms
[GPU] sample::copy_uv_H->D: 9.53162 ms
[GPU] sample::copy_uvrot_D->D: 0.21216 ms
[GPU] sample::1st_shift: 1.19462 ms
[GPU] sample::FFT: 2.9328 ms
[GPU] sample::2nd_shift: 0.949312 ms
[GPU] sample::interpolate: 1.92205 ms
[GPU] sample::apply_phase_sampled: 0.323808 ms
[GPU] sample_tot: 19.977 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.53872 ms
[GPU] reduce_chi2: 0.918464 ms
[GPU] chi2_profile::free_all: 4.90627 ms
[GPU] chi2_profile_tot_gputimer: 43.9321 ms
[CPU] chi2_profile_tot: 43.956 ms

[GPU] chi2_profile::malloc_fint: 8.31952 ms
[GPU] chi2_profile::copy_observations: 23.3419 ms
[GPU] create_image_d::malloc_image: 0.248768 ms
[GPU] create_image_d::memset: 0.18384 ms
[GPU] create_image_d::malloc_ints: 0.20016 ms
[GPU] create_image_d::copy_ints_H->D: 0.014496 ms
[GPU] create_image_d::sweep: 0.102496 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.174496 ms
[GPU] create_image: 1.02992 ms
[GPU] sample::copy_uv_H->D: 9.4225 ms
[GPU] sample::copy_uvrot_D->D: 0.205408 ms
[GPU] sample::1st_shift: 1.20262 ms
[GPU] sample::FFT: 2.9439 ms
[GPU] sample::2nd_shift: 0.934528 ms
[GPU] sample::interpolate: 1.9208 ms
[GPU] sample::apply_phase_sampled: 0.326016 ms
[GPU] sample_tot: 19.8583 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.554752 ms
[GPU] reduce_chi2: 0.93216 ms
[GPU] chi2_profile::free_all: 4.43622 ms
[GPU] chi2_profile_tot_gputimer: 58.0325 ms
[CPU] chi2_profile_tot: 58.0561 ms
2048	1.000000e+06	float64	None	64	9.421077e-01	4.958462e-02	7.711609e-03	4.253144e-02
# |--> timings: [0.042531440034508705, 0.05977196781896055, 0.04341290192678571, 0.043585356092080474, 0.05823351279832423, 0.04362428793683648, 0.04331459291279316, 0.06140214204788208, 0.04552343604154885, 0.04352406179532409, 0.06107888603582978, 0.04368471913039684, 0.04358823085203767, 0.05997415608726442, 0.04362848913297057, 0.04345240001566708, 0.058680840069428086, 0.04337062477134168, 0.04407524992711842, 0.058181868167594075]

[GPU] chi2_profile::malloc_fint: 1.96621 ms
[GPU] chi2_profile::copy_observations: 13.7705 ms
[GPU] create_image_d::malloc_image: 0.238976 ms
[GPU] create_image_d::memset: 0.185888 ms
[GPU] create_image_d::malloc_ints: 0.210464 ms
[GPU] create_image_d::copy_ints_H->D: 0.015104 ms
[GPU] create_image_d::sweep: 0.106976 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 0.159648 ms
[GPU] create_image: 1.02675 ms
[GPU] sample::copy_uv_H->D: 9.51712 ms
[GPU] sample::copy_uvrot_D->D: 0.204 ms
[GPU] sample::1st_shift: 1.4104 ms
[GPU] sample::FFT: 2.92906 ms
[GPU] sample::2nd_shift: 1.19181 ms
[GPU] sample::interpolate: 2.13712 ms
[GPU] sample::apply_phase_sampled: 0.336576 ms
[GPU] sample_tot: 20.6269 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51344 ms
[GPU] reduce_chi2: 0.923392 ms
[GPU] chi2_profile::free_all: 4.44026 ms
[GPU] chi2_profile_tot_gputimer: 42.8676 ms
[CPU] chi2_profile_tot: 42.8941 ms

[GPU] chi2_profile::malloc_fint: 3.0264 ms
[GPU] chi2_profile::copy_observations: 13.7534 ms
[GPU] create_image_d::malloc_image: 0.237984 ms
[GPU] create_image_d::memset: 0.185696 ms
[GPU] create_image_d::malloc_ints: 0.199744 ms
[GPU] create_image_d::copy_ints_H->D: 0.016608 ms
[GPU] create_image_d::sweep: 0.106592 ms
[GPU] create_image_d::central_pixel: 0.015392 ms
[GPU] create_image_d::free_ints: 0.163104 ms
[GPU] create_image: 1.02941 ms
[GPU] sample::copy_uv_H->D: 9.22214 ms
[GPU] sample::copy_uvrot_D->D: 0.208352 ms
[GPU] sample::1st_shift: 1.40707 ms
[GPU] sample::FFT: 3.20106 ms
[GPU] sample::2nd_shift: 1.19174 ms
[GPU] sample::interpolate: 2.13507 ms
[GPU] sample::apply_phase_sampled: 0.339648 ms
[GPU] sample_tot: 24.6604 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.516704 ms
[GPU] reduce_chi2: 0.925376 ms
[GPU] chi2_profile::free_all: 22.0545 ms
[GPU] chi2_profile_tot_gputimer: 65.5647 ms
[CPU] chi2_profile_tot: 65.589 ms

[GPU] chi2_profile::malloc_fint: 3.03357 ms
[GPU] chi2_profile::copy_observations: 13.7144 ms
[GPU] create_image_d::malloc_image: 0.238912 ms
[GPU] create_image_d::memset: 0.183552 ms
[GPU] create_image_d::malloc_ints: 0.197472 ms
[GPU] create_image_d::copy_ints_H->D: 0.01376 ms
[GPU] create_image_d::sweep: 0.10704 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.161504 ms
[GPU] create_image: 1.0081 ms
[GPU] sample::copy_uv_H->D: 9.76445 ms
[GPU] sample::copy_uvrot_D->D: 0.206592 ms
[GPU] sample::1st_shift: 1.40797 ms
[GPU] sample::FFT: 2.92314 ms
[GPU] sample::2nd_shift: 1.18957 ms
[GPU] sample::interpolate: 2.13181 ms
[GPU] sample::apply_phase_sampled: 0.335712 ms
[GPU] sample_tot: 20.864 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514656 ms
[GPU] reduce_chi2: 0.92416 ms
[GPU] chi2_profile::free_all: 4.43795 ms
[GPU] chi2_profile_tot_gputimer: 44.0949 ms
[CPU] chi2_profile_tot: 44.1191 ms

[GPU] chi2_profile::malloc_fint: 3.01907 ms
[GPU] chi2_profile::copy_observations: 13.7781 ms
[GPU] create_image_d::malloc_image: 0.240704 ms
[GPU] create_image_d::memset: 0.184416 ms
[GPU] create_image_d::malloc_ints: 0.201184 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.10624 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.171168 ms
[GPU] create_image: 1.02534 ms
[GPU] sample::copy_uv_H->D: 9.45795 ms
[GPU] sample::copy_uvrot_D->D: 0.205408 ms
[GPU] sample::1st_shift: 1.39251 ms
[GPU] sample::FFT: 2.91667 ms
[GPU] sample::2nd_shift: 1.1943 ms
[GPU] sample::interpolate: 2.1336 ms
[GPU] sample::apply_phase_sampled: 0.33808 ms
[GPU] sample_tot: 20.5404 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514432 ms
[GPU] reduce_chi2: 0.923264 ms
[GPU] chi2_profile::free_all: 4.43734 ms
[GPU] chi2_profile_tot_gputimer: 43.8371 ms
[CPU] chi2_profile_tot: 43.8621 ms

[GPU] chi2_profile::malloc_fint: 3.00858 ms
[GPU] chi2_profile::copy_observations: 13.2436 ms
[GPU] create_image_d::malloc_image: 0.240992 ms
[GPU] create_image_d::memset: 0.185056 ms
[GPU] create_image_d::malloc_ints: 0.196896 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.106752 ms
[GPU] create_image_d::central_pixel: 0.013536 ms
[GPU] create_image_d::free_ints: 0.166688 ms
[GPU] create_image: 1.02525 ms
[GPU] sample::copy_uv_H->D: 10.001 ms
[GPU] sample::copy_uvrot_D->D: 0.205728 ms
[GPU] sample::1st_shift: 1.40173 ms
[GPU] sample::FFT: 21.0754 ms
[GPU] sample::2nd_shift: 1.19322 ms
[GPU] sample::interpolate: 2.13699 ms
[GPU] sample::apply_phase_sampled: 0.338528 ms
[GPU] sample_tot: 39.2786 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375136 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.516544 ms
[GPU] reduce_chi2: 0.92608 ms
[GPU] chi2_profile::free_all: 4.44829 ms
[GPU] chi2_profile_tot_gputimer: 62.0466 ms
[CPU] chi2_profile_tot: 62.0711 ms

[GPU] chi2_profile::malloc_fint: 3.0056 ms
[GPU] chi2_profile::copy_observations: 13.8932 ms
[GPU] create_image_d::malloc_image: 0.240672 ms
[GPU] create_image_d::memset: 0.184832 ms
[GPU] create_image_d::malloc_ints: 0.200032 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 0.105664 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.169056 ms
[GPU] create_image: 1.02426 ms
[GPU] sample::copy_uv_H->D: 9.48586 ms
[GPU] sample::copy_uvrot_D->D: 0.208768 ms
[GPU] sample::1st_shift: 1.40653 ms
[GPU] sample::FFT: 2.93334 ms
[GPU] sample::2nd_shift: 1.19709 ms
[GPU] sample::interpolate: 2.13402 ms
[GPU] sample::apply_phase_sampled: 0.336992 ms
[GPU] sample_tot: 20.6049 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374912 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.508864 ms
[GPU] reduce_chi2: 0.923584 ms
[GPU] chi2_profile::free_all: 4.4415 ms
[GPU] chi2_profile_tot_gputimer: 44.018 ms
[CPU] chi2_profile_tot: 44.0431 ms

[GPU] chi2_profile::malloc_fint: 3.01158 ms
[GPU] chi2_profile::copy_observations: 13.7288 ms
[GPU] create_image_d::malloc_image: 0.24368 ms
[GPU] create_image_d::memset: 0.185728 ms
[GPU] create_image_d::malloc_ints: 0.19712 ms
[GPU] create_image_d::copy_ints_H->D: 0.014144 ms
[GPU] create_image_d::sweep: 0.10672 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.155776 ms
[GPU] create_image: 1.02227 ms
[GPU] sample::copy_uv_H->D: 9.44688 ms
[GPU] sample::copy_uvrot_D->D: 0.205952 ms
[GPU] sample::1st_shift: 1.40051 ms
[GPU] sample::FFT: 2.92592 ms
[GPU] sample::2nd_shift: 1.19248 ms
[GPU] sample::interpolate: 2.1367 ms
[GPU] sample::apply_phase_sampled: 0.336864 ms
[GPU] sample_tot: 20.5465 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514976 ms
[GPU] reduce_chi2: 0.925984 ms
[GPU] chi2_profile::free_all: 4.44013 ms
[GPU] chi2_profile_tot_gputimer: 43.7821 ms
[CPU] chi2_profile_tot: 43.8201 ms

[GPU] chi2_profile::malloc_fint: 3.00634 ms
[GPU] chi2_profile::copy_observations: 13.5894 ms
[GPU] create_image_d::malloc_image: 0.244832 ms
[GPU] create_image_d::memset: 0.185632 ms
[GPU] create_image_d::malloc_ints: 0.197408 ms
[GPU] create_image_d::copy_ints_H->D: 0.013952 ms
[GPU] create_image_d::sweep: 0.10624 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.160224 ms
[GPU] create_image: 1.01677 ms
[GPU] sample::copy_uv_H->D: 27.1888 ms
[GPU] sample::copy_uvrot_D->D: 0.207904 ms
[GPU] sample::1st_shift: 1.40352 ms
[GPU] sample::FFT: 2.95475 ms
[GPU] sample::2nd_shift: 1.19434 ms
[GPU] sample::interpolate: 2.13379 ms
[GPU] sample::apply_phase_sampled: 0.346784 ms
[GPU] sample_tot: 38.3407 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520512 ms
[GPU] reduce_chi2: 0.929344 ms
[GPU] chi2_profile::free_all: 4.44707 ms
[GPU] chi2_profile_tot_gputimer: 61.4439 ms
[CPU] chi2_profile_tot: 61.4688 ms

[GPU] chi2_profile::malloc_fint: 2.99734 ms
[GPU] chi2_profile::copy_observations: 13.672 ms
[GPU] create_image_d::malloc_image: 0.237024 ms
[GPU] create_image_d::memset: 0.18464 ms
[GPU] create_image_d::malloc_ints: 0.202976 ms
[GPU] create_image_d::copy_ints_H->D: 0.01392 ms
[GPU] create_image_d::sweep: 0.107424 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.161216 ms
[GPU] create_image: 1.02432 ms
[GPU] sample::copy_uv_H->D: 9.44397 ms
[GPU] sample::copy_uvrot_D->D: 0.209856 ms
[GPU] sample::1st_shift: 1.41459 ms
[GPU] sample::FFT: 2.91981 ms
[GPU] sample::2nd_shift: 1.19693 ms
[GPU] sample::interpolate: 2.13245 ms
[GPU] sample::apply_phase_sampled: 0.338752 ms
[GPU] sample_tot: 20.5643 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374848 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512736 ms
[GPU] reduce_chi2: 0.921088 ms
[GPU] chi2_profile::free_all: 4.43754 ms
[GPU] chi2_profile_tot_gputimer: 43.7309 ms
[CPU] chi2_profile_tot: 43.7551 ms

[GPU] chi2_profile::malloc_fint: 3.0136 ms
[GPU] chi2_profile::copy_observations: 13.7764 ms
[GPU] create_image_d::malloc_image: 0.2368 ms
[GPU] create_image_d::memset: 0.183488 ms
[GPU] create_image_d::malloc_ints: 0.192672 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 0.10656 ms
[GPU] create_image_d::central_pixel: 0.013536 ms
[GPU] create_image_d::free_ints: 0.162336 ms
[GPU] create_image: 1.01853 ms
[GPU] sample::copy_uv_H->D: 9.70774 ms
[GPU] sample::copy_uvrot_D->D: 0.205856 ms
[GPU] sample::1st_shift: 1.40918 ms
[GPU] sample::FFT: 2.92326 ms
[GPU] sample::2nd_shift: 1.1913 ms
[GPU] sample::interpolate: 2.12435 ms
[GPU] sample::apply_phase_sampled: 0.33712 ms
[GPU] sample_tot: 20.7973 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373728 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52144 ms
[GPU] reduce_chi2: 0.929152 ms
[GPU] chi2_profile::free_all: 4.44182 ms
[GPU] chi2_profile_tot_gputimer: 44.0935 ms
[CPU] chi2_profile_tot: 44.1182 ms

[GPU] chi2_profile::malloc_fint: 3.02864 ms
[GPU] chi2_profile::copy_observations: 13.6897 ms
[GPU] create_image_d::malloc_image: 0.424864 ms
[GPU] create_image_d::memset: 0.18384 ms
[GPU] create_image_d::malloc_ints: 0.394432 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.10768 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.280608 ms
[GPU] create_image: 1.52326 ms
[GPU] sample::copy_uv_H->D: 26.7725 ms
[GPU] sample::copy_uvrot_D->D: 0.206016 ms
[GPU] sample::1st_shift: 1.40566 ms
[GPU] sample::FFT: 2.93776 ms
[GPU] sample::2nd_shift: 1.20493 ms
[GPU] sample::interpolate: 2.13459 ms
[GPU] sample::apply_phase_sampled: 0.336448 ms
[GPU] sample_tot: 37.9061 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.525024 ms
[GPU] reduce_chi2: 0.93248 ms
[GPU] chi2_profile::free_all: 4.44234 ms
[GPU] chi2_profile_tot_gputimer: 61.6346 ms
[CPU] chi2_profile_tot: 61.6601 ms

[GPU] chi2_profile::malloc_fint: 3.01568 ms
[GPU] chi2_profile::copy_observations: 13.9233 ms
[GPU] create_image_d::malloc_image: 0.240512 ms
[GPU] create_image_d::memset: 0.185824 ms
[GPU] create_image_d::malloc_ints: 0.196896 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 0.106336 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.171104 ms
[GPU] create_image: 1.02877 ms
[GPU] sample::copy_uv_H->D: 9.46307 ms
[GPU] sample::copy_uvrot_D->D: 0.206112 ms
[GPU] sample::1st_shift: 1.40301 ms
[GPU] sample::FFT: 2.93082 ms
[GPU] sample::2nd_shift: 1.19322 ms
[GPU] sample::interpolate: 2.13267 ms
[GPU] sample::apply_phase_sampled: 0.33728 ms
[GPU] sample_tot: 20.5637 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.376704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512768 ms
[GPU] reduce_chi2: 0.92288 ms
[GPU] chi2_profile::free_all: 4.4353 ms
[GPU] chi2_profile_tot_gputimer: 44.0067 ms
[CPU] chi2_profile_tot: 44.0331 ms

[GPU] chi2_profile::malloc_fint: 3.00038 ms
[GPU] chi2_profile::copy_observations: 13.6011 ms
[GPU] create_image_d::malloc_image: 0.240288 ms
[GPU] create_image_d::memset: 0.185696 ms
[GPU] create_image_d::malloc_ints: 0.198048 ms
[GPU] create_image_d::copy_ints_H->D: 0.013664 ms
[GPU] create_image_d::sweep: 0.10704 ms
[GPU] create_image_d::central_pixel: 0.013888 ms
[GPU] create_image_d::free_ints: 0.156224 ms
[GPU] create_image: 1.01539 ms
[GPU] sample::copy_uv_H->D: 9.62947 ms
[GPU] sample::copy_uvrot_D->D: 0.203936 ms
[GPU] sample::1st_shift: 1.4071 ms
[GPU] sample::FFT: 2.95443 ms
[GPU] sample::2nd_shift: 1.20336 ms
[GPU] sample::interpolate: 2.13242 ms
[GPU] sample::apply_phase_sampled: 0.339808 ms
[GPU] sample_tot: 20.7654 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.516896 ms
[GPU] reduce_chi2: 0.925312 ms
[GPU] chi2_profile::free_all: 4.49293 ms
[GPU] chi2_profile_tot_gputimer: 43.9157 ms
[CPU] chi2_profile_tot: 43.941 ms

[GPU] chi2_profile::malloc_fint: 3.0103 ms
[GPU] chi2_profile::copy_observations: 18.6932 ms
[GPU] create_image_d::malloc_image: 17.4947 ms
[GPU] create_image_d::memset: 0.183936 ms
[GPU] create_image_d::malloc_ints: 0.289408 ms
[GPU] create_image_d::copy_ints_H->D: 0.014528 ms
[GPU] create_image_d::sweep: 0.1064 ms
[GPU] create_image_d::central_pixel: 0.023712 ms
[GPU] create_image_d::free_ints: 0.1648 ms
[GPU] create_image: 18.3799 ms
[GPU] sample::copy_uv_H->D: 9.0959 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 1.40352 ms
[GPU] sample::FFT: 2.94934 ms
[GPU] sample::2nd_shift: 1.20637 ms
[GPU] sample::interpolate: 2.12886 ms
[GPU] sample::apply_phase_sampled: 0.336896 ms
[GPU] sample_tot: 20.2364 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374336 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512192 ms
[GPU] reduce_chi2: 0.921152 ms
[GPU] chi2_profile::free_all: 4.4425 ms
[GPU] chi2_profile_tot_gputimer: 65.7972 ms
[CPU] chi2_profile_tot: 65.8219 ms

[GPU] chi2_profile::malloc_fint: 3.01453 ms
[GPU] chi2_profile::copy_observations: 14.0456 ms
[GPU] create_image_d::malloc_image: 0.246848 ms
[GPU] create_image_d::memset: 0.183136 ms
[GPU] create_image_d::malloc_ints: 0.19792 ms
[GPU] create_image_d::copy_ints_H->D: 0.013792 ms
[GPU] create_image_d::sweep: 0.10768 ms
[GPU] create_image_d::central_pixel: 0.01424 ms
[GPU] create_image_d::free_ints: 0.167392 ms
[GPU] create_image: 1.03251 ms
[GPU] sample::copy_uv_H->D: 9.45446 ms
[GPU] sample::copy_uvrot_D->D: 0.206624 ms
[GPU] sample::1st_shift: 1.4032 ms
[GPU] sample::FFT: 2.92698 ms
[GPU] sample::2nd_shift: 1.18298 ms
[GPU] sample::interpolate: 2.13594 ms
[GPU] sample::apply_phase_sampled: 0.338496 ms
[GPU] sample_tot: 20.5691 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514432 ms
[GPU] reduce_chi2: 0.922688 ms
[GPU] chi2_profile::free_all: 4.43664 ms
[GPU] chi2_profile_tot_gputimer: 44.1376 ms
[CPU] chi2_profile_tot: 44.162 ms

[GPU] chi2_profile::malloc_fint: 3.02013 ms
[GPU] chi2_profile::copy_observations: 13.9095 ms
[GPU] create_image_d::malloc_image: 0.236032 ms
[GPU] create_image_d::memset: 0.185568 ms
[GPU] create_image_d::malloc_ints: 0.201984 ms
[GPU] create_image_d::copy_ints_H->D: 0.014112 ms
[GPU] create_image_d::sweep: 0.106944 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.1664 ms
[GPU] create_image: 1.02547 ms
[GPU] sample::copy_uv_H->D: 9.44634 ms
[GPU] sample::copy_uvrot_D->D: 0.203744 ms
[GPU] sample::1st_shift: 1.40592 ms
[GPU] sample::FFT: 2.92832 ms
[GPU] sample::2nd_shift: 1.20662 ms
[GPU] sample::interpolate: 2.13974 ms
[GPU] sample::apply_phase_sampled: 0.338112 ms
[GPU] sample_tot: 20.665 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3768 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.506144 ms
[GPU] reduce_chi2: 0.915936 ms
[GPU] chi2_profile::free_all: 4.49437 ms
[GPU] chi2_profile_tot_gputimer: 44.1469 ms
[CPU] chi2_profile_tot: 44.1718 ms

[GPU] chi2_profile::malloc_fint: 3.00563 ms
[GPU] chi2_profile::copy_observations: 29.112 ms
[GPU] create_image_d::malloc_image: 0.264352 ms
[GPU] create_image_d::memset: 0.184448 ms
[GPU] create_image_d::malloc_ints: 0.202848 ms
[GPU] create_image_d::copy_ints_H->D: 0.016512 ms
[GPU] create_image_d::sweep: 0.107552 ms
[GPU] create_image_d::central_pixel: 0.013856 ms
[GPU] create_image_d::free_ints: 0.164512 ms
[GPU] create_image: 1.05821 ms
[GPU] sample::copy_uv_H->D: 9.33283 ms
[GPU] sample::copy_uvrot_D->D: 0.203808 ms
[GPU] sample::1st_shift: 1.40176 ms
[GPU] sample::FFT: 2.9537 ms
[GPU] sample::2nd_shift: 1.19437 ms
[GPU] sample::interpolate: 2.1288 ms
[GPU] sample::apply_phase_sampled: 0.339776 ms
[GPU] sample_tot: 20.4645 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.513216 ms
[GPU] reduce_chi2: 0.921344 ms
[GPU] chi2_profile::free_all: 4.44285 ms
[GPU] chi2_profile_tot_gputimer: 59.1214 ms
[CPU] chi2_profile_tot: 59.1471 ms

[GPU] chi2_profile::malloc_fint: 3.01325 ms
[GPU] chi2_profile::copy_observations: 13.8647 ms
[GPU] create_image_d::malloc_image: 0.2424 ms
[GPU] create_image_d::memset: 0.186592 ms
[GPU] create_image_d::malloc_ints: 0.203872 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 0.10688 ms
[GPU] create_image_d::central_pixel: 0.014048 ms
[GPU] create_image_d::free_ints: 0.159648 ms
[GPU] create_image: 1.03382 ms
[GPU] sample::copy_uv_H->D: 9.65946 ms
[GPU] sample::copy_uvrot_D->D: 0.204 ms
[GPU] sample::1st_shift: 1.40566 ms
[GPU] sample::FFT: 2.96426 ms
[GPU] sample::2nd_shift: 1.18592 ms
[GPU] sample::interpolate: 2.13053 ms
[GPU] sample::apply_phase_sampled: 0.337376 ms
[GPU] sample_tot: 20.7897 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512512 ms
[GPU] reduce_chi2: 0.924064 ms
[GPU] chi2_profile::free_all: 4.4369 ms
[GPU] chi2_profile_tot_gputimer: 44.176 ms
[CPU] chi2_profile_tot: 44.2011 ms

[GPU] chi2_profile::malloc_fint: 3.0175 ms
[GPU] chi2_profile::copy_observations: 13.8255 ms
[GPU] create_image_d::malloc_image: 0.241824 ms
[GPU] create_image_d::memset: 0.184096 ms
[GPU] create_image_d::malloc_ints: 0.199104 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 0.112928 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.157376 ms
[GPU] create_image: 1.01565 ms
[GPU] sample::copy_uv_H->D: 9.44669 ms
[GPU] sample::copy_uvrot_D->D: 0.208288 ms
[GPU] sample::1st_shift: 1.4009 ms
[GPU] sample::FFT: 2.93475 ms
[GPU] sample::2nd_shift: 1.19728 ms
[GPU] sample::interpolate: 2.1281 ms
[GPU] sample::apply_phase_sampled: 0.338208 ms
[GPU] sample_tot: 20.5753 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.377568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.577952 ms
[GPU] reduce_chi2: 0.9912 ms
[GPU] chi2_profile::free_all: 4.86806 ms
[GPU] chi2_profile_tot_gputimer: 44.4049 ms
[CPU] chi2_profile_tot: 44.431 ms

[GPU] chi2_profile::malloc_fint: 3.03309 ms
[GPU] chi2_profile::copy_observations: 27.5536 ms
[GPU] create_image_d::malloc_image: 0.237312 ms
[GPU] create_image_d::memset: 0.183904 ms
[GPU] create_image_d::malloc_ints: 0.196512 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 0.106432 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.162656 ms
[GPU] create_image: 1.01539 ms
[GPU] sample::copy_uv_H->D: 9.29318 ms
[GPU] sample::copy_uvrot_D->D: 0.2096 ms
[GPU] sample::1st_shift: 1.41386 ms
[GPU] sample::FFT: 2.9281 ms
[GPU] sample::2nd_shift: 1.19213 ms
[GPU] sample::interpolate: 2.13114 ms
[GPU] sample::apply_phase_sampled: 0.336832 ms
[GPU] sample_tot: 20.4092 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375072 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514048 ms
[GPU] reduce_chi2: 0.930528 ms
[GPU] chi2_profile::free_all: 4.44 ms
[GPU] chi2_profile_tot_gputimer: 57.4999 ms
[CPU] chi2_profile_tot: 57.524 ms
2048	1.000000e+06	float64	None	128	9.642994e-01	5.075260e-02	8.776095e-03	4.297941e-02
# |--> timings: [0.042979407124221325, 0.06569916103035212, 0.044231075095012784, 0.043994818115606904, 0.06219244794920087, 0.04417091584764421, 0.043946364894509315, 0.06160683697089553, 0.04388110898435116, 0.04423749609850347, 0.06178278103470802, 0.04416611208580434, 0.04407357913441956, 0.06594294309616089, 0.04428035696037114, 0.04430288402363658, 0.05926600797101855, 0.04432283202186227, 0.04454974108375609, 0.057651920011267066]

[GPU] chi2_profile::malloc_fint: 2.19024 ms
[GPU] chi2_profile::copy_observations: 13.9887 ms
[GPU] create_image_d::malloc_image: 0.238816 ms
[GPU] create_image_d::memset: 0.186976 ms
[GPU] create_image_d::malloc_ints: 0.19872 ms
[GPU] create_image_d::copy_ints_H->D: 0.01552 ms
[GPU] create_image_d::sweep: 0.10544 ms
[GPU] create_image_d::central_pixel: 0.01392 ms
[GPU] create_image_d::free_ints: 0.161504 ms
[GPU] create_image: 1.02157 ms
[GPU] sample::copy_uv_H->D: 9.66298 ms
[GPU] sample::copy_uvrot_D->D: 0.202432 ms
[GPU] sample::1st_shift: 1.50237 ms
[GPU] sample::FFT: 2.92858 ms
[GPU] sample::2nd_shift: 1.30755 ms
[GPU] sample::interpolate: 2.07856 ms
[GPU] sample::apply_phase_sampled: 0.30384 ms
[GPU] sample_tot: 20.8868 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546848 ms
[GPU] reduce_chi2: 0.923776 ms
[GPU] chi2_profile::free_all: 4.44243 ms
[GPU] chi2_profile_tot_gputimer: 43.5706 ms
[CPU] chi2_profile_tot: 43.597 ms

[GPU] chi2_profile::malloc_fint: 3.02304 ms
[GPU] chi2_profile::copy_observations: 13.5739 ms
[GPU] create_image_d::malloc_image: 0.241856 ms
[GPU] create_image_d::memset: 0.183552 ms
[GPU] create_image_d::malloc_ints: 0.197952 ms
[GPU] create_image_d::copy_ints_H->D: 0.014272 ms
[GPU] create_image_d::sweep: 0.103904 ms
[GPU] create_image_d::central_pixel: 0.013536 ms
[GPU] create_image_d::free_ints: 0.159424 ms
[GPU] create_image: 1.01498 ms
[GPU] sample::copy_uv_H->D: 9.65008 ms
[GPU] sample::copy_uvrot_D->D: 0.20608 ms
[GPU] sample::1st_shift: 1.50176 ms
[GPU] sample::FFT: 2.92125 ms
[GPU] sample::2nd_shift: 1.30326 ms
[GPU] sample::interpolate: 2.08387 ms
[GPU] sample::apply_phase_sampled: 0.3064 ms
[GPU] sample_tot: 20.9054 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548064 ms
[GPU] reduce_chi2: 0.92144 ms
[GPU] chi2_profile::free_all: 4.86704 ms
[GPU] chi2_profile_tot_gputimer: 44.4188 ms
[CPU] chi2_profile_tot: 44.4429 ms

[GPU] chi2_profile::malloc_fint: 9.33389 ms
[GPU] chi2_profile::copy_observations: 23.5745 ms
[GPU] create_image_d::malloc_image: 0.242944 ms
[GPU] create_image_d::memset: 0.186272 ms
[GPU] create_image_d::malloc_ints: 0.206272 ms
[GPU] create_image_d::copy_ints_H->D: 0.013824 ms
[GPU] create_image_d::sweep: 0.103712 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.159936 ms
[GPU] create_image: 1.0281 ms
[GPU] sample::copy_uv_H->D: 9.47229 ms
[GPU] sample::copy_uvrot_D->D: 0.204096 ms
[GPU] sample::1st_shift: 1.48541 ms
[GPU] sample::FFT: 2.92586 ms
[GPU] sample::2nd_shift: 1.29795 ms
[GPU] sample::interpolate: 2.0831 ms
[GPU] sample::apply_phase_sampled: 0.305216 ms
[GPU] sample_tot: 20.6732 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341728 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551424 ms
[GPU] reduce_chi2: 0.926976 ms
[GPU] chi2_profile::free_all: 4.4336 ms
[GPU] chi2_profile_tot_gputimer: 60.0855 ms
[CPU] chi2_profile_tot: 60.1099 ms

[GPU] chi2_profile::malloc_fint: 3.00954 ms
[GPU] chi2_profile::copy_observations: 13.8213 ms
[GPU] create_image_d::malloc_image: 0.241504 ms
[GPU] create_image_d::memset: 0.185376 ms
[GPU] create_image_d::malloc_ints: 0.1976 ms
[GPU] create_image_d::copy_ints_H->D: 0.014528 ms
[GPU] create_image_d::sweep: 0.104096 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.158944 ms
[GPU] create_image: 1.01517 ms
[GPU] sample::copy_uv_H->D: 9.45885 ms
[GPU] sample::copy_uvrot_D->D: 0.20448 ms
[GPU] sample::1st_shift: 1.50518 ms
[GPU] sample::FFT: 2.9375 ms
[GPU] sample::2nd_shift: 1.30032 ms
[GPU] sample::interpolate: 2.07462 ms
[GPU] sample::apply_phase_sampled: 0.307392 ms
[GPU] sample_tot: 20.6868 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.552736 ms
[GPU] reduce_chi2: 0.92624 ms
[GPU] chi2_profile::free_all: 4.43994 ms
[GPU] chi2_profile_tot_gputimer: 44.015 ms
[CPU] chi2_profile_tot: 44.04 ms

[GPU] chi2_profile::malloc_fint: 3.00291 ms
[GPU] chi2_profile::copy_observations: 13.8612 ms
[GPU] create_image_d::malloc_image: 0.232064 ms
[GPU] create_image_d::memset: 0.185696 ms
[GPU] create_image_d::malloc_ints: 0.196224 ms
[GPU] create_image_d::copy_ints_H->D: 0.0144 ms
[GPU] create_image_d::sweep: 0.103744 ms
[GPU] create_image_d::central_pixel: 0.014528 ms
[GPU] create_image_d::free_ints: 0.169952 ms
[GPU] create_image: 1.02086 ms
[GPU] sample::copy_uv_H->D: 9.41798 ms
[GPU] sample::copy_uvrot_D->D: 0.205472 ms
[GPU] sample::1st_shift: 1.50528 ms
[GPU] sample::FFT: 2.94368 ms
[GPU] sample::2nd_shift: 1.30141 ms
[GPU] sample::interpolate: 2.07469 ms
[GPU] sample::apply_phase_sampled: 0.305504 ms
[GPU] sample_tot: 20.908 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340768 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546944 ms
[GPU] reduce_chi2: 0.927744 ms
[GPU] chi2_profile::free_all: 22.6285 ms
[GPU] chi2_profile_tot_gputimer: 62.4669 ms
[CPU] chi2_profile_tot: 62.4919 ms

[GPU] chi2_profile::malloc_fint: 3.0129 ms
[GPU] chi2_profile::copy_observations: 13.6763 ms
[GPU] create_image_d::malloc_image: 0.236224 ms
[GPU] create_image_d::memset: 0.184352 ms
[GPU] create_image_d::malloc_ints: 0.198464 ms
[GPU] create_image_d::copy_ints_H->D: 0.0144 ms
[GPU] create_image_d::sweep: 0.10288 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.159584 ms
[GPU] create_image: 1.01219 ms
[GPU] sample::copy_uv_H->D: 9.47488 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 1.49562 ms
[GPU] sample::FFT: 2.91968 ms
[GPU] sample::2nd_shift: 1.31267 ms
[GPU] sample::interpolate: 2.08426 ms
[GPU] sample::apply_phase_sampled: 0.30416 ms
[GPU] sample_tot: 20.6964 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339392 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550144 ms
[GPU] reduce_chi2: 0.924704 ms
[GPU] chi2_profile::free_all: 4.44122 ms
[GPU] chi2_profile_tot_gputimer: 43.8872 ms
[CPU] chi2_profile_tot: 43.9119 ms

[GPU] chi2_profile::malloc_fint: 3.01498 ms
[GPU] chi2_profile::copy_observations: 13.8398 ms
[GPU] create_image_d::malloc_image: 0.241056 ms
[GPU] create_image_d::memset: 0.186144 ms
[GPU] create_image_d::malloc_ints: 0.19472 ms
[GPU] create_image_d::copy_ints_H->D: 0.014304 ms
[GPU] create_image_d::sweep: 0.104192 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.165984 ms
[GPU] create_image: 1.02227 ms
[GPU] sample::copy_uv_H->D: 9.4759 ms
[GPU] sample::copy_uvrot_D->D: 0.20432 ms
[GPU] sample::1st_shift: 1.49978 ms
[GPU] sample::FFT: 2.96589 ms
[GPU] sample::2nd_shift: 1.30096 ms
[GPU] sample::interpolate: 2.07254 ms
[GPU] sample::apply_phase_sampled: 0.305472 ms
[GPU] sample_tot: 20.7285 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341952 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.553792 ms
[GPU] reduce_chi2: 0.930592 ms
[GPU] chi2_profile::free_all: 4.44349 ms
[GPU] chi2_profile_tot_gputimer: 44.0975 ms
[CPU] chi2_profile_tot: 44.1229 ms

[GPU] chi2_profile::malloc_fint: 3.01872 ms
[GPU] chi2_profile::copy_observations: 13.7892 ms
[GPU] create_image_d::malloc_image: 0.241088 ms
[GPU] create_image_d::memset: 0.183296 ms
[GPU] create_image_d::malloc_ints: 0.197344 ms
[GPU] create_image_d::copy_ints_H->D: 0.014112 ms
[GPU] create_image_d::sweep: 0.1128 ms
[GPU] create_image_d::central_pixel: 0.013888 ms
[GPU] create_image_d::free_ints: 0.167296 ms
[GPU] create_image: 1.03334 ms
[GPU] sample::copy_uv_H->D: 14.7881 ms
[GPU] sample::copy_uvrot_D->D: 0.21232 ms
[GPU] sample::1st_shift: 1.50592 ms
[GPU] sample::FFT: 26.4809 ms
[GPU] sample::2nd_shift: 1.29818 ms
[GPU] sample::interpolate: 2.07296 ms
[GPU] sample::apply_phase_sampled: 0.307776 ms
[GPU] sample_tot: 49.602 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549408 ms
[GPU] reduce_chi2: 0.925568 ms
[GPU] chi2_profile::free_all: 4.44374 ms
[GPU] chi2_profile_tot_gputimer: 72.9302 ms
[CPU] chi2_profile_tot: 72.9549 ms

[GPU] chi2_profile::malloc_fint: 2.99254 ms
[GPU] chi2_profile::copy_observations: 13.9236 ms
[GPU] create_image_d::malloc_image: 0.236736 ms
[GPU] create_image_d::memset: 0.186048 ms
[GPU] create_image_d::malloc_ints: 0.20464 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.104128 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 0.166272 ms
[GPU] create_image: 1.02262 ms
[GPU] sample::copy_uv_H->D: 9.5695 ms
[GPU] sample::copy_uvrot_D->D: 0.204704 ms
[GPU] sample::1st_shift: 1.50048 ms
[GPU] sample::FFT: 2.92189 ms
[GPU] sample::2nd_shift: 1.3073 ms
[GPU] sample::interpolate: 2.07648 ms
[GPU] sample::apply_phase_sampled: 0.306016 ms
[GPU] sample_tot: 20.7918 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341728 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.554336 ms
[GPU] reduce_chi2: 0.929696 ms
[GPU] chi2_profile::free_all: 4.43757 ms
[GPU] chi2_profile_tot_gputimer: 44.2103 ms
[CPU] chi2_profile_tot: 44.235 ms

[GPU] chi2_profile::malloc_fint: 3.0137 ms
[GPU] chi2_profile::copy_observations: 13.8968 ms
[GPU] create_image_d::malloc_image: 0.240384 ms
[GPU] create_image_d::memset: 0.18544 ms
[GPU] create_image_d::malloc_ints: 0.204864 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 0.104 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.159584 ms
[GPU] create_image: 1.01581 ms
[GPU] sample::copy_uv_H->D: 9.49472 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 1.48851 ms
[GPU] sample::FFT: 2.9233 ms
[GPU] sample::2nd_shift: 1.29834 ms
[GPU] sample::interpolate: 2.08246 ms
[GPU] sample::apply_phase_sampled: 0.304768 ms
[GPU] sample_tot: 20.6998 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342848 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.553376 ms
[GPU] reduce_chi2: 0.930848 ms
[GPU] chi2_profile::free_all: 4.43664 ms
[GPU] chi2_profile_tot_gputimer: 44.1064 ms
[CPU] chi2_profile_tot: 44.131 ms

[GPU] chi2_profile::malloc_fint: 3.00813 ms
[GPU] chi2_profile::copy_observations: 13.954 ms
[GPU] create_image_d::malloc_image: 0.250464 ms
[GPU] create_image_d::memset: 0.184096 ms
[GPU] create_image_d::malloc_ints: 0.19856 ms
[GPU] create_image_d::copy_ints_H->D: 0.014048 ms
[GPU] create_image_d::sweep: 0.104 ms
[GPU] create_image_d::central_pixel: 0.01344 ms
[GPU] create_image_d::free_ints: 0.169792 ms
[GPU] create_image: 1.03552 ms
[GPU] sample::copy_uv_H->D: 29.6963 ms
[GPU] sample::copy_uvrot_D->D: 0.206528 ms
[GPU] sample::1st_shift: 1.48637 ms
[GPU] sample::FFT: 2.98029 ms
[GPU] sample::2nd_shift: 1.31037 ms
[GPU] sample::interpolate: 2.07834 ms
[GPU] sample::apply_phase_sampled: 0.305056 ms
[GPU] sample_tot: 40.9908 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341632 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545984 ms
[GPU] reduce_chi2: 0.921248 ms
[GPU] chi2_profile::free_all: 4.44179 ms
[GPU] chi2_profile_tot_gputimer: 64.468 ms
[CPU] chi2_profile_tot: 64.4929 ms

[GPU] chi2_profile::malloc_fint: 3.00931 ms
[GPU] chi2_profile::copy_observations: 13.756 ms
[GPU] create_image_d::malloc_image: 0.236128 ms
[GPU] create_image_d::memset: 0.184544 ms
[GPU] create_image_d::malloc_ints: 0.208928 ms
[GPU] create_image_d::copy_ints_H->D: 0.01392 ms
[GPU] create_image_d::sweep: 0.102304 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 0.162752 ms
[GPU] create_image: 1.02304 ms
[GPU] sample::copy_uv_H->D: 9.43923 ms
[GPU] sample::copy_uvrot_D->D: 0.203936 ms
[GPU] sample::1st_shift: 1.49626 ms
[GPU] sample::FFT: 2.92826 ms
[GPU] sample::2nd_shift: 1.3047 ms
[GPU] sample::interpolate: 2.08762 ms
[GPU] sample::apply_phase_sampled: 0.30624 ms
[GPU] sample_tot: 20.6684 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340608 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548064 ms
[GPU] reduce_chi2: 0.92336 ms
[GPU] chi2_profile::free_all: 4.44163 ms
[GPU] chi2_profile_tot_gputimer: 43.9372 ms
[CPU] chi2_profile_tot: 43.962 ms

[GPU] chi2_profile::malloc_fint: 3.00144 ms
[GPU] chi2_profile::copy_observations: 13.7732 ms
[GPU] create_image_d::malloc_image: 0.237632 ms
[GPU] create_image_d::memset: 0.185376 ms
[GPU] create_image_d::malloc_ints: 0.194848 ms
[GPU] create_image_d::copy_ints_H->D: 0.014848 ms
[GPU] create_image_d::sweep: 0.102912 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.168928 ms
[GPU] create_image: 1.01613 ms
[GPU] sample::copy_uv_H->D: 9.46688 ms
[GPU] sample::copy_uvrot_D->D: 0.206144 ms
[GPU] sample::1st_shift: 1.50397 ms
[GPU] sample::FFT: 2.92614 ms
[GPU] sample::2nd_shift: 1.30832 ms
[GPU] sample::interpolate: 2.08042 ms
[GPU] sample::apply_phase_sampled: 0.304256 ms
[GPU] sample_tot: 20.6942 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34304 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544384 ms
[GPU] reduce_chi2: 0.922016 ms
[GPU] chi2_profile::free_all: 4.43987 ms
[GPU] chi2_profile_tot_gputimer: 43.9704 ms
[CPU] chi2_profile_tot: 43.9939 ms

[GPU] chi2_profile::malloc_fint: 3.0049 ms
[GPU] chi2_profile::copy_observations: 13.8812 ms
[GPU] create_image_d::malloc_image: 0.703008 ms
[GPU] create_image_d::memset: 0.18464 ms
[GPU] create_image_d::malloc_ints: 0.397312 ms
[GPU] create_image_d::copy_ints_H->D: 0.0136 ms
[GPU] create_image_d::sweep: 0.112736 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.305792 ms
[GPU] create_image: 1.82893 ms
[GPU] sample::copy_uv_H->D: 26.4952 ms
[GPU] sample::copy_uvrot_D->D: 0.208768 ms
[GPU] sample::1st_shift: 1.49168 ms
[GPU] sample::FFT: 2.92125 ms
[GPU] sample::2nd_shift: 1.30854 ms
[GPU] sample::interpolate: 2.07475 ms
[GPU] sample::apply_phase_sampled: 0.305664 ms
[GPU] sample_tot: 37.7233 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340512 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.540448 ms
[GPU] reduce_chi2: 0.915424 ms
[GPU] chi2_profile::free_all: 4.44445 ms
[GPU] chi2_profile_tot_gputimer: 61.9135 ms
[CPU] chi2_profile_tot: 61.9481 ms

[GPU] chi2_profile::malloc_fint: 3.01229 ms
[GPU] chi2_profile::copy_observations: 13.7802 ms
[GPU] create_image_d::malloc_image: 0.241472 ms
[GPU] create_image_d::memset: 0.184 ms
[GPU] create_image_d::malloc_ints: 0.193376 ms
[GPU] create_image_d::copy_ints_H->D: 0.014112 ms
[GPU] create_image_d::sweep: 0.103712 ms
[GPU] create_image_d::central_pixel: 0.013344 ms
[GPU] create_image_d::free_ints: 0.160544 ms
[GPU] create_image: 1.01203 ms
[GPU] sample::copy_uv_H->D: 9.42614 ms
[GPU] sample::copy_uvrot_D->D: 0.207232 ms
[GPU] sample::1st_shift: 1.50102 ms
[GPU] sample::FFT: 2.93635 ms
[GPU] sample::2nd_shift: 1.29802 ms
[GPU] sample::interpolate: 2.07392 ms
[GPU] sample::apply_phase_sampled: 0.30512 ms
[GPU] sample_tot: 20.6528 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55328 ms
[GPU] reduce_chi2: 0.929088 ms
[GPU] chi2_profile::free_all: 4.44349 ms
[GPU] chi2_profile_tot_gputimer: 43.9485 ms
[CPU] chi2_profile_tot: 43.9732 ms

[GPU] chi2_profile::malloc_fint: 3.01965 ms
[GPU] chi2_profile::copy_observations: 13.7627 ms
[GPU] create_image_d::malloc_image: 0.244736 ms
[GPU] create_image_d::memset: 0.183648 ms
[GPU] create_image_d::malloc_ints: 0.197472 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 0.105312 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.164768 ms
[GPU] create_image: 1.02643 ms
[GPU] sample::copy_uv_H->D: 9.47523 ms
[GPU] sample::copy_uvrot_D->D: 0.208448 ms
[GPU] sample::1st_shift: 1.50627 ms
[GPU] sample::FFT: 2.93024 ms
[GPU] sample::2nd_shift: 1.30102 ms
[GPU] sample::interpolate: 2.08557 ms
[GPU] sample::apply_phase_sampled: 0.30608 ms
[GPU] sample_tot: 20.7175 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339488 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551136 ms
[GPU] reduce_chi2: 0.925408 ms
[GPU] chi2_profile::free_all: 4.45523 ms
[GPU] chi2_profile_tot_gputimer: 44.0223 ms
[CPU] chi2_profile_tot: 44.0471 ms

[GPU] chi2_profile::malloc_fint: 3.00134 ms
[GPU] chi2_profile::copy_observations: 13.8249 ms
[GPU] create_image_d::malloc_image: 0.477792 ms
[GPU] create_image_d::memset: 0.184768 ms
[GPU] create_image_d::malloc_ints: 19.2303 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.103424 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.295488 ms
[GPU] create_image: 20.4159 ms
[GPU] sample::copy_uv_H->D: 9.31814 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 1.49507 ms
[GPU] sample::FFT: 2.94822 ms
[GPU] sample::2nd_shift: 1.31526 ms
[GPU] sample::interpolate: 2.07798 ms
[GPU] sample::apply_phase_sampled: 0.304672 ms
[GPU] sample_tot: 20.5603 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341984 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.552384 ms
[GPU] reduce_chi2: 0.929088 ms
[GPU] chi2_profile::free_all: 4.44211 ms
[GPU] chi2_profile_tot_gputimer: 63.2901 ms
[CPU] chi2_profile_tot: 63.3152 ms

[GPU] chi2_profile::malloc_fint: 3.01648 ms
[GPU] chi2_profile::copy_observations: 13.7372 ms
[GPU] create_image_d::malloc_image: 0.239104 ms
[GPU] create_image_d::memset: 0.188864 ms
[GPU] create_image_d::malloc_ints: 0.19696 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.104576 ms
[GPU] create_image_d::central_pixel: 0.012672 ms
[GPU] create_image_d::free_ints: 0.161312 ms
[GPU] create_image: 1.02445 ms
[GPU] sample::copy_uv_H->D: 9.93139 ms
[GPU] sample::copy_uvrot_D->D: 0.203776 ms
[GPU] sample::1st_shift: 1.48877 ms
[GPU] sample::FFT: 2.93856 ms
[GPU] sample::2nd_shift: 1.30794 ms
[GPU] sample::interpolate: 2.07731 ms
[GPU] sample::apply_phase_sampled: 0.306752 ms
[GPU] sample_tot: 21.1533 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341792 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542784 ms
[GPU] reduce_chi2: 0.91952 ms
[GPU] chi2_profile::free_all: 4.44208 ms
[GPU] chi2_profile_tot_gputimer: 44.4089 ms
[CPU] chi2_profile_tot: 44.4341 ms

[GPU] chi2_profile::malloc_fint: 3.01898 ms
[GPU] chi2_profile::copy_observations: 13.6452 ms
[GPU] create_image_d::malloc_image: 0.236032 ms
[GPU] create_image_d::memset: 0.184032 ms
[GPU] create_image_d::malloc_ints: 0.19664 ms
[GPU] create_image_d::copy_ints_H->D: 0.016 ms
[GPU] create_image_d::sweep: 0.105248 ms
[GPU] create_image_d::central_pixel: 0.014112 ms
[GPU] create_image_d::free_ints: 0.160288 ms
[GPU] create_image: 1.01344 ms
[GPU] sample::copy_uv_H->D: 9.66301 ms
[GPU] sample::copy_uvrot_D->D: 0.204384 ms
[GPU] sample::1st_shift: 1.524 ms
[GPU] sample::FFT: 2.92778 ms
[GPU] sample::2nd_shift: 1.30458 ms
[GPU] sample::interpolate: 2.08054 ms
[GPU] sample::apply_phase_sampled: 0.305664 ms
[GPU] sample_tot: 20.942 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.541568 ms
[GPU] reduce_chi2: 0.916352 ms
[GPU] chi2_profile::free_all: 4.50886 ms
[GPU] chi2_profile_tot_gputimer: 44.1601 ms
[CPU] chi2_profile_tot: 44.184 ms

[GPU] chi2_profile::malloc_fint: 3.01651 ms
[GPU] chi2_profile::copy_observations: 29.7906 ms
[GPU] create_image_d::malloc_image: 0.246336 ms
[GPU] create_image_d::memset: 0.185376 ms
[GPU] create_image_d::malloc_ints: 0.204096 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.104064 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.167392 ms
[GPU] create_image: 1.03709 ms
[GPU] sample::copy_uv_H->D: 9.38109 ms
[GPU] sample::copy_uvrot_D->D: 0.20496 ms
[GPU] sample::1st_shift: 1.48774 ms
[GPU] sample::FFT: 2.92406 ms
[GPU] sample::2nd_shift: 1.29571 ms
[GPU] sample::interpolate: 2.07894 ms
[GPU] sample::apply_phase_sampled: 0.305696 ms
[GPU] sample_tot: 20.5743 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.33872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.552832 ms
[GPU] reduce_chi2: 0.926528 ms
[GPU] chi2_profile::free_all: 4.43798 ms
[GPU] chi2_profile_tot_gputimer: 59.8982 ms
[CPU] chi2_profile_tot: 59.9229 ms
2048	1.000000e+06	float64	None	256	9.770660e-01	5.142453e-02	9.723135e-03	4.368030e-02
# |--> timings: [0.043680295115336776, 0.044556983979418874, 0.06022342317737639, 0.04417483089491725, 0.062612968031317, 0.044033406069502234, 0.04425039398483932, 0.0730854501016438, 0.04435734497383237, 0.04425199283286929, 0.06461767805740237, 0.044098637998104095, 0.0441120530012995, 0.06207555392757058, 0.04409192595630884, 0.04418410803191364, 0.06343542016111314, 0.04455516207963228, 0.04430563189089298, 0.06004301784560084]

[GPU] chi2_profile::malloc_fint: 2.13453 ms
[GPU] chi2_profile::copy_observations: 13.5828 ms
[GPU] create_image_d::malloc_image: 0.2408 ms
[GPU] create_image_d::memset: 0.184832 ms
[GPU] create_image_d::malloc_ints: 0.199552 ms
[GPU] create_image_d::copy_ints_H->D: 0.013824 ms
[GPU] create_image_d::sweep: 0.120352 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.16128 ms
[GPU] create_image: 1.03594 ms
[GPU] sample::copy_uv_H->D: 9.73827 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 1.5688 ms
[GPU] sample::FFT: 2.93459 ms
[GPU] sample::2nd_shift: 1.45693 ms
[GPU] sample::interpolate: 2.09712 ms
[GPU] sample::apply_phase_sampled: 0.330816 ms
[GPU] sample_tot: 21.2336 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.521312 ms
[GPU] reduce_chi2: 0.922976 ms
[GPU] chi2_profile::free_all: 4.4319 ms
[GPU] chi2_profile_tot_gputimer: 43.4569 ms
[CPU] chi2_profile_tot: 43.483 ms

[GPU] chi2_profile::malloc_fint: 3.02054 ms
[GPU] chi2_profile::copy_observations: 14.1254 ms
[GPU] create_image_d::malloc_image: 0.235744 ms
[GPU] create_image_d::memset: 0.185504 ms
[GPU] create_image_d::malloc_ints: 0.197216 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 0.120672 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.161056 ms
[GPU] create_image: 1.02707 ms
[GPU] sample::copy_uv_H->D: 9.66758 ms
[GPU] sample::copy_uvrot_D->D: 0.204672 ms
[GPU] sample::1st_shift: 1.56899 ms
[GPU] sample::FFT: 2.9312 ms
[GPU] sample::2nd_shift: 1.47974 ms
[GPU] sample::interpolate: 2.0912 ms
[GPU] sample::apply_phase_sampled: 0.329248 ms
[GPU] sample_tot: 21.2904 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51408 ms
[GPU] reduce_chi2: 0.915648 ms
[GPU] chi2_profile::free_all: 4.63846 ms
[GPU] chi2_profile_tot_gputimer: 45.1495 ms
[CPU] chi2_profile_tot: 45.1751 ms

[GPU] chi2_profile::malloc_fint: 3.03344 ms
[GPU] chi2_profile::copy_observations: 30.4637 ms
[GPU] create_image_d::malloc_image: 0.238816 ms
[GPU] create_image_d::memset: 0.183136 ms
[GPU] create_image_d::malloc_ints: 0.198144 ms
[GPU] create_image_d::copy_ints_H->D: 0.019296 ms
[GPU] create_image_d::sweep: 0.121632 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.169952 ms
[GPU] create_image: 1.04701 ms
[GPU] sample::copy_uv_H->D: 9.36102 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 1.57194 ms
[GPU] sample::FFT: 2.93744 ms
[GPU] sample::2nd_shift: 1.46442 ms
[GPU] sample::interpolate: 2.09693 ms
[GPU] sample::apply_phase_sampled: 0.329792 ms
[GPU] sample_tot: 20.872 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.369664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.515744 ms
[GPU] reduce_chi2: 0.919456 ms
[GPU] chi2_profile::free_all: 4.43971 ms
[GPU] chi2_profile_tot_gputimer: 60.8951 ms
[CPU] chi2_profile_tot: 60.92 ms

[GPU] chi2_profile::malloc_fint: 3.01882 ms
[GPU] chi2_profile::copy_observations: 13.8463 ms
[GPU] create_image_d::malloc_image: 0.237152 ms
[GPU] create_image_d::memset: 0.184192 ms
[GPU] create_image_d::malloc_ints: 0.198656 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 0.122016 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.160064 ms
[GPU] create_image: 1.03232 ms
[GPU] sample::copy_uv_H->D: 9.49034 ms
[GPU] sample::copy_uvrot_D->D: 0.202656 ms
[GPU] sample::1st_shift: 1.56429 ms
[GPU] sample::FFT: 2.95008 ms
[GPU] sample::2nd_shift: 1.44822 ms
[GPU] sample::interpolate: 2.10224 ms
[GPU] sample::apply_phase_sampled: 0.32864 ms
[GPU] sample_tot: 20.9914 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.519424 ms
[GPU] reduce_chi2: 0.923584 ms
[GPU] chi2_profile::free_all: 4.4409 ms
[GPU] chi2_profile_tot_gputimer: 44.3694 ms
[CPU] chi2_profile_tot: 44.394 ms

[GPU] chi2_profile::malloc_fint: 3.00435 ms
[GPU] chi2_profile::copy_observations: 13.9461 ms
[GPU] create_image_d::malloc_image: 0.231744 ms
[GPU] create_image_d::memset: 0.184192 ms
[GPU] create_image_d::malloc_ints: 0.202464 ms
[GPU] create_image_d::copy_ints_H->D: 0.014816 ms
[GPU] create_image_d::sweep: 0.121056 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.171392 ms
[GPU] create_image: 1.03808 ms
[GPU] sample::copy_uv_H->D: 9.38246 ms
[GPU] sample::copy_uvrot_D->D: 0.204288 ms
[GPU] sample::1st_shift: 1.58141 ms
[GPU] sample::FFT: 2.93261 ms
[GPU] sample::2nd_shift: 1.46288 ms
[GPU] sample::interpolate: 2.09437 ms
[GPU] sample::apply_phase_sampled: 0.328288 ms
[GPU] sample_tot: 21.265 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520544 ms
[GPU] reduce_chi2: 0.921696 ms
[GPU] chi2_profile::free_all: 22.3092 ms
[GPU] chi2_profile_tot_gputimer: 62.6063 ms
[CPU] chi2_profile_tot: 62.6299 ms

[GPU] chi2_profile::malloc_fint: 3.02026 ms
[GPU] chi2_profile::copy_observations: 13.6492 ms
[GPU] create_image_d::malloc_image: 0.242304 ms
[GPU] create_image_d::memset: 0.184416 ms
[GPU] create_image_d::malloc_ints: 0.200608 ms
[GPU] create_image_d::copy_ints_H->D: 0.01392 ms
[GPU] create_image_d::sweep: 0.121856 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.15872 ms
[GPU] create_image: 1.03568 ms
[GPU] sample::copy_uv_H->D: 9.46662 ms
[GPU] sample::copy_uvrot_D->D: 0.203168 ms
[GPU] sample::1st_shift: 1.56646 ms
[GPU] sample::FFT: 2.97664 ms
[GPU] sample::2nd_shift: 1.47718 ms
[GPU] sample::interpolate: 2.09878 ms
[GPU] sample::apply_phase_sampled: 0.32816 ms
[GPU] sample_tot: 21.0195 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368864 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52544 ms
[GPU] reduce_chi2: 0.93024 ms
[GPU] chi2_profile::free_all: 4.44432 ms
[GPU] chi2_profile_tot_gputimer: 44.2131 ms
[CPU] chi2_profile_tot: 44.2371 ms

[GPU] chi2_profile::malloc_fint: 3.02125 ms
[GPU] chi2_profile::copy_observations: 13.6777 ms
[GPU] create_image_d::malloc_image: 0.237344 ms
[GPU] create_image_d::memset: 0.184832 ms
[GPU] create_image_d::malloc_ints: 0.198656 ms
[GPU] create_image_d::copy_ints_H->D: 0.013632 ms
[GPU] create_image_d::sweep: 0.12528 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.160448 ms
[GPU] create_image: 1.03315 ms
[GPU] sample::copy_uv_H->D: 9.77261 ms
[GPU] sample::copy_uvrot_D->D: 0.20704 ms
[GPU] sample::1st_shift: 1.5671 ms
[GPU] sample::FFT: 2.95245 ms
[GPU] sample::2nd_shift: 1.46387 ms
[GPU] sample::interpolate: 2.09242 ms
[GPU] sample::apply_phase_sampled: 0.33088 ms
[GPU] sample_tot: 21.2898 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.369088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.515744 ms
[GPU] reduce_chi2: 0.920256 ms
[GPU] chi2_profile::free_all: 4.4449 ms
[GPU] chi2_profile_tot_gputimer: 44.5043 ms
[CPU] chi2_profile_tot: 44.529 ms

[GPU] chi2_profile::malloc_fint: 3.01677 ms
[GPU] chi2_profile::copy_observations: 13.5674 ms
[GPU] create_image_d::malloc_image: 0.252992 ms
[GPU] create_image_d::memset: 0.184256 ms
[GPU] create_image_d::malloc_ints: 0.276 ms
[GPU] create_image_d::copy_ints_H->D: 0.014112 ms
[GPU] create_image_d::sweep: 0.121952 ms
[GPU] create_image_d::central_pixel: 0.014368 ms
[GPU] create_image_d::free_ints: 0.227264 ms
[GPU] create_image: 1.19837 ms
[GPU] sample::copy_uv_H->D: 9.13034 ms
[GPU] sample::copy_uvrot_D->D: 0.207264 ms
[GPU] sample::1st_shift: 1.57382 ms
[GPU] sample::FFT: 4.69091 ms
[GPU] sample::2nd_shift: 1.45578 ms
[GPU] sample::interpolate: 2.09514 ms
[GPU] sample::apply_phase_sampled: 0.329632 ms
[GPU] sample_tot: 40.1307 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367328 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52688 ms
[GPU] reduce_chi2: 0.926272 ms
[GPU] chi2_profile::free_all: 4.44765 ms
[GPU] chi2_profile_tot_gputimer: 63.3994 ms
[CPU] chi2_profile_tot: 63.4248 ms

[GPU] chi2_profile::malloc_fint: 3.00518 ms
[GPU] chi2_profile::copy_observations: 13.8394 ms
[GPU] create_image_d::malloc_image: 0.237536 ms
[GPU] create_image_d::memset: 0.183712 ms
[GPU] create_image_d::malloc_ints: 0.198304 ms
[GPU] create_image_d::copy_ints_H->D: 0.01408 ms
[GPU] create_image_d::sweep: 0.122624 ms
[GPU] create_image_d::central_pixel: 0.013504 ms
[GPU] create_image_d::free_ints: 0.156128 ms
[GPU] create_image: 1.02934 ms
[GPU] sample::copy_uv_H->D: 9.61354 ms
[GPU] sample::copy_uvrot_D->D: 0.202944 ms
[GPU] sample::1st_shift: 1.57798 ms
[GPU] sample::FFT: 2.95795 ms
[GPU] sample::2nd_shift: 1.45654 ms
[GPU] sample::interpolate: 2.10688 ms
[GPU] sample::apply_phase_sampled: 0.3296 ms
[GPU] sample_tot: 21.1454 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36992 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.522784 ms
[GPU] reduce_chi2: 0.927968 ms
[GPU] chi2_profile::free_all: 4.44506 ms
[GPU] chi2_profile_tot_gputimer: 44.508 ms
[CPU] chi2_profile_tot: 44.533 ms

[GPU] chi2_profile::malloc_fint: 3.01504 ms
[GPU] chi2_profile::copy_observations: 14.0019 ms
[GPU] create_image_d::malloc_image: 0.23888 ms
[GPU] create_image_d::memset: 0.1848 ms
[GPU] create_image_d::malloc_ints: 0.19952 ms
[GPU] create_image_d::copy_ints_H->D: 0.014048 ms
[GPU] create_image_d::sweep: 0.121888 ms
[GPU] create_image_d::central_pixel: 0.013568 ms
[GPU] create_image_d::free_ints: 0.162976 ms
[GPU] create_image: 1.03798 ms
[GPU] sample::copy_uv_H->D: 9.69901 ms
[GPU] sample::copy_uvrot_D->D: 0.204096 ms
[GPU] sample::1st_shift: 1.57213 ms
[GPU] sample::FFT: 2.94691 ms
[GPU] sample::2nd_shift: 1.45773 ms
[GPU] sample::interpolate: 2.10368 ms
[GPU] sample::apply_phase_sampled: 0.328096 ms
[GPU] sample_tot: 22.5532 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373888 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.505696 ms
[GPU] reduce_chi2: 0.913696 ms
[GPU] chi2_profile::free_all: 4.45814 ms
[GPU] chi2_profile_tot_gputimer: 46.1017 ms
[CPU] chi2_profile_tot: 46.128 ms

[GPU] chi2_profile::malloc_fint: 2.90771 ms
[GPU] chi2_profile::copy_observations: 14.6492 ms
[GPU] create_image_d::malloc_image: 0.246496 ms
[GPU] create_image_d::memset: 0.18736 ms
[GPU] create_image_d::malloc_ints: 0.208896 ms
[GPU] create_image_d::copy_ints_H->D: 0.017088 ms
[GPU] create_image_d::sweep: 0.125312 ms
[GPU] create_image_d::central_pixel: 0.015264 ms
[GPU] create_image_d::free_ints: 0.161312 ms
[GPU] create_image: 1.06336 ms
[GPU] sample::copy_uv_H->D: 25.5035 ms
[GPU] sample::copy_uvrot_D->D: 0.206656 ms
[GPU] sample::1st_shift: 1.56208 ms
[GPU] sample::FFT: 2.9927 ms
[GPU] sample::2nd_shift: 1.47008 ms
[GPU] sample::interpolate: 2.10746 ms
[GPU] sample::apply_phase_sampled: 0.332448 ms
[GPU] sample_tot: 37.0789 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.369184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.587232 ms
[GPU] reduce_chi2: 0.99184 ms
[GPU] chi2_profile::free_all: 4.44483 ms
[GPU] chi2_profile_tot_gputimer: 61.2522 ms
[CPU] chi2_profile_tot: 61.276 ms

[GPU] chi2_profile::malloc_fint: 3.01376 ms
[GPU] chi2_profile::copy_observations: 13.6532 ms
[GPU] create_image_d::malloc_image: 0.235776 ms
[GPU] create_image_d::memset: 0.185024 ms
[GPU] create_image_d::malloc_ints: 0.197824 ms
[GPU] create_image_d::copy_ints_H->D: 0.014432 ms
[GPU] create_image_d::sweep: 0.122464 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.165568 ms
[GPU] create_image: 1.03491 ms
[GPU] sample::copy_uv_H->D: 9.6273 ms
[GPU] sample::copy_uvrot_D->D: 0.203744 ms
[GPU] sample::1st_shift: 1.57232 ms
[GPU] sample::FFT: 2.95024 ms
[GPU] sample::2nd_shift: 1.48554 ms
[GPU] sample::interpolate: 2.10026 ms
[GPU] sample::apply_phase_sampled: 0.32848 ms
[GPU] sample_tot: 21.1659 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.369376 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.518464 ms
[GPU] reduce_chi2: 0.922016 ms
[GPU] chi2_profile::free_all: 4.43856 ms
[GPU] chi2_profile_tot_gputimer: 44.3449 ms
[CPU] chi2_profile_tot: 44.3702 ms

[GPU] chi2_profile::malloc_fint: 3.01888 ms
[GPU] chi2_profile::copy_observations: 13.8769 ms
[GPU] create_image_d::malloc_image: 0.244768 ms
[GPU] create_image_d::memset: 0.184288 ms
[GPU] create_image_d::malloc_ints: 0.207712 ms
[GPU] create_image_d::copy_ints_H->D: 0.015968 ms
[GPU] create_image_d::sweep: 0.121504 ms
[GPU] create_image_d::central_pixel: 0.013952 ms
[GPU] create_image_d::free_ints: 0.156832 ms
[GPU] create_image: 1.04627 ms
[GPU] sample::copy_uv_H->D: 9.62 ms
[GPU] sample::copy_uvrot_D->D: 0.207392 ms
[GPU] sample::1st_shift: 1.57104 ms
[GPU] sample::FFT: 2.95661 ms
[GPU] sample::2nd_shift: 1.46614 ms
[GPU] sample::interpolate: 2.10419 ms
[GPU] sample::apply_phase_sampled: 0.331072 ms
[GPU] sample_tot: 21.161 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.521984 ms
[GPU] reduce_chi2: 0.922144 ms
[GPU] chi2_profile::free_all: 4.53571 ms
[GPU] chi2_profile_tot_gputimer: 44.6751 ms
[CPU] chi2_profile_tot: 44.7001 ms

[GPU] chi2_profile::malloc_fint: 2.99027 ms
[GPU] chi2_profile::copy_observations: 13.8654 ms
[GPU] create_image_d::malloc_image: 16.5337 ms
[GPU] create_image_d::memset: 0.18608 ms
[GPU] create_image_d::malloc_ints: 0.2952 ms
[GPU] create_image_d::copy_ints_H->D: 0.017056 ms
[GPU] create_image_d::sweep: 0.123424 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.173152 ms
[GPU] create_image: 17.4449 ms
[GPU] sample::copy_uv_H->D: 9.49312 ms
[GPU] sample::copy_uvrot_D->D: 0.20416 ms
[GPU] sample::1st_shift: 1.56675 ms
[GPU] sample::FFT: 2.95981 ms
[GPU] sample::2nd_shift: 1.46019 ms
[GPU] sample::interpolate: 2.10272 ms
[GPU] sample::apply_phase_sampled: 0.33008 ms
[GPU] sample_tot: 21.0179 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367328 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.53328 ms
[GPU] reduce_chi2: 0.935584 ms
[GPU] chi2_profile::free_all: 4.44109 ms
[GPU] chi2_profile_tot_gputimer: 60.8118 ms
[CPU] chi2_profile_tot: 60.8382 ms

[GPU] chi2_profile::malloc_fint: 2.98893 ms
[GPU] chi2_profile::copy_observations: 13.6459 ms
[GPU] create_image_d::malloc_image: 0.241408 ms
[GPU] create_image_d::memset: 0.184384 ms
[GPU] create_image_d::malloc_ints: 0.209312 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 0.120128 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.161024 ms
[GPU] create_image: 1.0368 ms
[GPU] sample::copy_uv_H->D: 9.7767 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 1.56058 ms
[GPU] sample::FFT: 2.92445 ms
[GPU] sample::2nd_shift: 1.4601 ms
[GPU] sample::interpolate: 2.08922 ms
[GPU] sample::apply_phase_sampled: 0.329216 ms
[GPU] sample_tot: 21.2475 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.521728 ms
[GPU] reduce_chi2: 0.924736 ms
[GPU] chi2_profile::free_all: 4.43661 ms
[GPU] chi2_profile_tot_gputimer: 44.3945 ms
[CPU] chi2_profile_tot: 44.4191 ms

[GPU] chi2_profile::malloc_fint: 3.01482 ms
[GPU] chi2_profile::copy_observations: 13.6756 ms
[GPU] create_image_d::malloc_image: 0.241152 ms
[GPU] create_image_d::memset: 0.184256 ms
[GPU] create_image_d::malloc_ints: 0.20752 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.122208 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.16896 ms
[GPU] create_image: 1.0455 ms
[GPU] sample::copy_uv_H->D: 9.58336 ms
[GPU] sample::copy_uvrot_D->D: 0.204192 ms
[GPU] sample::1st_shift: 1.57155 ms
[GPU] sample::FFT: 2.92381 ms
[GPU] sample::2nd_shift: 1.45658 ms
[GPU] sample::interpolate: 2.09693 ms
[GPU] sample::apply_phase_sampled: 0.330528 ms
[GPU] sample_tot: 21.1259 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.525152 ms
[GPU] reduce_chi2: 0.927744 ms
[GPU] chi2_profile::free_all: 4.51101 ms
[GPU] chi2_profile_tot_gputimer: 44.4185 ms
[CPU] chi2_profile_tot: 44.4438 ms

[GPU] chi2_profile::malloc_fint: 3.00995 ms
[GPU] chi2_profile::copy_observations: 31.2001 ms
[GPU] create_image_d::malloc_image: 0.253856 ms
[GPU] create_image_d::memset: 0.184704 ms
[GPU] create_image_d::malloc_ints: 0.202912 ms
[GPU] create_image_d::copy_ints_H->D: 0.015168 ms
[GPU] create_image_d::sweep: 0.122336 ms
[GPU] create_image_d::central_pixel: 0.023072 ms
[GPU] create_image_d::free_ints: 0.157184 ms
[GPU] create_image: 1.05395 ms
[GPU] sample::copy_uv_H->D: 9.2729 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 1.57603 ms
[GPU] sample::FFT: 2.93466 ms
[GPU] sample::2nd_shift: 1.46134 ms
[GPU] sample::interpolate: 2.09955 ms
[GPU] sample::apply_phase_sampled: 0.33328 ms
[GPU] sample_tot: 20.7873 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36992 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520096 ms
[GPU] reduce_chi2: 0.92432 ms
[GPU] chi2_profile::free_all: 4.43754 ms
[GPU] chi2_profile_tot_gputimer: 61.5323 ms
[CPU] chi2_profile_tot: 61.5571 ms

[GPU] chi2_profile::malloc_fint: 2.99328 ms
[GPU] chi2_profile::copy_observations: 13.7171 ms
[GPU] create_image_d::malloc_image: 0.230848 ms
[GPU] create_image_d::memset: 0.184352 ms
[GPU] create_image_d::malloc_ints: 0.207296 ms
[GPU] create_image_d::copy_ints_H->D: 0.014432 ms
[GPU] create_image_d::sweep: 0.12144 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.163104 ms
[GPU] create_image: 1.0296 ms
[GPU] sample::copy_uv_H->D: 9.59008 ms
[GPU] sample::copy_uvrot_D->D: 0.205344 ms
[GPU] sample::1st_shift: 1.56429 ms
[GPU] sample::FFT: 2.93744 ms
[GPU] sample::2nd_shift: 1.4607 ms
[GPU] sample::interpolate: 2.0927 ms
[GPU] sample::apply_phase_sampled: 0.329312 ms
[GPU] sample_tot: 21.0788 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367136 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52272 ms
[GPU] reduce_chi2: 0.924256 ms
[GPU] chi2_profile::free_all: 4.43578 ms
[GPU] chi2_profile_tot_gputimer: 44.2947 ms
[CPU] chi2_profile_tot: 44.3201 ms

[GPU] chi2_profile::malloc_fint: 3.01053 ms
[GPU] chi2_profile::copy_observations: 14.2708 ms
[GPU] create_image_d::malloc_image: 0.236064 ms
[GPU] create_image_d::memset: 0.183424 ms
[GPU] create_image_d::malloc_ints: 0.203264 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 0.122592 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.162656 ms
[GPU] create_image: 1.03738 ms
[GPU] sample::copy_uv_H->D: 9.43955 ms
[GPU] sample::copy_uvrot_D->D: 0.207296 ms
[GPU] sample::1st_shift: 1.56682 ms
[GPU] sample::FFT: 3.00192 ms
[GPU] sample::2nd_shift: 1.46813 ms
[GPU] sample::interpolate: 2.09203 ms
[GPU] sample::apply_phase_sampled: 0.33216 ms
[GPU] sample_tot: 21.0921 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51728 ms
[GPU] reduce_chi2: 0.920608 ms
[GPU] chi2_profile::free_all: 4.59558 ms
[GPU] chi2_profile_tot_gputimer: 45.0424 ms
[CPU] chi2_profile_tot: 45.0671 ms

[GPU] chi2_profile::malloc_fint: 3.0217 ms
[GPU] chi2_profile::copy_observations: 29.9471 ms
[GPU] create_image_d::malloc_image: 0.24624 ms
[GPU] create_image_d::memset: 0.18432 ms
[GPU] create_image_d::malloc_ints: 0.205056 ms
[GPU] create_image_d::copy_ints_H->D: 0.013216 ms
[GPU] create_image_d::sweep: 0.1224 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.164544 ms
[GPU] create_image: 1.05494 ms
[GPU] sample::copy_uv_H->D: 9.44384 ms
[GPU] sample::copy_uvrot_D->D: 0.204832 ms
[GPU] sample::1st_shift: 1.57453 ms
[GPU] sample::FFT: 2.91174 ms
[GPU] sample::2nd_shift: 1.46125 ms
[GPU] sample::interpolate: 2.10502 ms
[GPU] sample::apply_phase_sampled: 0.330464 ms
[GPU] sample_tot: 20.9315 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368864 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.527008 ms
[GPU] reduce_chi2: 0.930912 ms
[GPU] chi2_profile::free_all: 4.4401 ms
[GPU] chi2_profile_tot_gputimer: 60.449 ms
[CPU] chi2_profile_tot: 60.473 ms
2048	1.000000e+06	float64	None	512	9.698537e-01	5.104493e-02	8.185284e-03	4.357027e-02
# |--> timings: [0.04357026983052492, 0.04528990713879466, 0.06103709898889065, 0.04452787013724446, 0.06274447892792523, 0.04434839193709195, 0.04464706592261791, 0.0635573910549283, 0.044651910895481706, 0.04627293394878507, 0.061442648991942406, 0.04449506406672299, 0.04483401798643172, 0.060969945043325424, 0.04455214086920023, 0.04456440592184663, 0.06169377802871168, 0.04444361291825771, 0.04518832382746041, 0.06059267814271152]

[GPU] chi2_profile::malloc_fint: 1.96275 ms
[GPU] chi2_profile::copy_observations: 13.736 ms
[GPU] create_image_d::malloc_image: 0.243648 ms
[GPU] create_image_d::memset: 0.18752 ms
[GPU] create_image_d::malloc_ints: 0.198944 ms
[GPU] create_image_d::copy_ints_H->D: 0.014048 ms
[GPU] create_image_d::sweep: 0.13584 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.16496 ms
[GPU] create_image: 1.05946 ms
[GPU] sample::copy_uv_H->D: 9.5735 ms
[GPU] sample::copy_uvrot_D->D: 0.203712 ms
[GPU] sample::1st_shift: 1.66592 ms
[GPU] sample::FFT: 2.9344 ms
[GPU] sample::2nd_shift: 1.42742 ms
[GPU] sample::interpolate: 2.19206 ms
[GPU] sample::apply_phase_sampled: 0.313664 ms
[GPU] sample_tot: 21.2227 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544736 ms
[GPU] reduce_chi2: 0.922752 ms
[GPU] chi2_profile::free_all: 4.44035 ms
[GPU] chi2_profile_tot_gputimer: 43.4614 ms
[CPU] chi2_profile_tot: 43.4871 ms

[GPU] chi2_profile::malloc_fint: 3.02509 ms
[GPU] chi2_profile::copy_observations: 13.6548 ms
[GPU] create_image_d::malloc_image: 0.23552 ms
[GPU] create_image_d::memset: 0.183584 ms
[GPU] create_image_d::malloc_ints: 0.19984 ms
[GPU] create_image_d::copy_ints_H->D: 0.013728 ms
[GPU] create_image_d::sweep: 0.131744 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.161184 ms
[GPU] create_image: 1.03734 ms
[GPU] sample::copy_uv_H->D: 9.39955 ms
[GPU] sample::copy_uvrot_D->D: 0.205312 ms
[GPU] sample::1st_shift: 1.66422 ms
[GPU] sample::FFT: 3.04662 ms
[GPU] sample::2nd_shift: 1.49027 ms
[GPU] sample::interpolate: 2.19379 ms
[GPU] sample::apply_phase_sampled: 0.312192 ms
[GPU] sample_tot: 21.3785 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.530464 ms
[GPU] reduce_chi2: 0.906848 ms
[GPU] chi2_profile::free_all: 13.7302 ms
[GPU] chi2_profile_tot_gputimer: 53.8558 ms
[CPU] chi2_profile_tot: 53.88 ms

[GPU] chi2_profile::malloc_fint: 11.3947 ms
[GPU] chi2_profile::copy_observations: 13.1053 ms
[GPU] create_image_d::malloc_image: 0.239456 ms
[GPU] create_image_d::memset: 0.185152 ms
[GPU] create_image_d::malloc_ints: 0.201888 ms
[GPU] create_image_d::copy_ints_H->D: 0.01696 ms
[GPU] create_image_d::sweep: 0.132224 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.163904 ms
[GPU] create_image: 1.05578 ms
[GPU] sample::copy_uv_H->D: 9.45456 ms
[GPU] sample::copy_uvrot_D->D: 0.208704 ms
[GPU] sample::1st_shift: 1.66451 ms
[GPU] sample::FFT: 2.94176 ms
[GPU] sample::2nd_shift: 1.49802 ms
[GPU] sample::interpolate: 2.2001 ms
[GPU] sample::apply_phase_sampled: 0.314304 ms
[GPU] sample_tot: 21.191 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546304 ms
[GPU] reduce_chi2: 0.925408 ms
[GPU] chi2_profile::free_all: 4.44246 ms
[GPU] chi2_profile_tot_gputimer: 52.234 ms
[CPU] chi2_profile_tot: 52.258 ms

[GPU] chi2_profile::malloc_fint: 3.00883 ms
[GPU] chi2_profile::copy_observations: 13.6185 ms
[GPU] create_image_d::malloc_image: 0.23424 ms
[GPU] create_image_d::memset: 0.184608 ms
[GPU] create_image_d::malloc_ints: 0.197824 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 0.132416 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.161216 ms
[GPU] create_image: 1.03894 ms
[GPU] sample::copy_uv_H->D: 9.61418 ms
[GPU] sample::copy_uvrot_D->D: 0.204064 ms
[GPU] sample::1st_shift: 1.6697 ms
[GPU] sample::FFT: 2.91613 ms
[GPU] sample::2nd_shift: 1.48374 ms
[GPU] sample::interpolate: 2.19808 ms
[GPU] sample::apply_phase_sampled: 0.313728 ms
[GPU] sample_tot: 21.3003 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542592 ms
[GPU] reduce_chi2: 0.923744 ms
[GPU] chi2_profile::free_all: 4.44109 ms
[GPU] chi2_profile_tot_gputimer: 44.4462 ms
[CPU] chi2_profile_tot: 44.471 ms

[GPU] chi2_profile::malloc_fint: 2.99885 ms
[GPU] chi2_profile::copy_observations: 13.8452 ms
[GPU] create_image_d::malloc_image: 0.242176 ms
[GPU] create_image_d::memset: 0.185824 ms
[GPU] create_image_d::malloc_ints: 0.198368 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 0.131872 ms
[GPU] create_image_d::central_pixel: 0.014016 ms
[GPU] create_image_d::free_ints: 0.160192 ms
[GPU] create_image: 1.05632 ms
[GPU] sample::copy_uv_H->D: 9.34582 ms
[GPU] sample::copy_uvrot_D->D: 0.20768 ms
[GPU] sample::1st_shift: 1.65709 ms
[GPU] sample::FFT: 3.00864 ms
[GPU] sample::2nd_shift: 1.4505 ms
[GPU] sample::interpolate: 2.19872 ms
[GPU] sample::apply_phase_sampled: 0.31184 ms
[GPU] sample_tot: 39.3293 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545472 ms
[GPU] reduce_chi2: 0.921152 ms
[GPU] chi2_profile::free_all: 4.44154 ms
[GPU] chi2_profile_tot_gputimer: 62.7111 ms
[CPU] chi2_profile_tot: 62.737 ms

[GPU] chi2_profile::malloc_fint: 3.00957 ms
[GPU] chi2_profile::copy_observations: 13.5911 ms
[GPU] create_image_d::malloc_image: 0.238752 ms
[GPU] create_image_d::memset: 0.185216 ms
[GPU] create_image_d::malloc_ints: 0.198112 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.136864 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.169696 ms
[GPU] create_image: 1.05904 ms
[GPU] sample::copy_uv_H->D: 9.45885 ms
[GPU] sample::copy_uvrot_D->D: 0.20784 ms
[GPU] sample::1st_shift: 1.64957 ms
[GPU] sample::FFT: 2.92134 ms
[GPU] sample::2nd_shift: 1.46182 ms
[GPU] sample::interpolate: 2.20189 ms
[GPU] sample::apply_phase_sampled: 0.311008 ms
[GPU] sample_tot: 21.1102 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542432 ms
[GPU] reduce_chi2: 0.92192 ms
[GPU] chi2_profile::free_all: 4.43862 ms
[GPU] chi2_profile_tot_gputimer: 44.2466 ms
[CPU] chi2_profile_tot: 44.2719 ms

[GPU] chi2_profile::malloc_fint: 3.00787 ms
[GPU] chi2_profile::copy_observations: 13.8332 ms
[GPU] create_image_d::malloc_image: 0.238976 ms
[GPU] create_image_d::memset: 0.183488 ms
[GPU] create_image_d::malloc_ints: 0.19744 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.131808 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.161056 ms
[GPU] create_image: 1.04611 ms
[GPU] sample::copy_uv_H->D: 9.7545 ms
[GPU] sample::copy_uvrot_D->D: 0.205536 ms
[GPU] sample::1st_shift: 1.67117 ms
[GPU] sample::FFT: 2.92413 ms
[GPU] sample::2nd_shift: 1.47152 ms
[GPU] sample::interpolate: 2.19856 ms
[GPU] sample::apply_phase_sampled: 0.313344 ms
[GPU] sample_tot: 21.4454 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551712 ms
[GPU] reduce_chi2: 0.931072 ms
[GPU] chi2_profile::free_all: 4.43533 ms
[GPU] chi2_profile_tot_gputimer: 44.8147 ms
[CPU] chi2_profile_tot: 44.8389 ms

[GPU] chi2_profile::malloc_fint: 3.01168 ms
[GPU] chi2_profile::copy_observations: 13.4249 ms
[GPU] create_image_d::malloc_image: 0.242816 ms
[GPU] create_image_d::memset: 0.183936 ms
[GPU] create_image_d::malloc_ints: 0.188512 ms
[GPU] create_image_d::copy_ints_H->D: 0.014208 ms
[GPU] create_image_d::sweep: 0.132128 ms
[GPU] create_image_d::central_pixel: 0.013536 ms
[GPU] create_image_d::free_ints: 0.169152 ms
[GPU] create_image: 1.05859 ms
[GPU] sample::copy_uv_H->D: 11.0842 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 1.67261 ms
[GPU] sample::FFT: 20.9939 ms
[GPU] sample::2nd_shift: 1.46221 ms
[GPU] sample::interpolate: 2.20102 ms
[GPU] sample::apply_phase_sampled: 0.310592 ms
[GPU] sample_tot: 40.8421 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54992 ms
[GPU] reduce_chi2: 0.93056 ms
[GPU] chi2_profile::free_all: 4.44477 ms
[GPU] chi2_profile_tot_gputimer: 63.839 ms
[CPU] chi2_profile_tot: 63.864 ms

[GPU] chi2_profile::malloc_fint: 3.00496 ms
[GPU] chi2_profile::copy_observations: 13.7321 ms
[GPU] create_image_d::malloc_image: 0.241088 ms
[GPU] create_image_d::memset: 0.18448 ms
[GPU] create_image_d::malloc_ints: 0.194624 ms
[GPU] create_image_d::copy_ints_H->D: 0.014496 ms
[GPU] create_image_d::sweep: 0.131968 ms
[GPU] create_image_d::central_pixel: 0.013856 ms
[GPU] create_image_d::free_ints: 0.17008 ms
[GPU] create_image: 1.05338 ms
[GPU] sample::copy_uv_H->D: 9.45098 ms
[GPU] sample::copy_uvrot_D->D: 0.20624 ms
[GPU] sample::1st_shift: 1.64397 ms
[GPU] sample::FFT: 2.93139 ms
[GPU] sample::2nd_shift: 1.47485 ms
[GPU] sample::interpolate: 2.18714 ms
[GPU] sample::apply_phase_sampled: 0.31264 ms
[GPU] sample_tot: 21.1116 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548416 ms
[GPU] reduce_chi2: 0.934432 ms
[GPU] chi2_profile::free_all: 4.43667 ms
[GPU] chi2_profile_tot_gputimer: 44.3862 ms
[CPU] chi2_profile_tot: 44.4109 ms

[GPU] chi2_profile::malloc_fint: 2.9999 ms
[GPU] chi2_profile::copy_observations: 13.8284 ms
[GPU] create_image_d::malloc_image: 0.236128 ms
[GPU] create_image_d::memset: 0.18608 ms
[GPU] create_image_d::malloc_ints: 0.198144 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.132384 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.159744 ms
[GPU] create_image: 1.0392 ms
[GPU] sample::copy_uv_H->D: 9.62058 ms
[GPU] sample::copy_uvrot_D->D: 0.20608 ms
[GPU] sample::1st_shift: 1.67894 ms
[GPU] sample::FFT: 2.9287 ms
[GPU] sample::2nd_shift: 1.45094 ms
[GPU] sample::interpolate: 2.20147 ms
[GPU] sample::apply_phase_sampled: 0.31216 ms
[GPU] sample_tot: 21.3022 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545568 ms
[GPU] reduce_chi2: 0.92496 ms
[GPU] chi2_profile::free_all: 4.44067 ms
[GPU] chi2_profile_tot_gputimer: 44.648 ms
[CPU] chi2_profile_tot: 44.6758 ms

[GPU] chi2_profile::malloc_fint: 3.02186 ms
[GPU] chi2_profile::copy_observations: 13.7008 ms
[GPU] create_image_d::malloc_image: 0.240224 ms
[GPU] create_image_d::memset: 0.184 ms
[GPU] create_image_d::malloc_ints: 0.2792 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.131712 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.200992 ms
[GPU] create_image: 1.17987 ms
[GPU] sample::copy_uv_H->D: 25.4453 ms
[GPU] sample::copy_uvrot_D->D: 0.214432 ms
[GPU] sample::1st_shift: 1.66758 ms
[GPU] sample::FFT: 2.94614 ms
[GPU] sample::2nd_shift: 1.49568 ms
[GPU] sample::interpolate: 2.18506 ms
[GPU] sample::apply_phase_sampled: 0.312384 ms
[GPU] sample_tot: 37.1877 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.540224 ms
[GPU] reduce_chi2: 0.929248 ms
[GPU] chi2_profile::free_all: 4.44352 ms
[GPU] chi2_profile_tot_gputimer: 60.5793 ms
[CPU] chi2_profile_tot: 60.6041 ms

[GPU] chi2_profile::malloc_fint: 3.016 ms
[GPU] chi2_profile::copy_observations: 13.6075 ms
[GPU] create_image_d::malloc_image: 0.243104 ms
[GPU] create_image_d::memset: 0.186208 ms
[GPU] create_image_d::malloc_ints: 0.197824 ms
[GPU] create_image_d::copy_ints_H->D: 0.014432 ms
[GPU] create_image_d::sweep: 0.131744 ms
[GPU] create_image_d::central_pixel: 0.0136 ms
[GPU] create_image_d::free_ints: 0.160448 ms
[GPU] create_image: 1.04758 ms
[GPU] sample::copy_uv_H->D: 9.64118 ms
[GPU] sample::copy_uvrot_D->D: 0.205248 ms
[GPU] sample::1st_shift: 1.6695 ms
[GPU] sample::FFT: 2.92621 ms
[GPU] sample::2nd_shift: 1.47494 ms
[GPU] sample::interpolate: 2.18653 ms
[GPU] sample::apply_phase_sampled: 0.312288 ms
[GPU] sample_tot: 21.3936 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345344 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543008 ms
[GPU] reduce_chi2: 0.923488 ms
[GPU] chi2_profile::free_all: 4.44006 ms
[GPU] chi2_profile_tot_gputimer: 44.547 ms
[CPU] chi2_profile_tot: 44.5712 ms

[GPU] chi2_profile::malloc_fint: 3.01104 ms
[GPU] chi2_profile::copy_observations: 13.8199 ms
[GPU] create_image_d::malloc_image: 0.240288 ms
[GPU] create_image_d::memset: 0.187648 ms
[GPU] create_image_d::malloc_ints: 0.197536 ms
[GPU] create_image_d::copy_ints_H->D: 0.013888 ms
[GPU] create_image_d::sweep: 0.130304 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.160448 ms
[GPU] create_image: 1.04467 ms
[GPU] sample::copy_uv_H->D: 9.61571 ms
[GPU] sample::copy_uvrot_D->D: 0.20432 ms
[GPU] sample::1st_shift: 1.68246 ms
[GPU] sample::FFT: 2.92947 ms
[GPU] sample::2nd_shift: 1.46598 ms
[GPU] sample::interpolate: 2.19584 ms
[GPU] sample::apply_phase_sampled: 0.312832 ms
[GPU] sample_tot: 21.3081 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.537056 ms
[GPU] reduce_chi2: 0.9224 ms
[GPU] chi2_profile::free_all: 4.4311 ms
[GPU] chi2_profile_tot_gputimer: 44.6503 ms
[CPU] chi2_profile_tot: 44.6811 ms

[GPU] chi2_profile::malloc_fint: 3.00589 ms
[GPU] chi2_profile::copy_observations: 14.2266 ms
[GPU] create_image_d::malloc_image: 0.377536 ms
[GPU] create_image_d::memset: 0.184032 ms
[GPU] create_image_d::malloc_ints: 0.425728 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 0.131744 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 5.2856 ms
[GPU] create_image: 6.53309 ms
[GPU] sample::copy_uv_H->D: 25.2768 ms
[GPU] sample::copy_uvrot_D->D: 0.208832 ms
[GPU] sample::1st_shift: 1.66848 ms
[GPU] sample::FFT: 2.94288 ms
[GPU] sample::2nd_shift: 1.43318 ms
[GPU] sample::interpolate: 2.20666 ms
[GPU] sample::apply_phase_sampled: 0.31248 ms
[GPU] sample_tot: 36.9556 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344928 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545632 ms
[GPU] reduce_chi2: 0.925696 ms
[GPU] chi2_profile::free_all: 4.44797 ms
[GPU] chi2_profile_tot_gputimer: 66.2097 ms
[CPU] chi2_profile_tot: 66.2351 ms

[GPU] chi2_profile::malloc_fint: 3.01309 ms
[GPU] chi2_profile::copy_observations: 13.8395 ms
[GPU] create_image_d::malloc_image: 0.2312 ms
[GPU] create_image_d::memset: 0.18624 ms
[GPU] create_image_d::malloc_ints: 0.19664 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 0.132224 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.165536 ms
[GPU] create_image: 1.04128 ms
[GPU] sample::copy_uv_H->D: 9.71958 ms
[GPU] sample::copy_uvrot_D->D: 0.208416 ms
[GPU] sample::1st_shift: 1.6656 ms
[GPU] sample::FFT: 2.91613 ms
[GPU] sample::2nd_shift: 1.47686 ms
[GPU] sample::interpolate: 2.19264 ms
[GPU] sample::apply_phase_sampled: 0.311392 ms
[GPU] sample_tot: 21.3952 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342336 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545472 ms
[GPU] reduce_chi2: 0.92304 ms
[GPU] chi2_profile::free_all: 4.44083 ms
[GPU] chi2_profile_tot_gputimer: 44.77 ms
[CPU] chi2_profile_tot: 44.795 ms

[GPU] chi2_profile::malloc_fint: 3.01709 ms
[GPU] chi2_profile::copy_observations: 13.8719 ms
[GPU] create_image_d::malloc_image: 0.238496 ms
[GPU] create_image_d::memset: 0.18592 ms
[GPU] create_image_d::malloc_ints: 0.1992 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.132864 ms
[GPU] create_image_d::central_pixel: 0.013408 ms
[GPU] create_image_d::free_ints: 0.162752 ms
[GPU] create_image: 1.05792 ms
[GPU] sample::copy_uv_H->D: 9.61472 ms
[GPU] sample::copy_uvrot_D->D: 0.205152 ms
[GPU] sample::1st_shift: 1.65683 ms
[GPU] sample::FFT: 2.93462 ms
[GPU] sample::2nd_shift: 1.46678 ms
[GPU] sample::interpolate: 2.19696 ms
[GPU] sample::apply_phase_sampled: 0.31296 ms
[GPU] sample_tot: 21.2922 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.552064 ms
[GPU] reduce_chi2: 0.929504 ms
[GPU] chi2_profile::free_all: 4.4641 ms
[GPU] chi2_profile_tot_gputimer: 44.7479 ms
[CPU] chi2_profile_tot: 44.7719 ms

[GPU] chi2_profile::malloc_fint: 3.01043 ms
[GPU] chi2_profile::copy_observations: 14.0983 ms
[GPU] create_image_d::malloc_image: 18.5771 ms
[GPU] create_image_d::memset: 0.18448 ms
[GPU] create_image_d::malloc_ints: 0.271232 ms
[GPU] create_image_d::copy_ints_H->D: 0.013888 ms
[GPU] create_image_d::sweep: 0.131264 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.165216 ms
[GPU] create_image: 19.4567 ms
[GPU] sample::copy_uv_H->D: 9.18278 ms
[GPU] sample::copy_uvrot_D->D: 0.20784 ms
[GPU] sample::1st_shift: 1.6704 ms
[GPU] sample::FFT: 2.95264 ms
[GPU] sample::2nd_shift: 1.44237 ms
[GPU] sample::interpolate: 2.20102 ms
[GPU] sample::apply_phase_sampled: 0.311296 ms
[GPU] sample_tot: 20.8701 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345952 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543424 ms
[GPU] reduce_chi2: 0.929088 ms
[GPU] chi2_profile::free_all: 4.44666 ms
[GPU] chi2_profile_tot_gputimer: 62.9259 ms
[CPU] chi2_profile_tot: 62.9508 ms

[GPU] chi2_profile::malloc_fint: 3.00118 ms
[GPU] chi2_profile::copy_observations: 13.7403 ms
[GPU] create_image_d::malloc_image: 0.236512 ms
[GPU] create_image_d::memset: 0.18592 ms
[GPU] create_image_d::malloc_ints: 0.197504 ms
[GPU] create_image_d::copy_ints_H->D: 0.014208 ms
[GPU] create_image_d::sweep: 0.130144 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.172736 ms
[GPU] create_image: 1.04934 ms
[GPU] sample::copy_uv_H->D: 9.47216 ms
[GPU] sample::copy_uvrot_D->D: 0.204096 ms
[GPU] sample::1st_shift: 1.64426 ms
[GPU] sample::FFT: 2.92947 ms
[GPU] sample::2nd_shift: 1.42829 ms
[GPU] sample::interpolate: 2.20512 ms
[GPU] sample::apply_phase_sampled: 0.312416 ms
[GPU] sample_tot: 21.0946 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343296 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55392 ms
[GPU] reduce_chi2: 0.930784 ms
[GPU] chi2_profile::free_all: 4.43792 ms
[GPU] chi2_profile_tot_gputimer: 44.369 ms
[CPU] chi2_profile_tot: 44.394 ms

[GPU] chi2_profile::malloc_fint: 3.01856 ms
[GPU] chi2_profile::copy_observations: 13.8206 ms
[GPU] create_image_d::malloc_image: 0.234112 ms
[GPU] create_image_d::memset: 0.185728 ms
[GPU] create_image_d::malloc_ints: 0.197952 ms
[GPU] create_image_d::copy_ints_H->D: 0.013952 ms
[GPU] create_image_d::sweep: 0.131168 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.160544 ms
[GPU] create_image: 1.03878 ms
[GPU] sample::copy_uv_H->D: 9.47488 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 1.65699 ms
[GPU] sample::FFT: 2.93245 ms
[GPU] sample::2nd_shift: 1.46282 ms
[GPU] sample::interpolate: 2.19315 ms
[GPU] sample::apply_phase_sampled: 0.312416 ms
[GPU] sample_tot: 21.2305 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542464 ms
[GPU] reduce_chi2: 0.922016 ms
[GPU] chi2_profile::free_all: 4.54262 ms
[GPU] chi2_profile_tot_gputimer: 44.6881 ms
[CPU] chi2_profile_tot: 44.7249 ms

[GPU] chi2_profile::malloc_fint: 3.00282 ms
[GPU] chi2_profile::copy_observations: 30.9271 ms
[GPU] create_image_d::malloc_image: 0.247104 ms
[GPU] create_image_d::memset: 0.184416 ms
[GPU] create_image_d::malloc_ints: 0.20016 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.132768 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.160704 ms
[GPU] create_image: 1.06413 ms
[GPU] sample::copy_uv_H->D: 9.37686 ms
[GPU] sample::copy_uvrot_D->D: 0.205664 ms
[GPU] sample::1st_shift: 1.67062 ms
[GPU] sample::FFT: 2.92435 ms
[GPU] sample::2nd_shift: 1.49974 ms
[GPU] sample::interpolate: 2.19082 ms
[GPU] sample::apply_phase_sampled: 0.313312 ms
[GPU] sample_tot: 21.0963 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344576 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.535424 ms
[GPU] reduce_chi2: 0.913696 ms
[GPU] chi2_profile::free_all: 4.4376 ms
[GPU] chi2_profile_tot_gputimer: 61.5593 ms
[CPU] chi2_profile_tot: 61.5852 ms
2048	1.000000e+06	float64	None	1024	9.770849e-01	5.142552e-02	8.401365e-03	4.358200e-02
# |--> timings: [0.043581997975707054, 0.05399339203722775, 0.052376806968823075, 0.044610226061195135, 0.06286149914376438, 0.044397530844435096, 0.04496036912314594, 0.06398535007610917, 0.04455106402747333, 0.04479453503154218, 0.06072221091017127, 0.04469513916410506, 0.04481403878889978, 0.06635826895944774, 0.04491504700854421, 0.04489763895981014, 0.06308691506274045, 0.04451479995623231, 0.04484395915642381, 0.061706125969067216]

[CPU] chi2_profile::malloc_fint: 0.013113 ms
[CPU] create_image: 16.346 ms
[CPU] sample::1st_shift: 3.24202 ms
[CPU] sample::FFT: 38.26 ms
[CPU] sample::2nd_shift: 2.97594 ms
[CPU] sample::interpolate: 59.999 ms
[CPU] sample::apply_phase_sampled: 95.4289 ms
[CPU] sample_tot: 208.251 ms
[CPU] sample_profile_tot: 224.94 ms
[CPU] diff_weighted: 10.4332 ms
[CPU] reduce_chi2_tot: 14.7932 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 239.775 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 15.538 ms
[CPU] sample::1st_shift: 3.23582 ms
[CPU] sample::FFT: 35.881 ms
[CPU] sample::2nd_shift: 2.94185 ms
[CPU] sample::interpolate: 59.4418 ms
[CPU] sample::apply_phase_sampled: 95.423 ms
[CPU] sample_tot: 202.507 ms
[CPU] sample_profile_tot: 218.316 ms
[CPU] diff_weighted: 10.427 ms
[CPU] reduce_chi2_tot: 14.77 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 233.109 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 16.2311 ms
[CPU] sample::1st_shift: 3.23296 ms
[CPU] sample::FFT: 35.897 ms
[CPU] sample::2nd_shift: 2.93303 ms
[CPU] sample::interpolate: 59.4661 ms
[CPU] sample::apply_phase_sampled: 95.433 ms
[CPU] sample_tot: 202.1 ms
[CPU] sample_profile_tot: 218.612 ms
[CPU] diff_weighted: 10.4392 ms
[CPU] reduce_chi2_tot: 14.7932 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 233.432 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 16.2308 ms
[CPU] sample::1st_shift: 3.22795 ms
[CPU] sample::FFT: 35.8338 ms
[CPU] sample::2nd_shift: 2.94495 ms
[CPU] sample::interpolate: 59.5388 ms
[CPU] sample::apply_phase_sampled: 95.392 ms
[CPU] sample_tot: 202.526 ms
[CPU] sample_profile_tot: 219.043 ms
[CPU] diff_weighted: 10.421 ms
[CPU] reduce_chi2_tot: 14.7779 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 233.845 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 16.238 ms
[CPU] sample::1st_shift: 3.23391 ms
[CPU] sample::FFT: 35.99 ms
[CPU] sample::2nd_shift: 2.94995 ms
[CPU] sample::interpolate: 59.407 ms
[CPU] sample::apply_phase_sampled: 95.458 ms
[CPU] sample_tot: 202.666 ms
[CPU] sample_profile_tot: 219.191 ms
[CPU] diff_weighted: 10.4189 ms
[CPU] reduce_chi2_tot: 14.7719 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 233.985 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 16.2101 ms
[CPU] sample::1st_shift: 3.23892 ms
[CPU] sample::FFT: 35.8601 ms
[CPU] sample::2nd_shift: 2.94781 ms
[CPU] sample::interpolate: 59.509 ms
[CPU] sample::apply_phase_sampled: 95.3791 ms
[CPU] sample_tot: 202.516 ms
[CPU] sample_profile_tot: 219.007 ms
[CPU] diff_weighted: 10.4301 ms
[CPU] reduce_chi2_tot: 14.7939 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 233.825 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 16.1052 ms
[CPU] sample::1st_shift: 3.23796 ms
[CPU] sample::FFT: 35.8651 ms
[CPU] sample::2nd_shift: 2.949 ms
[CPU] sample::interpolate: 59.4101 ms
[CPU] sample::apply_phase_sampled: 95.469 ms
[CPU] sample_tot: 202.515 ms
[CPU] sample_profile_tot: 218.905 ms
[CPU] diff_weighted: 10.422 ms
[CPU] reduce_chi2_tot: 14.7769 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 233.706 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 16.247 ms
[CPU] sample::1st_shift: 3.23296 ms
[CPU] sample::FFT: 35.8381 ms
[CPU] sample::2nd_shift: 2.94709 ms
[CPU] sample::interpolate: 59.4642 ms
[CPU] sample::apply_phase_sampled: 95.4092 ms
[CPU] sample_tot: 202.524 ms
[CPU] sample_profile_tot: 219.06 ms
[CPU] diff_weighted: 10.4539 ms
[CPU] reduce_chi2_tot: 14.8971 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 233.99 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 15.882 ms
[CPU] sample::1st_shift: 3.24607 ms
[CPU] sample::FFT: 35.3839 ms
[CPU] sample::2nd_shift: 2.95115 ms
[CPU] sample::interpolate: 59.6189 ms
[CPU] sample::apply_phase_sampled: 95.504 ms
[CPU] sample_tot: 202.297 ms
[CPU] sample_profile_tot: 219.014 ms
[CPU] diff_weighted: 10.4208 ms
[CPU] reduce_chi2_tot: 14.776 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 233.812 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 16.2399 ms
[CPU] sample::1st_shift: 3.24893 ms
[CPU] sample::FFT: 35.532 ms
[CPU] sample::2nd_shift: 2.95401 ms
[CPU] sample::interpolate: 59.5269 ms
[CPU] sample::apply_phase_sampled: 95.4061 ms
[CPU] sample_tot: 202.135 ms
[CPU] sample_profile_tot: 218.669 ms
[CPU] diff_weighted: 10.452 ms
[CPU] reduce_chi2_tot: 14.8039 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 233.498 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 16.212 ms
[CPU] sample::1st_shift: 3.23105 ms
[CPU] sample::FFT: 35.4929 ms
[CPU] sample::2nd_shift: 2.94805 ms
[CPU] sample::interpolate: 59.4521 ms
[CPU] sample::apply_phase_sampled: 95.3729 ms
[CPU] sample_tot: 202.076 ms
[CPU] sample_profile_tot: 218.58 ms
[CPU] diff_weighted: 10.417 ms
[CPU] reduce_chi2_tot: 14.77 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 233.372 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 16.299 ms
[CPU] sample::1st_shift: 3.23915 ms
[CPU] sample::FFT: 35.486 ms
[CPU] sample::2nd_shift: 2.94518 ms
[CPU] sample::interpolate: 59.3839 ms
[CPU] sample::apply_phase_sampled: 95.4511 ms
[CPU] sample_tot: 202.112 ms
[CPU] sample_profile_tot: 218.699 ms
[CPU] diff_weighted: 10.417 ms
[CPU] reduce_chi2_tot: 14.7679 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 233.49 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 16.18 ms
[CPU] sample::1st_shift: 3.24512 ms
[CPU] sample::FFT: 35.404 ms
[CPU] sample::2nd_shift: 2.94685 ms
[CPU] sample::interpolate: 59.566 ms
[CPU] sample::apply_phase_sampled: 96.3778 ms
[CPU] sample_tot: 203.137 ms
[CPU] sample_profile_tot: 219.617 ms
[CPU] diff_weighted: 11.291 ms
[CPU] reduce_chi2_tot: 15.6462 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 235.287 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 16.0739 ms
[CPU] sample::1st_shift: 3.232 ms
[CPU] sample::FFT: 35.6271 ms
[CPU] sample::2nd_shift: 2.94113 ms
[CPU] sample::interpolate: 59.4449 ms
[CPU] sample::apply_phase_sampled: 95.4831 ms
[CPU] sample_tot: 203.728 ms
[CPU] sample_profile_tot: 220.075 ms
[CPU] diff_weighted: 10.422 ms
[CPU] reduce_chi2_tot: 14.771 ms
[CPU] chi2_profile::free_fint: 0.00810623 ms
[CPU] chi2_profile_tot: 234.878 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 16.2299 ms
[CPU] sample::1st_shift: 3.24011 ms
[CPU] sample::FFT: 35.8131 ms
[CPU] sample::2nd_shift: 2.96593 ms
[CPU] sample::interpolate: 59.603 ms
[CPU] sample::apply_phase_sampled: 95.397 ms
[CPU] sample_tot: 202.553 ms
[CPU] sample_profile_tot: 219.081 ms
[CPU] diff_weighted: 10.442 ms
[CPU] reduce_chi2_tot: 14.801 ms
[CPU] chi2_profile::free_fint: 0.00691414 ms
[CPU] chi2_profile_tot: 233.913 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 16.3069 ms
[CPU] sample::1st_shift: 3.24202 ms
[CPU] sample::FFT: 35.4462 ms
[CPU] sample::2nd_shift: 2.94614 ms
[CPU] sample::interpolate: 59.535 ms
[CPU] sample::apply_phase_sampled: 95.397 ms
[CPU] sample_tot: 202.151 ms
[CPU] sample_profile_tot: 218.759 ms
[CPU] diff_weighted: 10.4179 ms
[CPU] reduce_chi2_tot: 14.7719 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 233.555 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 16.288 ms
[CPU] sample::1st_shift: 3.23009 ms
[CPU] sample::FFT: 35.563 ms
[CPU] sample::2nd_shift: 2.95496 ms
[CPU] sample::interpolate: 59.3541 ms
[CPU] sample::apply_phase_sampled: 95.4931 ms
[CPU] sample_tot: 202.209 ms
[CPU] sample_profile_tot: 218.795 ms
[CPU] diff_weighted: 10.422 ms
[CPU] reduce_chi2_tot: 14.776 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 233.599 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 16.2508 ms
[CPU] sample::1st_shift: 3.2258 ms
[CPU] sample::FFT: 35.939 ms
[CPU] sample::2nd_shift: 2.95305 ms
[CPU] sample::interpolate: 59.468 ms
[CPU] sample::apply_phase_sampled: 95.3541 ms
[CPU] sample_tot: 202.534 ms
[CPU] sample_profile_tot: 219.083 ms
[CPU] diff_weighted: 10.443 ms
[CPU] reduce_chi2_tot: 14.7989 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 233.904 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 16.1879 ms
[CPU] sample::1st_shift: 3.24011 ms
[CPU] sample::FFT: 35.984 ms
[CPU] sample::2nd_shift: 2.94614 ms
[CPU] sample::interpolate: 59.4149 ms
[CPU] sample::apply_phase_sampled: 95.4189 ms
[CPU] sample_tot: 202.584 ms
[CPU] sample_profile_tot: 219.068 ms
[CPU] diff_weighted: 10.4182 ms
[CPU] reduce_chi2_tot: 14.771 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 233.863 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 16.2289 ms
[CPU] sample::1st_shift: 3.24607 ms
[CPU] sample::FFT: 35.9669 ms
[CPU] sample::2nd_shift: 2.949 ms
[CPU] sample::interpolate: 59.48 ms
[CPU] sample::apply_phase_sampled: 95.3789 ms
[CPU] sample_tot: 202.69 ms
[CPU] sample_profile_tot: 219.23 ms
[CPU] diff_weighted: 10.433 ms
[CPU] reduce_chi2_tot: 14.7948 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 234.049 ms
2048	1.000000e+06	float64	1	None	4.446167e+00	2.340088e-01	4.940463e-04	2.332577e-01
# |--> timings: [0.2398917160462588, 0.23325774283148348, 0.2335883032064885, 0.23400961700826883, 0.23414027015678585, 0.2339771979022771, 0.23385958699509501, 0.2341387029737234, 0.23397825099527836, 0.23365741595625877, 0.23353943810798228, 0.23364697280339897, 0.23544483399018645, 0.23505721194669604, 0.23406682000495493, 0.23370599886402488, 0.2337686901446432, 0.23408361221663654, 0.2340287039987743, 0.23421746282838285]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 17.1058 ms
[CPU] sample::1st_shift: 2.35009 ms
[CPU] sample::FFT: 19.9289 ms
[CPU] sample::2nd_shift: 1.6861 ms
[CPU] sample::interpolate: 40.9 ms
[CPU] sample::apply_phase_sampled: 47.8189 ms
[CPU] sample_tot: 117.701 ms
[CPU] sample_profile_tot: 135.094 ms
[CPU] diff_weighted: 5.22113 ms
[CPU] reduce_chi2_tot: 7.38001 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 142.496 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 12.1429 ms
[CPU] sample::1st_shift: 1.98603 ms
[CPU] sample::FFT: 17.025 ms
[CPU] sample::2nd_shift: 1.59907 ms
[CPU] sample::interpolate: 39.5341 ms
[CPU] sample::apply_phase_sampled: 47.7521 ms
[CPU] sample_tot: 112.861 ms
[CPU] sample_profile_tot: 125.284 ms
[CPU] diff_weighted: 5.22017 ms
[CPU] reduce_chi2_tot: 7.3781 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 132.68 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 12.131 ms
[CPU] sample::1st_shift: 1.96505 ms
[CPU] sample::FFT: 17.59 ms
[CPU] sample::2nd_shift: 1.60408 ms
[CPU] sample::interpolate: 39.757 ms
[CPU] sample::apply_phase_sampled: 47.7509 ms
[CPU] sample_tot: 113.614 ms
[CPU] sample_profile_tot: 126.014 ms
[CPU] diff_weighted: 5.22494 ms
[CPU] reduce_chi2_tot: 7.38788 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 133.421 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 12.1439 ms
[CPU] sample::1st_shift: 1.96505 ms
[CPU] sample::FFT: 17.591 ms
[CPU] sample::2nd_shift: 1.60694 ms
[CPU] sample::interpolate: 39.6922 ms
[CPU] sample::apply_phase_sampled: 47.7171 ms
[CPU] sample_tot: 113.535 ms
[CPU] sample_profile_tot: 125.953 ms
[CPU] diff_weighted: 5.22399 ms
[CPU] reduce_chi2_tot: 7.38502 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 133.357 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 12.1589 ms
[CPU] sample::1st_shift: 1.96314 ms
[CPU] sample::FFT: 17.174 ms
[CPU] sample::2nd_shift: 1.616 ms
[CPU] sample::interpolate: 39.7019 ms
[CPU] sample::apply_phase_sampled: 47.739 ms
[CPU] sample_tot: 113.157 ms
[CPU] sample_profile_tot: 125.602 ms
[CPU] diff_weighted: 5.21898 ms
[CPU] reduce_chi2_tot: 7.37882 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 133 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 12.1901 ms
[CPU] sample::1st_shift: 2.002 ms
[CPU] sample::FFT: 17.2389 ms
[CPU] sample::2nd_shift: 1.60718 ms
[CPU] sample::interpolate: 39.87 ms
[CPU] sample::apply_phase_sampled: 47.7428 ms
[CPU] sample_tot: 113.421 ms
[CPU] sample_profile_tot: 125.899 ms
[CPU] diff_weighted: 5.22304 ms
[CPU] reduce_chi2_tot: 7.38311 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 133.304 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 12.212 ms
[CPU] sample::1st_shift: 2.04992 ms
[CPU] sample::FFT: 17.2679 ms
[CPU] sample::2nd_shift: 1.60289 ms
[CPU] sample::interpolate: 40.1099 ms
[CPU] sample::apply_phase_sampled: 47.7509 ms
[CPU] sample_tot: 113.75 ms
[CPU] sample_profile_tot: 126.256 ms
[CPU] diff_weighted: 5.21708 ms
[CPU] reduce_chi2_tot: 7.38001 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 133.655 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 12.1989 ms
[CPU] sample::1st_shift: 1.98102 ms
[CPU] sample::FFT: 18.0891 ms
[CPU] sample::2nd_shift: 1.616 ms
[CPU] sample::interpolate: 40.138 ms
[CPU] sample::apply_phase_sampled: 47.7731 ms
[CPU] sample_tot: 114.587 ms
[CPU] sample_profile_tot: 127.079 ms
[CPU] diff_weighted: 5.21588 ms
[CPU] reduce_chi2_tot: 7.37596 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 134.474 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 12.1851 ms
[CPU] sample::1st_shift: 1.95909 ms
[CPU] sample::FFT: 17.2999 ms
[CPU] sample::2nd_shift: 1.64294 ms
[CPU] sample::interpolate: 40.2369 ms
[CPU] sample::apply_phase_sampled: 47.7831 ms
[CPU] sample_tot: 113.895 ms
[CPU] sample_profile_tot: 126.375 ms
[CPU] diff_weighted: 5.21684 ms
[CPU] reduce_chi2_tot: 7.37691 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 133.771 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 12.2032 ms
[CPU] sample::1st_shift: 1.95813 ms
[CPU] sample::FFT: 17.1371 ms
[CPU] sample::2nd_shift: 1.60003 ms
[CPU] sample::interpolate: 40.1728 ms
[CPU] sample::apply_phase_sampled: 47.7939 ms
[CPU] sample_tot: 113.657 ms
[CPU] sample_profile_tot: 126.156 ms
[CPU] diff_weighted: 5.21302 ms
[CPU] reduce_chi2_tot: 7.37214 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 133.547 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 12.198 ms
[CPU] sample::1st_shift: 1.96314 ms
[CPU] sample::FFT: 17.113 ms
[CPU] sample::2nd_shift: 1.60003 ms
[CPU] sample::interpolate: 39.9261 ms
[CPU] sample::apply_phase_sampled: 47.8442 ms
[CPU] sample_tot: 113.395 ms
[CPU] sample_profile_tot: 125.884 ms
[CPU] diff_weighted: 5.21493 ms
[CPU] reduce_chi2_tot: 7.375 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 133.277 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 12.146 ms
[CPU] sample::1st_shift: 1.96981 ms
[CPU] sample::FFT: 17.0271 ms
[CPU] sample::2nd_shift: 1.59693 ms
[CPU] sample::interpolate: 40.02 ms
[CPU] sample::apply_phase_sampled: 47.852 ms
[CPU] sample_tot: 113.421 ms
[CPU] sample_profile_tot: 125.864 ms
[CPU] diff_weighted: 5.21398 ms
[CPU] reduce_chi2_tot: 7.37381 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 133.256 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 12.162 ms
[CPU] sample::1st_shift: 1.95789 ms
[CPU] sample::FFT: 17.055 ms
[CPU] sample::2nd_shift: 1.60193 ms
[CPU] sample::interpolate: 39.845 ms
[CPU] sample::apply_phase_sampled: 47.837 ms
[CPU] sample_tot: 113.257 ms
[CPU] sample_profile_tot: 125.708 ms
[CPU] diff_weighted: 5.21803 ms
[CPU] reduce_chi2_tot: 7.37596 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 133.101 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 12.1679 ms
[CPU] sample::1st_shift: 1.95789 ms
[CPU] sample::FFT: 17.081 ms
[CPU] sample::2nd_shift: 1.60098 ms
[CPU] sample::interpolate: 39.6481 ms
[CPU] sample::apply_phase_sampled: 47.8609 ms
[CPU] sample_tot: 113.102 ms
[CPU] sample_profile_tot: 125.558 ms
[CPU] diff_weighted: 5.21779 ms
[CPU] reduce_chi2_tot: 7.37596 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 132.952 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 12.1369 ms
[CPU] sample::1st_shift: 1.96505 ms
[CPU] sample::FFT: 17.097 ms
[CPU] sample::2nd_shift: 1.59788 ms
[CPU] sample::interpolate: 39.3691 ms
[CPU] sample::apply_phase_sampled: 47.8618 ms
[CPU] sample_tot: 112.843 ms
[CPU] sample_profile_tot: 125.26 ms
[CPU] diff_weighted: 5.21803 ms
[CPU] reduce_chi2_tot: 7.37596 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 132.656 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 12.1469 ms
[CPU] sample::1st_shift: 1.96719 ms
[CPU] sample::FFT: 17.0722 ms
[CPU] sample::2nd_shift: 1.59788 ms
[CPU] sample::interpolate: 39.257 ms
[CPU] sample::apply_phase_sampled: 47.8389 ms
[CPU] sample_tot: 112.691 ms
[CPU] sample_profile_tot: 125.121 ms
[CPU] diff_weighted: 5.22399 ms
[CPU] reduce_chi2_tot: 7.38406 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 132.524 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 12.1391 ms
[CPU] sample::1st_shift: 1.97601 ms
[CPU] sample::FFT: 17.0941 ms
[CPU] sample::2nd_shift: 1.59097 ms
[CPU] sample::interpolate: 39.2878 ms
[CPU] sample::apply_phase_sampled: 47.8292 ms
[CPU] sample_tot: 112.737 ms
[CPU] sample_profile_tot: 125.16 ms
[CPU] diff_weighted: 5.21994 ms
[CPU] reduce_chi2_tot: 7.40004 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 132.58 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 12.135 ms
[CPU] sample::1st_shift: 1.97601 ms
[CPU] sample::FFT: 17.0228 ms
[CPU] sample::2nd_shift: 1.60003 ms
[CPU] sample::interpolate: 39.5148 ms
[CPU] sample::apply_phase_sampled: 47.7951 ms
[CPU] sample_tot: 112.861 ms
[CPU] sample_profile_tot: 125.278 ms
[CPU] diff_weighted: 5.22399 ms
[CPU] reduce_chi2_tot: 7.38215 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 132.679 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 12.1419 ms
[CPU] sample::1st_shift: 1.97911 ms
[CPU] sample::FFT: 17.0221 ms
[CPU] sample::2nd_shift: 1.59812 ms
[CPU] sample::interpolate: 39.464 ms
[CPU] sample::apply_phase_sampled: 47.756 ms
[CPU] sample_tot: 112.77 ms
[CPU] sample_profile_tot: 125.192 ms
[CPU] diff_weighted: 5.2228 ms
[CPU] reduce_chi2_tot: 7.38287 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 132.594 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 12.156 ms
[CPU] sample::1st_shift: 1.96505 ms
[CPU] sample::FFT: 17.9319 ms
[CPU] sample::2nd_shift: 1.60003 ms
[CPU] sample::interpolate: 39.6729 ms
[CPU] sample::apply_phase_sampled: 48.4021 ms
[CPU] sample_tot: 114.555 ms
[CPU] sample_profile_tot: 126.978 ms
[CPU] diff_weighted: 5.23186 ms
[CPU] reduce_chi2_tot: 7.38978 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 134.386 ms
2048	1.000000e+06	float64	2	None	2.533964e+00	1.333665e-01	5.642569e-04	1.326568e-01
# |--> timings: [0.14258586894720793, 0.13281271210871637, 0.13356000394560397, 0.1334928278811276, 0.1331592770293355, 0.1334577000234276, 0.13380477880127728, 0.13462168909609318, 0.13392530707642436, 0.133691982133314, 0.13342910702340305, 0.13340546190738678, 0.1332454509101808, 0.1331024719402194, 0.13280279096215963, 0.13265677099116147, 0.13271059095859528, 0.13281352701596916, 0.1327249959576875, 0.13454691879451275]

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 11.2622 ms
[CPU] sample::1st_shift: 1.28698 ms
[CPU] sample::FFT: 10.7419 ms
[CPU] sample::2nd_shift: 1.03998 ms
[CPU] sample::interpolate: 21.3761 ms
[CPU] sample::apply_phase_sampled: 23.895 ms
[CPU] sample_tot: 63.5431 ms
[CPU] sample_profile_tot: 75.103 ms
[CPU] diff_weighted: 2.61688 ms
[CPU] reduce_chi2_tot: 3.70693 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 78.83 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 10.9191 ms
[CPU] sample::1st_shift: 1.22595 ms
[CPU] sample::FFT: 10.318 ms
[CPU] sample::2nd_shift: 0.936985 ms
[CPU] sample::interpolate: 19.2969 ms
[CPU] sample::apply_phase_sampled: 23.9091 ms
[CPU] sample_tot: 60.94 ms
[CPU] sample_profile_tot: 72.1638 ms
[CPU] diff_weighted: 2.61688 ms
[CPU] reduce_chi2_tot: 3.70812 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 75.892 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 10.7889 ms
[CPU] sample::1st_shift: 1.1971 ms
[CPU] sample::FFT: 10.2019 ms
[CPU] sample::2nd_shift: 0.952005 ms
[CPU] sample::interpolate: 19.8741 ms
[CPU] sample::apply_phase_sampled: 23.8929 ms
[CPU] sample_tot: 61.3141 ms
[CPU] sample_profile_tot: 72.4158 ms
[CPU] diff_weighted: 2.61283 ms
[CPU] reduce_chi2_tot: 3.70288 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 76.139 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 10.941 ms
[CPU] sample::1st_shift: 1.21999 ms
[CPU] sample::FFT: 10.2098 ms
[CPU] sample::2nd_shift: 0.941038 ms
[CPU] sample::interpolate: 20.3319 ms
[CPU] sample::apply_phase_sampled: 23.8812 ms
[CPU] sample_tot: 61.842 ms
[CPU] sample_profile_tot: 73.0879 ms
[CPU] diff_weighted: 2.61188 ms
[CPU] reduce_chi2_tot: 3.72386 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 76.8371 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 10.8011 ms
[CPU] sample::1st_shift: 1.23787 ms
[CPU] sample::FFT: 10.359 ms
[CPU] sample::2nd_shift: 0.926971 ms
[CPU] sample::interpolate: 19.3062 ms
[CPU] sample::apply_phase_sampled: 23.8781 ms
[CPU] sample_tot: 60.9119 ms
[CPU] sample_profile_tot: 72.0189 ms
[CPU] diff_weighted: 2.61784 ms
[CPU] reduce_chi2_tot: 3.70789 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 75.7468 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 10.951 ms
[CPU] sample::1st_shift: 1.2331 ms
[CPU] sample::FFT: 10.4868 ms
[CPU] sample::2nd_shift: 0.912905 ms
[CPU] sample::interpolate: 20.2091 ms
[CPU] sample::apply_phase_sampled: 23.8969 ms
[CPU] sample_tot: 61.9941 ms
[CPU] sample_profile_tot: 73.2532 ms
[CPU] diff_weighted: 2.61283 ms
[CPU] reduce_chi2_tot: 3.70598 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 76.9789 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 10.8118 ms
[CPU] sample::1st_shift: 1.261 ms
[CPU] sample::FFT: 10.2842 ms
[CPU] sample::2nd_shift: 0.966072 ms
[CPU] sample::interpolate: 19.176 ms
[CPU] sample::apply_phase_sampled: 23.8931 ms
[CPU] sample_tot: 60.7898 ms
[CPU] sample_profile_tot: 71.913 ms
[CPU] diff_weighted: 2.61807 ms
[CPU] reduce_chi2_tot: 3.70812 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 75.64 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 10.9429 ms
[CPU] sample::1st_shift: 1.23501 ms
[CPU] sample::FFT: 10.2298 ms
[CPU] sample::2nd_shift: 0.965118 ms
[CPU] sample::interpolate: 20.3679 ms
[CPU] sample::apply_phase_sampled: 23.8838 ms
[CPU] sample_tot: 61.902 ms
[CPU] sample_profile_tot: 73.1499 ms
[CPU] diff_weighted: 2.61688 ms
[CPU] reduce_chi2_tot: 3.70884 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 76.8778 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 10.8221 ms
[CPU] sample::1st_shift: 1.25909 ms
[CPU] sample::FFT: 10.175 ms
[CPU] sample::2nd_shift: 0.953913 ms
[CPU] sample::interpolate: 19.1872 ms
[CPU] sample::apply_phase_sampled: 23.891 ms
[CPU] sample_tot: 60.6849 ms
[CPU] sample_profile_tot: 71.816 ms
[CPU] diff_weighted: 2.61784 ms
[CPU] reduce_chi2_tot: 3.70789 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 75.5439 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 10.9239 ms
[CPU] sample::1st_shift: 1.23405 ms
[CPU] sample::FFT: 10.38 ms
[CPU] sample::2nd_shift: 0.92411 ms
[CPU] sample::interpolate: 20.762 ms
[CPU] sample::apply_phase_sampled: 23.885 ms
[CPU] sample_tot: 62.3851 ms
[CPU] sample_profile_tot: 73.6179 ms
[CPU] diff_weighted: 2.61211 ms
[CPU] reduce_chi2_tot: 3.70216 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 77.3399 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 10.8831 ms
[CPU] sample::1st_shift: 1.22285 ms
[CPU] sample::FFT: 10.504 ms
[CPU] sample::2nd_shift: 0.932932 ms
[CPU] sample::interpolate: 19.078 ms
[CPU] sample::apply_phase_sampled: 23.876 ms
[CPU] sample_tot: 60.8609 ms
[CPU] sample_profile_tot: 72.0499 ms
[CPU] diff_weighted: 2.61617 ms
[CPU] reduce_chi2_tot: 3.70812 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 75.779 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 10.812 ms
[CPU] sample::1st_shift: 1.25289 ms
[CPU] sample::FFT: 10.309 ms
[CPU] sample::2nd_shift: 0.972986 ms
[CPU] sample::interpolate: 20.3891 ms
[CPU] sample::apply_phase_sampled: 23.8719 ms
[CPU] sample_tot: 61.9872 ms
[CPU] sample_profile_tot: 73.101 ms
[CPU] diff_weighted: 2.61402 ms
[CPU] reduce_chi2_tot: 3.70598 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 76.828 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 10.922 ms
[CPU] sample::1st_shift: 1.23501 ms
[CPU] sample::FFT: 10.196 ms
[CPU] sample::2nd_shift: 0.945091 ms
[CPU] sample::interpolate: 19.0861 ms
[CPU] sample::apply_phase_sampled: 23.8991 ms
[CPU] sample_tot: 60.6251 ms
[CPU] sample_profile_tot: 71.8491 ms
[CPU] diff_weighted: 2.62094 ms
[CPU] reduce_chi2_tot: 3.86882 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 75.738 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 10.771 ms
[CPU] sample::1st_shift: 1.24002 ms
[CPU] sample::FFT: 10.21 ms
[CPU] sample::2nd_shift: 0.946999 ms
[CPU] sample::interpolate: 20.251 ms
[CPU] sample::apply_phase_sampled: 23.876 ms
[CPU] sample_tot: 61.713 ms
[CPU] sample_profile_tot: 72.788 ms
[CPU] diff_weighted: 2.61712 ms
[CPU] reduce_chi2_tot: 3.71003 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 76.5169 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 10.9289 ms
[CPU] sample::1st_shift: 1.23715 ms
[CPU] sample::FFT: 10.36 ms
[CPU] sample::2nd_shift: 0.921011 ms
[CPU] sample::interpolate: 19.5971 ms
[CPU] sample::apply_phase_sampled: 23.886 ms
[CPU] sample_tot: 61.2631 ms
[CPU] sample_profile_tot: 72.5009 ms
[CPU] diff_weighted: 2.61402 ms
[CPU] reduce_chi2_tot: 3.70502 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 76.2272 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 10.819 ms
[CPU] sample::1st_shift: 1.21212 ms
[CPU] sample::FFT: 10.5319 ms
[CPU] sample::2nd_shift: 0.936031 ms
[CPU] sample::interpolate: 19.7911 ms
[CPU] sample::apply_phase_sampled: 23.88 ms
[CPU] sample_tot: 61.552 ms
[CPU] sample_profile_tot: 72.674 ms
[CPU] diff_weighted: 2.61784 ms
[CPU] reduce_chi2_tot: 3.70884 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 76.4019 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 10.9429 ms
[CPU] sample::1st_shift: 1.24907 ms
[CPU] sample::FFT: 10.2899 ms
[CPU] sample::2nd_shift: 0.968933 ms
[CPU] sample::interpolate: 20.386 ms
[CPU] sample::apply_phase_sampled: 23.901 ms
[CPU] sample_tot: 62.058 ms
[CPU] sample_profile_tot: 73.3058 ms
[CPU] diff_weighted: 2.61784 ms
[CPU] reduce_chi2_tot: 3.70979 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 77.0371 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 10.803 ms
[CPU] sample::1st_shift: 1.25194 ms
[CPU] sample::FFT: 10.2279 ms
[CPU] sample::2nd_shift: 0.970125 ms
[CPU] sample::interpolate: 19.1832 ms
[CPU] sample::apply_phase_sampled: 23.869 ms
[CPU] sample_tot: 60.7028 ms
[CPU] sample_profile_tot: 71.81 ms
[CPU] diff_weighted: 2.61712 ms
[CPU] reduce_chi2_tot: 3.70717 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 75.537 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 10.9491 ms
[CPU] sample::1st_shift: 1.23215 ms
[CPU] sample::FFT: 10.179 ms
[CPU] sample::2nd_shift: 0.943899 ms
[CPU] sample::interpolate: 20.277 ms
[CPU] sample::apply_phase_sampled: 23.9038 ms
[CPU] sample_tot: 61.779 ms
[CPU] sample_profile_tot: 73.0329 ms
[CPU] diff_weighted: 2.61903 ms
[CPU] reduce_chi2_tot: 3.70908 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 76.7641 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 10.8101 ms
[CPU] sample::1st_shift: 1.25813 ms
[CPU] sample::FFT: 10.4089 ms
[CPU] sample::2nd_shift: 0.919819 ms
[CPU] sample::interpolate: 19.1131 ms
[CPU] sample::apply_phase_sampled: 23.875 ms
[CPU] sample_tot: 60.791 ms
[CPU] sample_profile_tot: 71.9099 ms
[CPU] diff_weighted: 2.61807 ms
[CPU] reduce_chi2_tot: 3.70908 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 75.639 ms
2048	1.000000e+06	float64	4	None	1.452127e+00	7.642776e-02	5.790071e-04	7.567617e-02
# |--> timings: [0.07893959619104862, 0.07603955594822764, 0.07627937500365078, 0.07697194698266685, 0.075888138031587, 0.07711363700218499, 0.0757810641080141, 0.07701349700801075, 0.07568375603295863, 0.07748668710701168, 0.07591500878334045, 0.07697353698313236, 0.07587998709641397, 0.07665626402013004, 0.07636316888965666, 0.0765436408109963, 0.07717418088577688, 0.07567617017775774, 0.0769079988822341, 0.07577986503019929]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 10.428 ms
[CPU] sample::1st_shift: 0.86689 ms
[CPU] sample::FFT: 5.63717 ms
[CPU] sample::2nd_shift: 0.648022 ms
[CPU] sample::interpolate: 10.3929 ms
[CPU] sample::apply_phase_sampled: 11.972 ms
[CPU] sample_tot: 34.6401 ms
[CPU] sample_profile_tot: 45.3818 ms
[CPU] diff_weighted: 1.31702 ms
[CPU] reduce_chi2_tot: 1.86896 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 47.2729 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.89294 ms
[CPU] sample::1st_shift: 0.812054 ms
[CPU] sample::FFT: 5.21684 ms
[CPU] sample::2nd_shift: 0.666857 ms
[CPU] sample::interpolate: 10.226 ms
[CPU] sample::apply_phase_sampled: 11.945 ms
[CPU] sample_tot: 33.9921 ms
[CPU] sample_profile_tot: 44.193 ms
[CPU] diff_weighted: 1.32298 ms
[CPU] reduce_chi2_tot: 1.87111 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 46.082 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.96494 ms
[CPU] sample::1st_shift: 0.828981 ms
[CPU] sample::FFT: 5.28693 ms
[CPU] sample::2nd_shift: 0.647068 ms
[CPU] sample::interpolate: 9.94992 ms
[CPU] sample::apply_phase_sampled: 11.94 ms
[CPU] sample_tot: 33.802 ms
[CPU] sample_profile_tot: 44.0791 ms
[CPU] diff_weighted: 1.32298 ms
[CPU] reduce_chi2_tot: 1.86896 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 45.9669 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.96494 ms
[CPU] sample::1st_shift: 0.812054 ms
[CPU] sample::FFT: 5.38516 ms
[CPU] sample::2nd_shift: 0.653982 ms
[CPU] sample::interpolate: 10.3099 ms
[CPU] sample::apply_phase_sampled: 11.951 ms
[CPU] sample_tot: 34.2369 ms
[CPU] sample_profile_tot: 44.508 ms
[CPU] diff_weighted: 1.31416 ms
[CPU] reduce_chi2_tot: 1.86515 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 46.392 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.91583 ms
[CPU] sample::1st_shift: 0.846148 ms
[CPU] sample::FFT: 5.21183 ms
[CPU] sample::2nd_shift: 0.638008 ms
[CPU] sample::interpolate: 10.1762 ms
[CPU] sample::apply_phase_sampled: 11.9441 ms
[CPU] sample_tot: 33.9382 ms
[CPU] sample_profile_tot: 44.1611 ms
[CPU] diff_weighted: 1.32298 ms
[CPU] reduce_chi2_tot: 1.86896 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 46.0491 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.96995 ms
[CPU] sample::1st_shift: 0.807047 ms
[CPU] sample::FFT: 5.13506 ms
[CPU] sample::2nd_shift: 0.643015 ms
[CPU] sample::interpolate: 9.92203 ms
[CPU] sample::apply_phase_sampled: 11.9429 ms
[CPU] sample_tot: 33.597 ms
[CPU] sample_profile_tot: 43.8771 ms
[CPU] diff_weighted: 1.31392 ms
[CPU] reduce_chi2_tot: 1.8661 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 45.7611 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.96184 ms
[CPU] sample::1st_shift: 0.775099 ms
[CPU] sample::FFT: 5.36895 ms
[CPU] sample::2nd_shift: 0.638008 ms
[CPU] sample::interpolate: 10.3028 ms
[CPU] sample::apply_phase_sampled: 11.9641 ms
[CPU] sample_tot: 34.1921 ms
[CPU] sample_profile_tot: 44.4591 ms
[CPU] diff_weighted: 1.31607 ms
[CPU] reduce_chi2_tot: 1.8661 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 46.344 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.90701 ms
[CPU] sample::1st_shift: 0.791073 ms
[CPU] sample::FFT: 5.16295 ms
[CPU] sample::2nd_shift: 0.647068 ms
[CPU] sample::interpolate: 10.1759 ms
[CPU] sample::apply_phase_sampled: 11.9379 ms
[CPU] sample_tot: 33.848 ms
[CPU] sample_profile_tot: 44.0629 ms
[CPU] diff_weighted: 1.31392 ms
[CPU] reduce_chi2_tot: 1.863 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 45.9459 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 9.96494 ms
[CPU] sample::1st_shift: 0.844955 ms
[CPU] sample::FFT: 5.19896 ms
[CPU] sample::2nd_shift: 0.654936 ms
[CPU] sample::interpolate: 9.91392 ms
[CPU] sample::apply_phase_sampled: 11.935 ms
[CPU] sample_tot: 33.695 ms
[CPU] sample_profile_tot: 43.9708 ms
[CPU] diff_weighted: 1.31822 ms
[CPU] reduce_chi2_tot: 1.86706 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 45.857 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.95994 ms
[CPU] sample::1st_shift: 0.832081 ms
[CPU] sample::FFT: 5.29194 ms
[CPU] sample::2nd_shift: 0.642061 ms
[CPU] sample::interpolate: 10.2749 ms
[CPU] sample::apply_phase_sampled: 11.9572 ms
[CPU] sample_tot: 34.1651 ms
[CPU] sample_profile_tot: 44.4281 ms
[CPU] diff_weighted: 1.32108 ms
[CPU] reduce_chi2_tot: 1.86801 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 46.315 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.89819 ms
[CPU] sample::1st_shift: 0.810146 ms
[CPU] sample::FFT: 5.29099 ms
[CPU] sample::2nd_shift: 0.675917 ms
[CPU] sample::interpolate: 10.1678 ms
[CPU] sample::apply_phase_sampled: 11.94 ms
[CPU] sample_tot: 34.0102 ms
[CPU] sample_profile_tot: 44.219 ms
[CPU] diff_weighted: 1.31607 ms
[CPU] reduce_chi2_tot: 1.863 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 46.0989 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.96089 ms
[CPU] sample::1st_shift: 0.870943 ms
[CPU] sample::FFT: 5.16796 ms
[CPU] sample::2nd_shift: 0.68593 ms
[CPU] sample::interpolate: 9.94492 ms
[CPU] sample::apply_phase_sampled: 11.9431 ms
[CPU] sample_tot: 33.766 ms
[CPU] sample_profile_tot: 44.044 ms
[CPU] diff_weighted: 1.31607 ms
[CPU] reduce_chi2_tot: 1.86491 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 45.928 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.96399 ms
[CPU] sample::1st_shift: 0.806093 ms
[CPU] sample::FFT: 5.21493 ms
[CPU] sample::2nd_shift: 0.664949 ms
[CPU] sample::interpolate: 10.294 ms
[CPU] sample::apply_phase_sampled: 11.9519 ms
[CPU] sample_tot: 34.0791 ms
[CPU] sample_profile_tot: 44.348 ms
[CPU] diff_weighted: 1.31416 ms
[CPU] reduce_chi2_tot: 1.86396 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 46.231 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.90701 ms
[CPU] sample::1st_shift: 0.864029 ms
[CPU] sample::FFT: 5.47385 ms
[CPU] sample::2nd_shift: 0.664949 ms
[CPU] sample::interpolate: 10.2639 ms
[CPU] sample::apply_phase_sampled: 11.9421 ms
[CPU] sample_tot: 34.3409 ms
[CPU] sample_profile_tot: 44.558 ms
[CPU] diff_weighted: 1.31583 ms
[CPU] reduce_chi2_tot: 1.86586 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 46.4432 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.94992 ms
[CPU] sample::1st_shift: 0.803947 ms
[CPU] sample::FFT: 5.162 ms
[CPU] sample::2nd_shift: 0.649929 ms
[CPU] sample::interpolate: 9.969 ms
[CPU] sample::apply_phase_sampled: 11.941 ms
[CPU] sample_tot: 33.674 ms
[CPU] sample_profile_tot: 43.941 ms
[CPU] diff_weighted: 1.31702 ms
[CPU] reduce_chi2_tot: 1.8661 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 45.8269 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.96089 ms
[CPU] sample::1st_shift: 0.82016 ms
[CPU] sample::FFT: 5.21207 ms
[CPU] sample::2nd_shift: 0.651121 ms
[CPU] sample::interpolate: 10.3059 ms
[CPU] sample::apply_phase_sampled: 11.9598 ms
[CPU] sample_tot: 34.1001 ms
[CPU] sample_profile_tot: 44.3668 ms
[CPU] diff_weighted: 1.31798 ms
[CPU] reduce_chi2_tot: 1.86515 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 46.2492 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 9.89318 ms
[CPU] sample::1st_shift: 0.803947 ms
[CPU] sample::FFT: 5.25498 ms
[CPU] sample::2nd_shift: 0.658989 ms
[CPU] sample::interpolate: 10.2599 ms
[CPU] sample::apply_phase_sampled: 11.9441 ms
[CPU] sample_tot: 34.055 ms
[CPU] sample_profile_tot: 44.256 ms
[CPU] diff_weighted: 1.31488 ms
[CPU] reduce_chi2_tot: 1.863 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 46.1371 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.95898 ms
[CPU] sample::1st_shift: 0.763893 ms
[CPU] sample::FFT: 5.31983 ms
[CPU] sample::2nd_shift: 0.62108 ms
[CPU] sample::interpolate: 9.97496 ms
[CPU] sample::apply_phase_sampled: 11.935 ms
[CPU] sample_tot: 33.7658 ms
[CPU] sample_profile_tot: 44.045 ms
[CPU] diff_weighted: 1.31512 ms
[CPU] reduce_chi2_tot: 1.8611 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 45.9251 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.96399 ms
[CPU] sample::1st_shift: 0.763893 ms
[CPU] sample::FFT: 5.14603 ms
[CPU] sample::2nd_shift: 0.617027 ms
[CPU] sample::interpolate: 10.325 ms
[CPU] sample::apply_phase_sampled: 11.9522 ms
[CPU] sample_tot: 33.951 ms
[CPU] sample_profile_tot: 44.2171 ms
[CPU] diff_weighted: 1.31392 ms
[CPU] reduce_chi2_tot: 1.86396 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 46.1011 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.90295 ms
[CPU] sample::1st_shift: 0.864983 ms
[CPU] sample::FFT: 5.22995 ms
[CPU] sample::2nd_shift: 0.682116 ms
[CPU] sample::interpolate: 10.2789 ms
[CPU] sample::apply_phase_sampled: 11.9741 ms
[CPU] sample_tot: 34.1892 ms
[CPU] sample_profile_tot: 44.3928 ms
[CPU] diff_weighted: 1.32203 ms
[CPU] reduce_chi2_tot: 1.86992 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 46.2811 ms
2048	1.000000e+06	float64	8	None	8.786011e-01	4.624217e-02	1.937300e-04	4.591367e-02
# |--> timings: [0.04737268784083426, 0.046221801079809666, 0.046107374131679535, 0.04652984789572656, 0.04618946393020451, 0.0459136669524014, 0.04648143192753196, 0.04608422704041004, 0.04599688993766904, 0.04645069898106158, 0.04624412697739899, 0.04606540594249964, 0.046367629896849394, 0.04658175818622112, 0.045977376168593764, 0.046387286856770515, 0.04627637495286763, 0.0460711601190269, 0.04623558814637363, 0.046419027959927917]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 10.797 ms
[CPU] sample::1st_shift: 1.00994 ms
[CPU] sample::FFT: 4.1759 ms
[CPU] sample::2nd_shift: 0.590801 ms
[CPU] sample::interpolate: 8.17108 ms
[CPU] sample::apply_phase_sampled: 9.59897 ms
[CPU] sample_tot: 28.5821 ms
[CPU] sample_profile_tot: 39.6972 ms
[CPU] diff_weighted: 1.06287 ms
[CPU] reduce_chi2_tot: 1.50204 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 41.219 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.6271 ms
[CPU] sample::1st_shift: 1.00398 ms
[CPU] sample::FFT: 4.26912 ms
[CPU] sample::2nd_shift: 0.568867 ms
[CPU] sample::interpolate: 8.12697 ms
[CPU] sample::apply_phase_sampled: 11.0021 ms
[CPU] sample_tot: 29.9962 ms
[CPU] sample_profile_tot: 39.911 ms
[CPU] diff_weighted: 1.07408 ms
[CPU] reduce_chi2_tot: 1.60217 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 41.5311 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.59706 ms
[CPU] sample::1st_shift: 0.981092 ms
[CPU] sample::FFT: 4.25291 ms
[CPU] sample::2nd_shift: 0.571966 ms
[CPU] sample::interpolate: 8.09216 ms
[CPU] sample::apply_phase_sampled: 9.60302 ms
[CPU] sample_tot: 28.548 ms
[CPU] sample_profile_tot: 38.43 ms
[CPU] diff_weighted: 1.06001 ms
[CPU] reduce_chi2_tot: 1.49703 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 39.947 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.61208 ms
[CPU] sample::1st_shift: 0.99802 ms
[CPU] sample::FFT: 4.23598 ms
[CPU] sample::2nd_shift: 0.57292 ms
[CPU] sample::interpolate: 8.11195 ms
[CPU] sample::apply_phase_sampled: 9.59802 ms
[CPU] sample_tot: 28.553 ms
[CPU] sample_profile_tot: 38.4769 ms
[CPU] diff_weighted: 1.06215 ms
[CPU] reduce_chi2_tot: 1.50108 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 39.9959 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.64093 ms
[CPU] sample::1st_shift: 0.99206 ms
[CPU] sample::FFT: 4.16303 ms
[CPU] sample::2nd_shift: 0.574827 ms
[CPU] sample::interpolate: 8.10194 ms
[CPU] sample::apply_phase_sampled: 9.60112 ms
[CPU] sample_tot: 28.4491 ms
[CPU] sample_profile_tot: 38.4102 ms
[CPU] diff_weighted: 1.06001 ms
[CPU] reduce_chi2_tot: 1.49798 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 39.927 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.63497 ms
[CPU] sample::1st_shift: 0.935793 ms
[CPU] sample::FFT: 4.37808 ms
[CPU] sample::2nd_shift: 0.59104 ms
[CPU] sample::interpolate: 8.19802 ms
[CPU] sample::apply_phase_sampled: 9.58705 ms
[CPU] sample_tot: 28.806 ms
[CPU] sample_profile_tot: 38.7349 ms
[CPU] diff_weighted: 1.06382 ms
[CPU] reduce_chi2_tot: 1.50585 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 40.261 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.64999 ms
[CPU] sample::1st_shift: 0.995874 ms
[CPU] sample::FFT: 4.39811 ms
[CPU] sample::2nd_shift: 0.588894 ms
[CPU] sample::interpolate: 8.12602 ms
[CPU] sample::apply_phase_sampled: 9.59516 ms
[CPU] sample_tot: 28.7449 ms
[CPU] sample_profile_tot: 38.707 ms
[CPU] diff_weighted: 1.06192 ms
[CPU] reduce_chi2_tot: 1.49989 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 40.2262 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.65214 ms
[CPU] sample::1st_shift: 1.0128 ms
[CPU] sample::FFT: 4.18496 ms
[CPU] sample::2nd_shift: 0.57292 ms
[CPU] sample::interpolate: 8.10909 ms
[CPU] sample::apply_phase_sampled: 9.588 ms
[CPU] sample_tot: 28.4939 ms
[CPU] sample_profile_tot: 38.4738 ms
[CPU] diff_weighted: 1.06096 ms
[CPU] reduce_chi2_tot: 1.5018 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 39.9952 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.64499 ms
[CPU] sample::1st_shift: 0.931025 ms
[CPU] sample::FFT: 4.17399 ms
[CPU] sample::2nd_shift: 0.567913 ms
[CPU] sample::interpolate: 8.11195 ms
[CPU] sample::apply_phase_sampled: 9.5911 ms
[CPU] sample_tot: 28.4131 ms
[CPU] sample_profile_tot: 38.3601 ms
[CPU] diff_weighted: 1.06311 ms
[CPU] reduce_chi2_tot: 1.50394 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 39.8819 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.60207 ms
[CPU] sample::1st_shift: 1.02496 ms
[CPU] sample::FFT: 4.27699 ms
[CPU] sample::2nd_shift: 0.576973 ms
[CPU] sample::interpolate: 8.12101 ms
[CPU] sample::apply_phase_sampled: 9.60994 ms
[CPU] sample_tot: 28.656 ms
[CPU] sample_profile_tot: 38.5442 ms
[CPU] diff_weighted: 1.06192 ms
[CPU] reduce_chi2_tot: 1.50299 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 40.066 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.63402 ms
[CPU] sample::1st_shift: 1.00994 ms
[CPU] sample::FFT: 4.17304 ms
[CPU] sample::2nd_shift: 0.570059 ms
[CPU] sample::interpolate: 8.11505 ms
[CPU] sample::apply_phase_sampled: 9.58204 ms
[CPU] sample_tot: 28.4841 ms
[CPU] sample_profile_tot: 38.4419 ms
[CPU] diff_weighted: 1.06311 ms
[CPU] reduce_chi2_tot: 1.50609 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 39.9668 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.64785 ms
[CPU] sample::1st_shift: 0.926971 ms
[CPU] sample::FFT: 4.16994 ms
[CPU] sample::2nd_shift: 0.566959 ms
[CPU] sample::interpolate: 8.10599 ms
[CPU] sample::apply_phase_sampled: 9.57584 ms
[CPU] sample_tot: 28.3711 ms
[CPU] sample_profile_tot: 38.3451 ms
[CPU] diff_weighted: 1.06502 ms
[CPU] reduce_chi2_tot: 1.50299 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 39.866 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.655 ms
[CPU] sample::1st_shift: 0.995159 ms
[CPU] sample::FFT: 4.27699 ms
[CPU] sample::2nd_shift: 0.599861 ms
[CPU] sample::interpolate: 8.19397 ms
[CPU] sample::apply_phase_sampled: 9.58896 ms
[CPU] sample_tot: 28.77 ms
[CPU] sample_profile_tot: 38.7309 ms
[CPU] diff_weighted: 1.06001 ms
[CPU] reduce_chi2_tot: 1.49894 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 40.2479 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.64499 ms
[CPU] sample::1st_shift: 1.00493 ms
[CPU] sample::FFT: 4.21 ms
[CPU] sample::2nd_shift: 0.567198 ms
[CPU] sample::interpolate: 8.16393 ms
[CPU] sample::apply_phase_sampled: 9.59587 ms
[CPU] sample_tot: 28.6369 ms
[CPU] sample_profile_tot: 38.5909 ms
[CPU] diff_weighted: 1.06192 ms
[CPU] reduce_chi2_tot: 1.5049 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 40.1158 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.6519 ms
[CPU] sample::1st_shift: 0.927925 ms
[CPU] sample::FFT: 4.19116 ms
[CPU] sample::2nd_shift: 0.566959 ms
[CPU] sample::interpolate: 8.11696 ms
[CPU] sample::apply_phase_sampled: 9.58109 ms
[CPU] sample_tot: 28.42 ms
[CPU] sample_profile_tot: 38.404 ms
[CPU] diff_weighted: 1.06311 ms
[CPU] reduce_chi2_tot: 1.50609 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 39.928 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.67002 ms
[CPU] sample::1st_shift: 0.982046 ms
[CPU] sample::FFT: 4.23312 ms
[CPU] sample::2nd_shift: 0.576973 ms
[CPU] sample::interpolate: 8.10909 ms
[CPU] sample::apply_phase_sampled: 9.57799 ms
[CPU] sample_tot: 28.5139 ms
[CPU] sample_profile_tot: 38.4991 ms
[CPU] diff_weighted: 1.06406 ms
[CPU] reduce_chi2_tot: 1.50299 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 40.0231 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.59802 ms
[CPU] sample::1st_shift: 1.03498 ms
[CPU] sample::FFT: 4.27103 ms
[CPU] sample::2nd_shift: 0.57888 ms
[CPU] sample::interpolate: 8.12602 ms
[CPU] sample::apply_phase_sampled: 9.57704 ms
[CPU] sample_tot: 28.645 ms
[CPU] sample_profile_tot: 38.5211 ms
[CPU] diff_weighted: 1.06287 ms
[CPU] reduce_chi2_tot: 1.49989 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 40.04 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.63902 ms
[CPU] sample::1st_shift: 0.943899 ms
[CPU] sample::FFT: 4.18997 ms
[CPU] sample::2nd_shift: 0.56982 ms
[CPU] sample::interpolate: 8.12101 ms
[CPU] sample::apply_phase_sampled: 9.57704 ms
[CPU] sample_tot: 28.4359 ms
[CPU] sample_profile_tot: 38.3899 ms
[CPU] diff_weighted: 1.06001 ms
[CPU] reduce_chi2_tot: 1.49798 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 39.9058 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.64499 ms
[CPU] sample::1st_shift: 0.972986 ms
[CPU] sample::FFT: 4.22406 ms
[CPU] sample::2nd_shift: 0.575066 ms
[CPU] sample::interpolate: 8.10504 ms
[CPU] sample::apply_phase_sampled: 9.58395 ms
[CPU] sample_tot: 28.4932 ms
[CPU] sample_profile_tot: 38.48 ms
[CPU] diff_weighted: 1.06096 ms
[CPU] reduce_chi2_tot: 1.49894 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 40.0002 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.65595 ms
[CPU] sample::1st_shift: 1.01113 ms
[CPU] sample::FFT: 4.24099 ms
[CPU] sample::2nd_shift: 0.568867 ms
[CPU] sample::interpolate: 8.178 ms
[CPU] sample::apply_phase_sampled: 9.58586 ms
[CPU] sample_tot: 28.6331 ms
[CPU] sample_profile_tot: 38.599 ms
[CPU] diff_weighted: 1.06215 ms
[CPU] reduce_chi2_tot: 1.50204 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 40.1211 ms
2048	1.000000e+06	float64	10	None	7.646888e-01	4.024678e-02	3.560380e-04	4.000689e-02
# |--> timings: [0.041316736955195665, 0.041678343899548054, 0.04008218599483371, 0.04013741901144385, 0.04007450491189957, 0.04039250104688108, 0.04036342608742416, 0.040138664189726114, 0.0400165319442749, 0.04019708605483174, 0.04011816997081041, 0.040006892988458276, 0.040380819933488965, 0.04025365598499775, 0.04006623080931604, 0.0401535730343312, 0.0401745259296149, 0.04004316404461861, 0.04015598283149302, 0.040255086962133646]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 10.1531 ms
[CPU] sample::1st_shift: 1.18709 ms
[CPU] sample::FFT: 4.49705 ms
[CPU] sample::2nd_shift: 0.61202 ms
[CPU] sample::interpolate: 4.95315 ms
[CPU] sample::apply_phase_sampled: 6.84404 ms
[CPU] sample_tot: 23.246 ms
[CPU] sample_profile_tot: 33.725 ms
[CPU] diff_weighted: 0.700951 ms
[CPU] reduce_chi2_tot: 1.07002 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 34.8158 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.27091 ms
[CPU] sample::1st_shift: 1.17111 ms
[CPU] sample::FFT: 3.62301 ms
[CPU] sample::2nd_shift: 0.613928 ms
[CPU] sample::interpolate: 4.98295 ms
[CPU] sample::apply_phase_sampled: 6.82902 ms
[CPU] sample_tot: 22.2549 ms
[CPU] sample_profile_tot: 31.868 ms
[CPU] diff_weighted: 0.686169 ms
[CPU] reduce_chi2_tot: 1.055 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 32.943 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.28998 ms
[CPU] sample::1st_shift: 1.06406 ms
[CPU] sample::FFT: 3.59201 ms
[CPU] sample::2nd_shift: 0.597 ms
[CPU] sample::interpolate: 4.97603 ms
[CPU] sample::apply_phase_sampled: 6.83117 ms
[CPU] sample_tot: 22.079 ms
[CPU] sample_profile_tot: 31.7149 ms
[CPU] diff_weighted: 0.689983 ms
[CPU] reduce_chi2_tot: 1.06001 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 32.7952 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.28497 ms
[CPU] sample::1st_shift: 1.12081 ms
[CPU] sample::FFT: 3.00503 ms
[CPU] sample::2nd_shift: 0.618935 ms
[CPU] sample::interpolate: 4.39882 ms
[CPU] sample::apply_phase_sampled: 5.265 ms
[CPU] sample_tot: 19.4628 ms
[CPU] sample_profile_tot: 29.063 ms
[CPU] diff_weighted: 0.70405 ms
[CPU] reduce_chi2_tot: 0.929117 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 30.01 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.28211 ms
[CPU] sample::1st_shift: 1.16706 ms
[CPU] sample::FFT: 2.97689 ms
[CPU] sample::2nd_shift: 0.622988 ms
[CPU] sample::interpolate: 4.8852 ms
[CPU] sample::apply_phase_sampled: 7.39002 ms
[CPU] sample_tot: 22.0921 ms
[CPU] sample_profile_tot: 31.7061 ms
[CPU] diff_weighted: 0.762939 ms
[CPU] reduce_chi2_tot: 1.06406 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 32.789 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.31191 ms
[CPU] sample::1st_shift: 1.10102 ms
[CPU] sample::FFT: 2.96617 ms
[CPU] sample::2nd_shift: 0.602961 ms
[CPU] sample::interpolate: 4.29797 ms
[CPU] sample::apply_phase_sampled: 4.91905 ms
[CPU] sample_tot: 18.9121 ms
[CPU] sample_profile_tot: 28.558 ms
[CPU] diff_weighted: 0.67997 ms
[CPU] reduce_chi2_tot: 0.905991 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 29.4859 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.28688 ms
[CPU] sample::1st_shift: 1.14393 ms
[CPU] sample::FFT: 2.99096 ms
[CPU] sample::2nd_shift: 0.600815 ms
[CPU] sample::interpolate: 4.34804 ms
[CPU] sample::apply_phase_sampled: 4.80294 ms
[CPU] sample_tot: 18.9281 ms
[CPU] sample_profile_tot: 28.5599 ms
[CPU] diff_weighted: 0.687838 ms
[CPU] reduce_chi2_tot: 0.914812 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 29.4919 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.30381 ms
[CPU] sample::1st_shift: 1.18899 ms
[CPU] sample::FFT: 2.99406 ms
[CPU] sample::2nd_shift: 0.602961 ms
[CPU] sample::interpolate: 4.31204 ms
[CPU] sample::apply_phase_sampled: 4.80199 ms
[CPU] sample_tot: 18.9531 ms
[CPU] sample_profile_tot: 28.599 ms
[CPU] diff_weighted: 0.69809 ms
[CPU] reduce_chi2_tot: 0.922918 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 29.5401 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.29403 ms
[CPU] sample::1st_shift: 1.11604 ms
[CPU] sample::FFT: 2.96402 ms
[CPU] sample::2nd_shift: 0.626087 ms
[CPU] sample::interpolate: 4.34089 ms
[CPU] sample::apply_phase_sampled: 4.96912 ms
[CPU] sample_tot: 19.1131 ms
[CPU] sample_profile_tot: 28.7342 ms
[CPU] diff_weighted: 0.687838 ms
[CPU] reduce_chi2_tot: 0.921011 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 29.6721 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 9.28783 ms
[CPU] sample::1st_shift: 1.10602 ms
[CPU] sample::FFT: 2.98381 ms
[CPU] sample::2nd_shift: 0.605822 ms
[CPU] sample::interpolate: 5.50389 ms
[CPU] sample::apply_phase_sampled: 5.5871 ms
[CPU] sample_tot: 20.8199 ms
[CPU] sample_profile_tot: 30.4139 ms
[CPU] diff_weighted: 0.72217 ms
[CPU] reduce_chi2_tot: 0.948191 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 31.3802 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.29594 ms
[CPU] sample::1st_shift: 1.12987 ms
[CPU] sample::FFT: 2.96593 ms
[CPU] sample::2nd_shift: 0.612974 ms
[CPU] sample::interpolate: 4.30799 ms
[CPU] sample::apply_phase_sampled: 4.80604 ms
[CPU] sample_tot: 18.8589 ms
[CPU] sample_profile_tot: 28.4941 ms
[CPU] diff_weighted: 0.708103 ms
[CPU] reduce_chi2_tot: 0.96488 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 29.4781 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.29499 ms
[CPU] sample::1st_shift: 1.14298 ms
[CPU] sample::FFT: 2.97618 ms
[CPU] sample::2nd_shift: 0.608921 ms
[CPU] sample::interpolate: 5.0509 ms
[CPU] sample::apply_phase_sampled: 6.96206 ms
[CPU] sample_tot: 21.7729 ms
[CPU] sample_profile_tot: 31.404 ms
[CPU] diff_weighted: 0.848055 ms
[CPU] reduce_chi2_tot: 1.19209 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 32.6149 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.23491 ms
[CPU] sample::1st_shift: 1.15895 ms
[CPU] sample::FFT: 3.49998 ms
[CPU] sample::2nd_shift: 0.602007 ms
[CPU] sample::interpolate: 5.55897 ms
[CPU] sample::apply_phase_sampled: 6.80494 ms
[CPU] sample_tot: 22.67 ms
[CPU] sample_profile_tot: 32.238 ms
[CPU] diff_weighted: 0.803947 ms
[CPU] reduce_chi2_tot: 1.14989 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 33.407 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.18889 ms
[CPU] sample::1st_shift: 1.38688 ms
[CPU] sample::FFT: 3.58796 ms
[CPU] sample::2nd_shift: 0.609875 ms
[CPU] sample::interpolate: 5.34081 ms
[CPU] sample::apply_phase_sampled: 6.18005 ms
[CPU] sample_tot: 22.1679 ms
[CPU] sample_profile_tot: 31.646 ms
[CPU] diff_weighted: 0.66781 ms
[CPU] reduce_chi2_tot: 1.01399 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 32.68 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.17983 ms
[CPU] sample::1st_shift: 1.25599 ms
[CPU] sample::FFT: 3.29804 ms
[CPU] sample::2nd_shift: 0.720024 ms
[CPU] sample::interpolate: 4.58694 ms
[CPU] sample::apply_phase_sampled: 5.20396 ms
[CPU] sample_tot: 20.1628 ms
[CPU] sample_profile_tot: 29.6352 ms
[CPU] diff_weighted: 0.797033 ms
[CPU] reduce_chi2_tot: 1.13988 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 30.793 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.23204 ms
[CPU] sample::1st_shift: 1.23715 ms
[CPU] sample::FFT: 3.36289 ms
[CPU] sample::2nd_shift: 0.636101 ms
[CPU] sample::interpolate: 5.29885 ms
[CPU] sample::apply_phase_sampled: 6.82116 ms
[CPU] sample_tot: 22.4252 ms
[CPU] sample_profile_tot: 31.9619 ms
[CPU] diff_weighted: 0.677109 ms
[CPU] reduce_chi2_tot: 1.04308 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 33.0241 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.28903 ms
[CPU] sample::1st_shift: 1.16992 ms
[CPU] sample::FFT: 3.21507 ms
[CPU] sample::2nd_shift: 0.602007 ms
[CPU] sample::interpolate: 4.34113 ms
[CPU] sample::apply_phase_sampled: 5.00512 ms
[CPU] sample_tot: 19.444 ms
[CPU] sample_profile_tot: 29.0432 ms
[CPU] diff_weighted: 0.689983 ms
[CPU] reduce_chi2_tot: 0.914097 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 29.9771 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.29403 ms
[CPU] sample::1st_shift: 1.21212 ms
[CPU] sample::FFT: 3.15523 ms
[CPU] sample::2nd_shift: 0.639915 ms
[CPU] sample::interpolate: 4.75287 ms
[CPU] sample::apply_phase_sampled: 6.43492 ms
[CPU] sample_tot: 21.277 ms
[CPU] sample_profile_tot: 30.8769 ms
[CPU] diff_weighted: 0.645161 ms
[CPU] reduce_chi2_tot: 1.00613 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 31.9011 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.22418 ms
[CPU] sample::1st_shift: 1.21593 ms
[CPU] sample::FFT: 3.30687 ms
[CPU] sample::2nd_shift: 0.622988 ms
[CPU] sample::interpolate: 5.81098 ms
[CPU] sample::apply_phase_sampled: 7.86209 ms
[CPU] sample_tot: 23.8678 ms
[CPU] sample_profile_tot: 33.4151 ms
[CPU] diff_weighted: 0.873089 ms
[CPU] reduce_chi2_tot: 1.17302 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 34.606 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.23014 ms
[CPU] sample::1st_shift: 1.20401 ms
[CPU] sample::FFT: 2.94018 ms
[CPU] sample::2nd_shift: 0.598907 ms
[CPU] sample::interpolate: 4.31705 ms
[CPU] sample::apply_phase_sampled: 4.81606 ms
[CPU] sample_tot: 18.9059 ms
[CPU] sample_profile_tot: 28.4691 ms
[CPU] diff_weighted: 0.68903 ms
[CPU] reduce_chi2_tot: 0.915051 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 29.4011 ms
2048	1.000000e+06	float64	20	None	5.986069e-01	3.150563e-02	1.658494e-03	2.954050e-02
# |--> timings: [0.034912111004814506, 0.03308243816718459, 0.032933071022853255, 0.030146394856274128, 0.03292610892094672, 0.02962271892465651, 0.02964307786896825, 0.02968076104298234, 0.02980910101905465, 0.03151028696447611, 0.029617812018841505, 0.03275348199531436, 0.03354293201118708, 0.03281333204358816, 0.030926935141906142, 0.03316960297524929, 0.03011049283668399, 0.03203577199019492, 0.03474212088622153, 0.029540504096075892]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 23.5 ms
[CPU] sample::1st_shift: 1.2269 ms
[CPU] sample::FFT: 3.5851 ms
[CPU] sample::2nd_shift: 0.742912 ms
[CPU] sample::interpolate: 7.12299 ms
[CPU] sample::apply_phase_sampled: 6.96802 ms
[CPU] sample_tot: 24.946 ms
[CPU] sample_profile_tot: 48.9058 ms
[CPU] diff_weighted: 1.70803 ms
[CPU] reduce_chi2_tot: 2.17915 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 51.1069 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 19.094 ms
[CPU] sample::1st_shift: 1.10793 ms
[CPU] sample::FFT: 6.83498 ms
[CPU] sample::2nd_shift: 1.266 ms
[CPU] sample::interpolate: 10.946 ms
[CPU] sample::apply_phase_sampled: 6.75392 ms
[CPU] sample_tot: 32.203 ms
[CPU] sample_profile_tot: 51.7452 ms
[CPU] diff_weighted: 0.916004 ms
[CPU] reduce_chi2_tot: 1.30105 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 53.0679 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 9.57704 ms
[CPU] sample::1st_shift: 1.08099 ms
[CPU] sample::FFT: 3.49402 ms
[CPU] sample::2nd_shift: 0.720024 ms
[CPU] sample::interpolate: 5.21493 ms
[CPU] sample::apply_phase_sampled: 6.72579 ms
[CPU] sample_tot: 22.5821 ms
[CPU] sample_profile_tot: 32.6118 ms
[CPU] diff_weighted: 0.858068 ms
[CPU] reduce_chi2_tot: 1.24216 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 33.8759 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.63402 ms
[CPU] sample::1st_shift: 1.03807 ms
[CPU] sample::FFT: 3.41892 ms
[CPU] sample::2nd_shift: 0.702143 ms
[CPU] sample::interpolate: 4.97293 ms
[CPU] sample::apply_phase_sampled: 6.73199 ms
[CPU] sample_tot: 22.2099 ms
[CPU] sample_profile_tot: 32.2931 ms
[CPU] diff_weighted: 0.844955 ms
[CPU] reduce_chi2_tot: 1.23 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 33.5462 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.62186 ms
[CPU] sample::1st_shift: 1.06001 ms
[CPU] sample::FFT: 3.47495 ms
[CPU] sample::2nd_shift: 0.759125 ms
[CPU] sample::interpolate: 4.99988 ms
[CPU] sample::apply_phase_sampled: 3.45778 ms
[CPU] sample_tot: 19.0871 ms
[CPU] sample_profile_tot: 29.1641 ms
[CPU] diff_weighted: 0.695944 ms
[CPU] reduce_chi2_tot: 0.889063 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 30.0751 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.39608 ms
[CPU] sample::1st_shift: 1.1332 ms
[CPU] sample::FFT: 3.54505 ms
[CPU] sample::2nd_shift: 0.734091 ms
[CPU] sample::interpolate: 3.25894 ms
[CPU] sample::apply_phase_sampled: 5.61905 ms
[CPU] sample_tot: 19.5801 ms
[CPU] sample_profile_tot: 29.428 ms
[CPU] diff_weighted: 1.51491 ms
[CPU] reduce_chi2_tot: 1.71089 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 31.1611 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.33194 ms
[CPU] sample::1st_shift: 1.086 ms
[CPU] sample::FFT: 3.55983 ms
[CPU] sample::2nd_shift: 11.8558 ms
[CPU] sample::interpolate: 3.304 ms
[CPU] sample::apply_phase_sampled: 7.82585 ms
[CPU] sample_tot: 32.9161 ms
[CPU] sample_profile_tot: 42.702 ms
[CPU] diff_weighted: 1.08409 ms
[CPU] reduce_chi2_tot: 1.41907 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 44.142 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.377 ms
[CPU] sample::1st_shift: 1.16205 ms
[CPU] sample::FFT: 3.52287 ms
[CPU] sample::2nd_shift: 0.695944 ms
[CPU] sample::interpolate: 3.29018 ms
[CPU] sample::apply_phase_sampled: 3.46398 ms
[CPU] sample_tot: 17.4041 ms
[CPU] sample_profile_tot: 27.236 ms
[CPU] diff_weighted: 0.702858 ms
[CPU] reduce_chi2_tot: 0.897884 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 28.156 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 9.39202 ms
[CPU] sample::1st_shift: 1.08695 ms
[CPU] sample::FFT: 3.50499 ms
[CPU] sample::2nd_shift: 0.697136 ms
[CPU] sample::interpolate: 3.268 ms
[CPU] sample::apply_phase_sampled: 3.46303 ms
[CPU] sample_tot: 17.3218 ms
[CPU] sample_profile_tot: 27.173 ms
[CPU] diff_weighted: 0.697851 ms
[CPU] reduce_chi2_tot: 0.897884 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 28.0931 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.40204 ms
[CPU] sample::1st_shift: 1.08314 ms
[CPU] sample::FFT: 3.50285 ms
[CPU] sample::2nd_shift: 0.691891 ms
[CPU] sample::interpolate: 3.28994 ms
[CPU] sample::apply_phase_sampled: 3.46398 ms
[CPU] sample_tot: 17.3151 ms
[CPU] sample_profile_tot: 27.168 ms
[CPU] diff_weighted: 0.695944 ms
[CPU] reduce_chi2_tot: 0.89097 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 28.08 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.40895 ms
[CPU] sample::1st_shift: 1.10292 ms
[CPU] sample::FFT: 4.87113 ms
[CPU] sample::2nd_shift: 0.721216 ms
[CPU] sample::interpolate: 4.15492 ms
[CPU] sample::apply_phase_sampled: 5.13506 ms
[CPU] sample_tot: 23.1209 ms
[CPU] sample_profile_tot: 32.984 ms
[CPU] diff_weighted: 1.87206 ms
[CPU] reduce_chi2_tot: 2.06518 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 35.0709 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 9.35507 ms
[CPU] sample::1st_shift: 1.10102 ms
[CPU] sample::FFT: 3.58891 ms
[CPU] sample::2nd_shift: 12.208 ms
[CPU] sample::interpolate: 3.32904 ms
[CPU] sample::apply_phase_sampled: 3.46208 ms
[CPU] sample_tot: 28.9741 ms
[CPU] sample_profile_tot: 38.78 ms
[CPU] diff_weighted: 11.6701 ms
[CPU] reduce_chi2_tot: 11.8651 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 50.6721 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 9.54199 ms
[CPU] sample::1st_shift: 1.11294 ms
[CPU] sample::FFT: 3.50308 ms
[CPU] sample::2nd_shift: 0.694036 ms
[CPU] sample::interpolate: 3.23796 ms
[CPU] sample::apply_phase_sampled: 3.45898 ms
[CPU] sample_tot: 17.2911 ms
[CPU] sample_profile_tot: 27.2939 ms
[CPU] diff_weighted: 0.699997 ms
[CPU] reduce_chi2_tot: 0.89407 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 28.213 ms

[CPU] chi2_profile::malloc_fint: 0.00405312 ms
[CPU] create_image: 9.39298 ms
[CPU] sample::1st_shift: 1.09601 ms
[CPU] sample::FFT: 3.49498 ms
[CPU] sample::2nd_shift: 0.724077 ms
[CPU] sample::interpolate: 3.29614 ms
[CPU] sample::apply_phase_sampled: 3.45802 ms
[CPU] sample_tot: 17.35 ms
[CPU] sample_profile_tot: 27.2021 ms
[CPU] diff_weighted: 0.710011 ms
[CPU] reduce_chi2_tot: 0.905037 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 28.1301 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.408 ms
[CPU] sample::1st_shift: 1.08194 ms
[CPU] sample::FFT: 3.46303 ms
[CPU] sample::2nd_shift: 0.694036 ms
[CPU] sample::interpolate: 3.24202 ms
[CPU] sample::apply_phase_sampled: 3.46088 ms
[CPU] sample_tot: 17.2369 ms
[CPU] sample_profile_tot: 27.1039 ms
[CPU] diff_weighted: 0.702143 ms
[CPU] reduce_chi2_tot: 0.895977 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 28.023 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.39417 ms
[CPU] sample::1st_shift: 1.08695 ms
[CPU] sample::FFT: 3.58915 ms
[CPU] sample::2nd_shift: 0.701189 ms
[CPU] sample::interpolate: 3.3381 ms
[CPU] sample::apply_phase_sampled: 3.77202 ms
[CPU] sample_tot: 17.781 ms
[CPU] sample_profile_tot: 27.6279 ms
[CPU] diff_weighted: 0.689983 ms
[CPU] reduce_chi2_tot: 1.15395 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 28.806 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 10.803 ms
[CPU] sample::1st_shift: 1.15395 ms
[CPU] sample::FFT: 3.44896 ms
[CPU] sample::2nd_shift: 0.69499 ms
[CPU] sample::interpolate: 3.25298 ms
[CPU] sample::apply_phase_sampled: 3.91006 ms
[CPU] sample_tot: 17.7462 ms
[CPU] sample_profile_tot: 28.995 ms
[CPU] diff_weighted: 5.77021 ms
[CPU] reduce_chi2_tot: 5.96404 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 34.981 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 12.794 ms
[CPU] sample::1st_shift: 1.19185 ms
[CPU] sample::FFT: 3.52502 ms
[CPU] sample::2nd_shift: 0.710011 ms
[CPU] sample::interpolate: 7.53784 ms
[CPU] sample::apply_phase_sampled: 3.46398 ms
[CPU] sample_tot: 21.714 ms
[CPU] sample_profile_tot: 34.9631 ms
[CPU] diff_weighted: 0.700951 ms
[CPU] reduce_chi2_tot: 0.896931 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 35.881 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 9.37605 ms
[CPU] sample::1st_shift: 1.1282 ms
[CPU] sample::FFT: 3.43895 ms
[CPU] sample::2nd_shift: 0.686884 ms
[CPU] sample::interpolate: 3.26395 ms
[CPU] sample::apply_phase_sampled: 3.46184 ms
[CPU] sample_tot: 17.2732 ms
[CPU] sample_profile_tot: 27.102 ms
[CPU] diff_weighted: 0.695944 ms
[CPU] reduce_chi2_tot: 0.894785 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 28.024 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 10.4389 ms
[CPU] sample::1st_shift: 1.13201 ms
[CPU] sample::FFT: 4.48608 ms
[CPU] sample::2nd_shift: 0.763178 ms
[CPU] sample::interpolate: 3.27897 ms
[CPU] sample::apply_phase_sampled: 3.47304 ms
[CPU] sample_tot: 18.384 ms
[CPU] sample_profile_tot: 29.2881 ms
[CPU] diff_weighted: 0.70715 ms
[CPU] reduce_chi2_tot: 0.900984 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 30.21 ms
2048	1.000000e+06	float64	40	None	6.413022e-01	3.375275e-02	7.453447e-03	2.818762e-02
# |--> timings: [0.05120811704546213, 0.05322384787723422, 0.034045286010950804, 0.033706260146573186, 0.03023105883039534, 0.03131725103594363, 0.044298443011939526, 0.028313107090070844, 0.02825754089280963, 0.028237130027264357, 0.0352254759054631, 0.05085114506073296, 0.028376064030453563, 0.028287664987146854, 0.028187615098431706, 0.02897254005074501, 0.035142424050718546, 0.03604715201072395, 0.02818924910388887, 0.030392911983653903]
...done
Setup chi2Profile...
[GPU] chi2_profile::malloc_fint: 0.238688 ms
[GPU] chi2_profile::copy_observations: 14.1165 ms
[GPU] create_image_d::malloc_image: 0.36032 ms
[GPU] create_image_d::memset: 0.697408 ms
[GPU] create_image_d::malloc_ints: 0.214432 ms
[GPU] create_image_d::copy_ints_H->D: 0.016064 ms
[GPU] create_image_d::sweep: 3.3743 ms
[GPU] create_image_d::central_pixel: 0.014112 ms
[GPU] create_image_d::free_ints: 0.189056 ms
[GPU] create_image: 4.96883 ms
[GPU] sample::copy_uv_H->D: 9.58944 ms
[GPU] sample::copy_uvrot_D->D: 0.21136 ms
[GPU] sample::1st_shift: 24.4356 ms
[GPU] sample::FFT: 297.719 ms
[GPU] sample::2nd_shift: 13.7175 ms
[GPU] sample::interpolate: 10.0726 ms
[GPU] sample::apply_phase_sampled: 9.6753 ms
[GPU] sample_tot: 380.229 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.302688 ms
[GPU] reduce_chi2: 6.65552 ms
[GPU] chi2_profile::free_all: 4.54797 ms
[GPU] chi2_profile_tot_gputimer: 410.928 ms
[CPU] chi2_profile_tot: 412.048 ms

[GPU] chi2_profile::malloc_fint: 12.4301 ms
[GPU] chi2_profile::copy_observations: 14.0371 ms
[GPU] create_image_d::malloc_image: 0.344224 ms
[GPU] create_image_d::memset: 0.683872 ms
[GPU] create_image_d::malloc_ints: 0.20288 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 3.36467 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.170944 ms
[GPU] create_image: 4.90282 ms
[GPU] sample::copy_uv_H->D: 9.58038 ms
[GPU] sample::copy_uvrot_D->D: 0.210912 ms
[GPU] sample::1st_shift: 24.502 ms
[GPU] sample::FFT: 9.15126 ms
[GPU] sample::2nd_shift: 13.7215 ms
[GPU] sample::interpolate: 10.0716 ms
[GPU] sample::apply_phase_sampled: 9.67574 ms
[GPU] sample_tot: 80.6931 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31373 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.279488 ms
[GPU] reduce_chi2: 6.63498 ms
[GPU] chi2_profile::free_all: 21.2698 ms
[GPU] chi2_profile_tot_gputimer: 140.091 ms
[CPU] chi2_profile_tot: 140.118 ms

[GPU] chi2_profile::malloc_fint: 12.4711 ms
[GPU] chi2_profile::copy_observations: 13.9519 ms
[GPU] create_image_d::malloc_image: 0.336288 ms
[GPU] create_image_d::memset: 0.681184 ms
[GPU] create_image_d::malloc_ints: 0.199104 ms
[GPU] create_image_d::copy_ints_H->D: 0.015456 ms
[GPU] create_image_d::sweep: 3.36202 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.164192 ms
[GPU] create_image: 4.8745 ms
[GPU] sample::copy_uv_H->D: 9.41258 ms
[GPU] sample::copy_uvrot_D->D: 0.208928 ms
[GPU] sample::1st_shift: 24.4631 ms
[GPU] sample::FFT: 9.09242 ms
[GPU] sample::2nd_shift: 13.7294 ms
[GPU] sample::interpolate: 10.0738 ms
[GPU] sample::apply_phase_sampled: 9.67734 ms
[GPU] sample_tot: 79.762 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31261 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271104 ms
[GPU] reduce_chi2: 6.62109 ms
[GPU] chi2_profile::free_all: 5.51773 ms
[GPU] chi2_profile_tot_gputimer: 123.318 ms
[CPU] chi2_profile_tot: 123.344 ms

[GPU] chi2_profile::malloc_fint: 20.154 ms
[GPU] chi2_profile::copy_observations: 13.8661 ms
[GPU] create_image_d::malloc_image: 0.341024 ms
[GPU] create_image_d::memset: 0.681504 ms
[GPU] create_image_d::malloc_ints: 0.197792 ms
[GPU] create_image_d::copy_ints_H->D: 0.014208 ms
[GPU] create_image_d::sweep: 3.36336 ms
[GPU] create_image_d::central_pixel: 0.014304 ms
[GPU] create_image_d::free_ints: 0.160768 ms
[GPU] create_image: 4.87328 ms
[GPU] sample::copy_uv_H->D: 8.76992 ms
[GPU] sample::copy_uvrot_D->D: 0.207264 ms
[GPU] sample::1st_shift: 24.4591 ms
[GPU] sample::FFT: 9.04544 ms
[GPU] sample::2nd_shift: 13.7224 ms
[GPU] sample::interpolate: 10.0714 ms
[GPU] sample::apply_phase_sampled: 9.67542 ms
[GPU] sample_tot: 80.9027 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.488864 ms
[GPU] reduce_chi2: 6.88758 ms
[GPU] chi2_profile::free_all: 4.54755 ms
[GPU] chi2_profile_tot_gputimer: 131.38 ms
[CPU] chi2_profile_tot: 131.414 ms

[GPU] chi2_profile::malloc_fint: 11.9941 ms
[GPU] chi2_profile::copy_observations: 32.8002 ms
[GPU] create_image_d::malloc_image: 0.343072 ms
[GPU] create_image_d::memset: 0.70064 ms
[GPU] create_image_d::malloc_ints: 0.201408 ms
[GPU] create_image_d::copy_ints_H->D: 0.016352 ms
[GPU] create_image_d::sweep: 3.36822 ms
[GPU] create_image_d::central_pixel: 0.01408 ms
[GPU] create_image_d::free_ints: 0.161536 ms
[GPU] create_image: 4.91763 ms
[GPU] sample::copy_uv_H->D: 10.3428 ms
[GPU] sample::copy_uvrot_D->D: 0.233728 ms
[GPU] sample::1st_shift: 24.4801 ms
[GPU] sample::FFT: 9.40739 ms
[GPU] sample::2nd_shift: 13.7247 ms
[GPU] sample::interpolate: 10.0749 ms
[GPU] sample::apply_phase_sampled: 9.68816 ms
[GPU] sample_tot: 80.9176 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268224 ms
[GPU] reduce_chi2: 6.6193 ms
[GPU] chi2_profile::free_all: 4.52851 ms
[GPU] chi2_profile_tot_gputimer: 141.896 ms
[CPU] chi2_profile_tot: 141.923 ms

[GPU] chi2_profile::malloc_fint: 12.5253 ms
[GPU] chi2_profile::copy_observations: 30.6428 ms
[GPU] create_image_d::malloc_image: 0.368032 ms
[GPU] create_image_d::memset: 0.67872 ms
[GPU] create_image_d::malloc_ints: 0.198656 ms
[GPU] create_image_d::copy_ints_H->D: 0.01344 ms
[GPU] create_image_d::sweep: 3.36342 ms
[GPU] create_image_d::central_pixel: 0.012736 ms
[GPU] create_image_d::free_ints: 0.162464 ms
[GPU] create_image: 4.90394 ms
[GPU] sample::copy_uv_H->D: 9.38774 ms
[GPU] sample::copy_uvrot_D->D: 0.204896 ms
[GPU] sample::1st_shift: 24.4725 ms
[GPU] sample::FFT: 9.11376 ms
[GPU] sample::2nd_shift: 13.7231 ms
[GPU] sample::interpolate: 10.0741 ms
[GPU] sample::apply_phase_sampled: 9.67795 ms
[GPU] sample_tot: 79.6082 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31414 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267136 ms
[GPU] reduce_chi2: 6.61648 ms
[GPU] chi2_profile::free_all: 4.51229 ms
[GPU] chi2_profile_tot_gputimer: 138.931 ms
[CPU] chi2_profile_tot: 138.956 ms

[GPU] chi2_profile::malloc_fint: 12.525 ms
[GPU] chi2_profile::copy_observations: 14.0299 ms
[GPU] create_image_d::malloc_image: 17.0988 ms
[GPU] create_image_d::memset: 0.681632 ms
[GPU] create_image_d::malloc_ints: 0.211776 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 3.36246 ms
[GPU] create_image_d::central_pixel: 0.012864 ms
[GPU] create_image_d::free_ints: 0.174368 ms
[GPU] create_image: 21.654 ms
[GPU] sample::copy_uv_H->D: 9.36733 ms
[GPU] sample::copy_uvrot_D->D: 0.207712 ms
[GPU] sample::1st_shift: 24.4667 ms
[GPU] sample::FFT: 9.10899 ms
[GPU] sample::2nd_shift: 13.726 ms
[GPU] sample::interpolate: 10.0731 ms
[GPU] sample::apply_phase_sampled: 9.67805 ms
[GPU] sample_tot: 79.5935 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3143 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26976 ms
[GPU] reduce_chi2: 6.61814 ms
[GPU] chi2_profile::free_all: 4.51315 ms
[GPU] chi2_profile_tot_gputimer: 139.052 ms
[CPU] chi2_profile_tot: 139.078 ms

[GPU] chi2_profile::malloc_fint: 12.504 ms
[GPU] chi2_profile::copy_observations: 14.0501 ms
[GPU] create_image_d::malloc_image: 0.81776 ms
[GPU] create_image_d::memset: 0.684896 ms
[GPU] create_image_d::malloc_ints: 0.563936 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 3.36413 ms
[GPU] create_image_d::central_pixel: 0.01248 ms
[GPU] create_image_d::free_ints: 18.2964 ms
[GPU] create_image: 23.8602 ms
[GPU] sample::copy_uv_H->D: 9.24112 ms
[GPU] sample::copy_uvrot_D->D: 0.206208 ms
[GPU] sample::1st_shift: 24.4616 ms
[GPU] sample::FFT: 9.08621 ms
[GPU] sample::2nd_shift: 13.7269 ms
[GPU] sample::interpolate: 10.0717 ms
[GPU] sample::apply_phase_sampled: 9.67549 ms
[GPU] sample_tot: 79.4427 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31248 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270848 ms
[GPU] reduce_chi2: 6.61718 ms
[GPU] chi2_profile::free_all: 4.51795 ms
[GPU] chi2_profile_tot_gputimer: 141.107 ms
[CPU] chi2_profile_tot: 141.134 ms

[GPU] chi2_profile::malloc_fint: 12.5012 ms
[GPU] chi2_profile::copy_observations: 14.1809 ms
[GPU] create_image_d::malloc_image: 0.353376 ms
[GPU] create_image_d::memset: 0.679424 ms
[GPU] create_image_d::malloc_ints: 0.287552 ms
[GPU] create_image_d::copy_ints_H->D: 0.015488 ms
[GPU] create_image_d::sweep: 3.37142 ms
[GPU] create_image_d::central_pixel: 0.01248 ms
[GPU] create_image_d::free_ints: 0.343488 ms
[GPU] create_image: 5.16416 ms
[GPU] sample::copy_uv_H->D: 26.1981 ms
[GPU] sample::copy_uvrot_D->D: 0.204608 ms
[GPU] sample::1st_shift: 24.4844 ms
[GPU] sample::FFT: 9.07846 ms
[GPU] sample::2nd_shift: 13.727 ms
[GPU] sample::interpolate: 10.074 ms
[GPU] sample::apply_phase_sampled: 9.6745 ms
[GPU] sample_tot: 96.4073 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31459 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27056 ms
[GPU] reduce_chi2: 6.61926 ms
[GPU] chi2_profile::free_all: 4.51779 ms
[GPU] chi2_profile_tot_gputimer: 139.516 ms
[CPU] chi2_profile_tot: 139.542 ms

[GPU] chi2_profile::malloc_fint: 12.4833 ms
[GPU] chi2_profile::copy_observations: 13.8918 ms
[GPU] create_image_d::malloc_image: 0.409664 ms
[GPU] create_image_d::memset: 0.68848 ms
[GPU] create_image_d::malloc_ints: 0.216768 ms
[GPU] create_image_d::copy_ints_H->D: 0.017184 ms
[GPU] create_image_d::sweep: 3.36432 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.16304 ms
[GPU] create_image: 4.97789 ms
[GPU] sample::copy_uv_H->D: 26.1685 ms
[GPU] sample::copy_uvrot_D->D: 0.206368 ms
[GPU] sample::1st_shift: 24.4561 ms
[GPU] sample::FFT: 9.12166 ms
[GPU] sample::2nd_shift: 13.7246 ms
[GPU] sample::interpolate: 10.0723 ms
[GPU] sample::apply_phase_sampled: 9.67565 ms
[GPU] sample_tot: 96.4013 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31715 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272928 ms
[GPU] reduce_chi2: 6.62394 ms
[GPU] chi2_profile::free_all: 4.53238 ms
[GPU] chi2_profile_tot_gputimer: 139.05 ms
[CPU] chi2_profile_tot: 139.077 ms

[GPU] chi2_profile::malloc_fint: 12.5171 ms
[GPU] chi2_profile::copy_observations: 13.8714 ms
[GPU] create_image_d::malloc_image: 0.353696 ms
[GPU] create_image_d::memset: 0.679968 ms
[GPU] create_image_d::malloc_ints: 0.204 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 3.37498 ms
[GPU] create_image_d::central_pixel: 0.0136 ms
[GPU] create_image_d::free_ints: 0.267296 ms
[GPU] create_image: 5.01194 ms
[GPU] sample::copy_uv_H->D: 10.69 ms
[GPU] sample::copy_uvrot_D->D: 0.204896 ms
[GPU] sample::1st_shift: 24.448 ms
[GPU] sample::FFT: 9.12861 ms
[GPU] sample::2nd_shift: 13.7235 ms
[GPU] sample::interpolate: 10.0712 ms
[GPU] sample::apply_phase_sampled: 9.67514 ms
[GPU] sample_tot: 80.9147 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31357 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273824 ms
[GPU] reduce_chi2: 6.62253 ms
[GPU] chi2_profile::free_all: 4.5192 ms
[GPU] chi2_profile_tot_gputimer: 123.577 ms
[CPU] chi2_profile_tot: 123.603 ms

[GPU] chi2_profile::malloc_fint: 12.5091 ms
[GPU] chi2_profile::copy_observations: 13.9599 ms
[GPU] create_image_d::malloc_image: 0.337504 ms
[GPU] create_image_d::memset: 0.680224 ms
[GPU] create_image_d::malloc_ints: 0.196224 ms
[GPU] create_image_d::copy_ints_H->D: 0.015776 ms
[GPU] create_image_d::sweep: 3.37389 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.163872 ms
[GPU] create_image: 4.88694 ms
[GPU] sample::copy_uv_H->D: 9.46861 ms
[GPU] sample::copy_uvrot_D->D: 0.211168 ms
[GPU] sample::1st_shift: 24.4725 ms
[GPU] sample::FFT: 24.5467 ms
[GPU] sample::2nd_shift: 13.7228 ms
[GPU] sample::interpolate: 10.0694 ms
[GPU] sample::apply_phase_sampled: 9.67456 ms
[GPU] sample_tot: 95.1377 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269056 ms
[GPU] reduce_chi2: 6.61827 ms
[GPU] chi2_profile::free_all: 4.52198 ms
[GPU] chi2_profile_tot_gputimer: 137.753 ms
[CPU] chi2_profile_tot: 137.778 ms

[GPU] chi2_profile::malloc_fint: 12.4993 ms
[GPU] chi2_profile::copy_observations: 13.8473 ms
[GPU] create_image_d::malloc_image: 0.33712 ms
[GPU] create_image_d::memset: 0.679104 ms
[GPU] create_image_d::malloc_ints: 0.199008 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 3.36298 ms
[GPU] create_image_d::central_pixel: 0.014624 ms
[GPU] create_image_d::free_ints: 0.164896 ms
[GPU] create_image: 4.87587 ms
[GPU] sample::copy_uv_H->D: 9.49997 ms
[GPU] sample::copy_uvrot_D->D: 0.207168 ms
[GPU] sample::1st_shift: 24.4782 ms
[GPU] sample::FFT: 9.98272 ms
[GPU] sample::2nd_shift: 13.7257 ms
[GPU] sample::interpolate: 10.0722 ms
[GPU] sample::apply_phase_sampled: 9.67526 ms
[GPU] sample_tot: 80.6458 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31306 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.282112 ms
[GPU] reduce_chi2: 6.64074 ms
[GPU] chi2_profile::free_all: 4.52554 ms
[GPU] chi2_profile_tot_gputimer: 123.165 ms
[CPU] chi2_profile_tot: 123.191 ms

[GPU] chi2_profile::malloc_fint: 12.5086 ms
[GPU] chi2_profile::copy_observations: 13.8965 ms
[GPU] create_image_d::malloc_image: 0.344064 ms
[GPU] create_image_d::memset: 0.680416 ms
[GPU] create_image_d::malloc_ints: 0.205024 ms
[GPU] create_image_d::copy_ints_H->D: 0.014304 ms
[GPU] create_image_d::sweep: 3.3632 ms
[GPU] create_image_d::central_pixel: 0.014656 ms
[GPU] create_image_d::free_ints: 0.163808 ms
[GPU] create_image: 4.89834 ms
[GPU] sample::copy_uv_H->D: 9.46883 ms
[GPU] sample::copy_uvrot_D->D: 0.208256 ms
[GPU] sample::1st_shift: 24.4537 ms
[GPU] sample::FFT: 9.10976 ms
[GPU] sample::2nd_shift: 13.7263 ms
[GPU] sample::interpolate: 10.0721 ms
[GPU] sample::apply_phase_sampled: 9.6736 ms
[GPU] sample_tot: 93.5064 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3144 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272896 ms
[GPU] reduce_chi2: 6.62362 ms
[GPU] chi2_profile::free_all: 4.5273 ms
[GPU] chi2_profile_tot_gputimer: 136.078 ms
[CPU] chi2_profile_tot: 136.105 ms

[GPU] chi2_profile::malloc_fint: 12.5028 ms
[GPU] chi2_profile::copy_observations: 14.0538 ms
[GPU] create_image_d::malloc_image: 0.33808 ms
[GPU] create_image_d::memset: 0.680384 ms
[GPU] create_image_d::malloc_ints: 0.2 ms
[GPU] create_image_d::copy_ints_H->D: 0.014272 ms
[GPU] create_image_d::sweep: 3.36365 ms
[GPU] create_image_d::central_pixel: 0.01504 ms
[GPU] create_image_d::free_ints: 0.163232 ms
[GPU] create_image: 4.88698 ms
[GPU] sample::copy_uv_H->D: 9.61859 ms
[GPU] sample::copy_uvrot_D->D: 0.20672 ms
[GPU] sample::1st_shift: 24.4765 ms
[GPU] sample::FFT: 9.1144 ms
[GPU] sample::2nd_shift: 13.7258 ms
[GPU] sample::interpolate: 10.072 ms
[GPU] sample::apply_phase_sampled: 9.69814 ms
[GPU] sample_tot: 80.6349 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.32131 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.276064 ms
[GPU] reduce_chi2: 6.63741 ms
[GPU] chi2_profile::free_all: 19.5359 ms
[GPU] chi2_profile_tot_gputimer: 138.373 ms
[CPU] chi2_profile_tot: 138.399 ms

[GPU] chi2_profile::malloc_fint: 12.5196 ms
[GPU] chi2_profile::copy_observations: 14.2776 ms
[GPU] create_image_d::malloc_image: 0.342176 ms
[GPU] create_image_d::memset: 0.679744 ms
[GPU] create_image_d::malloc_ints: 0.202016 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 3.3633 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.16288 ms
[GPU] create_image: 4.88758 ms
[GPU] sample::copy_uv_H->D: 9.43491 ms
[GPU] sample::copy_uvrot_D->D: 0.205568 ms
[GPU] sample::1st_shift: 24.4781 ms
[GPU] sample::FFT: 9.15434 ms
[GPU] sample::2nd_shift: 13.7031 ms
[GPU] sample::interpolate: 10.071 ms
[GPU] sample::apply_phase_sampled: 9.68397 ms
[GPU] sample_tot: 79.7039 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31338 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263552 ms
[GPU] reduce_chi2: 6.61238 ms
[GPU] chi2_profile::free_all: 5.29277 ms
[GPU] chi2_profile_tot_gputimer: 123.412 ms
[CPU] chi2_profile_tot: 123.438 ms

[GPU] chi2_profile::malloc_fint: 19.4961 ms
[GPU] chi2_profile::copy_observations: 13.6332 ms
[GPU] create_image_d::malloc_image: 0.337376 ms
[GPU] create_image_d::memset: 0.679872 ms
[GPU] create_image_d::malloc_ints: 0.196864 ms
[GPU] create_image_d::copy_ints_H->D: 0.015936 ms
[GPU] create_image_d::sweep: 3.36336 ms
[GPU] create_image_d::central_pixel: 0.013216 ms
[GPU] create_image_d::free_ints: 0.162304 ms
[GPU] create_image: 4.87869 ms
[GPU] sample::copy_uv_H->D: 9.47584 ms
[GPU] sample::copy_uvrot_D->D: 0.20848 ms
[GPU] sample::1st_shift: 24.4626 ms
[GPU] sample::FFT: 9.11718 ms
[GPU] sample::2nd_shift: 13.7232 ms
[GPU] sample::interpolate: 10.0715 ms
[GPU] sample::apply_phase_sampled: 9.68301 ms
[GPU] sample_tot: 79.711 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31334 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.28384 ms
[GPU] reduce_chi2: 6.63382 ms
[GPU] chi2_profile::free_all: 4.55517 ms
[GPU] chi2_profile_tot_gputimer: 129.032 ms
[CPU] chi2_profile_tot: 129.058 ms

[GPU] chi2_profile::malloc_fint: 12.5052 ms
[GPU] chi2_profile::copy_observations: 32.06 ms
[GPU] create_image_d::malloc_image: 0.364128 ms
[GPU] create_image_d::memset: 0.680512 ms
[GPU] create_image_d::malloc_ints: 0.208896 ms
[GPU] create_image_d::copy_ints_H->D: 0.015712 ms
[GPU] create_image_d::sweep: 3.36202 ms
[GPU] create_image_d::central_pixel: 0.014496 ms
[GPU] create_image_d::free_ints: 0.163712 ms
[GPU] create_image: 4.92704 ms
[GPU] sample::copy_uv_H->D: 9.5487 ms
[GPU] sample::copy_uvrot_D->D: 0.204608 ms
[GPU] sample::1st_shift: 24.4467 ms
[GPU] sample::FFT: 9.10566 ms
[GPU] sample::2nd_shift: 13.7181 ms
[GPU] sample::interpolate: 10.0727 ms
[GPU] sample::apply_phase_sampled: 9.67606 ms
[GPU] sample_tot: 79.7269 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31459 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.289664 ms
[GPU] reduce_chi2: 6.63898 ms
[GPU] chi2_profile::free_all: 4.52394 ms
[GPU] chi2_profile_tot_gputimer: 140.497 ms
[CPU] chi2_profile_tot: 140.523 ms

[GPU] chi2_profile::malloc_fint: 12.5217 ms
[GPU] chi2_profile::copy_observations: 13.9874 ms
[GPU] create_image_d::malloc_image: 0.588672 ms
[GPU] create_image_d::memset: 0.680672 ms
[GPU] create_image_d::malloc_ints: 19.2084 ms
[GPU] create_image_d::copy_ints_H->D: 0.013632 ms
[GPU] create_image_d::sweep: 3.36566 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.175456 ms
[GPU] create_image: 24.1479 ms
[GPU] sample::copy_uv_H->D: 9.43498 ms
[GPU] sample::copy_uvrot_D->D: 0.203232 ms
[GPU] sample::1st_shift: 24.4461 ms
[GPU] sample::FFT: 9.14534 ms
[GPU] sample::2nd_shift: 13.7243 ms
[GPU] sample::interpolate: 10.0719 ms
[GPU] sample::apply_phase_sampled: 9.67421 ms
[GPU] sample_tot: 79.6635 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31411 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267936 ms
[GPU] reduce_chi2: 6.61824 ms
[GPU] chi2_profile::free_all: 4.51859 ms
[GPU] chi2_profile_tot_gputimer: 141.575 ms
[CPU] chi2_profile_tot: 141.601 ms

[GPU] chi2_profile::malloc_fint: 12.516 ms
[GPU] chi2_profile::copy_observations: 13.8242 ms
[GPU] create_image_d::malloc_image: 0.573472 ms
[GPU] create_image_d::memset: 0.689792 ms
[GPU] create_image_d::malloc_ints: 0.823296 ms
[GPU] create_image_d::copy_ints_H->D: 0.014496 ms
[GPU] create_image_d::sweep: 3.36291 ms
[GPU] create_image_d::central_pixel: 0.01264 ms
[GPU] create_image_d::free_ints: 0.393088 ms
[GPU] create_image: 5.97472 ms
[GPU] sample::copy_uv_H->D: 24.0502 ms
[GPU] sample::copy_uvrot_D->D: 0.20656 ms
[GPU] sample::1st_shift: 24.4392 ms
[GPU] sample::FFT: 9.21386 ms
[GPU] sample::2nd_shift: 13.7048 ms
[GPU] sample::interpolate: 10.0701 ms
[GPU] sample::apply_phase_sampled: 9.67392 ms
[GPU] sample_tot: 94.3219 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3113 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263744 ms
[GPU] reduce_chi2: 6.61075 ms
[GPU] chi2_profile::free_all: 4.52758 ms
[GPU] chi2_profile_tot_gputimer: 137.902 ms
[CPU] chi2_profile_tot: 137.929 ms
4096	1.000000e+06	float64	None	1	2.569145e+00	1.352181e-01	6.782974e-03	1.233233e-01
# |--> timings: [0.41222779103554785, 0.14028095919638872, 0.12349198199808598, 0.13171172398142517, 0.14235474704764783, 0.13908069697208703, 0.1392094672191888, 0.14126842888072133, 0.13967001205310225, 0.13920049602165818, 0.12373014609329402, 0.1379145181272179, 0.12332333996891975, 0.13622648501768708, 0.13852536119520664, 0.12356642098166049, 0.1291772909462452, 0.14064304204657674, 0.14172153384424746, 0.13804785907268524]

[GPU] chi2_profile::malloc_fint: 9.92941 ms
[GPU] chi2_profile::copy_observations: 14.3055 ms
[GPU] create_image_d::malloc_image: 0.34288 ms
[GPU] create_image_d::memset: 0.68192 ms
[GPU] create_image_d::malloc_ints: 0.32576 ms
[GPU] create_image_d::copy_ints_H->D: 0.014624 ms
[GPU] create_image_d::sweep: 3.36461 ms
[GPU] create_image_d::central_pixel: 0.014496 ms
[GPU] create_image_d::free_ints: 0.173152 ms
[GPU] create_image: 5.03133 ms
[GPU] sample::copy_uv_H->D: 31.9482 ms
[GPU] sample::copy_uvrot_D->D: 0.211488 ms
[GPU] sample::1st_shift: 24.4507 ms
[GPU] sample::FFT: 9.11869 ms
[GPU] sample::2nd_shift: 13.7259 ms
[GPU] sample::interpolate: 10.0705 ms
[GPU] sample::apply_phase_sampled: 9.67594 ms
[GPU] sample_tot: 102.174 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31446 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269088 ms
[GPU] reduce_chi2: 6.61962 ms
[GPU] chi2_profile::free_all: 4.52694 ms
[GPU] chi2_profile_tot_gputimer: 142.704 ms
[CPU] chi2_profile_tot: 142.732 ms

[GPU] chi2_profile::malloc_fint: 12.5102 ms
[GPU] chi2_profile::copy_observations: 14.0892 ms
[GPU] create_image_d::malloc_image: 0.346912 ms
[GPU] create_image_d::memset: 0.679776 ms
[GPU] create_image_d::malloc_ints: 0.20128 ms
[GPU] create_image_d::copy_ints_H->D: 0.022784 ms
[GPU] create_image_d::sweep: 3.36237 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.286208 ms
[GPU] create_image: 5.01114 ms
[GPU] sample::copy_uv_H->D: 9.89123 ms
[GPU] sample::copy_uvrot_D->D: 0.206368 ms
[GPU] sample::1st_shift: 24.4828 ms
[GPU] sample::FFT: 9.12432 ms
[GPU] sample::2nd_shift: 13.7164 ms
[GPU] sample::interpolate: 10.0716 ms
[GPU] sample::apply_phase_sampled: 9.67571 ms
[GPU] sample_tot: 80.1348 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31558 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270624 ms
[GPU] reduce_chi2: 6.62125 ms
[GPU] chi2_profile::free_all: 4.52579 ms
[GPU] chi2_profile_tot_gputimer: 123.007 ms
[CPU] chi2_profile_tot: 123.032 ms

[GPU] chi2_profile::malloc_fint: 12.5155 ms
[GPU] chi2_profile::copy_observations: 13.9474 ms
[GPU] create_image_d::malloc_image: 0.342528 ms
[GPU] create_image_d::memset: 0.680128 ms
[GPU] create_image_d::malloc_ints: 0.205376 ms
[GPU] create_image_d::copy_ints_H->D: 0.015296 ms
[GPU] create_image_d::sweep: 3.36416 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.16288 ms
[GPU] create_image: 4.88317 ms
[GPU] sample::copy_uv_H->D: 9.42563 ms
[GPU] sample::copy_uvrot_D->D: 0.2056 ms
[GPU] sample::1st_shift: 24.4367 ms
[GPU] sample::FFT: 22.4665 ms
[GPU] sample::2nd_shift: 13.7294 ms
[GPU] sample::interpolate: 10.0746 ms
[GPU] sample::apply_phase_sampled: 9.67578 ms
[GPU] sample_tot: 93.0024 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3153 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271104 ms
[GPU] reduce_chi2: 6.62214 ms
[GPU] chi2_profile::free_all: 4.51661 ms
[GPU] chi2_profile_tot_gputimer: 135.603 ms
[CPU] chi2_profile_tot: 135.628 ms

[GPU] chi2_profile::malloc_fint: 12.5101 ms
[GPU] chi2_profile::copy_observations: 14.0344 ms
[GPU] create_image_d::malloc_image: 0.338336 ms
[GPU] create_image_d::memset: 0.685344 ms
[GPU] create_image_d::malloc_ints: 0.197888 ms
[GPU] create_image_d::copy_ints_H->D: 0.014272 ms
[GPU] create_image_d::sweep: 3.36371 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.16256 ms
[GPU] create_image: 4.8857 ms
[GPU] sample::copy_uv_H->D: 9.4392 ms
[GPU] sample::copy_uvrot_D->D: 0.209152 ms
[GPU] sample::1st_shift: 24.4658 ms
[GPU] sample::FFT: 9.27123 ms
[GPU] sample::2nd_shift: 13.7021 ms
[GPU] sample::interpolate: 10.0707 ms
[GPU] sample::apply_phase_sampled: 9.6744 ms
[GPU] sample_tot: 79.8281 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31443 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27424 ms
[GPU] reduce_chi2: 6.62544 ms
[GPU] chi2_profile::free_all: 4.5159 ms
[GPU] chi2_profile_tot_gputimer: 122.524 ms
[CPU] chi2_profile_tot: 122.551 ms

[GPU] chi2_profile::malloc_fint: 12.5041 ms
[GPU] chi2_profile::copy_observations: 13.7047 ms
[GPU] create_image_d::malloc_image: 0.338912 ms
[GPU] create_image_d::memset: 0.678688 ms
[GPU] create_image_d::malloc_ints: 0.197184 ms
[GPU] create_image_d::copy_ints_H->D: 0.015648 ms
[GPU] create_image_d::sweep: 3.36371 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.165984 ms
[GPU] create_image: 4.88544 ms
[GPU] sample::copy_uv_H->D: 9.46806 ms
[GPU] sample::copy_uvrot_D->D: 0.205664 ms
[GPU] sample::1st_shift: 24.4502 ms
[GPU] sample::FFT: 9.13603 ms
[GPU] sample::2nd_shift: 13.7254 ms
[GPU] sample::interpolate: 10.0739 ms
[GPU] sample::apply_phase_sampled: 9.67485 ms
[GPU] sample_tot: 88.1906 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266624 ms
[GPU] reduce_chi2: 6.61821 ms
[GPU] chi2_profile::free_all: 8.65914 ms
[GPU] chi2_profile_tot_gputimer: 134.68 ms
[CPU] chi2_profile_tot: 134.706 ms

[GPU] chi2_profile::malloc_fint: 12.5148 ms
[GPU] chi2_profile::copy_observations: 13.8281 ms
[GPU] create_image_d::malloc_image: 0.342112 ms
[GPU] create_image_d::memset: 0.680512 ms
[GPU] create_image_d::malloc_ints: 0.202016 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 3.36368 ms
[GPU] create_image_d::central_pixel: 0.01504 ms
[GPU] create_image_d::free_ints: 0.16192 ms
[GPU] create_image: 4.88576 ms
[GPU] sample::copy_uv_H->D: 9.43619 ms
[GPU] sample::copy_uvrot_D->D: 0.209824 ms
[GPU] sample::1st_shift: 24.4612 ms
[GPU] sample::FFT: 9.33571 ms
[GPU] sample::2nd_shift: 13.7291 ms
[GPU] sample::interpolate: 10.0769 ms
[GPU] sample::apply_phase_sampled: 9.67754 ms
[GPU] sample_tot: 80.4197 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31562 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.315136 ms
[GPU] reduce_chi2: 6.66771 ms
[GPU] chi2_profile::free_all: 5.5007 ms
[GPU] chi2_profile_tot_gputimer: 123.939 ms
[CPU] chi2_profile_tot: 123.967 ms

[GPU] chi2_profile::malloc_fint: 20.5828 ms
[GPU] chi2_profile::copy_observations: 15.1901 ms
[GPU] create_image_d::malloc_image: 0.343456 ms
[GPU] create_image_d::memset: 0.681344 ms
[GPU] create_image_d::malloc_ints: 0.198048 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 3.36586 ms
[GPU] create_image_d::central_pixel: 0.014912 ms
[GPU] create_image_d::free_ints: 0.164096 ms
[GPU] create_image: 4.8856 ms
[GPU] sample::copy_uv_H->D: 10.227 ms
[GPU] sample::copy_uvrot_D->D: 0.209472 ms
[GPU] sample::1st_shift: 24.475 ms
[GPU] sample::FFT: 9.14861 ms
[GPU] sample::2nd_shift: 13.6998 ms
[GPU] sample::interpolate: 10.0732 ms
[GPU] sample::apply_phase_sampled: 9.67546 ms
[GPU] sample_tot: 80.4778 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31405 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269248 ms
[GPU] reduce_chi2: 6.61798 ms
[GPU] chi2_profile::free_all: 4.57792 ms
[GPU] chi2_profile_tot_gputimer: 132.447 ms
[CPU] chi2_profile_tot: 132.473 ms

[GPU] chi2_profile::malloc_fint: 12.6391 ms
[GPU] chi2_profile::copy_observations: 32.5248 ms
[GPU] create_image_d::malloc_image: 0.357216 ms
[GPU] create_image_d::memset: 0.680096 ms
[GPU] create_image_d::malloc_ints: 0.202528 ms
[GPU] create_image_d::copy_ints_H->D: 0.016512 ms
[GPU] create_image_d::sweep: 3.36346 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.165536 ms
[GPU] create_image: 4.90122 ms
[GPU] sample::copy_uv_H->D: 9.4088 ms
[GPU] sample::copy_uvrot_D->D: 0.221568 ms
[GPU] sample::1st_shift: 24.4851 ms
[GPU] sample::FFT: 9.14922 ms
[GPU] sample::2nd_shift: 13.7068 ms
[GPU] sample::interpolate: 10.0716 ms
[GPU] sample::apply_phase_sampled: 9.67533 ms
[GPU] sample_tot: 79.6798 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31363 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271808 ms
[GPU] reduce_chi2: 6.62314 ms
[GPU] chi2_profile::free_all: 4.54266 ms
[GPU] chi2_profile_tot_gputimer: 141.012 ms
[CPU] chi2_profile_tot: 141.054 ms

[GPU] chi2_profile::malloc_fint: 12.5033 ms
[GPU] chi2_profile::copy_observations: 14.3315 ms
[GPU] create_image_d::malloc_image: 17.6757 ms
[GPU] create_image_d::memset: 0.68016 ms
[GPU] create_image_d::malloc_ints: 0.221216 ms
[GPU] create_image_d::copy_ints_H->D: 0.014176 ms
[GPU] create_image_d::sweep: 3.36221 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.162432 ms
[GPU] create_image: 22.2307 ms
[GPU] sample::copy_uv_H->D: 9.54064 ms
[GPU] sample::copy_uvrot_D->D: 0.205568 ms
[GPU] sample::1st_shift: 24.4645 ms
[GPU] sample::FFT: 9.10602 ms
[GPU] sample::2nd_shift: 13.7174 ms
[GPU] sample::interpolate: 10.0727 ms
[GPU] sample::apply_phase_sampled: 9.67619 ms
[GPU] sample_tot: 79.7487 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31507 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.274464 ms
[GPU] reduce_chi2: 6.62474 ms
[GPU] chi2_profile::free_all: 4.51926 ms
[GPU] chi2_profile_tot_gputimer: 140.076 ms
[CPU] chi2_profile_tot: 140.103 ms

[GPU] chi2_profile::malloc_fint: 12.5065 ms
[GPU] chi2_profile::copy_observations: 13.8381 ms
[GPU] create_image_d::malloc_image: 0.784192 ms
[GPU] create_image_d::memset: 0.678688 ms
[GPU] create_image_d::malloc_ints: 0.57792 ms
[GPU] create_image_d::copy_ints_H->D: 0.014272 ms
[GPU] create_image_d::sweep: 3.36205 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 8.48064 ms
[GPU] create_image: 14.0117 ms
[GPU] sample::copy_uv_H->D: 19.8398 ms
[GPU] sample::copy_uvrot_D->D: 0.20416 ms
[GPU] sample::1st_shift: 24.4417 ms
[GPU] sample::FFT: 9.12112 ms
[GPU] sample::2nd_shift: 13.7237 ms
[GPU] sample::interpolate: 10.0697 ms
[GPU] sample::apply_phase_sampled: 9.67645 ms
[GPU] sample_tot: 90.0307 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31325 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263168 ms
[GPU] reduce_chi2: 6.60986 ms
[GPU] chi2_profile::free_all: 4.51638 ms
[GPU] chi2_profile_tot_gputimer: 141.631 ms
[CPU] chi2_profile_tot: 141.657 ms

[GPU] chi2_profile::malloc_fint: 12.5147 ms
[GPU] chi2_profile::copy_observations: 13.5304 ms
[GPU] create_image_d::malloc_image: 0.34832 ms
[GPU] create_image_d::memset: 0.679968 ms
[GPU] create_image_d::malloc_ints: 0.216032 ms
[GPU] create_image_d::copy_ints_H->D: 0.014112 ms
[GPU] create_image_d::sweep: 3.36278 ms
[GPU] create_image_d::central_pixel: 0.014304 ms
[GPU] create_image_d::free_ints: 0.32 ms
[GPU] create_image: 5.05331 ms
[GPU] sample::copy_uv_H->D: 25.7187 ms
[GPU] sample::copy_uvrot_D->D: 0.203456 ms
[GPU] sample::1st_shift: 24.4743 ms
[GPU] sample::FFT: 9.12029 ms
[GPU] sample::2nd_shift: 13.7257 ms
[GPU] sample::interpolate: 10.0707 ms
[GPU] sample::apply_phase_sampled: 9.67578 ms
[GPU] sample_tot: 95.9506 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31446 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.470688 ms
[GPU] reduce_chi2: 6.8224 ms
[GPU] chi2_profile::free_all: 4.50806 ms
[GPU] chi2_profile_tot_gputimer: 138.496 ms
[CPU] chi2_profile_tot: 138.522 ms

[GPU] chi2_profile::malloc_fint: 12.5188 ms
[GPU] chi2_profile::copy_observations: 13.9039 ms
[GPU] create_image_d::malloc_image: 0.361024 ms
[GPU] create_image_d::memset: 0.680352 ms
[GPU] create_image_d::malloc_ints: 0.275872 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 3.36349 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.163264 ms
[GPU] create_image: 4.97699 ms
[GPU] sample::copy_uv_H->D: 27.3676 ms
[GPU] sample::copy_uvrot_D->D: 0.205664 ms
[GPU] sample::1st_shift: 24.43 ms
[GPU] sample::FFT: 9.09462 ms
[GPU] sample::2nd_shift: 13.6583 ms
[GPU] sample::interpolate: 10.0776 ms
[GPU] sample::apply_phase_sampled: 9.67734 ms
[GPU] sample_tot: 97.475 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.32547 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272608 ms
[GPU] reduce_chi2: 6.63418 ms
[GPU] chi2_profile::free_all: 4.52138 ms
[GPU] chi2_profile_tot_gputimer: 140.162 ms
[CPU] chi2_profile_tot: 140.188 ms

[GPU] chi2_profile::malloc_fint: 12.5233 ms
[GPU] chi2_profile::copy_observations: 13.6588 ms
[GPU] create_image_d::malloc_image: 0.357312 ms
[GPU] create_image_d::memset: 0.679648 ms
[GPU] create_image_d::malloc_ints: 0.197024 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 3.36432 ms
[GPU] create_image_d::central_pixel: 0.012832 ms
[GPU] create_image_d::free_ints: 0.162816 ms
[GPU] create_image: 4.89322 ms
[GPU] sample::copy_uv_H->D: 10.958 ms
[GPU] sample::copy_uvrot_D->D: 0.208352 ms
[GPU] sample::1st_shift: 24.4291 ms
[GPU] sample::FFT: 9.10179 ms
[GPU] sample::2nd_shift: 13.6554 ms
[GPU] sample::interpolate: 10.0783 ms
[GPU] sample::apply_phase_sampled: 9.67635 ms
[GPU] sample_tot: 81.0791 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3137 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.275584 ms
[GPU] reduce_chi2: 6.62432 ms
[GPU] chi2_profile::free_all: 4.52554 ms
[GPU] chi2_profile_tot_gputimer: 123.422 ms
[CPU] chi2_profile_tot: 123.449 ms

[GPU] chi2_profile::malloc_fint: 12.5128 ms
[GPU] chi2_profile::copy_observations: 13.833 ms
[GPU] create_image_d::malloc_image: 0.36 ms
[GPU] create_image_d::memset: 0.681312 ms
[GPU] create_image_d::malloc_ints: 0.216736 ms
[GPU] create_image_d::copy_ints_H->D: 0.015552 ms
[GPU] create_image_d::sweep: 3.36384 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.162624 ms
[GPU] create_image: 4.91773 ms
[GPU] sample::copy_uv_H->D: 9.43491 ms
[GPU] sample::copy_uvrot_D->D: 0.207168 ms
[GPU] sample::1st_shift: 24.4303 ms
[GPU] sample::FFT: 24.0284 ms
[GPU] sample::2nd_shift: 13.6558 ms
[GPU] sample::interpolate: 10.0784 ms
[GPU] sample::apply_phase_sampled: 9.67827 ms
[GPU] sample_tot: 94.4833 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272576 ms
[GPU] reduce_chi2: 6.62339 ms
[GPU] chi2_profile::free_all: 4.52426 ms
[GPU] chi2_profile_tot_gputimer: 137.011 ms
[CPU] chi2_profile_tot: 137.037 ms

[GPU] chi2_profile::malloc_fint: 12.5199 ms
[GPU] chi2_profile::copy_observations: 13.9805 ms
[GPU] create_image_d::malloc_image: 0.358848 ms
[GPU] create_image_d::memset: 0.680448 ms
[GPU] create_image_d::malloc_ints: 0.201792 ms
[GPU] create_image_d::copy_ints_H->D: 0.015264 ms
[GPU] create_image_d::sweep: 3.36326 ms
[GPU] create_image_d::central_pixel: 0.014528 ms
[GPU] create_image_d::free_ints: 0.163712 ms
[GPU] create_image: 4.90637 ms
[GPU] sample::copy_uv_H->D: 9.59661 ms
[GPU] sample::copy_uvrot_D->D: 0.208128 ms
[GPU] sample::1st_shift: 24.4334 ms
[GPU] sample::FFT: 9.14198 ms
[GPU] sample::2nd_shift: 13.6561 ms
[GPU] sample::interpolate: 10.0756 ms
[GPU] sample::apply_phase_sampled: 9.67616 ms
[GPU] sample_tot: 79.7944 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31395 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26592 ms
[GPU] reduce_chi2: 6.62534 ms
[GPU] chi2_profile::free_all: 4.53069 ms
[GPU] chi2_profile_tot_gputimer: 122.477 ms
[CPU] chi2_profile_tot: 122.502 ms

[GPU] chi2_profile::malloc_fint: 12.5199 ms
[GPU] chi2_profile::copy_observations: 13.7821 ms
[GPU] create_image_d::malloc_image: 0.356096 ms
[GPU] create_image_d::memset: 0.681344 ms
[GPU] create_image_d::malloc_ints: 0.202432 ms
[GPU] create_image_d::copy_ints_H->D: 0.015488 ms
[GPU] create_image_d::sweep: 3.36464 ms
[GPU] create_image_d::central_pixel: 0.012864 ms
[GPU] create_image_d::free_ints: 0.163168 ms
[GPU] create_image: 4.90214 ms
[GPU] sample::copy_uv_H->D: 9.45514 ms
[GPU] sample::copy_uvrot_D->D: 0.210144 ms
[GPU] sample::1st_shift: 24.4326 ms
[GPU] sample::FFT: 9.11104 ms
[GPU] sample::2nd_shift: 13.6572 ms
[GPU] sample::interpolate: 10.0764 ms
[GPU] sample::apply_phase_sampled: 9.69632 ms
[GPU] sample_tot: 97.9621 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.316 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270464 ms
[GPU] reduce_chi2: 6.62301 ms
[GPU] chi2_profile::free_all: 4.53296 ms
[GPU] chi2_profile_tot_gputimer: 140.439 ms
[CPU] chi2_profile_tot: 140.465 ms

[GPU] chi2_profile::malloc_fint: 12.5182 ms
[GPU] chi2_profile::copy_observations: 13.9154 ms
[GPU] create_image_d::malloc_image: 0.358848 ms
[GPU] create_image_d::memset: 0.679584 ms
[GPU] create_image_d::malloc_ints: 0.199328 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 3.3641 ms
[GPU] create_image_d::central_pixel: 0.01312 ms
[GPU] create_image_d::free_ints: 0.16288 ms
[GPU] create_image: 4.89421 ms
[GPU] sample::copy_uv_H->D: 9.64717 ms
[GPU] sample::copy_uvrot_D->D: 0.222144 ms
[GPU] sample::1st_shift: 24.431 ms
[GPU] sample::FFT: 9.11763 ms
[GPU] sample::2nd_shift: 13.6592 ms
[GPU] sample::interpolate: 10.074 ms
[GPU] sample::apply_phase_sampled: 9.67709 ms
[GPU] sample_tot: 80.4315 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31344 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.274528 ms
[GPU] reduce_chi2: 6.63555 ms
[GPU] chi2_profile::free_all: 20.7166 ms
[GPU] chi2_profile_tot_gputimer: 139.23 ms
[CPU] chi2_profile_tot: 139.256 ms

[GPU] chi2_profile::malloc_fint: 12.5011 ms
[GPU] chi2_profile::copy_observations: 13.8783 ms
[GPU] create_image_d::malloc_image: 0.36272 ms
[GPU] create_image_d::memset: 0.677696 ms
[GPU] create_image_d::malloc_ints: 0.200704 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 3.36368 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.159808 ms
[GPU] create_image: 4.90365 ms
[GPU] sample::copy_uv_H->D: 9.66541 ms
[GPU] sample::copy_uvrot_D->D: 0.20608 ms
[GPU] sample::1st_shift: 24.4279 ms
[GPU] sample::FFT: 9.14285 ms
[GPU] sample::2nd_shift: 13.6557 ms
[GPU] sample::interpolate: 10.0786 ms
[GPU] sample::apply_phase_sampled: 9.67738 ms
[GPU] sample_tot: 79.9257 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31574 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273408 ms
[GPU] reduce_chi2: 6.62528 ms
[GPU] chi2_profile::free_all: 5.3568 ms
[GPU] chi2_profile_tot_gputimer: 123.307 ms
[CPU] chi2_profile_tot: 123.333 ms

[GPU] chi2_profile::malloc_fint: 20.5191 ms
[GPU] chi2_profile::copy_observations: 13.7924 ms
[GPU] create_image_d::malloc_image: 0.365344 ms
[GPU] create_image_d::memset: 0.679712 ms
[GPU] create_image_d::malloc_ints: 0.210912 ms
[GPU] create_image_d::copy_ints_H->D: 0.013984 ms
[GPU] create_image_d::sweep: 3.36432 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.167584 ms
[GPU] create_image: 4.92691 ms
[GPU] sample::copy_uv_H->D: 9.54749 ms
[GPU] sample::copy_uvrot_D->D: 0.20512 ms
[GPU] sample::1st_shift: 24.4326 ms
[GPU] sample::FFT: 9.08189 ms
[GPU] sample::2nd_shift: 13.6569 ms
[GPU] sample::interpolate: 10.0804 ms
[GPU] sample::apply_phase_sampled: 9.67654 ms
[GPU] sample_tot: 79.6391 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31299 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265664 ms
[GPU] reduce_chi2: 6.61245 ms
[GPU] chi2_profile::free_all: 4.5599 ms
[GPU] chi2_profile_tot_gputimer: 130.167 ms
[CPU] chi2_profile_tot: 130.193 ms

[GPU] chi2_profile::malloc_fint: 12.5746 ms
[GPU] chi2_profile::copy_observations: 30.2172 ms
[GPU] create_image_d::malloc_image: 0.381248 ms
[GPU] create_image_d::memset: 0.681632 ms
[GPU] create_image_d::malloc_ints: 0.209504 ms
[GPU] create_image_d::copy_ints_H->D: 0.014112 ms
[GPU] create_image_d::sweep: 3.37082 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.16336 ms
[GPU] create_image: 4.9391 ms
[GPU] sample::copy_uv_H->D: 9.51168 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 24.4307 ms
[GPU] sample::FFT: 9.1199 ms
[GPU] sample::2nd_shift: 13.657 ms
[GPU] sample::interpolate: 10.0775 ms
[GPU] sample::apply_phase_sampled: 9.67629 ms
[GPU] sample_tot: 79.6378 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31296 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268864 ms
[GPU] reduce_chi2: 6.61738 ms
[GPU] chi2_profile::free_all: 4.51962 ms
[GPU] chi2_profile_tot_gputimer: 138.621 ms
[CPU] chi2_profile_tot: 138.647 ms
4096	1.000000e+06	float64	None	2	2.531173e+00	1.332196e-01	7.319741e-03	1.226189e-01
# |--> timings: [0.1428239680826664, 0.12315239291638136, 0.13574980502016842, 0.12268912396393716, 0.13482845714315772, 0.1241101420018822, 0.1326390339527279, 0.14119112002663314, 0.14022706006653607, 0.1417789221741259, 0.1386419590562582, 0.14030673704110086, 0.12357419286854565, 0.137154869036749, 0.12261893600225449, 0.14058900391682982, 0.13938734284602106, 0.1234498128760606, 0.13031610916368663, 0.1387676300946623]

[GPU] chi2_profile::malloc_fint: 11.4014 ms
[GPU] chi2_profile::copy_observations: 18.4277 ms
[GPU] create_image_d::malloc_image: 2.21482 ms
[GPU] create_image_d::memset: 0.681664 ms
[GPU] create_image_d::malloc_ints: 0.382496 ms
[GPU] create_image_d::copy_ints_H->D: 0.016672 ms
[GPU] create_image_d::sweep: 0.875264 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 18.402 ms
[GPU] create_image: 22.6896 ms
[GPU] sample::copy_uv_H->D: 9.32426 ms
[GPU] sample::copy_uvrot_D->D: 0.208096 ms
[GPU] sample::1st_shift: 9.02218 ms
[GPU] sample::FFT: 9.1416 ms
[GPU] sample::2nd_shift: 5.97357 ms
[GPU] sample::interpolate: 3.07414 ms
[GPU] sample::apply_phase_sampled: 2.88029 ms
[GPU] sample_tot: 43.2195 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61094 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270272 ms
[GPU] reduce_chi2: 1.91434 ms
[GPU] chi2_profile::free_all: 4.5217 ms
[GPU] chi2_profile_tot_gputimer: 102.292 ms
[CPU] chi2_profile_tot: 102.319 ms

[GPU] chi2_profile::malloc_fint: 12.52 ms
[GPU] chi2_profile::copy_observations: 13.8013 ms
[GPU] create_image_d::malloc_image: 0.365152 ms
[GPU] create_image_d::memset: 0.67968 ms
[GPU] create_image_d::malloc_ints: 0.20976 ms
[GPU] create_image_d::copy_ints_H->D: 0.015552 ms
[GPU] create_image_d::sweep: 0.875424 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.164928 ms
[GPU] create_image: 2.42038 ms
[GPU] sample::copy_uv_H->D: 9.58858 ms
[GPU] sample::copy_uvrot_D->D: 0.207456 ms
[GPU] sample::1st_shift: 9.02323 ms
[GPU] sample::FFT: 9.09542 ms
[GPU] sample::2nd_shift: 5.9744 ms
[GPU] sample::interpolate: 3.07443 ms
[GPU] sample::apply_phase_sampled: 2.88029 ms
[GPU] sample_tot: 43.5856 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61946 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26848 ms
[GPU] reduce_chi2: 1.92397 ms
[GPU] chi2_profile::free_all: 7.32541 ms
[GPU] chi2_profile_tot_gputimer: 81.6927 ms
[CPU] chi2_profile_tot: 81.718 ms

[GPU] chi2_profile::malloc_fint: 19.6719 ms
[GPU] chi2_profile::copy_observations: 13.7479 ms
[GPU] create_image_d::malloc_image: 0.370016 ms
[GPU] create_image_d::memset: 0.679296 ms
[GPU] create_image_d::malloc_ints: 0.207136 ms
[GPU] create_image_d::copy_ints_H->D: 0.014816 ms
[GPU] create_image_d::sweep: 0.88464 ms
[GPU] create_image_d::central_pixel: 0.012832 ms
[GPU] create_image_d::free_ints: 0.164416 ms
[GPU] create_image: 2.43603 ms
[GPU] sample::copy_uv_H->D: 9.53654 ms
[GPU] sample::copy_uvrot_D->D: 0.210304 ms
[GPU] sample::1st_shift: 9.00301 ms
[GPU] sample::FFT: 9.15837 ms
[GPU] sample::2nd_shift: 5.97088 ms
[GPU] sample::interpolate: 3.07453 ms
[GPU] sample::apply_phase_sampled: 2.87936 ms
[GPU] sample_tot: 43.4225 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.275392 ms
[GPU] reduce_chi2: 1.92054 ms
[GPU] chi2_profile::free_all: 4.51082 ms
[GPU] chi2_profile_tot_gputimer: 85.8273 ms
[CPU] chi2_profile_tot: 85.8521 ms

[GPU] chi2_profile::malloc_fint: 12.5196 ms
[GPU] chi2_profile::copy_observations: 13.8473 ms
[GPU] create_image_d::malloc_image: 0.35696 ms
[GPU] create_image_d::memset: 0.680064 ms
[GPU] create_image_d::malloc_ints: 0.217184 ms
[GPU] create_image_d::copy_ints_H->D: 0.015712 ms
[GPU] create_image_d::sweep: 0.874176 ms
[GPU] create_image_d::central_pixel: 0.0176 ms
[GPU] create_image_d::free_ints: 0.164416 ms
[GPU] create_image: 2.42634 ms
[GPU] sample::copy_uv_H->D: 9.45549 ms
[GPU] sample::copy_uvrot_D->D: 0.2064 ms
[GPU] sample::1st_shift: 9.00653 ms
[GPU] sample::FFT: 9.53008 ms
[GPU] sample::2nd_shift: 5.96026 ms
[GPU] sample::interpolate: 3.07248 ms
[GPU] sample::apply_phase_sampled: 2.87907 ms
[GPU] sample_tot: 59.1458 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61002 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.286976 ms
[GPU] reduce_chi2: 1.9321 ms
[GPU] chi2_profile::free_all: 4.53597 ms
[GPU] chi2_profile_tot_gputimer: 94.523 ms
[CPU] chi2_profile_tot: 94.548 ms

[GPU] chi2_profile::malloc_fint: 12.5087 ms
[GPU] chi2_profile::copy_observations: 13.7814 ms
[GPU] create_image_d::malloc_image: 0.352576 ms
[GPU] create_image_d::memset: 0.68016 ms
[GPU] create_image_d::malloc_ints: 0.202912 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.87616 ms
[GPU] create_image_d::central_pixel: 0.012736 ms
[GPU] create_image_d::free_ints: 0.162496 ms
[GPU] create_image: 2.4065 ms
[GPU] sample::copy_uv_H->D: 9.74874 ms
[GPU] sample::copy_uvrot_D->D: 0.203904 ms
[GPU] sample::1st_shift: 9.00403 ms
[GPU] sample::FFT: 9.14317 ms
[GPU] sample::2nd_shift: 5.95738 ms
[GPU] sample::interpolate: 3.08125 ms
[GPU] sample::apply_phase_sampled: 2.87942 ms
[GPU] sample_tot: 43.6047 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60749 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267712 ms
[GPU] reduce_chi2: 1.91078 ms
[GPU] chi2_profile::free_all: 4.51738 ms
[GPU] chi2_profile_tot_gputimer: 78.8464 ms
[CPU] chi2_profile_tot: 78.871 ms

[GPU] chi2_profile::malloc_fint: 12.5034 ms
[GPU] chi2_profile::copy_observations: 13.8705 ms
[GPU] create_image_d::malloc_image: 0.3624 ms
[GPU] create_image_d::memset: 0.677952 ms
[GPU] create_image_d::malloc_ints: 0.201728 ms
[GPU] create_image_d::copy_ints_H->D: 0.015616 ms
[GPU] create_image_d::sweep: 0.875296 ms
[GPU] create_image_d::central_pixel: 0.01264 ms
[GPU] create_image_d::free_ints: 0.161376 ms
[GPU] create_image: 2.41082 ms
[GPU] sample::copy_uv_H->D: 28.6364 ms
[GPU] sample::copy_uvrot_D->D: 0.217216 ms
[GPU] sample::1st_shift: 9.00406 ms
[GPU] sample::FFT: 9.19722 ms
[GPU] sample::2nd_shift: 5.96083 ms
[GPU] sample::interpolate: 3.06765 ms
[GPU] sample::apply_phase_sampled: 2.87882 ms
[GPU] sample_tot: 62.5768 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6089 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26992 ms
[GPU] reduce_chi2: 1.91238 ms
[GPU] chi2_profile::free_all: 4.53174 ms
[GPU] chi2_profile_tot_gputimer: 97.9201 ms
[CPU] chi2_profile_tot: 97.9462 ms

[GPU] chi2_profile::malloc_fint: 12.5134 ms
[GPU] chi2_profile::copy_observations: 13.657 ms
[GPU] create_image_d::malloc_image: 0.35728 ms
[GPU] create_image_d::memset: 0.679424 ms
[GPU] create_image_d::malloc_ints: 0.200928 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.874976 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.162976 ms
[GPU] create_image: 2.4135 ms
[GPU] sample::copy_uv_H->D: 10.9925 ms
[GPU] sample::copy_uvrot_D->D: 0.217152 ms
[GPU] sample::1st_shift: 9.00992 ms
[GPU] sample::FFT: 9.1865 ms
[GPU] sample::2nd_shift: 5.96886 ms
[GPU] sample::interpolate: 3.07635 ms
[GPU] sample::apply_phase_sampled: 2.88198 ms
[GPU] sample_tot: 44.9366 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61216 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.310048 ms
[GPU] reduce_chi2: 1.95792 ms
[GPU] chi2_profile::free_all: 4.54851 ms
[GPU] chi2_profile_tot_gputimer: 80.1496 ms
[CPU] chi2_profile_tot: 80.1771 ms

[GPU] chi2_profile::malloc_fint: 15.3058 ms
[GPU] chi2_profile::copy_observations: 25.7568 ms
[GPU] create_image_d::malloc_image: 0.366944 ms
[GPU] create_image_d::memset: 0.684 ms
[GPU] create_image_d::malloc_ints: 0.204608 ms
[GPU] create_image_d::copy_ints_H->D: 0.016768 ms
[GPU] create_image_d::sweep: 0.890208 ms
[GPU] create_image_d::central_pixel: 0.021376 ms
[GPU] create_image_d::free_ints: 0.166304 ms
[GPU] create_image: 2.45126 ms
[GPU] sample::copy_uv_H->D: 10.2795 ms
[GPU] sample::copy_uvrot_D->D: 0.205664 ms
[GPU] sample::1st_shift: 9.004 ms
[GPU] sample::FFT: 9.08742 ms
[GPU] sample::2nd_shift: 5.976 ms
[GPU] sample::interpolate: 3.07747 ms
[GPU] sample::apply_phase_sampled: 2.87984 ms
[GPU] sample_tot: 44.0975 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60915 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270816 ms
[GPU] reduce_chi2: 1.91501 ms
[GPU] chi2_profile::free_all: 4.5119 ms
[GPU] chi2_profile_tot_gputimer: 94.1572 ms
[CPU] chi2_profile_tot: 94.183 ms

[GPU] chi2_profile::malloc_fint: 12.5041 ms
[GPU] chi2_profile::copy_observations: 13.9428 ms
[GPU] create_image_d::malloc_image: 0.3536 ms
[GPU] create_image_d::memset: 0.679232 ms
[GPU] create_image_d::malloc_ints: 0.204224 ms
[GPU] create_image_d::copy_ints_H->D: 0.015392 ms
[GPU] create_image_d::sweep: 0.875712 ms
[GPU] create_image_d::central_pixel: 0.014432 ms
[GPU] create_image_d::free_ints: 0.158368 ms
[GPU] create_image: 2.40138 ms
[GPU] sample::copy_uv_H->D: 9.62016 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 9.00416 ms
[GPU] sample::FFT: 9.72256 ms
[GPU] sample::2nd_shift: 5.97219 ms
[GPU] sample::interpolate: 3.07693 ms
[GPU] sample::apply_phase_sampled: 2.88093 ms
[GPU] sample_tot: 51.3702 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60893 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267456 ms
[GPU] reduce_chi2: 1.9112 ms
[GPU] chi2_profile::free_all: 4.54416 ms
[GPU] chi2_profile_tot_gputimer: 86.79 ms
[CPU] chi2_profile_tot: 86.8211 ms

[GPU] chi2_profile::malloc_fint: 12.4902 ms
[GPU] chi2_profile::copy_observations: 13.6587 ms
[GPU] create_image_d::malloc_image: 0.355456 ms
[GPU] create_image_d::memset: 0.680544 ms
[GPU] create_image_d::malloc_ints: 0.199904 ms
[GPU] create_image_d::copy_ints_H->D: 0.016448 ms
[GPU] create_image_d::sweep: 0.875616 ms
[GPU] create_image_d::central_pixel: 0.012576 ms
[GPU] create_image_d::free_ints: 0.16144 ms
[GPU] create_image: 2.40634 ms
[GPU] sample::copy_uv_H->D: 9.39344 ms
[GPU] sample::copy_uvrot_D->D: 0.203232 ms
[GPU] sample::1st_shift: 9.0057 ms
[GPU] sample::FFT: 9.08883 ms
[GPU] sample::2nd_shift: 5.96003 ms
[GPU] sample::interpolate: 3.07907 ms
[GPU] sample::apply_phase_sampled: 2.87894 ms
[GPU] sample_tot: 43.2014 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26672 ms
[GPU] reduce_chi2: 1.91312 ms
[GPU] chi2_profile::free_all: 4.5137 ms
[GPU] chi2_profile_tot_gputimer: 78.3005 ms
[CPU] chi2_profile_tot: 78.3401 ms

[GPU] chi2_profile::malloc_fint: 12.5195 ms
[GPU] chi2_profile::copy_observations: 13.85 ms
[GPU] create_image_d::malloc_image: 0.365728 ms
[GPU] create_image_d::memset: 0.68032 ms
[GPU] create_image_d::malloc_ints: 0.220544 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.872992 ms
[GPU] create_image_d::central_pixel: 0.012608 ms
[GPU] create_image_d::free_ints: 0.168672 ms
[GPU] create_image: 2.43478 ms
[GPU] sample::copy_uv_H->D: 27.6574 ms
[GPU] sample::copy_uvrot_D->D: 0.206528 ms
[GPU] sample::1st_shift: 9.00899 ms
[GPU] sample::FFT: 9.14483 ms
[GPU] sample::2nd_shift: 5.98637 ms
[GPU] sample::interpolate: 3.06576 ms
[GPU] sample::apply_phase_sampled: 2.8783 ms
[GPU] sample_tot: 61.5255 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60966 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262848 ms
[GPU] reduce_chi2: 1.90778 ms
[GPU] chi2_profile::free_all: 4.5185 ms
[GPU] chi2_profile_tot_gputimer: 96.8704 ms
[CPU] chi2_profile_tot: 96.895 ms

[GPU] chi2_profile::malloc_fint: 12.5207 ms
[GPU] chi2_profile::copy_observations: 13.6348 ms
[GPU] create_image_d::malloc_image: 0.3568 ms
[GPU] create_image_d::memset: 0.681952 ms
[GPU] create_image_d::malloc_ints: 0.212032 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.875584 ms
[GPU] create_image_d::central_pixel: 0.013216 ms
[GPU] create_image_d::free_ints: 0.167424 ms
[GPU] create_image: 2.42461 ms
[GPU] sample::copy_uv_H->D: 9.69571 ms
[GPU] sample::copy_uvrot_D->D: 0.203328 ms
[GPU] sample::1st_shift: 9.00666 ms
[GPU] sample::FFT: 9.12061 ms
[GPU] sample::2nd_shift: 5.96397 ms
[GPU] sample::interpolate: 3.07206 ms
[GPU] sample::apply_phase_sampled: 2.87885 ms
[GPU] sample_tot: 43.5354 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61107 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269632 ms
[GPU] reduce_chi2: 1.91485 ms
[GPU] chi2_profile::free_all: 4.81942 ms
[GPU] chi2_profile_tot_gputimer: 78.9704 ms
[CPU] chi2_profile_tot: 78.995 ms

[GPU] chi2_profile::malloc_fint: 21.7767 ms
[GPU] chi2_profile::copy_observations: 14.2403 ms
[GPU] create_image_d::malloc_image: 0.357728 ms
[GPU] create_image_d::memset: 0.679712 ms
[GPU] create_image_d::malloc_ints: 0.21168 ms
[GPU] create_image_d::copy_ints_H->D: 0.014592 ms
[GPU] create_image_d::sweep: 0.87616 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.167488 ms
[GPU] create_image: 2.4248 ms
[GPU] sample::copy_uv_H->D: 9.5824 ms
[GPU] sample::copy_uvrot_D->D: 0.20848 ms
[GPU] sample::1st_shift: 9.00694 ms
[GPU] sample::FFT: 9.1415 ms
[GPU] sample::2nd_shift: 5.97546 ms
[GPU] sample::interpolate: 3.0711 ms
[GPU] sample::apply_phase_sampled: 2.88067 ms
[GPU] sample_tot: 43.4525 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61859 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263392 ms
[GPU] reduce_chi2: 1.91754 ms
[GPU] chi2_profile::free_all: 4.5159 ms
[GPU] chi2_profile_tot_gputimer: 88.4501 ms
[CPU] chi2_profile_tot: 88.4762 ms

[GPU] chi2_profile::malloc_fint: 12.4838 ms
[GPU] chi2_profile::copy_observations: 13.9349 ms
[GPU] create_image_d::malloc_image: 0.357216 ms
[GPU] create_image_d::memset: 0.67952 ms
[GPU] create_image_d::malloc_ints: 0.20464 ms
[GPU] create_image_d::copy_ints_H->D: 0.014432 ms
[GPU] create_image_d::sweep: 0.874656 ms
[GPU] create_image_d::central_pixel: 0.014368 ms
[GPU] create_image_d::free_ints: 0.16256 ms
[GPU] create_image: 2.4105 ms
[GPU] sample::copy_uv_H->D: 9.57514 ms
[GPU] sample::copy_uvrot_D->D: 0.203072 ms
[GPU] sample::1st_shift: 9.00477 ms
[GPU] sample::FFT: 11.214 ms
[GPU] sample::2nd_shift: 5.96384 ms
[GPU] sample::interpolate: 3.07898 ms
[GPU] sample::apply_phase_sampled: 2.87888 ms
[GPU] sample_tot: 56.9372 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60902 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267008 ms
[GPU] reduce_chi2: 1.91043 ms
[GPU] chi2_profile::free_all: 4.51747 ms
[GPU] chi2_profile_tot_gputimer: 92.3092 ms
[CPU] chi2_profile_tot: 92.335 ms

[GPU] chi2_profile::malloc_fint: 12.5183 ms
[GPU] chi2_profile::copy_observations: 13.8491 ms
[GPU] create_image_d::malloc_image: 0.351616 ms
[GPU] create_image_d::memset: 0.683488 ms
[GPU] create_image_d::malloc_ints: 0.2 ms
[GPU] create_image_d::copy_ints_H->D: 0.014528 ms
[GPU] create_image_d::sweep: 0.875552 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.162112 ms
[GPU] create_image: 2.4033 ms
[GPU] sample::copy_uv_H->D: 9.60195 ms
[GPU] sample::copy_uvrot_D->D: 0.204512 ms
[GPU] sample::1st_shift: 9.004 ms
[GPU] sample::FFT: 9.10077 ms
[GPU] sample::2nd_shift: 5.97574 ms
[GPU] sample::interpolate: 3.06826 ms
[GPU] sample::apply_phase_sampled: 2.87856 ms
[GPU] sample_tot: 43.4188 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273888 ms
[GPU] reduce_chi2: 1.91949 ms
[GPU] chi2_profile::free_all: 4.51818 ms
[GPU] chi2_profile_tot_gputimer: 78.7433 ms
[CPU] chi2_profile_tot: 78.768 ms

[GPU] chi2_profile::malloc_fint: 12.5205 ms
[GPU] chi2_profile::copy_observations: 13.7617 ms
[GPU] create_image_d::malloc_image: 0.364544 ms
[GPU] create_image_d::memset: 0.677728 ms
[GPU] create_image_d::malloc_ints: 0.20864 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.875648 ms
[GPU] create_image_d::central_pixel: 0.014208 ms
[GPU] create_image_d::free_ints: 0.162752 ms
[GPU] create_image: 2.43302 ms
[GPU] sample::copy_uv_H->D: 27.9665 ms
[GPU] sample::copy_uvrot_D->D: 0.214464 ms
[GPU] sample::1st_shift: 9.00426 ms
[GPU] sample::FFT: 9.16614 ms
[GPU] sample::2nd_shift: 5.96118 ms
[GPU] sample::interpolate: 3.08035 ms
[GPU] sample::apply_phase_sampled: 2.87888 ms
[GPU] sample_tot: 61.8701 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60963 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267328 ms
[GPU] reduce_chi2: 1.91232 ms
[GPU] chi2_profile::free_all: 4.52163 ms
[GPU] chi2_profile_tot_gputimer: 97.1395 ms
[CPU] chi2_profile_tot: 97.1651 ms

[GPU] chi2_profile::malloc_fint: 12.5064 ms
[GPU] chi2_profile::copy_observations: 14.068 ms
[GPU] create_image_d::malloc_image: 0.355808 ms
[GPU] create_image_d::memset: 0.681856 ms
[GPU] create_image_d::malloc_ints: 0.194176 ms
[GPU] create_image_d::copy_ints_H->D: 0.016032 ms
[GPU] create_image_d::sweep: 0.873824 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.169504 ms
[GPU] create_image: 2.41053 ms
[GPU] sample::copy_uv_H->D: 9.57856 ms
[GPU] sample::copy_uvrot_D->D: 0.20336 ms
[GPU] sample::1st_shift: 9.00656 ms
[GPU] sample::FFT: 9.14678 ms
[GPU] sample::2nd_shift: 5.97834 ms
[GPU] sample::interpolate: 3.08346 ms
[GPU] sample::apply_phase_sampled: 2.88074 ms
[GPU] sample_tot: 43.444 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61181 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.281184 ms
[GPU] reduce_chi2: 1.9289 ms
[GPU] chi2_profile::free_all: 4.5913 ms
[GPU] chi2_profile_tot_gputimer: 79.0678 ms
[CPU] chi2_profile_tot: 79.0939 ms

[GPU] chi2_profile::malloc_fint: 16.3534 ms
[GPU] chi2_profile::copy_observations: 24.0712 ms
[GPU] create_image_d::malloc_image: 0.3728 ms
[GPU] create_image_d::memset: 0.679808 ms
[GPU] create_image_d::malloc_ints: 0.209056 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.881696 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.1624 ms
[GPU] create_image: 2.43856 ms
[GPU] sample::copy_uv_H->D: 9.6297 ms
[GPU] sample::copy_uvrot_D->D: 0.205536 ms
[GPU] sample::1st_shift: 9.00349 ms
[GPU] sample::FFT: 9.12998 ms
[GPU] sample::2nd_shift: 5.95616 ms
[GPU] sample::interpolate: 3.06989 ms
[GPU] sample::apply_phase_sampled: 2.8785 ms
[GPU] sample_tot: 43.4834 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60899 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263392 ms
[GPU] reduce_chi2: 1.90733 ms
[GPU] chi2_profile::free_all: 4.51718 ms
[GPU] chi2_profile_tot_gputimer: 92.8864 ms
[CPU] chi2_profile_tot: 92.912 ms

[GPU] chi2_profile::malloc_fint: 12.5153 ms
[GPU] chi2_profile::copy_observations: 13.9338 ms
[GPU] create_image_d::malloc_image: 0.35328 ms
[GPU] create_image_d::memset: 0.68224 ms
[GPU] create_image_d::malloc_ints: 0.205344 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 0.875136 ms
[GPU] create_image_d::central_pixel: 0.012576 ms
[GPU] create_image_d::free_ints: 0.167872 ms
[GPU] create_image: 2.40819 ms
[GPU] sample::copy_uv_H->D: 9.59875 ms
[GPU] sample::copy_uvrot_D->D: 0.207744 ms
[GPU] sample::1st_shift: 9.00451 ms
[GPU] sample::FFT: 13.7707 ms
[GPU] sample::2nd_shift: 5.97606 ms
[GPU] sample::interpolate: 3.07571 ms
[GPU] sample::apply_phase_sampled: 2.87834 ms
[GPU] sample_tot: 59.5644 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6177 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266912 ms
[GPU] reduce_chi2: 1.91901 ms
[GPU] chi2_profile::free_all: 4.53856 ms
[GPU] chi2_profile_tot_gputimer: 94.9944 ms
[CPU] chi2_profile_tot: 95.0201 ms

[GPU] chi2_profile::malloc_fint: 12.5162 ms
[GPU] chi2_profile::copy_observations: 13.9537 ms
[GPU] create_image_d::malloc_image: 0.362336 ms
[GPU] create_image_d::memset: 0.68128 ms
[GPU] create_image_d::malloc_ints: 0.2032 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.875936 ms
[GPU] create_image_d::central_pixel: 0.014592 ms
[GPU] create_image_d::free_ints: 0.16256 ms
[GPU] create_image: 2.41776 ms
[GPU] sample::copy_uv_H->D: 9.48595 ms
[GPU] sample::copy_uvrot_D->D: 0.20304 ms
[GPU] sample::1st_shift: 9.00368 ms
[GPU] sample::FFT: 9.12803 ms
[GPU] sample::2nd_shift: 5.95235 ms
[GPU] sample::interpolate: 3.07795 ms
[GPU] sample::apply_phase_sampled: 2.87955 ms
[GPU] sample_tot: 43.3249 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60867 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.261728 ms
[GPU] reduce_chi2: 1.90685 ms
[GPU] chi2_profile::free_all: 4.51542 ms
[GPU] chi2_profile_tot_gputimer: 78.7532 ms
[CPU] chi2_profile_tot: 78.779 ms
4096	1.000000e+06	float64	None	4	1.659326e+00	8.733297e-02	7.389839e-03	7.846036e-02
# |--> timings: [0.10241779987700284, 0.08182951295748353, 0.08596472907811403, 0.0946667140815407, 0.07901471108198166, 0.0980671348515898, 0.0803214330226183, 0.09434702293947339, 0.0869559720158577, 0.0784603632055223, 0.0970139920245856, 0.0791151209268719, 0.08862147619947791, 0.09246300696395338, 0.07888839184306562, 0.09728720504790545, 0.07922773994505405, 0.09304444096051157, 0.0951383940409869, 0.0788990929722786]

[GPU] chi2_profile::malloc_fint: 11.4615 ms
[GPU] chi2_profile::copy_observations: 13.6106 ms
[GPU] create_image_d::malloc_image: 0.36352 ms
[GPU] create_image_d::memset: 0.67888 ms
[GPU] create_image_d::malloc_ints: 0.198528 ms
[GPU] create_image_d::copy_ints_H->D: 0.022912 ms
[GPU] create_image_d::sweep: 0.875648 ms
[GPU] create_image_d::central_pixel: 0.011072 ms
[GPU] create_image_d::free_ints: 0.182112 ms
[GPU] create_image: 2.44464 ms
[GPU] sample::copy_uv_H->D: 28.4204 ms
[GPU] sample::copy_uvrot_D->D: 0.203072 ms
[GPU] sample::1st_shift: 9.00269 ms
[GPU] sample::FFT: 9.14234 ms
[GPU] sample::2nd_shift: 5.96221 ms
[GPU] sample::interpolate: 3.084 ms
[GPU] sample::apply_phase_sampled: 2.87933 ms
[GPU] sample_tot: 62.2862 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61018 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270976 ms
[GPU] reduce_chi2: 1.91539 ms
[GPU] chi2_profile::free_all: 4.52243 ms
[GPU] chi2_profile_tot_gputimer: 96.3579 ms
[CPU] chi2_profile_tot: 96.385 ms

[GPU] chi2_profile::malloc_fint: 12.5074 ms
[GPU] chi2_profile::copy_observations: 13.8208 ms
[GPU] create_image_d::malloc_image: 0.355808 ms
[GPU] create_image_d::memset: 0.680576 ms
[GPU] create_image_d::malloc_ints: 0.203744 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.87568 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.163424 ms
[GPU] create_image: 2.41158 ms
[GPU] sample::copy_uv_H->D: 9.5112 ms
[GPU] sample::copy_uvrot_D->D: 0.209856 ms
[GPU] sample::1st_shift: 9.00586 ms
[GPU] sample::FFT: 9.12867 ms
[GPU] sample::2nd_shift: 5.96323 ms
[GPU] sample::interpolate: 3.06483 ms
[GPU] sample::apply_phase_sampled: 2.89174 ms
[GPU] sample_tot: 43.3746 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268416 ms
[GPU] reduce_chi2: 1.91299 ms
[GPU] chi2_profile::free_all: 4.52467 ms
[GPU] chi2_profile_tot_gputimer: 78.6713 ms
[CPU] chi2_profile_tot: 78.696 ms

[GPU] chi2_profile::malloc_fint: 15.307 ms
[GPU] chi2_profile::copy_observations: 24.0582 ms
[GPU] create_image_d::malloc_image: 0.35808 ms
[GPU] create_image_d::memset: 0.680128 ms
[GPU] create_image_d::malloc_ints: 0.201888 ms
[GPU] create_image_d::copy_ints_H->D: 0.014432 ms
[GPU] create_image_d::sweep: 0.8768 ms
[GPU] create_image_d::central_pixel: 0.01472 ms
[GPU] create_image_d::free_ints: 0.165632 ms
[GPU] create_image: 2.41731 ms
[GPU] sample::copy_uv_H->D: 9.42045 ms
[GPU] sample::copy_uvrot_D->D: 0.206176 ms
[GPU] sample::1st_shift: 9.00592 ms
[GPU] sample::FFT: 9.0775 ms
[GPU] sample::2nd_shift: 5.97542 ms
[GPU] sample::interpolate: 3.07376 ms
[GPU] sample::apply_phase_sampled: 2.88074 ms
[GPU] sample_tot: 43.2241 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61021 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.470528 ms
[GPU] reduce_chi2: 2.11725 ms
[GPU] chi2_profile::free_all: 4.50547 ms
[GPU] chi2_profile_tot_gputimer: 91.7458 ms
[CPU] chi2_profile_tot: 91.7711 ms

[GPU] chi2_profile::malloc_fint: 12.5141 ms
[GPU] chi2_profile::copy_observations: 13.7589 ms
[GPU] create_image_d::malloc_image: 0.35808 ms
[GPU] create_image_d::memset: 0.680896 ms
[GPU] create_image_d::malloc_ints: 0.19584 ms
[GPU] create_image_d::copy_ints_H->D: 0.014816 ms
[GPU] create_image_d::sweep: 0.874816 ms
[GPU] create_image_d::central_pixel: 0.013056 ms
[GPU] create_image_d::free_ints: 0.187776 ms
[GPU] create_image: 2.4279 ms
[GPU] sample::copy_uv_H->D: 9.61962 ms
[GPU] sample::copy_uvrot_D->D: 0.206816 ms
[GPU] sample::1st_shift: 9.01242 ms
[GPU] sample::FFT: 9.57734 ms
[GPU] sample::2nd_shift: 5.97222 ms
[GPU] sample::interpolate: 3.08019 ms
[GPU] sample::apply_phase_sampled: 2.87984 ms
[GPU] sample_tot: 53.2719 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60957 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263264 ms
[GPU] reduce_chi2: 1.90778 ms
[GPU] chi2_profile::free_all: 4.54077 ms
[GPU] chi2_profile_tot_gputimer: 88.5591 ms
[CPU] chi2_profile_tot: 88.5849 ms

[GPU] chi2_profile::malloc_fint: 12.5168 ms
[GPU] chi2_profile::copy_observations: 13.9092 ms
[GPU] create_image_d::malloc_image: 0.354176 ms
[GPU] create_image_d::memset: 0.681248 ms
[GPU] create_image_d::malloc_ints: 0.202144 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 0.876192 ms
[GPU] create_image_d::central_pixel: 0.014272 ms
[GPU] create_image_d::free_ints: 0.159552 ms
[GPU] create_image: 2.39936 ms
[GPU] sample::copy_uv_H->D: 9.50973 ms
[GPU] sample::copy_uvrot_D->D: 0.222784 ms
[GPU] sample::1st_shift: 9.00595 ms
[GPU] sample::FFT: 9.15171 ms
[GPU] sample::2nd_shift: 5.96621 ms
[GPU] sample::interpolate: 3.07107 ms
[GPU] sample::apply_phase_sampled: 2.88086 ms
[GPU] sample_tot: 43.4067 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61094 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265888 ms
[GPU] reduce_chi2: 1.91187 ms
[GPU] chi2_profile::free_all: 4.51939 ms
[GPU] chi2_profile_tot_gputimer: 78.787 ms
[CPU] chi2_profile_tot: 78.8119 ms

[GPU] chi2_profile::malloc_fint: 12.5036 ms
[GPU] chi2_profile::copy_observations: 13.8603 ms
[GPU] create_image_d::malloc_image: 0.364832 ms
[GPU] create_image_d::memset: 0.680064 ms
[GPU] create_image_d::malloc_ints: 0.201248 ms
[GPU] create_image_d::copy_ints_H->D: 0.01392 ms
[GPU] create_image_d::sweep: 0.87472 ms
[GPU] create_image_d::central_pixel: 0.01408 ms
[GPU] create_image_d::free_ints: 0.169824 ms
[GPU] create_image: 2.42333 ms
[GPU] sample::copy_uv_H->D: 28.9295 ms
[GPU] sample::copy_uvrot_D->D: 0.21136 ms
[GPU] sample::1st_shift: 9.00371 ms
[GPU] sample::FFT: 9.15606 ms
[GPU] sample::2nd_shift: 5.96246 ms
[GPU] sample::interpolate: 3.08243 ms
[GPU] sample::apply_phase_sampled: 2.87939 ms
[GPU] sample_tot: 62.8176 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60922 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267136 ms
[GPU] reduce_chi2: 1.91146 ms
[GPU] chi2_profile::free_all: 4.52406 ms
[GPU] chi2_profile_tot_gputimer: 98.1549 ms
[CPU] chi2_profile_tot: 98.1801 ms

[GPU] chi2_profile::malloc_fint: 12.5075 ms
[GPU] chi2_profile::copy_observations: 14.1319 ms
[GPU] create_image_d::malloc_image: 0.372256 ms
[GPU] create_image_d::memset: 0.681216 ms
[GPU] create_image_d::malloc_ints: 0.203232 ms
[GPU] create_image_d::copy_ints_H->D: 0.015168 ms
[GPU] create_image_d::sweep: 0.876544 ms
[GPU] create_image_d::central_pixel: 0.014016 ms
[GPU] create_image_d::free_ints: 0.170208 ms
[GPU] create_image: 2.43699 ms
[GPU] sample::copy_uv_H->D: 9.65984 ms
[GPU] sample::copy_uvrot_D->D: 0.20336 ms
[GPU] sample::1st_shift: 9.00704 ms
[GPU] sample::FFT: 9.13587 ms
[GPU] sample::2nd_shift: 5.95533 ms
[GPU] sample::interpolate: 3.07965 ms
[GPU] sample::apply_phase_sampled: 2.87862 ms
[GPU] sample_tot: 43.5184 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60867 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263968 ms
[GPU] reduce_chi2: 1.90874 ms
[GPU] chi2_profile::free_all: 4.66566 ms
[GPU] chi2_profile_tot_gputimer: 79.2862 ms
[CPU] chi2_profile_tot: 79.3121 ms

[GPU] chi2_profile::malloc_fint: 15.5559 ms
[GPU] chi2_profile::copy_observations: 24.95 ms
[GPU] create_image_d::malloc_image: 0.380064 ms
[GPU] create_image_d::memset: 0.680544 ms
[GPU] create_image_d::malloc_ints: 0.2048 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.876864 ms
[GPU] create_image_d::central_pixel: 0.014496 ms
[GPU] create_image_d::free_ints: 0.171328 ms
[GPU] create_image: 2.45018 ms
[GPU] sample::copy_uv_H->D: 9.76646 ms
[GPU] sample::copy_uvrot_D->D: 0.204416 ms
[GPU] sample::1st_shift: 9.00502 ms
[GPU] sample::FFT: 9.09565 ms
[GPU] sample::2nd_shift: 5.9625 ms
[GPU] sample::interpolate: 3.07091 ms
[GPU] sample::apply_phase_sampled: 2.88029 ms
[GPU] sample_tot: 43.5861 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60925 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265056 ms
[GPU] reduce_chi2: 1.9096 ms
[GPU] chi2_profile::free_all: 4.52448 ms
[GPU] chi2_profile_tot_gputimer: 93.1007 ms
[CPU] chi2_profile_tot: 93.1261 ms

[GPU] chi2_profile::malloc_fint: 12.5116 ms
[GPU] chi2_profile::copy_observations: 13.6316 ms
[GPU] create_image_d::malloc_image: 0.3608 ms
[GPU] create_image_d::memset: 0.679808 ms
[GPU] create_image_d::malloc_ints: 0.214656 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 0.876608 ms
[GPU] create_image_d::central_pixel: 0.01488 ms
[GPU] create_image_d::free_ints: 0.1632 ms
[GPU] create_image: 2.42867 ms
[GPU] sample::copy_uv_H->D: 9.4783 ms
[GPU] sample::copy_uvrot_D->D: 0.211008 ms
[GPU] sample::1st_shift: 9.00358 ms
[GPU] sample::FFT: 9.68403 ms
[GPU] sample::2nd_shift: 5.96509 ms
[GPU] sample::interpolate: 3.07738 ms
[GPU] sample::apply_phase_sampled: 2.87901 ms
[GPU] sample_tot: 55.3647 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60883 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270464 ms
[GPU] reduce_chi2: 1.9161 ms
[GPU] chi2_profile::free_all: 4.54544 ms
[GPU] chi2_profile_tot_gputimer: 90.515 ms
[CPU] chi2_profile_tot: 90.5402 ms

[GPU] chi2_profile::malloc_fint: 12.4957 ms
[GPU] chi2_profile::copy_observations: 13.7977 ms
[GPU] create_image_d::malloc_image: 0.36304 ms
[GPU] create_image_d::memset: 0.678848 ms
[GPU] create_image_d::malloc_ints: 0.205984 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 0.874432 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.164096 ms
[GPU] create_image: 2.41773 ms
[GPU] sample::copy_uv_H->D: 9.59456 ms
[GPU] sample::copy_uvrot_D->D: 0.203488 ms
[GPU] sample::1st_shift: 9.0047 ms
[GPU] sample::FFT: 9.28192 ms
[GPU] sample::2nd_shift: 5.97498 ms
[GPU] sample::interpolate: 3.08134 ms
[GPU] sample::apply_phase_sampled: 2.88538 ms
[GPU] sample_tot: 43.6035 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61059 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.333056 ms
[GPU] reduce_chi2: 1.98016 ms
[GPU] chi2_profile::free_all: 4.52339 ms
[GPU] chi2_profile_tot_gputimer: 78.9442 ms
[CPU] chi2_profile_tot: 78.9709 ms

[GPU] chi2_profile::malloc_fint: 12.4047 ms
[GPU] chi2_profile::copy_observations: 15.1648 ms
[GPU] create_image_d::malloc_image: 0.371232 ms
[GPU] create_image_d::memset: 0.684736 ms
[GPU] create_image_d::malloc_ints: 0.202336 ms
[GPU] create_image_d::copy_ints_H->D: 0.016928 ms
[GPU] create_image_d::sweep: 0.880736 ms
[GPU] create_image_d::central_pixel: 0.016352 ms
[GPU] create_image_d::free_ints: 0.163936 ms
[GPU] create_image: 2.44787 ms
[GPU] sample::copy_uv_H->D: 31.6934 ms
[GPU] sample::copy_uvrot_D->D: 0.215392 ms
[GPU] sample::1st_shift: 9.00608 ms
[GPU] sample::FFT: 9.1832 ms
[GPU] sample::2nd_shift: 5.97392 ms
[GPU] sample::interpolate: 3.07702 ms
[GPU] sample::apply_phase_sampled: 2.87974 ms
[GPU] sample_tot: 65.6095 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60886 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272768 ms
[GPU] reduce_chi2: 1.91654 ms
[GPU] chi2_profile::free_all: 4.52259 ms
[GPU] chi2_profile_tot_gputimer: 102.184 ms
[CPU] chi2_profile_tot: 102.21 ms

[GPU] chi2_profile::malloc_fint: 12.4953 ms
[GPU] chi2_profile::copy_observations: 14.0029 ms
[GPU] create_image_d::malloc_image: 0.355712 ms
[GPU] create_image_d::memset: 0.6784 ms
[GPU] create_image_d::malloc_ints: 0.198368 ms
[GPU] create_image_d::copy_ints_H->D: 0.0248 ms
[GPU] create_image_d::sweep: 0.874496 ms
[GPU] create_image_d::central_pixel: 0.01408 ms
[GPU] create_image_d::free_ints: 0.162816 ms
[GPU] create_image: 2.41414 ms
[GPU] sample::copy_uv_H->D: 9.74099 ms
[GPU] sample::copy_uvrot_D->D: 0.204896 ms
[GPU] sample::1st_shift: 9.00938 ms
[GPU] sample::FFT: 9.13334 ms
[GPU] sample::2nd_shift: 5.97728 ms
[GPU] sample::interpolate: 3.08662 ms
[GPU] sample::apply_phase_sampled: 2.87949 ms
[GPU] sample_tot: 43.5965 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61091 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265408 ms
[GPU] reduce_chi2: 1.91181 ms
[GPU] chi2_profile::free_all: 4.62947 ms
[GPU] chi2_profile_tot_gputimer: 79.1729 ms
[CPU] chi2_profile_tot: 79.1981 ms

[GPU] chi2_profile::malloc_fint: 15.2061 ms
[GPU] chi2_profile::copy_observations: 25.0459 ms
[GPU] create_image_d::malloc_image: 0.373696 ms
[GPU] create_image_d::memset: 0.690784 ms
[GPU] create_image_d::malloc_ints: 0.20016 ms
[GPU] create_image_d::copy_ints_H->D: 0.016096 ms
[GPU] create_image_d::sweep: 0.8792 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.190592 ms
[GPU] create_image: 2.47165 ms
[GPU] sample::copy_uv_H->D: 9.52019 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 9.00563 ms
[GPU] sample::FFT: 9.11136 ms
[GPU] sample::2nd_shift: 5.96134 ms
[GPU] sample::interpolate: 3.07629 ms
[GPU] sample::apply_phase_sampled: 2.87978 ms
[GPU] sample_tot: 43.346 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60986 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272416 ms
[GPU] reduce_chi2: 1.91725 ms
[GPU] chi2_profile::free_all: 4.52195 ms
[GPU] chi2_profile_tot_gputimer: 92.645 ms
[CPU] chi2_profile_tot: 92.6709 ms

[GPU] chi2_profile::malloc_fint: 12.4621 ms
[GPU] chi2_profile::copy_observations: 13.9275 ms
[GPU] create_image_d::malloc_image: 0.359872 ms
[GPU] create_image_d::memset: 0.681504 ms
[GPU] create_image_d::malloc_ints: 0.199776 ms
[GPU] create_image_d::copy_ints_H->D: 0.013536 ms
[GPU] create_image_d::sweep: 0.876736 ms
[GPU] create_image_d::central_pixel: 0.01392 ms
[GPU] create_image_d::free_ints: 0.167072 ms
[GPU] create_image: 2.41744 ms
[GPU] sample::copy_uv_H->D: 9.45827 ms
[GPU] sample::copy_uvrot_D->D: 0.203712 ms
[GPU] sample::1st_shift: 9.0047 ms
[GPU] sample::FFT: 9.82784 ms
[GPU] sample::2nd_shift: 5.95818 ms
[GPU] sample::interpolate: 3.07613 ms
[GPU] sample::apply_phase_sampled: 2.87949 ms
[GPU] sample_tot: 54.0258 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60826 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263392 ms
[GPU] reduce_chi2: 1.90669 ms
[GPU] chi2_profile::free_all: 4.5201 ms
[GPU] chi2_profile_tot_gputimer: 89.374 ms
[CPU] chi2_profile_tot: 89.3991 ms

[GPU] chi2_profile::malloc_fint: 12.5126 ms
[GPU] chi2_profile::copy_observations: 14.0044 ms
[GPU] create_image_d::malloc_image: 0.35376 ms
[GPU] create_image_d::memset: 0.681216 ms
[GPU] create_image_d::malloc_ints: 0.206144 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 0.876736 ms
[GPU] create_image_d::central_pixel: 0.014368 ms
[GPU] create_image_d::free_ints: 0.16304 ms
[GPU] create_image: 2.4159 ms
[GPU] sample::copy_uv_H->D: 9.45165 ms
[GPU] sample::copy_uvrot_D->D: 0.205888 ms
[GPU] sample::1st_shift: 9.00806 ms
[GPU] sample::FFT: 9.1199 ms
[GPU] sample::2nd_shift: 5.97094 ms
[GPU] sample::interpolate: 3.07776 ms
[GPU] sample::apply_phase_sampled: 2.88042 ms
[GPU] sample_tot: 43.2964 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61094 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269472 ms
[GPU] reduce_chi2: 1.91523 ms
[GPU] chi2_profile::free_all: 4.62723 ms
[GPU] chi2_profile_tot_gputimer: 78.8886 ms
[CPU] chi2_profile_tot: 78.913 ms

[GPU] chi2_profile::malloc_fint: 12.5086 ms
[GPU] chi2_profile::copy_observations: 13.9486 ms
[GPU] create_image_d::malloc_image: 0.361408 ms
[GPU] create_image_d::memset: 0.68096 ms
[GPU] create_image_d::malloc_ints: 0.199904 ms
[GPU] create_image_d::copy_ints_H->D: 0.014144 ms
[GPU] create_image_d::sweep: 0.87552 ms
[GPU] create_image_d::central_pixel: 0.015008 ms
[GPU] create_image_d::free_ints: 0.163936 ms
[GPU] create_image: 2.41549 ms
[GPU] sample::copy_uv_H->D: 27.2506 ms
[GPU] sample::copy_uvrot_D->D: 0.207296 ms
[GPU] sample::1st_shift: 9.01088 ms
[GPU] sample::FFT: 9.1175 ms
[GPU] sample::2nd_shift: 5.97376 ms
[GPU] sample::interpolate: 3.06618 ms
[GPU] sample::apply_phase_sampled: 2.88054 ms
[GPU] sample_tot: 61.1038 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61075 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264032 ms
[GPU] reduce_chi2: 1.90982 ms
[GPU] chi2_profile::free_all: 4.52115 ms
[GPU] chi2_profile_tot_gputimer: 96.522 ms
[CPU] chi2_profile_tot: 96.5471 ms

[GPU] chi2_profile::malloc_fint: 12.5156 ms
[GPU] chi2_profile::copy_observations: 13.8968 ms
[GPU] create_image_d::malloc_image: 0.354592 ms
[GPU] create_image_d::memset: 0.68144 ms
[GPU] create_image_d::malloc_ints: 0.202144 ms
[GPU] create_image_d::copy_ints_H->D: 0.016576 ms
[GPU] create_image_d::sweep: 0.876064 ms
[GPU] create_image_d::central_pixel: 0.011552 ms
[GPU] create_image_d::free_ints: 0.164064 ms
[GPU] create_image: 2.40998 ms
[GPU] sample::copy_uv_H->D: 9.67302 ms
[GPU] sample::copy_uvrot_D->D: 0.206688 ms
[GPU] sample::1st_shift: 9.00592 ms
[GPU] sample::FFT: 9.13482 ms
[GPU] sample::2nd_shift: 5.96806 ms
[GPU] sample::interpolate: 3.07434 ms
[GPU] sample::apply_phase_sampled: 2.8799 ms
[GPU] sample_tot: 43.5343 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61987 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264832 ms
[GPU] reduce_chi2: 1.91946 ms
[GPU] chi2_profile::free_all: 4.53683 ms
[GPU] chi2_profile_tot_gputimer: 78.9267 ms
[CPU] chi2_profile_tot: 78.9518 ms

[GPU] chi2_profile::malloc_fint: 14.9995 ms
[GPU] chi2_profile::copy_observations: 24.6441 ms
[GPU] create_image_d::malloc_image: 0.359104 ms
[GPU] create_image_d::memset: 0.68192 ms
[GPU] create_image_d::malloc_ints: 0.202656 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.875296 ms
[GPU] create_image_d::central_pixel: 0.012864 ms
[GPU] create_image_d::free_ints: 0.163328 ms
[GPU] create_image: 2.41347 ms
[GPU] sample::copy_uv_H->D: 9.75731 ms
[GPU] sample::copy_uvrot_D->D: 0.208192 ms
[GPU] sample::1st_shift: 9.00816 ms
[GPU] sample::FFT: 9.14829 ms
[GPU] sample::2nd_shift: 5.95811 ms
[GPU] sample::interpolate: 3.07565 ms
[GPU] sample::apply_phase_sampled: 2.88064 ms
[GPU] sample_tot: 43.627 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60992 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264352 ms
[GPU] reduce_chi2: 1.90893 ms
[GPU] chi2_profile::free_all: 4.51165 ms
[GPU] chi2_profile_tot_gputimer: 92.2187 ms
[CPU] chi2_profile_tot: 92.252 ms

[GPU] chi2_profile::malloc_fint: 12.5084 ms
[GPU] chi2_profile::copy_observations: 13.7802 ms
[GPU] create_image_d::malloc_image: 0.356032 ms
[GPU] create_image_d::memset: 0.680352 ms
[GPU] create_image_d::malloc_ints: 0.206688 ms
[GPU] create_image_d::copy_ints_H->D: 0.015808 ms
[GPU] create_image_d::sweep: 0.874656 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.162624 ms
[GPU] create_image: 2.41139 ms
[GPU] sample::copy_uv_H->D: 9.70944 ms
[GPU] sample::copy_uvrot_D->D: 0.21808 ms
[GPU] sample::1st_shift: 9.00534 ms
[GPU] sample::FFT: 9.4969 ms
[GPU] sample::2nd_shift: 5.97875 ms
[GPU] sample::interpolate: 3.06973 ms
[GPU] sample::apply_phase_sampled: 2.87971 ms
[GPU] sample_tot: 53.7177 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.277056 ms
[GPU] reduce_chi2: 1.9199 ms
[GPU] chi2_profile::free_all: 4.54074 ms
[GPU] chi2_profile_tot_gputimer: 88.9995 ms
[CPU] chi2_profile_tot: 89.0241 ms

[GPU] chi2_profile::malloc_fint: 12.5244 ms
[GPU] chi2_profile::copy_observations: 14.0839 ms
[GPU] create_image_d::malloc_image: 0.358208 ms
[GPU] create_image_d::memset: 0.680832 ms
[GPU] create_image_d::malloc_ints: 0.201184 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 0.876032 ms
[GPU] create_image_d::central_pixel: 0.014112 ms
[GPU] create_image_d::free_ints: 0.161216 ms
[GPU] create_image: 2.41213 ms
[GPU] sample::copy_uv_H->D: 9.45734 ms
[GPU] sample::copy_uvrot_D->D: 0.20688 ms
[GPU] sample::1st_shift: 9.00422 ms
[GPU] sample::FFT: 9.13482 ms
[GPU] sample::2nd_shift: 5.96518 ms
[GPU] sample::interpolate: 3.07344 ms
[GPU] sample::apply_phase_sampled: 2.88086 ms
[GPU] sample_tot: 43.3121 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61094 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26448 ms
[GPU] reduce_chi2: 1.91056 ms
[GPU] chi2_profile::free_all: 4.51296 ms
[GPU] chi2_profile_tot_gputimer: 78.8715 ms
[CPU] chi2_profile_tot: 78.896 ms
4096	1.000000e+06	float64	None	8	1.658508e+00	8.728992e-02	7.641855e-03	7.881143e-02
# |--> timings: [0.09648813307285309, 0.07881142990663648, 0.0918899648822844, 0.08870368404313922, 0.07894199201837182, 0.09830291895195842, 0.07943329308182001, 0.09324777987785637, 0.0906705241650343, 0.07911660405807197, 0.10238201403990388, 0.07932412903755903, 0.09282129816710949, 0.08953869319520891, 0.07903619203716516, 0.09666975610889494, 0.07908492186106741, 0.092376311076805, 0.08914234605617821, 0.07901463913731277]

[GPU] chi2_profile::malloc_fint: 11.451 ms
[GPU] chi2_profile::copy_observations: 13.8317 ms
[GPU] create_image_d::malloc_image: 0.369792 ms
[GPU] create_image_d::memset: 0.680928 ms
[GPU] create_image_d::malloc_ints: 0.216608 ms
[GPU] create_image_d::copy_ints_H->D: 0.013888 ms
[GPU] create_image_d::sweep: 0.24768 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.162432 ms
[GPU] create_image: 1.80822 ms
[GPU] sample::copy_uv_H->D: 27.2134 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 5.84278 ms
[GPU] sample::FFT: 9.11616 ms
[GPU] sample::2nd_shift: 3.9449 ms
[GPU] sample::interpolate: 2.0217 ms
[GPU] sample::apply_phase_sampled: 0.77216 ms
[GPU] sample_tot: 57.8966 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503264 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.380864 ms
[GPU] reduce_chi2: 0.91872 ms
[GPU] chi2_profile::free_all: 4.52125 ms
[GPU] chi2_profile_tot_gputimer: 90.5426 ms
[CPU] chi2_profile_tot: 90.569 ms

[GPU] chi2_profile::malloc_fint: 12.4982 ms
[GPU] chi2_profile::copy_observations: 14.0563 ms
[GPU] create_image_d::malloc_image: 0.358016 ms
[GPU] create_image_d::memset: 0.68048 ms
[GPU] create_image_d::malloc_ints: 0.209888 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 0.248352 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.162752 ms
[GPU] create_image: 1.78189 ms
[GPU] sample::copy_uv_H->D: 9.56806 ms
[GPU] sample::copy_uvrot_D->D: 0.208416 ms
[GPU] sample::1st_shift: 5.85309 ms
[GPU] sample::FFT: 9.18042 ms
[GPU] sample::2nd_shift: 3.9192 ms
[GPU] sample::interpolate: 2.02134 ms
[GPU] sample::apply_phase_sampled: 0.773056 ms
[GPU] sample_tot: 40.3119 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503072 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.384992 ms
[GPU] reduce_chi2: 0.921888 ms
[GPU] chi2_profile::free_all: 4.62432 ms
[GPU] chi2_profile_tot_gputimer: 74.3087 ms
[CPU] chi2_profile_tot: 74.3341 ms

[GPU] chi2_profile::malloc_fint: 12.5484 ms
[GPU] chi2_profile::copy_observations: 30.961 ms
[GPU] create_image_d::malloc_image: 0.358944 ms
[GPU] create_image_d::memset: 0.6816 ms
[GPU] create_image_d::malloc_ints: 0.219104 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 0.248704 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.164992 ms
[GPU] create_image: 1.79811 ms
[GPU] sample::copy_uv_H->D: 9.57421 ms
[GPU] sample::copy_uvrot_D->D: 0.208512 ms
[GPU] sample::1st_shift: 5.84925 ms
[GPU] sample::FFT: 9.14362 ms
[GPU] sample::2nd_shift: 3.94106 ms
[GPU] sample::interpolate: 2.02099 ms
[GPU] sample::apply_phase_sampled: 0.772352 ms
[GPU] sample_tot: 40.2781 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.39056 ms
[GPU] reduce_chi2: 0.927488 ms
[GPU] chi2_profile::free_all: 4.5143 ms
[GPU] chi2_profile_tot_gputimer: 91.1505 ms
[CPU] chi2_profile_tot: 91.1748 ms

[GPU] chi2_profile::malloc_fint: 12.5106 ms
[GPU] chi2_profile::copy_observations: 13.8682 ms
[GPU] create_image_d::malloc_image: 0.354272 ms
[GPU] create_image_d::memset: 0.68224 ms
[GPU] create_image_d::malloc_ints: 0.196288 ms
[GPU] create_image_d::copy_ints_H->D: 0.016288 ms
[GPU] create_image_d::sweep: 0.248192 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.167616 ms
[GPU] create_image: 1.77757 ms
[GPU] sample::copy_uv_H->D: 9.52358 ms
[GPU] sample::copy_uvrot_D->D: 0.206624 ms
[GPU] sample::1st_shift: 5.86176 ms
[GPU] sample::FFT: 9.18442 ms
[GPU] sample::2nd_shift: 3.94134 ms
[GPU] sample::interpolate: 2.02029 ms
[GPU] sample::apply_phase_sampled: 0.772064 ms
[GPU] sample_tot: 40.8657 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503328 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.383168 ms
[GPU] reduce_chi2: 0.920416 ms
[GPU] chi2_profile::free_all: 21.922 ms
[GPU] chi2_profile_tot_gputimer: 91.9831 ms
[CPU] chi2_profile_tot: 92.0081 ms

[GPU] chi2_profile::malloc_fint: 12.5087 ms
[GPU] chi2_profile::copy_observations: 13.9685 ms
[GPU] create_image_d::malloc_image: 0.349152 ms
[GPU] create_image_d::memset: 0.680736 ms
[GPU] create_image_d::malloc_ints: 0.211584 ms
[GPU] create_image_d::copy_ints_H->D: 0.015392 ms
[GPU] create_image_d::sweep: 0.2488 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.161728 ms
[GPU] create_image: 1.77984 ms
[GPU] sample::copy_uv_H->D: 9.52058 ms
[GPU] sample::copy_uvrot_D->D: 0.21808 ms
[GPU] sample::1st_shift: 5.84032 ms
[GPU] sample::FFT: 9.1575 ms
[GPU] sample::2nd_shift: 3.9464 ms
[GPU] sample::interpolate: 2.02042 ms
[GPU] sample::apply_phase_sampled: 0.771232 ms
[GPU] sample_tot: 40.2454 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50336 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.378208 ms
[GPU] reduce_chi2: 0.917728 ms
[GPU] chi2_profile::free_all: 4.5105 ms
[GPU] chi2_profile_tot_gputimer: 74.0446 ms
[CPU] chi2_profile_tot: 74.069 ms

[GPU] chi2_profile::malloc_fint: 12.503 ms
[GPU] chi2_profile::copy_observations: 13.9916 ms
[GPU] create_image_d::malloc_image: 0.36912 ms
[GPU] create_image_d::memset: 0.679392 ms
[GPU] create_image_d::malloc_ints: 0.206336 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.249504 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.168288 ms
[GPU] create_image: 1.8127 ms
[GPU] sample::copy_uv_H->D: 9.55693 ms
[GPU] sample::copy_uvrot_D->D: 0.205344 ms
[GPU] sample::1st_shift: 5.84298 ms
[GPU] sample::FFT: 29.995 ms
[GPU] sample::2nd_shift: 3.92989 ms
[GPU] sample::interpolate: 2.02077 ms
[GPU] sample::apply_phase_sampled: 0.772992 ms
[GPU] sample_tot: 61.1225 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.38192 ms
[GPU] reduce_chi2: 0.916736 ms
[GPU] chi2_profile::free_all: 4.51645 ms
[GPU] chi2_profile_tot_gputimer: 94.9775 ms
[CPU] chi2_profile_tot: 95.0019 ms

[GPU] chi2_profile::malloc_fint: 12.5033 ms
[GPU] chi2_profile::copy_observations: 14.0121 ms
[GPU] create_image_d::malloc_image: 0.350432 ms
[GPU] create_image_d::memset: 0.68112 ms
[GPU] create_image_d::malloc_ints: 0.202784 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.24848 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.161248 ms
[GPU] create_image: 1.76838 ms
[GPU] sample::copy_uv_H->D: 9.52627 ms
[GPU] sample::copy_uvrot_D->D: 0.206848 ms
[GPU] sample::1st_shift: 5.86701 ms
[GPU] sample::FFT: 9.17325 ms
[GPU] sample::2nd_shift: 3.94704 ms
[GPU] sample::interpolate: 2.02195 ms
[GPU] sample::apply_phase_sampled: 0.772576 ms
[GPU] sample_tot: 40.2795 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.391232 ms
[GPU] reduce_chi2: 0.926464 ms
[GPU] chi2_profile::free_all: 4.51373 ms
[GPU] chi2_profile_tot_gputimer: 74.118 ms
[CPU] chi2_profile_tot: 74.1429 ms

[GPU] chi2_profile::malloc_fint: 12.512 ms
[GPU] chi2_profile::copy_observations: 13.6599 ms
[GPU] create_image_d::malloc_image: 1.01206 ms
[GPU] create_image_d::memset: 0.681216 ms
[GPU] create_image_d::malloc_ints: 0.51616 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.248032 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.258624 ms
[GPU] create_image: 2.83958 ms
[GPU] sample::copy_uv_H->D: 26.5186 ms
[GPU] sample::copy_uvrot_D->D: 0.207456 ms
[GPU] sample::1st_shift: 5.83872 ms
[GPU] sample::FFT: 9.15526 ms
[GPU] sample::2nd_shift: 3.93773 ms
[GPU] sample::interpolate: 2.02147 ms
[GPU] sample::apply_phase_sampled: 0.772448 ms
[GPU] sample_tot: 57.2285 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50336 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.384576 ms
[GPU] reduce_chi2: 0.921664 ms
[GPU] chi2_profile::free_all: 4.51661 ms
[GPU] chi2_profile_tot_gputimer: 91.794 ms
[CPU] chi2_profile_tot: 91.819 ms

[GPU] chi2_profile::malloc_fint: 12.5146 ms
[GPU] chi2_profile::copy_observations: 13.7437 ms
[GPU] create_image_d::malloc_image: 0.356704 ms
[GPU] create_image_d::memset: 0.682016 ms
[GPU] create_image_d::malloc_ints: 0.201344 ms
[GPU] create_image_d::copy_ints_H->D: 0.017184 ms
[GPU] create_image_d::sweep: 0.247744 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.161088 ms
[GPU] create_image: 1.78275 ms
[GPU] sample::copy_uv_H->D: 9.4087 ms
[GPU] sample::copy_uvrot_D->D: 0.207648 ms
[GPU] sample::1st_shift: 5.83494 ms
[GPU] sample::FFT: 9.13053 ms
[GPU] sample::2nd_shift: 3.90893 ms
[GPU] sample::interpolate: 2.02269 ms
[GPU] sample::apply_phase_sampled: 0.772736 ms
[GPU] sample_tot: 40.1491 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.385344 ms
[GPU] reduce_chi2: 0.929568 ms
[GPU] chi2_profile::free_all: 4.51376 ms
[GPU] chi2_profile_tot_gputimer: 73.7595 ms
[CPU] chi2_profile_tot: 73.7839 ms

[GPU] chi2_profile::malloc_fint: 12.5314 ms
[GPU] chi2_profile::copy_observations: 29.3072 ms
[GPU] create_image_d::malloc_image: 0.361408 ms
[GPU] create_image_d::memset: 0.681024 ms
[GPU] create_image_d::malloc_ints: 0.20016 ms
[GPU] create_image_d::copy_ints_H->D: 0.01952 ms
[GPU] create_image_d::sweep: 0.250944 ms
[GPU] create_image_d::central_pixel: 0.014432 ms
[GPU] create_image_d::free_ints: 0.169536 ms
[GPU] create_image: 1.79917 ms
[GPU] sample::copy_uv_H->D: 9.5553 ms
[GPU] sample::copy_uvrot_D->D: 0.207424 ms
[GPU] sample::1st_shift: 5.83491 ms
[GPU] sample::FFT: 9.1111 ms
[GPU] sample::2nd_shift: 3.9137 ms
[GPU] sample::interpolate: 2.02208 ms
[GPU] sample::apply_phase_sampled: 0.77232 ms
[GPU] sample_tot: 40.2184 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.38144 ms
[GPU] reduce_chi2: 0.916224 ms
[GPU] chi2_profile::free_all: 4.51613 ms
[GPU] chi2_profile_tot_gputimer: 89.4053 ms
[CPU] chi2_profile_tot: 89.4299 ms

[GPU] chi2_profile::malloc_fint: 12.5065 ms
[GPU] chi2_profile::copy_observations: 14.0301 ms
[GPU] create_image_d::malloc_image: 0.363168 ms
[GPU] create_image_d::memset: 0.681472 ms
[GPU] create_image_d::malloc_ints: 0.200768 ms
[GPU] create_image_d::copy_ints_H->D: 0.014272 ms
[GPU] create_image_d::sweep: 0.247968 ms
[GPU] create_image_d::central_pixel: 0.01328 ms
[GPU] create_image_d::free_ints: 0.159904 ms
[GPU] create_image: 1.78739 ms
[GPU] sample::copy_uv_H->D: 9.64608 ms
[GPU] sample::copy_uvrot_D->D: 0.206944 ms
[GPU] sample::1st_shift: 5.856 ms
[GPU] sample::FFT: 9.10237 ms
[GPU] sample::2nd_shift: 3.93254 ms
[GPU] sample::interpolate: 2.02211 ms
[GPU] sample::apply_phase_sampled: 0.774112 ms
[GPU] sample_tot: 43.7495 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50592 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.375328 ms
[GPU] reduce_chi2: 0.917088 ms
[GPU] chi2_profile::free_all: 22.9548 ms
[GPU] chi2_profile_tot_gputimer: 96.0647 ms
[CPU] chi2_profile_tot: 96.0901 ms

[GPU] chi2_profile::malloc_fint: 12.5182 ms
[GPU] chi2_profile::copy_observations: 13.7316 ms
[GPU] create_image_d::malloc_image: 0.3592 ms
[GPU] create_image_d::memset: 0.680288 ms
[GPU] create_image_d::malloc_ints: 0.203552 ms
[GPU] create_image_d::copy_ints_H->D: 0.015744 ms
[GPU] create_image_d::sweep: 0.24992 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.160608 ms
[GPU] create_image: 1.78499 ms
[GPU] sample::copy_uv_H->D: 9.42877 ms
[GPU] sample::copy_uvrot_D->D: 0.20752 ms
[GPU] sample::1st_shift: 5.82342 ms
[GPU] sample::FFT: 9.1024 ms
[GPU] sample::2nd_shift: 3.93789 ms
[GPU] sample::interpolate: 2.01962 ms
[GPU] sample::apply_phase_sampled: 0.771488 ms
[GPU] sample_tot: 40.0727 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503808 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.38944 ms
[GPU] reduce_chi2: 0.928896 ms
[GPU] chi2_profile::free_all: 4.51638 ms
[GPU] chi2_profile_tot_gputimer: 73.6684 ms
[CPU] chi2_profile_tot: 73.694 ms

[GPU] chi2_profile::malloc_fint: 12.512 ms
[GPU] chi2_profile::copy_observations: 13.774 ms
[GPU] create_image_d::malloc_image: 0.365024 ms
[GPU] create_image_d::memset: 0.679616 ms
[GPU] create_image_d::malloc_ints: 0.206496 ms
[GPU] create_image_d::copy_ints_H->D: 0.016896 ms
[GPU] create_image_d::sweep: 0.259104 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.160416 ms
[GPU] create_image: 1.8104 ms
[GPU] sample::copy_uv_H->D: 9.63779 ms
[GPU] sample::copy_uvrot_D->D: 0.205024 ms
[GPU] sample::1st_shift: 5.85491 ms
[GPU] sample::FFT: 27.248 ms
[GPU] sample::2nd_shift: 3.9496 ms
[GPU] sample::interpolate: 2.02186 ms
[GPU] sample::apply_phase_sampled: 0.772576 ms
[GPU] sample_tot: 58.4697 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.5024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.378784 ms
[GPU] reduce_chi2: 0.920512 ms
[GPU] chi2_profile::free_all: 4.52797 ms
[GPU] chi2_profile_tot_gputimer: 92.1321 ms
[CPU] chi2_profile_tot: 92.1571 ms

[GPU] chi2_profile::malloc_fint: 12.4953 ms
[GPU] chi2_profile::copy_observations: 13.8251 ms
[GPU] create_image_d::malloc_image: 0.35616 ms
[GPU] create_image_d::memset: 0.67952 ms
[GPU] create_image_d::malloc_ints: 0.200384 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.24896 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.160768 ms
[GPU] create_image: 1.77741 ms
[GPU] sample::copy_uv_H->D: 9.59507 ms
[GPU] sample::copy_uvrot_D->D: 0.208384 ms
[GPU] sample::1st_shift: 5.8697 ms
[GPU] sample::FFT: 9.15046 ms
[GPU] sample::2nd_shift: 3.94666 ms
[GPU] sample::interpolate: 2.02086 ms
[GPU] sample::apply_phase_sampled: 0.77552 ms
[GPU] sample_tot: 40.3267 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.5032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.387968 ms
[GPU] reduce_chi2: 0.9256 ms
[GPU] chi2_profile::free_all: 4.5144 ms
[GPU] chi2_profile_tot_gputimer: 73.9791 ms
[CPU] chi2_profile_tot: 74.0039 ms

[GPU] chi2_profile::malloc_fint: 12.5079 ms
[GPU] chi2_profile::copy_observations: 13.862 ms
[GPU] create_image_d::malloc_image: 0.466304 ms
[GPU] create_image_d::memset: 0.6824 ms
[GPU] create_image_d::malloc_ints: 0.835552 ms
[GPU] create_image_d::copy_ints_H->D: 0.016352 ms
[GPU] create_image_d::sweep: 0.248864 ms
[GPU] create_image_d::central_pixel: 0.020832 ms
[GPU] create_image_d::free_ints: 0.263136 ms
[GPU] create_image: 2.63645 ms
[GPU] sample::copy_uv_H->D: 27.8863 ms
[GPU] sample::copy_uvrot_D->D: 0.208 ms
[GPU] sample::1st_shift: 5.86016 ms
[GPU] sample::FFT: 9.10634 ms
[GPU] sample::2nd_shift: 3.9496 ms
[GPU] sample::interpolate: 2.02179 ms
[GPU] sample::apply_phase_sampled: 0.772224 ms
[GPU] sample_tot: 58.5814 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.456448 ms
[GPU] reduce_chi2: 0.995584 ms
[GPU] chi2_profile::free_all: 4.52189 ms
[GPU] chi2_profile_tot_gputimer: 93.2222 ms
[CPU] chi2_profile_tot: 93.2479 ms

[GPU] chi2_profile::malloc_fint: 12.5105 ms
[GPU] chi2_profile::copy_observations: 13.743 ms
[GPU] create_image_d::malloc_image: 0.356096 ms
[GPU] create_image_d::memset: 0.680992 ms
[GPU] create_image_d::malloc_ints: 0.2016 ms
[GPU] create_image_d::copy_ints_H->D: 0.014752 ms
[GPU] create_image_d::sweep: 0.248736 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.158752 ms
[GPU] create_image: 1.78128 ms
[GPU] sample::copy_uv_H->D: 9.56682 ms
[GPU] sample::copy_uvrot_D->D: 0.215648 ms
[GPU] sample::1st_shift: 5.82691 ms
[GPU] sample::FFT: 9.11901 ms
[GPU] sample::2nd_shift: 3.9359 ms
[GPU] sample::interpolate: 2.01965 ms
[GPU] sample::apply_phase_sampled: 0.771872 ms
[GPU] sample_tot: 40.2694 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500768 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.386976 ms
[GPU] reduce_chi2: 0.923232 ms
[GPU] chi2_profile::free_all: 4.65648 ms
[GPU] chi2_profile_tot_gputimer: 74.0094 ms
[CPU] chi2_profile_tot: 74.034 ms

[GPU] chi2_profile::malloc_fint: 12.6454 ms
[GPU] chi2_profile::copy_observations: 28.602 ms
[GPU] create_image_d::malloc_image: 0.373792 ms
[GPU] create_image_d::memset: 0.68256 ms
[GPU] create_image_d::malloc_ints: 0.216512 ms
[GPU] create_image_d::copy_ints_H->D: 0.013824 ms
[GPU] create_image_d::sweep: 0.248064 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.163552 ms
[GPU] create_image: 1.81507 ms
[GPU] sample::copy_uv_H->D: 9.5376 ms
[GPU] sample::copy_uvrot_D->D: 0.206048 ms
[GPU] sample::1st_shift: 5.8633 ms
[GPU] sample::FFT: 9.13853 ms
[GPU] sample::2nd_shift: 3.94128 ms
[GPU] sample::interpolate: 2.02154 ms
[GPU] sample::apply_phase_sampled: 0.772416 ms
[GPU] sample_tot: 40.2525 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500288 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.3952 ms
[GPU] reduce_chi2: 0.929696 ms
[GPU] chi2_profile::free_all: 4.51485 ms
[GPU] chi2_profile_tot_gputimer: 88.8766 ms
[CPU] chi2_profile_tot: 88.902 ms

[GPU] chi2_profile::malloc_fint: 12.5064 ms
[GPU] chi2_profile::copy_observations: 14.0808 ms
[GPU] create_image_d::malloc_image: 0.356448 ms
[GPU] create_image_d::memset: 0.68224 ms
[GPU] create_image_d::malloc_ints: 0.205504 ms
[GPU] create_image_d::copy_ints_H->D: 0.016928 ms
[GPU] create_image_d::sweep: 0.250048 ms
[GPU] create_image_d::central_pixel: 0.011456 ms
[GPU] create_image_d::free_ints: 0.163392 ms
[GPU] create_image: 1.796 ms
[GPU] sample::copy_uv_H->D: 9.44083 ms
[GPU] sample::copy_uvrot_D->D: 0.20624 ms
[GPU] sample::1st_shift: 5.86099 ms
[GPU] sample::FFT: 9.12333 ms
[GPU] sample::2nd_shift: 3.92627 ms
[GPU] sample::interpolate: 2.02058 ms
[GPU] sample::apply_phase_sampled: 0.77408 ms
[GPU] sample_tot: 41.1638 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.391936 ms
[GPU] reduce_chi2: 0.92608 ms
[GPU] chi2_profile::free_all: 21.8876 ms
[GPU] chi2_profile_tot_gputimer: 92.4768 ms
[CPU] chi2_profile_tot: 92.5009 ms

[GPU] chi2_profile::malloc_fint: 12.4945 ms
[GPU] chi2_profile::copy_observations: 14.0274 ms
[GPU] create_image_d::malloc_image: 0.3592 ms
[GPU] create_image_d::memset: 0.680768 ms
[GPU] create_image_d::malloc_ints: 0.206464 ms
[GPU] create_image_d::copy_ints_H->D: 0.0144 ms
[GPU] create_image_d::sweep: 0.2488 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 0.161312 ms
[GPU] create_image: 1.7841 ms
[GPU] sample::copy_uv_H->D: 9.54032 ms
[GPU] sample::copy_uvrot_D->D: 0.20464 ms
[GPU] sample::1st_shift: 5.84522 ms
[GPU] sample::FFT: 9.12022 ms
[GPU] sample::2nd_shift: 3.9424 ms
[GPU] sample::interpolate: 2.02086 ms
[GPU] sample::apply_phase_sampled: 0.773088 ms
[GPU] sample_tot: 40.2231 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500576 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.393856 ms
[GPU] reduce_chi2: 0.929056 ms
[GPU] chi2_profile::free_all: 4.51059 ms
[GPU] chi2_profile_tot_gputimer: 74.0851 ms
[CPU] chi2_profile_tot: 74.1098 ms

[GPU] chi2_profile::malloc_fint: 12.5075 ms
[GPU] chi2_profile::copy_observations: 13.871 ms
[GPU] create_image_d::malloc_image: 0.359808 ms
[GPU] create_image_d::memset: 0.68176 ms
[GPU] create_image_d::malloc_ints: 0.206176 ms
[GPU] create_image_d::copy_ints_H->D: 0.014752 ms
[GPU] create_image_d::sweep: 0.247872 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.1608 ms
[GPU] create_image: 1.78061 ms
[GPU] sample::copy_uv_H->D: 9.65706 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 5.85347 ms
[GPU] sample::FFT: 24.2284 ms
[GPU] sample::2nd_shift: 3.93091 ms
[GPU] sample::interpolate: 2.02208 ms
[GPU] sample::apply_phase_sampled: 0.772928 ms
[GPU] sample_tot: 55.4653 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.396928 ms
[GPU] reduce_chi2: 0.931104 ms
[GPU] chi2_profile::free_all: 4.51181 ms
[GPU] chi2_profile_tot_gputimer: 89.1826 ms
[CPU] chi2_profile_tot: 89.2081 ms
4096	1.000000e+06	float64	None	16	1.606090e+00	8.453105e-02	9.011047e-03	7.381464e-02
# |--> timings: [0.09068304183892906, 0.07445889501832426, 0.09129634103737772, 0.09214192605577409, 0.07419680804014206, 0.09512406913563609, 0.07426515291444957, 0.09193888795562088, 0.07391522591933608, 0.08955134591087699, 0.0962096150033176, 0.07381463795900345, 0.09229315398260951, 0.0741296960040927, 0.09337225998751819, 0.07415882404893637, 0.08902643900364637, 0.09263740503229201, 0.07423030212521553, 0.08932888717390597]

[GPU] chi2_profile::malloc_fint: 11.6539 ms
[GPU] chi2_profile::copy_observations: 13.8812 ms
[GPU] create_image_d::malloc_image: 0.358464 ms
[GPU] create_image_d::memset: 0.680064 ms
[GPU] create_image_d::malloc_ints: 0.203456 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.172192 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.166528 ms
[GPU] create_image: 1.70464 ms
[GPU] sample::copy_uv_H->D: 9.55754 ms
[GPU] sample::copy_uvrot_D->D: 0.2064 ms
[GPU] sample::1st_shift: 5.1191 ms
[GPU] sample::FFT: 9.14813 ms
[GPU] sample::2nd_shift: 3.5 ms
[GPU] sample::interpolate: 2.1073 ms
[GPU] sample::apply_phase_sampled: 0.526336 ms
[GPU] sample_tot: 39.529 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.471552 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.419072 ms
[GPU] reduce_chi2: 0.925856 ms
[GPU] chi2_profile::free_all: 4.51872 ms
[GPU] chi2_profile_tot_gputimer: 72.3283 ms
[CPU] chi2_profile_tot: 72.355 ms

[GPU] chi2_profile::malloc_fint: 12.5089 ms
[GPU] chi2_profile::copy_observations: 14.3393 ms
[GPU] create_image_d::malloc_image: 0.49584 ms
[GPU] create_image_d::memset: 0.682368 ms
[GPU] create_image_d::malloc_ints: 0.782368 ms
[GPU] create_image_d::copy_ints_H->D: 0.014432 ms
[GPU] create_image_d::sweep: 0.172992 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.298816 ms
[GPU] create_image: 2.56029 ms
[GPU] sample::copy_uv_H->D: 27.636 ms
[GPU] sample::copy_uvrot_D->D: 0.208864 ms
[GPU] sample::1st_shift: 5.11402 ms
[GPU] sample::FFT: 9.13808 ms
[GPU] sample::2nd_shift: 3.50838 ms
[GPU] sample::interpolate: 2.10704 ms
[GPU] sample::apply_phase_sampled: 0.529472 ms
[GPU] sample_tot: 57.6062 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.471072 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.41552 ms
[GPU] reduce_chi2: 0.920256 ms
[GPU] chi2_profile::free_all: 4.52096 ms
[GPU] chi2_profile_tot_gputimer: 92.5692 ms
[CPU] chi2_profile_tot: 92.5951 ms

[GPU] chi2_profile::malloc_fint: 12.5071 ms
[GPU] chi2_profile::copy_observations: 13.7882 ms
[GPU] create_image_d::malloc_image: 0.356288 ms
[GPU] create_image_d::memset: 0.680544 ms
[GPU] create_image_d::malloc_ints: 0.202016 ms
[GPU] create_image_d::copy_ints_H->D: 0.01664 ms
[GPU] create_image_d::sweep: 0.173312 ms
[GPU] create_image_d::central_pixel: 0.011712 ms
[GPU] create_image_d::free_ints: 0.16608 ms
[GPU] create_image: 1.7111 ms
[GPU] sample::copy_uv_H->D: 9.57872 ms
[GPU] sample::copy_uvrot_D->D: 0.208352 ms
[GPU] sample::1st_shift: 5.13184 ms
[GPU] sample::FFT: 9.0719 ms
[GPU] sample::2nd_shift: 3.50755 ms
[GPU] sample::interpolate: 2.10704 ms
[GPU] sample::apply_phase_sampled: 0.52832 ms
[GPU] sample_tot: 39.4996 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469056 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.4216 ms
[GPU] reduce_chi2: 0.925376 ms
[GPU] chi2_profile::free_all: 4.58602 ms
[GPU] chi2_profile_tot_gputimer: 73.1338 ms
[CPU] chi2_profile_tot: 73.159 ms

[GPU] chi2_profile::malloc_fint: 12.5509 ms
[GPU] chi2_profile::copy_observations: 30.5551 ms
[GPU] create_image_d::malloc_image: 0.363456 ms
[GPU] create_image_d::memset: 0.6808 ms
[GPU] create_image_d::malloc_ints: 0.206368 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 0.173888 ms
[GPU] create_image_d::central_pixel: 0.017312 ms
[GPU] create_image_d::free_ints: 0.170688 ms
[GPU] create_image: 1.7408 ms
[GPU] sample::copy_uv_H->D: 9.64077 ms
[GPU] sample::copy_uvrot_D->D: 0.206816 ms
[GPU] sample::1st_shift: 5.11302 ms
[GPU] sample::FFT: 9.11827 ms
[GPU] sample::2nd_shift: 3.49773 ms
[GPU] sample::interpolate: 2.10842 ms
[GPU] sample::apply_phase_sampled: 0.529536 ms
[GPU] sample_tot: 39.5927 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.466816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.423776 ms
[GPU] reduce_chi2: 0.925984 ms
[GPU] chi2_profile::free_all: 4.51818 ms
[GPU] chi2_profile_tot_gputimer: 90.0023 ms
[CPU] chi2_profile_tot: 90.0271 ms

[GPU] chi2_profile::malloc_fint: 12.5111 ms
[GPU] chi2_profile::copy_observations: 14.0549 ms
[GPU] create_image_d::malloc_image: 0.349984 ms
[GPU] create_image_d::memset: 0.68032 ms
[GPU] create_image_d::malloc_ints: 0.196416 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 0.172672 ms
[GPU] create_image_d::central_pixel: 0.013472 ms
[GPU] create_image_d::free_ints: 0.16752 ms
[GPU] create_image: 1.69866 ms
[GPU] sample::copy_uv_H->D: 9.37203 ms
[GPU] sample::copy_uvrot_D->D: 0.205952 ms
[GPU] sample::1st_shift: 5.13981 ms
[GPU] sample::FFT: 9.08198 ms
[GPU] sample::2nd_shift: 3.49446 ms
[GPU] sample::interpolate: 2.10624 ms
[GPU] sample::apply_phase_sampled: 0.528992 ms
[GPU] sample_tot: 39.7369 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.468832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.405312 ms
[GPU] reduce_chi2: 0.908832 ms
[GPU] chi2_profile::free_all: 5.85469 ms
[GPU] chi2_profile_tot_gputimer: 74.8909 ms
[CPU] chi2_profile_tot: 74.9161 ms

[GPU] chi2_profile::malloc_fint: 20.1762 ms
[GPU] chi2_profile::copy_observations: 13.6761 ms
[GPU] create_image_d::malloc_image: 0.355616 ms
[GPU] create_image_d::memset: 0.67968 ms
[GPU] create_image_d::malloc_ints: 0.200352 ms
[GPU] create_image_d::copy_ints_H->D: 0.014496 ms
[GPU] create_image_d::sweep: 0.172928 ms
[GPU] create_image_d::central_pixel: 0.012768 ms
[GPU] create_image_d::free_ints: 0.168928 ms
[GPU] create_image: 1.70963 ms
[GPU] sample::copy_uv_H->D: 9.52656 ms
[GPU] sample::copy_uvrot_D->D: 0.20704 ms
[GPU] sample::1st_shift: 5.11677 ms
[GPU] sample::FFT: 9.13677 ms
[GPU] sample::2nd_shift: 3.48522 ms
[GPU] sample::interpolate: 2.10346 ms
[GPU] sample::apply_phase_sampled: 0.527008 ms
[GPU] sample_tot: 39.503 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469696 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.424576 ms
[GPU] reduce_chi2: 0.929024 ms
[GPU] chi2_profile::free_all: 4.5225 ms
[GPU] chi2_profile_tot_gputimer: 80.6296 ms
[CPU] chi2_profile_tot: 80.6549 ms

[GPU] chi2_profile::malloc_fint: 12.5167 ms
[GPU] chi2_profile::copy_observations: 13.8365 ms
[GPU] create_image_d::malloc_image: 0.359488 ms
[GPU] create_image_d::memset: 0.681376 ms
[GPU] create_image_d::malloc_ints: 0.214336 ms
[GPU] create_image_d::copy_ints_H->D: 0.015712 ms
[GPU] create_image_d::sweep: 0.17296 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.16112 ms
[GPU] create_image: 1.71638 ms
[GPU] sample::copy_uv_H->D: 9.51574 ms
[GPU] sample::copy_uvrot_D->D: 0.205184 ms
[GPU] sample::1st_shift: 5.13286 ms
[GPU] sample::FFT: 9.12384 ms
[GPU] sample::2nd_shift: 3.49674 ms
[GPU] sample::interpolate: 2.10762 ms
[GPU] sample::apply_phase_sampled: 0.528768 ms
[GPU] sample_tot: 41.6393 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.419968 ms
[GPU] reduce_chi2: 0.921056 ms
[GPU] chi2_profile::free_all: 22.6654 ms
[GPU] chi2_profile_tot_gputimer: 93.4138 ms
[CPU] chi2_profile_tot: 93.4391 ms

[GPU] chi2_profile::malloc_fint: 12.5237 ms
[GPU] chi2_profile::copy_observations: 13.8036 ms
[GPU] create_image_d::malloc_image: 0.353728 ms
[GPU] create_image_d::memset: 0.67936 ms
[GPU] create_image_d::malloc_ints: 0.201408 ms
[GPU] create_image_d::copy_ints_H->D: 0.017792 ms
[GPU] create_image_d::sweep: 0.173472 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.167552 ms
[GPU] create_image: 1.70906 ms
[GPU] sample::copy_uv_H->D: 9.59824 ms
[GPU] sample::copy_uvrot_D->D: 0.206592 ms
[GPU] sample::1st_shift: 5.13104 ms
[GPU] sample::FFT: 9.1121 ms
[GPU] sample::2nd_shift: 3.52048 ms
[GPU] sample::interpolate: 2.10314 ms
[GPU] sample::apply_phase_sampled: 0.529344 ms
[GPU] sample_tot: 39.5555 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.472864 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.416096 ms
[GPU] reduce_chi2: 0.924096 ms
[GPU] chi2_profile::free_all: 4.51267 ms
[GPU] chi2_profile_tot_gputimer: 73.1466 ms
[CPU] chi2_profile_tot: 73.1711 ms

[GPU] chi2_profile::malloc_fint: 12.5095 ms
[GPU] chi2_profile::copy_observations: 17.8547 ms
[GPU] create_image_d::malloc_image: 0.380992 ms
[GPU] create_image_d::memset: 0.686624 ms
[GPU] create_image_d::malloc_ints: 0.228608 ms
[GPU] create_image_d::copy_ints_H->D: 0.017312 ms
[GPU] create_image_d::sweep: 0.183168 ms
[GPU] create_image_d::central_pixel: 0.014432 ms
[GPU] create_image_d::free_ints: 0.172672 ms
[GPU] create_image: 1.78147 ms
[GPU] sample::copy_uv_H->D: 10.1541 ms
[GPU] sample::copy_uvrot_D->D: 0.207264 ms
[GPU] sample::1st_shift: 5.13846 ms
[GPU] sample::FFT: 23.5949 ms
[GPU] sample::2nd_shift: 3.49875 ms
[GPU] sample::interpolate: 2.11238 ms
[GPU] sample::apply_phase_sampled: 1.07536 ms
[GPU] sample_tot: 54.617 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.430912 ms
[GPU] reduce_chi2: 0.93136 ms
[GPU] chi2_profile::free_all: 4.52874 ms
[GPU] chi2_profile_tot_gputimer: 92.3653 ms
[CPU] chi2_profile_tot: 92.3951 ms

[GPU] chi2_profile::malloc_fint: 11.7774 ms
[GPU] chi2_profile::copy_observations: 14.6928 ms
[GPU] create_image_d::malloc_image: 0.361632 ms
[GPU] create_image_d::memset: 0.681504 ms
[GPU] create_image_d::malloc_ints: 0.204672 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.174912 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.164512 ms
[GPU] create_image: 1.71808 ms
[GPU] sample::copy_uv_H->D: 9.46102 ms
[GPU] sample::copy_uvrot_D->D: 0.212064 ms
[GPU] sample::1st_shift: 5.11162 ms
[GPU] sample::FFT: 9.13837 ms
[GPU] sample::2nd_shift: 3.49667 ms
[GPU] sample::interpolate: 2.10765 ms
[GPU] sample::apply_phase_sampled: 0.528096 ms
[GPU] sample_tot: 39.4295 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469312 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.415424 ms
[GPU] reduce_chi2: 0.918624 ms
[GPU] chi2_profile::free_all: 4.51584 ms
[GPU] chi2_profile_tot_gputimer: 73.1732 ms
[CPU] chi2_profile_tot: 73.199 ms

[GPU] chi2_profile::malloc_fint: 12.4952 ms
[GPU] chi2_profile::copy_observations: 14.2867 ms
[GPU] create_image_d::malloc_image: 0.480896 ms
[GPU] create_image_d::memset: 0.680544 ms
[GPU] create_image_d::malloc_ints: 0.819872 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 0.17312 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.303552 ms
[GPU] create_image: 2.58682 ms
[GPU] sample::copy_uv_H->D: 27.6962 ms
[GPU] sample::copy_uvrot_D->D: 0.205216 ms
[GPU] sample::1st_shift: 5.12179 ms
[GPU] sample::FFT: 9.13626 ms
[GPU] sample::2nd_shift: 3.50784 ms
[GPU] sample::interpolate: 2.10586 ms
[GPU] sample::apply_phase_sampled: 0.52928 ms
[GPU] sample_tot: 57.6721 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.426784 ms
[GPU] reduce_chi2: 0.931008 ms
[GPU] chi2_profile::free_all: 4.51808 ms
[GPU] chi2_profile_tot_gputimer: 92.6051 ms
[CPU] chi2_profile_tot: 92.6301 ms

[GPU] chi2_profile::malloc_fint: 12.5087 ms
[GPU] chi2_profile::copy_observations: 13.905 ms
[GPU] create_image_d::malloc_image: 0.364288 ms
[GPU] create_image_d::memset: 0.678144 ms
[GPU] create_image_d::malloc_ints: 0.199456 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.17344 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.160256 ms
[GPU] create_image: 1.7167 ms
[GPU] sample::copy_uv_H->D: 9.65555 ms
[GPU] sample::copy_uvrot_D->D: 0.2056 ms
[GPU] sample::1st_shift: 5.12861 ms
[GPU] sample::FFT: 9.10352 ms
[GPU] sample::2nd_shift: 3.49661 ms
[GPU] sample::interpolate: 2.10675 ms
[GPU] sample::apply_phase_sampled: 0.528544 ms
[GPU] sample_tot: 39.6092 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.4648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.423808 ms
[GPU] reduce_chi2: 0.923968 ms
[GPU] chi2_profile::free_all: 4.55632 ms
[GPU] chi2_profile_tot_gputimer: 73.3359 ms
[CPU] chi2_profile_tot: 73.3609 ms

[GPU] chi2_profile::malloc_fint: 12.5992 ms
[GPU] chi2_profile::copy_observations: 31.8382 ms
[GPU] create_image_d::malloc_image: 0.373056 ms
[GPU] create_image_d::memset: 0.680608 ms
[GPU] create_image_d::malloc_ints: 0.217664 ms
[GPU] create_image_d::copy_ints_H->D: 0.0144 ms
[GPU] create_image_d::sweep: 0.171008 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.162432 ms
[GPU] create_image: 1.74038 ms
[GPU] sample::copy_uv_H->D: 9.47187 ms
[GPU] sample::copy_uvrot_D->D: 0.20944 ms
[GPU] sample::1st_shift: 5.12861 ms
[GPU] sample::FFT: 9.1016 ms
[GPU] sample::2nd_shift: 3.49952 ms
[GPU] sample::interpolate: 2.10874 ms
[GPU] sample::apply_phase_sampled: 0.529472 ms
[GPU] sample_tot: 39.4207 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467808 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.42432 ms
[GPU] reduce_chi2: 0.9272 ms
[GPU] chi2_profile::free_all: 4.5777 ms
[GPU] chi2_profile_tot_gputimer: 91.2193 ms
[CPU] chi2_profile_tot: 91.244 ms

[GPU] chi2_profile::malloc_fint: 12.5128 ms
[GPU] chi2_profile::copy_observations: 13.7315 ms
[GPU] create_image_d::malloc_image: 0.362336 ms
[GPU] create_image_d::memset: 0.680256 ms
[GPU] create_image_d::malloc_ints: 0.202688 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.174208 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.16128 ms
[GPU] create_image: 1.71414 ms
[GPU] sample::copy_uv_H->D: 9.58394 ms
[GPU] sample::copy_uvrot_D->D: 0.203808 ms
[GPU] sample::1st_shift: 5.1168 ms
[GPU] sample::FFT: 9.12211 ms
[GPU] sample::2nd_shift: 3.50608 ms
[GPU] sample::interpolate: 2.1103 ms
[GPU] sample::apply_phase_sampled: 0.527392 ms
[GPU] sample_tot: 39.9883 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.41456 ms
[GPU] reduce_chi2: 0.91648 ms
[GPU] chi2_profile::free_all: 13.1811 ms
[GPU] chi2_profile_tot_gputimer: 82.1621 ms
[CPU] chi2_profile_tot: 82.1872 ms

[GPU] chi2_profile::malloc_fint: 12.4988 ms
[GPU] chi2_profile::copy_observations: 13.9469 ms
[GPU] create_image_d::malloc_image: 0.35664 ms
[GPU] create_image_d::memset: 0.680384 ms
[GPU] create_image_d::malloc_ints: 0.199904 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.172608 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.161056 ms
[GPU] create_image: 1.70781 ms
[GPU] sample::copy_uv_H->D: 9.56214 ms
[GPU] sample::copy_uvrot_D->D: 0.206432 ms
[GPU] sample::1st_shift: 5.12576 ms
[GPU] sample::FFT: 9.12314 ms
[GPU] sample::2nd_shift: 3.4848 ms
[GPU] sample::interpolate: 2.10509 ms
[GPU] sample::apply_phase_sampled: 0.52928 ms
[GPU] sample_tot: 39.5268 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467104 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.419616 ms
[GPU] reduce_chi2: 0.92176 ms
[GPU] chi2_profile::free_all: 4.51277 ms
[GPU] chi2_profile_tot_gputimer: 73.2288 ms
[CPU] chi2_profile_tot: 73.2541 ms

[GPU] chi2_profile::malloc_fint: 12.5126 ms
[GPU] chi2_profile::copy_observations: 13.8536 ms
[GPU] create_image_d::malloc_image: 0.359968 ms
[GPU] create_image_d::memset: 0.679904 ms
[GPU] create_image_d::malloc_ints: 0.215328 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.173248 ms
[GPU] create_image_d::central_pixel: 0.013792 ms
[GPU] create_image_d::free_ints: 0.16 ms
[GPU] create_image: 1.72131 ms
[GPU] sample::copy_uv_H->D: 9.62621 ms
[GPU] sample::copy_uvrot_D->D: 0.203872 ms
[GPU] sample::1st_shift: 5.12515 ms
[GPU] sample::FFT: 9.29226 ms
[GPU] sample::2nd_shift: 3.49405 ms
[GPU] sample::interpolate: 2.10845 ms
[GPU] sample::apply_phase_sampled: 0.527488 ms
[GPU] sample_tot: 57.9961 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.466944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.42192 ms
[GPU] reduce_chi2: 0.923168 ms
[GPU] chi2_profile::free_all: 4.54925 ms
[GPU] chi2_profile_tot_gputimer: 91.6708 ms
[CPU] chi2_profile_tot: 91.697 ms

[GPU] chi2_profile::malloc_fint: 12.5192 ms
[GPU] chi2_profile::copy_observations: 14.2152 ms
[GPU] create_image_d::malloc_image: 0.35568 ms
[GPU] create_image_d::memset: 0.678816 ms
[GPU] create_image_d::malloc_ints: 0.20016 ms
[GPU] create_image_d::copy_ints_H->D: 0.013664 ms
[GPU] create_image_d::sweep: 0.17312 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.161216 ms
[GPU] create_image: 1.69741 ms
[GPU] sample::copy_uv_H->D: 9.69766 ms
[GPU] sample::copy_uvrot_D->D: 0.204512 ms
[GPU] sample::1st_shift: 5.12794 ms
[GPU] sample::FFT: 9.1119 ms
[GPU] sample::2nd_shift: 3.48752 ms
[GPU] sample::interpolate: 2.10429 ms
[GPU] sample::apply_phase_sampled: 0.528576 ms
[GPU] sample_tot: 39.6541 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.418464 ms
[GPU] reduce_chi2: 0.920896 ms
[GPU] chi2_profile::free_all: 4.5111 ms
[GPU] chi2_profile_tot_gputimer: 73.6331 ms
[CPU] chi2_profile_tot: 73.658 ms

[GPU] chi2_profile::malloc_fint: 12.5011 ms
[GPU] chi2_profile::copy_observations: 13.9201 ms
[GPU] create_image_d::malloc_image: 0.360608 ms
[GPU] create_image_d::memset: 0.681888 ms
[GPU] create_image_d::malloc_ints: 0.371968 ms
[GPU] create_image_d::copy_ints_H->D: 0.017152 ms
[GPU] create_image_d::sweep: 0.173408 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.1656 ms
[GPU] create_image: 1.88989 ms
[GPU] sample::copy_uv_H->D: 9.72406 ms
[GPU] sample::copy_uvrot_D->D: 0.203328 ms
[GPU] sample::1st_shift: 5.12234 ms
[GPU] sample::FFT: 22.8155 ms
[GPU] sample::2nd_shift: 3.48768 ms
[GPU] sample::interpolate: 2.10426 ms
[GPU] sample::apply_phase_sampled: 0.52896 ms
[GPU] sample_tot: 53.3931 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.465792 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.414112 ms
[GPU] reduce_chi2: 0.922848 ms
[GPU] chi2_profile::free_all: 4.51293 ms
[GPU] chi2_profile_tot_gputimer: 87.2551 ms
[CPU] chi2_profile_tot: 87.281 ms

[GPU] chi2_profile::malloc_fint: 12.5036 ms
[GPU] chi2_profile::copy_observations: 13.9468 ms
[GPU] create_image_d::malloc_image: 0.35088 ms
[GPU] create_image_d::memset: 0.679072 ms
[GPU] create_image_d::malloc_ints: 0.206432 ms
[GPU] create_image_d::copy_ints_H->D: 0.01568 ms
[GPU] create_image_d::sweep: 0.171552 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.1608 ms
[GPU] create_image: 1.69584 ms
[GPU] sample::copy_uv_H->D: 9.57661 ms
[GPU] sample::copy_uvrot_D->D: 0.203616 ms
[GPU] sample::1st_shift: 5.12326 ms
[GPU] sample::FFT: 9.1263 ms
[GPU] sample::2nd_shift: 3.49936 ms
[GPU] sample::interpolate: 2.10912 ms
[GPU] sample::apply_phase_sampled: 0.527424 ms
[GPU] sample_tot: 39.5412 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.468256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.420608 ms
[GPU] reduce_chi2: 0.9232 ms
[GPU] chi2_profile::free_all: 4.51322 ms
[GPU] chi2_profile_tot_gputimer: 73.2389 ms
[CPU] chi2_profile_tot: 73.2651 ms

[GPU] chi2_profile::malloc_fint: 12.5132 ms
[GPU] chi2_profile::copy_observations: 14.044 ms
[GPU] create_image_d::malloc_image: 0.502432 ms
[GPU] create_image_d::memset: 0.67952 ms
[GPU] create_image_d::malloc_ints: 0.619552 ms
[GPU] create_image_d::copy_ints_H->D: 0.015168 ms
[GPU] create_image_d::sweep: 0.172928 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.488608 ms
[GPU] create_image: 2.59411 ms
[GPU] sample::copy_uv_H->D: 28.1435 ms
[GPU] sample::copy_uvrot_D->D: 0.205824 ms
[GPU] sample::1st_shift: 5.12874 ms
[GPU] sample::FFT: 9.17616 ms
[GPU] sample::2nd_shift: 3.4904 ms
[GPU] sample::interpolate: 2.10723 ms
[GPU] sample::apply_phase_sampled: 0.52848 ms
[GPU] sample_tot: 58.1673 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.468672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.427552 ms
[GPU] reduce_chi2: 0.930048 ms
[GPU] chi2_profile::free_all: 4.52106 ms
[GPU] chi2_profile_tot_gputimer: 92.8841 ms
[CPU] chi2_profile_tot: 92.9101 ms
4096	1.000000e+06	float64	None	32	1.577512e+00	8.302692e-02	8.650729e-03	7.245192e-02
# |--> timings: [0.07245192397385836, 0.09271267987787724, 0.07328293682076037, 0.09014722495339811, 0.07504906901158392, 0.08077518199570477, 0.09355398896150291, 0.07328902697190642, 0.09257893008179963, 0.07339551788754761, 0.09276132797822356, 0.0734851909801364, 0.0913670661393553, 0.08231687499210238, 0.0733787389472127, 0.09181616106070578, 0.07377746794372797, 0.08741091913543642, 0.07338310591876507, 0.09303010790608823]

[GPU] chi2_profile::malloc_fint: 11.4764 ms
[GPU] chi2_profile::copy_observations: 13.8517 ms
[GPU] create_image_d::malloc_image: 0.35696 ms
[GPU] create_image_d::memset: 0.680128 ms
[GPU] create_image_d::malloc_ints: 0.207488 ms
[GPU] create_image_d::copy_ints_H->D: 0.01552 ms
[GPU] create_image_d::sweep: 0.103296 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.165856 ms
[GPU] create_image: 1.64125 ms
[GPU] sample::copy_uv_H->D: 9.61677 ms
[GPU] sample::copy_uvrot_D->D: 0.206432 ms
[GPU] sample::1st_shift: 5.08035 ms
[GPU] sample::FFT: 9.14746 ms
[GPU] sample::2nd_shift: 4.41085 ms
[GPU] sample::interpolate: 2.20307 ms
[GPU] sample::apply_phase_sampled: 0.329824 ms
[GPU] sample_tot: 39.5769 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343488 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.553824 ms
[GPU] reduce_chi2: 0.932576 ms
[GPU] chi2_profile::free_all: 4.58643 ms
[GPU] chi2_profile_tot_gputimer: 72.1703 ms
[CPU] chi2_profile_tot: 72.206 ms

[GPU] chi2_profile::malloc_fint: 12.5237 ms
[GPU] chi2_profile::copy_observations: 29.0259 ms
[GPU] create_image_d::malloc_image: 0.363616 ms
[GPU] create_image_d::memset: 0.678144 ms
[GPU] create_image_d::malloc_ints: 0.20144 ms
[GPU] create_image_d::copy_ints_H->D: 0.014752 ms
[GPU] create_image_d::sweep: 0.104672 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.164928 ms
[GPU] create_image: 1.64781 ms
[GPU] sample::copy_uv_H->D: 9.37754 ms
[GPU] sample::copy_uvrot_D->D: 0.209344 ms
[GPU] sample::1st_shift: 5.08733 ms
[GPU] sample::FFT: 9.12576 ms
[GPU] sample::2nd_shift: 4.42333 ms
[GPU] sample::interpolate: 2.20678 ms
[GPU] sample::apply_phase_sampled: 0.330048 ms
[GPU] sample_tot: 39.3242 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544704 ms
[GPU] reduce_chi2: 0.92208 ms
[GPU] chi2_profile::free_all: 4.52106 ms
[GPU] chi2_profile_tot_gputimer: 88.0825 ms
[CPU] chi2_profile_tot: 88.1081 ms

[GPU] chi2_profile::malloc_fint: 12.5129 ms
[GPU] chi2_profile::copy_observations: 13.7602 ms
[GPU] create_image_d::malloc_image: 0.350816 ms
[GPU] create_image_d::memset: 0.681952 ms
[GPU] create_image_d::malloc_ints: 0.202816 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.104768 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.160672 ms
[GPU] create_image: 1.63302 ms
[GPU] sample::copy_uv_H->D: 9.59574 ms
[GPU] sample::copy_uvrot_D->D: 0.203936 ms
[GPU] sample::1st_shift: 5.09078 ms
[GPU] sample::FFT: 9.04733 ms
[GPU] sample::2nd_shift: 4.4159 ms
[GPU] sample::interpolate: 2.2065 ms
[GPU] sample::apply_phase_sampled: 0.330464 ms
[GPU] sample_tot: 41.641 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545504 ms
[GPU] reduce_chi2: 0.922496 ms
[GPU] chi2_profile::free_all: 13.1428 ms
[GPU] chi2_profile_tot_gputimer: 83.734 ms
[CPU] chi2_profile_tot: 83.7581 ms

[GPU] chi2_profile::malloc_fint: 12.5162 ms
[GPU] chi2_profile::copy_observations: 13.7362 ms
[GPU] create_image_d::malloc_image: 0.361152 ms
[GPU] create_image_d::memset: 0.681536 ms
[GPU] create_image_d::malloc_ints: 0.209408 ms
[GPU] create_image_d::copy_ints_H->D: 0.016064 ms
[GPU] create_image_d::sweep: 0.10496 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.16336 ms
[GPU] create_image: 1.64829 ms
[GPU] sample::copy_uv_H->D: 9.74582 ms
[GPU] sample::copy_uvrot_D->D: 0.204416 ms
[GPU] sample::1st_shift: 5.07024 ms
[GPU] sample::FFT: 9.17642 ms
[GPU] sample::2nd_shift: 4.41885 ms
[GPU] sample::interpolate: 2.20605 ms
[GPU] sample::apply_phase_sampled: 0.32992 ms
[GPU] sample_tot: 39.7191 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542464 ms
[GPU] reduce_chi2: 0.923168 ms
[GPU] chi2_profile::free_all: 4.51168 ms
[GPU] chi2_profile_tot_gputimer: 73.1698 ms
[CPU] chi2_profile_tot: 73.194 ms

[GPU] chi2_profile::malloc_fint: 12.5079 ms
[GPU] chi2_profile::copy_observations: 13.7721 ms
[GPU] create_image_d::malloc_image: 0.355168 ms
[GPU] create_image_d::memset: 0.680928 ms
[GPU] create_image_d::malloc_ints: 0.204736 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.104672 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.162752 ms
[GPU] create_image: 1.64125 ms
[GPU] sample::copy_uv_H->D: 9.61056 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 5.08838 ms
[GPU] sample::FFT: 9.26995 ms
[GPU] sample::2nd_shift: 4.42022 ms
[GPU] sample::interpolate: 2.20362 ms
[GPU] sample::apply_phase_sampled: 0.329344 ms
[GPU] sample_tot: 58.4871 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548672 ms
[GPU] reduce_chi2: 0.9296 ms
[GPU] chi2_profile::free_all: 4.53117 ms
[GPU] chi2_profile_tot_gputimer: 91.9855 ms
[CPU] chi2_profile_tot: 92.01 ms

[GPU] chi2_profile::malloc_fint: 12.4945 ms
[GPU] chi2_profile::copy_observations: 13.9788 ms
[GPU] create_image_d::malloc_image: 0.357536 ms
[GPU] create_image_d::memset: 0.67968 ms
[GPU] create_image_d::malloc_ints: 0.202976 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.105824 ms
[GPU] create_image_d::central_pixel: 0.012704 ms
[GPU] create_image_d::free_ints: 0.161472 ms
[GPU] create_image: 1.6383 ms
[GPU] sample::copy_uv_H->D: 9.61571 ms
[GPU] sample::copy_uvrot_D->D: 0.208 ms
[GPU] sample::1st_shift: 5.09267 ms
[GPU] sample::FFT: 9.12704 ms
[GPU] sample::2nd_shift: 4.42704 ms
[GPU] sample::interpolate: 2.20285 ms
[GPU] sample::apply_phase_sampled: 0.332352 ms
[GPU] sample_tot: 39.5619 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55376 ms
[GPU] reduce_chi2: 0.932 ms
[GPU] chi2_profile::free_all: 4.51894 ms
[GPU] chi2_profile_tot_gputimer: 73.2393 ms
[CPU] chi2_profile_tot: 73.2648 ms

[GPU] chi2_profile::malloc_fint: 12.4983 ms
[GPU] chi2_profile::copy_observations: 13.7805 ms
[GPU] create_image_d::malloc_image: 0.36448 ms
[GPU] create_image_d::memset: 0.677984 ms
[GPU] create_image_d::malloc_ints: 0.32656 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 0.104416 ms
[GPU] create_image_d::central_pixel: 0.015424 ms
[GPU] create_image_d::free_ints: 0.226528 ms
[GPU] create_image: 1.83558 ms
[GPU] sample::copy_uv_H->D: 9.70483 ms
[GPU] sample::copy_uvrot_D->D: 0.207456 ms
[GPU] sample::1st_shift: 5.08698 ms
[GPU] sample::FFT: 21.6345 ms
[GPU] sample::2nd_shift: 4.4112 ms
[GPU] sample::interpolate: 2.20595 ms
[GPU] sample::apply_phase_sampled: 0.330016 ms
[GPU] sample_tot: 52.1559 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344608 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.610208 ms
[GPU] reduce_chi2: 0.990112 ms
[GPU] chi2_profile::free_all: 4.52448 ms
[GPU] chi2_profile_tot_gputimer: 85.9017 ms
[CPU] chi2_profile_tot: 85.9268 ms

[GPU] chi2_profile::malloc_fint: 12.5101 ms
[GPU] chi2_profile::copy_observations: 13.7826 ms
[GPU] create_image_d::malloc_image: 0.36176 ms
[GPU] create_image_d::memset: 0.678688 ms
[GPU] create_image_d::malloc_ints: 0.201984 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.10352 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 0.160992 ms
[GPU] create_image: 1.63648 ms
[GPU] sample::copy_uv_H->D: 9.59882 ms
[GPU] sample::copy_uvrot_D->D: 0.204768 ms
[GPU] sample::1st_shift: 5.07472 ms
[GPU] sample::FFT: 9.18845 ms
[GPU] sample::2nd_shift: 4.41357 ms
[GPU] sample::interpolate: 2.20864 ms
[GPU] sample::apply_phase_sampled: 0.329216 ms
[GPU] sample_tot: 39.5871 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34528 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.539936 ms
[GPU] reduce_chi2: 0.918688 ms
[GPU] chi2_profile::free_all: 4.5081 ms
[GPU] chi2_profile_tot_gputimer: 73.0643 ms
[CPU] chi2_profile_tot: 73.0891 ms

[GPU] chi2_profile::malloc_fint: 12.5146 ms
[GPU] chi2_profile::copy_observations: 13.8146 ms
[GPU] create_image_d::malloc_image: 0.511904 ms
[GPU] create_image_d::memset: 0.681088 ms
[GPU] create_image_d::malloc_ints: 0.479776 ms
[GPU] create_image_d::copy_ints_H->D: 0.023456 ms
[GPU] create_image_d::sweep: 0.102784 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 1.9473 ms
[GPU] create_image: 3.85718 ms
[GPU] sample::copy_uv_H->D: 28.3467 ms
[GPU] sample::copy_uvrot_D->D: 0.206176 ms
[GPU] sample::1st_shift: 5.09155 ms
[GPU] sample::FFT: 9.14576 ms
[GPU] sample::2nd_shift: 4.41574 ms
[GPU] sample::interpolate: 2.20304 ms
[GPU] sample::apply_phase_sampled: 0.328224 ms
[GPU] sample_tot: 58.313 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.555872 ms
[GPU] reduce_chi2: 0.931584 ms
[GPU] chi2_profile::free_all: 4.5168 ms
[GPU] chi2_profile_tot_gputimer: 94.0633 ms
[CPU] chi2_profile_tot: 94.089 ms

[GPU] chi2_profile::malloc_fint: 12.5045 ms
[GPU] chi2_profile::copy_observations: 13.7636 ms
[GPU] create_image_d::malloc_image: 0.350496 ms
[GPU] create_image_d::memset: 0.679968 ms
[GPU] create_image_d::malloc_ints: 0.201472 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.105632 ms
[GPU] create_image_d::central_pixel: 0.01392 ms
[GPU] create_image_d::free_ints: 0.166016 ms
[GPU] create_image: 1.63533 ms
[GPU] sample::copy_uv_H->D: 9.59523 ms
[GPU] sample::copy_uvrot_D->D: 0.205408 ms
[GPU] sample::1st_shift: 5.08918 ms
[GPU] sample::FFT: 9.15194 ms
[GPU] sample::2nd_shift: 4.42198 ms
[GPU] sample::interpolate: 2.204 ms
[GPU] sample::apply_phase_sampled: 0.327936 ms
[GPU] sample_tot: 39.5651 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343264 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54448 ms
[GPU] reduce_chi2: 0.92848 ms
[GPU] chi2_profile::free_all: 4.51424 ms
[GPU] chi2_profile_tot_gputimer: 73.0266 ms
[CPU] chi2_profile_tot: 73.0529 ms

[GPU] chi2_profile::malloc_fint: 12.5204 ms
[GPU] chi2_profile::copy_observations: 31.1984 ms
[GPU] create_image_d::malloc_image: 0.354752 ms
[GPU] create_image_d::memset: 0.680384 ms
[GPU] create_image_d::malloc_ints: 0.20832 ms
[GPU] create_image_d::copy_ints_H->D: 0.014272 ms
[GPU] create_image_d::sweep: 0.103136 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.171584 ms
[GPU] create_image: 1.63894 ms
[GPU] sample::copy_uv_H->D: 9.66096 ms
[GPU] sample::copy_uvrot_D->D: 0.203904 ms
[GPU] sample::1st_shift: 5.07085 ms
[GPU] sample::FFT: 9.1391 ms
[GPU] sample::2nd_shift: 4.41062 ms
[GPU] sample::interpolate: 2.20426 ms
[GPU] sample::apply_phase_sampled: 0.327296 ms
[GPU] sample_tot: 39.5978 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543552 ms
[GPU] reduce_chi2: 0.923232 ms
[GPU] chi2_profile::free_all: 4.51162 ms
[GPU] chi2_profile_tot_gputimer: 90.5039 ms
[CPU] chi2_profile_tot: 90.529 ms

[GPU] chi2_profile::malloc_fint: 12.5062 ms
[GPU] chi2_profile::copy_observations: 13.8455 ms
[GPU] create_image_d::malloc_image: 0.353088 ms
[GPU] create_image_d::memset: 0.680576 ms
[GPU] create_image_d::malloc_ints: 0.208064 ms
[GPU] create_image_d::copy_ints_H->D: 0.024928 ms
[GPU] create_image_d::sweep: 0.103232 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.165792 ms
[GPU] create_image: 1.64922 ms
[GPU] sample::copy_uv_H->D: 9.55347 ms
[GPU] sample::copy_uvrot_D->D: 0.207264 ms
[GPU] sample::1st_shift: 5.07894 ms
[GPU] sample::FFT: 9.13514 ms
[GPU] sample::2nd_shift: 4.41827 ms
[GPU] sample::interpolate: 2.20422 ms
[GPU] sample::apply_phase_sampled: 0.3296 ms
[GPU] sample_tot: 39.82 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.354048 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.531104 ms
[GPU] reduce_chi2: 0.919872 ms
[GPU] chi2_profile::free_all: 24.0359 ms
[GPU] chi2_profile_tot_gputimer: 92.8931 ms
[CPU] chi2_profile_tot: 92.9189 ms

[GPU] chi2_profile::malloc_fint: 12.5113 ms
[GPU] chi2_profile::copy_observations: 13.8936 ms
[GPU] create_image_d::malloc_image: 0.34752 ms
[GPU] create_image_d::memset: 0.680864 ms
[GPU] create_image_d::malloc_ints: 0.240064 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 0.10384 ms
[GPU] create_image_d::central_pixel: 0.012672 ms
[GPU] create_image_d::free_ints: 0.166272 ms
[GPU] create_image: 1.66211 ms
[GPU] sample::copy_uv_H->D: 9.3863 ms
[GPU] sample::copy_uvrot_D->D: 0.205504 ms
[GPU] sample::1st_shift: 5.08864 ms
[GPU] sample::FFT: 9.11936 ms
[GPU] sample::2nd_shift: 4.40406 ms
[GPU] sample::interpolate: 2.20746 ms
[GPU] sample::apply_phase_sampled: 0.32928 ms
[GPU] sample_tot: 39.3216 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542976 ms
[GPU] reduce_chi2: 0.922688 ms
[GPU] chi2_profile::free_all: 4.51446 ms
[GPU] chi2_profile_tot_gputimer: 72.9399 ms
[CPU] chi2_profile_tot: 72.9642 ms

[GPU] chi2_profile::malloc_fint: 12.5164 ms
[GPU] chi2_profile::copy_observations: 13.7717 ms
[GPU] create_image_d::malloc_image: 0.35408 ms
[GPU] create_image_d::memset: 0.679232 ms
[GPU] create_image_d::malloc_ints: 0.200128 ms
[GPU] create_image_d::copy_ints_H->D: 0.015648 ms
[GPU] create_image_d::sweep: 0.104512 ms
[GPU] create_image_d::central_pixel: 0.0144 ms
[GPU] create_image_d::free_ints: 0.160704 ms
[GPU] create_image: 1.6327 ms
[GPU] sample::copy_uv_H->D: 9.55219 ms
[GPU] sample::copy_uvrot_D->D: 0.208192 ms
[GPU] sample::1st_shift: 5.07603 ms
[GPU] sample::FFT: 9.33853 ms
[GPU] sample::2nd_shift: 4.41648 ms
[GPU] sample::interpolate: 2.19952 ms
[GPU] sample::apply_phase_sampled: 0.328672 ms
[GPU] sample_tot: 49.258 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548672 ms
[GPU] reduce_chi2: 0.92608 ms
[GPU] chi2_profile::free_all: 4.51741 ms
[GPU] chi2_profile_tot_gputimer: 82.7416 ms
[CPU] chi2_profile_tot: 82.768 ms

[GPU] chi2_profile::malloc_fint: 12.4957 ms
[GPU] chi2_profile::copy_observations: 13.816 ms
[GPU] create_image_d::malloc_image: 0.348224 ms
[GPU] create_image_d::memset: 0.679552 ms
[GPU] create_image_d::malloc_ints: 0.203264 ms
[GPU] create_image_d::copy_ints_H->D: 0.015968 ms
[GPU] create_image_d::sweep: 0.103744 ms
[GPU] create_image_d::central_pixel: 0.013376 ms
[GPU] create_image_d::free_ints: 0.166624 ms
[GPU] create_image: 1.62752 ms
[GPU] sample::copy_uv_H->D: 9.62198 ms
[GPU] sample::copy_uvrot_D->D: 0.204256 ms
[GPU] sample::1st_shift: 5.07763 ms
[GPU] sample::FFT: 9.13341 ms
[GPU] sample::2nd_shift: 4.41562 ms
[GPU] sample::interpolate: 2.20672 ms
[GPU] sample::apply_phase_sampled: 0.329696 ms
[GPU] sample_tot: 39.5576 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34304 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548704 ms
[GPU] reduce_chi2: 0.92656 ms
[GPU] chi2_profile::free_all: 4.56726 ms
[GPU] chi2_profile_tot_gputimer: 73.1066 ms
[CPU] chi2_profile_tot: 73.1308 ms

[GPU] chi2_profile::malloc_fint: 12.5105 ms
[GPU] chi2_profile::copy_observations: 13.7294 ms
[GPU] create_image_d::malloc_image: 0.356 ms
[GPU] create_image_d::memset: 0.680608 ms
[GPU] create_image_d::malloc_ints: 0.206176 ms
[GPU] create_image_d::copy_ints_H->D: 0.015936 ms
[GPU] create_image_d::sweep: 0.103168 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.162944 ms
[GPU] create_image: 1.63734 ms
[GPU] sample::copy_uv_H->D: 10.0971 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 5.08931 ms
[GPU] sample::FFT: 28.4849 ms
[GPU] sample::2nd_shift: 4.42285 ms
[GPU] sample::interpolate: 2.20595 ms
[GPU] sample::apply_phase_sampled: 0.330432 ms
[GPU] sample_tot: 59.4052 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551264 ms
[GPU] reduce_chi2: 0.93104 ms
[GPU] chi2_profile::free_all: 4.50442 ms
[GPU] chi2_profile_tot_gputimer: 92.8358 ms
[CPU] chi2_profile_tot: 92.8609 ms

[GPU] chi2_profile::malloc_fint: 12.5103 ms
[GPU] chi2_profile::copy_observations: 13.62 ms
[GPU] create_image_d::malloc_image: 0.356416 ms
[GPU] create_image_d::memset: 0.680512 ms
[GPU] create_image_d::malloc_ints: 0.211872 ms
[GPU] create_image_d::copy_ints_H->D: 0.01568 ms
[GPU] create_image_d::sweep: 0.103488 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.159168 ms
[GPU] create_image: 1.63699 ms
[GPU] sample::copy_uv_H->D: 9.50822 ms
[GPU] sample::copy_uvrot_D->D: 0.20672 ms
[GPU] sample::1st_shift: 5.06563 ms
[GPU] sample::FFT: 9.10086 ms
[GPU] sample::2nd_shift: 4.4057 ms
[GPU] sample::interpolate: 2.20269 ms
[GPU] sample::apply_phase_sampled: 0.328768 ms
[GPU] sample_tot: 39.4057 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34384 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544192 ms
[GPU] reduce_chi2: 0.922848 ms
[GPU] chi2_profile::free_all: 4.50966 ms
[GPU] chi2_profile_tot_gputimer: 72.7196 ms
[CPU] chi2_profile_tot: 72.7441 ms

[GPU] chi2_profile::malloc_fint: 12.5171 ms
[GPU] chi2_profile::copy_observations: 14.0782 ms
[GPU] create_image_d::malloc_image: 18.1014 ms
[GPU] create_image_d::memset: 0.679456 ms
[GPU] create_image_d::malloc_ints: 0.210016 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 0.104896 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.161408 ms
[GPU] create_image: 19.3789 ms
[GPU] sample::copy_uv_H->D: 9.21661 ms
[GPU] sample::copy_uvrot_D->D: 0.203968 ms
[GPU] sample::1st_shift: 5.08557 ms
[GPU] sample::FFT: 9.14819 ms
[GPU] sample::2nd_shift: 4.42195 ms
[GPU] sample::interpolate: 2.20355 ms
[GPU] sample::apply_phase_sampled: 0.330944 ms
[GPU] sample_tot: 39.175 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549728 ms
[GPU] reduce_chi2: 0.926848 ms
[GPU] chi2_profile::free_all: 4.51869 ms
[GPU] chi2_profile_tot_gputimer: 90.7097 ms
[CPU] chi2_profile_tot: 90.7331 ms

[GPU] chi2_profile::malloc_fint: 12.5051 ms
[GPU] chi2_profile::copy_observations: 13.6986 ms
[GPU] create_image_d::malloc_image: 0.355872 ms
[GPU] create_image_d::memset: 0.67904 ms
[GPU] create_image_d::malloc_ints: 0.201504 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 0.104704 ms
[GPU] create_image_d::central_pixel: 0.013888 ms
[GPU] create_image_d::free_ints: 0.165952 ms
[GPU] create_image: 1.64157 ms
[GPU] sample::copy_uv_H->D: 9.57712 ms
[GPU] sample::copy_uvrot_D->D: 0.20512 ms
[GPU] sample::1st_shift: 5.08842 ms
[GPU] sample::FFT: 9.10026 ms
[GPU] sample::2nd_shift: 4.41414 ms
[GPU] sample::interpolate: 2.20941 ms
[GPU] sample::apply_phase_sampled: 0.32752 ms
[GPU] sample_tot: 39.4955 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549952 ms
[GPU] reduce_chi2: 0.92768 ms
[GPU] chi2_profile::free_all: 4.61299 ms
[GPU] chi2_profile_tot_gputimer: 72.9976 ms
[CPU] chi2_profile_tot: 73.0309 ms

[GPU] chi2_profile::malloc_fint: 15.7044 ms
[GPU] chi2_profile::copy_observations: 25.0743 ms
[GPU] create_image_d::malloc_image: 0.351584 ms
[GPU] create_image_d::memset: 0.680736 ms
[GPU] create_image_d::malloc_ints: 0.19968 ms
[GPU] create_image_d::copy_ints_H->D: 0.016 ms
[GPU] create_image_d::sweep: 0.104864 ms
[GPU] create_image_d::central_pixel: 0.01392 ms
[GPU] create_image_d::free_ints: 0.163392 ms
[GPU] create_image: 1.63283 ms
[GPU] sample::copy_uv_H->D: 9.6991 ms
[GPU] sample::copy_uvrot_D->D: 0.20384 ms
[GPU] sample::1st_shift: 5.09053 ms
[GPU] sample::FFT: 9.12342 ms
[GPU] sample::2nd_shift: 4.42442 ms
[GPU] sample::interpolate: 2.20416 ms
[GPU] sample::apply_phase_sampled: 0.3272 ms
[GPU] sample_tot: 39.6356 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344992 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546752 ms
[GPU] reduce_chi2: 0.926848 ms
[GPU] chi2_profile::free_all: 4.51398 ms
[GPU] chi2_profile_tot_gputimer: 87.6114 ms
[CPU] chi2_profile_tot: 87.6369 ms
4096	1.000000e+06	float64	None	64	1.568184e+00	8.253599e-02	8.453395e-03	7.230974e-02
# |--> timings: [0.07230974081903696, 0.08822879614308476, 0.08387911482714117, 0.07331574894487858, 0.09214107599109411, 0.07339770789258182, 0.08605057816021144, 0.07320836395956576, 0.09421287104487419, 0.0731858171056956, 0.09065253892913461, 0.0930473362095654, 0.07308012200519443, 0.08290652092546225, 0.07324653584510088, 0.09298214293085039, 0.07286556204780936, 0.09086964395828545, 0.07315370813012123, 0.08775970595888793]

[GPU] chi2_profile::malloc_fint: 11.6729 ms
[GPU] chi2_profile::copy_observations: 13.911 ms
[GPU] create_image_d::malloc_image: 0.361568 ms
[GPU] create_image_d::memset: 0.679744 ms
[GPU] create_image_d::malloc_ints: 0.205824 ms
[GPU] create_image_d::copy_ints_H->D: 0.0144 ms
[GPU] create_image_d::sweep: 0.10624 ms
[GPU] create_image_d::central_pixel: 0.014784 ms
[GPU] create_image_d::free_ints: 0.163808 ms
[GPU] create_image: 1.64749 ms
[GPU] sample::copy_uv_H->D: 9.76387 ms
[GPU] sample::copy_uvrot_D->D: 0.207296 ms
[GPU] sample::1st_shift: 6.81034 ms
[GPU] sample::FFT: 9.10019 ms
[GPU] sample::2nd_shift: 5.89222 ms
[GPU] sample::interpolate: 2.5784 ms
[GPU] sample::apply_phase_sampled: 0.353568 ms
[GPU] sample_tot: 59.9118 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51408 ms
[GPU] reduce_chi2: 0.923232 ms
[GPU] chi2_profile::free_all: 4.51971 ms
[GPU] chi2_profile_tot_gputimer: 92.7033 ms
[CPU] chi2_profile_tot: 92.73 ms

[GPU] chi2_profile::malloc_fint: 12.5225 ms
[GPU] chi2_profile::copy_observations: 13.7109 ms
[GPU] create_image_d::malloc_image: 0.357248 ms
[GPU] create_image_d::memset: 0.679424 ms
[GPU] create_image_d::malloc_ints: 0.207936 ms
[GPU] create_image_d::copy_ints_H->D: 0.01552 ms
[GPU] create_image_d::sweep: 0.107968 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.157568 ms
[GPU] create_image: 1.64106 ms
[GPU] sample::copy_uv_H->D: 9.57542 ms
[GPU] sample::copy_uvrot_D->D: 0.204864 ms
[GPU] sample::1st_shift: 6.80541 ms
[GPU] sample::FFT: 9.12621 ms
[GPU] sample::2nd_shift: 5.88269 ms
[GPU] sample::interpolate: 2.57619 ms
[GPU] sample::apply_phase_sampled: 0.353664 ms
[GPU] sample_tot: 41.2671 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.519488 ms
[GPU] reduce_chi2: 0.928096 ms
[GPU] chi2_profile::free_all: 4.51254 ms
[GPU] chi2_profile_tot_gputimer: 74.6989 ms
[CPU] chi2_profile_tot: 74.724 ms

[GPU] chi2_profile::malloc_fint: 12.508 ms
[GPU] chi2_profile::copy_observations: 13.8135 ms
[GPU] create_image_d::malloc_image: 0.388736 ms
[GPU] create_image_d::memset: 0.686496 ms
[GPU] create_image_d::malloc_ints: 0.20816 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 0.108 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.160736 ms
[GPU] create_image: 1.68342 ms
[GPU] sample::copy_uv_H->D: 9.75802 ms
[GPU] sample::copy_uvrot_D->D: 0.205024 ms
[GPU] sample::1st_shift: 6.80707 ms
[GPU] sample::FFT: 21.9033 ms
[GPU] sample::2nd_shift: 5.88928 ms
[GPU] sample::interpolate: 2.57366 ms
[GPU] sample::apply_phase_sampled: 0.354272 ms
[GPU] sample_tot: 54.2451 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.376672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.516608 ms
[GPU] reduce_chi2: 0.927296 ms
[GPU] chi2_profile::free_all: 4.51334 ms
[GPU] chi2_profile_tot_gputimer: 87.8065 ms
[CPU] chi2_profile_tot: 87.832 ms

[GPU] chi2_profile::malloc_fint: 12.5132 ms
[GPU] chi2_profile::copy_observations: 13.845 ms
[GPU] create_image_d::malloc_image: 0.354944 ms
[GPU] create_image_d::memset: 0.680352 ms
[GPU] create_image_d::malloc_ints: 0.203968 ms
[GPU] create_image_d::copy_ints_H->D: 0.014752 ms
[GPU] create_image_d::sweep: 0.107392 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.158848 ms
[GPU] create_image: 1.63082 ms
[GPU] sample::copy_uv_H->D: 9.51462 ms
[GPU] sample::copy_uvrot_D->D: 0.206272 ms
[GPU] sample::1st_shift: 6.81078 ms
[GPU] sample::FFT: 9.17037 ms
[GPU] sample::2nd_shift: 5.88506 ms
[GPU] sample::interpolate: 2.57078 ms
[GPU] sample::apply_phase_sampled: 0.355904 ms
[GPU] sample_tot: 41.2689 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37552 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520128 ms
[GPU] reduce_chi2: 0.929216 ms
[GPU] chi2_profile::free_all: 4.51242 ms
[GPU] chi2_profile_tot_gputimer: 74.8141 ms
[CPU] chi2_profile_tot: 74.8389 ms

[GPU] chi2_profile::malloc_fint: 12.5208 ms
[GPU] chi2_profile::copy_observations: 13.969 ms
[GPU] create_image_d::malloc_image: 0.517312 ms
[GPU] create_image_d::memset: 0.681408 ms
[GPU] create_image_d::malloc_ints: 0.872608 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 0.105792 ms
[GPU] create_image_d::central_pixel: 0.012768 ms
[GPU] create_image_d::free_ints: 0.59152 ms
[GPU] create_image: 2.896 ms
[GPU] sample::copy_uv_H->D: 24.6167 ms
[GPU] sample::copy_uvrot_D->D: 0.213856 ms
[GPU] sample::1st_shift: 6.80803 ms
[GPU] sample::FFT: 9.19917 ms
[GPU] sample::2nd_shift: 5.8897 ms
[GPU] sample::interpolate: 2.57808 ms
[GPU] sample::apply_phase_sampled: 0.357792 ms
[GPU] sample_tot: 56.3948 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514528 ms
[GPU] reduce_chi2: 0.924096 ms
[GPU] chi2_profile::free_all: 4.51654 ms
[GPU] chi2_profile_tot_gputimer: 91.3334 ms
[CPU] chi2_profile_tot: 91.3579 ms

[GPU] chi2_profile::malloc_fint: 12.5132 ms
[GPU] chi2_profile::copy_observations: 13.7137 ms
[GPU] create_image_d::malloc_image: 0.349536 ms
[GPU] create_image_d::memset: 0.68304 ms
[GPU] create_image_d::malloc_ints: 0.199808 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 0.108704 ms
[GPU] create_image_d::central_pixel: 0.013024 ms
[GPU] create_image_d::free_ints: 0.1624 ms
[GPU] create_image: 1.63546 ms
[GPU] sample::copy_uv_H->D: 9.67046 ms
[GPU] sample::copy_uvrot_D->D: 0.20816 ms
[GPU] sample::1st_shift: 6.81021 ms
[GPU] sample::FFT: 9.12755 ms
[GPU] sample::2nd_shift: 5.86605 ms
[GPU] sample::interpolate: 2.56893 ms
[GPU] sample::apply_phase_sampled: 0.35328 ms
[GPU] sample_tot: 41.3846 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520992 ms
[GPU] reduce_chi2: 0.929024 ms
[GPU] chi2_profile::free_all: 4.57824 ms
[GPU] chi2_profile_tot_gputimer: 74.8676 ms
[CPU] chi2_profile_tot: 74.892 ms

[GPU] chi2_profile::malloc_fint: 19.0766 ms
[GPU] chi2_profile::copy_observations: 23.7907 ms
[GPU] create_image_d::malloc_image: 0.358016 ms
[GPU] create_image_d::memset: 0.679712 ms
[GPU] create_image_d::malloc_ints: 0.202752 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.107904 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.160416 ms
[GPU] create_image: 1.64045 ms
[GPU] sample::copy_uv_H->D: 9.61306 ms
[GPU] sample::copy_uvrot_D->D: 0.20624 ms
[GPU] sample::1st_shift: 6.81597 ms
[GPU] sample::FFT: 9.12358 ms
[GPU] sample::2nd_shift: 5.89258 ms
[GPU] sample::interpolate: 2.57997 ms
[GPU] sample::apply_phase_sampled: 0.354304 ms
[GPU] sample_tot: 41.318 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374912 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520736 ms
[GPU] reduce_chi2: 0.929184 ms
[GPU] chi2_profile::free_all: 4.51008 ms
[GPU] chi2_profile_tot_gputimer: 91.3735 ms
[CPU] chi2_profile_tot: 91.403 ms

[GPU] chi2_profile::malloc_fint: 12.5185 ms
[GPU] chi2_profile::copy_observations: 13.6323 ms
[GPU] create_image_d::malloc_image: 0.355104 ms
[GPU] create_image_d::memset: 0.680992 ms
[GPU] create_image_d::malloc_ints: 0.20592 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 0.107584 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.160352 ms
[GPU] create_image: 1.64048 ms
[GPU] sample::copy_uv_H->D: 9.54016 ms
[GPU] sample::copy_uvrot_D->D: 0.210016 ms
[GPU] sample::1st_shift: 6.80246 ms
[GPU] sample::FFT: 9.152 ms
[GPU] sample::2nd_shift: 5.89322 ms
[GPU] sample::interpolate: 2.57738 ms
[GPU] sample::apply_phase_sampled: 0.352768 ms
[GPU] sample_tot: 59.3259 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.378176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5048 ms
[GPU] reduce_chi2: 0.9168 ms
[GPU] chi2_profile::free_all: 4.51718 ms
[GPU] chi2_profile_tot_gputimer: 92.6687 ms
[CPU] chi2_profile_tot: 92.6929 ms

[GPU] chi2_profile::malloc_fint: 12.5101 ms
[GPU] chi2_profile::copy_observations: 13.8939 ms
[GPU] create_image_d::malloc_image: 0.357184 ms
[GPU] create_image_d::memset: 0.680032 ms
[GPU] create_image_d::malloc_ints: 0.199744 ms
[GPU] create_image_d::copy_ints_H->D: 0.013888 ms
[GPU] create_image_d::sweep: 0.107744 ms
[GPU] create_image_d::central_pixel: 0.02288 ms
[GPU] create_image_d::free_ints: 0.159968 ms
[GPU] create_image: 1.64448 ms
[GPU] sample::copy_uv_H->D: 9.55597 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 6.8103 ms
[GPU] sample::FFT: 9.07814 ms
[GPU] sample::2nd_shift: 5.89389 ms
[GPU] sample::interpolate: 2.57482 ms
[GPU] sample::apply_phase_sampled: 0.353312 ms
[GPU] sample_tot: 41.2077 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37728 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.519712 ms
[GPU] reduce_chi2: 0.930784 ms
[GPU] chi2_profile::free_all: 4.50675 ms
[GPU] chi2_profile_tot_gputimer: 74.8093 ms
[CPU] chi2_profile_tot: 74.8341 ms

[GPU] chi2_profile::malloc_fint: 12.5143 ms
[GPU] chi2_profile::copy_observations: 13.9994 ms
[GPU] create_image_d::malloc_image: 0.500768 ms
[GPU] create_image_d::memset: 0.679488 ms
[GPU] create_image_d::malloc_ints: 0.20192 ms
[GPU] create_image_d::copy_ints_H->D: 0.014208 ms
[GPU] create_image_d::sweep: 0.108096 ms
[GPU] create_image_d::central_pixel: 0.01168 ms
[GPU] create_image_d::free_ints: 0.167136 ms
[GPU] create_image: 1.78518 ms
[GPU] sample::copy_uv_H->D: 9.6673 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 6.81405 ms
[GPU] sample::FFT: 27.6 ms
[GPU] sample::2nd_shift: 5.8656 ms
[GPU] sample::interpolate: 2.56883 ms
[GPU] sample::apply_phase_sampled: 0.353888 ms
[GPU] sample_tot: 59.8468 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.516864 ms
[GPU] reduce_chi2: 0.924544 ms
[GPU] chi2_profile::free_all: 4.51338 ms
[GPU] chi2_profile_tot_gputimer: 93.7047 ms
[CPU] chi2_profile_tot: 93.73 ms

[GPU] chi2_profile::malloc_fint: 12.5046 ms
[GPU] chi2_profile::copy_observations: 14.0844 ms
[GPU] create_image_d::malloc_image: 0.354976 ms
[GPU] create_image_d::memset: 0.679392 ms
[GPU] create_image_d::malloc_ints: 0.201728 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.106816 ms
[GPU] create_image_d::central_pixel: 0.013792 ms
[GPU] create_image_d::free_ints: 0.16032 ms
[GPU] create_image: 1.6359 ms
[GPU] sample::copy_uv_H->D: 9.50758 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 6.81152 ms
[GPU] sample::FFT: 9.15411 ms
[GPU] sample::2nd_shift: 5.88902 ms
[GPU] sample::interpolate: 2.56813 ms
[GPU] sample::apply_phase_sampled: 0.353088 ms
[GPU] sample_tot: 41.2367 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51952 ms
[GPU] reduce_chi2: 0.929024 ms
[GPU] chi2_profile::free_all: 4.51597 ms
[GPU] chi2_profile_tot_gputimer: 75.0274 ms
[CPU] chi2_profile_tot: 75.052 ms

[GPU] chi2_profile::malloc_fint: 12.5189 ms
[GPU] chi2_profile::copy_observations: 36.0213 ms
[GPU] create_image_d::malloc_image: 0.377856 ms
[GPU] create_image_d::memset: 0.681312 ms
[GPU] create_image_d::malloc_ints: 0.208832 ms
[GPU] create_image_d::copy_ints_H->D: 0.016224 ms
[GPU] create_image_d::sweep: 0.107808 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.184672 ms
[GPU] create_image: 1.68582 ms
[GPU] sample::copy_uv_H->D: 9.46096 ms
[GPU] sample::copy_uvrot_D->D: 0.206432 ms
[GPU] sample::1st_shift: 6.79939 ms
[GPU] sample::FFT: 9.09206 ms
[GPU] sample::2nd_shift: 5.89942 ms
[GPU] sample::interpolate: 2.57162 ms
[GPU] sample::apply_phase_sampled: 0.353536 ms
[GPU] sample_tot: 41.1147 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.509472 ms
[GPU] reduce_chi2: 0.919872 ms
[GPU] chi2_profile::free_all: 4.51331 ms
[GPU] chi2_profile_tot_gputimer: 96.8915 ms
[CPU] chi2_profile_tot: 96.9162 ms

[GPU] chi2_profile::malloc_fint: 12.5006 ms
[GPU] chi2_profile::copy_observations: 13.67 ms
[GPU] create_image_d::malloc_image: 0.34928 ms
[GPU] create_image_d::memset: 0.6784 ms
[GPU] create_image_d::malloc_ints: 0.203136 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.105408 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.160672 ms
[GPU] create_image: 1.61987 ms
[GPU] sample::copy_uv_H->D: 9.54387 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 6.80461 ms
[GPU] sample::FFT: 9.14909 ms
[GPU] sample::2nd_shift: 5.88122 ms
[GPU] sample::interpolate: 2.57299 ms
[GPU] sample::apply_phase_sampled: 0.353824 ms
[GPU] sample_tot: 41.4724 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.507904 ms
[GPU] reduce_chi2: 0.916192 ms
[GPU] chi2_profile::free_all: 5.908 ms
[GPU] chi2_profile_tot_gputimer: 76.2023 ms
[CPU] chi2_profile_tot: 76.2269 ms

[GPU] chi2_profile::malloc_fint: 18.9664 ms
[GPU] chi2_profile::copy_observations: 13.9088 ms
[GPU] create_image_d::malloc_image: 0.362112 ms
[GPU] create_image_d::memset: 0.681344 ms
[GPU] create_image_d::malloc_ints: 0.205344 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.107776 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.166176 ms
[GPU] create_image: 1.66237 ms
[GPU] sample::copy_uv_H->D: 9.4599 ms
[GPU] sample::copy_uvrot_D->D: 0.207712 ms
[GPU] sample::1st_shift: 6.80534 ms
[GPU] sample::FFT: 9.1168 ms
[GPU] sample::2nd_shift: 5.89203 ms
[GPU] sample::interpolate: 2.57162 ms
[GPU] sample::apply_phase_sampled: 0.354816 ms
[GPU] sample_tot: 41.1445 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373408 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.511648 ms
[GPU] reduce_chi2: 0.919808 ms
[GPU] chi2_profile::free_all: 4.51382 ms
[GPU] chi2_profile_tot_gputimer: 81.2395 ms
[CPU] chi2_profile_tot: 81.264 ms

[GPU] chi2_profile::malloc_fint: 12.4999 ms
[GPU] chi2_profile::copy_observations: 13.7834 ms
[GPU] create_image_d::malloc_image: 0.356032 ms
[GPU] create_image_d::memset: 0.68096 ms
[GPU] create_image_d::malloc_ints: 0.20144 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.108096 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.158816 ms
[GPU] create_image: 1.63613 ms
[GPU] sample::copy_uv_H->D: 9.58269 ms
[GPU] sample::copy_uvrot_D->D: 0.204448 ms
[GPU] sample::1st_shift: 6.81408 ms
[GPU] sample::FFT: 9.18541 ms
[GPU] sample::2nd_shift: 5.88752 ms
[GPU] sample::interpolate: 2.57398 ms
[GPU] sample::apply_phase_sampled: 0.353344 ms
[GPU] sample_tot: 59.504 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.529696 ms
[GPU] reduce_chi2: 0.938272 ms
[GPU] chi2_profile::free_all: 4.53411 ms
[GPU] chi2_profile_tot_gputimer: 93.0116 ms
[CPU] chi2_profile_tot: 93.0371 ms

[GPU] chi2_profile::malloc_fint: 12.5077 ms
[GPU] chi2_profile::copy_observations: 14.0454 ms
[GPU] create_image_d::malloc_image: 0.3584 ms
[GPU] create_image_d::memset: 0.684064 ms
[GPU] create_image_d::malloc_ints: 0.2016 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 0.108672 ms
[GPU] create_image_d::central_pixel: 0.014304 ms
[GPU] create_image_d::free_ints: 0.158272 ms
[GPU] create_image: 1.64512 ms
[GPU] sample::copy_uv_H->D: 9.85242 ms
[GPU] sample::copy_uvrot_D->D: 0.204352 ms
[GPU] sample::1st_shift: 6.804 ms
[GPU] sample::FFT: 9.10922 ms
[GPU] sample::2nd_shift: 5.88608 ms
[GPU] sample::interpolate: 2.5679 ms
[GPU] sample::apply_phase_sampled: 0.352576 ms
[GPU] sample_tot: 41.5182 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520256 ms
[GPU] reduce_chi2: 0.932256 ms
[GPU] chi2_profile::free_all: 4.50797 ms
[GPU] chi2_profile_tot_gputimer: 75.2721 ms
[CPU] chi2_profile_tot: 75.2978 ms

[GPU] chi2_profile::malloc_fint: 12.5084 ms
[GPU] chi2_profile::copy_observations: 14.0465 ms
[GPU] create_image_d::malloc_image: 0.361504 ms
[GPU] create_image_d::memset: 0.67872 ms
[GPU] create_image_d::malloc_ints: 0.199648 ms
[GPU] create_image_d::copy_ints_H->D: 0.0144 ms
[GPU] create_image_d::sweep: 0.106816 ms
[GPU] create_image_d::central_pixel: 0.013536 ms
[GPU] create_image_d::free_ints: 0.161248 ms
[GPU] create_image: 1.63997 ms
[GPU] sample::copy_uv_H->D: 9.80045 ms
[GPU] sample::copy_uvrot_D->D: 0.205376 ms
[GPU] sample::1st_shift: 6.79766 ms
[GPU] sample::FFT: 28.6688 ms
[GPU] sample::2nd_shift: 5.89715 ms
[GPU] sample::interpolate: 2.57421 ms
[GPU] sample::apply_phase_sampled: 0.3544 ms
[GPU] sample_tot: 61.0379 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.511232 ms
[GPU] reduce_chi2: 0.923808 ms
[GPU] chi2_profile::free_all: 4.52134 ms
[GPU] chi2_profile_tot_gputimer: 94.7997 ms
[CPU] chi2_profile_tot: 94.825 ms

[GPU] chi2_profile::malloc_fint: 12.5098 ms
[GPU] chi2_profile::copy_observations: 13.9218 ms
[GPU] create_image_d::malloc_image: 0.36176 ms
[GPU] create_image_d::memset: 0.682208 ms
[GPU] create_image_d::malloc_ints: 0.201664 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 0.10672 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.15984 ms
[GPU] create_image: 1.64806 ms
[GPU] sample::copy_uv_H->D: 9.5921 ms
[GPU] sample::copy_uvrot_D->D: 0.210816 ms
[GPU] sample::1st_shift: 6.8023 ms
[GPU] sample::FFT: 9.09638 ms
[GPU] sample::2nd_shift: 5.88253 ms
[GPU] sample::interpolate: 2.57798 ms
[GPU] sample::apply_phase_sampled: 0.356416 ms
[GPU] sample_tot: 41.2572 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.377088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51552 ms
[GPU] reduce_chi2: 0.92768 ms
[GPU] chi2_profile::free_all: 4.52112 ms
[GPU] chi2_profile_tot_gputimer: 74.9013 ms
[CPU] chi2_profile_tot: 74.9259 ms

[GPU] chi2_profile::malloc_fint: 12.5076 ms
[GPU] chi2_profile::copy_observations: 15.0048 ms
[GPU] create_image_d::malloc_image: 16.2569 ms
[GPU] create_image_d::memset: 0.682144 ms
[GPU] create_image_d::malloc_ints: 0.21456 ms
[GPU] create_image_d::copy_ints_H->D: 0.0144 ms
[GPU] create_image_d::sweep: 0.108352 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.15904 ms
[GPU] create_image: 17.5507 ms
[GPU] sample::copy_uv_H->D: 9.47062 ms
[GPU] sample::copy_uvrot_D->D: 0.209888 ms
[GPU] sample::1st_shift: 6.81293 ms
[GPU] sample::FFT: 9.40339 ms
[GPU] sample::2nd_shift: 5.88899 ms
[GPU] sample::interpolate: 2.57232 ms
[GPU] sample::apply_phase_sampled: 0.354336 ms
[GPU] sample_tot: 41.4478 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.377312 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.581568 ms
[GPU] reduce_chi2: 0.993952 ms
[GPU] chi2_profile::free_all: 4.51654 ms
[GPU] chi2_profile_tot_gputimer: 92.1405 ms
[CPU] chi2_profile_tot: 92.1669 ms

[GPU] chi2_profile::malloc_fint: 12.5107 ms
[GPU] chi2_profile::copy_observations: 13.9409 ms
[GPU] create_image_d::malloc_image: 0.358048 ms
[GPU] create_image_d::memset: 0.678848 ms
[GPU] create_image_d::malloc_ints: 0.20352 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 0.106208 ms
[GPU] create_image_d::central_pixel: 0.013568 ms
[GPU] create_image_d::free_ints: 0.160416 ms
[GPU] create_image: 1.64579 ms
[GPU] sample::copy_uv_H->D: 9.74477 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 6.81213 ms
[GPU] sample::FFT: 9.15155 ms
[GPU] sample::2nd_shift: 5.88256 ms
[GPU] sample::interpolate: 2.56726 ms
[GPU] sample::apply_phase_sampled: 0.354848 ms
[GPU] sample_tot: 41.4692 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.518656 ms
[GPU] reduce_chi2: 0.927136 ms
[GPU] chi2_profile::free_all: 4.97642 ms
[GPU] chi2_profile_tot_gputimer: 75.5876 ms
[CPU] chi2_profile_tot: 75.613 ms
4096	1.000000e+06	float64	None	128	1.594000e+00	8.389475e-02	8.698980e-03	7.485026e-02
# |--> timings: [0.09282432100735605, 0.07485025702044368, 0.08795159892179072, 0.07495577004738152, 0.09147865604609251, 0.07503366889432073, 0.09152351599186659, 0.09281027805991471, 0.07495856704190373, 0.09386176196858287, 0.07517712307162583, 0.09703588485717773, 0.07635423308238387, 0.08139740210026503, 0.0931592199485749, 0.07542304205708206, 0.09494954603724182, 0.07505808304995298, 0.09228684194386005, 0.07573475711978972]

[GPU] chi2_profile::malloc_fint: 12.0502 ms
[GPU] chi2_profile::copy_observations: 24.6359 ms
[GPU] create_image_d::malloc_image: 0.350752 ms
[GPU] create_image_d::memset: 0.68128 ms
[GPU] create_image_d::malloc_ints: 0.206976 ms
[GPU] create_image_d::copy_ints_H->D: 0.024832 ms
[GPU] create_image_d::sweep: 0.106016 ms
[GPU] create_image_d::central_pixel: 0.0136 ms
[GPU] create_image_d::free_ints: 0.161952 ms
[GPU] create_image: 1.64317 ms
[GPU] sample::copy_uv_H->D: 9.69846 ms
[GPU] sample::copy_uvrot_D->D: 0.209536 ms
[GPU] sample::1st_shift: 7.29965 ms
[GPU] sample::FFT: 9.13114 ms
[GPU] sample::2nd_shift: 6.24003 ms
[GPU] sample::interpolate: 2.53405 ms
[GPU] sample::apply_phase_sampled: 0.328864 ms
[GPU] sample_tot: 41.8616 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546432 ms
[GPU] reduce_chi2: 0.923584 ms
[GPU] chi2_profile::free_all: 4.50998 ms
[GPU] chi2_profile_tot_gputimer: 85.7417 ms
[CPU] chi2_profile_tot: 85.768 ms

[GPU] chi2_profile::malloc_fint: 12.5177 ms
[GPU] chi2_profile::copy_observations: 13.7945 ms
[GPU] create_image_d::malloc_image: 0.350752 ms
[GPU] create_image_d::memset: 0.679168 ms
[GPU] create_image_d::malloc_ints: 0.206464 ms
[GPU] create_image_d::copy_ints_H->D: 0.015808 ms
[GPU] create_image_d::sweep: 0.10368 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.161504 ms
[GPU] create_image: 1.63242 ms
[GPU] sample::copy_uv_H->D: 9.63194 ms
[GPU] sample::copy_uvrot_D->D: 0.205696 ms
[GPU] sample::1st_shift: 7.3025 ms
[GPU] sample::FFT: 9.13834 ms
[GPU] sample::2nd_shift: 6.27949 ms
[GPU] sample::interpolate: 2.53034 ms
[GPU] sample::apply_phase_sampled: 0.326208 ms
[GPU] sample_tot: 60.1166 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.56176 ms
[GPU] reduce_chi2: 0.933952 ms
[GPU] chi2_profile::free_all: 4.52736 ms
[GPU] chi2_profile_tot_gputimer: 93.6408 ms
[CPU] chi2_profile_tot: 93.6658 ms

[GPU] chi2_profile::malloc_fint: 12.5011 ms
[GPU] chi2_profile::copy_observations: 13.8757 ms
[GPU] create_image_d::malloc_image: 0.35168 ms
[GPU] create_image_d::memset: 0.678912 ms
[GPU] create_image_d::malloc_ints: 0.201536 ms
[GPU] create_image_d::copy_ints_H->D: 0.0144 ms
[GPU] create_image_d::sweep: 0.104288 ms
[GPU] create_image_d::central_pixel: 0.01312 ms
[GPU] create_image_d::free_ints: 0.159232 ms
[GPU] create_image: 1.62874 ms
[GPU] sample::copy_uv_H->D: 9.53811 ms
[GPU] sample::copy_uvrot_D->D: 0.20496 ms
[GPU] sample::1st_shift: 7.32067 ms
[GPU] sample::FFT: 9.14435 ms
[GPU] sample::2nd_shift: 6.29002 ms
[GPU] sample::interpolate: 2.53731 ms
[GPU] sample::apply_phase_sampled: 0.329408 ms
[GPU] sample_tot: 41.7274 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339808 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545248 ms
[GPU] reduce_chi2: 0.919872 ms
[GPU] chi2_profile::free_all: 4.5167 ms
[GPU] chi2_profile_tot_gputimer: 75.2872 ms
[CPU] chi2_profile_tot: 75.3121 ms

[GPU] chi2_profile::malloc_fint: 12.5123 ms
[GPU] chi2_profile::copy_observations: 13.9271 ms
[GPU] create_image_d::malloc_image: 0.36144 ms
[GPU] create_image_d::memset: 0.680384 ms
[GPU] create_image_d::malloc_ints: 0.21264 ms
[GPU] create_image_d::copy_ints_H->D: 0.015648 ms
[GPU] create_image_d::sweep: 0.103584 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.159296 ms
[GPU] create_image: 1.64266 ms
[GPU] sample::copy_uv_H->D: 10.3753 ms
[GPU] sample::copy_uvrot_D->D: 0.204608 ms
[GPU] sample::1st_shift: 7.30358 ms
[GPU] sample::FFT: 24.4472 ms
[GPU] sample::2nd_shift: 6.29162 ms
[GPU] sample::interpolate: 2.52608 ms
[GPU] sample::apply_phase_sampled: 0.328032 ms
[GPU] sample_tot: 57.8618 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341344 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55056 ms
[GPU] reduce_chi2: 0.927168 ms
[GPU] chi2_profile::free_all: 4.52624 ms
[GPU] chi2_profile_tot_gputimer: 91.5232 ms
[CPU] chi2_profile_tot: 91.548 ms

[GPU] chi2_profile::malloc_fint: 12.5089 ms
[GPU] chi2_profile::copy_observations: 14.0392 ms
[GPU] create_image_d::malloc_image: 0.352928 ms
[GPU] create_image_d::memset: 0.678656 ms
[GPU] create_image_d::malloc_ints: 0.201312 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 0.104416 ms
[GPU] create_image_d::central_pixel: 0.013472 ms
[GPU] create_image_d::free_ints: 0.159552 ms
[GPU] create_image: 1.62035 ms
[GPU] sample::copy_uv_H->D: 9.68259 ms
[GPU] sample::copy_uvrot_D->D: 0.205664 ms
[GPU] sample::1st_shift: 7.31904 ms
[GPU] sample::FFT: 9.08051 ms
[GPU] sample::2nd_shift: 6.27014 ms
[GPU] sample::interpolate: 2.53389 ms
[GPU] sample::apply_phase_sampled: 0.326336 ms
[GPU] sample_tot: 41.8092 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544288 ms
[GPU] reduce_chi2: 0.9192 ms
[GPU] chi2_profile::free_all: 4.50714 ms
[GPU] chi2_profile_tot_gputimer: 75.5187 ms
[CPU] chi2_profile_tot: 75.5429 ms

[GPU] chi2_profile::malloc_fint: 12.5092 ms
[GPU] chi2_profile::copy_observations: 30.5821 ms
[GPU] create_image_d::malloc_image: 0.370752 ms
[GPU] create_image_d::memset: 0.678976 ms
[GPU] create_image_d::malloc_ints: 0.209376 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.103776 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.161472 ms
[GPU] create_image: 1.65731 ms
[GPU] sample::copy_uv_H->D: 9.26755 ms
[GPU] sample::copy_uvrot_D->D: 0.204608 ms
[GPU] sample::1st_shift: 7.30118 ms
[GPU] sample::FFT: 9.1759 ms
[GPU] sample::2nd_shift: 6.2449 ms
[GPU] sample::interpolate: 2.53078 ms
[GPU] sample::apply_phase_sampled: 0.3272 ms
[GPU] sample_tot: 41.4662 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.33968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551616 ms
[GPU] reduce_chi2: 0.926176 ms
[GPU] chi2_profile::free_all: 4.51133 ms
[GPU] chi2_profile_tot_gputimer: 91.7641 ms
[CPU] chi2_profile_tot: 91.789 ms

[GPU] chi2_profile::malloc_fint: 12.4837 ms
[GPU] chi2_profile::copy_observations: 13.8749 ms
[GPU] create_image_d::malloc_image: 0.353568 ms
[GPU] create_image_d::memset: 0.678624 ms
[GPU] create_image_d::malloc_ints: 0.203168 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.109248 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.167072 ms
[GPU] create_image: 1.63347 ms
[GPU] sample::copy_uv_H->D: 9.44266 ms
[GPU] sample::copy_uvrot_D->D: 0.207968 ms
[GPU] sample::1st_shift: 7.30285 ms
[GPU] sample::FFT: 9.15651 ms
[GPU] sample::2nd_shift: 6.32317 ms
[GPU] sample::interpolate: 2.53443 ms
[GPU] sample::apply_phase_sampled: 0.324928 ms
[GPU] sample_tot: 42.076 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544192 ms
[GPU] reduce_chi2: 0.919104 ms
[GPU] chi2_profile::free_all: 13.0068 ms
[GPU] chi2_profile_tot_gputimer: 84.1091 ms
[CPU] chi2_profile_tot: 84.1339 ms

[GPU] chi2_profile::malloc_fint: 12.5175 ms
[GPU] chi2_profile::copy_observations: 13.9172 ms
[GPU] create_image_d::malloc_image: 0.362848 ms
[GPU] create_image_d::memset: 0.678016 ms
[GPU] create_image_d::malloc_ints: 0.205056 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.105472 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.156096 ms
[GPU] create_image: 1.64669 ms
[GPU] sample::copy_uv_H->D: 9.69114 ms
[GPU] sample::copy_uvrot_D->D: 0.20384 ms
[GPU] sample::1st_shift: 7.31376 ms
[GPU] sample::FFT: 9.12858 ms
[GPU] sample::2nd_shift: 6.27837 ms
[GPU] sample::interpolate: 2.53219 ms
[GPU] sample::apply_phase_sampled: 0.32816 ms
[GPU] sample_tot: 41.8482 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.554944 ms
[GPU] reduce_chi2: 0.929152 ms
[GPU] chi2_profile::free_all: 4.5104 ms
[GPU] chi2_profile_tot_gputimer: 75.4863 ms
[CPU] chi2_profile_tot: 75.511 ms

[GPU] chi2_profile::malloc_fint: 12.5107 ms
[GPU] chi2_profile::copy_observations: 13.8246 ms
[GPU] create_image_d::malloc_image: 0.355424 ms
[GPU] create_image_d::memset: 0.679328 ms
[GPU] create_image_d::malloc_ints: 0.20176 ms
[GPU] create_image_d::copy_ints_H->D: 0.016544 ms
[GPU] create_image_d::sweep: 0.1056 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.160352 ms
[GPU] create_image: 1.64032 ms
[GPU] sample::copy_uv_H->D: 9.77318 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 7.30544 ms
[GPU] sample::FFT: 9.13162 ms
[GPU] sample::2nd_shift: 6.26627 ms
[GPU] sample::interpolate: 2.53917 ms
[GPU] sample::apply_phase_sampled: 0.32688 ms
[GPU] sample_tot: 57.191 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341216 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55728 ms
[GPU] reduce_chi2: 0.93376 ms
[GPU] chi2_profile::free_all: 4.5351 ms
[GPU] chi2_profile_tot_gputimer: 90.7517 ms
[CPU] chi2_profile_tot: 90.7769 ms

[GPU] chi2_profile::malloc_fint: 12.5075 ms
[GPU] chi2_profile::copy_observations: 14.188 ms
[GPU] create_image_d::malloc_image: 0.36 ms
[GPU] create_image_d::memset: 0.679264 ms
[GPU] create_image_d::malloc_ints: 0.201952 ms
[GPU] create_image_d::copy_ints_H->D: 0.016864 ms
[GPU] create_image_d::sweep: 0.106336 ms
[GPU] create_image_d::central_pixel: 0.014592 ms
[GPU] create_image_d::free_ints: 0.162528 ms
[GPU] create_image: 1.64474 ms
[GPU] sample::copy_uv_H->D: 9.65091 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 7.3079 ms
[GPU] sample::FFT: 9.11936 ms
[GPU] sample::2nd_shift: 6.28275 ms
[GPU] sample::interpolate: 2.53629 ms
[GPU] sample::apply_phase_sampled: 0.326656 ms
[GPU] sample_tot: 41.8072 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338912 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5568 ms
[GPU] reduce_chi2: 0.929216 ms
[GPU] chi2_profile::free_all: 4.512 ms
[GPU] chi2_profile_tot_gputimer: 75.7029 ms
[CPU] chi2_profile_tot: 75.7289 ms

[GPU] chi2_profile::malloc_fint: 12.4973 ms
[GPU] chi2_profile::copy_observations: 13.9249 ms
[GPU] create_image_d::malloc_image: 0.353376 ms
[GPU] create_image_d::memset: 0.679648 ms
[GPU] create_image_d::malloc_ints: 0.19968 ms
[GPU] create_image_d::copy_ints_H->D: 0.014208 ms
[GPU] create_image_d::sweep: 0.104256 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.16512 ms
[GPU] create_image: 1.63392 ms
[GPU] sample::copy_uv_H->D: 14.6304 ms
[GPU] sample::copy_uvrot_D->D: 0.20896 ms
[GPU] sample::1st_shift: 7.30406 ms
[GPU] sample::FFT: 24.8338 ms
[GPU] sample::2nd_shift: 6.30294 ms
[GPU] sample::interpolate: 2.53066 ms
[GPU] sample::apply_phase_sampled: 0.32448 ms
[GPU] sample_tot: 62.5028 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55248 ms
[GPU] reduce_chi2: 0.928512 ms
[GPU] chi2_profile::free_all: 4.51738 ms
[GPU] chi2_profile_tot_gputimer: 96.1242 ms
[CPU] chi2_profile_tot: 96.1499 ms

[GPU] chi2_profile::malloc_fint: 12.4976 ms
[GPU] chi2_profile::copy_observations: 13.9015 ms
[GPU] create_image_d::malloc_image: 0.358912 ms
[GPU] create_image_d::memset: 0.68 ms
[GPU] create_image_d::malloc_ints: 0.20864 ms
[GPU] create_image_d::copy_ints_H->D: 0.014304 ms
[GPU] create_image_d::sweep: 1.43674 ms
[GPU] create_image_d::central_pixel: 0.022816 ms
[GPU] create_image_d::free_ints: 0.23936 ms
[GPU] create_image: 3.07389 ms
[GPU] sample::copy_uv_H->D: 10.4872 ms
[GPU] sample::copy_uvrot_D->D: 0.207648 ms
[GPU] sample::1st_shift: 7.30886 ms
[GPU] sample::FFT: 9.20032 ms
[GPU] sample::2nd_shift: 6.25011 ms
[GPU] sample::interpolate: 2.53082 ms
[GPU] sample::apply_phase_sampled: 0.329728 ms
[GPU] sample_tot: 42.7187 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543936 ms
[GPU] reduce_chi2: 0.9224 ms
[GPU] chi2_profile::free_all: 4.54352 ms
[GPU] chi2_profile_tot_gputimer: 77.7784 ms
[CPU] chi2_profile_tot: 77.806 ms

[GPU] chi2_profile::malloc_fint: 12.4017 ms
[GPU] chi2_profile::copy_observations: 31.7007 ms
[GPU] create_image_d::malloc_image: 0.378304 ms
[GPU] create_image_d::memset: 0.682048 ms
[GPU] create_image_d::malloc_ints: 0.207584 ms
[GPU] create_image_d::copy_ints_H->D: 0.018752 ms
[GPU] create_image_d::sweep: 0.110144 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.168448 ms
[GPU] create_image: 1.68195 ms
[GPU] sample::copy_uv_H->D: 9.52317 ms
[GPU] sample::copy_uvrot_D->D: 0.204512 ms
[GPU] sample::1st_shift: 7.31635 ms
[GPU] sample::FFT: 9.12861 ms
[GPU] sample::2nd_shift: 6.27082 ms
[GPU] sample::interpolate: 2.53357 ms
[GPU] sample::apply_phase_sampled: 0.327456 ms
[GPU] sample_tot: 41.6975 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341344 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545184 ms
[GPU] reduce_chi2: 0.921536 ms
[GPU] chi2_profile::free_all: 4.51251 ms
[GPU] chi2_profile_tot_gputimer: 93.0481 ms
[CPU] chi2_profile_tot: 93.0731 ms

[GPU] chi2_profile::malloc_fint: 12.5053 ms
[GPU] chi2_profile::copy_observations: 13.7508 ms
[GPU] create_image_d::malloc_image: 0.363552 ms
[GPU] create_image_d::memset: 0.67856 ms
[GPU] create_image_d::malloc_ints: 0.206656 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.105216 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.161312 ms
[GPU] create_image: 1.64157 ms
[GPU] sample::copy_uv_H->D: 9.59782 ms
[GPU] sample::copy_uvrot_D->D: 0.207904 ms
[GPU] sample::1st_shift: 7.29744 ms
[GPU] sample::FFT: 9.21741 ms
[GPU] sample::2nd_shift: 6.29373 ms
[GPU] sample::interpolate: 2.52765 ms
[GPU] sample::apply_phase_sampled: 0.328704 ms
[GPU] sample_tot: 42.5443 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341312 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550944 ms
[GPU] reduce_chi2: 0.926048 ms
[GPU] chi2_profile::free_all: 23.0239 ms
[GPU] chi2_profile_tot_gputimer: 94.5088 ms
[CPU] chi2_profile_tot: 94.5339 ms

[GPU] chi2_profile::malloc_fint: 12.4795 ms
[GPU] chi2_profile::copy_observations: 13.7141 ms
[GPU] create_image_d::malloc_image: 0.347456 ms
[GPU] create_image_d::memset: 0.679232 ms
[GPU] create_image_d::malloc_ints: 0.203136 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.105664 ms
[GPU] create_image_d::central_pixel: 0.011488 ms
[GPU] create_image_d::free_ints: 0.16432 ms
[GPU] create_image: 1.6303 ms
[GPU] sample::copy_uv_H->D: 9.55981 ms
[GPU] sample::copy_uvrot_D->D: 0.204864 ms
[GPU] sample::1st_shift: 7.30371 ms
[GPU] sample::FFT: 9.11507 ms
[GPU] sample::2nd_shift: 6.30829 ms
[GPU] sample::interpolate: 2.53651 ms
[GPU] sample::apply_phase_sampled: 0.329216 ms
[GPU] sample_tot: 41.7051 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543424 ms
[GPU] reduce_chi2: 0.920704 ms
[GPU] chi2_profile::free_all: 4.50416 ms
[GPU] chi2_profile_tot_gputimer: 75.0657 ms
[CPU] chi2_profile_tot: 75.0911 ms

[GPU] chi2_profile::malloc_fint: 12.5089 ms
[GPU] chi2_profile::copy_observations: 13.7466 ms
[GPU] create_image_d::malloc_image: 0.35728 ms
[GPU] create_image_d::memset: 0.67872 ms
[GPU] create_image_d::malloc_ints: 0.201248 ms
[GPU] create_image_d::copy_ints_H->D: 0.020288 ms
[GPU] create_image_d::sweep: 0.104768 ms
[GPU] create_image_d::central_pixel: 0.013376 ms
[GPU] create_image_d::free_ints: 0.160096 ms
[GPU] create_image: 1.64874 ms
[GPU] sample::copy_uv_H->D: 9.43424 ms
[GPU] sample::copy_uvrot_D->D: 0.208768 ms
[GPU] sample::1st_shift: 7.30515 ms
[GPU] sample::FFT: 27.647 ms
[GPU] sample::2nd_shift: 6.27318 ms
[GPU] sample::interpolate: 2.53763 ms
[GPU] sample::apply_phase_sampled: 0.324928 ms
[GPU] sample_tot: 60.1158 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3408 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550784 ms
[GPU] reduce_chi2: 0.925504 ms
[GPU] chi2_profile::free_all: 4.51677 ms
[GPU] chi2_profile_tot_gputimer: 93.581 ms
[CPU] chi2_profile_tot: 93.606 ms

[GPU] chi2_profile::malloc_fint: 12.5043 ms
[GPU] chi2_profile::copy_observations: 13.7241 ms
[GPU] create_image_d::malloc_image: 0.352064 ms
[GPU] create_image_d::memset: 0.679232 ms
[GPU] create_image_d::malloc_ints: 0.203904 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 0.10352 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.164832 ms
[GPU] create_image: 1.62976 ms
[GPU] sample::copy_uv_H->D: 9.60234 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 7.29251 ms
[GPU] sample::FFT: 9.14166 ms
[GPU] sample::2nd_shift: 6.23766 ms
[GPU] sample::interpolate: 2.53702 ms
[GPU] sample::apply_phase_sampled: 0.325248 ms
[GPU] sample_tot: 41.7639 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34176 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5472 ms
[GPU] reduce_chi2: 0.924 ms
[GPU] chi2_profile::free_all: 4.50742 ms
[GPU] chi2_profile_tot_gputimer: 75.1665 ms
[CPU] chi2_profile_tot: 75.192 ms

[GPU] chi2_profile::malloc_fint: 12.512 ms
[GPU] chi2_profile::copy_observations: 14.3205 ms
[GPU] create_image_d::malloc_image: 0.754144 ms
[GPU] create_image_d::memset: 0.679584 ms
[GPU] create_image_d::malloc_ints: 0.521344 ms
[GPU] create_image_d::copy_ints_H->D: 0.014496 ms
[GPU] create_image_d::sweep: 0.102912 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 0.291392 ms
[GPU] create_image: 2.4737 ms
[GPU] sample::copy_uv_H->D: 26.4215 ms
[GPU] sample::copy_uvrot_D->D: 0.206592 ms
[GPU] sample::1st_shift: 7.30691 ms
[GPU] sample::FFT: 9.17533 ms
[GPU] sample::2nd_shift: 6.25014 ms
[GPU] sample::interpolate: 2.53325 ms
[GPU] sample::apply_phase_sampled: 0.325376 ms
[GPU] sample_tot: 58.6311 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547456 ms
[GPU] reduce_chi2: 0.920832 ms
[GPU] chi2_profile::free_all: 4.52246 ms
[GPU] chi2_profile_tot_gputimer: 93.5034 ms
[CPU] chi2_profile_tot: 93.528 ms

[GPU] chi2_profile::malloc_fint: 12.4982 ms
[GPU] chi2_profile::copy_observations: 14.042 ms
[GPU] create_image_d::malloc_image: 0.363808 ms
[GPU] create_image_d::memset: 0.681024 ms
[GPU] create_image_d::malloc_ints: 0.213056 ms
[GPU] create_image_d::copy_ints_H->D: 0.015072 ms
[GPU] create_image_d::sweep: 0.104288 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.155712 ms
[GPU] create_image: 1.64192 ms
[GPU] sample::copy_uv_H->D: 9.65523 ms
[GPU] sample::copy_uvrot_D->D: 0.208256 ms
[GPU] sample::1st_shift: 7.29728 ms
[GPU] sample::FFT: 9.08179 ms
[GPU] sample::2nd_shift: 6.29274 ms
[GPU] sample::interpolate: 2.53434 ms
[GPU] sample::apply_phase_sampled: 0.327488 ms
[GPU] sample_tot: 41.7673 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549632 ms
[GPU] reduce_chi2: 0.926112 ms
[GPU] chi2_profile::free_all: 4.6367 ms
[GPU] chi2_profile_tot_gputimer: 75.6255 ms
[CPU] chi2_profile_tot: 75.6509 ms

[GPU] chi2_profile::malloc_fint: 18.6131 ms
[GPU] chi2_profile::copy_observations: 24.2653 ms
[GPU] create_image_d::malloc_image: 0.366016 ms
[GPU] create_image_d::memset: 0.68064 ms
[GPU] create_image_d::malloc_ints: 0.208416 ms
[GPU] create_image_d::copy_ints_H->D: 0.01616 ms
[GPU] create_image_d::sweep: 0.104736 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.158912 ms
[GPU] create_image: 1.64563 ms
[GPU] sample::copy_uv_H->D: 9.61814 ms
[GPU] sample::copy_uvrot_D->D: 0.202912 ms
[GPU] sample::1st_shift: 7.29981 ms
[GPU] sample::FFT: 9.14864 ms
[GPU] sample::2nd_shift: 6.25494 ms
[GPU] sample::interpolate: 2.5361 ms
[GPU] sample::apply_phase_sampled: 0.327552 ms
[GPU] sample_tot: 41.7904 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.556096 ms
[GPU] reduce_chi2: 0.929888 ms
[GPU] chi2_profile::free_all: 4.51552 ms
[GPU] chi2_profile_tot_gputimer: 91.878 ms
[CPU] chi2_profile_tot: 91.913 ms
4096	1.000000e+06	float64	None	256	1.623049e+00	8.542361e-02	8.480734e-03	7.520929e-02
# |--> timings: [0.0858538739848882, 0.09379994822666049, 0.07542607188224792, 0.09166843118146062, 0.07565883593633771, 0.09194211196154356, 0.08426220691762865, 0.07563233096152544, 0.09090152708813548, 0.0758650777861476, 0.09627881599590182, 0.07796013308688998, 0.09324099705554545, 0.09469723817892373, 0.07520928792655468, 0.0937273318413645, 0.07531122397631407, 0.09365695505402982, 0.07576888892799616, 0.09204123914241791]

[GPU] chi2_profile::malloc_fint: 11.4535 ms
[GPU] chi2_profile::copy_observations: 14.0369 ms
[GPU] create_image_d::malloc_image: 0.359872 ms
[GPU] create_image_d::memset: 0.680128 ms
[GPU] create_image_d::malloc_ints: 0.2024 ms
[GPU] create_image_d::copy_ints_H->D: 0.014304 ms
[GPU] create_image_d::sweep: 0.121408 ms
[GPU] create_image_d::central_pixel: 0.011552 ms
[GPU] create_image_d::free_ints: 0.166368 ms
[GPU] create_image: 1.65654 ms
[GPU] sample::copy_uv_H->D: 9.85162 ms
[GPU] sample::copy_uvrot_D->D: 0.208352 ms
[GPU] sample::1st_shift: 7.51373 ms
[GPU] sample::FFT: 9.22339 ms
[GPU] sample::2nd_shift: 6.69837 ms
[GPU] sample::interpolate: 2.52822 ms
[GPU] sample::apply_phase_sampled: 0.344224 ms
[GPU] sample_tot: 61.593 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.381664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.499552 ms
[GPU] reduce_chi2: 0.915712 ms
[GPU] chi2_profile::free_all: 4.53549 ms
[GPU] chi2_profile_tot_gputimer: 94.3056 ms
[CPU] chi2_profile_tot: 94.332 ms

[GPU] chi2_profile::malloc_fint: 12.5098 ms
[GPU] chi2_profile::copy_observations: 13.8708 ms
[GPU] create_image_d::malloc_image: 0.355584 ms
[GPU] create_image_d::memset: 0.680672 ms
[GPU] create_image_d::malloc_ints: 0.200288 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 0.121728 ms
[GPU] create_image_d::central_pixel: 0.014112 ms
[GPU] create_image_d::free_ints: 0.160512 ms
[GPU] create_image: 1.64851 ms
[GPU] sample::copy_uv_H->D: 9.70442 ms
[GPU] sample::copy_uvrot_D->D: 0.204672 ms
[GPU] sample::1st_shift: 7.50454 ms
[GPU] sample::FFT: 9.11501 ms
[GPU] sample::2nd_shift: 6.70179 ms
[GPU] sample::interpolate: 2.53014 ms
[GPU] sample::apply_phase_sampled: 0.34688 ms
[GPU] sample_tot: 42.0518 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512192 ms
[GPU] reduce_chi2: 0.9152 ms
[GPU] chi2_profile::free_all: 4.51037 ms
[GPU] chi2_profile_tot_gputimer: 75.6243 ms
[CPU] chi2_profile_tot: 75.649 ms

[GPU] chi2_profile::malloc_fint: 12.498 ms
[GPU] chi2_profile::copy_observations: 13.7981 ms
[GPU] create_image_d::malloc_image: 0.480672 ms
[GPU] create_image_d::memset: 0.679776 ms
[GPU] create_image_d::malloc_ints: 0.211648 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.12224 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.16208 ms
[GPU] create_image: 1.78666 ms
[GPU] sample::copy_uv_H->D: 9.44115 ms
[GPU] sample::copy_uvrot_D->D: 0.204864 ms
[GPU] sample::1st_shift: 7.52173 ms
[GPU] sample::FFT: 21.5402 ms
[GPU] sample::2nd_shift: 6.69674 ms
[GPU] sample::interpolate: 2.53149 ms
[GPU] sample::apply_phase_sampled: 0.344672 ms
[GPU] sample_tot: 54.2508 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.369024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.524608 ms
[GPU] reduce_chi2: 0.92848 ms
[GPU] chi2_profile::free_all: 4.52064 ms
[GPU] chi2_profile_tot_gputimer: 87.8989 ms
[CPU] chi2_profile_tot: 87.924 ms

[GPU] chi2_profile::malloc_fint: 12.5118 ms
[GPU] chi2_profile::copy_observations: 14.0347 ms
[GPU] create_image_d::malloc_image: 0.35264 ms
[GPU] create_image_d::memset: 0.680704 ms
[GPU] create_image_d::malloc_ints: 0.204192 ms
[GPU] create_image_d::copy_ints_H->D: 0.016032 ms
[GPU] create_image_d::sweep: 0.120544 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.157184 ms
[GPU] create_image: 1.64266 ms
[GPU] sample::copy_uv_H->D: 9.58749 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 7.52179 ms
[GPU] sample::FFT: 9.0665 ms
[GPU] sample::2nd_shift: 6.71149 ms
[GPU] sample::interpolate: 2.52826 ms
[GPU] sample::apply_phase_sampled: 0.347424 ms
[GPU] sample_tot: 41.908 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367136 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.522112 ms
[GPU] reduce_chi2: 0.923648 ms
[GPU] chi2_profile::free_all: 4.51469 ms
[GPU] chi2_profile_tot_gputimer: 75.6545 ms
[CPU] chi2_profile_tot: 75.6791 ms

[GPU] chi2_profile::malloc_fint: 12.513 ms
[GPU] chi2_profile::copy_observations: 14.2193 ms
[GPU] create_image_d::malloc_image: 0.807968 ms
[GPU] create_image_d::memset: 0.681472 ms
[GPU] create_image_d::malloc_ints: 8.52342 ms
[GPU] create_image_d::copy_ints_H->D: 0.014208 ms
[GPU] create_image_d::sweep: 0.121344 ms
[GPU] create_image_d::central_pixel: 0.013376 ms
[GPU] create_image_d::free_ints: 10.8425 ms
[GPU] create_image: 21.1076 ms
[GPU] sample::copy_uv_H->D: 9.12394 ms
[GPU] sample::copy_uvrot_D->D: 0.2064 ms
[GPU] sample::1st_shift: 7.51478 ms
[GPU] sample::FFT: 9.12352 ms
[GPU] sample::2nd_shift: 6.70288 ms
[GPU] sample::interpolate: 2.53024 ms
[GPU] sample::apply_phase_sampled: 0.345088 ms
[GPU] sample_tot: 41.4908 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.529536 ms
[GPU] reduce_chi2: 0.931136 ms
[GPU] chi2_profile::free_all: 4.51802 ms
[GPU] chi2_profile_tot_gputimer: 94.8945 ms
[CPU] chi2_profile_tot: 94.9199 ms

[GPU] chi2_profile::malloc_fint: 12.5091 ms
[GPU] chi2_profile::copy_observations: 13.8572 ms
[GPU] create_image_d::malloc_image: 0.354272 ms
[GPU] create_image_d::memset: 0.679968 ms
[GPU] create_image_d::malloc_ints: 0.206944 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 0.123136 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.170144 ms
[GPU] create_image: 1.65936 ms
[GPU] sample::copy_uv_H->D: 9.44048 ms
[GPU] sample::copy_uvrot_D->D: 0.20992 ms
[GPU] sample::1st_shift: 7.49955 ms
[GPU] sample::FFT: 9.09638 ms
[GPU] sample::2nd_shift: 6.72499 ms
[GPU] sample::interpolate: 2.52794 ms
[GPU] sample::apply_phase_sampled: 0.346112 ms
[GPU] sample_tot: 41.841 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366848 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.531296 ms
[GPU] reduce_chi2: 0.932352 ms
[GPU] chi2_profile::free_all: 4.74461 ms
[GPU] chi2_profile_tot_gputimer: 75.6588 ms
[CPU] chi2_profile_tot: 75.6841 ms

[GPU] chi2_profile::malloc_fint: 13.6628 ms
[GPU] chi2_profile::copy_observations: 24.1675 ms
[GPU] create_image_d::malloc_image: 0.355488 ms
[GPU] create_image_d::memset: 0.6816 ms
[GPU] create_image_d::malloc_ints: 0.200736 ms
[GPU] create_image_d::copy_ints_H->D: 0.013728 ms
[GPU] create_image_d::sweep: 0.121824 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.159968 ms
[GPU] create_image: 1.64822 ms
[GPU] sample::copy_uv_H->D: 9.404 ms
[GPU] sample::copy_uvrot_D->D: 0.20608 ms
[GPU] sample::1st_shift: 7.50563 ms
[GPU] sample::FFT: 9.13341 ms
[GPU] sample::2nd_shift: 6.71024 ms
[GPU] sample::interpolate: 2.52906 ms
[GPU] sample::apply_phase_sampled: 0.346688 ms
[GPU] sample_tot: 41.7684 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520896 ms
[GPU] reduce_chi2: 0.923008 ms
[GPU] chi2_profile::free_all: 4.51251 ms
[GPU] chi2_profile_tot_gputimer: 86.7973 ms
[CPU] chi2_profile_tot: 86.822 ms

[GPU] chi2_profile::malloc_fint: 12.5153 ms
[GPU] chi2_profile::copy_observations: 13.9694 ms
[GPU] create_image_d::malloc_image: 0.358048 ms
[GPU] create_image_d::memset: 0.68064 ms
[GPU] create_image_d::malloc_ints: 0.2096 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 0.122496 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.159904 ms
[GPU] create_image: 1.66067 ms
[GPU] sample::copy_uv_H->D: 9.64294 ms
[GPU] sample::copy_uvrot_D->D: 0.206688 ms
[GPU] sample::1st_shift: 7.51536 ms
[GPU] sample::FFT: 9.24915 ms
[GPU] sample::2nd_shift: 6.70483 ms
[GPU] sample::interpolate: 2.53021 ms
[GPU] sample::apply_phase_sampled: 0.345504 ms
[GPU] sample_tot: 50.5324 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366208 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512192 ms
[GPU] reduce_chi2: 0.91232 ms
[GPU] chi2_profile::free_all: 13.1672 ms
[GPU] chi2_profile_tot_gputimer: 92.8727 ms
[CPU] chi2_profile_tot: 92.8969 ms

[GPU] chi2_profile::malloc_fint: 12.5166 ms
[GPU] chi2_profile::copy_observations: 14.0736 ms
[GPU] create_image_d::malloc_image: 0.3592 ms
[GPU] create_image_d::memset: 0.680288 ms
[GPU] create_image_d::malloc_ints: 0.202784 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.121568 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.161504 ms
[GPU] create_image: 1.65354 ms
[GPU] sample::copy_uv_H->D: 9.47254 ms
[GPU] sample::copy_uvrot_D->D: 0.206496 ms
[GPU] sample::1st_shift: 7.4959 ms
[GPU] sample::FFT: 9.1224 ms
[GPU] sample::2nd_shift: 6.7215 ms
[GPU] sample::interpolate: 2.53424 ms
[GPU] sample::apply_phase_sampled: 0.345472 ms
[GPU] sample_tot: 41.8206 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52 ms
[GPU] reduce_chi2: 0.92176 ms
[GPU] chi2_profile::free_all: 4.50954 ms
[GPU] chi2_profile_tot_gputimer: 75.6095 ms
[CPU] chi2_profile_tot: 75.634 ms

[GPU] chi2_profile::malloc_fint: 12.5104 ms
[GPU] chi2_profile::copy_observations: 13.8674 ms
[GPU] create_image_d::malloc_image: 0.354816 ms
[GPU] create_image_d::memset: 0.678848 ms
[GPU] create_image_d::malloc_ints: 0.231584 ms
[GPU] create_image_d::copy_ints_H->D: 0.014432 ms
[GPU] create_image_d::sweep: 0.123616 ms
[GPU] create_image_d::central_pixel: 0.0144 ms
[GPU] create_image_d::free_ints: 0.422208 ms
[GPU] create_image: 1.94432 ms
[GPU] sample::copy_uv_H->D: 9.75629 ms
[GPU] sample::copy_uvrot_D->D: 0.203872 ms
[GPU] sample::1st_shift: 7.52861 ms
[GPU] sample::FFT: 27.9687 ms
[GPU] sample::2nd_shift: 6.71558 ms
[GPU] sample::interpolate: 2.5351 ms
[GPU] sample::apply_phase_sampled: 0.343808 ms
[GPU] sample_tot: 60.9906 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368288 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517856 ms
[GPU] reduce_chi2: 0.919584 ms
[GPU] chi2_profile::free_all: 4.5136 ms
[GPU] chi2_profile_tot_gputimer: 94.8616 ms
[CPU] chi2_profile_tot: 94.8911 ms

[GPU] chi2_profile::malloc_fint: 12.4866 ms
[GPU] chi2_profile::copy_observations: 14.0009 ms
[GPU] create_image_d::malloc_image: 0.35536 ms
[GPU] create_image_d::memset: 0.679552 ms
[GPU] create_image_d::malloc_ints: 0.201408 ms
[GPU] create_image_d::copy_ints_H->D: 0.015616 ms
[GPU] create_image_d::sweep: 0.12208 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.155904 ms
[GPU] create_image: 1.64227 ms
[GPU] sample::copy_uv_H->D: 9.59366 ms
[GPU] sample::copy_uvrot_D->D: 0.203712 ms
[GPU] sample::1st_shift: 7.49827 ms
[GPU] sample::FFT: 9.13219 ms
[GPU] sample::2nd_shift: 6.72259 ms
[GPU] sample::interpolate: 2.53245 ms
[GPU] sample::apply_phase_sampled: 0.346048 ms
[GPU] sample_tot: 41.9616 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.369536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.592 ms
[GPU] reduce_chi2: 0.996544 ms
[GPU] chi2_profile::free_all: 4.50842 ms
[GPU] chi2_profile_tot_gputimer: 75.7114 ms
[CPU] chi2_profile_tot: 75.736 ms

[GPU] chi2_profile::malloc_fint: 12.5462 ms
[GPU] chi2_profile::copy_observations: 32.5425 ms
[GPU] create_image_d::malloc_image: 0.38048 ms
[GPU] create_image_d::memset: 0.688256 ms
[GPU] create_image_d::malloc_ints: 0.206496 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 0.126048 ms
[GPU] create_image_d::central_pixel: 0.011008 ms
[GPU] create_image_d::free_ints: 0.17456 ms
[GPU] create_image: 1.71242 ms
[GPU] sample::copy_uv_H->D: 9.65078 ms
[GPU] sample::copy_uvrot_D->D: 0.206432 ms
[GPU] sample::1st_shift: 7.51494 ms
[GPU] sample::FFT: 9.1855 ms
[GPU] sample::2nd_shift: 6.70752 ms
[GPU] sample::interpolate: 2.52429 ms
[GPU] sample::apply_phase_sampled: 0.345216 ms
[GPU] sample_tot: 42.0837 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.524288 ms
[GPU] reduce_chi2: 0.93136 ms
[GPU] chi2_profile::free_all: 4.51414 ms
[GPU] chi2_profile_tot_gputimer: 94.4614 ms
[CPU] chi2_profile_tot: 94.487 ms

[GPU] chi2_profile::malloc_fint: 12.4659 ms
[GPU] chi2_profile::copy_observations: 13.8108 ms
[GPU] create_image_d::malloc_image: 0.353952 ms
[GPU] create_image_d::memset: 0.680576 ms
[GPU] create_image_d::malloc_ints: 0.202432 ms
[GPU] create_image_d::copy_ints_H->D: 0.01552 ms
[GPU] create_image_d::sweep: 0.121472 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.161088 ms
[GPU] create_image: 1.64397 ms
[GPU] sample::copy_uv_H->D: 9.6295 ms
[GPU] sample::copy_uvrot_D->D: 0.20464 ms
[GPU] sample::1st_shift: 7.49261 ms
[GPU] sample::FFT: 9.07043 ms
[GPU] sample::2nd_shift: 6.71107 ms
[GPU] sample::interpolate: 2.52736 ms
[GPU] sample::apply_phase_sampled: 0.344128 ms
[GPU] sample_tot: 42.4188 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.511264 ms
[GPU] reduce_chi2: 0.912864 ms
[GPU] chi2_profile::free_all: 23.3427 ms
[GPU] chi2_profile_tot_gputimer: 94.712 ms
[CPU] chi2_profile_tot: 94.7371 ms

[GPU] chi2_profile::malloc_fint: 12.5107 ms
[GPU] chi2_profile::copy_observations: 13.9677 ms
[GPU] create_image_d::malloc_image: 0.357152 ms
[GPU] create_image_d::memset: 0.68144 ms
[GPU] create_image_d::malloc_ints: 0.204192 ms
[GPU] create_image_d::copy_ints_H->D: 0.014848 ms
[GPU] create_image_d::sweep: 0.124448 ms
[GPU] create_image_d::central_pixel: 0.014496 ms
[GPU] create_image_d::free_ints: 0.163968 ms
[GPU] create_image: 1.66352 ms
[GPU] sample::copy_uv_H->D: 9.64554 ms
[GPU] sample::copy_uvrot_D->D: 0.20416 ms
[GPU] sample::1st_shift: 7.50682 ms
[GPU] sample::FFT: 9.11418 ms
[GPU] sample::2nd_shift: 6.68998 ms
[GPU] sample::interpolate: 2.53488 ms
[GPU] sample::apply_phase_sampled: 0.345824 ms
[GPU] sample_tot: 41.9922 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52128 ms
[GPU] reduce_chi2: 0.922656 ms
[GPU] chi2_profile::free_all: 4.50957 ms
[GPU] chi2_profile_tot_gputimer: 75.6831 ms
[CPU] chi2_profile_tot: 75.7082 ms

[GPU] chi2_profile::malloc_fint: 12.5069 ms
[GPU] chi2_profile::copy_observations: 13.8628 ms
[GPU] create_image_d::malloc_image: 0.35968 ms
[GPU] create_image_d::memset: 0.680352 ms
[GPU] create_image_d::malloc_ints: 0.199808 ms
[GPU] create_image_d::copy_ints_H->D: 0.01632 ms
[GPU] create_image_d::sweep: 0.12272 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.1696 ms
[GPU] create_image: 1.66611 ms
[GPU] sample::copy_uv_H->D: 9.44637 ms
[GPU] sample::copy_uvrot_D->D: 0.203328 ms
[GPU] sample::1st_shift: 7.50458 ms
[GPU] sample::FFT: 24.7372 ms
[GPU] sample::2nd_shift: 6.72166 ms
[GPU] sample::interpolate: 2.53376 ms
[GPU] sample::apply_phase_sampled: 0.346336 ms
[GPU] sample_tot: 57.4488 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367488 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520832 ms
[GPU] reduce_chi2: 0.920992 ms
[GPU] chi2_profile::free_all: 4.51411 ms
[GPU] chi2_profile_tot_gputimer: 91.0362 ms
[CPU] chi2_profile_tot: 91.0611 ms

[GPU] chi2_profile::malloc_fint: 12.497 ms
[GPU] chi2_profile::copy_observations: 13.8788 ms
[GPU] create_image_d::malloc_image: 0.353888 ms
[GPU] create_image_d::memset: 0.678976 ms
[GPU] create_image_d::malloc_ints: 0.201344 ms
[GPU] create_image_d::copy_ints_H->D: 0.014112 ms
[GPU] create_image_d::sweep: 0.120512 ms
[GPU] create_image_d::central_pixel: 0.013504 ms
[GPU] create_image_d::free_ints: 0.161152 ms
[GPU] create_image: 1.65235 ms
[GPU] sample::copy_uv_H->D: 9.43446 ms
[GPU] sample::copy_uvrot_D->D: 0.20416 ms
[GPU] sample::1st_shift: 7.50774 ms
[GPU] sample::FFT: 9.11226 ms
[GPU] sample::2nd_shift: 6.71574 ms
[GPU] sample::interpolate: 2.52778 ms
[GPU] sample::apply_phase_sampled: 0.344 ms
[GPU] sample_tot: 41.774 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.526144 ms
[GPU] reduce_chi2: 0.927872 ms
[GPU] chi2_profile::free_all: 4.51229 ms
[GPU] chi2_profile_tot_gputimer: 75.3588 ms
[CPU] chi2_profile_tot: 75.3839 ms

[GPU] chi2_profile::malloc_fint: 12.522 ms
[GPU] chi2_profile::copy_observations: 13.8829 ms
[GPU] create_image_d::malloc_image: 2.13382 ms
[GPU] create_image_d::memset: 0.67776 ms
[GPU] create_image_d::malloc_ints: 0.41328 ms
[GPU] create_image_d::copy_ints_H->D: 0.01392 ms
[GPU] create_image_d::sweep: 0.121632 ms
[GPU] create_image_d::central_pixel: 0.013376 ms
[GPU] create_image_d::free_ints: 0.27248 ms
[GPU] create_image: 3.74886 ms
[GPU] sample::copy_uv_H->D: 26.6539 ms
[GPU] sample::copy_uvrot_D->D: 0.207104 ms
[GPU] sample::1st_shift: 7.51926 ms
[GPU] sample::FFT: 9.13901 ms
[GPU] sample::2nd_shift: 6.7152 ms
[GPU] sample::interpolate: 2.5336 ms
[GPU] sample::apply_phase_sampled: 0.344128 ms
[GPU] sample_tot: 59.0345 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.525376 ms
[GPU] reduce_chi2: 0.926528 ms
[GPU] chi2_profile::free_all: 4.5249 ms
[GPU] chi2_profile_tot_gputimer: 94.7575 ms
[CPU] chi2_profile_tot: 94.7828 ms

[GPU] chi2_profile::malloc_fint: 12.5099 ms
[GPU] chi2_profile::copy_observations: 14.0415 ms
[GPU] create_image_d::malloc_image: 0.358688 ms
[GPU] create_image_d::memset: 0.680608 ms
[GPU] create_image_d::malloc_ints: 0.212416 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.121696 ms
[GPU] create_image_d::central_pixel: 0.013856 ms
[GPU] create_image_d::free_ints: 0.161696 ms
[GPU] create_image: 1.66586 ms
[GPU] sample::copy_uv_H->D: 9.64701 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 7.51091 ms
[GPU] sample::FFT: 9.11501 ms
[GPU] sample::2nd_shift: 6.70262 ms
[GPU] sample::interpolate: 2.53552 ms
[GPU] sample::apply_phase_sampled: 0.347008 ms
[GPU] sample_tot: 42.0066 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.369664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.529824 ms
[GPU] reduce_chi2: 0.933504 ms
[GPU] chi2_profile::free_all: 4.53514 ms
[GPU] chi2_profile_tot_gputimer: 75.8089 ms
[CPU] chi2_profile_tot: 75.8331 ms

[GPU] chi2_profile::malloc_fint: 16.9073 ms
[GPU] chi2_profile::copy_observations: 24.9124 ms
[GPU] create_image_d::malloc_image: 0.360544 ms
[GPU] create_image_d::memset: 0.680224 ms
[GPU] create_image_d::malloc_ints: 0.202816 ms
[GPU] create_image_d::copy_ints_H->D: 0.023904 ms
[GPU] create_image_d::sweep: 0.1232 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.164352 ms
[GPU] create_image: 1.67216 ms
[GPU] sample::copy_uv_H->D: 9.4825 ms
[GPU] sample::copy_uvrot_D->D: 0.203776 ms
[GPU] sample::1st_shift: 7.49872 ms
[GPU] sample::FFT: 9.16093 ms
[GPU] sample::2nd_shift: 6.71725 ms
[GPU] sample::interpolate: 2.52659 ms
[GPU] sample::apply_phase_sampled: 0.3448 ms
[GPU] sample_tot: 41.864 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366336 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.518976 ms
[GPU] reduce_chi2: 0.92032 ms
[GPU] chi2_profile::free_all: 4.51123 ms
[GPU] chi2_profile_tot_gputimer: 90.9065 ms
[CPU] chi2_profile_tot: 90.9312 ms

[GPU] chi2_profile::malloc_fint: 12.494 ms
[GPU] chi2_profile::copy_observations: 13.795 ms
[GPU] create_image_d::malloc_image: 0.358432 ms
[GPU] create_image_d::memset: 0.680832 ms
[GPU] create_image_d::malloc_ints: 0.202336 ms
[GPU] create_image_d::copy_ints_H->D: 0.014432 ms
[GPU] create_image_d::sweep: 0.130048 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.161856 ms
[GPU] create_image: 1.66496 ms
[GPU] sample::copy_uv_H->D: 9.73402 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 7.51565 ms
[GPU] sample::FFT: 9.58387 ms
[GPU] sample::2nd_shift: 6.7096 ms
[GPU] sample::interpolate: 2.53021 ms
[GPU] sample::apply_phase_sampled: 0.344992 ms
[GPU] sample_tot: 58.6408 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367072 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517536 ms
[GPU] reduce_chi2: 0.917472 ms
[GPU] chi2_profile::free_all: 4.53667 ms
[GPU] chi2_profile_tot_gputimer: 92.1741 ms
[CPU] chi2_profile_tot: 92.2 ms
4096	1.000000e+06	float64	None	512	1.623397e+00	8.544193e-02	8.494215e-03	7.550990e-02
# |--> timings: [0.09442109800875187, 0.07578455214388669, 0.08804476610384881, 0.07580074691213667, 0.09504172392189503, 0.07581939199008048, 0.08694575703702867, 0.09301411989144981, 0.0757640611846, 0.09502638899721205, 0.07585968915373087, 0.09463124396279454, 0.09487637504935265, 0.07583042304031551, 0.0911979810334742, 0.075509900925681, 0.09490695199929178, 0.075953888008371, 0.0910647651180625, 0.09232395701110363]

[GPU] chi2_profile::malloc_fint: 11.6887 ms
[GPU] chi2_profile::copy_observations: 14.0341 ms
[GPU] create_image_d::malloc_image: 0.355808 ms
[GPU] create_image_d::memset: 0.679328 ms
[GPU] create_image_d::malloc_ints: 0.20224 ms
[GPU] create_image_d::copy_ints_H->D: 0.015968 ms
[GPU] create_image_d::sweep: 0.132128 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.170656 ms
[GPU] create_image: 1.67302 ms
[GPU] sample::copy_uv_H->D: 9.46198 ms
[GPU] sample::copy_uvrot_D->D: 0.205984 ms
[GPU] sample::1st_shift: 7.68186 ms
[GPU] sample::FFT: 9.0961 ms
[GPU] sample::2nd_shift: 6.86419 ms
[GPU] sample::interpolate: 2.57853 ms
[GPU] sample::apply_phase_sampled: 0.331936 ms
[GPU] sample_tot: 41.9896 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344768 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.535904 ms
[GPU] reduce_chi2: 0.92016 ms
[GPU] chi2_profile::free_all: 4.52928 ms
[GPU] chi2_profile_tot_gputimer: 74.9531 ms
[CPU] chi2_profile_tot: 74.98 ms

[GPU] chi2_profile::malloc_fint: 12.518 ms
[GPU] chi2_profile::copy_observations: 13.5782 ms
[GPU] create_image_d::malloc_image: 0.370144 ms
[GPU] create_image_d::memset: 0.681536 ms
[GPU] create_image_d::malloc_ints: 0.212032 ms
[GPU] create_image_d::copy_ints_H->D: 0.014528 ms
[GPU] create_image_d::sweep: 0.132608 ms
[GPU] create_image_d::central_pixel: 0.013888 ms
[GPU] create_image_d::free_ints: 0.161984 ms
[GPU] create_image: 1.68816 ms
[GPU] sample::copy_uv_H->D: 10.3605 ms
[GPU] sample::copy_uvrot_D->D: 0.204896 ms
[GPU] sample::1st_shift: 7.58138 ms
[GPU] sample::FFT: 24.1507 ms
[GPU] sample::2nd_shift: 6.90035 ms
[GPU] sample::interpolate: 2.57581 ms
[GPU] sample::apply_phase_sampled: 0.33456 ms
[GPU] sample_tot: 57.8395 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344864 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547872 ms
[GPU] reduce_chi2: 0.926112 ms
[GPU] chi2_profile::free_all: 4.51571 ms
[GPU] chi2_profile_tot_gputimer: 91.1795 ms
[CPU] chi2_profile_tot: 91.2039 ms

[GPU] chi2_profile::malloc_fint: 12.4975 ms
[GPU] chi2_profile::copy_observations: 13.9293 ms
[GPU] create_image_d::malloc_image: 0.353728 ms
[GPU] create_image_d::memset: 0.681504 ms
[GPU] create_image_d::malloc_ints: 0.203136 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.132448 ms
[GPU] create_image_d::central_pixel: 0.013504 ms
[GPU] create_image_d::free_ints: 0.167232 ms
[GPU] create_image: 1.66915 ms
[GPU] sample::copy_uv_H->D: 9.57187 ms
[GPU] sample::copy_uvrot_D->D: 0.203968 ms
[GPU] sample::1st_shift: 7.57587 ms
[GPU] sample::FFT: 9.11014 ms
[GPU] sample::2nd_shift: 6.91888 ms
[GPU] sample::interpolate: 2.5809 ms
[GPU] sample::apply_phase_sampled: 0.333408 ms
[GPU] sample_tot: 42.0041 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548768 ms
[GPU] reduce_chi2: 0.927616 ms
[GPU] chi2_profile::free_all: 4.51952 ms
[GPU] chi2_profile_tot_gputimer: 75.6616 ms
[CPU] chi2_profile_tot: 75.686 ms

[GPU] chi2_profile::malloc_fint: 12.5326 ms
[GPU] chi2_profile::copy_observations: 32.0168 ms
[GPU] create_image_d::malloc_image: 0.372288 ms
[GPU] create_image_d::memset: 0.681568 ms
[GPU] create_image_d::malloc_ints: 0.212448 ms
[GPU] create_image_d::copy_ints_H->D: 0.017088 ms
[GPU] create_image_d::sweep: 0.132416 ms
[GPU] create_image_d::central_pixel: 0.014016 ms
[GPU] create_image_d::free_ints: 0.174592 ms
[GPU] create_image: 1.70653 ms
[GPU] sample::copy_uv_H->D: 9.44899 ms
[GPU] sample::copy_uvrot_D->D: 0.205344 ms
[GPU] sample::1st_shift: 7.6583 ms
[GPU] sample::FFT: 9.12832 ms
[GPU] sample::2nd_shift: 6.87962 ms
[GPU] sample::interpolate: 2.57248 ms
[GPU] sample::apply_phase_sampled: 0.33264 ms
[GPU] sample_tot: 41.9773 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.554592 ms
[GPU] reduce_chi2: 0.931584 ms
[GPU] chi2_profile::free_all: 4.51069 ms
[GPU] chi2_profile_tot_gputimer: 93.7918 ms
[CPU] chi2_profile_tot: 93.817 ms

[GPU] chi2_profile::malloc_fint: 12.5127 ms
[GPU] chi2_profile::copy_observations: 13.9227 ms
[GPU] create_image_d::malloc_image: 0.361536 ms
[GPU] create_image_d::memset: 0.68096 ms
[GPU] create_image_d::malloc_ints: 0.20032 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 0.132256 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.164192 ms
[GPU] create_image: 1.66922 ms
[GPU] sample::copy_uv_H->D: 9.42061 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 7.55066 ms
[GPU] sample::FFT: 9.14202 ms
[GPU] sample::2nd_shift: 7.02365 ms
[GPU] sample::interpolate: 2.57872 ms
[GPU] sample::apply_phase_sampled: 0.338528 ms
[GPU] sample_tot: 46.1614 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346048 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.531008 ms
[GPU] reduce_chi2: 0.910688 ms
[GPU] chi2_profile::free_all: 22.8375 ms
[GPU] chi2_profile_tot_gputimer: 98.1324 ms
[CPU] chi2_profile_tot: 98.1581 ms

[GPU] chi2_profile::malloc_fint: 12.5035 ms
[GPU] chi2_profile::copy_observations: 13.8853 ms
[GPU] create_image_d::malloc_image: 0.356896 ms
[GPU] create_image_d::memset: 0.682304 ms
[GPU] create_image_d::malloc_ints: 0.200768 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.133792 ms
[GPU] create_image_d::central_pixel: 0.023584 ms
[GPU] create_image_d::free_ints: 0.16208 ms
[GPU] create_image: 1.6768 ms
[GPU] sample::copy_uv_H->D: 9.61741 ms
[GPU] sample::copy_uvrot_D->D: 0.212512 ms
[GPU] sample::1st_shift: 7.7585 ms
[GPU] sample::FFT: 9.08477 ms
[GPU] sample::2nd_shift: 6.89773 ms
[GPU] sample::interpolate: 2.5873 ms
[GPU] sample::apply_phase_sampled: 0.334112 ms
[GPU] sample_tot: 42.2124 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544704 ms
[GPU] reduce_chi2: 0.924032 ms
[GPU] chi2_profile::free_all: 4.51226 ms
[GPU] chi2_profile_tot_gputimer: 75.8306 ms
[CPU] chi2_profile_tot: 75.8569 ms

[GPU] chi2_profile::malloc_fint: 12.492 ms
[GPU] chi2_profile::copy_observations: 13.7292 ms
[GPU] create_image_d::malloc_image: 0.35728 ms
[GPU] create_image_d::memset: 0.678944 ms
[GPU] create_image_d::malloc_ints: 0.203552 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.133472 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.177984 ms
[GPU] create_image: 1.68266 ms
[GPU] sample::copy_uv_H->D: 9.66378 ms
[GPU] sample::copy_uvrot_D->D: 0.20768 ms
[GPU] sample::1st_shift: 7.63632 ms
[GPU] sample::FFT: 24.1656 ms
[GPU] sample::2nd_shift: 6.85622 ms
[GPU] sample::interpolate: 2.5889 ms
[GPU] sample::apply_phase_sampled: 0.331872 ms
[GPU] sample_tot: 57.2166 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3464 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544288 ms
[GPU] reduce_chi2: 0.92368 ms
[GPU] chi2_profile::free_all: 4.51142 ms
[GPU] chi2_profile_tot_gputimer: 90.6772 ms
[CPU] chi2_profile_tot: 90.7018 ms

[GPU] chi2_profile::malloc_fint: 12.5078 ms
[GPU] chi2_profile::copy_observations: 13.6262 ms
[GPU] create_image_d::malloc_image: 0.355328 ms
[GPU] create_image_d::memset: 0.680032 ms
[GPU] create_image_d::malloc_ints: 0.20048 ms
[GPU] create_image_d::copy_ints_H->D: 0.01392 ms
[GPU] create_image_d::sweep: 0.132064 ms
[GPU] create_image_d::central_pixel: 0.013792 ms
[GPU] create_image_d::free_ints: 0.16128 ms
[GPU] create_image: 1.66042 ms
[GPU] sample::copy_uv_H->D: 9.65062 ms
[GPU] sample::copy_uvrot_D->D: 0.206784 ms
[GPU] sample::1st_shift: 7.59392 ms
[GPU] sample::FFT: 9.13616 ms
[GPU] sample::2nd_shift: 6.85094 ms
[GPU] sample::interpolate: 2.5769 ms
[GPU] sample::apply_phase_sampled: 0.33216 ms
[GPU] sample_tot: 42.1219 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345216 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542752 ms
[GPU] reduce_chi2: 0.922048 ms
[GPU] chi2_profile::free_all: 4.52099 ms
[GPU] chi2_profile_tot_gputimer: 75.4742 ms
[CPU] chi2_profile_tot: 75.4988 ms

[GPU] chi2_profile::malloc_fint: 12.5141 ms
[GPU] chi2_profile::copy_observations: 14.0825 ms
[GPU] create_image_d::malloc_image: 0.528224 ms
[GPU] create_image_d::memset: 0.682464 ms
[GPU] create_image_d::malloc_ints: 0.877408 ms
[GPU] create_image_d::copy_ints_H->D: 0.016352 ms
[GPU] create_image_d::sweep: 0.13232 ms
[GPU] create_image_d::central_pixel: 0.01408 ms
[GPU] create_image_d::free_ints: 0.613984 ms
[GPU] create_image: 2.96922 ms
[GPU] sample::copy_uv_H->D: 25.4179 ms
[GPU] sample::copy_uvrot_D->D: 0.204864 ms
[GPU] sample::1st_shift: 7.61773 ms
[GPU] sample::FFT: 9.15152 ms
[GPU] sample::2nd_shift: 6.9681 ms
[GPU] sample::interpolate: 2.576 ms
[GPU] sample::apply_phase_sampled: 0.332352 ms
[GPU] sample_tot: 57.9726 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548224 ms
[GPU] reduce_chi2: 0.929024 ms
[GPU] chi2_profile::free_all: 4.51942 ms
[GPU] chi2_profile_tot_gputimer: 93.1041 ms
[CPU] chi2_profile_tot: 93.1301 ms

[GPU] chi2_profile::malloc_fint: 12.5136 ms
[GPU] chi2_profile::copy_observations: 13.8865 ms
[GPU] create_image_d::malloc_image: 0.354624 ms
[GPU] create_image_d::memset: 0.679712 ms
[GPU] create_image_d::malloc_ints: 0.200096 ms
[GPU] create_image_d::copy_ints_H->D: 0.013632 ms
[GPU] create_image_d::sweep: 0.132832 ms
[GPU] create_image_d::central_pixel: 0.013504 ms
[GPU] create_image_d::free_ints: 0.178336 ms
[GPU] create_image: 1.67424 ms
[GPU] sample::copy_uv_H->D: 9.63757 ms
[GPU] sample::copy_uvrot_D->D: 0.205248 ms
[GPU] sample::1st_shift: 7.66848 ms
[GPU] sample::FFT: 9.09766 ms
[GPU] sample::2nd_shift: 6.91338 ms
[GPU] sample::interpolate: 2.58515 ms
[GPU] sample::apply_phase_sampled: 0.334112 ms
[GPU] sample_tot: 42.1454 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34512 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551872 ms
[GPU] reduce_chi2: 0.93072 ms
[GPU] chi2_profile::free_all: 4.71558 ms
[GPU] chi2_profile_tot_gputimer: 75.9835 ms
[CPU] chi2_profile_tot: 76.0078 ms

[GPU] chi2_profile::malloc_fint: 20.564 ms
[GPU] chi2_profile::copy_observations: 23.5333 ms
[GPU] create_image_d::malloc_image: 0.357344 ms
[GPU] create_image_d::memset: 0.682944 ms
[GPU] create_image_d::malloc_ints: 0.203328 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 0.132544 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 0.160192 ms
[GPU] create_image: 1.66656 ms
[GPU] sample::copy_uv_H->D: 9.60416 ms
[GPU] sample::copy_uvrot_D->D: 0.203264 ms
[GPU] sample::1st_shift: 7.68272 ms
[GPU] sample::FFT: 9.13306 ms
[GPU] sample::2nd_shift: 6.99101 ms
[GPU] sample::interpolate: 2.5719 ms
[GPU] sample::apply_phase_sampled: 0.333312 ms
[GPU] sample_tot: 42.1668 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549728 ms
[GPU] reduce_chi2: 0.927904 ms
[GPU] chi2_profile::free_all: 4.51642 ms
[GPU] chi2_profile_tot_gputimer: 93.4977 ms
[CPU] chi2_profile_tot: 93.523 ms

[GPU] chi2_profile::malloc_fint: 12.5009 ms
[GPU] chi2_profile::copy_observations: 13.7025 ms
[GPU] create_image_d::malloc_image: 0.3536 ms
[GPU] create_image_d::memset: 0.680032 ms
[GPU] create_image_d::malloc_ints: 0.200096 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.132512 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.161216 ms
[GPU] create_image: 1.66595 ms
[GPU] sample::copy_uv_H->D: 9.66688 ms
[GPU] sample::copy_uvrot_D->D: 0.207808 ms
[GPU] sample::1st_shift: 7.67261 ms
[GPU] sample::FFT: 9.44352 ms
[GPU] sample::2nd_shift: 6.96122 ms
[GPU] sample::interpolate: 2.57603 ms
[GPU] sample::apply_phase_sampled: 0.329952 ms
[GPU] sample_tot: 58.382 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54512 ms
[GPU] reduce_chi2: 0.922176 ms
[GPU] chi2_profile::free_all: 4.52208 ms
[GPU] chi2_profile_tot_gputimer: 91.8129 ms
[CPU] chi2_profile_tot: 91.8388 ms

[GPU] chi2_profile::malloc_fint: 12.5146 ms
[GPU] chi2_profile::copy_observations: 13.9947 ms
[GPU] create_image_d::malloc_image: 0.354752 ms
[GPU] create_image_d::memset: 0.68 ms
[GPU] create_image_d::malloc_ints: 0.205312 ms
[GPU] create_image_d::copy_ints_H->D: 0.014848 ms
[GPU] create_image_d::sweep: 0.133472 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.166368 ms
[GPU] create_image: 1.67088 ms
[GPU] sample::copy_uv_H->D: 9.66269 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 7.66214 ms
[GPU] sample::FFT: 9.14304 ms
[GPU] sample::2nd_shift: 6.82531 ms
[GPU] sample::interpolate: 2.58064 ms
[GPU] sample::apply_phase_sampled: 0.334368 ms
[GPU] sample_tot: 42.2084 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346304 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544224 ms
[GPU] reduce_chi2: 0.92432 ms
[GPU] chi2_profile::free_all: 4.51421 ms
[GPU] chi2_profile_tot_gputimer: 75.9412 ms
[CPU] chi2_profile_tot: 75.9661 ms

[GPU] chi2_profile::malloc_fint: 12.5098 ms
[GPU] chi2_profile::copy_observations: 13.9055 ms
[GPU] create_image_d::malloc_image: 0.361088 ms
[GPU] create_image_d::memset: 0.68048 ms
[GPU] create_image_d::malloc_ints: 0.201408 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 0.13296 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.177152 ms
[GPU] create_image: 1.68419 ms
[GPU] sample::copy_uv_H->D: 10.0657 ms
[GPU] sample::copy_uvrot_D->D: 0.212352 ms
[GPU] sample::1st_shift: 7.66547 ms
[GPU] sample::FFT: 24.4018 ms
[GPU] sample::2nd_shift: 6.8304 ms
[GPU] sample::interpolate: 2.57654 ms
[GPU] sample::apply_phase_sampled: 0.332864 ms
[GPU] sample_tot: 57.8829 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.535552 ms
[GPU] reduce_chi2: 0.916128 ms
[GPU] chi2_profile::free_all: 4.51949 ms
[GPU] chi2_profile_tot_gputimer: 91.5341 ms
[CPU] chi2_profile_tot: 91.5599 ms

[GPU] chi2_profile::malloc_fint: 12.509 ms
[GPU] chi2_profile::copy_observations: 13.9565 ms
[GPU] create_image_d::malloc_image: 0.347872 ms
[GPU] create_image_d::memset: 0.678976 ms
[GPU] create_image_d::malloc_ints: 0.204832 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.132192 ms
[GPU] create_image_d::central_pixel: 0.011552 ms
[GPU] create_image_d::free_ints: 0.16048 ms
[GPU] create_image: 1.65533 ms
[GPU] sample::copy_uv_H->D: 9.61136 ms
[GPU] sample::copy_uvrot_D->D: 0.207616 ms
[GPU] sample::1st_shift: 7.6361 ms
[GPU] sample::FFT: 9.12061 ms
[GPU] sample::2nd_shift: 6.89344 ms
[GPU] sample::interpolate: 2.5808 ms
[GPU] sample::apply_phase_sampled: 0.330528 ms
[GPU] sample_tot: 42.1107 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.351904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.538432 ms
[GPU] reduce_chi2: 0.924288 ms
[GPU] chi2_profile::free_all: 4.52246 ms
[GPU] chi2_profile_tot_gputimer: 75.7944 ms
[CPU] chi2_profile_tot: 75.82 ms

[GPU] chi2_profile::malloc_fint: 12.5058 ms
[GPU] chi2_profile::copy_observations: 31.4138 ms
[GPU] create_image_d::malloc_image: 0.364448 ms
[GPU] create_image_d::memset: 0.681408 ms
[GPU] create_image_d::malloc_ints: 0.20496 ms
[GPU] create_image_d::copy_ints_H->D: 0.0168 ms
[GPU] create_image_d::sweep: 0.131616 ms
[GPU] create_image_d::central_pixel: 0.01264 ms
[GPU] create_image_d::free_ints: 0.1592 ms
[GPU] create_image: 1.6768 ms
[GPU] sample::copy_uv_H->D: 9.60822 ms
[GPU] sample::copy_uvrot_D->D: 0.209408 ms
[GPU] sample::1st_shift: 7.65267 ms
[GPU] sample::FFT: 9.1512 ms
[GPU] sample::2nd_shift: 6.87859 ms
[GPU] sample::interpolate: 2.58426 ms
[GPU] sample::apply_phase_sampled: 0.331104 ms
[GPU] sample_tot: 42.1529 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.538784 ms
[GPU] reduce_chi2: 0.917728 ms
[GPU] chi2_profile::free_all: 4.51066 ms
[GPU] chi2_profile_tot_gputimer: 93.3063 ms
[CPU] chi2_profile_tot: 93.3309 ms

[GPU] chi2_profile::malloc_fint: 12.5111 ms
[GPU] chi2_profile::copy_observations: 13.6374 ms
[GPU] create_image_d::malloc_image: 0.360576 ms
[GPU] create_image_d::memset: 0.67824 ms
[GPU] create_image_d::malloc_ints: 0.200672 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.13264 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.161696 ms
[GPU] create_image: 1.67491 ms
[GPU] sample::copy_uv_H->D: 9.66333 ms
[GPU] sample::copy_uvrot_D->D: 0.2048 ms
[GPU] sample::1st_shift: 7.67008 ms
[GPU] sample::FFT: 9.19664 ms
[GPU] sample::2nd_shift: 6.91002 ms
[GPU] sample::interpolate: 2.5776 ms
[GPU] sample::apply_phase_sampled: 0.33216 ms
[GPU] sample_tot: 43.2321 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548416 ms
[GPU] reduce_chi2: 0.927584 ms
[GPU] chi2_profile::free_all: 22.9876 ms
[GPU] chi2_profile_tot_gputimer: 95.085 ms
[CPU] chi2_profile_tot: 95.1109 ms

[GPU] chi2_profile::malloc_fint: 12.5493 ms
[GPU] chi2_profile::copy_observations: 13.944 ms
[GPU] create_image_d::malloc_image: 0.357472 ms
[GPU] create_image_d::memset: 0.680256 ms
[GPU] create_image_d::malloc_ints: 0.205824 ms
[GPU] create_image_d::copy_ints_H->D: 0.015264 ms
[GPU] create_image_d::sweep: 0.131648 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.166848 ms
[GPU] create_image: 1.67229 ms
[GPU] sample::copy_uv_H->D: 9.60134 ms
[GPU] sample::copy_uvrot_D->D: 0.208928 ms
[GPU] sample::1st_shift: 7.69971 ms
[GPU] sample::FFT: 9.11872 ms
[GPU] sample::2nd_shift: 6.78704 ms
[GPU] sample::interpolate: 2.57856 ms
[GPU] sample::apply_phase_sampled: 0.331264 ms
[GPU] sample_tot: 42.1706 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.541248 ms
[GPU] reduce_chi2: 0.92128 ms
[GPU] chi2_profile::free_all: 4.51539 ms
[GPU] chi2_profile_tot_gputimer: 75.8849 ms
[CPU] chi2_profile_tot: 75.9089 ms

[GPU] chi2_profile::malloc_fint: 12.5158 ms
[GPU] chi2_profile::copy_observations: 13.7073 ms
[GPU] create_image_d::malloc_image: 0.353216 ms
[GPU] create_image_d::memset: 0.680384 ms
[GPU] create_image_d::malloc_ints: 0.199328 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.13168 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.17232 ms
[GPU] create_image: 1.66806 ms
[GPU] sample::copy_uv_H->D: 9.71018 ms
[GPU] sample::copy_uvrot_D->D: 0.206144 ms
[GPU] sample::1st_shift: 7.5961 ms
[GPU] sample::FFT: 26.4186 ms
[GPU] sample::2nd_shift: 6.96896 ms
[GPU] sample::interpolate: 2.58317 ms
[GPU] sample::apply_phase_sampled: 0.332096 ms
[GPU] sample_tot: 59.4845 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545184 ms
[GPU] reduce_chi2: 0.924192 ms
[GPU] chi2_profile::free_all: 4.52554 ms
[GPU] chi2_profile_tot_gputimer: 92.9445 ms
[CPU] chi2_profile_tot: 92.9751 ms

[GPU] chi2_profile::malloc_fint: 12.4962 ms
[GPU] chi2_profile::copy_observations: 13.8854 ms
[GPU] create_image_d::malloc_image: 0.352672 ms
[GPU] create_image_d::memset: 0.679168 ms
[GPU] create_image_d::malloc_ints: 0.203072 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 0.132192 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.156032 ms
[GPU] create_image: 1.65296 ms
[GPU] sample::copy_uv_H->D: 9.66205 ms
[GPU] sample::copy_uvrot_D->D: 0.204672 ms
[GPU] sample::1st_shift: 7.66963 ms
[GPU] sample::FFT: 9.13107 ms
[GPU] sample::2nd_shift: 7.01232 ms
[GPU] sample::interpolate: 2.57984 ms
[GPU] sample::apply_phase_sampled: 0.332192 ms
[GPU] sample_tot: 42.2096 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547136 ms
[GPU] reduce_chi2: 0.926752 ms
[GPU] chi2_profile::free_all: 4.50896 ms
[GPU] chi2_profile_tot_gputimer: 75.7939 ms
[CPU] chi2_profile_tot: 75.82 ms
4096	1.000000e+06	float64	None	1024	1.634277e+00	8.601458e-02	8.720280e-03	7.506608e-02
# |--> timings: [0.0750660840421915, 0.09133421699516475, 0.07580748200416565, 0.09393047401681542, 0.0982883688993752, 0.07599227386526763, 0.09082778287120163, 0.07562707900069654, 0.09325371193699539, 0.07613253896124661, 0.09365494200028479, 0.09195930697023869, 0.0760871700476855, 0.09167898609302938, 0.0759500979911536, 0.09345666598528624, 0.09522656095214188, 0.07602253695949912, 0.0931046660989523, 0.07594208582304418]

[CPU] chi2_profile::malloc_fint: 0.013113 ms
[CPU] create_image: 43.6931 ms
[CPU] sample::1st_shift: 14.01 ms
[CPU] sample::FFT: 164.984 ms
[CPU] sample::2nd_shift: 13.3832 ms
[CPU] sample::interpolate: 98.165 ms
[CPU] sample::apply_phase_sampled: 96.107 ms
[CPU] sample_tot: 395.66 ms
[CPU] sample_profile_tot: 439.781 ms
[CPU] diff_weighted: 10.4132 ms
[CPU] reduce_chi2_tot: 14.771 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 454.596 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 43.1428 ms
[CPU] sample::1st_shift: 13.9711 ms
[CPU] sample::FFT: 162.42 ms
[CPU] sample::2nd_shift: 13.375 ms
[CPU] sample::interpolate: 95.037 ms
[CPU] sample::apply_phase_sampled: 96.0209 ms
[CPU] sample_tot: 386.483 ms
[CPU] sample_profile_tot: 430.019 ms
[CPU] diff_weighted: 10.4129 ms
[CPU] reduce_chi2_tot: 14.7619 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 444.805 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 43.4499 ms
[CPU] sample::1st_shift: 13.994 ms
[CPU] sample::FFT: 162.628 ms
[CPU] sample::2nd_shift: 13.386 ms
[CPU] sample::interpolate: 95.077 ms
[CPU] sample::apply_phase_sampled: 96.015 ms
[CPU] sample_tot: 386.797 ms
[CPU] sample_profile_tot: 430.631 ms
[CPU] diff_weighted: 10.417 ms
[CPU] reduce_chi2_tot: 14.7591 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 445.412 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 43.4771 ms
[CPU] sample::1st_shift: 13.989 ms
[CPU] sample::FFT: 163.027 ms
[CPU] sample::2nd_shift: 13.4139 ms
[CPU] sample::interpolate: 95.0222 ms
[CPU] sample::apply_phase_sampled: 96.024 ms
[CPU] sample_tot: 387.157 ms
[CPU] sample_profile_tot: 431.026 ms
[CPU] diff_weighted: 10.4249 ms
[CPU] reduce_chi2_tot: 14.7629 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 445.812 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 43.3838 ms
[CPU] sample::1st_shift: 13.9661 ms
[CPU] sample::FFT: 163.475 ms
[CPU] sample::2nd_shift: 13.33 ms
[CPU] sample::interpolate: 95.0341 ms
[CPU] sample::apply_phase_sampled: 96.0169 ms
[CPU] sample_tot: 387.49 ms
[CPU] sample_profile_tot: 431.274 ms
[CPU] diff_weighted: 10.4229 ms
[CPU] reduce_chi2_tot: 14.7691 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 446.064 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 43.4399 ms
[CPU] sample::1st_shift: 13.9589 ms
[CPU] sample::FFT: 163.666 ms
[CPU] sample::2nd_shift: 13.3879 ms
[CPU] sample::interpolate: 95.1648 ms
[CPU] sample::apply_phase_sampled: 95.998 ms
[CPU] sample_tot: 387.839 ms
[CPU] sample_profile_tot: 431.663 ms
[CPU] diff_weighted: 10.4232 ms
[CPU] reduce_chi2_tot: 14.7681 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 446.453 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 43.4589 ms
[CPU] sample::1st_shift: 13.973 ms
[CPU] sample::FFT: 163.603 ms
[CPU] sample::2nd_shift: 13.355 ms
[CPU] sample::interpolate: 95.1509 ms
[CPU] sample::apply_phase_sampled: 96.0119 ms
[CPU] sample_tot: 387.775 ms
[CPU] sample_profile_tot: 431.62 ms
[CPU] diff_weighted: 10.4182 ms
[CPU] reduce_chi2_tot: 14.7641 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 446.406 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 43.5281 ms
[CPU] sample::1st_shift: 13.953 ms
[CPU] sample::FFT: 164.436 ms
[CPU] sample::2nd_shift: 13.411 ms
[CPU] sample::interpolate: 95.3979 ms
[CPU] sample::apply_phase_sampled: 96.0019 ms
[CPU] sample_tot: 390.333 ms
[CPU] sample_profile_tot: 434.249 ms
[CPU] diff_weighted: 11.493 ms
[CPU] reduce_chi2_tot: 15.8339 ms
[CPU] chi2_profile::free_fint: 0.00500679 ms
[CPU] chi2_profile_tot: 450.108 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 43.4072 ms
[CPU] sample::1st_shift: 13.922 ms
[CPU] sample::FFT: 163.599 ms
[CPU] sample::2nd_shift: 13.3171 ms
[CPU] sample::interpolate: 95.186 ms
[CPU] sample::apply_phase_sampled: 96.0879 ms
[CPU] sample_tot: 387.786 ms
[CPU] sample_profile_tot: 431.584 ms
[CPU] diff_weighted: 10.4229 ms
[CPU] reduce_chi2_tot: 14.77 ms
[CPU] chi2_profile::free_fint: 0.00786781 ms
[CPU] chi2_profile_tot: 446.383 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 42.9859 ms
[CPU] sample::1st_shift: 13.9718 ms
[CPU] sample::FFT: 163.533 ms
[CPU] sample::2nd_shift: 13.3371 ms
[CPU] sample::interpolate: 95.0971 ms
[CPU] sample::apply_phase_sampled: 95.9961 ms
[CPU] sample_tot: 387.619 ms
[CPU] sample_profile_tot: 430.994 ms
[CPU] diff_weighted: 10.4201 ms
[CPU] reduce_chi2_tot: 14.7691 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 445.786 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 43.4999 ms
[CPU] sample::1st_shift: 13.936 ms
[CPU] sample::FFT: 163.583 ms
[CPU] sample::2nd_shift: 13.3102 ms
[CPU] sample::interpolate: 95.192 ms
[CPU] sample::apply_phase_sampled: 96.02 ms
[CPU] sample_tot: 387.722 ms
[CPU] sample_profile_tot: 431.616 ms
[CPU] diff_weighted: 10.422 ms
[CPU] reduce_chi2_tot: 14.7641 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 446.402 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 43.402 ms
[CPU] sample::1st_shift: 13.952 ms
[CPU] sample::FFT: 163.594 ms
[CPU] sample::2nd_shift: 13.299 ms
[CPU] sample::interpolate: 95.078 ms
[CPU] sample::apply_phase_sampled: 95.9849 ms
[CPU] sample_tot: 387.579 ms
[CPU] sample_profile_tot: 431.371 ms
[CPU] diff_weighted: 10.4198 ms
[CPU] reduce_chi2_tot: 14.7669 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 446.161 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 43.3731 ms
[CPU] sample::1st_shift: 13.9592 ms
[CPU] sample::FFT: 163.624 ms
[CPU] sample::2nd_shift: 13.365 ms
[CPU] sample::interpolate: 95.0789 ms
[CPU] sample::apply_phase_sampled: 95.9759 ms
[CPU] sample_tot: 387.685 ms
[CPU] sample_profile_tot: 431.444 ms
[CPU] diff_weighted: 10.4229 ms
[CPU] reduce_chi2_tot: 14.7669 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 446.232 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 43.4129 ms
[CPU] sample::1st_shift: 13.9711 ms
[CPU] sample::FFT: 163.696 ms
[CPU] sample::2nd_shift: 13.3319 ms
[CPU] sample::interpolate: 95.048 ms
[CPU] sample::apply_phase_sampled: 96.036 ms
[CPU] sample_tot: 387.761 ms
[CPU] sample_profile_tot: 431.557 ms
[CPU] diff_weighted: 10.4191 ms
[CPU] reduce_chi2_tot: 14.782 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 446.362 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 43.1499 ms
[CPU] sample::1st_shift: 13.9511 ms
[CPU] sample::FFT: 163.434 ms
[CPU] sample::2nd_shift: 13.319 ms
[CPU] sample::interpolate: 95.14 ms
[CPU] sample::apply_phase_sampled: 95.9911 ms
[CPU] sample_tot: 387.51 ms
[CPU] sample_profile_tot: 431.05 ms
[CPU] diff_weighted: 10.4182 ms
[CPU] reduce_chi2_tot: 14.776 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 445.848 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 43.165 ms
[CPU] sample::1st_shift: 14.0119 ms
[CPU] sample::FFT: 163.707 ms
[CPU] sample::2nd_shift: 13.3832 ms
[CPU] sample::interpolate: 95.1221 ms
[CPU] sample::apply_phase_sampled: 95.953 ms
[CPU] sample_tot: 387.864 ms
[CPU] sample_profile_tot: 431.417 ms
[CPU] diff_weighted: 10.4289 ms
[CPU] reduce_chi2_tot: 14.78 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 446.219 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 43.155 ms
[CPU] sample::1st_shift: 13.926 ms
[CPU] sample::FFT: 163.598 ms
[CPU] sample::2nd_shift: 13.3059 ms
[CPU] sample::interpolate: 95.103 ms
[CPU] sample::apply_phase_sampled: 95.988 ms
[CPU] sample_tot: 387.601 ms
[CPU] sample_profile_tot: 431.133 ms
[CPU] diff_weighted: 10.4179 ms
[CPU] reduce_chi2_tot: 14.7698 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 445.925 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 43.2122 ms
[CPU] sample::1st_shift: 13.9811 ms
[CPU] sample::FFT: 163.509 ms
[CPU] sample::2nd_shift: 13.4161 ms
[CPU] sample::interpolate: 95.1099 ms
[CPU] sample::apply_phase_sampled: 96.0288 ms
[CPU] sample_tot: 387.734 ms
[CPU] sample_profile_tot: 431.338 ms
[CPU] diff_weighted: 10.417 ms
[CPU] reduce_chi2_tot: 14.7722 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 446.132 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 43.1449 ms
[CPU] sample::1st_shift: 13.989 ms
[CPU] sample::FFT: 163.491 ms
[CPU] sample::2nd_shift: 13.3941 ms
[CPU] sample::interpolate: 95.202 ms
[CPU] sample::apply_phase_sampled: 95.998 ms
[CPU] sample_tot: 387.751 ms
[CPU] sample_profile_tot: 431.289 ms
[CPU] diff_weighted: 10.4239 ms
[CPU] reduce_chi2_tot: 14.7779 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 446.089 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 43.1781 ms
[CPU] sample::1st_shift: 13.994 ms
[CPU] sample::FFT: 163.54 ms
[CPU] sample::2nd_shift: 13.375 ms
[CPU] sample::interpolate: 96.437 ms
[CPU] sample::apply_phase_sampled: 96.0388 ms
[CPU] sample_tot: 389.062 ms
[CPU] sample_profile_tot: 432.62 ms
[CPU] diff_weighted: 10.428 ms
[CPU] reduce_chi2_tot: 14.775 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 447.418 ms
4096	1.000000e+06	float64	1	None	8.483091e+00	4.464785e-01	1.020124e-03	4.449663e-01
# |--> timings: [0.454719654051587, 0.4449663257692009, 0.4455660718958825, 0.4459646788891405, 0.44623983884230256, 0.4466065960004926, 0.44656162918545306, 0.4502597451210022, 0.44655702100135386, 0.4459439539350569, 0.44655579095706344, 0.44632599293254316, 0.44640870904549956, 0.4465230929199606, 0.44601068599149585, 0.4463814841583371, 0.44608631590381265, 0.4462944199331105, 0.446256326045841, 0.44758204091340303]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 43.9241 ms
[CPU] sample::1st_shift: 9.835 ms
[CPU] sample::FFT: 92.113 ms
[CPU] sample::2nd_shift: 9.03606 ms
[CPU] sample::interpolate: 63.9179 ms
[CPU] sample::apply_phase_sampled: 48.0371 ms
[CPU] sample_tot: 228.137 ms
[CPU] sample_profile_tot: 272.436 ms
[CPU] diff_weighted: 5.21398 ms
[CPU] reduce_chi2_tot: 7.37286 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 279.828 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 37.204 ms
[CPU] sample::1st_shift: 9.43303 ms
[CPU] sample::FFT: 91.8412 ms
[CPU] sample::2nd_shift: 8.95619 ms
[CPU] sample::interpolate: 64.281 ms
[CPU] sample::apply_phase_sampled: 48.0461 ms
[CPU] sample_tot: 227.76 ms
[CPU] sample_profile_tot: 265.318 ms
[CPU] diff_weighted: 5.21302 ms
[CPU] reduce_chi2_tot: 7.37 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 272.706 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 37.1771 ms
[CPU] sample::1st_shift: 9.51314 ms
[CPU] sample::FFT: 92.3181 ms
[CPU] sample::2nd_shift: 9.05704 ms
[CPU] sample::interpolate: 64.7581 ms
[CPU] sample::apply_phase_sampled: 48.018 ms
[CPU] sample_tot: 228.892 ms
[CPU] sample_profile_tot: 266.439 ms
[CPU] diff_weighted: 5.21398 ms
[CPU] reduce_chi2_tot: 7.37095 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 273.837 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 37.22 ms
[CPU] sample::1st_shift: 9.5489 ms
[CPU] sample::FFT: 92.272 ms
[CPU] sample::2nd_shift: 9.04202 ms
[CPU] sample::interpolate: 65.1641 ms
[CPU] sample::apply_phase_sampled: 48.007 ms
[CPU] sample_tot: 229.227 ms
[CPU] sample_profile_tot: 266.825 ms
[CPU] diff_weighted: 5.21803 ms
[CPU] reduce_chi2_tot: 7.37405 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 274.217 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 37.2598 ms
[CPU] sample::1st_shift: 9.4502 ms
[CPU] sample::FFT: 93.2441 ms
[CPU] sample::2nd_shift: 9.00078 ms
[CPU] sample::interpolate: 64.5771 ms
[CPU] sample::apply_phase_sampled: 47.992 ms
[CPU] sample_tot: 229.48 ms
[CPU] sample_profile_tot: 267.104 ms
[CPU] diff_weighted: 5.21493 ms
[CPU] reduce_chi2_tot: 7.37286 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 274.495 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 37.261 ms
[CPU] sample::1st_shift: 9.45902 ms
[CPU] sample::FFT: 92.643 ms
[CPU] sample::2nd_shift: 8.98004 ms
[CPU] sample::interpolate: 64.4841 ms
[CPU] sample::apply_phase_sampled: 47.966 ms
[CPU] sample_tot: 228.736 ms
[CPU] sample_profile_tot: 266.352 ms
[CPU] diff_weighted: 5.21803 ms
[CPU] reduce_chi2_tot: 7.375 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 273.747 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 37.2229 ms
[CPU] sample::1st_shift: 9.54008 ms
[CPU] sample::FFT: 92.5591 ms
[CPU] sample::2nd_shift: 9.01818 ms
[CPU] sample::interpolate: 64.1401 ms
[CPU] sample::apply_phase_sampled: 48.044 ms
[CPU] sample_tot: 228.491 ms
[CPU] sample_profile_tot: 266.086 ms
[CPU] diff_weighted: 5.21803 ms
[CPU] reduce_chi2_tot: 7.37405 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 273.479 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 37.2522 ms
[CPU] sample::1st_shift: 9.46808 ms
[CPU] sample::FFT: 92.5221 ms
[CPU] sample::2nd_shift: 9.00006 ms
[CPU] sample::interpolate: 63.401 ms
[CPU] sample::apply_phase_sampled: 47.986 ms
[CPU] sample_tot: 227.564 ms
[CPU] sample_profile_tot: 265.177 ms
[CPU] diff_weighted: 5.2278 ms
[CPU] reduce_chi2_tot: 7.38478 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 272.581 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 37.221 ms
[CPU] sample::1st_shift: 9.48906 ms
[CPU] sample::FFT: 92.7739 ms
[CPU] sample::2nd_shift: 8.99696 ms
[CPU] sample::interpolate: 63.0629 ms
[CPU] sample::apply_phase_sampled: 48.0108 ms
[CPU] sample_tot: 227.54 ms
[CPU] sample_profile_tot: 265.091 ms
[CPU] diff_weighted: 5.22494 ms
[CPU] reduce_chi2_tot: 7.38907 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 272.498 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 37.241 ms
[CPU] sample::1st_shift: 9.56583 ms
[CPU] sample::FFT: 92.6559 ms
[CPU] sample::2nd_shift: 9.07183 ms
[CPU] sample::interpolate: 63.0429 ms
[CPU] sample::apply_phase_sampled: 48.0208 ms
[CPU] sample_tot: 227.569 ms
[CPU] sample_profile_tot: 265.142 ms
[CPU] diff_weighted: 5.21994 ms
[CPU] reduce_chi2_tot: 7.3781 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 272.539 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 37.2169 ms
[CPU] sample::1st_shift: 9.53388 ms
[CPU] sample::FFT: 92.499 ms
[CPU] sample::2nd_shift: 9.04894 ms
[CPU] sample::interpolate: 63.0381 ms
[CPU] sample::apply_phase_sampled: 48.003 ms
[CPU] sample_tot: 227.313 ms
[CPU] sample_profile_tot: 264.883 ms
[CPU] diff_weighted: 5.22494 ms
[CPU] reduce_chi2_tot: 7.38382 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 272.285 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 37.173 ms
[CPU] sample::1st_shift: 9.44495 ms
[CPU] sample::FFT: 92.3679 ms
[CPU] sample::2nd_shift: 9.01413 ms
[CPU] sample::interpolate: 63.349 ms
[CPU] sample::apply_phase_sampled: 47.9741 ms
[CPU] sample_tot: 227.337 ms
[CPU] sample_profile_tot: 264.855 ms
[CPU] diff_weighted: 5.22184 ms
[CPU] reduce_chi2_tot: 7.38001 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 272.252 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 37.2531 ms
[CPU] sample::1st_shift: 9.40204 ms
[CPU] sample::FFT: 92.423 ms
[CPU] sample::2nd_shift: 9.01008 ms
[CPU] sample::interpolate: 63.7569 ms
[CPU] sample::apply_phase_sampled: 47.955 ms
[CPU] sample_tot: 227.753 ms
[CPU] sample_profile_tot: 265.366 ms
[CPU] diff_weighted: 5.21898 ms
[CPU] reduce_chi2_tot: 7.38597 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 272.771 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 37.204 ms
[CPU] sample::1st_shift: 9.46999 ms
[CPU] sample::FFT: 92.4101 ms
[CPU] sample::2nd_shift: 9.09114 ms
[CPU] sample::interpolate: 64.2049 ms
[CPU] sample::apply_phase_sampled: 47.9851 ms
[CPU] sample_tot: 228.355 ms
[CPU] sample_profile_tot: 265.92 ms
[CPU] diff_weighted: 5.21803 ms
[CPU] reduce_chi2_tot: 7.37715 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 273.316 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 37.1771 ms
[CPU] sample::1st_shift: 9.54604 ms
[CPU] sample::FFT: 92.3591 ms
[CPU] sample::2nd_shift: 8.9519 ms
[CPU] sample::interpolate: 64.6391 ms
[CPU] sample::apply_phase_sampled: 48.0051 ms
[CPU] sample_tot: 228.722 ms
[CPU] sample_profile_tot: 266.27 ms
[CPU] diff_weighted: 5.21493 ms
[CPU] reduce_chi2_tot: 7.3719 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 273.662 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 37.2019 ms
[CPU] sample::1st_shift: 9.43279 ms
[CPU] sample::FFT: 92.433 ms
[CPU] sample::2nd_shift: 8.97598 ms
[CPU] sample::interpolate: 63.6249 ms
[CPU] sample::apply_phase_sampled: 48.012 ms
[CPU] sample_tot: 227.671 ms
[CPU] sample_profile_tot: 265.237 ms
[CPU] diff_weighted: 5.21588 ms
[CPU] reduce_chi2_tot: 7.37381 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 272.63 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 37.245 ms
[CPU] sample::1st_shift: 9.39798 ms
[CPU] sample::FFT: 92.458 ms
[CPU] sample::2nd_shift: 8.91018 ms
[CPU] sample::interpolate: 63.8909 ms
[CPU] sample::apply_phase_sampled: 47.9848 ms
[CPU] sample_tot: 227.834 ms
[CPU] sample_profile_tot: 265.43 ms
[CPU] diff_weighted: 5.21493 ms
[CPU] reduce_chi2_tot: 7.37095 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 272.819 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 37.261 ms
[CPU] sample::1st_shift: 9.53794 ms
[CPU] sample::FFT: 92.5441 ms
[CPU] sample::2nd_shift: 8.99291 ms
[CPU] sample::interpolate: 63.7751 ms
[CPU] sample::apply_phase_sampled: 48.007 ms
[CPU] sample_tot: 228.047 ms
[CPU] sample_profile_tot: 265.646 ms
[CPU] diff_weighted: 5.21612 ms
[CPU] reduce_chi2_tot: 7.37691 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 273.039 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 37.2729 ms
[CPU] sample::1st_shift: 9.50694 ms
[CPU] sample::FFT: 92.6139 ms
[CPU] sample::2nd_shift: 9.00483 ms
[CPU] sample::interpolate: 63.812 ms
[CPU] sample::apply_phase_sampled: 48.0039 ms
[CPU] sample_tot: 228.142 ms
[CPU] sample_profile_tot: 265.758 ms
[CPU] diff_weighted: 5.22208 ms
[CPU] reduce_chi2_tot: 7.37906 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 273.156 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 37.2479 ms
[CPU] sample::1st_shift: 9.516 ms
[CPU] sample::FFT: 92.4711 ms
[CPU] sample::2nd_shift: 9.00292 ms
[CPU] sample::interpolate: 63.6189 ms
[CPU] sample::apply_phase_sampled: 48.0261 ms
[CPU] sample_tot: 227.826 ms
[CPU] sample_profile_tot: 265.417 ms
[CPU] diff_weighted: 5.22089 ms
[CPU] reduce_chi2_tot: 7.3781 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 272.813 ms
4096	1.000000e+06	float64	2	None	5.191526e+00	2.732382e-01	6.450038e-04	2.723815e-01
# |--> timings: [0.27993640303611755, 0.2728486340492964, 0.2739829169586301, 0.27436959999613464, 0.27467780793085694, 0.27391323796473444, 0.27362142386846244, 0.2727112229913473, 0.27262740209698677, 0.2726781228557229, 0.27241372293792665, 0.2723815010394901, 0.27290052897296846, 0.27345202397555113, 0.2737997460644692, 0.27277192403562367, 0.272953893058002, 0.27318443986587226, 0.2732928490731865, 0.27294533094391227]

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 35.9628 ms
[CPU] sample::1st_shift: 7.70807 ms
[CPU] sample::FFT: 49.14 ms
[CPU] sample::2nd_shift: 7.11513 ms
[CPU] sample::interpolate: 32.1131 ms
[CPU] sample::apply_phase_sampled: 24.0529 ms
[CPU] sample_tot: 125.314 ms
[CPU] sample_profile_tot: 161.649 ms
[CPU] diff_weighted: 2.61593 ms
[CPU] reduce_chi2_tot: 3.70097 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 165.369 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 35.7511 ms
[CPU] sample::1st_shift: 7.80392 ms
[CPU] sample::FFT: 48.8539 ms
[CPU] sample::2nd_shift: 7.20096 ms
[CPU] sample::interpolate: 31.8751 ms
[CPU] sample::apply_phase_sampled: 24.0281 ms
[CPU] sample_tot: 124.966 ms
[CPU] sample_profile_tot: 161.096 ms
[CPU] diff_weighted: 2.61402 ms
[CPU] reduce_chi2_tot: 3.69787 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 164.812 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 35.733 ms
[CPU] sample::1st_shift: 8.06999 ms
[CPU] sample::FFT: 49.3629 ms
[CPU] sample::2nd_shift: 6.91986 ms
[CPU] sample::interpolate: 31.924 ms
[CPU] sample::apply_phase_sampled: 24.0169 ms
[CPU] sample_tot: 125.481 ms
[CPU] sample_profile_tot: 161.588 ms
[CPU] diff_weighted: 2.61807 ms
[CPU] reduce_chi2_tot: 3.70097 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 165.306 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 35.634 ms
[CPU] sample::1st_shift: 7.87306 ms
[CPU] sample::FFT: 48.826 ms
[CPU] sample::2nd_shift: 7.00808 ms
[CPU] sample::interpolate: 31.9149 ms
[CPU] sample::apply_phase_sampled: 24.0278 ms
[CPU] sample_tot: 124.842 ms
[CPU] sample_profile_tot: 160.823 ms
[CPU] diff_weighted: 2.61188 ms
[CPU] reduce_chi2_tot: 3.69692 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 164.539 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 35.681 ms
[CPU] sample::1st_shift: 7.73907 ms
[CPU] sample::FFT: 48.5082 ms
[CPU] sample::2nd_shift: 7.07102 ms
[CPU] sample::interpolate: 32.294 ms
[CPU] sample::apply_phase_sampled: 24.0378 ms
[CPU] sample_tot: 124.844 ms
[CPU] sample_profile_tot: 160.877 ms
[CPU] diff_weighted: 2.61593 ms
[CPU] reduce_chi2_tot: 3.70193 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 164.598 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 35.6898 ms
[CPU] sample::1st_shift: 7.74193 ms
[CPU] sample::FFT: 48.4259 ms
[CPU] sample::2nd_shift: 7.09987 ms
[CPU] sample::interpolate: 32.1498 ms
[CPU] sample::apply_phase_sampled: 24.0359 ms
[CPU] sample_tot: 124.682 ms
[CPU] sample_profile_tot: 160.728 ms
[CPU] diff_weighted: 2.61712 ms
[CPU] reduce_chi2_tot: 3.70193 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 164.448 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 35.728 ms
[CPU] sample::1st_shift: 7.91907 ms
[CPU] sample::FFT: 48.6231 ms
[CPU] sample::2nd_shift: 7.05314 ms
[CPU] sample::interpolate: 32.0799 ms
[CPU] sample::apply_phase_sampled: 24.0121 ms
[CPU] sample_tot: 124.865 ms
[CPU] sample_profile_tot: 160.973 ms
[CPU] diff_weighted: 2.61402 ms
[CPU] reduce_chi2_tot: 3.69883 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 164.691 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 35.7609 ms
[CPU] sample::1st_shift: 7.77316 ms
[CPU] sample::FFT: 48.5909 ms
[CPU] sample::2nd_shift: 7.12109 ms
[CPU] sample::interpolate: 31.9152 ms
[CPU] sample::apply_phase_sampled: 24.019 ms
[CPU] sample_tot: 124.614 ms
[CPU] sample_profile_tot: 160.771 ms
[CPU] diff_weighted: 2.61092 ms
[CPU] reduce_chi2_tot: 3.69406 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 164.485 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 35.7342 ms
[CPU] sample::1st_shift: 8.08716 ms
[CPU] sample::FFT: 49.5839 ms
[CPU] sample::2nd_shift: 6.984 ms
[CPU] sample::interpolate: 31.987 ms
[CPU] sample::apply_phase_sampled: 24.0281 ms
[CPU] sample_tot: 125.865 ms
[CPU] sample_profile_tot: 161.979 ms
[CPU] diff_weighted: 2.61402 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 165.697 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 35.6629 ms
[CPU] sample::1st_shift: 7.72309 ms
[CPU] sample::FFT: 48.4409 ms
[CPU] sample::2nd_shift: 7.08508 ms
[CPU] sample::interpolate: 31.9631 ms
[CPU] sample::apply_phase_sampled: 24.0071 ms
[CPU] sample_tot: 124.412 ms
[CPU] sample_profile_tot: 160.427 ms
[CPU] diff_weighted: 2.61497 ms
[CPU] reduce_chi2_tot: 3.70193 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 164.146 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 35.3179 ms
[CPU] sample::1st_shift: 7.68089 ms
[CPU] sample::FFT: 48.527 ms
[CPU] sample::2nd_shift: 6.94084 ms
[CPU] sample::interpolate: 32.1279 ms
[CPU] sample::apply_phase_sampled: 24.024 ms
[CPU] sample_tot: 124.491 ms
[CPU] sample_profile_tot: 160.16 ms
[CPU] diff_weighted: 2.61116 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 163.879 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 35.3708 ms
[CPU] sample::1st_shift: 7.76315 ms
[CPU] sample::FFT: 48.799 ms
[CPU] sample::2nd_shift: 6.89507 ms
[CPU] sample::interpolate: 32.232 ms
[CPU] sample::apply_phase_sampled: 24.0159 ms
[CPU] sample_tot: 124.892 ms
[CPU] sample_profile_tot: 160.601 ms
[CPU] diff_weighted: 2.61807 ms
[CPU] reduce_chi2_tot: 3.70288 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 164.323 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 35.717 ms
[CPU] sample::1st_shift: 7.66611 ms
[CPU] sample::FFT: 48.703 ms
[CPU] sample::2nd_shift: 7.07197 ms
[CPU] sample::interpolate: 32.1419 ms
[CPU] sample::apply_phase_sampled: 24.0362 ms
[CPU] sample_tot: 124.807 ms
[CPU] sample_profile_tot: 160.877 ms
[CPU] diff_weighted: 2.61688 ms
[CPU] reduce_chi2_tot: 3.69883 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 164.595 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 35.753 ms
[CPU] sample::1st_shift: 7.93314 ms
[CPU] sample::FFT: 48.6181 ms
[CPU] sample::2nd_shift: 7.04002 ms
[CPU] sample::interpolate: 32.0249 ms
[CPU] sample::apply_phase_sampled: 24.013 ms
[CPU] sample_tot: 124.818 ms
[CPU] sample_profile_tot: 160.947 ms
[CPU] diff_weighted: 2.61593 ms
[CPU] reduce_chi2_tot: 3.69883 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 164.665 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 35.749 ms
[CPU] sample::1st_shift: 7.76696 ms
[CPU] sample::FFT: 48.6081 ms
[CPU] sample::2nd_shift: 7.01213 ms
[CPU] sample::interpolate: 31.8999 ms
[CPU] sample::apply_phase_sampled: 24.0221 ms
[CPU] sample_tot: 124.5 ms
[CPU] sample_profile_tot: 160.624 ms
[CPU] diff_weighted: 2.61617 ms
[CPU] reduce_chi2_tot: 3.70121 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 164.345 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 35.692 ms
[CPU] sample::1st_shift: 7.83014 ms
[CPU] sample::FFT: 48.5282 ms
[CPU] sample::2nd_shift: 7.25102 ms
[CPU] sample::interpolate: 31.939 ms
[CPU] sample::apply_phase_sampled: 24.0109 ms
[CPU] sample_tot: 124.754 ms
[CPU] sample_profile_tot: 160.82 ms
[CPU] diff_weighted: 2.61807 ms
[CPU] reduce_chi2_tot: 3.70097 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 164.539 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 35.655 ms
[CPU] sample::1st_shift: 7.98893 ms
[CPU] sample::FFT: 49.3262 ms
[CPU] sample::2nd_shift: 7.18594 ms
[CPU] sample::interpolate: 32.1169 ms
[CPU] sample::apply_phase_sampled: 24.0431 ms
[CPU] sample_tot: 127.289 ms
[CPU] sample_profile_tot: 163.285 ms
[CPU] diff_weighted: 3.35693 ms
[CPU] reduce_chi2_tot: 4.45199 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 167.756 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 35.5911 ms
[CPU] sample::1st_shift: 9.35006 ms
[CPU] sample::FFT: 48.13 ms
[CPU] sample::2nd_shift: 7.83491 ms
[CPU] sample::interpolate: 32.5801 ms
[CPU] sample::apply_phase_sampled: 23.999 ms
[CPU] sample_tot: 127.084 ms
[CPU] sample_profile_tot: 163.003 ms
[CPU] diff_weighted: 2.62284 ms
[CPU] reduce_chi2_tot: 3.71695 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 166.741 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 35.62 ms
[CPU] sample::1st_shift: 9.42397 ms
[CPU] sample::FFT: 49.5548 ms
[CPU] sample::2nd_shift: 6.06894 ms
[CPU] sample::interpolate: 30.988 ms
[CPU] sample::apply_phase_sampled: 25.157 ms
[CPU] sample_tot: 126.394 ms
[CPU] sample_profile_tot: 162.407 ms
[CPU] diff_weighted: 2.6319 ms
[CPU] reduce_chi2_tot: 3.72791 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 166.153 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 35.6979 ms
[CPU] sample::1st_shift: 9.95493 ms
[CPU] sample::FFT: 47.931 ms
[CPU] sample::2nd_shift: 7.52306 ms
[CPU] sample::interpolate: 32.5119 ms
[CPU] sample::apply_phase_sampled: 23.9921 ms
[CPU] sample_tot: 127.08 ms
[CPU] sample_profile_tot: 163.146 ms
[CPU] diff_weighted: 2.61617 ms
[CPU] reduce_chi2_tot: 3.70908 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 166.876 ms
4096	1.000000e+06	float64	4	None	3.139271e+00	1.652248e-01	1.040704e-03	1.640097e-01
# |--> timings: [0.16546701989136636, 0.1649487551767379, 0.16544525907374918, 0.16466728411614895, 0.16473523108288646, 0.1645950390957296, 0.16482964204624295, 0.16462270100601017, 0.16583481198176742, 0.1642786858137697, 0.16400968097150326, 0.16445509786717594, 0.1647315409500152, 0.16481371992267668, 0.16448470205068588, 0.1646691591013223, 0.16788562992587686, 0.16688941698521376, 0.16633029095828533, 0.16704403003677726]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 35.1632 ms
[CPU] sample::1st_shift: 8.46815 ms
[CPU] sample::FFT: 28.141 ms
[CPU] sample::2nd_shift: 7.442 ms
[CPU] sample::interpolate: 19.0089 ms
[CPU] sample::apply_phase_sampled: 12.033 ms
[CPU] sample_tot: 81.7602 ms
[CPU] sample_profile_tot: 117.312 ms
[CPU] diff_weighted: 5.96619 ms
[CPU] reduce_chi2_tot: 6.51908 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 123.853 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 34.857 ms
[CPU] sample::1st_shift: 8.0111 ms
[CPU] sample::FFT: 27.6721 ms
[CPU] sample::2nd_shift: 7.54786 ms
[CPU] sample::interpolate: 16.3999 ms
[CPU] sample::apply_phase_sampled: 12.032 ms
[CPU] sample_tot: 76.8759 ms
[CPU] sample_profile_tot: 112.091 ms
[CPU] diff_weighted: 1.31083 ms
[CPU] reduce_chi2_tot: 1.86181 ms
[CPU] chi2_profile::free_fint: 0.00691414 ms
[CPU] chi2_profile_tot: 113.979 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.8122 ms
[CPU] sample::1st_shift: 7.71213 ms
[CPU] sample::FFT: 27.245 ms
[CPU] sample::2nd_shift: 7.6859 ms
[CPU] sample::interpolate: 16.5689 ms
[CPU] sample::apply_phase_sampled: 12.0351 ms
[CPU] sample_tot: 76.4492 ms
[CPU] sample_profile_tot: 111.626 ms
[CPU] diff_weighted: 1.31702 ms
[CPU] reduce_chi2_tot: 1.86801 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 113.514 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.4892 ms
[CPU] sample::1st_shift: 7.24101 ms
[CPU] sample::FFT: 27.2439 ms
[CPU] sample::2nd_shift: 3.62897 ms
[CPU] sample::interpolate: 14.987 ms
[CPU] sample::apply_phase_sampled: 12.0161 ms
[CPU] sample_tot: 70.2891 ms
[CPU] sample_profile_tot: 105.213 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.8549 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 107.087 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.7359 ms
[CPU] sample::1st_shift: 8.87322 ms
[CPU] sample::FFT: 27.272 ms
[CPU] sample::2nd_shift: 8.11505 ms
[CPU] sample::interpolate: 16.3751 ms
[CPU] sample::apply_phase_sampled: 12.018 ms
[CPU] sample_tot: 77.8582 ms
[CPU] sample_profile_tot: 112.971 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.85585 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 114.845 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.8449 ms
[CPU] sample::1st_shift: 8.84008 ms
[CPU] sample::FFT: 27.74 ms
[CPU] sample::2nd_shift: 7.60007 ms
[CPU] sample::interpolate: 16.4511 ms
[CPU] sample::apply_phase_sampled: 12.0132 ms
[CPU] sample_tot: 77.8401 ms
[CPU] sample_profile_tot: 113.065 ms
[CPU] diff_weighted: 1.31106 ms
[CPU] reduce_chi2_tot: 1.85895 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 114.944 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.853 ms
[CPU] sample::1st_shift: 8.09097 ms
[CPU] sample::FFT: 27.215 ms
[CPU] sample::2nd_shift: 7.74288 ms
[CPU] sample::interpolate: 16.6042 ms
[CPU] sample::apply_phase_sampled: 12.0389 ms
[CPU] sample_tot: 78.2871 ms
[CPU] sample_profile_tot: 113.51 ms
[CPU] diff_weighted: 1.79482 ms
[CPU] reduce_chi2_tot: 2.34699 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 115.878 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 34.878 ms
[CPU] sample::1st_shift: 8.66604 ms
[CPU] sample::FFT: 26.787 ms
[CPU] sample::2nd_shift: 7.94482 ms
[CPU] sample::interpolate: 16.4089 ms
[CPU] sample::apply_phase_sampled: 12.037 ms
[CPU] sample_tot: 77.049 ms
[CPU] sample_profile_tot: 112.296 ms
[CPU] diff_weighted: 1.31702 ms
[CPU] reduce_chi2_tot: 1.86396 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 114.184 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 34.806 ms
[CPU] sample::1st_shift: 7.93505 ms
[CPU] sample::FFT: 26.6509 ms
[CPU] sample::2nd_shift: 8.003 ms
[CPU] sample::interpolate: 16.413 ms
[CPU] sample::apply_phase_sampled: 12.0158 ms
[CPU] sample_tot: 76.2181 ms
[CPU] sample_profile_tot: 111.392 ms
[CPU] diff_weighted: 1.31392 ms
[CPU] reduce_chi2_tot: 1.86491 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 113.276 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 35.5189 ms
[CPU] sample::1st_shift: 8.07309 ms
[CPU] sample::FFT: 24.3709 ms
[CPU] sample::2nd_shift: 4.70901 ms
[CPU] sample::interpolate: 15.218 ms
[CPU] sample::apply_phase_sampled: 12.126 ms
[CPU] sample_tot: 69.6979 ms
[CPU] sample_profile_tot: 105.621 ms
[CPU] diff_weighted: 1.31989 ms
[CPU] reduce_chi2_tot: 1.86396 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 107.502 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.8392 ms
[CPU] sample::1st_shift: 8.219 ms
[CPU] sample::FFT: 27.272 ms
[CPU] sample::2nd_shift: 8.07309 ms
[CPU] sample::interpolate: 16.7131 ms
[CPU] sample::apply_phase_sampled: 12.0418 ms
[CPU] sample_tot: 77.512 ms
[CPU] sample_profile_tot: 112.718 ms
[CPU] diff_weighted: 1.31798 ms
[CPU] reduce_chi2_tot: 1.863 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 114.605 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.8849 ms
[CPU] sample::1st_shift: 8.37517 ms
[CPU] sample::FFT: 26.979 ms
[CPU] sample::2nd_shift: 7.91812 ms
[CPU] sample::interpolate: 16.6008 ms
[CPU] sample::apply_phase_sampled: 12.044 ms
[CPU] sample_tot: 77.1551 ms
[CPU] sample_profile_tot: 112.413 ms
[CPU] diff_weighted: 1.31392 ms
[CPU] reduce_chi2_tot: 1.86205 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 114.294 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.8599 ms
[CPU] sample::1st_shift: 8.08215 ms
[CPU] sample::FFT: 27.046 ms
[CPU] sample::2nd_shift: 8.26883 ms
[CPU] sample::interpolate: 16.4201 ms
[CPU] sample::apply_phase_sampled: 12.0208 ms
[CPU] sample_tot: 78.4712 ms
[CPU] sample_profile_tot: 113.706 ms
[CPU] diff_weighted: 2.06208 ms
[CPU] reduce_chi2_tot: 2.61307 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 116.338 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.812 ms
[CPU] sample::1st_shift: 7.95603 ms
[CPU] sample::FFT: 26.6612 ms
[CPU] sample::2nd_shift: 8.00395 ms
[CPU] sample::interpolate: 16.398 ms
[CPU] sample::apply_phase_sampled: 12.0268 ms
[CPU] sample_tot: 76.246 ms
[CPU] sample_profile_tot: 111.434 ms
[CPU] diff_weighted: 1.31106 ms
[CPU] reduce_chi2_tot: 1.86086 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 113.319 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.8859 ms
[CPU] sample::1st_shift: 7.80988 ms
[CPU] sample::FFT: 27.1471 ms
[CPU] sample::2nd_shift: 8.47316 ms
[CPU] sample::interpolate: 16.4111 ms
[CPU] sample::apply_phase_sampled: 12.027 ms
[CPU] sample_tot: 77.08 ms
[CPU] sample_profile_tot: 112.33 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.863 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 114.213 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 35.497 ms
[CPU] sample::1st_shift: 7.04193 ms
[CPU] sample::FFT: 25.3661 ms
[CPU] sample::2nd_shift: 5.95498 ms
[CPU] sample::interpolate: 16.1119 ms
[CPU] sample::apply_phase_sampled: 12.1551 ms
[CPU] sample_tot: 71.831 ms
[CPU] sample_profile_tot: 107.734 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.86086 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 109.613 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.8742 ms
[CPU] sample::1st_shift: 8.55613 ms
[CPU] sample::FFT: 27.1142 ms
[CPU] sample::2nd_shift: 8.16488 ms
[CPU] sample::interpolate: 16.6528 ms
[CPU] sample::apply_phase_sampled: 12.0249 ms
[CPU] sample_tot: 77.755 ms
[CPU] sample_profile_tot: 112.995 ms
[CPU] diff_weighted: 1.31106 ms
[CPU] reduce_chi2_tot: 1.86396 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 114.878 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 34.8349 ms
[CPU] sample::1st_shift: 8.05902 ms
[CPU] sample::FFT: 26.983 ms
[CPU] sample::2nd_shift: 7.84183 ms
[CPU] sample::interpolate: 16.3989 ms
[CPU] sample::apply_phase_sampled: 12.0289 ms
[CPU] sample_tot: 76.5009 ms
[CPU] sample_profile_tot: 111.698 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.863 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 113.581 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.791 ms
[CPU] sample::1st_shift: 7.98798 ms
[CPU] sample::FFT: 27.283 ms
[CPU] sample::2nd_shift: 8.02302 ms
[CPU] sample::interpolate: 16.397 ms
[CPU] sample::apply_phase_sampled: 12.018 ms
[CPU] sample_tot: 78.377 ms
[CPU] sample_profile_tot: 113.543 ms
[CPU] diff_weighted: 1.79219 ms
[CPU] reduce_chi2_tot: 2.34199 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 115.905 ms

[CPU] chi2_profile::malloc_fint: 0.00405312 ms
[CPU] create_image: 34.869 ms
[CPU] sample::1st_shift: 7.93505 ms
[CPU] sample::FFT: 27.03 ms
[CPU] sample::2nd_shift: 7.73096 ms
[CPU] sample::interpolate: 16.4192 ms
[CPU] sample::apply_phase_sampled: 12.042 ms
[CPU] sample_tot: 76.36 ms
[CPU] sample_profile_tot: 111.608 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.86014 ms
[CPU] chi2_profile::free_fint: 0.0100136 ms
[CPU] chi2_profile_tot: 113.498 ms
4096	1.000000e+06	float64	8	None	2.158434e+00	1.136018e-01	2.508608e-03	1.072648e-01
# |--> timings: [0.12395216198638082, 0.11413847794756293, 0.11365005420520902, 0.10726475203409791, 0.11501609883271158, 0.11508884700015187, 0.11602542689070106, 0.11433622799813747, 0.11341548501513898, 0.10769562516361475, 0.1147709779907018, 0.1144388010725379, 0.11648037494160235, 0.11347845988348126, 0.11435380694456398, 0.10979602904990315, 0.1150449130218476, 0.11371842212975025, 0.11606360599398613, 0.11365733295679092]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.982 ms
[CPU] sample::1st_shift: 7.20286 ms
[CPU] sample::FFT: 23.7348 ms
[CPU] sample::2nd_shift: 6.90079 ms
[CPU] sample::interpolate: 13.587 ms
[CPU] sample::apply_phase_sampled: 9.63807 ms
[CPU] sample_tot: 66.2689 ms
[CPU] sample_profile_tot: 101.626 ms
[CPU] diff_weighted: 1.05309 ms
[CPU] reduce_chi2_tot: 1.49393 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 103.14 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.6742 ms
[CPU] sample::1st_shift: 7.26819 ms
[CPU] sample::FFT: 24.395 ms
[CPU] sample::2nd_shift: 6.8419 ms
[CPU] sample::interpolate: 14.704 ms
[CPU] sample::apply_phase_sampled: 9.64284 ms
[CPU] sample_tot: 68.1682 ms
[CPU] sample_profile_tot: 103.217 ms
[CPU] diff_weighted: 1.05214 ms
[CPU] reduce_chi2_tot: 1.49417 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 104.73 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 34.6129 ms
[CPU] sample::1st_shift: 7.41696 ms
[CPU] sample::FFT: 23.793 ms
[CPU] sample::2nd_shift: 6.8059 ms
[CPU] sample::interpolate: 13.4292 ms
[CPU] sample::apply_phase_sampled: 9.62305 ms
[CPU] sample_tot: 66.2789 ms
[CPU] sample_profile_tot: 101.263 ms
[CPU] diff_weighted: 1.05286 ms
[CPU] reduce_chi2_tot: 1.49298 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 102.776 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.6041 ms
[CPU] sample::1st_shift: 7.42507 ms
[CPU] sample::FFT: 24.57 ms
[CPU] sample::2nd_shift: 6.69718 ms
[CPU] sample::interpolate: 13.4079 ms
[CPU] sample::apply_phase_sampled: 9.62806 ms
[CPU] sample_tot: 66.9272 ms
[CPU] sample_profile_tot: 101.9 ms
[CPU] diff_weighted: 1.05286 ms
[CPU] reduce_chi2_tot: 1.48892 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 103.407 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.6689 ms
[CPU] sample::1st_shift: 7.195 ms
[CPU] sample::FFT: 23.9649 ms
[CPU] sample::2nd_shift: 6.8419 ms
[CPU] sample::interpolate: 13.5171 ms
[CPU] sample::apply_phase_sampled: 10.447 ms
[CPU] sample_tot: 67.1718 ms
[CPU] sample_profile_tot: 102.215 ms
[CPU] diff_weighted: 1.61099 ms
[CPU] reduce_chi2_tot: 2.06494 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 104.3 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 34.6079 ms
[CPU] sample::1st_shift: 7.41696 ms
[CPU] sample::FFT: 24.066 ms
[CPU] sample::2nd_shift: 6.71005 ms
[CPU] sample::interpolate: 13.4239 ms
[CPU] sample::apply_phase_sampled: 9.62591 ms
[CPU] sample_tot: 67.766 ms
[CPU] sample_profile_tot: 102.741 ms
[CPU] diff_weighted: 1.0519 ms
[CPU] reduce_chi2_tot: 1.48988 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 104.253 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 34.6079 ms
[CPU] sample::1st_shift: 7.37906 ms
[CPU] sample::FFT: 23.6888 ms
[CPU] sample::2nd_shift: 6.80995 ms
[CPU] sample::interpolate: 13.4251 ms
[CPU] sample::apply_phase_sampled: 9.63092 ms
[CPU] sample_tot: 66.1421 ms
[CPU] sample_profile_tot: 101.121 ms
[CPU] diff_weighted: 1.0519 ms
[CPU] reduce_chi2_tot: 1.48892 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 102.633 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.6689 ms
[CPU] sample::1st_shift: 7.38788 ms
[CPU] sample::FFT: 23.7091 ms
[CPU] sample::2nd_shift: 6.91104 ms
[CPU] sample::interpolate: 13.5548 ms
[CPU] sample::apply_phase_sampled: 9.6271 ms
[CPU] sample_tot: 66.391 ms
[CPU] sample_profile_tot: 101.431 ms
[CPU] diff_weighted: 1.05095 ms
[CPU] reduce_chi2_tot: 1.48797 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 102.938 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 35.2449 ms
[CPU] sample::1st_shift: 6.73294 ms
[CPU] sample::FFT: 21.7061 ms
[CPU] sample::2nd_shift: 4.8039 ms
[CPU] sample::interpolate: 12.7869 ms
[CPU] sample::apply_phase_sampled: 9.63712 ms
[CPU] sample_tot: 60.878 ms
[CPU] sample_profile_tot: 96.513 ms
[CPU] diff_weighted: 1.05309 ms
[CPU] reduce_chi2_tot: 1.49012 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 98.022 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 34.62 ms
[CPU] sample::1st_shift: 7.29084 ms
[CPU] sample::FFT: 23.849 ms
[CPU] sample::2nd_shift: 6.76608 ms
[CPU] sample::interpolate: 13.4158 ms
[CPU] sample::apply_phase_sampled: 9.62591 ms
[CPU] sample_tot: 66.1519 ms
[CPU] sample_profile_tot: 101.14 ms
[CPU] diff_weighted: 1.05286 ms
[CPU] reduce_chi2_tot: 1.48892 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 102.647 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.6169 ms
[CPU] sample::1st_shift: 7.24292 ms
[CPU] sample::FFT: 23.701 ms
[CPU] sample::2nd_shift: 6.73103 ms
[CPU] sample::interpolate: 13.4099 ms
[CPU] sample::apply_phase_sampled: 9.624 ms
[CPU] sample_tot: 65.908 ms
[CPU] sample_profile_tot: 100.895 ms
[CPU] diff_weighted: 1.055 ms
[CPU] reduce_chi2_tot: 1.49298 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 102.405 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 34.713 ms
[CPU] sample::1st_shift: 7.38907 ms
[CPU] sample::FFT: 24.246 ms
[CPU] sample::2nd_shift: 7.17902 ms
[CPU] sample::interpolate: 13.5369 ms
[CPU] sample::apply_phase_sampled: 9.64808 ms
[CPU] sample_tot: 67.215 ms
[CPU] sample_profile_tot: 102.293 ms
[CPU] diff_weighted: 1.05405 ms
[CPU] reduce_chi2_tot: 1.49107 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 103.803 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 34.637 ms
[CPU] sample::1st_shift: 7.231 ms
[CPU] sample::FFT: 24.5059 ms
[CPU] sample::2nd_shift: 6.96707 ms
[CPU] sample::interpolate: 13.592 ms
[CPU] sample::apply_phase_sampled: 9.61614 ms
[CPU] sample_tot: 68.5701 ms
[CPU] sample_profile_tot: 103.576 ms
[CPU] diff_weighted: 3.90911 ms
[CPU] reduce_chi2_tot: 4.34995 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 107.946 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.668 ms
[CPU] sample::1st_shift: 7.16519 ms
[CPU] sample::FFT: 23.9611 ms
[CPU] sample::2nd_shift: 6.85501 ms
[CPU] sample::interpolate: 13.123 ms
[CPU] sample::apply_phase_sampled: 9.61614 ms
[CPU] sample_tot: 65.9292 ms
[CPU] sample_profile_tot: 100.97 ms
[CPU] diff_weighted: 1.05119 ms
[CPU] reduce_chi2_tot: 1.49608 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 102.487 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.6489 ms
[CPU] sample::1st_shift: 7.5531 ms
[CPU] sample::FFT: 23.875 ms
[CPU] sample::2nd_shift: 6.94704 ms
[CPU] sample::interpolate: 13.351 ms
[CPU] sample::apply_phase_sampled: 9.63593 ms
[CPU] sample_tot: 66.5522 ms
[CPU] sample_profile_tot: 101.588 ms
[CPU] diff_weighted: 1.05214 ms
[CPU] reduce_chi2_tot: 1.48916 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 103.097 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.6761 ms
[CPU] sample::1st_shift: 7.2329 ms
[CPU] sample::FFT: 23.629 ms
[CPU] sample::2nd_shift: 6.69599 ms
[CPU] sample::interpolate: 13.4151 ms
[CPU] sample::apply_phase_sampled: 9.62496 ms
[CPU] sample_tot: 65.8059 ms
[CPU] sample_profile_tot: 100.841 ms
[CPU] diff_weighted: 1.05095 ms
[CPU] reduce_chi2_tot: 1.49202 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 102.351 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.632 ms
[CPU] sample::1st_shift: 7.31897 ms
[CPU] sample::FFT: 24.142 ms
[CPU] sample::2nd_shift: 6.87313 ms
[CPU] sample::interpolate: 13.103 ms
[CPU] sample::apply_phase_sampled: 9.60898 ms
[CPU] sample_tot: 66.2298 ms
[CPU] sample_profile_tot: 101.23 ms
[CPU] diff_weighted: 1.05286 ms
[CPU] reduce_chi2_tot: 1.49798 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 102.747 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.626 ms
[CPU] sample::1st_shift: 7.30705 ms
[CPU] sample::FFT: 25.6269 ms
[CPU] sample::2nd_shift: 5.9402 ms
[CPU] sample::interpolate: 12.5661 ms
[CPU] sample::apply_phase_sampled: 9.73797 ms
[CPU] sample_tot: 66.4001 ms
[CPU] sample_profile_tot: 101.416 ms
[CPU] diff_weighted: 1.05095 ms
[CPU] reduce_chi2_tot: 1.49298 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 102.928 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.6549 ms
[CPU] sample::1st_shift: 7.19404 ms
[CPU] sample::FFT: 24.1811 ms
[CPU] sample::2nd_shift: 6.85501 ms
[CPU] sample::interpolate: 13.2101 ms
[CPU] sample::apply_phase_sampled: 9.63688 ms
[CPU] sample_tot: 66.2889 ms
[CPU] sample_profile_tot: 101.301 ms
[CPU] diff_weighted: 1.05405 ms
[CPU] reduce_chi2_tot: 1.49584 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 102.815 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 34.6138 ms
[CPU] sample::1st_shift: 7.15899 ms
[CPU] sample::FFT: 23.813 ms
[CPU] sample::2nd_shift: 6.84595 ms
[CPU] sample::interpolate: 13.1261 ms
[CPU] sample::apply_phase_sampled: 9.62305 ms
[CPU] sample_tot: 65.769 ms
[CPU] sample_profile_tot: 100.759 ms
[CPU] diff_weighted: 1.0519 ms
[CPU] reduce_chi2_tot: 1.48988 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 102.268 ms
4096	1.000000e+06	float64	10	None	1.961519e+00	1.032379e-01	1.745514e-03	9.820559e-02
# |--> timings: [0.10323868994601071, 0.10490709892474115, 0.10294592403806746, 0.10355486487969756, 0.10445167985744774, 0.10440376098267734, 0.10278716497123241, 0.10308572300709784, 0.09820558805949986, 0.10281534888781607, 0.10254432796500623, 0.10395068791694939, 0.10809346102178097, 0.10264322091825306, 0.10324719501659274, 0.10249459999613464, 0.1028895101044327, 0.10310125490650535, 0.10298462910577655, 0.10241322289220989]

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 35.588 ms
[CPU] sample::1st_shift: 7.79319 ms
[CPU] sample::FFT: 21.837 ms
[CPU] sample::2nd_shift: 6.989 ms
[CPU] sample::interpolate: 8.02803 ms
[CPU] sample::apply_phase_sampled: 6.87504 ms
[CPU] sample_tot: 56.885 ms
[CPU] sample_profile_tot: 92.9439 ms
[CPU] diff_weighted: 0.543118 ms
[CPU] reduce_chi2_tot: 0.910997 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 93.8761 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.636 ms
[CPU] sample::1st_shift: 7.77984 ms
[CPU] sample::FFT: 22.516 ms
[CPU] sample::2nd_shift: 7.13181 ms
[CPU] sample::interpolate: 8.00896 ms
[CPU] sample::apply_phase_sampled: 6.86598 ms
[CPU] sample_tot: 57.6589 ms
[CPU] sample_profile_tot: 92.7711 ms
[CPU] diff_weighted: 0.539064 ms
[CPU] reduce_chi2_tot: 0.907898 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 93.699 ms

[CPU] chi2_profile::malloc_fint: 0.00405312 ms
[CPU] create_image: 34.6079 ms
[CPU] sample::1st_shift: 7.70998 ms
[CPU] sample::FFT: 22.4841 ms
[CPU] sample::2nd_shift: 7.26104 ms
[CPU] sample::interpolate: 8.02207 ms
[CPU] sample::apply_phase_sampled: 6.86693 ms
[CPU] sample_tot: 57.7099 ms
[CPU] sample_profile_tot: 92.7832 ms
[CPU] diff_weighted: 0.542879 ms
[CPU] reduce_chi2_tot: 0.909805 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 93.7171 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.58 ms
[CPU] sample::1st_shift: 7.73811 ms
[CPU] sample::FFT: 23.237 ms
[CPU] sample::2nd_shift: 7.22599 ms
[CPU] sample::interpolate: 8.98218 ms
[CPU] sample::apply_phase_sampled: 6.8481 ms
[CPU] sample_tot: 60.6751 ms
[CPU] sample_profile_tot: 95.639 ms
[CPU] diff_weighted: 0.839949 ms
[CPU] reduce_chi2_tot: 1.20807 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 96.8678 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 34.2779 ms
[CPU] sample::1st_shift: 7.54094 ms
[CPU] sample::FFT: 19.455 ms
[CPU] sample::2nd_shift: 6.87003 ms
[CPU] sample::interpolate: 8.79812 ms
[CPU] sample::apply_phase_sampled: 6.14214 ms
[CPU] sample_tot: 53.9901 ms
[CPU] sample_profile_tot: 88.6421 ms
[CPU] diff_weighted: 0.577927 ms
[CPU] reduce_chi2_tot: 0.838995 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 89.503 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 34.2598 ms
[CPU] sample::1st_shift: 7.66301 ms
[CPU] sample::FFT: 18.61 ms
[CPU] sample::2nd_shift: 6.88004 ms
[CPU] sample::interpolate: 7.80702 ms
[CPU] sample::apply_phase_sampled: 4.83203 ms
[CPU] sample_tot: 50.993 ms
[CPU] sample_profile_tot: 85.6462 ms
[CPU] diff_weighted: 0.533104 ms
[CPU] reduce_chi2_tot: 0.757933 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 86.4239 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 34.2951 ms
[CPU] sample::1st_shift: 7.62796 ms
[CPU] sample::FFT: 20.5839 ms
[CPU] sample::2nd_shift: 7.34305 ms
[CPU] sample::interpolate: 7.88522 ms
[CPU] sample::apply_phase_sampled: 4.83608 ms
[CPU] sample_tot: 53.453 ms
[CPU] sample_profile_tot: 88.1181 ms
[CPU] diff_weighted: 0.533104 ms
[CPU] reduce_chi2_tot: 0.763178 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 88.9001 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.3001 ms
[CPU] sample::1st_shift: 7.69091 ms
[CPU] sample::FFT: 23.5929 ms
[CPU] sample::2nd_shift: 4.15611 ms
[CPU] sample::interpolate: 6.68383 ms
[CPU] sample::apply_phase_sampled: 4.84896 ms
[CPU] sample_tot: 52.1441 ms
[CPU] sample_profile_tot: 86.8869 ms
[CPU] diff_weighted: 0.531912 ms
[CPU] reduce_chi2_tot: 0.755787 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 87.6598 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 34.296 ms
[CPU] sample::1st_shift: 7.68995 ms
[CPU] sample::FFT: 18.394 ms
[CPU] sample::2nd_shift: 7.11584 ms
[CPU] sample::interpolate: 7.75194 ms
[CPU] sample::apply_phase_sampled: 4.83894 ms
[CPU] sample_tot: 50.9858 ms
[CPU] sample_profile_tot: 85.6659 ms
[CPU] diff_weighted: 0.539064 ms
[CPU] reduce_chi2_tot: 0.765085 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 86.4482 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 34.281 ms
[CPU] sample::1st_shift: 7.43699 ms
[CPU] sample::FFT: 18.0008 ms
[CPU] sample::2nd_shift: 7.09701 ms
[CPU] sample::interpolate: 7.77984 ms
[CPU] sample::apply_phase_sampled: 5.71394 ms
[CPU] sample_tot: 51.2571 ms
[CPU] sample_profile_tot: 85.9091 ms
[CPU] diff_weighted: 0.540972 ms
[CPU] reduce_chi2_tot: 0.823021 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 86.75 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.2612 ms
[CPU] sample::1st_shift: 7.59888 ms
[CPU] sample::FFT: 17.9119 ms
[CPU] sample::2nd_shift: 6.92701 ms
[CPU] sample::interpolate: 7.7579 ms
[CPU] sample::apply_phase_sampled: 4.91881 ms
[CPU] sample_tot: 50.3149 ms
[CPU] sample_profile_tot: 84.944 ms
[CPU] diff_weighted: 0.540018 ms
[CPU] reduce_chi2_tot: 0.765085 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 85.727 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.3029 ms
[CPU] sample::1st_shift: 7.49803 ms
[CPU] sample::FFT: 18.898 ms
[CPU] sample::2nd_shift: 6.85906 ms
[CPU] sample::interpolate: 9.30595 ms
[CPU] sample::apply_phase_sampled: 7.63702 ms
[CPU] sample_tot: 55.4042 ms
[CPU] sample_profile_tot: 90.0931 ms
[CPU] diff_weighted: 0.562906 ms
[CPU] reduce_chi2_tot: 0.849962 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 90.9619 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.2679 ms
[CPU] sample::1st_shift: 7.54404 ms
[CPU] sample::FFT: 18.1329 ms
[CPU] sample::2nd_shift: 6.76394 ms
[CPU] sample::interpolate: 7.76601 ms
[CPU] sample::apply_phase_sampled: 4.82821 ms
[CPU] sample_tot: 50.2329 ms
[CPU] sample_profile_tot: 84.8711 ms
[CPU] diff_weighted: 0.540018 ms
[CPU] reduce_chi2_tot: 0.766039 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 85.654 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 34.246 ms
[CPU] sample::1st_shift: 7.47895 ms
[CPU] sample::FFT: 21.168 ms
[CPU] sample::2nd_shift: 6.76799 ms
[CPU] sample::interpolate: 7.74908 ms
[CPU] sample::apply_phase_sampled: 4.83298 ms
[CPU] sample_tot: 53.196 ms
[CPU] sample_profile_tot: 87.816 ms
[CPU] diff_weighted: 0.530958 ms
[CPU] reduce_chi2_tot: 0.75984 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 88.5952 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 34.3211 ms
[CPU] sample::1st_shift: 7.478 ms
[CPU] sample::FFT: 18.012 ms
[CPU] sample::2nd_shift: 6.84905 ms
[CPU] sample::interpolate: 8.01301 ms
[CPU] sample::apply_phase_sampled: 5.51796 ms
[CPU] sample_tot: 51.0731 ms
[CPU] sample_profile_tot: 85.762 ms
[CPU] diff_weighted: 0.533104 ms
[CPU] reduce_chi2_tot: 0.757217 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 86.5371 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.2891 ms
[CPU] sample::1st_shift: 7.58696 ms
[CPU] sample::FFT: 18.379 ms
[CPU] sample::2nd_shift: 6.94108 ms
[CPU] sample::interpolate: 8.34703 ms
[CPU] sample::apply_phase_sampled: 4.83394 ms
[CPU] sample_tot: 52.6981 ms
[CPU] sample_profile_tot: 87.3601 ms
[CPU] diff_weighted: 3.30091 ms
[CPU] reduce_chi2_tot: 3.53193 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 90.9121 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.266 ms
[CPU] sample::1st_shift: 7.44295 ms
[CPU] sample::FFT: 18.9021 ms
[CPU] sample::2nd_shift: 6.86812 ms
[CPU] sample::interpolate: 9.37009 ms
[CPU] sample::apply_phase_sampled: 7.65085 ms
[CPU] sample_tot: 55.4309 ms
[CPU] sample_profile_tot: 90.0791 ms
[CPU] diff_weighted: 0.782013 ms
[CPU] reduce_chi2_tot: 1.20997 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 91.31 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.2729 ms
[CPU] sample::1st_shift: 7.46298 ms
[CPU] sample::FFT: 18.29 ms
[CPU] sample::2nd_shift: 6.8512 ms
[CPU] sample::interpolate: 7.86686 ms
[CPU] sample::apply_phase_sampled: 4.83608 ms
[CPU] sample_tot: 50.5068 ms
[CPU] sample_profile_tot: 85.1681 ms
[CPU] diff_weighted: 0.536919 ms
[CPU] reduce_chi2_tot: 0.761986 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 85.948 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.2801 ms
[CPU] sample::1st_shift: 7.61414 ms
[CPU] sample::FFT: 21.7271 ms
[CPU] sample::2nd_shift: 6.90603 ms
[CPU] sample::interpolate: 7.85494 ms
[CPU] sample::apply_phase_sampled: 4.83799 ms
[CPU] sample_tot: 54.1351 ms
[CPU] sample_profile_tot: 88.799 ms
[CPU] diff_weighted: 0.538111 ms
[CPU] reduce_chi2_tot: 0.762939 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 89.581 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 34.374 ms
[CPU] sample::1st_shift: 7.56001 ms
[CPU] sample::FFT: 17.6189 ms
[CPU] sample::2nd_shift: 6.68597 ms
[CPU] sample::interpolate: 7.90715 ms
[CPU] sample::apply_phase_sampled: 5.651 ms
[CPU] sample_tot: 50.6279 ms
[CPU] sample_profile_tot: 85.398 ms
[CPU] diff_weighted: 0.534058 ms
[CPU] reduce_chi2_tot: 0.757933 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 86.1731 ms
4096	1.000000e+06	float64	20	None	1.694317e+00	8.917459e-02	3.125316e-03	8.579867e-02
# |--> timings: [0.09398133284412324, 0.09386523510329425, 0.09389472985640168, 0.09703073697164655, 0.08965867408551276, 0.08656446519307792, 0.08904746104963124, 0.08784150192514062, 0.0866190220694989, 0.08688763598911464, 0.08587625389918685, 0.0911095270421356, 0.08579867007210851, 0.08874110504984856, 0.0866774171590805, 0.09105652989819646, 0.09146991302259266, 0.0860896969679743, 0.08972602593712509, 0.08636255515739322]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 44.6389 ms
[CPU] sample::1st_shift: 7.85303 ms
[CPU] sample::FFT: 25.6841 ms
[CPU] sample::2nd_shift: 6.82521 ms
[CPU] sample::interpolate: 6.15907 ms
[CPU] sample::apply_phase_sampled: 3.46088 ms
[CPU] sample_tot: 58.9559 ms
[CPU] sample_profile_tot: 104.141 ms
[CPU] diff_weighted: 0.513077 ms
[CPU] reduce_chi2_tot: 0.70715 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 104.871 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.471 ms
[CPU] sample::1st_shift: 9.18794 ms
[CPU] sample::FFT: 21.2231 ms
[CPU] sample::2nd_shift: 9.83 ms
[CPU] sample::interpolate: 5.74183 ms
[CPU] sample::apply_phase_sampled: 5.82004 ms
[CPU] sample_tot: 60.37 ms
[CPU] sample_profile_tot: 95.3088 ms
[CPU] diff_weighted: 11.3409 ms
[CPU] reduce_chi2_tot: 12.399 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 107.731 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 34.487 ms
[CPU] sample::1st_shift: 7.56907 ms
[CPU] sample::FFT: 20.761 ms
[CPU] sample::2nd_shift: 7.25007 ms
[CPU] sample::interpolate: 5.7528 ms
[CPU] sample::apply_phase_sampled: 3.45492 ms
[CPU] sample_tot: 53.3149 ms
[CPU] sample_profile_tot: 88.2821 ms
[CPU] diff_weighted: 0.47493 ms
[CPU] reduce_chi2_tot: 0.673056 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 88.9769 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.4741 ms
[CPU] sample::1st_shift: 7.4079 ms
[CPU] sample::FFT: 21.7781 ms
[CPU] sample::2nd_shift: 7.38192 ms
[CPU] sample::interpolate: 5.76305 ms
[CPU] sample::apply_phase_sampled: 3.45397 ms
[CPU] sample_tot: 54.3418 ms
[CPU] sample_profile_tot: 89.2711 ms
[CPU] diff_weighted: 0.478983 ms
[CPU] reduce_chi2_tot: 0.676155 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 89.9689 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 34.4961 ms
[CPU] sample::1st_shift: 7.46012 ms
[CPU] sample::FFT: 21.2791 ms
[CPU] sample::2nd_shift: 7.18999 ms
[CPU] sample::interpolate: 5.76901 ms
[CPU] sample::apply_phase_sampled: 3.45111 ms
[CPU] sample_tot: 53.7162 ms
[CPU] sample_profile_tot: 88.675 ms
[CPU] diff_weighted: 0.48995 ms
[CPU] reduce_chi2_tot: 0.684023 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 89.38 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 36.186 ms
[CPU] sample::1st_shift: 7.47013 ms
[CPU] sample::FFT: 20.8991 ms
[CPU] sample::2nd_shift: 7.45606 ms
[CPU] sample::interpolate: 5.75614 ms
[CPU] sample::apply_phase_sampled: 3.45492 ms
[CPU] sample_tot: 53.586 ms
[CPU] sample_profile_tot: 90.239 ms
[CPU] diff_weighted: 0.47493 ms
[CPU] reduce_chi2_tot: 0.668049 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 90.9271 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 34.5111 ms
[CPU] sample::1st_shift: 7.53903 ms
[CPU] sample::FFT: 21.0619 ms
[CPU] sample::2nd_shift: 7.10702 ms
[CPU] sample::interpolate: 5.77497 ms
[CPU] sample::apply_phase_sampled: 3.45802 ms
[CPU] sample_tot: 53.4809 ms
[CPU] sample_profile_tot: 88.4509 ms
[CPU] diff_weighted: 9.66907 ms
[CPU] reduce_chi2_tot: 10.0541 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 98.5281 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 35.332 ms
[CPU] sample::1st_shift: 7.44104 ms
[CPU] sample::FFT: 21.6911 ms
[CPU] sample::2nd_shift: 7.00307 ms
[CPU] sample::interpolate: 5.77998 ms
[CPU] sample::apply_phase_sampled: 3.46088 ms
[CPU] sample_tot: 53.8929 ms
[CPU] sample_profile_tot: 89.679 ms
[CPU] diff_weighted: 0.480175 ms
[CPU] reduce_chi2_tot: 0.674963 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 90.3749 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.5292 ms
[CPU] sample::1st_shift: 7.411 ms
[CPU] sample::FFT: 21.3649 ms
[CPU] sample::2nd_shift: 7.12299 ms
[CPU] sample::interpolate: 5.76019 ms
[CPU] sample::apply_phase_sampled: 3.45302 ms
[CPU] sample_tot: 53.6652 ms
[CPU] sample_profile_tot: 88.6521 ms
[CPU] diff_weighted: 0.478029 ms
[CPU] reduce_chi2_tot: 0.67091 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 89.344 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.514 ms
[CPU] sample::1st_shift: 7.42507 ms
[CPU] sample::FFT: 21.821 ms
[CPU] sample::2nd_shift: 7.04002 ms
[CPU] sample::interpolate: 5.78499 ms
[CPU] sample::apply_phase_sampled: 3.45397 ms
[CPU] sample_tot: 54.0731 ms
[CPU] sample_profile_tot: 89.0501 ms
[CPU] diff_weighted: 0.47493 ms
[CPU] reduce_chi2_tot: 0.667095 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 89.7419 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.538 ms
[CPU] sample::1st_shift: 7.44796 ms
[CPU] sample::FFT: 21.142 ms
[CPU] sample::2nd_shift: 7.08795 ms
[CPU] sample::interpolate: 5.76091 ms
[CPU] sample::apply_phase_sampled: 3.45016 ms
[CPU] sample_tot: 53.452 ms
[CPU] sample_profile_tot: 88.443 ms
[CPU] diff_weighted: 0.477076 ms
[CPU] reduce_chi2_tot: 0.677109 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 89.1418 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.476 ms
[CPU] sample::1st_shift: 7.53903 ms
[CPU] sample::FFT: 21.317 ms
[CPU] sample::2nd_shift: 7.26795 ms
[CPU] sample::interpolate: 5.77092 ms
[CPU] sample::apply_phase_sampled: 3.45302 ms
[CPU] sample_tot: 53.8909 ms
[CPU] sample_profile_tot: 88.834 ms
[CPU] diff_weighted: 0.465155 ms
[CPU] reduce_chi2_tot: 0.656128 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 89.5109 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 34.5101 ms
[CPU] sample::1st_shift: 7.55095 ms
[CPU] sample::FFT: 21.3988 ms
[CPU] sample::2nd_shift: 9.19104 ms
[CPU] sample::interpolate: 5.74088 ms
[CPU] sample::apply_phase_sampled: 5.67293 ms
[CPU] sample_tot: 58.151 ms
[CPU] sample_profile_tot: 93.1039 ms
[CPU] diff_weighted: 7.20787 ms
[CPU] reduce_chi2_tot: 7.50899 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 100.643 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 40.9122 ms
[CPU] sample::1st_shift: 7.50709 ms
[CPU] sample::FFT: 21.0481 ms
[CPU] sample::2nd_shift: 7.128 ms
[CPU] sample::interpolate: 5.77903 ms
[CPU] sample::apply_phase_sampled: 3.46112 ms
[CPU] sample_tot: 53.4091 ms
[CPU] sample_profile_tot: 94.7921 ms
[CPU] diff_weighted: 0.470877 ms
[CPU] reduce_chi2_tot: 0.663996 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 95.4778 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 36.8061 ms
[CPU] sample::1st_shift: 7.74384 ms
[CPU] sample::FFT: 21.2371 ms
[CPU] sample::2nd_shift: 7.11489 ms
[CPU] sample::interpolate: 6.50501 ms
[CPU] sample::apply_phase_sampled: 3.45516 ms
[CPU] sample_tot: 54.529 ms
[CPU] sample_profile_tot: 91.8 ms
[CPU] diff_weighted: 0.473022 ms
[CPU] reduce_chi2_tot: 2.28 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 94.1021 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 35.3839 ms
[CPU] sample::1st_shift: 7.586 ms
[CPU] sample::FFT: 21.1971 ms
[CPU] sample::2nd_shift: 7.056 ms
[CPU] sample::interpolate: 5.77784 ms
[CPU] sample::apply_phase_sampled: 3.45302 ms
[CPU] sample_tot: 53.5469 ms
[CPU] sample_profile_tot: 89.3981 ms
[CPU] diff_weighted: 0.473976 ms
[CPU] reduce_chi2_tot: 0.665903 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 90.085 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 35.0528 ms
[CPU] sample::1st_shift: 7.53284 ms
[CPU] sample::FFT: 21.208 ms
[CPU] sample::2nd_shift: 12.9991 ms
[CPU] sample::interpolate: 6.22582 ms
[CPU] sample::apply_phase_sampled: 3.46088 ms
[CPU] sample_tot: 59.901 ms
[CPU] sample_profile_tot: 95.4192 ms
[CPU] diff_weighted: 0.479937 ms
[CPU] reduce_chi2_tot: 0.672817 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 96.1139 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 34.5151 ms
[CPU] sample::1st_shift: 7.53188 ms
[CPU] sample::FFT: 21.0299 ms
[CPU] sample::2nd_shift: 7.08604 ms
[CPU] sample::interpolate: 5.74899 ms
[CPU] sample::apply_phase_sampled: 3.73697 ms
[CPU] sample_tot: 53.6211 ms
[CPU] sample_profile_tot: 88.5999 ms
[CPU] diff_weighted: 0.482082 ms
[CPU] reduce_chi2_tot: 0.674963 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 89.2951 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 40.3349 ms
[CPU] sample::1st_shift: 7.58791 ms
[CPU] sample::FFT: 26.34 ms
[CPU] sample::2nd_shift: 7.13801 ms
[CPU] sample::interpolate: 5.77784 ms
[CPU] sample::apply_phase_sampled: 3.4771 ms
[CPU] sample_tot: 58.789 ms
[CPU] sample_profile_tot: 99.5789 ms
[CPU] diff_weighted: 0.486135 ms
[CPU] reduce_chi2_tot: 0.680208 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 100.28 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 34.529 ms
[CPU] sample::1st_shift: 7.63607 ms
[CPU] sample::FFT: 20.9 ms
[CPU] sample::2nd_shift: 7.17497 ms
[CPU] sample::interpolate: 5.74708 ms
[CPU] sample::apply_phase_sampled: 3.45612 ms
[CPU] sample_tot: 53.405 ms
[CPU] sample_profile_tot: 88.3942 ms
[CPU] diff_weighted: 2.39706 ms
[CPU] reduce_chi2_tot: 2.59089 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 91.007 ms
4096	1.000000e+06	float64	40	None	1.773836e+00	9.335979e-02	5.142520e-03	8.915137e-02
# |--> timings: [0.10498662409372628, 0.10790063301101327, 0.0891513698734343, 0.09013454709202051, 0.0895502578932792, 0.09109922498464584, 0.09870055597275496, 0.09054021397605538, 0.0895118941552937, 0.08991169510409236, 0.08930279198102653, 0.08968145097605884, 0.10082124313339591, 0.09566834010183811, 0.094269362045452, 0.09026243002153933, 0.0962769640609622, 0.0894535081461072, 0.10043844697065651, 0.09116112301126122]
...done
Setup chi2Profile...
[GPU] chi2_profile::malloc_fint: 0.249248 ms
[GPU] chi2_profile::copy_observations: 14.204 ms
[GPU] create_image_d::malloc_image: 0.82096 ms
[GPU] create_image_d::memset: 2.69946 ms
[GPU] create_image_d::malloc_ints: 0.211136 ms
[GPU] create_image_d::copy_ints_H->D: 0.016 ms
[GPU] create_image_d::sweep: 3.37622 ms
[GPU] create_image_d::central_pixel: 0.013984 ms
[GPU] create_image_d::free_ints: 0.188128 ms
[GPU] create_image: 7.43242 ms
[GPU] sample::copy_uv_H->D: 9.5328 ms
[GPU] sample::copy_uvrot_D->D: 0.214112 ms
[GPU] sample::1st_shift: 125.681 ms
[GPU] sample::FFT: 362.802 ms
[GPU] sample::2nd_shift: 65.1214 ms
[GPU] sample::interpolate: 10.219 ms
[GPU] sample::apply_phase_sampled: 9.67888 ms
[GPU] sample_tot: 586.489 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31453 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.299104 ms
[GPU] reduce_chi2: 6.64963 ms
[GPU] chi2_profile::free_all: 4.81594 ms
[GPU] chi2_profile_tot_gputimer: 620.01 ms
[CPU] chi2_profile_tot: 621.146 ms

[GPU] chi2_profile::malloc_fint: 50.4274 ms
[GPU] chi2_profile::copy_observations: 14.151 ms
[GPU] create_image_d::malloc_image: 0.804128 ms
[GPU] create_image_d::memset: 2.68458 ms
[GPU] create_image_d::malloc_ints: 0.722976 ms
[GPU] create_image_d::copy_ints_H->D: 0.01392 ms
[GPU] create_image_d::sweep: 3.36605 ms
[GPU] create_image_d::central_pixel: 0.013536 ms
[GPU] create_image_d::free_ints: 19.7262 ms
[GPU] create_image: 27.4364 ms
[GPU] sample::copy_uv_H->D: 9.12474 ms
[GPU] sample::copy_uvrot_D->D: 0.208416 ms
[GPU] sample::1st_shift: 125.689 ms
[GPU] sample::FFT: 58.607 ms
[GPU] sample::2nd_shift: 65.1417 ms
[GPU] sample::interpolate: 10.2196 ms
[GPU] sample::apply_phase_sampled: 9.67718 ms
[GPU] sample_tot: 294.369 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.34794 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.448512 ms
[GPU] reduce_chi2: 6.84054 ms
[GPU] chi2_profile::free_all: 4.82752 ms
[GPU] chi2_profile_tot_gputimer: 398.175 ms
[CPU] chi2_profile_tot: 398.212 ms

[GPU] chi2_profile::malloc_fint: 49.2268 ms
[GPU] chi2_profile::copy_observations: 15.787 ms
[GPU] create_image_d::malloc_image: 0.822816 ms
[GPU] create_image_d::memset: 2.68656 ms
[GPU] create_image_d::malloc_ints: 0.209728 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 3.38688 ms
[GPU] create_image_d::central_pixel: 0.027552 ms
[GPU] create_image_d::free_ints: 0.167008 ms
[GPU] create_image: 7.42218 ms
[GPU] sample::copy_uv_H->D: 10.6036 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 125.675 ms
[GPU] sample::FFT: 51.0718 ms
[GPU] sample::2nd_shift: 65.1172 ms
[GPU] sample::interpolate: 10.2175 ms
[GPU] sample::apply_phase_sampled: 9.67472 ms
[GPU] sample_tot: 275.767 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31181 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.275872 ms
[GPU] reduce_chi2: 6.62266 ms
[GPU] chi2_profile::free_all: 4.81037 ms
[GPU] chi2_profile_tot_gputimer: 359.758 ms
[CPU] chi2_profile_tot: 359.787 ms

[GPU] chi2_profile::malloc_fint: 50.8617 ms
[GPU] chi2_profile::copy_observations: 30.9221 ms
[GPU] create_image_d::malloc_image: 0.805056 ms
[GPU] create_image_d::memset: 2.68269 ms
[GPU] create_image_d::malloc_ints: 0.213792 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 3.3655 ms
[GPU] create_image_d::central_pixel: 0.013376 ms
[GPU] create_image_d::free_ints: 0.164192 ms
[GPU] create_image: 7.3631 ms
[GPU] sample::copy_uv_H->D: 9.75686 ms
[GPU] sample::copy_uvrot_D->D: 0.209824 ms
[GPU] sample::1st_shift: 125.669 ms
[GPU] sample::FFT: 47.5498 ms
[GPU] sample::2nd_shift: 65.103 ms
[GPU] sample::interpolate: 10.2175 ms
[GPU] sample::apply_phase_sampled: 9.67354 ms
[GPU] sample_tot: 282.049 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31526 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27152 ms
[GPU] reduce_chi2: 6.62365 ms
[GPU] chi2_profile::free_all: 4.80243 ms
[GPU] chi2_profile_tot_gputimer: 382.757 ms
[CPU] chi2_profile_tot: 382.786 ms

[GPU] chi2_profile::malloc_fint: 50.5009 ms
[GPU] chi2_profile::copy_observations: 14.1515 ms
[GPU] create_image_d::malloc_image: 0.787488 ms
[GPU] create_image_d::memset: 2.68547 ms
[GPU] create_image_d::malloc_ints: 0.205248 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 3.36448 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.165408 ms
[GPU] create_image: 7.33926 ms
[GPU] sample::copy_uv_H->D: 9.47578 ms
[GPU] sample::copy_uvrot_D->D: 0.20352 ms
[GPU] sample::1st_shift: 125.674 ms
[GPU] sample::FFT: 47.6056 ms
[GPU] sample::2nd_shift: 65.1058 ms
[GPU] sample::interpolate: 10.2169 ms
[GPU] sample::apply_phase_sampled: 9.67469 ms
[GPU] sample_tot: 271.171 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31562 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264864 ms
[GPU] reduce_chi2: 6.61603 ms
[GPU] chi2_profile::free_all: 4.81482 ms
[GPU] chi2_profile_tot_gputimer: 354.715 ms
[CPU] chi2_profile_tot: 354.745 ms

[GPU] chi2_profile::malloc_fint: 50.7997 ms
[GPU] chi2_profile::copy_observations: 32.2522 ms
[GPU] create_image_d::malloc_image: 0.816032 ms
[GPU] create_image_d::memset: 2.68282 ms
[GPU] create_image_d::malloc_ints: 0.21152 ms
[GPU] create_image_d::copy_ints_H->D: 0.015104 ms
[GPU] create_image_d::sweep: 3.3647 ms
[GPU] create_image_d::central_pixel: 0.013152 ms
[GPU] create_image_d::free_ints: 0.17136 ms
[GPU] create_image: 7.37907 ms
[GPU] sample::copy_uv_H->D: 9.48176 ms
[GPU] sample::copy_uvrot_D->D: 0.205568 ms
[GPU] sample::1st_shift: 125.683 ms
[GPU] sample::FFT: 49.759 ms
[GPU] sample::2nd_shift: 65.1101 ms
[GPU] sample::interpolate: 10.2198 ms
[GPU] sample::apply_phase_sampled: 9.67642 ms
[GPU] sample_tot: 288.504 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265536 ms
[GPU] reduce_chi2: 6.61568 ms
[GPU] chi2_profile::free_all: 4.8223 ms
[GPU] chi2_profile_tot_gputimer: 390.498 ms
[CPU] chi2_profile_tot: 390.527 ms

[GPU] chi2_profile::malloc_fint: 50.4908 ms
[GPU] chi2_profile::copy_observations: 14.1242 ms
[GPU] create_image_d::malloc_image: 0.810848 ms
[GPU] create_image_d::memset: 2.68122 ms
[GPU] create_image_d::malloc_ints: 0.218272 ms
[GPU] create_image_d::copy_ints_H->D: 0.015488 ms
[GPU] create_image_d::sweep: 3.36294 ms
[GPU] create_image_d::central_pixel: 0.01392 ms
[GPU] create_image_d::free_ints: 0.160544 ms
[GPU] create_image: 7.36435 ms
[GPU] sample::copy_uv_H->D: 9.51085 ms
[GPU] sample::copy_uvrot_D->D: 0.204032 ms
[GPU] sample::1st_shift: 125.683 ms
[GPU] sample::FFT: 49.8225 ms
[GPU] sample::2nd_shift: 65.1233 ms
[GPU] sample::interpolate: 10.2187 ms
[GPU] sample::apply_phase_sampled: 9.6776 ms
[GPU] sample_tot: 273.442 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.280832 ms
[GPU] reduce_chi2: 6.63354 ms
[GPU] chi2_profile::free_all: 4.80637 ms
[GPU] chi2_profile_tot_gputimer: 356.98 ms
[CPU] chi2_profile_tot: 357.008 ms

[GPU] chi2_profile::malloc_fint: 57.3007 ms
[GPU] chi2_profile::copy_observations: 25.4674 ms
[GPU] create_image_d::malloc_image: 0.813728 ms
[GPU] create_image_d::memset: 2.68358 ms
[GPU] create_image_d::malloc_ints: 0.210048 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 3.36595 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.166144 ms
[GPU] create_image: 7.37658 ms
[GPU] sample::copy_uv_H->D: 9.6672 ms
[GPU] sample::copy_uvrot_D->D: 0.208128 ms
[GPU] sample::1st_shift: 125.68 ms
[GPU] sample::FFT: 47.638 ms
[GPU] sample::2nd_shift: 65.1214 ms
[GPU] sample::interpolate: 10.217 ms
[GPU] sample::apply_phase_sampled: 9.67578 ms
[GPU] sample_tot: 280.327 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31546 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.2736 ms
[GPU] reduce_chi2: 6.63398 ms
[GPU] chi2_profile::free_all: 4.80038 ms
[GPU] chi2_profile_tot_gputimer: 382.025 ms
[CPU] chi2_profile_tot: 382.054 ms

[GPU] chi2_profile::malloc_fint: 50.4831 ms
[GPU] chi2_profile::copy_observations: 14.0434 ms
[GPU] create_image_d::malloc_image: 0.799072 ms
[GPU] create_image_d::memset: 2.68131 ms
[GPU] create_image_d::malloc_ints: 0.207328 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 3.36467 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.156768 ms
[GPU] create_image: 7.34691 ms
[GPU] sample::copy_uv_H->D: 9.64627 ms
[GPU] sample::copy_uvrot_D->D: 0.206752 ms
[GPU] sample::1st_shift: 125.677 ms
[GPU] sample::FFT: 47.7042 ms
[GPU] sample::2nd_shift: 65.1266 ms
[GPU] sample::interpolate: 10.2191 ms
[GPU] sample::apply_phase_sampled: 9.67869 ms
[GPU] sample_tot: 271.482 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31683 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.317152 ms
[GPU] reduce_chi2: 6.66902 ms
[GPU] chi2_profile::free_all: 4.81011 ms
[GPU] chi2_profile_tot_gputimer: 354.956 ms
[CPU] chi2_profile_tot: 354.987 ms

[GPU] chi2_profile::malloc_fint: 50.3877 ms
[GPU] chi2_profile::copy_observations: 15.0646 ms
[GPU] create_image_d::malloc_image: 19.4721 ms
[GPU] create_image_d::memset: 2.68176 ms
[GPU] create_image_d::malloc_ints: 0.207968 ms
[GPU] create_image_d::copy_ints_H->D: 0.014016 ms
[GPU] create_image_d::sweep: 3.36714 ms
[GPU] create_image_d::central_pixel: 0.015008 ms
[GPU] create_image_d::free_ints: 0.161792 ms
[GPU] create_image: 26.0376 ms
[GPU] sample::copy_uv_H->D: 10.2761 ms
[GPU] sample::copy_uvrot_D->D: 0.207776 ms
[GPU] sample::1st_shift: 125.68 ms
[GPU] sample::FFT: 52.1695 ms
[GPU] sample::2nd_shift: 65.1164 ms
[GPU] sample::interpolate: 10.2185 ms
[GPU] sample::apply_phase_sampled: 9.67523 ms
[GPU] sample_tot: 292.463 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31478 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270624 ms
[GPU] reduce_chi2: 6.62131 ms
[GPU] chi2_profile::free_all: 4.80864 ms
[GPU] chi2_profile_tot_gputimer: 395.514 ms
[CPU] chi2_profile_tot: 395.544 ms

[GPU] chi2_profile::malloc_fint: 50.4752 ms
[GPU] chi2_profile::copy_observations: 13.9771 ms
[GPU] create_image_d::malloc_image: 0.802176 ms
[GPU] create_image_d::memset: 2.68106 ms
[GPU] create_image_d::malloc_ints: 0.207296 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 3.36432 ms
[GPU] create_image_d::central_pixel: 0.013024 ms
[GPU] create_image_d::free_ints: 0.15648 ms
[GPU] create_image: 7.34285 ms
[GPU] sample::copy_uv_H->D: 9.68915 ms
[GPU] sample::copy_uvrot_D->D: 0.20736 ms
[GPU] sample::1st_shift: 125.688 ms
[GPU] sample::FFT: 47.3237 ms
[GPU] sample::2nd_shift: 65.1128 ms
[GPU] sample::interpolate: 10.2171 ms
[GPU] sample::apply_phase_sampled: 9.6761 ms
[GPU] sample_tot: 271.113 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3153 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27296 ms
[GPU] reduce_chi2: 6.62253 ms
[GPU] chi2_profile::free_all: 4.79872 ms
[GPU] chi2_profile_tot_gputimer: 354.45 ms
[CPU] chi2_profile_tot: 354.478 ms

[GPU] chi2_profile::malloc_fint: 50.5084 ms
[GPU] chi2_profile::copy_observations: 31.3308 ms
[GPU] create_image_d::malloc_image: 0.822464 ms
[GPU] create_image_d::memset: 2.68333 ms
[GPU] create_image_d::malloc_ints: 0.213248 ms
[GPU] create_image_d::copy_ints_H->D: 0.015616 ms
[GPU] create_image_d::sweep: 3.36298 ms
[GPU] create_image_d::central_pixel: 0.014432 ms
[GPU] create_image_d::free_ints: 0.160128 ms
[GPU] create_image: 7.37485 ms
[GPU] sample::copy_uv_H->D: 9.60342 ms
[GPU] sample::copy_uvrot_D->D: 0.20352 ms
[GPU] sample::1st_shift: 125.686 ms
[GPU] sample::FFT: 47.4652 ms
[GPU] sample::2nd_shift: 65.1174 ms
[GPU] sample::interpolate: 10.2172 ms
[GPU] sample::apply_phase_sampled: 9.67581 ms
[GPU] sample_tot: 289.445 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31638 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27536 ms
[GPU] reduce_chi2: 6.62579 ms
[GPU] chi2_profile::free_all: 4.80179 ms
[GPU] chi2_profile_tot_gputimer: 390.205 ms
[CPU] chi2_profile_tot: 390.233 ms

[GPU] chi2_profile::malloc_fint: 50.4821 ms
[GPU] chi2_profile::copy_observations: 14.2293 ms
[GPU] create_image_d::malloc_image: 0.803456 ms
[GPU] create_image_d::memset: 2.68288 ms
[GPU] create_image_d::malloc_ints: 0.213504 ms
[GPU] create_image_d::copy_ints_H->D: 0.015552 ms
[GPU] create_image_d::sweep: 3.36496 ms
[GPU] create_image_d::central_pixel: 0.014656 ms
[GPU] create_image_d::free_ints: 0.161824 ms
[GPU] create_image: 7.36173 ms
[GPU] sample::copy_uv_H->D: 9.63472 ms
[GPU] sample::copy_uvrot_D->D: 0.206816 ms
[GPU] sample::1st_shift: 125.686 ms
[GPU] sample::FFT: 47.4861 ms
[GPU] sample::2nd_shift: 65.1409 ms
[GPU] sample::interpolate: 10.2192 ms
[GPU] sample::apply_phase_sampled: 9.67862 ms
[GPU] sample_tot: 271.261 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31712 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.340384 ms
[GPU] reduce_chi2: 6.69238 ms
[GPU] chi2_profile::free_all: 4.81344 ms
[GPU] chi2_profile_tot_gputimer: 354.961 ms
[CPU] chi2_profile_tot: 354.992 ms

[GPU] chi2_profile::malloc_fint: 50.4548 ms
[GPU] chi2_profile::copy_observations: 29.2355 ms
[GPU] create_image_d::malloc_image: 0.790112 ms
[GPU] create_image_d::memset: 2.6841 ms
[GPU] create_image_d::malloc_ints: 0.210464 ms
[GPU] create_image_d::copy_ints_H->D: 0.015424 ms
[GPU] create_image_d::sweep: 3.36938 ms
[GPU] create_image_d::central_pixel: 0.016608 ms
[GPU] create_image_d::free_ints: 0.165248 ms
[GPU] create_image: 7.35286 ms
[GPU] sample::copy_uv_H->D: 10.3041 ms
[GPU] sample::copy_uvrot_D->D: 0.204096 ms
[GPU] sample::1st_shift: 125.687 ms
[GPU] sample::FFT: 47.5465 ms
[GPU] sample::2nd_shift: 65.1293 ms
[GPU] sample::interpolate: 10.218 ms
[GPU] sample::apply_phase_sampled: 9.67398 ms
[GPU] sample_tot: 284.465 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.32093 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.274368 ms
[GPU] reduce_chi2: 6.6393 ms
[GPU] chi2_profile::free_all: 4.82256 ms
[GPU] chi2_profile_tot_gputimer: 383.094 ms
[CPU] chi2_profile_tot: 383.123 ms

[GPU] chi2_profile::malloc_fint: 50.4581 ms
[GPU] chi2_profile::copy_observations: 13.9007 ms
[GPU] create_image_d::malloc_image: 0.785024 ms
[GPU] create_image_d::memset: 2.6809 ms
[GPU] create_image_d::malloc_ints: 0.206912 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 3.36413 ms
[GPU] create_image_d::central_pixel: 0.013408 ms
[GPU] create_image_d::free_ints: 0.15776 ms
[GPU] create_image: 7.32691 ms
[GPU] sample::copy_uv_H->D: 9.54896 ms
[GPU] sample::copy_uvrot_D->D: 0.205088 ms
[GPU] sample::1st_shift: 125.67 ms
[GPU] sample::FFT: 47.3996 ms
[GPU] sample::2nd_shift: 65.1231 ms
[GPU] sample::interpolate: 10.2175 ms
[GPU] sample::apply_phase_sampled: 9.67437 ms
[GPU] sample_tot: 271.034 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31478 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268896 ms
[GPU] reduce_chi2: 6.61885 ms
[GPU] chi2_profile::free_all: 4.79699 ms
[GPU] chi2_profile_tot_gputimer: 354.254 ms
[CPU] chi2_profile_tot: 354.282 ms

[GPU] chi2_profile::malloc_fint: 50.506 ms
[GPU] chi2_profile::copy_observations: 32.206 ms
[GPU] create_image_d::malloc_image: 0.827744 ms
[GPU] create_image_d::memset: 2.68144 ms
[GPU] create_image_d::malloc_ints: 0.211872 ms
[GPU] create_image_d::copy_ints_H->D: 0.016928 ms
[GPU] create_image_d::sweep: 3.36419 ms
[GPU] create_image_d::central_pixel: 0.014144 ms
[GPU] create_image_d::free_ints: 0.159136 ms
[GPU] create_image: 7.37808 ms
[GPU] sample::copy_uv_H->D: 9.60976 ms
[GPU] sample::copy_uvrot_D->D: 0.209504 ms
[GPU] sample::1st_shift: 125.667 ms
[GPU] sample::FFT: 48.8413 ms
[GPU] sample::2nd_shift: 65.1115 ms
[GPU] sample::interpolate: 10.2167 ms
[GPU] sample::apply_phase_sampled: 9.67338 ms
[GPU] sample_tot: 288.128 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31482 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264352 ms
[GPU] reduce_chi2: 6.61312 ms
[GPU] chi2_profile::free_all: 4.80822 ms
[GPU] chi2_profile_tot_gputimer: 389.764 ms
[CPU] chi2_profile_tot: 389.793 ms

[GPU] chi2_profile::malloc_fint: 50.489 ms
[GPU] chi2_profile::copy_observations: 13.9833 ms
[GPU] create_image_d::malloc_image: 0.799744 ms
[GPU] create_image_d::memset: 2.68355 ms
[GPU] create_image_d::malloc_ints: 0.202464 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 3.36301 ms
[GPU] create_image_d::central_pixel: 0.013216 ms
[GPU] create_image_d::free_ints: 0.161472 ms
[GPU] create_image: 7.34762 ms
[GPU] sample::copy_uv_H->D: 9.79878 ms
[GPU] sample::copy_uvrot_D->D: 0.208064 ms
[GPU] sample::1st_shift: 125.671 ms
[GPU] sample::FFT: 47.5486 ms
[GPU] sample::2nd_shift: 65.1016 ms
[GPU] sample::interpolate: 10.2163 ms
[GPU] sample::apply_phase_sampled: 9.67638 ms
[GPU] sample_tot: 271.425 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31331 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265472 ms
[GPU] reduce_chi2: 6.61533 ms
[GPU] chi2_profile::free_all: 4.80352 ms
[GPU] chi2_profile_tot_gputimer: 354.786 ms
[CPU] chi2_profile_tot: 354.815 ms

[GPU] chi2_profile::malloc_fint: 50.4903 ms
[GPU] chi2_profile::copy_observations: 32.5633 ms
[GPU] create_image_d::malloc_image: 0.81376 ms
[GPU] create_image_d::memset: 2.68163 ms
[GPU] create_image_d::malloc_ints: 0.210848 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 3.3633 ms
[GPU] create_image_d::central_pixel: 0.015776 ms
[GPU] create_image_d::free_ints: 0.16352 ms
[GPU] create_image: 7.38042 ms
[GPU] sample::copy_uv_H->D: 9.43808 ms
[GPU] sample::copy_uvrot_D->D: 0.206496 ms
[GPU] sample::1st_shift: 125.674 ms
[GPU] sample::FFT: 48.6282 ms
[GPU] sample::2nd_shift: 65.1049 ms
[GPU] sample::interpolate: 10.2168 ms
[GPU] sample::apply_phase_sampled: 9.67456 ms
[GPU] sample_tot: 288.685 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.2736 ms
[GPU] reduce_chi2: 6.62506 ms
[GPU] chi2_profile::free_all: 4.82787 ms
[GPU] chi2_profile_tot_gputimer: 390.69 ms
[CPU] chi2_profile_tot: 390.72 ms

[GPU] chi2_profile::malloc_fint: 50.5076 ms
[GPU] chi2_profile::copy_observations: 14.1489 ms
[GPU] create_image_d::malloc_image: 0.809184 ms
[GPU] create_image_d::memset: 2.68019 ms
[GPU] create_image_d::malloc_ints: 0.204 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 3.36406 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.164768 ms
[GPU] create_image: 7.35562 ms
[GPU] sample::copy_uv_H->D: 9.81366 ms
[GPU] sample::copy_uvrot_D->D: 0.204832 ms
[GPU] sample::1st_shift: 125.679 ms
[GPU] sample::FFT: 47.6451 ms
[GPU] sample::2nd_shift: 65.1154 ms
[GPU] sample::interpolate: 10.2168 ms
[GPU] sample::apply_phase_sampled: 9.67587 ms
[GPU] sample_tot: 271.552 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31552 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268 ms
[GPU] reduce_chi2: 6.61862 ms
[GPU] chi2_profile::free_all: 4.80371 ms
[GPU] chi2_profile_tot_gputimer: 355.095 ms
[CPU] chi2_profile_tot: 355.13 ms

[GPU] chi2_profile::malloc_fint: 50.4907 ms
[GPU] chi2_profile::copy_observations: 36.6576 ms
[GPU] create_image_d::malloc_image: 0.823808 ms
[GPU] create_image_d::memset: 2.68291 ms
[GPU] create_image_d::malloc_ints: 0.20896 ms
[GPU] create_image_d::copy_ints_H->D: 0.0136 ms
[GPU] create_image_d::sweep: 3.36298 ms
[GPU] create_image_d::central_pixel: 0.014592 ms
[GPU] create_image_d::free_ints: 0.160256 ms
[GPU] create_image: 7.37053 ms
[GPU] sample::copy_uv_H->D: 9.61002 ms
[GPU] sample::copy_uvrot_D->D: 0.203744 ms
[GPU] sample::1st_shift: 125.672 ms
[GPU] sample::FFT: 47.37 ms
[GPU] sample::2nd_shift: 65.1263 ms
[GPU] sample::interpolate: 10.2248 ms
[GPU] sample::apply_phase_sampled: 9.67674 ms
[GPU] sample_tot: 285.932 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3185 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.345696 ms
[GPU] reduce_chi2: 6.69987 ms
[GPU] chi2_profile::free_all: 4.82915 ms
[GPU] chi2_profile_tot_gputimer: 392.104 ms
[CPU] chi2_profile_tot: 392.135 ms
8192	1.000000e+06	float64	None	1	7.099119e+00	3.736379e-01	1.743022e-02	3.544265e-01
# |--> timings: [0.6213217130862176, 0.3990904539823532, 0.36022776714526117, 0.3829209788236767, 0.3548837942071259, 0.3906654641032219, 0.3571340281050652, 0.38219264801591635, 0.3551421600859612, 0.3957247119396925, 0.35461209691129625, 0.39035897608846426, 0.3551548379473388, 0.3833154139574617, 0.3544264519587159, 0.3899165061302483, 0.35494847618974745, 0.390845560003072, 0.35527149797417223, 0.3922876329161227]

[GPU] chi2_profile::malloc_fint: 47.9859 ms
[GPU] chi2_profile::copy_observations: 15.0671 ms
[GPU] create_image_d::malloc_image: 0.801824 ms
[GPU] create_image_d::memset: 2.68467 ms
[GPU] create_image_d::malloc_ints: 0.208032 ms
[GPU] create_image_d::copy_ints_H->D: 0.015712 ms
[GPU] create_image_d::sweep: 3.3695 ms
[GPU] create_image_d::central_pixel: 0.014528 ms
[GPU] create_image_d::free_ints: 0.163712 ms
[GPU] create_image: 7.36445 ms
[GPU] sample::copy_uv_H->D: 10.4866 ms
[GPU] sample::copy_uvrot_D->D: 0.204064 ms
[GPU] sample::1st_shift: 125.672 ms
[GPU] sample::FFT: 47.6917 ms
[GPU] sample::2nd_shift: 65.1257 ms
[GPU] sample::interpolate: 10.2151 ms
[GPU] sample::apply_phase_sampled: 9.67578 ms
[GPU] sample_tot: 272.272 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31363 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.2664 ms
[GPU] reduce_chi2: 6.61443 ms
[GPU] chi2_profile::free_all: 4.80643 ms
[GPU] chi2_profile_tot_gputimer: 354.231 ms
[CPU] chi2_profile_tot: 354.262 ms

[GPU] chi2_profile::malloc_fint: 50.5682 ms
[GPU] chi2_profile::copy_observations: 30.6139 ms
[GPU] create_image_d::malloc_image: 0.81088 ms
[GPU] create_image_d::memset: 2.68131 ms
[GPU] create_image_d::malloc_ints: 0.20624 ms
[GPU] create_image_d::copy_ints_H->D: 0.01424 ms
[GPU] create_image_d::sweep: 3.36259 ms
[GPU] create_image_d::central_pixel: 0.013088 ms
[GPU] create_image_d::free_ints: 0.175136 ms
[GPU] create_image: 7.36694 ms
[GPU] sample::copy_uv_H->D: 9.5465 ms
[GPU] sample::copy_uvrot_D->D: 0.205888 ms
[GPU] sample::1st_shift: 125.666 ms
[GPU] sample::FFT: 47.554 ms
[GPU] sample::2nd_shift: 65.1129 ms
[GPU] sample::interpolate: 10.2143 ms
[GPU] sample::apply_phase_sampled: 9.67517 ms
[GPU] sample_tot: 283.758 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31459 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270848 ms
[GPU] reduce_chi2: 6.61994 ms
[GPU] chi2_profile::free_all: 4.82883 ms
[GPU] chi2_profile_tot_gputimer: 383.869 ms
[CPU] chi2_profile_tot: 383.897 ms

[GPU] chi2_profile::malloc_fint: 50.4917 ms
[GPU] chi2_profile::copy_observations: 14.0804 ms
[GPU] create_image_d::malloc_image: 0.803968 ms
[GPU] create_image_d::memset: 2.68067 ms
[GPU] create_image_d::malloc_ints: 0.206016 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 3.36272 ms
[GPU] create_image_d::central_pixel: 0.012736 ms
[GPU] create_image_d::free_ints: 0.1608 ms
[GPU] create_image: 7.34547 ms
[GPU] sample::copy_uv_H->D: 9.65437 ms
[GPU] sample::copy_uvrot_D->D: 0.208832 ms
[GPU] sample::1st_shift: 125.667 ms
[GPU] sample::FFT: 47.5202 ms
[GPU] sample::2nd_shift: 65.0995 ms
[GPU] sample::interpolate: 10.2171 ms
[GPU] sample::apply_phase_sampled: 9.6752 ms
[GPU] sample_tot: 271.244 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31494 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26688 ms
[GPU] reduce_chi2: 6.61568 ms
[GPU] chi2_profile::free_all: 4.80602 ms
[GPU] chi2_profile_tot_gputimer: 354.699 ms
[CPU] chi2_profile_tot: 354.727 ms

[GPU] chi2_profile::malloc_fint: 50.5582 ms
[GPU] chi2_profile::copy_observations: 35.3965 ms
[GPU] create_image_d::malloc_image: 0.820736 ms
[GPU] create_image_d::memset: 2.68141 ms
[GPU] create_image_d::malloc_ints: 0.21792 ms
[GPU] create_image_d::copy_ints_H->D: 0.013952 ms
[GPU] create_image_d::sweep: 3.36416 ms
[GPU] create_image_d::central_pixel: 0.01328 ms
[GPU] create_image_d::free_ints: 0.16288 ms
[GPU] create_image: 7.38704 ms
[GPU] sample::copy_uv_H->D: 9.48461 ms
[GPU] sample::copy_uvrot_D->D: 0.206112 ms
[GPU] sample::1st_shift: 125.675 ms
[GPU] sample::FFT: 48.5666 ms
[GPU] sample::2nd_shift: 65.1097 ms
[GPU] sample::interpolate: 10.2153 ms
[GPU] sample::apply_phase_sampled: 9.67379 ms
[GPU] sample_tot: 287.185 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31626 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263872 ms
[GPU] reduce_chi2: 6.61574 ms
[GPU] chi2_profile::free_all: 4.8176 ms
[GPU] chi2_profile_tot_gputimer: 392.079 ms
[CPU] chi2_profile_tot: 392.107 ms

[GPU] chi2_profile::malloc_fint: 50.4977 ms
[GPU] chi2_profile::copy_observations: 14.066 ms
[GPU] create_image_d::malloc_image: 0.793312 ms
[GPU] create_image_d::memset: 2.67875 ms
[GPU] create_image_d::malloc_ints: 0.211744 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 3.36448 ms
[GPU] create_image_d::central_pixel: 0.012928 ms
[GPU] create_image_d::free_ints: 0.160416 ms
[GPU] create_image: 7.34413 ms
[GPU] sample::copy_uv_H->D: 9.6679 ms
[GPU] sample::copy_uvrot_D->D: 0.206208 ms
[GPU] sample::1st_shift: 125.683 ms
[GPU] sample::FFT: 47.6991 ms
[GPU] sample::2nd_shift: 65.114 ms
[GPU] sample::interpolate: 10.2174 ms
[GPU] sample::apply_phase_sampled: 9.67395 ms
[GPU] sample_tot: 271.475 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31283 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273408 ms
[GPU] reduce_chi2: 6.62144 ms
[GPU] chi2_profile::free_all: 4.81501 ms
[GPU] chi2_profile_tot_gputimer: 354.936 ms
[CPU] chi2_profile_tot: 354.965 ms

[GPU] chi2_profile::malloc_fint: 57.1173 ms
[GPU] chi2_profile::copy_observations: 24.4356 ms
[GPU] create_image_d::malloc_image: 0.81328 ms
[GPU] create_image_d::memset: 2.68387 ms
[GPU] create_image_d::malloc_ints: 0.210336 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 3.36448 ms
[GPU] create_image_d::central_pixel: 0.013152 ms
[GPU] create_image_d::free_ints: 0.166656 ms
[GPU] create_image: 7.37206 ms
[GPU] sample::copy_uv_H->D: 9.53789 ms
[GPU] sample::copy_uvrot_D->D: 0.206144 ms
[GPU] sample::1st_shift: 125.679 ms
[GPU] sample::FFT: 47.425 ms
[GPU] sample::2nd_shift: 65.121 ms
[GPU] sample::interpolate: 10.2162 ms
[GPU] sample::apply_phase_sampled: 9.67437 ms
[GPU] sample_tot: 275.399 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27616 ms
[GPU] reduce_chi2: 6.62326 ms
[GPU] chi2_profile::free_all: 4.82358 ms
[GPU] chi2_profile_tot_gputimer: 375.898 ms
[CPU] chi2_profile_tot: 375.928 ms

[GPU] chi2_profile::malloc_fint: 50.4487 ms
[GPU] chi2_profile::copy_observations: 13.9123 ms
[GPU] create_image_d::malloc_image: 0.786752 ms
[GPU] create_image_d::memset: 2.68003 ms
[GPU] create_image_d::malloc_ints: 0.21152 ms
[GPU] create_image_d::copy_ints_H->D: 0.015488 ms
[GPU] create_image_d::sweep: 3.36486 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.160192 ms
[GPU] create_image: 7.336 ms
[GPU] sample::copy_uv_H->D: 9.492 ms
[GPU] sample::copy_uvrot_D->D: 0.205568 ms
[GPU] sample::1st_shift: 125.669 ms
[GPU] sample::FFT: 47.5893 ms
[GPU] sample::2nd_shift: 65.1227 ms
[GPU] sample::interpolate: 10.2163 ms
[GPU] sample::apply_phase_sampled: 9.67459 ms
[GPU] sample_tot: 271.254 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.32064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.290304 ms
[GPU] reduce_chi2: 6.64589 ms
[GPU] chi2_profile::free_all: 4.81472 ms
[GPU] chi2_profile_tot_gputimer: 354.535 ms
[CPU] chi2_profile_tot: 354.565 ms

[GPU] chi2_profile::malloc_fint: 50.4936 ms
[GPU] chi2_profile::copy_observations: 30.3626 ms
[GPU] create_image_d::malloc_image: 0.827488 ms
[GPU] create_image_d::memset: 2.68189 ms
[GPU] create_image_d::malloc_ints: 0.216736 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 3.36528 ms
[GPU] create_image_d::central_pixel: 0.012864 ms
[GPU] create_image_d::free_ints: 0.17648 ms
[GPU] create_image: 7.39923 ms
[GPU] sample::copy_uv_H->D: 9.89162 ms
[GPU] sample::copy_uvrot_D->D: 0.203552 ms
[GPU] sample::1st_shift: 125.664 ms
[GPU] sample::FFT: 50.8964 ms
[GPU] sample::2nd_shift: 65.1183 ms
[GPU] sample::interpolate: 10.2154 ms
[GPU] sample::apply_phase_sampled: 9.67462 ms
[GPU] sample_tot: 293.45 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31562 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.282688 ms
[GPU] reduce_chi2: 6.63494 ms
[GPU] chi2_profile::free_all: 4.8296 ms
[GPU] chi2_profile_tot_gputimer: 393.285 ms
[CPU] chi2_profile_tot: 393.313 ms

[GPU] chi2_profile::malloc_fint: 50.5066 ms
[GPU] chi2_profile::copy_observations: 14.0452 ms
[GPU] create_image_d::malloc_image: 0.78848 ms
[GPU] create_image_d::memset: 2.68262 ms
[GPU] create_image_d::malloc_ints: 0.210272 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 3.36346 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.157024 ms
[GPU] create_image: 7.33475 ms
[GPU] sample::copy_uv_H->D: 9.57578 ms
[GPU] sample::copy_uvrot_D->D: 0.206496 ms
[GPU] sample::1st_shift: 125.662 ms
[GPU] sample::FFT: 47.6518 ms
[GPU] sample::2nd_shift: 65.1092 ms
[GPU] sample::interpolate: 10.2151 ms
[GPU] sample::apply_phase_sampled: 9.67478 ms
[GPU] sample_tot: 271.293 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31389 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.275136 ms
[GPU] reduce_chi2: 6.62499 ms
[GPU] chi2_profile::free_all: 4.79686 ms
[GPU] chi2_profile_tot_gputimer: 354.721 ms
[CPU] chi2_profile_tot: 354.75 ms

[GPU] chi2_profile::malloc_fint: 50.4977 ms
[GPU] chi2_profile::copy_observations: 14.1819 ms
[GPU] create_image_d::malloc_image: 16.2234 ms
[GPU] create_image_d::memset: 2.68285 ms
[GPU] create_image_d::malloc_ints: 0.228032 ms
[GPU] create_image_d::copy_ints_H->D: 0.013792 ms
[GPU] create_image_d::sweep: 3.36326 ms
[GPU] create_image_d::central_pixel: 0.013024 ms
[GPU] create_image_d::free_ints: 0.161824 ms
[GPU] create_image: 22.7888 ms
[GPU] sample::copy_uv_H->D: 9.58573 ms
[GPU] sample::copy_uvrot_D->D: 0.207552 ms
[GPU] sample::1st_shift: 125.665 ms
[GPU] sample::FFT: 53.112 ms
[GPU] sample::2nd_shift: 65.1026 ms
[GPU] sample::interpolate: 10.2166 ms
[GPU] sample::apply_phase_sampled: 9.67443 ms
[GPU] sample_tot: 294.491 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31539 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265344 ms
[GPU] reduce_chi2: 6.61712 ms
[GPU] chi2_profile::free_all: 4.83821 ms
[GPU] chi2_profile_tot_gputimer: 393.533 ms
[CPU] chi2_profile_tot: 393.562 ms

[GPU] chi2_profile::malloc_fint: 50.5052 ms
[GPU] chi2_profile::copy_observations: 14.3332 ms
[GPU] create_image_d::malloc_image: 0.79392 ms
[GPU] create_image_d::memset: 2.68362 ms
[GPU] create_image_d::malloc_ints: 0.210464 ms
[GPU] create_image_d::copy_ints_H->D: 0.016448 ms
[GPU] create_image_d::sweep: 3.36438 ms
[GPU] create_image_d::central_pixel: 0.013056 ms
[GPU] create_image_d::free_ints: 0.16464 ms
[GPU] create_image: 7.34598 ms
[GPU] sample::copy_uv_H->D: 9.58192 ms
[GPU] sample::copy_uvrot_D->D: 0.203936 ms
[GPU] sample::1st_shift: 125.673 ms
[GPU] sample::FFT: 47.5655 ms
[GPU] sample::2nd_shift: 65.1169 ms
[GPU] sample::interpolate: 10.2168 ms
[GPU] sample::apply_phase_sampled: 9.67472 ms
[GPU] sample_tot: 272.85 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3217 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 1.08963 ms
[GPU] reduce_chi2: 7.44899 ms
[GPU] chi2_profile::free_all: 4.81683 ms
[GPU] chi2_profile_tot_gputimer: 357.429 ms
[CPU] chi2_profile_tot: 357.461 ms

[GPU] chi2_profile::malloc_fint: 50.3594 ms
[GPU] chi2_profile::copy_observations: 32.6914 ms
[GPU] create_image_d::malloc_image: 0.848896 ms
[GPU] create_image_d::memset: 2.68685 ms
[GPU] create_image_d::malloc_ints: 0.21104 ms
[GPU] create_image_d::copy_ints_H->D: 0.015264 ms
[GPU] create_image_d::sweep: 3.36851 ms
[GPU] create_image_d::central_pixel: 0.015168 ms
[GPU] create_image_d::free_ints: 0.171232 ms
[GPU] create_image: 7.42454 ms
[GPU] sample::copy_uv_H->D: 10.553 ms
[GPU] sample::copy_uvrot_D->D: 0.205088 ms
[GPU] sample::1st_shift: 125.665 ms
[GPU] sample::FFT: 47.5729 ms
[GPU] sample::2nd_shift: 65.1192 ms
[GPU] sample::interpolate: 10.2196 ms
[GPU] sample::apply_phase_sampled: 9.6768 ms
[GPU] sample_tot: 286.913 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3145 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263744 ms
[GPU] reduce_chi2: 6.61133 ms
[GPU] chi2_profile::free_all: 4.81197 ms
[GPU] chi2_profile_tot_gputimer: 388.931 ms
[CPU] chi2_profile_tot: 388.96 ms

[GPU] chi2_profile::malloc_fint: 50.4909 ms
[GPU] chi2_profile::copy_observations: 14.0357 ms
[GPU] create_image_d::malloc_image: 0.812128 ms
[GPU] create_image_d::memset: 2.67856 ms
[GPU] create_image_d::malloc_ints: 0.21568 ms
[GPU] create_image_d::copy_ints_H->D: 0.016704 ms
[GPU] create_image_d::sweep: 3.36211 ms
[GPU] create_image_d::central_pixel: 0.013408 ms
[GPU] create_image_d::free_ints: 0.16208 ms
[GPU] create_image: 7.36278 ms
[GPU] sample::copy_uv_H->D: 9.65552 ms
[GPU] sample::copy_uvrot_D->D: 0.207904 ms
[GPU] sample::1st_shift: 125.667 ms
[GPU] sample::FFT: 47.3729 ms
[GPU] sample::2nd_shift: 65.1217 ms
[GPU] sample::interpolate: 10.2154 ms
[GPU] sample::apply_phase_sampled: 9.67504 ms
[GPU] sample_tot: 271.115 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31766 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271232 ms
[GPU] reduce_chi2: 6.62416 ms
[GPU] chi2_profile::free_all: 4.80925 ms
[GPU] chi2_profile_tot_gputimer: 354.553 ms
[CPU] chi2_profile_tot: 354.582 ms

[GPU] chi2_profile::malloc_fint: 50.5709 ms
[GPU] chi2_profile::copy_observations: 33.3617 ms
[GPU] create_image_d::malloc_image: 0.816672 ms
[GPU] create_image_d::memset: 2.6816 ms
[GPU] create_image_d::malloc_ints: 0.209088 ms
[GPU] create_image_d::copy_ints_H->D: 0.0136 ms
[GPU] create_image_d::sweep: 3.36848 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.163328 ms
[GPU] create_image: 7.37859 ms
[GPU] sample::copy_uv_H->D: 9.58928 ms
[GPU] sample::copy_uvrot_D->D: 0.203776 ms
[GPU] sample::1st_shift: 125.651 ms
[GPU] sample::FFT: 47.3755 ms
[GPU] sample::2nd_shift: 65.1121 ms
[GPU] sample::interpolate: 10.2146 ms
[GPU] sample::apply_phase_sampled: 9.67571 ms
[GPU] sample_tot: 281.848 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31622 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267296 ms
[GPU] reduce_chi2: 6.61904 ms
[GPU] chi2_profile::free_all: 4.82269 ms
[GPU] chi2_profile_tot_gputimer: 384.721 ms
[CPU] chi2_profile_tot: 384.75 ms

[GPU] chi2_profile::malloc_fint: 50.4786 ms
[GPU] chi2_profile::copy_observations: 13.9592 ms
[GPU] create_image_d::malloc_image: 0.79456 ms
[GPU] create_image_d::memset: 2.68243 ms
[GPU] create_image_d::malloc_ints: 0.214176 ms
[GPU] create_image_d::copy_ints_H->D: 0.01552 ms
[GPU] create_image_d::sweep: 3.36483 ms
[GPU] create_image_d::central_pixel: 0.014848 ms
[GPU] create_image_d::free_ints: 0.163232 ms
[GPU] create_image: 7.35088 ms
[GPU] sample::copy_uv_H->D: 9.89008 ms
[GPU] sample::copy_uvrot_D->D: 0.204544 ms
[GPU] sample::1st_shift: 125.658 ms
[GPU] sample::FFT: 47.2427 ms
[GPU] sample::2nd_shift: 65.1022 ms
[GPU] sample::interpolate: 10.2142 ms
[GPU] sample::apply_phase_sampled: 9.67478 ms
[GPU] sample_tot: 271.173 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3127 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266592 ms
[GPU] reduce_chi2: 6.61558 ms
[GPU] chi2_profile::free_all: 4.80397 ms
[GPU] chi2_profile_tot_gputimer: 354.498 ms
[CPU] chi2_profile_tot: 354.527 ms

[GPU] chi2_profile::malloc_fint: 51.0605 ms
[GPU] chi2_profile::copy_observations: 33.6422 ms
[GPU] create_image_d::malloc_image: 0.82272 ms
[GPU] create_image_d::memset: 2.68269 ms
[GPU] create_image_d::malloc_ints: 0.212736 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 3.36333 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.162144 ms
[GPU] create_image: 7.3752 ms
[GPU] sample::copy_uv_H->D: 9.98675 ms
[GPU] sample::copy_uvrot_D->D: 0.207936 ms
[GPU] sample::1st_shift: 125.65 ms
[GPU] sample::FFT: 47.3964 ms
[GPU] sample::2nd_shift: 65.0977 ms
[GPU] sample::interpolate: 10.2158 ms
[GPU] sample::apply_phase_sampled: 9.6768 ms
[GPU] sample_tot: 280.21 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31514 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272256 ms
[GPU] reduce_chi2: 6.62419 ms
[GPU] chi2_profile::free_all: 4.82771 ms
[GPU] chi2_profile_tot_gputimer: 383.867 ms
[CPU] chi2_profile_tot: 383.896 ms

[GPU] chi2_profile::malloc_fint: 50.4998 ms
[GPU] chi2_profile::copy_observations: 14.1303 ms
[GPU] create_image_d::malloc_image: 0.813504 ms
[GPU] create_image_d::memset: 2.68131 ms
[GPU] create_image_d::malloc_ints: 0.210144 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 3.36442 ms
[GPU] create_image_d::central_pixel: 0.013472 ms
[GPU] create_image_d::free_ints: 0.161664 ms
[GPU] create_image: 7.36394 ms
[GPU] sample::copy_uv_H->D: 9.74973 ms
[GPU] sample::copy_uvrot_D->D: 0.206304 ms
[GPU] sample::1st_shift: 125.662 ms
[GPU] sample::FFT: 47.5718 ms
[GPU] sample::2nd_shift: 65.1014 ms
[GPU] sample::interpolate: 10.217 ms
[GPU] sample::apply_phase_sampled: 9.67619 ms
[GPU] sample_tot: 271.381 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31725 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27376 ms
[GPU] reduce_chi2: 6.62576 ms
[GPU] chi2_profile::free_all: 4.80714 ms
[GPU] chi2_profile_tot_gputimer: 354.928 ms
[CPU] chi2_profile_tot: 354.957 ms

[GPU] chi2_profile::malloc_fint: 50.5877 ms
[GPU] chi2_profile::copy_observations: 30.1855 ms
[GPU] create_image_d::malloc_image: 0.811776 ms
[GPU] create_image_d::memset: 2.68656 ms
[GPU] create_image_d::malloc_ints: 0.210336 ms
[GPU] create_image_d::copy_ints_H->D: 0.015424 ms
[GPU] create_image_d::sweep: 3.36435 ms
[GPU] create_image_d::central_pixel: 0.014624 ms
[GPU] create_image_d::free_ints: 0.162336 ms
[GPU] create_image: 7.37091 ms
[GPU] sample::copy_uv_H->D: 9.48838 ms
[GPU] sample::copy_uvrot_D->D: 0.205472 ms
[GPU] sample::1st_shift: 125.667 ms
[GPU] sample::FFT: 48.9208 ms
[GPU] sample::2nd_shift: 65.1094 ms
[GPU] sample::interpolate: 10.2275 ms
[GPU] sample::apply_phase_sampled: 9.67763 ms
[GPU] sample_tot: 288.352 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31574 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269536 ms
[GPU] reduce_chi2: 6.61994 ms
[GPU] chi2_profile::free_all: 4.82752 ms
[GPU] chi2_profile_tot_gputimer: 388.059 ms
[CPU] chi2_profile_tot: 388.088 ms

[GPU] chi2_profile::malloc_fint: 50.4998 ms
[GPU] chi2_profile::copy_observations: 13.9653 ms
[GPU] create_image_d::malloc_image: 0.801056 ms
[GPU] create_image_d::memset: 2.68038 ms
[GPU] create_image_d::malloc_ints: 0.210176 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 3.36246 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.162944 ms
[GPU] create_image: 7.34598 ms
[GPU] sample::copy_uv_H->D: 9.58733 ms
[GPU] sample::copy_uvrot_D->D: 0.206272 ms
[GPU] sample::1st_shift: 125.661 ms
[GPU] sample::FFT: 47.7855 ms
[GPU] sample::2nd_shift: 65.1143 ms
[GPU] sample::interpolate: 10.2138 ms
[GPU] sample::apply_phase_sampled: 9.67398 ms
[GPU] sample_tot: 271.443 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31398 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262432 ms
[GPU] reduce_chi2: 6.61258 ms
[GPU] chi2_profile::free_all: 4.80896 ms
[GPU] chi2_profile_tot_gputimer: 354.794 ms
[CPU] chi2_profile_tot: 354.822 ms

[GPU] chi2_profile::malloc_fint: 53.9228 ms
[GPU] chi2_profile::copy_observations: 31.4716 ms
[GPU] create_image_d::malloc_image: 0.813952 ms
[GPU] create_image_d::memset: 2.68256 ms
[GPU] create_image_d::malloc_ints: 0.212768 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 3.36378 ms
[GPU] create_image_d::central_pixel: 0.013056 ms
[GPU] create_image_d::free_ints: 0.169408 ms
[GPU] create_image: 7.37718 ms
[GPU] sample::copy_uv_H->D: 9.70122 ms
[GPU] sample::copy_uvrot_D->D: 0.205472 ms
[GPU] sample::1st_shift: 125.653 ms
[GPU] sample::FFT: 47.5797 ms
[GPU] sample::2nd_shift: 65.1139 ms
[GPU] sample::interpolate: 10.2146 ms
[GPU] sample::apply_phase_sampled: 9.67597 ms
[GPU] sample_tot: 281.132 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31402 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267552 ms
[GPU] reduce_chi2: 6.6175 ms
[GPU] chi2_profile::free_all: 4.83478 ms
[GPU] chi2_profile_tot_gputimer: 385.487 ms
[CPU] chi2_profile_tot: 385.516 ms
8192	1.000000e+06	float64	None	2	7.068004e+00	3.720002e-01	1.639758e-02	3.543641e-01
# |--> timings: [0.35436409804970026, 0.3840333288535476, 0.35484790592454374, 0.3922357780393213, 0.3550938880071044, 0.3760860280599445, 0.35473098885267973, 0.39345664298161864, 0.35487240413203835, 0.39368542400188744, 0.3576298481784761, 0.38914522086270154, 0.35471028089523315, 0.3848757471423596, 0.354680921882391, 0.38402486010454595, 0.35508092609234154, 0.38821147102862597, 0.3549556720536202, 0.38564621610566974]

[GPU] chi2_profile::malloc_fint: 49.3902 ms
[GPU] chi2_profile::copy_observations: 13.8345 ms
[GPU] create_image_d::malloc_image: 0.78928 ms
[GPU] create_image_d::memset: 2.68304 ms
[GPU] create_image_d::malloc_ints: 0.21136 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.87616 ms
[GPU] create_image_d::central_pixel: 0.012928 ms
[GPU] create_image_d::free_ints: 0.163424 ms
[GPU] create_image: 4.85382 ms
[GPU] sample::copy_uv_H->D: 9.85754 ms
[GPU] sample::copy_uvrot_D->D: 0.203264 ms
[GPU] sample::1st_shift: 46.0564 ms
[GPU] sample::FFT: 58.0563 ms
[GPU] sample::2nd_shift: 26.0355 ms
[GPU] sample::interpolate: 3.04237 ms
[GPU] sample::apply_phase_sampled: 2.87914 ms
[GPU] sample_tot: 167.901 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60922 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273632 ms
[GPU] reduce_chi2: 1.9183 ms
[GPU] chi2_profile::free_all: 4.82544 ms
[GPU] chi2_profile_tot_gputimer: 242.844 ms
[CPU] chi2_profile_tot: 242.873 ms

[GPU] chi2_profile::malloc_fint: 50.5096 ms
[GPU] chi2_profile::copy_observations: 13.9089 ms
[GPU] create_image_d::malloc_image: 0.791936 ms
[GPU] create_image_d::memset: 2.67891 ms
[GPU] create_image_d::malloc_ints: 0.209184 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.875328 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.162176 ms
[GPU] create_image: 4.8567 ms
[GPU] sample::copy_uv_H->D: 9.48694 ms
[GPU] sample::copy_uvrot_D->D: 0.204512 ms
[GPU] sample::1st_shift: 46.0307 ms
[GPU] sample::FFT: 63.4311 ms
[GPU] sample::2nd_shift: 26.0602 ms
[GPU] sample::interpolate: 3.04464 ms
[GPU] sample::apply_phase_sampled: 2.87926 ms
[GPU] sample_tot: 172.88 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61219 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266208 ms
[GPU] reduce_chi2: 1.91283 ms
[GPU] chi2_profile::free_all: 4.79501 ms
[GPU] chi2_profile_tot_gputimer: 248.978 ms
[CPU] chi2_profile_tot: 249.005 ms

[GPU] chi2_profile::malloc_fint: 50.5082 ms
[GPU] chi2_profile::copy_observations: 13.82 ms
[GPU] create_image_d::malloc_image: 0.965056 ms
[GPU] create_image_d::memset: 2.68173 ms
[GPU] create_image_d::malloc_ints: 18.7724 ms
[GPU] create_image_d::copy_ints_H->D: 0.026624 ms
[GPU] create_image_d::sweep: 0.877024 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.17008 ms
[GPU] create_image: 23.6108 ms
[GPU] sample::copy_uv_H->D: 9.32502 ms
[GPU] sample::copy_uvrot_D->D: 0.203136 ms
[GPU] sample::1st_shift: 46.0664 ms
[GPU] sample::FFT: 47.5407 ms
[GPU] sample::2nd_shift: 26.0323 ms
[GPU] sample::interpolate: 3.04355 ms
[GPU] sample::apply_phase_sampled: 2.87853 ms
[GPU] sample_tot: 156.878 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60858 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.28144 ms
[GPU] reduce_chi2: 1.92403 ms
[GPU] chi2_profile::free_all: 4.81366 ms
[GPU] chi2_profile_tot_gputimer: 251.672 ms
[CPU] chi2_profile_tot: 251.7 ms

[GPU] chi2_profile::malloc_fint: 50.4907 ms
[GPU] chi2_profile::copy_observations: 14.132 ms
[GPU] create_image_d::malloc_image: 0.795424 ms
[GPU] create_image_d::memset: 2.67914 ms
[GPU] create_image_d::malloc_ints: 0.2144 ms
[GPU] create_image_d::copy_ints_H->D: 0.015456 ms
[GPU] create_image_d::sweep: 0.874528 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.159008 ms
[GPU] create_image: 4.85139 ms
[GPU] sample::copy_uv_H->D: 9.62938 ms
[GPU] sample::copy_uvrot_D->D: 0.203264 ms
[GPU] sample::1st_shift: 46.0485 ms
[GPU] sample::FFT: 51.2388 ms
[GPU] sample::2nd_shift: 26.0578 ms
[GPU] sample::interpolate: 3.0457 ms
[GPU] sample::apply_phase_sampled: 2.87872 ms
[GPU] sample_tot: 160.856 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60886 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271776 ms
[GPU] reduce_chi2: 1.91459 ms
[GPU] chi2_profile::free_all: 4.81347 ms
[GPU] chi2_profile_tot_gputimer: 237.176 ms
[CPU] chi2_profile_tot: 237.203 ms

[GPU] chi2_profile::malloc_fint: 50.5071 ms
[GPU] chi2_profile::copy_observations: 14.004 ms
[GPU] create_image_d::malloc_image: 0.805408 ms
[GPU] create_image_d::memset: 2.67808 ms
[GPU] create_image_d::malloc_ints: 0.21488 ms
[GPU] create_image_d::copy_ints_H->D: 0.0144 ms
[GPU] create_image_d::sweep: 0.87504 ms
[GPU] create_image_d::central_pixel: 0.014784 ms
[GPU] create_image_d::free_ints: 0.162464 ms
[GPU] create_image: 4.87232 ms
[GPU] sample::copy_uv_H->D: 9.79741 ms
[GPU] sample::copy_uvrot_D->D: 0.205376 ms
[GPU] sample::1st_shift: 46.0759 ms
[GPU] sample::FFT: 47.5959 ms
[GPU] sample::2nd_shift: 26.0359 ms
[GPU] sample::interpolate: 3.03866 ms
[GPU] sample::apply_phase_sampled: 2.88042 ms
[GPU] sample_tot: 157.4 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60957 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262144 ms
[GPU] reduce_chi2: 1.90451 ms
[GPU] chi2_profile::free_all: 4.79299 ms
[GPU] chi2_profile_tot_gputimer: 233.608 ms
[CPU] chi2_profile_tot: 233.635 ms

[GPU] chi2_profile::malloc_fint: 50.5115 ms
[GPU] chi2_profile::copy_observations: 13.4263 ms
[GPU] create_image_d::malloc_image: 0.815488 ms
[GPU] create_image_d::memset: 2.68051 ms
[GPU] create_image_d::malloc_ints: 0.210496 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.875648 ms
[GPU] create_image_d::central_pixel: 0.014464 ms
[GPU] create_image_d::free_ints: 0.161408 ms
[GPU] create_image: 4.87843 ms
[GPU] sample::copy_uv_H->D: 9.58765 ms
[GPU] sample::copy_uvrot_D->D: 0.206848 ms
[GPU] sample::1st_shift: 46.0543 ms
[GPU] sample::FFT: 47.3581 ms
[GPU] sample::2nd_shift: 26.0189 ms
[GPU] sample::interpolate: 3.0488 ms
[GPU] sample::apply_phase_sampled: 2.87949 ms
[GPU] sample_tot: 157.011 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60883 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272352 ms
[GPU] reduce_chi2: 1.91635 ms
[GPU] chi2_profile::free_all: 4.9352 ms
[GPU] chi2_profile_tot_gputimer: 232.794 ms
[CPU] chi2_profile_tot: 232.821 ms

[GPU] chi2_profile::malloc_fint: 50.5068 ms
[GPU] chi2_profile::copy_observations: 14.0953 ms
[GPU] create_image_d::malloc_image: 0.809984 ms
[GPU] create_image_d::memset: 2.67949 ms
[GPU] create_image_d::malloc_ints: 0.211584 ms
[GPU] create_image_d::copy_ints_H->D: 0.015424 ms
[GPU] create_image_d::sweep: 0.87968 ms
[GPU] create_image_d::central_pixel: 0.012576 ms
[GPU] create_image_d::free_ints: 0.168576 ms
[GPU] create_image: 4.88666 ms
[GPU] sample::copy_uv_H->D: 9.55363 ms
[GPU] sample::copy_uvrot_D->D: 0.205792 ms
[GPU] sample::1st_shift: 46.0374 ms
[GPU] sample::FFT: 51.959 ms
[GPU] sample::2nd_shift: 26.0497 ms
[GPU] sample::interpolate: 3.0401 ms
[GPU] sample::apply_phase_sampled: 2.87926 ms
[GPU] sample_tot: 161.482 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61104 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271712 ms
[GPU] reduce_chi2: 1.91776 ms
[GPU] chi2_profile::free_all: 4.8145 ms
[GPU] chi2_profile_tot_gputimer: 237.82 ms
[CPU] chi2_profile_tot: 237.847 ms

[GPU] chi2_profile::malloc_fint: 50.4981 ms
[GPU] chi2_profile::copy_observations: 14.0119 ms
[GPU] create_image_d::malloc_image: 1.21974 ms
[GPU] create_image_d::memset: 2.68234 ms
[GPU] create_image_d::malloc_ints: 0.5464 ms
[GPU] create_image_d::copy_ints_H->D: 0.01408 ms
[GPU] create_image_d::sweep: 0.873984 ms
[GPU] create_image_d::central_pixel: 0.01264 ms
[GPU] create_image_d::free_ints: 19.5 ms
[GPU] create_image: 24.9596 ms
[GPU] sample::copy_uv_H->D: 9.15504 ms
[GPU] sample::copy_uvrot_D->D: 0.212928 ms
[GPU] sample::1st_shift: 46.0816 ms
[GPU] sample::FFT: 47.5883 ms
[GPU] sample::2nd_shift: 26.0125 ms
[GPU] sample::interpolate: 3.04278 ms
[GPU] sample::apply_phase_sampled: 2.8783 ms
[GPU] sample_tot: 156.806 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60858 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26096 ms
[GPU] reduce_chi2: 1.90586 ms
[GPU] chi2_profile::free_all: 4.80538 ms
[GPU] chi2_profile_tot_gputimer: 253.1 ms
[CPU] chi2_profile_tot: 253.127 ms

[GPU] chi2_profile::malloc_fint: 50.5075 ms
[GPU] chi2_profile::copy_observations: 14.1127 ms
[GPU] create_image_d::malloc_image: 0.807904 ms
[GPU] create_image_d::memset: 2.68182 ms
[GPU] create_image_d::malloc_ints: 0.21376 ms
[GPU] create_image_d::copy_ints_H->D: 0.014752 ms
[GPU] create_image_d::sweep: 0.875328 ms
[GPU] create_image_d::central_pixel: 0.01328 ms
[GPU] create_image_d::free_ints: 0.161024 ms
[GPU] create_image: 4.8745 ms
[GPU] sample::copy_uv_H->D: 9.4585 ms
[GPU] sample::copy_uvrot_D->D: 0.204992 ms
[GPU] sample::1st_shift: 46.0196 ms
[GPU] sample::FFT: 52.037 ms
[GPU] sample::2nd_shift: 26.0389 ms
[GPU] sample::interpolate: 3.03914 ms
[GPU] sample::apply_phase_sampled: 2.87862 ms
[GPU] sample_tot: 161.454 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60838 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264064 ms
[GPU] reduce_chi2: 1.91853 ms
[GPU] chi2_profile::free_all: 4.80099 ms
[GPU] chi2_profile_tot_gputimer: 237.78 ms
[CPU] chi2_profile_tot: 237.808 ms

[GPU] chi2_profile::malloc_fint: 50.518 ms
[GPU] chi2_profile::copy_observations: 14.1646 ms
[GPU] create_image_d::malloc_image: 0.808448 ms
[GPU] create_image_d::memset: 2.67994 ms
[GPU] create_image_d::malloc_ints: 0.21152 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 0.87504 ms
[GPU] create_image_d::central_pixel: 0.012864 ms
[GPU] create_image_d::free_ints: 0.16224 ms
[GPU] create_image: 4.86954 ms
[GPU] sample::copy_uv_H->D: 9.54643 ms
[GPU] sample::copy_uvrot_D->D: 0.207808 ms
[GPU] sample::1st_shift: 46.0507 ms
[GPU] sample::FFT: 64.6723 ms
[GPU] sample::2nd_shift: 26.0181 ms
[GPU] sample::interpolate: 3.0432 ms
[GPU] sample::apply_phase_sampled: 2.88045 ms
[GPU] sample_tot: 174.205 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60893 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273056 ms
[GPU] reduce_chi2: 1.9175 ms
[GPU] chi2_profile::free_all: 4.80806 ms
[GPU] chi2_profile_tot_gputimer: 250.6 ms
[CPU] chi2_profile_tot: 250.628 ms

[GPU] chi2_profile::malloc_fint: 50.505 ms
[GPU] chi2_profile::copy_observations: 14.1607 ms
[GPU] create_image_d::malloc_image: 1.50186 ms
[GPU] create_image_d::memset: 2.68237 ms
[GPU] create_image_d::malloc_ints: 17.4953 ms
[GPU] create_image_d::copy_ints_H->D: 0.015456 ms
[GPU] create_image_d::sweep: 0.875232 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.177984 ms
[GPU] create_image: 22.8743 ms
[GPU] sample::copy_uv_H->D: 9.5777 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 46.0631 ms
[GPU] sample::FFT: 47.4961 ms
[GPU] sample::2nd_shift: 26.0544 ms
[GPU] sample::interpolate: 3.04531 ms
[GPU] sample::apply_phase_sampled: 2.8785 ms
[GPU] sample_tot: 157.124 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61104 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.2712 ms
[GPU] reduce_chi2: 1.91712 ms
[GPU] chi2_profile::free_all: 4.82848 ms
[GPU] chi2_profile_tot_gputimer: 251.535 ms
[CPU] chi2_profile_tot: 251.562 ms

[GPU] chi2_profile::malloc_fint: 50.4892 ms
[GPU] chi2_profile::copy_observations: 14.0305 ms
[GPU] create_image_d::malloc_image: 0.792448 ms
[GPU] create_image_d::memset: 2.68381 ms
[GPU] create_image_d::malloc_ints: 0.216416 ms
[GPU] create_image_d::copy_ints_H->D: 0.0144 ms
[GPU] create_image_d::sweep: 0.876064 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.163456 ms
[GPU] create_image: 4.86618 ms
[GPU] sample::copy_uv_H->D: 9.59203 ms
[GPU] sample::copy_uvrot_D->D: 0.206176 ms
[GPU] sample::1st_shift: 46.039 ms
[GPU] sample::FFT: 55.411 ms
[GPU] sample::2nd_shift: 26.0397 ms
[GPU] sample::interpolate: 3.0417 ms
[GPU] sample::apply_phase_sampled: 2.8776 ms
[GPU] sample_tot: 164.989 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60954 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.260192 ms
[GPU] reduce_chi2: 1.90381 ms
[GPU] chi2_profile::free_all: 4.8216 ms
[GPU] chi2_profile_tot_gputimer: 241.216 ms
[CPU] chi2_profile_tot: 241.243 ms

[GPU] chi2_profile::malloc_fint: 50.5047 ms
[GPU] chi2_profile::copy_observations: 13.9057 ms
[GPU] create_image_d::malloc_image: 0.80336 ms
[GPU] create_image_d::memset: 2.68275 ms
[GPU] create_image_d::malloc_ints: 0.208224 ms
[GPU] create_image_d::copy_ints_H->D: 0.016 ms
[GPU] create_image_d::sweep: 0.87456 ms
[GPU] create_image_d::central_pixel: 0.0136 ms
[GPU] create_image_d::free_ints: 0.165344 ms
[GPU] create_image: 4.8663 ms
[GPU] sample::copy_uv_H->D: 9.46115 ms
[GPU] sample::copy_uvrot_D->D: 0.205856 ms
[GPU] sample::1st_shift: 46.0566 ms
[GPU] sample::FFT: 64.0463 ms
[GPU] sample::2nd_shift: 26.0268 ms
[GPU] sample::interpolate: 3.03811 ms
[GPU] sample::apply_phase_sampled: 2.87882 ms
[GPU] sample_tot: 173.504 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61043 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263392 ms
[GPU] reduce_chi2: 1.90845 ms
[GPU] chi2_profile::free_all: 4.82538 ms
[GPU] chi2_profile_tot_gputimer: 249.631 ms
[CPU] chi2_profile_tot: 249.658 ms

[GPU] chi2_profile::malloc_fint: 50.5023 ms
[GPU] chi2_profile::copy_observations: 14.0976 ms
[GPU] create_image_d::malloc_image: 0.954304 ms
[GPU] create_image_d::memset: 2.68003 ms
[GPU] create_image_d::malloc_ints: 18.7838 ms
[GPU] create_image_d::copy_ints_H->D: 0.01616 ms
[GPU] create_image_d::sweep: 0.877056 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.172288 ms
[GPU] create_image: 23.6039 ms
[GPU] sample::copy_uv_H->D: 9.43229 ms
[GPU] sample::copy_uvrot_D->D: 0.208352 ms
[GPU] sample::1st_shift: 46.0427 ms
[GPU] sample::FFT: 47.5989 ms
[GPU] sample::2nd_shift: 26.0602 ms
[GPU] sample::interpolate: 3.04493 ms
[GPU] sample::apply_phase_sampled: 2.88112 ms
[GPU] sample_tot: 157.062 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61421 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.317824 ms
[GPU] reduce_chi2: 1.96672 ms
[GPU] chi2_profile::free_all: 4.8289 ms
[GPU] chi2_profile_tot_gputimer: 252.181 ms
[CPU] chi2_profile_tot: 252.211 ms

[GPU] chi2_profile::malloc_fint: 50.3918 ms
[GPU] chi2_profile::copy_observations: 15.1243 ms
[GPU] create_image_d::malloc_image: 0.808096 ms
[GPU] create_image_d::memset: 2.67968 ms
[GPU] create_image_d::malloc_ints: 0.210048 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.880192 ms
[GPU] create_image_d::central_pixel: 0.014752 ms
[GPU] create_image_d::free_ints: 0.162976 ms
[GPU] create_image: 4.88138 ms
[GPU] sample::copy_uv_H->D: 10.3106 ms
[GPU] sample::copy_uvrot_D->D: 0.205952 ms
[GPU] sample::1st_shift: 46.0698 ms
[GPU] sample::FFT: 53.5212 ms
[GPU] sample::2nd_shift: 26.0199 ms
[GPU] sample::interpolate: 3.04211 ms
[GPU] sample::apply_phase_sampled: 2.87811 ms
[GPU] sample_tot: 163.841 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27184 ms
[GPU] reduce_chi2: 1.9263 ms
[GPU] chi2_profile::free_all: 4.8168 ms
[GPU] chi2_profile_tot_gputimer: 241.097 ms
[CPU] chi2_profile_tot: 241.126 ms

[GPU] chi2_profile::malloc_fint: 50.4863 ms
[GPU] chi2_profile::copy_observations: 14.0115 ms
[GPU] create_image_d::malloc_image: 0.800064 ms
[GPU] create_image_d::memset: 2.68061 ms
[GPU] create_image_d::malloc_ints: 0.211744 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.875616 ms
[GPU] create_image_d::central_pixel: 0.012832 ms
[GPU] create_image_d::free_ints: 0.165376 ms
[GPU] create_image: 4.86765 ms
[GPU] sample::copy_uv_H->D: 9.48813 ms
[GPU] sample::copy_uvrot_D->D: 0.207168 ms
[GPU] sample::1st_shift: 46.0202 ms
[GPU] sample::FFT: 49.1486 ms
[GPU] sample::2nd_shift: 26.0538 ms
[GPU] sample::interpolate: 3.04266 ms
[GPU] sample::apply_phase_sampled: 2.88013 ms
[GPU] sample_tot: 158.594 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60906 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.262976 ms
[GPU] reduce_chi2: 1.90765 ms
[GPU] chi2_profile::free_all: 4.80854 ms
[GPU] chi2_profile_tot_gputimer: 234.792 ms
[CPU] chi2_profile_tot: 234.819 ms

[GPU] chi2_profile::malloc_fint: 50.5039 ms
[GPU] chi2_profile::copy_observations: 14.0766 ms
[GPU] create_image_d::malloc_image: 0.808448 ms
[GPU] create_image_d::memset: 2.67862 ms
[GPU] create_image_d::malloc_ints: 0.283424 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.874784 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.164928 ms
[GPU] create_image: 4.94474 ms
[GPU] sample::copy_uv_H->D: 9.91645 ms
[GPU] sample::copy_uvrot_D->D: 0.203456 ms
[GPU] sample::1st_shift: 46.0714 ms
[GPU] sample::FFT: 47.6411 ms
[GPU] sample::2nd_shift: 26.0297 ms
[GPU] sample::interpolate: 3.03856 ms
[GPU] sample::apply_phase_sampled: 2.87936 ms
[GPU] sample_tot: 157.575 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61098 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.260224 ms
[GPU] reduce_chi2: 1.90534 ms
[GPU] chi2_profile::free_all: 6.03693 ms
[GPU] chi2_profile_tot_gputimer: 235.158 ms
[CPU] chi2_profile_tot: 235.185 ms

[GPU] chi2_profile::malloc_fint: 50.5011 ms
[GPU] chi2_profile::copy_observations: 13.8853 ms
[GPU] create_image_d::malloc_image: 0.78128 ms
[GPU] create_image_d::memset: 2.68352 ms
[GPU] create_image_d::malloc_ints: 0.211392 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.875584 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.162176 ms
[GPU] create_image: 4.84797 ms
[GPU] sample::copy_uv_H->D: 9.83165 ms
[GPU] sample::copy_uvrot_D->D: 0.20448 ms
[GPU] sample::1st_shift: 46.0606 ms
[GPU] sample::FFT: 47.5534 ms
[GPU] sample::2nd_shift: 26.0234 ms
[GPU] sample::interpolate: 3.04256 ms
[GPU] sample::apply_phase_sampled: 2.87894 ms
[GPU] sample_tot: 157.383 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60906 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269184 ms
[GPU] reduce_chi2: 1.91216 ms
[GPU] chi2_profile::free_all: 4.80509 ms
[GPU] chi2_profile_tot_gputimer: 233.45 ms
[CPU] chi2_profile_tot: 233.477 ms

[GPU] chi2_profile::malloc_fint: 50.5065 ms
[GPU] chi2_profile::copy_observations: 14.6189 ms
[GPU] create_image_d::malloc_image: 15.2018 ms
[GPU] create_image_d::memset: 2.68061 ms
[GPU] create_image_d::malloc_ints: 0.217504 ms
[GPU] create_image_d::copy_ints_H->D: 0.014496 ms
[GPU] create_image_d::sweep: 0.875488 ms
[GPU] create_image_d::central_pixel: 0.014304 ms
[GPU] create_image_d::free_ints: 0.162432 ms
[GPU] create_image: 19.2735 ms
[GPU] sample::copy_uv_H->D: 9.46464 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 46.0272 ms
[GPU] sample::FFT: 47.6334 ms
[GPU] sample::2nd_shift: 26.0812 ms
[GPU] sample::interpolate: 3.04704 ms
[GPU] sample::apply_phase_sampled: 2.87974 ms
[GPU] sample_tot: 157.074 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61165 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270432 ms
[GPU] reduce_chi2: 1.91843 ms
[GPU] chi2_profile::free_all: 4.80998 ms
[GPU] chi2_profile_tot_gputimer: 248.318 ms
[CPU] chi2_profile_tot: 248.346 ms

[GPU] chi2_profile::malloc_fint: 50.4726 ms
[GPU] chi2_profile::copy_observations: 14.0628 ms
[GPU] create_image_d::malloc_image: 0.810144 ms
[GPU] create_image_d::memset: 2.68499 ms
[GPU] create_image_d::malloc_ints: 0.214368 ms
[GPU] create_image_d::copy_ints_H->D: 0.016704 ms
[GPU] create_image_d::sweep: 0.875968 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.1624 ms
[GPU] create_image: 4.8817 ms
[GPU] sample::copy_uv_H->D: 9.84845 ms
[GPU] sample::copy_uvrot_D->D: 0.206848 ms
[GPU] sample::1st_shift: 46.0777 ms
[GPU] sample::FFT: 47.4968 ms
[GPU] sample::2nd_shift: 26.0321 ms
[GPU] sample::interpolate: 3.04058 ms
[GPU] sample::apply_phase_sampled: 2.87766 ms
[GPU] sample_tot: 157.37 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60848 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268096 ms
[GPU] reduce_chi2: 1.91331 ms
[GPU] chi2_profile::free_all: 4.82666 ms
[GPU] chi2_profile_tot_gputimer: 233.647 ms
[CPU] chi2_profile_tot: 233.676 ms
8192	1.000000e+06	float64	None	4	4.607566e+00	2.425035e-01	7.564873e-03	2.329378e-01
# |--> timings: [0.24296988383866847, 0.24912686203606427, 0.25183188705705106, 0.23732939502224326, 0.2337566560599953, 0.23293784097768366, 0.2379798588808626, 0.2532494179904461, 0.2379264438059181, 0.25074681104160845, 0.25169278983958066, 0.24137734808027744, 0.24978295294567943, 0.2523612279910594, 0.2413128879852593, 0.23495033709332347, 0.23530594096519053, 0.23359775403514504, 0.24848745297640562, 0.23381202202290297]

[GPU] chi2_profile::malloc_fint: 49.4599 ms
[GPU] chi2_profile::copy_observations: 13.862 ms
[GPU] create_image_d::malloc_image: 0.79136 ms
[GPU] create_image_d::memset: 2.68134 ms
[GPU] create_image_d::malloc_ints: 0.213888 ms
[GPU] create_image_d::copy_ints_H->D: 0.014816 ms
[GPU] create_image_d::sweep: 0.875168 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.162912 ms
[GPU] create_image: 4.85597 ms
[GPU] sample::copy_uv_H->D: 9.51482 ms
[GPU] sample::copy_uvrot_D->D: 0.207712 ms
[GPU] sample::1st_shift: 46.053 ms
[GPU] sample::FFT: 63.1797 ms
[GPU] sample::2nd_shift: 26.0617 ms
[GPU] sample::interpolate: 3.04467 ms
[GPU] sample::apply_phase_sampled: 2.87955 ms
[GPU] sample_tot: 172.687 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60957 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264576 ms
[GPU] reduce_chi2: 1.90906 ms
[GPU] chi2_profile::free_all: 4.80701 ms
[GPU] chi2_profile_tot_gputimer: 247.7 ms
[CPU] chi2_profile_tot: 247.729 ms

[GPU] chi2_profile::malloc_fint: 50.545 ms
[GPU] chi2_profile::copy_observations: 14.5413 ms
[GPU] create_image_d::malloc_image: 1.70198 ms
[GPU] create_image_d::memset: 2.68944 ms
[GPU] create_image_d::malloc_ints: 17.6854 ms
[GPU] create_image_d::copy_ints_H->D: 0.016416 ms
[GPU] create_image_d::sweep: 0.880896 ms
[GPU] create_image_d::central_pixel: 0.01344 ms
[GPU] create_image_d::free_ints: 0.194496 ms
[GPU] create_image: 23.3095 ms
[GPU] sample::copy_uv_H->D: 9.65622 ms
[GPU] sample::copy_uvrot_D->D: 0.210848 ms
[GPU] sample::1st_shift: 46.0738 ms
[GPU] sample::FFT: 47.5966 ms
[GPU] sample::2nd_shift: 26.0203 ms
[GPU] sample::interpolate: 3.04186 ms
[GPU] sample::apply_phase_sampled: 2.88042 ms
[GPU] sample_tot: 157.295 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60982 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27536 ms
[GPU] reduce_chi2: 1.9287 ms
[GPU] chi2_profile::free_all: 4.82682 ms
[GPU] chi2_profile_tot_gputimer: 252.582 ms
[CPU] chi2_profile_tot: 252.61 ms

[GPU] chi2_profile::malloc_fint: 50.4512 ms
[GPU] chi2_profile::copy_observations: 14.0835 ms
[GPU] create_image_d::malloc_image: 0.81824 ms
[GPU] create_image_d::memset: 2.68 ms
[GPU] create_image_d::malloc_ints: 0.21088 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.876256 ms
[GPU] create_image_d::central_pixel: 0.012704 ms
[GPU] create_image_d::free_ints: 0.16256 ms
[GPU] create_image: 4.88131 ms
[GPU] sample::copy_uv_H->D: 9.55754 ms
[GPU] sample::copy_uvrot_D->D: 0.206176 ms
[GPU] sample::1st_shift: 46.0453 ms
[GPU] sample::FFT: 53.1203 ms
[GPU] sample::2nd_shift: 26.0379 ms
[GPU] sample::interpolate: 3.04301 ms
[GPU] sample::apply_phase_sampled: 2.88176 ms
[GPU] sample_tot: 162.662 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6113 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.481664 ms
[GPU] reduce_chi2: 2.12928 ms
[GPU] chi2_profile::free_all: 4.7912 ms
[GPU] chi2_profile_tot_gputimer: 239.117 ms
[CPU] chi2_profile_tot: 239.145 ms

[GPU] chi2_profile::malloc_fint: 50.4931 ms
[GPU] chi2_profile::copy_observations: 14.0539 ms
[GPU] create_image_d::malloc_image: 0.82736 ms
[GPU] create_image_d::memset: 2.6809 ms
[GPU] create_image_d::malloc_ints: 0.21216 ms
[GPU] create_image_d::copy_ints_H->D: 0.016768 ms
[GPU] create_image_d::sweep: 0.874688 ms
[GPU] create_image_d::central_pixel: 0.018624 ms
[GPU] create_image_d::free_ints: 0.16304 ms
[GPU] create_image: 4.89594 ms
[GPU] sample::copy_uv_H->D: 9.64694 ms
[GPU] sample::copy_uvrot_D->D: 0.204832 ms
[GPU] sample::1st_shift: 46.0484 ms
[GPU] sample::FFT: 47.8848 ms
[GPU] sample::2nd_shift: 26.0609 ms
[GPU] sample::interpolate: 3.04659 ms
[GPU] sample::apply_phase_sampled: 2.87926 ms
[GPU] sample_tot: 157.523 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61011 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265664 ms
[GPU] reduce_chi2: 1.91088 ms
[GPU] chi2_profile::free_all: 4.79981 ms
[GPU] chi2_profile_tot_gputimer: 233.793 ms
[CPU] chi2_profile_tot: 233.82 ms

[GPU] chi2_profile::malloc_fint: 50.5028 ms
[GPU] chi2_profile::copy_observations: 14.2653 ms
[GPU] create_image_d::malloc_image: 0.811328 ms
[GPU] create_image_d::memset: 2.68266 ms
[GPU] create_image_d::malloc_ints: 0.216672 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.875968 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.161952 ms
[GPU] create_image: 4.88176 ms
[GPU] sample::copy_uv_H->D: 9.94586 ms
[GPU] sample::copy_uvrot_D->D: 0.205344 ms
[GPU] sample::1st_shift: 46.0784 ms
[GPU] sample::FFT: 47.4449 ms
[GPU] sample::2nd_shift: 26.0276 ms
[GPU] sample::interpolate: 3.0417 ms
[GPU] sample::apply_phase_sampled: 2.8784 ms
[GPU] sample_tot: 161.118 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60934 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.260288 ms
[GPU] reduce_chi2: 1.9049 ms
[GPU] chi2_profile::free_all: 27.9536 ms
[GPU] chi2_profile_tot_gputimer: 260.748 ms
[CPU] chi2_profile_tot: 260.775 ms

[GPU] chi2_profile::malloc_fint: 50.4911 ms
[GPU] chi2_profile::copy_observations: 14.0878 ms
[GPU] create_image_d::malloc_image: 0.807584 ms
[GPU] create_image_d::memset: 2.68061 ms
[GPU] create_image_d::malloc_ints: 0.213376 ms
[GPU] create_image_d::copy_ints_H->D: 0.017152 ms
[GPU] create_image_d::sweep: 0.876032 ms
[GPU] create_image_d::central_pixel: 0.013952 ms
[GPU] create_image_d::free_ints: 0.169216 ms
[GPU] create_image: 4.88608 ms
[GPU] sample::copy_uv_H->D: 9.82864 ms
[GPU] sample::copy_uvrot_D->D: 0.207104 ms
[GPU] sample::1st_shift: 46.0516 ms
[GPU] sample::FFT: 49.3948 ms
[GPU] sample::2nd_shift: 26.0404 ms
[GPU] sample::interpolate: 3.04451 ms
[GPU] sample::apply_phase_sampled: 2.87984 ms
[GPU] sample_tot: 159.218 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60931 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264192 ms
[GPU] reduce_chi2: 1.90976 ms
[GPU] chi2_profile::free_all: 4.80205 ms
[GPU] chi2_profile_tot_gputimer: 235.513 ms
[CPU] chi2_profile_tot: 235.54 ms

[GPU] chi2_profile::malloc_fint: 56.3637 ms
[GPU] chi2_profile::copy_observations: 24.5143 ms
[GPU] create_image_d::malloc_image: 0.81264 ms
[GPU] create_image_d::memset: 2.68144 ms
[GPU] create_image_d::malloc_ints: 0.220544 ms
[GPU] create_image_d::copy_ints_H->D: 0.01584 ms
[GPU] create_image_d::sweep: 0.875328 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.17008 ms
[GPU] create_image: 4.88838 ms
[GPU] sample::copy_uv_H->D: 9.66918 ms
[GPU] sample::copy_uvrot_D->D: 0.206784 ms
[GPU] sample::1st_shift: 46.0818 ms
[GPU] sample::FFT: 47.3928 ms
[GPU] sample::2nd_shift: 26.02 ms
[GPU] sample::interpolate: 3.04765 ms
[GPU] sample::apply_phase_sampled: 2.87936 ms
[GPU] sample_tot: 157.083 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61155 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273024 ms
[GPU] reduce_chi2: 1.91939 ms
[GPU] chi2_profile::free_all: 4.81357 ms
[GPU] chi2_profile_tot_gputimer: 249.701 ms
[CPU] chi2_profile_tot: 249.729 ms

[GPU] chi2_profile::malloc_fint: 50.4793 ms
[GPU] chi2_profile::copy_observations: 13.9972 ms
[GPU] create_image_d::malloc_image: 0.78848 ms
[GPU] create_image_d::memset: 2.68224 ms
[GPU] create_image_d::malloc_ints: 0.209792 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 0.87616 ms
[GPU] create_image_d::central_pixel: 0.013088 ms
[GPU] create_image_d::free_ints: 0.161344 ms
[GPU] create_image: 4.85075 ms
[GPU] sample::copy_uv_H->D: 9.57923 ms
[GPU] sample::copy_uvrot_D->D: 0.205376 ms
[GPU] sample::1st_shift: 46.0484 ms
[GPU] sample::FFT: 47.3416 ms
[GPU] sample::2nd_shift: 26.0489 ms
[GPU] sample::interpolate: 3.04528 ms
[GPU] sample::apply_phase_sampled: 2.8809 ms
[GPU] sample_tot: 156.908 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61136 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267424 ms
[GPU] reduce_chi2: 1.91363 ms
[GPU] chi2_profile::free_all: 4.82013 ms
[GPU] chi2_profile_tot_gputimer: 233.086 ms
[CPU] chi2_profile_tot: 233.114 ms

[GPU] chi2_profile::malloc_fint: 50.5043 ms
[GPU] chi2_profile::copy_observations: 13.5424 ms
[GPU] create_image_d::malloc_image: 0.810176 ms
[GPU] create_image_d::memset: 2.68109 ms
[GPU] create_image_d::malloc_ints: 0.210048 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.875296 ms
[GPU] create_image_d::central_pixel: 0.014208 ms
[GPU] create_image_d::free_ints: 0.16112 ms
[GPU] create_image: 4.87085 ms
[GPU] sample::copy_uv_H->D: 9.27555 ms
[GPU] sample::copy_uvrot_D->D: 0.207008 ms
[GPU] sample::1st_shift: 46.0348 ms
[GPU] sample::FFT: 48.7796 ms
[GPU] sample::2nd_shift: 26.0571 ms
[GPU] sample::interpolate: 3.03706 ms
[GPU] sample::apply_phase_sampled: 2.88042 ms
[GPU] sample_tot: 158.03 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60874 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.261376 ms
[GPU] reduce_chi2: 1.9047 ms
[GPU] chi2_profile::free_all: 4.81408 ms
[GPU] chi2_profile_tot_gputimer: 233.782 ms
[CPU] chi2_profile_tot: 233.81 ms

[GPU] chi2_profile::malloc_fint: 50.5054 ms
[GPU] chi2_profile::copy_observations: 13.8529 ms
[GPU] create_image_d::malloc_image: 0.971232 ms
[GPU] create_image_d::memset: 2.67946 ms
[GPU] create_image_d::malloc_ints: 18.823 ms
[GPU] create_image_d::copy_ints_H->D: 0.026752 ms
[GPU] create_image_d::sweep: 0.87568 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.178048 ms
[GPU] create_image: 23.6715 ms
[GPU] sample::copy_uv_H->D: 9.46237 ms
[GPU] sample::copy_uvrot_D->D: 0.209376 ms
[GPU] sample::1st_shift: 46.0552 ms
[GPU] sample::FFT: 47.536 ms
[GPU] sample::2nd_shift: 26.0318 ms
[GPU] sample::interpolate: 3.04662 ms
[GPU] sample::apply_phase_sampled: 2.87936 ms
[GPU] sample_tot: 157.044 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61222 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27552 ms
[GPU] reduce_chi2: 1.92189 ms
[GPU] chi2_profile::free_all: 4.81782 ms
[GPU] chi2_profile_tot_gputimer: 251.939 ms
[CPU] chi2_profile_tot: 251.966 ms

[GPU] chi2_profile::malloc_fint: 50.4911 ms
[GPU] chi2_profile::copy_observations: 14.5049 ms
[GPU] create_image_d::malloc_image: 0.788736 ms
[GPU] create_image_d::memset: 2.6823 ms
[GPU] create_image_d::malloc_ints: 0.211648 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 0.876064 ms
[GPU] create_image_d::central_pixel: 0.014368 ms
[GPU] create_image_d::free_ints: 0.161408 ms
[GPU] create_image: 4.85395 ms
[GPU] sample::copy_uv_H->D: 9.59722 ms
[GPU] sample::copy_uvrot_D->D: 0.2072 ms
[GPU] sample::1st_shift: 46.0374 ms
[GPU] sample::FFT: 54.5966 ms
[GPU] sample::2nd_shift: 26.0491 ms
[GPU] sample::interpolate: 3.04179 ms
[GPU] sample::apply_phase_sampled: 2.88019 ms
[GPU] sample_tot: 164.161 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61005 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268256 ms
[GPU] reduce_chi2: 1.91331 ms
[GPU] chi2_profile::free_all: 4.82157 ms
[GPU] chi2_profile_tot_gputimer: 240.863 ms
[CPU] chi2_profile_tot: 240.891 ms

[GPU] chi2_profile::malloc_fint: 50.4869 ms
[GPU] chi2_profile::copy_observations: 13.908 ms
[GPU] create_image_d::malloc_image: 0.806208 ms
[GPU] create_image_d::memset: 2.68138 ms
[GPU] create_image_d::malloc_ints: 0.215424 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.874208 ms
[GPU] create_image_d::central_pixel: 0.013024 ms
[GPU] create_image_d::free_ints: 0.163168 ms
[GPU] create_image: 4.87158 ms
[GPU] sample::copy_uv_H->D: 9.59453 ms
[GPU] sample::copy_uvrot_D->D: 0.207232 ms
[GPU] sample::1st_shift: 46.0638 ms
[GPU] sample::FFT: 62.9461 ms
[GPU] sample::2nd_shift: 26.0193 ms
[GPU] sample::interpolate: 3.04355 ms
[GPU] sample::apply_phase_sampled: 2.88234 ms
[GPU] sample_tot: 172.542 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61085 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268064 ms
[GPU] reduce_chi2: 1.91382 ms
[GPU] chi2_profile::free_all: 4.81923 ms
[GPU] chi2_profile_tot_gputimer: 248.666 ms
[CPU] chi2_profile_tot: 248.694 ms

[GPU] chi2_profile::malloc_fint: 50.5038 ms
[GPU] chi2_profile::copy_observations: 14.3252 ms
[GPU] create_image_d::malloc_image: 3.77488 ms
[GPU] create_image_d::memset: 2.69104 ms
[GPU] create_image_d::malloc_ints: 0.584736 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 0.874208 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 19.2056 ms
[GPU] create_image: 27.2633 ms
[GPU] sample::copy_uv_H->D: 9.11731 ms
[GPU] sample::copy_uvrot_D->D: 0.20432 ms
[GPU] sample::1st_shift: 46.046 ms
[GPU] sample::FFT: 47.5957 ms
[GPU] sample::2nd_shift: 26.0567 ms
[GPU] sample::interpolate: 3.0447 ms
[GPU] sample::apply_phase_sampled: 2.87939 ms
[GPU] sample_tot: 156.721 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26768 ms
[GPU] reduce_chi2: 1.92022 ms
[GPU] chi2_profile::free_all: 4.81866 ms
[GPU] chi2_profile_tot_gputimer: 255.665 ms
[CPU] chi2_profile_tot: 255.693 ms

[GPU] chi2_profile::malloc_fint: 50.5077 ms
[GPU] chi2_profile::copy_observations: 13.8293 ms
[GPU] create_image_d::malloc_image: 0.800064 ms
[GPU] create_image_d::memset: 2.67942 ms
[GPU] create_image_d::malloc_ints: 0.214816 ms
[GPU] create_image_d::copy_ints_H->D: 0.015584 ms
[GPU] create_image_d::sweep: 0.875072 ms
[GPU] create_image_d::central_pixel: 0.013152 ms
[GPU] create_image_d::free_ints: 0.161216 ms
[GPU] create_image: 4.85942 ms
[GPU] sample::copy_uv_H->D: 9.58986 ms
[GPU] sample::copy_uvrot_D->D: 0.205952 ms
[GPU] sample::1st_shift: 46.0564 ms
[GPU] sample::FFT: 54.187 ms
[GPU] sample::2nd_shift: 26.0296 ms
[GPU] sample::interpolate: 3.04141 ms
[GPU] sample::apply_phase_sampled: 2.87933 ms
[GPU] sample_tot: 163.775 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263648 ms
[GPU] reduce_chi2: 1.90784 ms
[GPU] chi2_profile::free_all: 4.8177 ms
[GPU] chi2_profile_tot_gputimer: 239.812 ms
[CPU] chi2_profile_tot: 239.84 ms

[GPU] chi2_profile::malloc_fint: 50.5054 ms
[GPU] chi2_profile::copy_observations: 14.1038 ms
[GPU] create_image_d::malloc_image: 0.801888 ms
[GPU] create_image_d::memset: 2.68554 ms
[GPU] create_image_d::malloc_ints: 0.211808 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.87664 ms
[GPU] create_image_d::central_pixel: 0.014816 ms
[GPU] create_image_d::free_ints: 0.162304 ms
[GPU] create_image: 4.87315 ms
[GPU] sample::copy_uv_H->D: 9.49616 ms
[GPU] sample::copy_uvrot_D->D: 0.20752 ms
[GPU] sample::1st_shift: 46.0559 ms
[GPU] sample::FFT: 63.9785 ms
[GPU] sample::2nd_shift: 26.048 ms
[GPU] sample::interpolate: 3.04432 ms
[GPU] sample::apply_phase_sampled: 2.88061 ms
[GPU] sample_tot: 173.466 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60954 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.265216 ms
[GPU] reduce_chi2: 1.90922 ms
[GPU] chi2_profile::free_all: 4.79917 ms
[GPU] chi2_profile_tot_gputimer: 249.773 ms
[CPU] chi2_profile_tot: 249.801 ms

[GPU] chi2_profile::malloc_fint: 50.493 ms
[GPU] chi2_profile::copy_observations: 14.1559 ms
[GPU] create_image_d::malloc_image: 0.94192 ms
[GPU] create_image_d::memset: 2.68637 ms
[GPU] create_image_d::malloc_ints: 1.17792 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.875168 ms
[GPU] create_image_d::central_pixel: 0.012864 ms
[GPU] create_image_d::free_ints: 19.4065 ms
[GPU] create_image: 25.2308 ms
[GPU] sample::copy_uv_H->D: 9.67616 ms
[GPU] sample::copy_uvrot_D->D: 0.205408 ms
[GPU] sample::1st_shift: 46.0618 ms
[GPU] sample::FFT: 47.4461 ms
[GPU] sample::2nd_shift: 26.0278 ms
[GPU] sample::interpolate: 3.04278 ms
[GPU] sample::apply_phase_sampled: 2.87907 ms
[GPU] sample_tot: 157.147 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61194 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.275616 ms
[GPU] reduce_chi2: 1.9217 ms
[GPU] chi2_profile::free_all: 4.81638 ms
[GPU] chi2_profile_tot_gputimer: 253.885 ms
[CPU] chi2_profile_tot: 253.913 ms

[GPU] chi2_profile::malloc_fint: 50.4993 ms
[GPU] chi2_profile::copy_observations: 14.0095 ms
[GPU] create_image_d::malloc_image: 0.786944 ms
[GPU] create_image_d::memset: 2.68202 ms
[GPU] create_image_d::malloc_ints: 0.21232 ms
[GPU] create_image_d::copy_ints_H->D: 0.014848 ms
[GPU] create_image_d::sweep: 0.87504 ms
[GPU] create_image_d::central_pixel: 0.012576 ms
[GPU] create_image_d::free_ints: 0.162656 ms
[GPU] create_image: 4.85318 ms
[GPU] sample::copy_uv_H->D: 9.70445 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 46.0528 ms
[GPU] sample::FFT: 53.4489 ms
[GPU] sample::2nd_shift: 26.0257 ms
[GPU] sample::interpolate: 3.04093 ms
[GPU] sample::apply_phase_sampled: 2.87955 ms
[GPU] sample_tot: 163.145 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60768 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.274688 ms
[GPU] reduce_chi2: 1.91824 ms
[GPU] chi2_profile::free_all: 4.81472 ms
[GPU] chi2_profile_tot_gputimer: 239.362 ms
[CPU] chi2_profile_tot: 239.39 ms

[GPU] chi2_profile::malloc_fint: 50.5096 ms
[GPU] chi2_profile::copy_observations: 14.0082 ms
[GPU] create_image_d::malloc_image: 0.81232 ms
[GPU] create_image_d::memset: 2.68131 ms
[GPU] create_image_d::malloc_ints: 0.218208 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.8744 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.162144 ms
[GPU] create_image: 4.87526 ms
[GPU] sample::copy_uv_H->D: 9.95773 ms
[GPU] sample::copy_uvrot_D->D: 0.203808 ms
[GPU] sample::1st_shift: 46.0517 ms
[GPU] sample::FFT: 58.8508 ms
[GPU] sample::2nd_shift: 26.058 ms
[GPU] sample::interpolate: 3.04838 ms
[GPU] sample::apply_phase_sampled: 2.87907 ms
[GPU] sample_tot: 168.79 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61101 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264192 ms
[GPU] reduce_chi2: 1.90947 ms
[GPU] chi2_profile::free_all: 4.80182 ms
[GPU] chi2_profile_tot_gputimer: 245.011 ms
[CPU] chi2_profile_tot: 245.039 ms

[GPU] chi2_profile::malloc_fint: 50.4776 ms
[GPU] chi2_profile::copy_observations: 14.1329 ms
[GPU] create_image_d::malloc_image: 1.54022 ms
[GPU] create_image_d::memset: 2.68282 ms
[GPU] create_image_d::malloc_ints: 18.1214 ms
[GPU] create_image_d::copy_ints_H->D: 0.014336 ms
[GPU] create_image_d::sweep: 0.876896 ms
[GPU] create_image_d::central_pixel: 0.014432 ms
[GPU] create_image_d::free_ints: 0.170304 ms
[GPU] create_image: 23.5345 ms
[GPU] sample::copy_uv_H->D: 9.47117 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 46.0554 ms
[GPU] sample::FFT: 47.6079 ms
[GPU] sample::2nd_shift: 26.0292 ms
[GPU] sample::interpolate: 3.03779 ms
[GPU] sample::apply_phase_sampled: 2.87757 ms
[GPU] sample_tot: 157.085 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6111 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264736 ms
[GPU] reduce_chi2: 1.91008 ms
[GPU] chi2_profile::free_all: 4.82243 ms
[GPU] chi2_profile_tot_gputimer: 252.084 ms
[CPU] chi2_profile_tot: 252.111 ms

[GPU] chi2_profile::malloc_fint: 50.4809 ms
[GPU] chi2_profile::copy_observations: 13.8722 ms
[GPU] create_image_d::malloc_image: 0.808768 ms
[GPU] create_image_d::memset: 2.67971 ms
[GPU] create_image_d::malloc_ints: 0.212224 ms
[GPU] create_image_d::copy_ints_H->D: 0.015936 ms
[GPU] create_image_d::sweep: 0.875392 ms
[GPU] create_image_d::central_pixel: 0.013344 ms
[GPU] create_image_d::free_ints: 0.162176 ms
[GPU] create_image: 4.87322 ms
[GPU] sample::copy_uv_H->D: 9.79142 ms
[GPU] sample::copy_uvrot_D->D: 0.206848 ms
[GPU] sample::1st_shift: 46.0383 ms
[GPU] sample::FFT: 56.6314 ms
[GPU] sample::2nd_shift: 26.0599 ms
[GPU] sample::interpolate: 3.05024 ms
[GPU] sample::apply_phase_sampled: 2.87798 ms
[GPU] sample_tot: 166.393 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61034 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273664 ms
[GPU] reduce_chi2: 1.91894 ms
[GPU] chi2_profile::free_all: 4.80086 ms
[GPU] chi2_profile_tot_gputimer: 242.454 ms
[CPU] chi2_profile_tot: 242.481 ms
8192	1.000000e+06	float64	None	8	4.660846e+00	2.453077e-01	8.125834e-03	2.332418e-01
# |--> timings: [0.2478162341285497, 0.25274396291933954, 0.2393023290205747, 0.2339420299977064, 0.2608996690250933, 0.2356662000529468, 0.24986800597980618, 0.2332417550496757, 0.23393287905491889, 0.25209236703813076, 0.24102960992604494, 0.248819560976699, 0.2558143569622189, 0.2399606630206108, 0.24993463000282645, 0.25403675297275186, 0.23951217089779675, 0.2451648770365864, 0.25224856194108725, 0.2426358030643314]

[GPU] chi2_profile::malloc_fint: 49.6723 ms
[GPU] chi2_profile::copy_observations: 13.8733 ms
[GPU] create_image_d::malloc_image: 0.804352 ms
[GPU] create_image_d::memset: 2.68282 ms
[GPU] create_image_d::malloc_ints: 0.212 ms
[GPU] create_image_d::copy_ints_H->D: 0.016576 ms
[GPU] create_image_d::sweep: 0.249472 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.159968 ms
[GPU] create_image: 4.24064 ms
[GPU] sample::copy_uv_H->D: 9.64182 ms
[GPU] sample::copy_uvrot_D->D: 0.20592 ms
[GPU] sample::1st_shift: 25.2521 ms
[GPU] sample::FFT: 47.5026 ms
[GPU] sample::2nd_shift: 16.6565 ms
[GPU] sample::interpolate: 2.82934 ms
[GPU] sample::apply_phase_sampled: 0.772064 ms
[GPU] sample_tot: 136.362 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.39024 ms
[GPU] reduce_chi2: 0.925696 ms
[GPU] chi2_profile::free_all: 4.80698 ms
[GPU] chi2_profile_tot_gputimer: 209.998 ms
[CPU] chi2_profile_tot: 210.027 ms

[GPU] chi2_profile::malloc_fint: 50.5079 ms
[GPU] chi2_profile::copy_observations: 13.9524 ms
[GPU] create_image_d::malloc_image: 0.799808 ms
[GPU] create_image_d::memset: 2.68029 ms
[GPU] create_image_d::malloc_ints: 0.216928 ms
[GPU] create_image_d::copy_ints_H->D: 0.015296 ms
[GPU] create_image_d::sweep: 0.249312 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.160512 ms
[GPU] create_image: 4.23158 ms
[GPU] sample::copy_uv_H->D: 9.56896 ms
[GPU] sample::copy_uvrot_D->D: 0.20704 ms
[GPU] sample::1st_shift: 25.2661 ms
[GPU] sample::FFT: 48.9148 ms
[GPU] sample::2nd_shift: 16.6476 ms
[GPU] sample::interpolate: 2.82806 ms
[GPU] sample::apply_phase_sampled: 0.773216 ms
[GPU] sample_tot: 137.686 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.386816 ms
[GPU] reduce_chi2: 0.925632 ms
[GPU] chi2_profile::free_all: 4.80899 ms
[GPU] chi2_profile_tot_gputimer: 212.228 ms
[CPU] chi2_profile_tot: 212.255 ms

[GPU] chi2_profile::malloc_fint: 54.6394 ms
[GPU] chi2_profile::copy_observations: 24.5189 ms
[GPU] create_image_d::malloc_image: 0.810368 ms
[GPU] create_image_d::memset: 2.68234 ms
[GPU] create_image_d::malloc_ints: 0.21728 ms
[GPU] create_image_d::copy_ints_H->D: 0.01664 ms
[GPU] create_image_d::sweep: 0.250112 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.163328 ms
[GPU] create_image: 4.2545 ms
[GPU] sample::copy_uv_H->D: 9.64938 ms
[GPU] sample::copy_uvrot_D->D: 0.206752 ms
[GPU] sample::1st_shift: 25.3172 ms
[GPU] sample::FFT: 47.3129 ms
[GPU] sample::2nd_shift: 16.668 ms
[GPU] sample::interpolate: 2.82685 ms
[GPU] sample::apply_phase_sampled: 0.771968 ms
[GPU] sample_tot: 136.232 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501216 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.389056 ms
[GPU] reduce_chi2: 0.92368 ms
[GPU] chi2_profile::free_all: 4.82688 ms
[GPU] chi2_profile_tot_gputimer: 225.527 ms
[CPU] chi2_profile_tot: 225.554 ms

[GPU] chi2_profile::malloc_fint: 50.4837 ms
[GPU] chi2_profile::copy_observations: 14.1445 ms
[GPU] create_image_d::malloc_image: 0.808992 ms
[GPU] create_image_d::memset: 2.67974 ms
[GPU] create_image_d::malloc_ints: 0.212576 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 0.249184 ms
[GPU] create_image_d::central_pixel: 0.01408 ms
[GPU] create_image_d::free_ints: 0.166304 ms
[GPU] create_image: 4.25098 ms
[GPU] sample::copy_uv_H->D: 9.56355 ms
[GPU] sample::copy_uvrot_D->D: 0.20656 ms
[GPU] sample::1st_shift: 25.3368 ms
[GPU] sample::FFT: 47.5335 ms
[GPU] sample::2nd_shift: 16.6155 ms
[GPU] sample::interpolate: 2.83014 ms
[GPU] sample::apply_phase_sampled: 0.772576 ms
[GPU] sample_tot: 136.37 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.38336 ms
[GPU] reduce_chi2: 0.920928 ms
[GPU] chi2_profile::free_all: 4.816 ms
[GPU] chi2_profile_tot_gputimer: 211.107 ms
[CPU] chi2_profile_tot: 211.134 ms

[GPU] chi2_profile::malloc_fint: 50.5136 ms
[GPU] chi2_profile::copy_observations: 30.9872 ms
[GPU] create_image_d::malloc_image: 0.794784 ms
[GPU] create_image_d::memset: 2.67968 ms
[GPU] create_image_d::malloc_ints: 0.212288 ms
[GPU] create_image_d::copy_ints_H->D: 0.015072 ms
[GPU] create_image_d::sweep: 0.24992 ms
[GPU] create_image_d::central_pixel: 0.01392 ms
[GPU] create_image_d::free_ints: 0.16672 ms
[GPU] create_image: 4.2367 ms
[GPU] sample::copy_uv_H->D: 9.44736 ms
[GPU] sample::copy_uvrot_D->D: 0.204096 ms
[GPU] sample::1st_shift: 25.3714 ms
[GPU] sample::FFT: 47.5247 ms
[GPU] sample::2nd_shift: 16.6199 ms
[GPU] sample::interpolate: 2.83034 ms
[GPU] sample::apply_phase_sampled: 0.772192 ms
[GPU] sample_tot: 139.022 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.383648 ms
[GPU] reduce_chi2: 0.920608 ms
[GPU] chi2_profile::free_all: 4.94381 ms
[GPU] chi2_profile_tot_gputimer: 230.742 ms
[CPU] chi2_profile_tot: 230.776 ms

[GPU] chi2_profile::malloc_fint: 50.49 ms
[GPU] chi2_profile::copy_observations: 14.0642 ms
[GPU] create_image_d::malloc_image: 0.809056 ms
[GPU] create_image_d::memset: 2.68045 ms
[GPU] create_image_d::malloc_ints: 0.212224 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.250528 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.164576 ms
[GPU] create_image: 4.25142 ms
[GPU] sample::copy_uv_H->D: 9.5361 ms
[GPU] sample::copy_uvrot_D->D: 0.208448 ms
[GPU] sample::1st_shift: 25.3471 ms
[GPU] sample::FFT: 47.5852 ms
[GPU] sample::2nd_shift: 16.6527 ms
[GPU] sample::interpolate: 2.8289 ms
[GPU] sample::apply_phase_sampled: 0.772512 ms
[GPU] sample_tot: 136.411 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.382784 ms
[GPU] reduce_chi2: 0.919872 ms
[GPU] chi2_profile::free_all: 4.81565 ms
[GPU] chi2_profile_tot_gputimer: 211.071 ms
[CPU] chi2_profile_tot: 211.098 ms

[GPU] chi2_profile::malloc_fint: 50.5091 ms
[GPU] chi2_profile::copy_observations: 30.1039 ms
[GPU] create_image_d::malloc_image: 0.81744 ms
[GPU] create_image_d::memset: 2.67968 ms
[GPU] create_image_d::malloc_ints: 0.2264 ms
[GPU] create_image_d::copy_ints_H->D: 0.013408 ms
[GPU] create_image_d::sweep: 0.249632 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.163808 ms
[GPU] create_image: 4.26877 ms
[GPU] sample::copy_uv_H->D: 9.71187 ms
[GPU] sample::copy_uvrot_D->D: 0.20624 ms
[GPU] sample::1st_shift: 25.322 ms
[GPU] sample::FFT: 47.4842 ms
[GPU] sample::2nd_shift: 16.6664 ms
[GPU] sample::interpolate: 2.82218 ms
[GPU] sample::apply_phase_sampled: 0.778592 ms
[GPU] sample_tot: 144.326 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.374336 ms
[GPU] reduce_chi2: 0.91136 ms
[GPU] chi2_profile::free_all: 4.82941 ms
[GPU] chi2_profile_tot_gputimer: 235.075 ms
[CPU] chi2_profile_tot: 235.103 ms

[GPU] chi2_profile::malloc_fint: 50.4797 ms
[GPU] chi2_profile::copy_observations: 14.0402 ms
[GPU] create_image_d::malloc_image: 0.80896 ms
[GPU] create_image_d::memset: 2.67997 ms
[GPU] create_image_d::malloc_ints: 0.212864 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.249536 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.160128 ms
[GPU] create_image: 4.24474 ms
[GPU] sample::copy_uv_H->D: 9.67302 ms
[GPU] sample::copy_uvrot_D->D: 0.205408 ms
[GPU] sample::1st_shift: 25.3797 ms
[GPU] sample::FFT: 47.5735 ms
[GPU] sample::2nd_shift: 16.6514 ms
[GPU] sample::interpolate: 2.82813 ms
[GPU] sample::apply_phase_sampled: 0.771488 ms
[GPU] sample_tot: 136.562 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.388416 ms
[GPU] reduce_chi2: 0.92336 ms
[GPU] chi2_profile::free_all: 4.80874 ms
[GPU] chi2_profile_tot_gputimer: 211.177 ms
[CPU] chi2_profile_tot: 211.205 ms

[GPU] chi2_profile::malloc_fint: 50.6903 ms
[GPU] chi2_profile::copy_observations: 33.1366 ms
[GPU] create_image_d::malloc_image: 0.829664 ms
[GPU] create_image_d::memset: 2.68259 ms
[GPU] create_image_d::malloc_ints: 0.21808 ms
[GPU] create_image_d::copy_ints_H->D: 0.026304 ms
[GPU] create_image_d::sweep: 0.248224 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.16816 ms
[GPU] create_image: 4.28669 ms
[GPU] sample::copy_uv_H->D: 9.61664 ms
[GPU] sample::copy_uvrot_D->D: 0.207904 ms
[GPU] sample::1st_shift: 25.3749 ms
[GPU] sample::FFT: 47.5732 ms
[GPU] sample::2nd_shift: 16.639 ms
[GPU] sample::interpolate: 2.82986 ms
[GPU] sample::apply_phase_sampled: 0.772224 ms
[GPU] sample_tot: 138.097 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501408 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.38608 ms
[GPU] reduce_chi2: 0.922112 ms
[GPU] chi2_profile::free_all: 4.82154 ms
[GPU] chi2_profile_tot_gputimer: 232.07 ms
[CPU] chi2_profile_tot: 232.097 ms

[GPU] chi2_profile::malloc_fint: 50.4957 ms
[GPU] chi2_profile::copy_observations: 14.2716 ms
[GPU] create_image_d::malloc_image: 0.814176 ms
[GPU] create_image_d::memset: 2.67949 ms
[GPU] create_image_d::malloc_ints: 0.215104 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.249216 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.1616 ms
[GPU] create_image: 4.25222 ms
[GPU] sample::copy_uv_H->D: 9.53882 ms
[GPU] sample::copy_uvrot_D->D: 0.204192 ms
[GPU] sample::1st_shift: 25.3114 ms
[GPU] sample::FFT: 47.6557 ms
[GPU] sample::2nd_shift: 16.6501 ms
[GPU] sample::interpolate: 2.8327 ms
[GPU] sample::apply_phase_sampled: 0.77344 ms
[GPU] sample_tot: 136.443 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501696 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.385952 ms
[GPU] reduce_chi2: 0.921376 ms
[GPU] chi2_profile::free_all: 4.80688 ms
[GPU] chi2_profile_tot_gputimer: 211.307 ms
[CPU] chi2_profile_tot: 211.334 ms

[GPU] chi2_profile::malloc_fint: 50.5208 ms
[GPU] chi2_profile::copy_observations: 30.1935 ms
[GPU] create_image_d::malloc_image: 0.816928 ms
[GPU] create_image_d::memset: 2.68045 ms
[GPU] create_image_d::malloc_ints: 0.2088 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 0.249792 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.1728 ms
[GPU] create_image: 4.26198 ms
[GPU] sample::copy_uv_H->D: 9.42624 ms
[GPU] sample::copy_uvrot_D->D: 0.206336 ms
[GPU] sample::1st_shift: 25.3503 ms
[GPU] sample::FFT: 47.5862 ms
[GPU] sample::2nd_shift: 16.6485 ms
[GPU] sample::interpolate: 2.82922 ms
[GPU] sample::apply_phase_sampled: 0.771936 ms
[GPU] sample_tot: 144.323 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.369152 ms
[GPU] reduce_chi2: 0.9136 ms
[GPU] chi2_profile::free_all: 4.81168 ms
[GPU] chi2_profile_tot_gputimer: 235.142 ms
[CPU] chi2_profile_tot: 235.176 ms

[GPU] chi2_profile::malloc_fint: 50.4934 ms
[GPU] chi2_profile::copy_observations: 14.0506 ms
[GPU] create_image_d::malloc_image: 0.800992 ms
[GPU] create_image_d::memset: 2.68006 ms
[GPU] create_image_d::malloc_ints: 0.212288 ms
[GPU] create_image_d::copy_ints_H->D: 0.015072 ms
[GPU] create_image_d::sweep: 0.249888 ms
[GPU] create_image_d::central_pixel: 0.014624 ms
[GPU] create_image_d::free_ints: 0.157728 ms
[GPU] create_image: 4.23677 ms
[GPU] sample::copy_uv_H->D: 9.62531 ms
[GPU] sample::copy_uvrot_D->D: 0.2072 ms
[GPU] sample::1st_shift: 25.3726 ms
[GPU] sample::FFT: 47.6817 ms
[GPU] sample::2nd_shift: 16.6473 ms
[GPU] sample::interpolate: 2.82938 ms
[GPU] sample::apply_phase_sampled: 0.771936 ms
[GPU] sample_tot: 136.622 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.381248 ms
[GPU] reduce_chi2: 0.919904 ms
[GPU] chi2_profile::free_all: 4.80333 ms
[GPU] chi2_profile_tot_gputimer: 211.245 ms
[CPU] chi2_profile_tot: 211.272 ms

[GPU] chi2_profile::malloc_fint: 50.5905 ms
[GPU] chi2_profile::copy_observations: 30.1617 ms
[GPU] create_image_d::malloc_image: 0.82368 ms
[GPU] create_image_d::memset: 2.67907 ms
[GPU] create_image_d::malloc_ints: 0.212096 ms
[GPU] create_image_d::copy_ints_H->D: 0.015424 ms
[GPU] create_image_d::sweep: 0.249792 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.162464 ms
[GPU] create_image: 4.26093 ms
[GPU] sample::copy_uv_H->D: 9.55014 ms
[GPU] sample::copy_uvrot_D->D: 0.209024 ms
[GPU] sample::1st_shift: 25.3228 ms
[GPU] sample::FFT: 47.465 ms
[GPU] sample::2nd_shift: 16.6416 ms
[GPU] sample::interpolate: 2.82954 ms
[GPU] sample::apply_phase_sampled: 0.77216 ms
[GPU] sample_tot: 140.966 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.378144 ms
[GPU] reduce_chi2: 0.92032 ms
[GPU] chi2_profile::free_all: 4.82944 ms
[GPU] chi2_profile_tot_gputimer: 231.862 ms
[CPU] chi2_profile_tot: 231.889 ms

[GPU] chi2_profile::malloc_fint: 50.4995 ms
[GPU] chi2_profile::copy_observations: 13.8474 ms
[GPU] create_image_d::malloc_image: 0.802304 ms
[GPU] create_image_d::memset: 2.67872 ms
[GPU] create_image_d::malloc_ints: 0.217408 ms
[GPU] create_image_d::copy_ints_H->D: 0.014624 ms
[GPU] create_image_d::sweep: 0.249376 ms
[GPU] create_image_d::central_pixel: 0.011232 ms
[GPU] create_image_d::free_ints: 0.160352 ms
[GPU] create_image: 4.23693 ms
[GPU] sample::copy_uv_H->D: 9.64602 ms
[GPU] sample::copy_uvrot_D->D: 0.20592 ms
[GPU] sample::1st_shift: 25.3686 ms
[GPU] sample::FFT: 47.47 ms
[GPU] sample::2nd_shift: 16.6532 ms
[GPU] sample::interpolate: 2.82934 ms
[GPU] sample::apply_phase_sampled: 0.773344 ms
[GPU] sample_tot: 136.421 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.383456 ms
[GPU] reduce_chi2: 0.919168 ms
[GPU] chi2_profile::free_all: 4.7999 ms
[GPU] chi2_profile_tot_gputimer: 210.842 ms
[CPU] chi2_profile_tot: 210.869 ms

[GPU] chi2_profile::malloc_fint: 50.5828 ms
[GPU] chi2_profile::copy_observations: 29.6962 ms
[GPU] create_image_d::malloc_image: 0.829728 ms
[GPU] create_image_d::memset: 2.68134 ms
[GPU] create_image_d::malloc_ints: 0.2184 ms
[GPU] create_image_d::copy_ints_H->D: 0.013312 ms
[GPU] create_image_d::sweep: 0.249056 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.159488 ms
[GPU] create_image: 4.26586 ms
[GPU] sample::copy_uv_H->D: 9.61162 ms
[GPU] sample::copy_uvrot_D->D: 0.209632 ms
[GPU] sample::1st_shift: 25.3691 ms
[GPU] sample::FFT: 47.6573 ms
[GPU] sample::2nd_shift: 16.6438 ms
[GPU] sample::interpolate: 2.82512 ms
[GPU] sample::apply_phase_sampled: 0.77216 ms
[GPU] sample_tot: 145.562 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502912 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.466688 ms
[GPU] reduce_chi2: 1.00426 ms
[GPU] chi2_profile::free_all: 4.81616 ms
[GPU] chi2_profile_tot_gputimer: 236.061 ms
[CPU] chi2_profile_tot: 236.088 ms

[GPU] chi2_profile::malloc_fint: 50.5104 ms
[GPU] chi2_profile::copy_observations: 13.8882 ms
[GPU] create_image_d::malloc_image: 0.803136 ms
[GPU] create_image_d::memset: 2.68202 ms
[GPU] create_image_d::malloc_ints: 0.216384 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 0.24768 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.162592 ms
[GPU] create_image: 4.2384 ms
[GPU] sample::copy_uv_H->D: 9.91821 ms
[GPU] sample::copy_uvrot_D->D: 0.205152 ms
[GPU] sample::1st_shift: 25.337 ms
[GPU] sample::FFT: 47.6115 ms
[GPU] sample::2nd_shift: 16.6327 ms
[GPU] sample::interpolate: 2.83325 ms
[GPU] sample::apply_phase_sampled: 0.7712 ms
[GPU] sample_tot: 136.826 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.5008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.390528 ms
[GPU] reduce_chi2: 0.925536 ms
[GPU] chi2_profile::free_all: 4.80269 ms
[GPU] chi2_profile_tot_gputimer: 211.308 ms
[CPU] chi2_profile_tot: 211.335 ms

[GPU] chi2_profile::malloc_fint: 50.5409 ms
[GPU] chi2_profile::copy_observations: 30.8819 ms
[GPU] create_image_d::malloc_image: 0.82128 ms
[GPU] create_image_d::memset: 2.68931 ms
[GPU] create_image_d::malloc_ints: 0.211264 ms
[GPU] create_image_d::copy_ints_H->D: 0.015712 ms
[GPU] create_image_d::sweep: 0.249216 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.167264 ms
[GPU] create_image: 4.26522 ms
[GPU] sample::copy_uv_H->D: 9.56134 ms
[GPU] sample::copy_uvrot_D->D: 0.207968 ms
[GPU] sample::1st_shift: 25.3596 ms
[GPU] sample::FFT: 47.5099 ms
[GPU] sample::2nd_shift: 16.6386 ms
[GPU] sample::interpolate: 2.83152 ms
[GPU] sample::apply_phase_sampled: 0.77264 ms
[GPU] sample_tot: 141.067 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.394816 ms
[GPU] reduce_chi2: 0.933856 ms
[GPU] chi2_profile::free_all: 4.83085 ms
[GPU] chi2_profile_tot_gputimer: 232.641 ms
[CPU] chi2_profile_tot: 232.668 ms

[GPU] chi2_profile::malloc_fint: 50.4962 ms
[GPU] chi2_profile::copy_observations: 14.0597 ms
[GPU] create_image_d::malloc_image: 0.79984 ms
[GPU] create_image_d::memset: 2.67984 ms
[GPU] create_image_d::malloc_ints: 0.216608 ms
[GPU] create_image_d::copy_ints_H->D: 0.015456 ms
[GPU] create_image_d::sweep: 0.249984 ms
[GPU] create_image_d::central_pixel: 0.013216 ms
[GPU] create_image_d::free_ints: 0.160096 ms
[GPU] create_image: 4.23456 ms
[GPU] sample::copy_uv_H->D: 9.61437 ms
[GPU] sample::copy_uvrot_D->D: 0.20752 ms
[GPU] sample::1st_shift: 25.3808 ms
[GPU] sample::FFT: 47.3933 ms
[GPU] sample::2nd_shift: 16.6262 ms
[GPU] sample::interpolate: 2.82502 ms
[GPU] sample::apply_phase_sampled: 0.772896 ms
[GPU] sample_tot: 136.322 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50144 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.376224 ms
[GPU] reduce_chi2: 0.913248 ms
[GPU] chi2_profile::free_all: 4.80026 ms
[GPU] chi2_profile_tot_gputimer: 210.943 ms
[CPU] chi2_profile_tot: 210.969 ms

[GPU] chi2_profile::malloc_fint: 50.5032 ms
[GPU] chi2_profile::copy_observations: 32.0395 ms
[GPU] create_image_d::malloc_image: 0.825952 ms
[GPU] create_image_d::memset: 2.68029 ms
[GPU] create_image_d::malloc_ints: 0.222784 ms
[GPU] create_image_d::copy_ints_H->D: 0.014144 ms
[GPU] create_image_d::sweep: 0.247456 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.159808 ms
[GPU] create_image: 4.2687 ms
[GPU] sample::copy_uv_H->D: 9.59027 ms
[GPU] sample::copy_uvrot_D->D: 0.208384 ms
[GPU] sample::1st_shift: 25.363 ms
[GPU] sample::FFT: 47.6212 ms
[GPU] sample::2nd_shift: 16.6209 ms
[GPU] sample::interpolate: 2.84157 ms
[GPU] sample::apply_phase_sampled: 0.775808 ms
[GPU] sample_tot: 140.79 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.505088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.379296 ms
[GPU] reduce_chi2: 0.918112 ms
[GPU] chi2_profile::free_all: 4.84822 ms
[GPU] chi2_profile_tot_gputimer: 233.49 ms
[CPU] chi2_profile_tot: 233.519 ms

[GPU] chi2_profile::malloc_fint: 50.358 ms
[GPU] chi2_profile::copy_observations: 15.1081 ms
[GPU] create_image_d::malloc_image: 0.7944 ms
[GPU] create_image_d::memset: 2.68486 ms
[GPU] create_image_d::malloc_ints: 0.21696 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 0.256128 ms
[GPU] create_image_d::central_pixel: 0.015168 ms
[GPU] create_image_d::free_ints: 0.16336 ms
[GPU] create_image: 4.24595 ms
[GPU] sample::copy_uv_H->D: 10.4743 ms
[GPU] sample::copy_uvrot_D->D: 0.206848 ms
[GPU] sample::1st_shift: 25.383 ms
[GPU] sample::FFT: 47.7452 ms
[GPU] sample::2nd_shift: 16.6453 ms
[GPU] sample::interpolate: 2.82608 ms
[GPU] sample::apply_phase_sampled: 0.77216 ms
[GPU] sample_tot: 137.54 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.384896 ms
[GPU] reduce_chi2: 0.924128 ms
[GPU] chi2_profile::free_all: 4.80726 ms
[GPU] chi2_profile_tot_gputimer: 213.107 ms
[CPU] chi2_profile_tot: 213.133 ms
8192	1.000000e+06	float64	None	16	4.209982e+00	2.215780e-01	1.073241e-02	2.101174e-01
# |--> timings: [0.21011735196225345, 0.21237158589065075, 0.22568856598809361, 0.21125788195058703, 0.2309010021854192, 0.211223698919639, 0.23523918306455016, 0.21133408788591623, 0.23222136800177395, 0.21146410913206637, 0.23530011880211532, 0.21140412311069667, 0.23201458202674985, 0.21099500404670835, 0.2362061687745154, 0.21146434918045998, 0.23279206384904683, 0.21109459712170064, 0.2336782559286803, 0.21333104302175343]

[GPU] chi2_profile::malloc_fint: 49.4897 ms
[GPU] chi2_profile::copy_observations: 34.2596 ms
[GPU] create_image_d::malloc_image: 0.804 ms
[GPU] create_image_d::memset: 2.68128 ms
[GPU] create_image_d::malloc_ints: 0.220864 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 0.174208 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.165536 ms
[GPU] create_image: 4.17869 ms
[GPU] sample::copy_uv_H->D: 9.62416 ms
[GPU] sample::copy_uvrot_D->D: 0.204352 ms
[GPU] sample::1st_shift: 23.1151 ms
[GPU] sample::FFT: 47.5714 ms
[GPU] sample::2nd_shift: 14.564 ms
[GPU] sample::interpolate: 3.06694 ms
[GPU] sample::apply_phase_sampled: 0.527456 ms
[GPU] sample_tot: 137.406 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469856 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.424224 ms
[GPU] reduce_chi2: 0.928512 ms
[GPU] chi2_profile::free_all: 4.83088 ms
[GPU] chi2_profile_tot_gputimer: 231.216 ms
[CPU] chi2_profile_tot: 231.245 ms

[GPU] chi2_profile::malloc_fint: 50.5105 ms
[GPU] chi2_profile::copy_observations: 13.9468 ms
[GPU] create_image_d::malloc_image: 0.79168 ms
[GPU] create_image_d::memset: 2.69171 ms
[GPU] create_image_d::malloc_ints: 0.212704 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 0.173792 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.160608 ms
[GPU] create_image: 4.16058 ms
[GPU] sample::copy_uv_H->D: 9.5992 ms
[GPU] sample::copy_uvrot_D->D: 0.206592 ms
[GPU] sample::1st_shift: 23.0361 ms
[GPU] sample::FFT: 47.8878 ms
[GPU] sample::2nd_shift: 14.5999 ms
[GPU] sample::interpolate: 3.06688 ms
[GPU] sample::apply_phase_sampled: 0.52816 ms
[GPU] sample_tot: 134.455 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.470368 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.425792 ms
[GPU] reduce_chi2: 0.929952 ms
[GPU] chi2_profile::free_all: 4.81165 ms
[GPU] chi2_profile_tot_gputimer: 208.931 ms
[CPU] chi2_profile_tot: 208.959 ms

[GPU] chi2_profile::malloc_fint: 50.5003 ms
[GPU] chi2_profile::copy_observations: 36.252 ms
[GPU] create_image_d::malloc_image: 0.80608 ms
[GPU] create_image_d::memset: 2.68326 ms
[GPU] create_image_d::malloc_ints: 0.211904 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 0.1744 ms
[GPU] create_image_d::central_pixel: 0.014144 ms
[GPU] create_image_d::free_ints: 0.17024 ms
[GPU] create_image: 4.1832 ms
[GPU] sample::copy_uv_H->D: 9.37341 ms
[GPU] sample::copy_uvrot_D->D: 0.205472 ms
[GPU] sample::1st_shift: 23.1419 ms
[GPU] sample::FFT: 47.4136 ms
[GPU] sample::2nd_shift: 14.5406 ms
[GPU] sample::interpolate: 3.0615 ms
[GPU] sample::apply_phase_sampled: 0.529152 ms
[GPU] sample_tot: 141.301 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.473152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.409056 ms
[GPU] reduce_chi2: 0.917024 ms
[GPU] chi2_profile::free_all: 4.82637 ms
[GPU] chi2_profile_tot_gputimer: 238.1 ms
[CPU] chi2_profile_tot: 238.127 ms

[GPU] chi2_profile::malloc_fint: 50.4896 ms
[GPU] chi2_profile::copy_observations: 13.9835 ms
[GPU] create_image_d::malloc_image: 0.801376 ms
[GPU] create_image_d::memset: 2.67958 ms
[GPU] create_image_d::malloc_ints: 0.211968 ms
[GPU] create_image_d::copy_ints_H->D: 0.01728 ms
[GPU] create_image_d::sweep: 0.1744 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.161024 ms
[GPU] create_image: 4.16538 ms
[GPU] sample::copy_uv_H->D: 9.54342 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 23.1664 ms
[GPU] sample::FFT: 47.4527 ms
[GPU] sample::2nd_shift: 14.5881 ms
[GPU] sample::interpolate: 3.06643 ms
[GPU] sample::apply_phase_sampled: 0.529088 ms
[GPU] sample_tot: 134.103 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.471424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.406336 ms
[GPU] reduce_chi2: 0.916352 ms
[GPU] chi2_profile::free_all: 4.81142 ms
[GPU] chi2_profile_tot_gputimer: 208.588 ms
[CPU] chi2_profile_tot: 208.615 ms

[GPU] chi2_profile::malloc_fint: 50.5056 ms
[GPU] chi2_profile::copy_observations: 34.4695 ms
[GPU] create_image_d::malloc_image: 1.10211 ms
[GPU] create_image_d::memset: 2.69427 ms
[GPU] create_image_d::malloc_ints: 0.260768 ms
[GPU] create_image_d::copy_ints_H->D: 0.020256 ms
[GPU] create_image_d::sweep: 0.182624 ms
[GPU] create_image_d::central_pixel: 0.015616 ms
[GPU] create_image_d::free_ints: 0.223424 ms
[GPU] create_image: 4.62451 ms
[GPU] sample::copy_uv_H->D: 10.4439 ms
[GPU] sample::copy_uvrot_D->D: 0.205664 ms
[GPU] sample::1st_shift: 23.1308 ms
[GPU] sample::FFT: 47.6296 ms
[GPU] sample::2nd_shift: 14.581 ms
[GPU] sample::interpolate: 3.06413 ms
[GPU] sample::apply_phase_sampled: 0.528384 ms
[GPU] sample_tot: 140.073 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.47328 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.416 ms
[GPU] reduce_chi2: 0.923296 ms
[GPU] chi2_profile::free_all: 4.80035 ms
[GPU] chi2_profile_tot_gputimer: 235.549 ms
[CPU] chi2_profile_tot: 235.578 ms

[GPU] chi2_profile::malloc_fint: 50.4502 ms
[GPU] chi2_profile::copy_observations: 14.1035 ms
[GPU] create_image_d::malloc_image: 0.81104 ms
[GPU] create_image_d::memset: 2.67875 ms
[GPU] create_image_d::malloc_ints: 0.213184 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 0.174656 ms
[GPU] create_image_d::central_pixel: 0.01408 ms
[GPU] create_image_d::free_ints: 0.162016 ms
[GPU] create_image: 4.17805 ms
[GPU] sample::copy_uv_H->D: 9.65514 ms
[GPU] sample::copy_uvrot_D->D: 0.204544 ms
[GPU] sample::1st_shift: 23.0637 ms
[GPU] sample::FFT: 47.7614 ms
[GPU] sample::2nd_shift: 14.5564 ms
[GPU] sample::interpolate: 3.06627 ms
[GPU] sample::apply_phase_sampled: 0.530624 ms
[GPU] sample_tot: 134.415 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.466432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.4264 ms
[GPU] reduce_chi2: 0.927296 ms
[GPU] chi2_profile::free_all: 4.8175 ms
[GPU] chi2_profile_tot_gputimer: 209.008 ms
[CPU] chi2_profile_tot: 209.035 ms

[GPU] chi2_profile::malloc_fint: 50.5068 ms
[GPU] chi2_profile::copy_observations: 32.7126 ms
[GPU] create_image_d::malloc_image: 0.81648 ms
[GPU] create_image_d::memset: 2.68461 ms
[GPU] create_image_d::malloc_ints: 0.218496 ms
[GPU] create_image_d::copy_ints_H->D: 0.014752 ms
[GPU] create_image_d::sweep: 0.173728 ms
[GPU] create_image_d::central_pixel: 0.013568 ms
[GPU] create_image_d::free_ints: 0.161216 ms
[GPU] create_image: 4.18624 ms
[GPU] sample::copy_uv_H->D: 9.49184 ms
[GPU] sample::copy_uvrot_D->D: 0.20512 ms
[GPU] sample::1st_shift: 23.0737 ms
[GPU] sample::FFT: 47.5262 ms
[GPU] sample::2nd_shift: 14.5818 ms
[GPU] sample::interpolate: 3.06083 ms
[GPU] sample::apply_phase_sampled: 0.52912 ms
[GPU] sample_tot: 141.081 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.472576 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.413152 ms
[GPU] reduce_chi2: 0.927168 ms
[GPU] chi2_profile::free_all: 4.82973 ms
[GPU] chi2_profile_tot_gputimer: 234.361 ms
[CPU] chi2_profile_tot: 234.389 ms

[GPU] chi2_profile::malloc_fint: 50.5021 ms
[GPU] chi2_profile::copy_observations: 13.9234 ms
[GPU] create_image_d::malloc_image: 0.785568 ms
[GPU] create_image_d::memset: 2.68269 ms
[GPU] create_image_d::malloc_ints: 0.215328 ms
[GPU] create_image_d::copy_ints_H->D: 0.015264 ms
[GPU] create_image_d::sweep: 0.173984 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.162528 ms
[GPU] create_image: 4.15056 ms
[GPU] sample::copy_uv_H->D: 9.61949 ms
[GPU] sample::copy_uvrot_D->D: 0.203904 ms
[GPU] sample::1st_shift: 23.016 ms
[GPU] sample::FFT: 47.4082 ms
[GPU] sample::2nd_shift: 14.5782 ms
[GPU] sample::interpolate: 3.0631 ms
[GPU] sample::apply_phase_sampled: 0.528096 ms
[GPU] sample_tot: 133.982 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.465664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.418688 ms
[GPU] reduce_chi2: 0.920576 ms
[GPU] chi2_profile::free_all: 4.80778 ms
[GPU] chi2_profile_tot_gputimer: 208.403 ms
[CPU] chi2_profile_tot: 208.43 ms

[GPU] chi2_profile::malloc_fint: 50.4975 ms
[GPU] chi2_profile::copy_observations: 33.6191 ms
[GPU] create_image_d::malloc_image: 0.830592 ms
[GPU] create_image_d::memset: 2.68333 ms
[GPU] create_image_d::malloc_ints: 0.224768 ms
[GPU] create_image_d::copy_ints_H->D: 0.015776 ms
[GPU] create_image_d::sweep: 0.175072 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.166304 ms
[GPU] create_image: 4.20944 ms
[GPU] sample::copy_uv_H->D: 9.60915 ms
[GPU] sample::copy_uvrot_D->D: 0.205024 ms
[GPU] sample::1st_shift: 23.1525 ms
[GPU] sample::FFT: 47.5312 ms
[GPU] sample::2nd_shift: 14.5441 ms
[GPU] sample::interpolate: 3.06486 ms
[GPU] sample::apply_phase_sampled: 0.52752 ms
[GPU] sample_tot: 136.951 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.473088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.418144 ms
[GPU] reduce_chi2: 0.926208 ms
[GPU] chi2_profile::free_all: 4.81379 ms
[GPU] chi2_profile_tot_gputimer: 231.139 ms
[CPU] chi2_profile_tot: 231.167 ms

[GPU] chi2_profile::malloc_fint: 50.4766 ms
[GPU] chi2_profile::copy_observations: 14.1209 ms
[GPU] create_image_d::malloc_image: 0.790496 ms
[GPU] create_image_d::memset: 2.6847 ms
[GPU] create_image_d::malloc_ints: 0.217504 ms
[GPU] create_image_d::copy_ints_H->D: 0.015936 ms
[GPU] create_image_d::sweep: 0.173056 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.20896 ms
[GPU] create_image: 4.2032 ms
[GPU] sample::copy_uv_H->D: 9.89968 ms
[GPU] sample::copy_uvrot_D->D: 0.206848 ms
[GPU] sample::1st_shift: 23.0178 ms
[GPU] sample::FFT: 47.5262 ms
[GPU] sample::2nd_shift: 14.5757 ms
[GPU] sample::interpolate: 3.06179 ms
[GPU] sample::apply_phase_sampled: 0.529248 ms
[GPU] sample_tot: 134.38 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.465472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.425568 ms
[GPU] reduce_chi2: 0.924576 ms
[GPU] chi2_profile::free_all: 4.79741 ms
[GPU] chi2_profile_tot_gputimer: 209.028 ms
[CPU] chi2_profile_tot: 209.056 ms

[GPU] chi2_profile::malloc_fint: 50.4804 ms
[GPU] chi2_profile::copy_observations: 32.538 ms
[GPU] create_image_d::malloc_image: 0.84496 ms
[GPU] create_image_d::memset: 2.68253 ms
[GPU] create_image_d::malloc_ints: 0.219712 ms
[GPU] create_image_d::copy_ints_H->D: 0.016768 ms
[GPU] create_image_d::sweep: 0.172608 ms
[GPU] create_image_d::central_pixel: 0.011616 ms
[GPU] create_image_d::free_ints: 0.16848 ms
[GPU] create_image: 4.22992 ms
[GPU] sample::copy_uv_H->D: 9.65366 ms
[GPU] sample::copy_uvrot_D->D: 0.206944 ms
[GPU] sample::1st_shift: 23.0286 ms
[GPU] sample::FFT: 47.4687 ms
[GPU] sample::2nd_shift: 14.5567 ms
[GPU] sample::interpolate: 3.06768 ms
[GPU] sample::apply_phase_sampled: 0.52752 ms
[GPU] sample_tot: 140.379 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.475264 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.41312 ms
[GPU] reduce_chi2: 0.924672 ms
[GPU] chi2_profile::free_all: 4.81293 ms
[GPU] chi2_profile_tot_gputimer: 233.485 ms
[CPU] chi2_profile_tot: 233.512 ms

[GPU] chi2_profile::malloc_fint: 50.4974 ms
[GPU] chi2_profile::copy_observations: 14.1843 ms
[GPU] create_image_d::malloc_image: 0.802464 ms
[GPU] create_image_d::memset: 2.67936 ms
[GPU] create_image_d::malloc_ints: 0.217952 ms
[GPU] create_image_d::copy_ints_H->D: 0.015872 ms
[GPU] create_image_d::sweep: 0.17248 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.160992 ms
[GPU] create_image: 4.16061 ms
[GPU] sample::copy_uv_H->D: 9.60554 ms
[GPU] sample::copy_uvrot_D->D: 0.20848 ms
[GPU] sample::1st_shift: 23.1296 ms
[GPU] sample::FFT: 47.4384 ms
[GPU] sample::2nd_shift: 14.5364 ms
[GPU] sample::interpolate: 3.06429 ms
[GPU] sample::apply_phase_sampled: 0.526912 ms
[GPU] sample_tot: 134.123 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46848 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.416608 ms
[GPU] reduce_chi2: 0.919968 ms
[GPU] chi2_profile::free_all: 4.79414 ms
[GPU] chi2_profile_tot_gputimer: 208.799 ms
[CPU] chi2_profile_tot: 208.826 ms

[GPU] chi2_profile::malloc_fint: 50.4924 ms
[GPU] chi2_profile::copy_observations: 14.7669 ms
[GPU] create_image_d::malloc_image: 15.7041 ms
[GPU] create_image_d::memset: 2.68227 ms
[GPU] create_image_d::malloc_ints: 0.21584 ms
[GPU] create_image_d::copy_ints_H->D: 0.016672 ms
[GPU] create_image_d::sweep: 0.172832 ms
[GPU] create_image_d::central_pixel: 0.018208 ms
[GPU] create_image_d::free_ints: 0.163712 ms
[GPU] create_image: 19.0767 ms
[GPU] sample::copy_uv_H->D: 9.448 ms
[GPU] sample::copy_uvrot_D->D: 0.206144 ms
[GPU] sample::1st_shift: 23.0436 ms
[GPU] sample::FFT: 47.5698 ms
[GPU] sample::2nd_shift: 14.5931 ms
[GPU] sample::interpolate: 3.06326 ms
[GPU] sample::apply_phase_sampled: 0.528416 ms
[GPU] sample_tot: 146.019 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.466944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.407744 ms
[GPU] reduce_chi2: 0.912064 ms
[GPU] chi2_profile::free_all: 4.82374 ms
[GPU] chi2_profile_tot_gputimer: 236.226 ms
[CPU] chi2_profile_tot: 236.254 ms

[GPU] chi2_profile::malloc_fint: 50.4815 ms
[GPU] chi2_profile::copy_observations: 13.9759 ms
[GPU] create_image_d::malloc_image: 0.78624 ms
[GPU] create_image_d::memset: 2.68122 ms
[GPU] create_image_d::malloc_ints: 0.215552 ms
[GPU] create_image_d::copy_ints_H->D: 0.015456 ms
[GPU] create_image_d::sweep: 0.172928 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.162336 ms
[GPU] create_image: 4.14211 ms
[GPU] sample::copy_uv_H->D: 9.64016 ms
[GPU] sample::copy_uvrot_D->D: 0.208576 ms
[GPU] sample::1st_shift: 23.1372 ms
[GPU] sample::FFT: 48.097 ms
[GPU] sample::2nd_shift: 14.5732 ms
[GPU] sample::interpolate: 3.06458 ms
[GPU] sample::apply_phase_sampled: 0.527328 ms
[GPU] sample_tot: 134.815 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.41136 ms
[GPU] reduce_chi2: 0.915328 ms
[GPU] chi2_profile::free_all: 4.80419 ms
[GPU] chi2_profile_tot_gputimer: 209.25 ms
[CPU] chi2_profile_tot: 209.277 ms

[GPU] chi2_profile::malloc_fint: 50.5366 ms
[GPU] chi2_profile::copy_observations: 14.0365 ms
[GPU] create_image_d::malloc_image: 19.0869 ms
[GPU] create_image_d::memset: 2.68026 ms
[GPU] create_image_d::malloc_ints: 0.225536 ms
[GPU] create_image_d::copy_ints_H->D: 0.015456 ms
[GPU] create_image_d::sweep: 0.173632 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.160768 ms
[GPU] create_image: 22.4546 ms
[GPU] sample::copy_uv_H->D: 9.46611 ms
[GPU] sample::copy_uvrot_D->D: 0.215648 ms
[GPU] sample::1st_shift: 23.1495 ms
[GPU] sample::FFT: 47.4584 ms
[GPU] sample::2nd_shift: 14.5661 ms
[GPU] sample::interpolate: 3.06496 ms
[GPU] sample::apply_phase_sampled: 0.52944 ms
[GPU] sample_tot: 145.631 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.470496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.415968 ms
[GPU] reduce_chi2: 0.921088 ms
[GPU] chi2_profile::free_all: 4.80643 ms
[GPU] chi2_profile_tot_gputimer: 238.51 ms
[CPU] chi2_profile_tot: 238.538 ms

[GPU] chi2_profile::malloc_fint: 50.4953 ms
[GPU] chi2_profile::copy_observations: 14.0394 ms
[GPU] create_image_d::malloc_image: 0.80944 ms
[GPU] create_image_d::memset: 2.6793 ms
[GPU] create_image_d::malloc_ints: 0.211904 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 0.172992 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.16656 ms
[GPU] create_image: 4.17286 ms
[GPU] sample::copy_uv_H->D: 9.62358 ms
[GPU] sample::copy_uvrot_D->D: 0.20464 ms
[GPU] sample::1st_shift: 23.0457 ms
[GPU] sample::FFT: 47.9673 ms
[GPU] sample::2nd_shift: 14.5434 ms
[GPU] sample::interpolate: 3.06198 ms
[GPU] sample::apply_phase_sampled: 0.52784 ms
[GPU] sample_tot: 134.565 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.466816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.41824 ms
[GPU] reduce_chi2: 0.920768 ms
[GPU] chi2_profile::free_all: 4.80397 ms
[GPU] chi2_profile_tot_gputimer: 209.115 ms
[CPU] chi2_profile_tot: 209.142 ms

[GPU] chi2_profile::malloc_fint: 50.4896 ms
[GPU] chi2_profile::copy_observations: 31.4299 ms
[GPU] create_image_d::malloc_image: 0.808928 ms
[GPU] create_image_d::memset: 2.68464 ms
[GPU] create_image_d::malloc_ints: 0.218592 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 0.172992 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.162208 ms
[GPU] create_image: 4.17741 ms
[GPU] sample::copy_uv_H->D: 9.6599 ms
[GPU] sample::copy_uvrot_D->D: 0.207616 ms
[GPU] sample::1st_shift: 23.0385 ms
[GPU] sample::FFT: 47.2318 ms
[GPU] sample::2nd_shift: 14.5163 ms
[GPU] sample::interpolate: 3.06358 ms
[GPU] sample::apply_phase_sampled: 0.529568 ms
[GPU] sample_tot: 141.774 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469984 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.41984 ms
[GPU] reduce_chi2: 0.924672 ms
[GPU] chi2_profile::free_all: 4.82042 ms
[GPU] chi2_profile_tot_gputimer: 233.733 ms
[CPU] chi2_profile_tot: 233.76 ms

[GPU] chi2_profile::malloc_fint: 50.4968 ms
[GPU] chi2_profile::copy_observations: 14.0209 ms
[GPU] create_image_d::malloc_image: 0.78912 ms
[GPU] create_image_d::memset: 2.68182 ms
[GPU] create_image_d::malloc_ints: 0.210848 ms
[GPU] create_image_d::copy_ints_H->D: 0.014624 ms
[GPU] create_image_d::sweep: 0.173728 ms
[GPU] create_image_d::central_pixel: 0.012928 ms
[GPU] create_image_d::free_ints: 0.162368 ms
[GPU] create_image: 4.14918 ms
[GPU] sample::copy_uv_H->D: 9.61027 ms
[GPU] sample::copy_uvrot_D->D: 0.203904 ms
[GPU] sample::1st_shift: 23.0384 ms
[GPU] sample::FFT: 47.5334 ms
[GPU] sample::2nd_shift: 14.5396 ms
[GPU] sample::interpolate: 3.06406 ms
[GPU] sample::apply_phase_sampled: 0.52816 ms
[GPU] sample_tot: 134.119 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.468064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.418208 ms
[GPU] reduce_chi2: 0.920544 ms
[GPU] chi2_profile::free_all: 4.80944 ms
[GPU] chi2_profile_tot_gputimer: 208.63 ms
[CPU] chi2_profile_tot: 208.657 ms

[GPU] chi2_profile::malloc_fint: 50.5421 ms
[GPU] chi2_profile::copy_observations: 33.5676 ms
[GPU] create_image_d::malloc_image: 0.82112 ms
[GPU] create_image_d::memset: 2.6817 ms
[GPU] create_image_d::malloc_ints: 0.218464 ms
[GPU] create_image_d::copy_ints_H->D: 0.017248 ms
[GPU] create_image_d::sweep: 0.173792 ms
[GPU] create_image_d::central_pixel: 0.01392 ms
[GPU] create_image_d::free_ints: 0.163424 ms
[GPU] create_image: 4.19318 ms
[GPU] sample::copy_uv_H->D: 9.52653 ms
[GPU] sample::copy_uvrot_D->D: 0.205312 ms
[GPU] sample::1st_shift: 23.1425 ms
[GPU] sample::FFT: 47.4313 ms
[GPU] sample::2nd_shift: 14.5692 ms
[GPU] sample::interpolate: 3.06675 ms
[GPU] sample::apply_phase_sampled: 0.528928 ms
[GPU] sample_tot: 143.23 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.472032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.412096 ms
[GPU] reduce_chi2: 0.918656 ms
[GPU] chi2_profile::free_all: 4.8215 ms
[GPU] chi2_profile_tot_gputimer: 237.395 ms
[CPU] chi2_profile_tot: 237.423 ms

[GPU] chi2_profile::malloc_fint: 50.4938 ms
[GPU] chi2_profile::copy_observations: 14.0702 ms
[GPU] create_image_d::malloc_image: 0.81504 ms
[GPU] create_image_d::memset: 2.68022 ms
[GPU] create_image_d::malloc_ints: 0.211776 ms
[GPU] create_image_d::copy_ints_H->D: 0.015104 ms
[GPU] create_image_d::sweep: 0.173536 ms
[GPU] create_image_d::central_pixel: 0.014016 ms
[GPU] create_image_d::free_ints: 0.159744 ms
[GPU] create_image: 4.17501 ms
[GPU] sample::copy_uv_H->D: 9.76016 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 23.0215 ms
[GPU] sample::FFT: 47.5047 ms
[GPU] sample::2nd_shift: 14.5677 ms
[GPU] sample::interpolate: 3.06589 ms
[GPU] sample::apply_phase_sampled: 0.527616 ms
[GPU] sample_tot: 134.222 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.468864 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.419328 ms
[GPU] reduce_chi2: 0.922144 ms
[GPU] chi2_profile::free_all: 4.80918 ms
[GPU] chi2_profile_tot_gputimer: 208.809 ms
[CPU] chi2_profile_tot: 208.841 ms
8192	1.000000e+06	float64	None	32	4.210069e+00	2.215826e-01	1.334194e-02	2.085655e-01
# |--> timings: [0.2313333109486848, 0.20907513098791242, 0.23826345498673618, 0.20873220288194716, 0.23572464496828616, 0.20917493104934692, 0.23450950090773404, 0.20856554387137294, 0.23129424802027643, 0.2092001768760383, 0.23364792088977993, 0.20896497601643205, 0.23638683883473277, 0.20940034207887948, 0.23865691618993878, 0.20928656798787415, 0.23388551990501583, 0.2087788179051131, 0.23754674289375544, 0.20897479797713459]

[GPU] chi2_profile::malloc_fint: 49.6828 ms
[GPU] chi2_profile::copy_observations: 32.7189 ms
[GPU] create_image_d::malloc_image: 0.832192 ms
[GPU] create_image_d::memset: 2.68429 ms
[GPU] create_image_d::malloc_ints: 0.22016 ms
[GPU] create_image_d::copy_ints_H->D: 0.013664 ms
[GPU] create_image_d::sweep: 0.104544 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.171936 ms
[GPU] create_image: 4.14877 ms
[GPU] sample::copy_uv_H->D: 9.73648 ms
[GPU] sample::copy_uvrot_D->D: 0.204576 ms
[GPU] sample::1st_shift: 21.7628 ms
[GPU] sample::FFT: 47.4747 ms
[GPU] sample::2nd_shift: 18.0211 ms
[GPU] sample::interpolate: 3.17242 ms
[GPU] sample::apply_phase_sampled: 0.332416 ms
[GPU] sample_tot: 141.674 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.556928 ms
[GPU] reduce_chi2: 0.935232 ms
[GPU] chi2_profile::free_all: 4.80406 ms
[GPU] chi2_profile_tot_gputimer: 234.085 ms
[CPU] chi2_profile_tot: 234.114 ms

[GPU] chi2_profile::malloc_fint: 50.4936 ms
[GPU] chi2_profile::copy_observations: 13.9669 ms
[GPU] create_image_d::malloc_image: 0.814176 ms
[GPU] create_image_d::memset: 2.67882 ms
[GPU] create_image_d::malloc_ints: 0.208448 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.104576 ms
[GPU] create_image_d::central_pixel: 0.01408 ms
[GPU] create_image_d::free_ints: 0.160448 ms
[GPU] create_image: 4.10013 ms
[GPU] sample::copy_uv_H->D: 9.64576 ms
[GPU] sample::copy_uvrot_D->D: 0.20528 ms
[GPU] sample::1st_shift: 21.8085 ms
[GPU] sample::FFT: 47.5596 ms
[GPU] sample::2nd_shift: 18.0334 ms
[GPU] sample::interpolate: 3.17021 ms
[GPU] sample::apply_phase_sampled: 0.331296 ms
[GPU] sample_tot: 133.013 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341792 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.554016 ms
[GPU] reduce_chi2: 0.931168 ms
[GPU] chi2_profile::free_all: 4.80352 ms
[GPU] chi2_profile_tot_gputimer: 207.427 ms
[CPU] chi2_profile_tot: 207.454 ms

[GPU] chi2_profile::malloc_fint: 50.5018 ms
[GPU] chi2_profile::copy_observations: 33.9214 ms
[GPU] create_image_d::malloc_image: 0.812256 ms
[GPU] create_image_d::memset: 2.69402 ms
[GPU] create_image_d::malloc_ints: 0.21696 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.105344 ms
[GPU] create_image_d::central_pixel: 0.01424 ms
[GPU] create_image_d::free_ints: 0.160672 ms
[GPU] create_image: 4.12886 ms
[GPU] sample::copy_uv_H->D: 9.57539 ms
[GPU] sample::copy_uvrot_D->D: 0.20512 ms
[GPU] sample::1st_shift: 21.7744 ms
[GPU] sample::FFT: 47.415 ms
[GPU] sample::2nd_shift: 18.0248 ms
[GPU] sample::interpolate: 3.16861 ms
[GPU] sample::apply_phase_sampled: 0.329472 ms
[GPU] sample_tot: 141.413 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.538848 ms
[GPU] reduce_chi2: 0.920608 ms
[GPU] chi2_profile::free_all: 4.81984 ms
[GPU] chi2_profile_tot_gputimer: 235.828 ms
[CPU] chi2_profile_tot: 235.855 ms

[GPU] chi2_profile::malloc_fint: 50.4925 ms
[GPU] chi2_profile::copy_observations: 13.9455 ms
[GPU] create_image_d::malloc_image: 0.794592 ms
[GPU] create_image_d::memset: 2.68285 ms
[GPU] create_image_d::malloc_ints: 0.212416 ms
[GPU] create_image_d::copy_ints_H->D: 0.015584 ms
[GPU] create_image_d::sweep: 0.105472 ms
[GPU] create_image_d::central_pixel: 0.012928 ms
[GPU] create_image_d::free_ints: 0.158656 ms
[GPU] create_image: 4.08438 ms
[GPU] sample::copy_uv_H->D: 9.61114 ms
[GPU] sample::copy_uvrot_D->D: 0.2072 ms
[GPU] sample::1st_shift: 21.7593 ms
[GPU] sample::FFT: 47.4592 ms
[GPU] sample::2nd_shift: 18.0026 ms
[GPU] sample::interpolate: 3.17018 ms
[GPU] sample::apply_phase_sampled: 0.331008 ms
[GPU] sample_tot: 132.835 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548288 ms
[GPU] reduce_chi2: 0.926176 ms
[GPU] chi2_profile::free_all: 4.79987 ms
[GPU] chi2_profile_tot_gputimer: 207.201 ms
[CPU] chi2_profile_tot: 207.229 ms

[GPU] chi2_profile::malloc_fint: 50.4855 ms
[GPU] chi2_profile::copy_observations: 35.7909 ms
[GPU] create_image_d::malloc_image: 0.819072 ms
[GPU] create_image_d::memset: 2.68534 ms
[GPU] create_image_d::malloc_ints: 0.222144 ms
[GPU] create_image_d::copy_ints_H->D: 0.015712 ms
[GPU] create_image_d::sweep: 0.104736 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.160512 ms
[GPU] create_image: 4.13142 ms
[GPU] sample::copy_uv_H->D: 9.55722 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 21.7764 ms
[GPU] sample::FFT: 47.4321 ms
[GPU] sample::2nd_shift: 18.0246 ms
[GPU] sample::interpolate: 3.17539 ms
[GPU] sample::apply_phase_sampled: 0.330144 ms
[GPU] sample_tot: 141.075 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345888 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.53232 ms
[GPU] reduce_chi2: 0.913312 ms
[GPU] chi2_profile::free_all: 4.82195 ms
[GPU] chi2_profile_tot_gputimer: 237.339 ms
[CPU] chi2_profile_tot: 237.368 ms

[GPU] chi2_profile::malloc_fint: 50.4909 ms
[GPU] chi2_profile::copy_observations: 13.8306 ms
[GPU] create_image_d::malloc_image: 0.789184 ms
[GPU] create_image_d::memset: 2.6815 ms
[GPU] create_image_d::malloc_ints: 0.212608 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.104384 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.165696 ms
[GPU] create_image: 4.08531 ms
[GPU] sample::copy_uv_H->D: 9.63914 ms
[GPU] sample::copy_uvrot_D->D: 0.204608 ms
[GPU] sample::1st_shift: 21.7786 ms
[GPU] sample::FFT: 47.4054 ms
[GPU] sample::2nd_shift: 18.027 ms
[GPU] sample::interpolate: 3.17123 ms
[GPU] sample::apply_phase_sampled: 0.333216 ms
[GPU] sample_tot: 132.838 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.541568 ms
[GPU] reduce_chi2: 0.917216 ms
[GPU] chi2_profile::free_all: 4.80701 ms
[GPU] chi2_profile_tot_gputimer: 207.089 ms
[CPU] chi2_profile_tot: 207.116 ms

[GPU] chi2_profile::malloc_fint: 50.5057 ms
[GPU] chi2_profile::copy_observations: 14.7102 ms
[GPU] create_image_d::malloc_image: 15.859 ms
[GPU] create_image_d::memset: 2.68058 ms
[GPU] create_image_d::malloc_ints: 0.219968 ms
[GPU] create_image_d::copy_ints_H->D: 0.016416 ms
[GPU] create_image_d::sweep: 0.102432 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 0.16064 ms
[GPU] create_image: 19.1598 ms
[GPU] sample::copy_uv_H->D: 9.6089 ms
[GPU] sample::copy_uvrot_D->D: 0.204416 ms
[GPU] sample::1st_shift: 21.7806 ms
[GPU] sample::FFT: 47.5375 ms
[GPU] sample::2nd_shift: 18.03 ms
[GPU] sample::interpolate: 3.17379 ms
[GPU] sample::apply_phase_sampled: 0.33056 ms
[GPU] sample_tot: 146.343 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3464 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.605664 ms
[GPU] reduce_chi2: 0.988224 ms
[GPU] chi2_profile::free_all: 4.81478 ms
[GPU] chi2_profile_tot_gputimer: 236.643 ms
[CPU] chi2_profile_tot: 236.67 ms

[GPU] chi2_profile::malloc_fint: 50.4931 ms
[GPU] chi2_profile::copy_observations: 13.8488 ms
[GPU] create_image_d::malloc_image: 0.778944 ms
[GPU] create_image_d::memset: 2.6823 ms
[GPU] create_image_d::malloc_ints: 0.212512 ms
[GPU] create_image_d::copy_ints_H->D: 0.016 ms
[GPU] create_image_d::sweep: 0.105056 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.16144 ms
[GPU] create_image: 4.07194 ms
[GPU] sample::copy_uv_H->D: 9.81728 ms
[GPU] sample::copy_uvrot_D->D: 0.20496 ms
[GPU] sample::1st_shift: 21.7651 ms
[GPU] sample::FFT: 47.6965 ms
[GPU] sample::2nd_shift: 18.0185 ms
[GPU] sample::interpolate: 3.17366 ms
[GPU] sample::apply_phase_sampled: 0.328384 ms
[GPU] sample_tot: 133.283 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543776 ms
[GPU] reduce_chi2: 0.920992 ms
[GPU] chi2_profile::free_all: 4.80902 ms
[GPU] chi2_profile_tot_gputimer: 207.546 ms
[CPU] chi2_profile_tot: 207.573 ms

[GPU] chi2_profile::malloc_fint: 50.4888 ms
[GPU] chi2_profile::copy_observations: 35.1612 ms
[GPU] create_image_d::malloc_image: 0.8264 ms
[GPU] create_image_d::memset: 2.6832 ms
[GPU] create_image_d::malloc_ints: 0.213984 ms
[GPU] create_image_d::copy_ints_H->D: 0.015296 ms
[GPU] create_image_d::sweep: 0.104512 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.167392 ms
[GPU] create_image: 4.14166 ms
[GPU] sample::copy_uv_H->D: 9.6888 ms
[GPU] sample::copy_uvrot_D->D: 0.205376 ms
[GPU] sample::1st_shift: 21.8047 ms
[GPU] sample::FFT: 47.3636 ms
[GPU] sample::2nd_shift: 18.031 ms
[GPU] sample::interpolate: 3.17101 ms
[GPU] sample::apply_phase_sampled: 0.33744 ms
[GPU] sample_tot: 140.743 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34496 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544288 ms
[GPU] reduce_chi2: 0.923136 ms
[GPU] chi2_profile::free_all: 4.81286 ms
[GPU] chi2_profile_tot_gputimer: 236.4 ms
[CPU] chi2_profile_tot: 236.428 ms

[GPU] chi2_profile::malloc_fint: 50.4894 ms
[GPU] chi2_profile::copy_observations: 13.8387 ms
[GPU] create_image_d::malloc_image: 0.801152 ms
[GPU] create_image_d::memset: 2.68003 ms
[GPU] create_image_d::malloc_ints: 0.213664 ms
[GPU] create_image_d::copy_ints_H->D: 0.014496 ms
[GPU] create_image_d::sweep: 0.1048 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.16032 ms
[GPU] create_image: 4.09075 ms
[GPU] sample::copy_uv_H->D: 9.65238 ms
[GPU] sample::copy_uvrot_D->D: 0.205408 ms
[GPU] sample::1st_shift: 21.7828 ms
[GPU] sample::FFT: 47.4871 ms
[GPU] sample::2nd_shift: 18.0288 ms
[GPU] sample::interpolate: 3.17267 ms
[GPU] sample::apply_phase_sampled: 0.328416 ms
[GPU] sample_tot: 132.923 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548192 ms
[GPU] reduce_chi2: 0.927328 ms
[GPU] chi2_profile::free_all: 4.80992 ms
[GPU] chi2_profile_tot_gputimer: 207.195 ms
[CPU] chi2_profile_tot: 207.222 ms

[GPU] chi2_profile::malloc_fint: 50.6926 ms
[GPU] chi2_profile::copy_observations: 33.6143 ms
[GPU] create_image_d::malloc_image: 0.795488 ms
[GPU] create_image_d::memset: 2.68298 ms
[GPU] create_image_d::malloc_ints: 0.218656 ms
[GPU] create_image_d::copy_ints_H->D: 0.015648 ms
[GPU] create_image_d::sweep: 0.106368 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.164448 ms
[GPU] create_image: 4.09555 ms
[GPU] sample::copy_uv_H->D: 9.76528 ms
[GPU] sample::copy_uvrot_D->D: 0.206752 ms
[GPU] sample::1st_shift: 21.7574 ms
[GPU] sample::FFT: 47.5929 ms
[GPU] sample::2nd_shift: 18.013 ms
[GPU] sample::interpolate: 3.17254 ms
[GPU] sample::apply_phase_sampled: 0.331168 ms
[GPU] sample_tot: 140.888 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.528224 ms
[GPU] reduce_chi2: 0.908288 ms
[GPU] chi2_profile::free_all: 4.82362 ms
[GPU] chi2_profile_tot_gputimer: 235.153 ms
[CPU] chi2_profile_tot: 235.181 ms

[GPU] chi2_profile::malloc_fint: 50.4836 ms
[GPU] chi2_profile::copy_observations: 14.1087 ms
[GPU] create_image_d::malloc_image: 0.789152 ms
[GPU] create_image_d::memset: 2.68099 ms
[GPU] create_image_d::malloc_ints: 0.215616 ms
[GPU] create_image_d::copy_ints_H->D: 0.014816 ms
[GPU] create_image_d::sweep: 0.104224 ms
[GPU] create_image_d::central_pixel: 0.014048 ms
[GPU] create_image_d::free_ints: 0.159328 ms
[GPU] create_image: 4.08134 ms
[GPU] sample::copy_uv_H->D: 9.72534 ms
[GPU] sample::copy_uvrot_D->D: 0.204096 ms
[GPU] sample::1st_shift: 21.737 ms
[GPU] sample::FFT: 47.6997 ms
[GPU] sample::2nd_shift: 18.0352 ms
[GPU] sample::interpolate: 3.17622 ms
[GPU] sample::apply_phase_sampled: 0.330208 ms
[GPU] sample_tot: 133.171 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344928 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542048 ms
[GPU] reduce_chi2: 0.92016 ms
[GPU] chi2_profile::free_all: 4.80416 ms
[GPU] chi2_profile_tot_gputimer: 207.685 ms
[CPU] chi2_profile_tot: 207.712 ms

[GPU] chi2_profile::malloc_fint: 50.4922 ms
[GPU] chi2_profile::copy_observations: 20.7861 ms
[GPU] create_image_d::malloc_image: 16.9107 ms
[GPU] create_image_d::memset: 2.68381 ms
[GPU] create_image_d::malloc_ints: 0.218944 ms
[GPU] create_image_d::copy_ints_H->D: 0.017536 ms
[GPU] create_image_d::sweep: 0.104256 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.15984 ms
[GPU] create_image: 20.2178 ms
[GPU] sample::copy_uv_H->D: 9.66406 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 21.7941 ms
[GPU] sample::FFT: 47.5497 ms
[GPU] sample::2nd_shift: 18.0276 ms
[GPU] sample::interpolate: 3.17446 ms
[GPU] sample::apply_phase_sampled: 0.331328 ms
[GPU] sample_tot: 147.864 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542816 ms
[GPU] reduce_chi2: 0.92176 ms
[GPU] chi2_profile::free_all: 4.81072 ms
[GPU] chi2_profile_tot_gputimer: 245.21 ms
[CPU] chi2_profile_tot: 245.243 ms

[GPU] chi2_profile::malloc_fint: 50.4895 ms
[GPU] chi2_profile::copy_observations: 14.0539 ms
[GPU] create_image_d::malloc_image: 0.811488 ms
[GPU] create_image_d::memset: 2.68058 ms
[GPU] create_image_d::malloc_ints: 0.211424 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 0.104672 ms
[GPU] create_image_d::central_pixel: 0.013888 ms
[GPU] create_image_d::free_ints: 0.160448 ms
[GPU] create_image: 4.10122 ms
[GPU] sample::copy_uv_H->D: 9.80269 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 21.7771 ms
[GPU] sample::FFT: 47.6359 ms
[GPU] sample::2nd_shift: 18.0127 ms
[GPU] sample::interpolate: 3.17446 ms
[GPU] sample::apply_phase_sampled: 0.329632 ms
[GPU] sample_tot: 133.224 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551712 ms
[GPU] reduce_chi2: 0.928576 ms
[GPU] chi2_profile::free_all: 4.79674 ms
[GPU] chi2_profile_tot_gputimer: 207.714 ms
[CPU] chi2_profile_tot: 207.741 ms

[GPU] chi2_profile::malloc_fint: 50.4967 ms
[GPU] chi2_profile::copy_observations: 14.0659 ms
[GPU] create_image_d::malloc_image: 2.12634 ms
[GPU] create_image_d::memset: 2.67965 ms
[GPU] create_image_d::malloc_ints: 0.492928 ms
[GPU] create_image_d::copy_ints_H->D: 0.013856 ms
[GPU] create_image_d::sweep: 0.103936 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.410464 ms
[GPU] create_image: 5.94963 ms
[GPU] sample::copy_uv_H->D: 24.1698 ms
[GPU] sample::copy_uvrot_D->D: 0.206272 ms
[GPU] sample::1st_shift: 21.7906 ms
[GPU] sample::FFT: 47.4491 ms
[GPU] sample::2nd_shift: 18.04 ms
[GPU] sample::interpolate: 3.17136 ms
[GPU] sample::apply_phase_sampled: 0.332256 ms
[GPU] sample_tot: 151.199 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343808 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548896 ms
[GPU] reduce_chi2: 0.930016 ms
[GPU] chi2_profile::free_all: 23.8478 ms
[GPU] chi2_profile_tot_gputimer: 246.609 ms
[CPU] chi2_profile_tot: 246.636 ms

[GPU] chi2_profile::malloc_fint: 50.4935 ms
[GPU] chi2_profile::copy_observations: 14.114 ms
[GPU] create_image_d::malloc_image: 0.814464 ms
[GPU] create_image_d::memset: 2.67968 ms
[GPU] create_image_d::malloc_ints: 0.209376 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.10464 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.161056 ms
[GPU] create_image: 4.10224 ms
[GPU] sample::copy_uv_H->D: 9.49248 ms
[GPU] sample::copy_uvrot_D->D: 0.208544 ms
[GPU] sample::1st_shift: 21.7983 ms
[GPU] sample::FFT: 47.4259 ms
[GPU] sample::2nd_shift: 18.031 ms
[GPU] sample::interpolate: 3.16944 ms
[GPU] sample::apply_phase_sampled: 0.328032 ms
[GPU] sample_tot: 132.737 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547552 ms
[GPU] reduce_chi2: 0.925024 ms
[GPU] chi2_profile::free_all: 4.80128 ms
[GPU] chi2_profile_tot_gputimer: 207.289 ms
[CPU] chi2_profile_tot: 207.316 ms

[GPU] chi2_profile::malloc_fint: 50.4869 ms
[GPU] chi2_profile::copy_observations: 14.4165 ms
[GPU] create_image_d::malloc_image: 16.9593 ms
[GPU] create_image_d::memset: 2.68365 ms
[GPU] create_image_d::malloc_ints: 0.24672 ms
[GPU] create_image_d::copy_ints_H->D: 0.014208 ms
[GPU] create_image_d::sweep: 0.104288 ms
[GPU] create_image_d::central_pixel: 0.013376 ms
[GPU] create_image_d::free_ints: 0.171232 ms
[GPU] create_image: 20.3067 ms
[GPU] sample::copy_uv_H->D: 9.60803 ms
[GPU] sample::copy_uvrot_D->D: 0.207136 ms
[GPU] sample::1st_shift: 21.7995 ms
[GPU] sample::FFT: 47.3964 ms
[GPU] sample::2nd_shift: 18.0394 ms
[GPU] sample::interpolate: 3.17408 ms
[GPU] sample::apply_phase_sampled: 0.32976 ms
[GPU] sample_tot: 149.108 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.537056 ms
[GPU] reduce_chi2: 0.919456 ms
[GPU] chi2_profile::free_all: 4.82387 ms
[GPU] chi2_profile_tot_gputimer: 240.183 ms
[CPU] chi2_profile_tot: 240.211 ms

[GPU] chi2_profile::malloc_fint: 50.4951 ms
[GPU] chi2_profile::copy_observations: 13.8952 ms
[GPU] create_image_d::malloc_image: 0.80688 ms
[GPU] create_image_d::memset: 2.68218 ms
[GPU] create_image_d::malloc_ints: 0.210528 ms
[GPU] create_image_d::copy_ints_H->D: 0.014848 ms
[GPU] create_image_d::sweep: 0.10528 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.156896 ms
[GPU] create_image: 4.09878 ms
[GPU] sample::copy_uv_H->D: 10.0348 ms
[GPU] sample::copy_uvrot_D->D: 0.207616 ms
[GPU] sample::1st_shift: 21.7821 ms
[GPU] sample::FFT: 47.4931 ms
[GPU] sample::2nd_shift: 18.0394 ms
[GPU] sample::interpolate: 3.1712 ms
[GPU] sample::apply_phase_sampled: 0.331008 ms
[GPU] sample_tot: 133.323 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.541856 ms
[GPU] reduce_chi2: 0.925792 ms
[GPU] chi2_profile::free_all: 4.7985 ms
[GPU] chi2_profile_tot_gputimer: 207.655 ms
[CPU] chi2_profile_tot: 207.683 ms

[GPU] chi2_profile::malloc_fint: 50.5088 ms
[GPU] chi2_profile::copy_observations: 14.2792 ms
[GPU] create_image_d::malloc_image: 0.974624 ms
[GPU] create_image_d::memset: 2.67962 ms
[GPU] create_image_d::malloc_ints: 16.6548 ms
[GPU] create_image_d::copy_ints_H->D: 0.015264 ms
[GPU] create_image_d::sweep: 0.104864 ms
[GPU] create_image_d::central_pixel: 0.01152 ms
[GPU] create_image_d::free_ints: 0.255456 ms
[GPU] create_image: 20.801 ms
[GPU] sample::copy_uv_H->D: 9.33338 ms
[GPU] sample::copy_uvrot_D->D: 0.205216 ms
[GPU] sample::1st_shift: 21.8077 ms
[GPU] sample::FFT: 47.4923 ms
[GPU] sample::2nd_shift: 18.0263 ms
[GPU] sample::interpolate: 3.17533 ms
[GPU] sample::apply_phase_sampled: 0.330592 ms
[GPU] sample_tot: 148.313 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343488 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542944 ms
[GPU] reduce_chi2: 0.9216 ms
[GPU] chi2_profile::free_all: 4.82541 ms
[GPU] chi2_profile_tot_gputimer: 239.768 ms
[CPU] chi2_profile_tot: 239.795 ms

[GPU] chi2_profile::malloc_fint: 50.4891 ms
[GPU] chi2_profile::copy_observations: 13.9419 ms
[GPU] create_image_d::malloc_image: 0.814016 ms
[GPU] create_image_d::memset: 2.68179 ms
[GPU] create_image_d::malloc_ints: 0.212864 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 0.102752 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 0.16624 ms
[GPU] create_image: 4.1048 ms
[GPU] sample::copy_uv_H->D: 9.46195 ms
[GPU] sample::copy_uvrot_D->D: 0.207264 ms
[GPU] sample::1st_shift: 21.7494 ms
[GPU] sample::FFT: 47.5493 ms
[GPU] sample::2nd_shift: 18.0231 ms
[GPU] sample::interpolate: 3.17341 ms
[GPU] sample::apply_phase_sampled: 0.329664 ms
[GPU] sample_tot: 132.779 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341856 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547616 ms
[GPU] reduce_chi2: 0.924864 ms
[GPU] chi2_profile::free_all: 4.7991 ms
[GPU] chi2_profile_tot_gputimer: 207.16 ms
[CPU] chi2_profile_tot: 207.187 ms
8192	1.000000e+06	float64	None	64	4.230138e+00	2.226389e-01	1.612492e-02	2.072448e-01
# |--> timings: [0.23420098097994924, 0.20758623396977782, 0.23598360689356923, 0.207374834921211, 0.2374964850023389, 0.2072447871323675, 0.2367953099310398, 0.20771586103364825, 0.23655678192153573, 0.20734344306401908, 0.235318582970649, 0.20785366999916732, 0.245377586921677, 0.207863702904433, 0.24676647409796715, 0.20745536987669766, 0.2403395629953593, 0.20780780306085944, 0.23993033613078296, 0.20732788485474885]

[GPU] chi2_profile::malloc_fint: 49.6628 ms
[GPU] chi2_profile::copy_observations: 14.3823 ms
[GPU] create_image_d::malloc_image: 15.9245 ms
[GPU] create_image_d::memset: 2.68282 ms
[GPU] create_image_d::malloc_ints: 0.216224 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 0.107712 ms
[GPU] create_image_d::central_pixel: 0.014048 ms
[GPU] create_image_d::free_ints: 0.174976 ms
[GPU] create_image: 19.2404 ms
[GPU] sample::copy_uv_H->D: 9.56989 ms
[GPU] sample::copy_uvrot_D->D: 0.20928 ms
[GPU] sample::1st_shift: 28.9457 ms
[GPU] sample::FFT: 47.6818 ms
[GPU] sample::2nd_shift: 24.0967 ms
[GPU] sample::interpolate: 3.1961 ms
[GPU] sample::apply_phase_sampled: 0.354624 ms
[GPU] sample_tot: 146.701 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.376672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.510592 ms
[GPU] reduce_chi2: 0.92192 ms
[GPU] chi2_profile::free_all: 4.81395 ms
[GPU] chi2_profile_tot_gputimer: 235.842 ms
[CPU] chi2_profile_tot: 235.871 ms

[GPU] chi2_profile::malloc_fint: 50.5035 ms
[GPU] chi2_profile::copy_observations: 13.93 ms
[GPU] create_image_d::malloc_image: 0.808992 ms
[GPU] create_image_d::memset: 2.67981 ms
[GPU] create_image_d::malloc_ints: 0.21472 ms
[GPU] create_image_d::copy_ints_H->D: 0.020672 ms
[GPU] create_image_d::sweep: 0.108128 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.160544 ms
[GPU] create_image: 4.1032 ms
[GPU] sample::copy_uv_H->D: 9.52205 ms
[GPU] sample::copy_uvrot_D->D: 0.209952 ms
[GPU] sample::1st_shift: 28.9429 ms
[GPU] sample::FFT: 47.646 ms
[GPU] sample::2nd_shift: 24.1512 ms
[GPU] sample::interpolate: 3.19254 ms
[GPU] sample::apply_phase_sampled: 0.354688 ms
[GPU] sample_tot: 140.283 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.376416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.505504 ms
[GPU] reduce_chi2: 0.916672 ms
[GPU] chi2_profile::free_all: 4.80528 ms
[GPU] chi2_profile_tot_gputimer: 214.669 ms
[CPU] chi2_profile_tot: 214.695 ms

[GPU] chi2_profile::malloc_fint: 50.5343 ms
[GPU] chi2_profile::copy_observations: 32.7425 ms
[GPU] create_image_d::malloc_image: 0.802784 ms
[GPU] create_image_d::memset: 2.68173 ms
[GPU] create_image_d::malloc_ints: 0.2136 ms
[GPU] create_image_d::copy_ints_H->D: 0.015488 ms
[GPU] create_image_d::sweep: 0.109568 ms
[GPU] create_image_d::central_pixel: 0.015616 ms
[GPU] create_image_d::free_ints: 0.169536 ms
[GPU] create_image: 4.11693 ms
[GPU] sample::copy_uv_H->D: 9.52896 ms
[GPU] sample::copy_uvrot_D->D: 0.205248 ms
[GPU] sample::1st_shift: 28.9656 ms
[GPU] sample::FFT: 47.5545 ms
[GPU] sample::2nd_shift: 24.1315 ms
[GPU] sample::interpolate: 3.19853 ms
[GPU] sample::apply_phase_sampled: 0.35456 ms
[GPU] sample_tot: 140.213 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.515232 ms
[GPU] reduce_chi2: 0.923776 ms
[GPU] chi2_profile::free_all: 4.82419 ms
[GPU] chi2_profile_tot_gputimer: 233.482 ms
[CPU] chi2_profile_tot: 233.509 ms

[GPU] chi2_profile::malloc_fint: 50.506 ms
[GPU] chi2_profile::copy_observations: 13.9075 ms
[GPU] create_image_d::malloc_image: 0.790656 ms
[GPU] create_image_d::memset: 2.69075 ms
[GPU] create_image_d::malloc_ints: 0.213824 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 0.10752 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.157728 ms
[GPU] create_image: 4.09117 ms
[GPU] sample::copy_uv_H->D: 9.7409 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 28.9526 ms
[GPU] sample::FFT: 47.6724 ms
[GPU] sample::2nd_shift: 24.1151 ms
[GPU] sample::interpolate: 3.19645 ms
[GPU] sample::apply_phase_sampled: 0.353696 ms
[GPU] sample_tot: 140.545 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.509536 ms
[GPU] reduce_chi2: 0.91856 ms
[GPU] chi2_profile::free_all: 4.80515 ms
[GPU] chi2_profile_tot_gputimer: 214.892 ms
[CPU] chi2_profile_tot: 214.919 ms

[GPU] chi2_profile::malloc_fint: 58.7912 ms
[GPU] chi2_profile::copy_observations: 24.7807 ms
[GPU] create_image_d::malloc_image: 0.808864 ms
[GPU] create_image_d::memset: 2.68202 ms
[GPU] create_image_d::malloc_ints: 0.213536 ms
[GPU] create_image_d::copy_ints_H->D: 0.015168 ms
[GPU] create_image_d::sweep: 0.108064 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.169056 ms
[GPU] create_image: 4.11638 ms
[GPU] sample::copy_uv_H->D: 9.75808 ms
[GPU] sample::copy_uvrot_D->D: 0.21024 ms
[GPU] sample::1st_shift: 28.9495 ms
[GPU] sample::FFT: 47.5271 ms
[GPU] sample::2nd_shift: 24.1602 ms
[GPU] sample::interpolate: 3.1943 ms
[GPU] sample::apply_phase_sampled: 0.354272 ms
[GPU] sample_tot: 140.423 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.377504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517536 ms
[GPU] reduce_chi2: 0.92896 ms
[GPU] chi2_profile::free_all: 4.83488 ms
[GPU] chi2_profile_tot_gputimer: 233.996 ms
[CPU] chi2_profile_tot: 234.023 ms

[GPU] chi2_profile::malloc_fint: 50.4952 ms
[GPU] chi2_profile::copy_observations: 13.9006 ms
[GPU] create_image_d::malloc_image: 0.80992 ms
[GPU] create_image_d::memset: 2.68003 ms
[GPU] create_image_d::malloc_ints: 0.211264 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 0.107904 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.16704 ms
[GPU] create_image: 4.10854 ms
[GPU] sample::copy_uv_H->D: 9.61213 ms
[GPU] sample::copy_uvrot_D->D: 0.205888 ms
[GPU] sample::1st_shift: 28.9588 ms
[GPU] sample::FFT: 50.2075 ms
[GPU] sample::2nd_shift: 24.1248 ms
[GPU] sample::interpolate: 3.19267 ms
[GPU] sample::apply_phase_sampled: 0.355712 ms
[GPU] sample_tot: 142.959 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37328 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512032 ms
[GPU] reduce_chi2: 0.920992 ms
[GPU] chi2_profile::free_all: 4.80035 ms
[GPU] chi2_profile_tot_gputimer: 217.298 ms
[CPU] chi2_profile_tot: 217.326 ms

[GPU] chi2_profile::malloc_fint: 50.5732 ms
[GPU] chi2_profile::copy_observations: 29.3476 ms
[GPU] create_image_d::malloc_image: 0.812832 ms
[GPU] create_image_d::memset: 2.67926 ms
[GPU] create_image_d::malloc_ints: 0.211488 ms
[GPU] create_image_d::copy_ints_H->D: 0.014752 ms
[GPU] create_image_d::sweep: 0.107424 ms
[GPU] create_image_d::central_pixel: 0.011616 ms
[GPU] create_image_d::free_ints: 0.171552 ms
[GPU] create_image: 4.10771 ms
[GPU] sample::copy_uv_H->D: 9.66982 ms
[GPU] sample::copy_uvrot_D->D: 0.209408 ms
[GPU] sample::1st_shift: 28.9621 ms
[GPU] sample::FFT: 47.3476 ms
[GPU] sample::2nd_shift: 24.1143 ms
[GPU] sample::interpolate: 3.19382 ms
[GPU] sample::apply_phase_sampled: 0.353504 ms
[GPU] sample_tot: 140.733 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373248 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51216 ms
[GPU] reduce_chi2: 0.919904 ms
[GPU] chi2_profile::free_all: 4.80499 ms
[GPU] chi2_profile_tot_gputimer: 230.6 ms
[CPU] chi2_profile_tot: 230.633 ms

[GPU] chi2_profile::malloc_fint: 50.5063 ms
[GPU] chi2_profile::copy_observations: 13.897 ms
[GPU] create_image_d::malloc_image: 0.798592 ms
[GPU] create_image_d::memset: 2.68288 ms
[GPU] create_image_d::malloc_ints: 0.212096 ms
[GPU] create_image_d::copy_ints_H->D: 0.01712 ms
[GPU] create_image_d::sweep: 0.107456 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.16016 ms
[GPU] create_image: 4.09917 ms
[GPU] sample::copy_uv_H->D: 9.732 ms
[GPU] sample::copy_uvrot_D->D: 0.20784 ms
[GPU] sample::1st_shift: 28.9642 ms
[GPU] sample::FFT: 47.538 ms
[GPU] sample::2nd_shift: 24.1381 ms
[GPU] sample::interpolate: 3.19597 ms
[GPU] sample::apply_phase_sampled: 0.35408 ms
[GPU] sample_tot: 140.402 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373216 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.510272 ms
[GPU] reduce_chi2: 0.919392 ms
[GPU] chi2_profile::free_all: 4.90538 ms
[GPU] chi2_profile_tot_gputimer: 214.845 ms
[CPU] chi2_profile_tot: 214.873 ms

[GPU] chi2_profile::malloc_fint: 50.5013 ms
[GPU] chi2_profile::copy_observations: 29.7564 ms
[GPU] create_image_d::malloc_image: 0.815264 ms
[GPU] create_image_d::memset: 2.68394 ms
[GPU] create_image_d::malloc_ints: 0.21264 ms
[GPU] create_image_d::copy_ints_H->D: 0.015424 ms
[GPU] create_image_d::sweep: 0.10752 ms
[GPU] create_image_d::central_pixel: 0.012576 ms
[GPU] create_image_d::free_ints: 0.160288 ms
[GPU] create_image: 4.11152 ms
[GPU] sample::copy_uv_H->D: 9.72509 ms
[GPU] sample::copy_uvrot_D->D: 0.204064 ms
[GPU] sample::1st_shift: 28.9308 ms
[GPU] sample::FFT: 47.4988 ms
[GPU] sample::2nd_shift: 24.1232 ms
[GPU] sample::interpolate: 3.18672 ms
[GPU] sample::apply_phase_sampled: 0.352832 ms
[GPU] sample_tot: 142.456 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512864 ms
[GPU] reduce_chi2: 0.924768 ms
[GPU] chi2_profile::free_all: 4.81546 ms
[GPU] chi2_profile_tot_gputimer: 232.678 ms
[CPU] chi2_profile_tot: 232.705 ms

[GPU] chi2_profile::malloc_fint: 50.5351 ms
[GPU] chi2_profile::copy_observations: 14.2695 ms
[GPU] create_image_d::malloc_image: 0.83104 ms
[GPU] create_image_d::memset: 2.69005 ms
[GPU] create_image_d::malloc_ints: 0.222112 ms
[GPU] create_image_d::copy_ints_H->D: 0.015072 ms
[GPU] create_image_d::sweep: 0.112128 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.17952 ms
[GPU] create_image: 4.16387 ms
[GPU] sample::copy_uv_H->D: 10.0462 ms
[GPU] sample::copy_uvrot_D->D: 0.209856 ms
[GPU] sample::1st_shift: 28.9449 ms
[GPU] sample::FFT: 47.547 ms
[GPU] sample::2nd_shift: 24.1217 ms
[GPU] sample::interpolate: 3.19722 ms
[GPU] sample::apply_phase_sampled: 0.354048 ms
[GPU] sample_tot: 140.729 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375392 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.507936 ms
[GPU] reduce_chi2: 0.915968 ms
[GPU] chi2_profile::free_all: 4.80461 ms
[GPU] chi2_profile_tot_gputimer: 215.554 ms
[CPU] chi2_profile_tot: 215.582 ms

[GPU] chi2_profile::malloc_fint: 50.5537 ms
[GPU] chi2_profile::copy_observations: 32.7553 ms
[GPU] create_image_d::malloc_image: 0.803616 ms
[GPU] create_image_d::memset: 2.68992 ms
[GPU] create_image_d::malloc_ints: 0.214336 ms
[GPU] create_image_d::copy_ints_H->D: 0.014592 ms
[GPU] create_image_d::sweep: 0.107968 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.16416 ms
[GPU] create_image: 4.11222 ms
[GPU] sample::copy_uv_H->D: 9.51702 ms
[GPU] sample::copy_uvrot_D->D: 0.205088 ms
[GPU] sample::1st_shift: 28.9296 ms
[GPU] sample::FFT: 47.6765 ms
[GPU] sample::2nd_shift: 24.1428 ms
[GPU] sample::interpolate: 3.19005 ms
[GPU] sample::apply_phase_sampled: 0.352288 ms
[GPU] sample_tot: 140.309 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.383456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51024 ms
[GPU] reduce_chi2: 0.92768 ms
[GPU] chi2_profile::free_all: 4.82758 ms
[GPU] chi2_profile_tot_gputimer: 233.604 ms
[CPU] chi2_profile_tot: 233.631 ms

[GPU] chi2_profile::malloc_fint: 50.5071 ms
[GPU] chi2_profile::copy_observations: 13.9252 ms
[GPU] create_image_d::malloc_image: 0.815104 ms
[GPU] create_image_d::memset: 2.68045 ms
[GPU] create_image_d::malloc_ints: 0.213376 ms
[GPU] create_image_d::copy_ints_H->D: 0.014816 ms
[GPU] create_image_d::sweep: 0.108672 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.163168 ms
[GPU] create_image: 4.11216 ms
[GPU] sample::copy_uv_H->D: 9.76541 ms
[GPU] sample::copy_uvrot_D->D: 0.205504 ms
[GPU] sample::1st_shift: 28.942 ms
[GPU] sample::FFT: 47.5736 ms
[GPU] sample::2nd_shift: 24.1564 ms
[GPU] sample::interpolate: 3.19168 ms
[GPU] sample::apply_phase_sampled: 0.354208 ms
[GPU] sample_tot: 140.436 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514144 ms
[GPU] reduce_chi2: 0.923488 ms
[GPU] chi2_profile::free_all: 4.804 ms
[GPU] chi2_profile_tot_gputimer: 214.825 ms
[CPU] chi2_profile_tot: 214.852 ms

[GPU] chi2_profile::malloc_fint: 57.1931 ms
[GPU] chi2_profile::copy_observations: 25.1165 ms
[GPU] create_image_d::malloc_image: 0.809504 ms
[GPU] create_image_d::memset: 2.68154 ms
[GPU] create_image_d::malloc_ints: 0.212928 ms
[GPU] create_image_d::copy_ints_H->D: 0.015072 ms
[GPU] create_image_d::sweep: 0.109088 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.1648 ms
[GPU] create_image: 4.10989 ms
[GPU] sample::copy_uv_H->D: 9.69696 ms
[GPU] sample::copy_uvrot_D->D: 0.205632 ms
[GPU] sample::1st_shift: 28.9529 ms
[GPU] sample::FFT: 47.5532 ms
[GPU] sample::2nd_shift: 24.1234 ms
[GPU] sample::interpolate: 3.19254 ms
[GPU] sample::apply_phase_sampled: 0.353056 ms
[GPU] sample_tot: 140.392 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37696 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512448 ms
[GPU] reduce_chi2: 0.92352 ms
[GPU] chi2_profile::free_all: 4.80125 ms
[GPU] chi2_profile_tot_gputimer: 232.659 ms
[CPU] chi2_profile_tot: 232.686 ms

[GPU] chi2_profile::malloc_fint: 50.4886 ms
[GPU] chi2_profile::copy_observations: 14.2881 ms
[GPU] create_image_d::malloc_image: 0.812832 ms
[GPU] create_image_d::memset: 2.68045 ms
[GPU] create_image_d::malloc_ints: 0.208128 ms
[GPU] create_image_d::copy_ints_H->D: 0.014592 ms
[GPU] create_image_d::sweep: 0.108512 ms
[GPU] create_image_d::central_pixel: 0.013984 ms
[GPU] create_image_d::free_ints: 0.16752 ms
[GPU] create_image: 4.11043 ms
[GPU] sample::copy_uv_H->D: 9.79373 ms
[GPU] sample::copy_uvrot_D->D: 0.206624 ms
[GPU] sample::1st_shift: 28.9769 ms
[GPU] sample::FFT: 48.5928 ms
[GPU] sample::2nd_shift: 24.1077 ms
[GPU] sample::interpolate: 3.19757 ms
[GPU] sample::apply_phase_sampled: 0.35328 ms
[GPU] sample_tot: 141.532 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374144 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512992 ms
[GPU] reduce_chi2: 0.922656 ms
[GPU] chi2_profile::free_all: 4.80115 ms
[GPU] chi2_profile_tot_gputimer: 216.26 ms
[CPU] chi2_profile_tot: 216.288 ms

[GPU] chi2_profile::malloc_fint: 57.6017 ms
[GPU] chi2_profile::copy_observations: 24.5219 ms
[GPU] create_image_d::malloc_image: 0.82448 ms
[GPU] create_image_d::memset: 2.68054 ms
[GPU] create_image_d::malloc_ints: 0.223872 ms
[GPU] create_image_d::copy_ints_H->D: 0.015488 ms
[GPU] create_image_d::sweep: 0.106688 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.15904 ms
[GPU] create_image: 4.12138 ms
[GPU] sample::copy_uv_H->D: 9.5425 ms
[GPU] sample::copy_uvrot_D->D: 0.20512 ms
[GPU] sample::1st_shift: 28.9409 ms
[GPU] sample::FFT: 47.406 ms
[GPU] sample::2nd_shift: 24.1312 ms
[GPU] sample::interpolate: 3.19472 ms
[GPU] sample::apply_phase_sampled: 0.3544 ms
[GPU] sample_tot: 140.097 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.501952 ms
[GPU] reduce_chi2: 0.909312 ms
[GPU] chi2_profile::free_all: 4.83395 ms
[GPU] chi2_profile_tot_gputimer: 232.21 ms
[CPU] chi2_profile_tot: 232.237 ms

[GPU] chi2_profile::malloc_fint: 50.4961 ms
[GPU] chi2_profile::copy_observations: 14.0299 ms
[GPU] create_image_d::malloc_image: 0.80784 ms
[GPU] create_image_d::memset: 2.67805 ms
[GPU] create_image_d::malloc_ints: 0.215328 ms
[GPU] create_image_d::copy_ints_H->D: 0.01584 ms
[GPU] create_image_d::sweep: 0.106912 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.158944 ms
[GPU] create_image: 4.09536 ms
[GPU] sample::copy_uv_H->D: 9.68605 ms
[GPU] sample::copy_uvrot_D->D: 0.20592 ms
[GPU] sample::1st_shift: 28.9338 ms
[GPU] sample::FFT: 47.5383 ms
[GPU] sample::2nd_shift: 24.1386 ms
[GPU] sample::interpolate: 3.18755 ms
[GPU] sample::apply_phase_sampled: 0.354848 ms
[GPU] sample_tot: 140.307 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.509664 ms
[GPU] reduce_chi2: 0.917856 ms
[GPU] chi2_profile::free_all: 4.80608 ms
[GPU] chi2_profile_tot_gputimer: 214.769 ms
[CPU] chi2_profile_tot: 214.797 ms

[GPU] chi2_profile::malloc_fint: 50.5908 ms
[GPU] chi2_profile::copy_observations: 29.8026 ms
[GPU] create_image_d::malloc_image: 0.807584 ms
[GPU] create_image_d::memset: 2.68339 ms
[GPU] create_image_d::malloc_ints: 0.223904 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.111392 ms
[GPU] create_image_d::central_pixel: 0.0112 ms
[GPU] create_image_d::free_ints: 0.16496 ms
[GPU] create_image: 4.11952 ms
[GPU] sample::copy_uv_H->D: 9.61712 ms
[GPU] sample::copy_uvrot_D->D: 0.20896 ms
[GPU] sample::1st_shift: 28.9601 ms
[GPU] sample::FFT: 47.4387 ms
[GPU] sample::2nd_shift: 24.1189 ms
[GPU] sample::interpolate: 3.19245 ms
[GPU] sample::apply_phase_sampled: 0.353984 ms
[GPU] sample_tot: 140.215 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.376576 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.511584 ms
[GPU] reduce_chi2: 0.92272 ms
[GPU] chi2_profile::free_all: 4.79731 ms
[GPU] chi2_profile_tot_gputimer: 230.571 ms
[CPU] chi2_profile_tot: 230.604 ms

[GPU] chi2_profile::malloc_fint: 50.4914 ms
[GPU] chi2_profile::copy_observations: 13.9306 ms
[GPU] create_image_d::malloc_image: 0.806208 ms
[GPU] create_image_d::memset: 2.68384 ms
[GPU] create_image_d::malloc_ints: 0.211808 ms
[GPU] create_image_d::copy_ints_H->D: 0.014816 ms
[GPU] create_image_d::sweep: 0.107008 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.164256 ms
[GPU] create_image: 4.10515 ms
[GPU] sample::copy_uv_H->D: 9.48016 ms
[GPU] sample::copy_uvrot_D->D: 0.207552 ms
[GPU] sample::1st_shift: 28.9398 ms
[GPU] sample::FFT: 47.6294 ms
[GPU] sample::2nd_shift: 24.1438 ms
[GPU] sample::interpolate: 3.19786 ms
[GPU] sample::apply_phase_sampled: 0.35568 ms
[GPU] sample_tot: 140.253 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512192 ms
[GPU] reduce_chi2: 0.92176 ms
[GPU] chi2_profile::free_all: 4.80419 ms
[GPU] chi2_profile_tot_gputimer: 214.625 ms
[CPU] chi2_profile_tot: 214.653 ms

[GPU] chi2_profile::malloc_fint: 50.5229 ms
[GPU] chi2_profile::copy_observations: 31.8817 ms
[GPU] create_image_d::malloc_image: 0.797696 ms
[GPU] create_image_d::memset: 2.68266 ms
[GPU] create_image_d::malloc_ints: 0.210496 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 0.108 ms
[GPU] create_image_d::central_pixel: 0.013856 ms
[GPU] create_image_d::free_ints: 0.176992 ms
[GPU] create_image: 4.10861 ms
[GPU] sample::copy_uv_H->D: 9.75123 ms
[GPU] sample::copy_uvrot_D->D: 0.206496 ms
[GPU] sample::1st_shift: 28.9393 ms
[GPU] sample::FFT: 47.4096 ms
[GPU] sample::2nd_shift: 24.1443 ms
[GPU] sample::interpolate: 3.1913 ms
[GPU] sample::apply_phase_sampled: 0.353472 ms
[GPU] sample_tot: 140.276 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.376928 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.577312 ms
[GPU] reduce_chi2: 0.98944 ms
[GPU] chi2_profile::free_all: 4.81549 ms
[GPU] chi2_profile_tot_gputimer: 232.718 ms
[CPU] chi2_profile_tot: 232.754 ms

[GPU] chi2_profile::malloc_fint: 50.4878 ms
[GPU] chi2_profile::copy_observations: 14.0481 ms
[GPU] create_image_d::malloc_image: 0.78816 ms
[GPU] create_image_d::memset: 2.68342 ms
[GPU] create_image_d::malloc_ints: 0.211936 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 0.107776 ms
[GPU] create_image_d::central_pixel: 0.011104 ms
[GPU] create_image_d::free_ints: 0.16624 ms
[GPU] create_image: 4.08445 ms
[GPU] sample::copy_uv_H->D: 9.63965 ms
[GPU] sample::copy_uvrot_D->D: 0.206048 ms
[GPU] sample::1st_shift: 28.955 ms
[GPU] sample::FFT: 47.6037 ms
[GPU] sample::2nd_shift: 24.1443 ms
[GPU] sample::interpolate: 3.19149 ms
[GPU] sample::apply_phase_sampled: 0.3544 ms
[GPU] sample_tot: 140.372 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517504 ms
[GPU] reduce_chi2: 0.929248 ms
[GPU] chi2_profile::free_all: 4.80371 ms
[GPU] chi2_profile_tot_gputimer: 214.842 ms
[CPU] chi2_profile_tot: 214.869 ms
8192	1.000000e+06	float64	None	128	4.248090e+00	2.235837e-01	8.667257e-03	2.147750e-01
# |--> timings: [0.23595877783372998, 0.2148152650333941, 0.23363020387478173, 0.21505024400539696, 0.23414500220678747, 0.21745051397010684, 0.230760945007205, 0.21500453911721706, 0.23282957286573946, 0.21571358991786838, 0.2337707318365574, 0.21499144192785025, 0.2328272091690451, 0.21641344903036952, 0.2323641781695187, 0.21493702894076705, 0.23073062999174, 0.2147750249132514, 0.2328769350424409, 0.21500370185822248]

[GPU] chi2_profile::malloc_fint: 52.752 ms
[GPU] chi2_profile::copy_observations: 30.4038 ms
[GPU] create_image_d::malloc_image: 0.813728 ms
[GPU] create_image_d::memset: 2.68365 ms
[GPU] create_image_d::malloc_ints: 0.2136 ms
[GPU] create_image_d::copy_ints_H->D: 0.014528 ms
[GPU] create_image_d::sweep: 0.113216 ms
[GPU] create_image_d::central_pixel: 0.011968 ms
[GPU] create_image_d::free_ints: 0.164352 ms
[GPU] create_image: 4.11853 ms
[GPU] sample::copy_uv_H->D: 9.51677 ms
[GPU] sample::copy_uvrot_D->D: 0.20608 ms
[GPU] sample::1st_shift: 30.0616 ms
[GPU] sample::FFT: 47.432 ms
[GPU] sample::2nd_shift: 26.5075 ms
[GPU] sample::interpolate: 3.17325 ms
[GPU] sample::apply_phase_sampled: 0.32704 ms
[GPU] sample_tot: 141.002 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340928 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54048 ms
[GPU] reduce_chi2: 0.916704 ms
[GPU] chi2_profile::free_all: 4.80576 ms
[GPU] chi2_profile_tot_gputimer: 234.122 ms
[CPU] chi2_profile_tot: 234.151 ms

[GPU] chi2_profile::malloc_fint: 50.4855 ms
[GPU] chi2_profile::copy_observations: 13.9431 ms
[GPU] create_image_d::malloc_image: 0.819744 ms
[GPU] create_image_d::memset: 2.68336 ms
[GPU] create_image_d::malloc_ints: 0.209632 ms
[GPU] create_image_d::copy_ints_H->D: 0.01568 ms
[GPU] create_image_d::sweep: 0.1064 ms
[GPU] create_image_d::central_pixel: 0.013152 ms
[GPU] create_image_d::free_ints: 0.16176 ms
[GPU] create_image: 4.1159 ms
[GPU] sample::copy_uv_H->D: 9.5608 ms
[GPU] sample::copy_uvrot_D->D: 0.205984 ms
[GPU] sample::1st_shift: 30.0918 ms
[GPU] sample::FFT: 48.6084 ms
[GPU] sample::2nd_shift: 26.5634 ms
[GPU] sample::interpolate: 3.17734 ms
[GPU] sample::apply_phase_sampled: 0.33168 ms
[GPU] sample_tot: 142.25 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.338848 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548224 ms
[GPU] reduce_chi2: 0.920736 ms
[GPU] chi2_profile::free_all: 4.80659 ms
[GPU] chi2_profile_tot_gputimer: 216.64 ms
[CPU] chi2_profile_tot: 216.668 ms

[GPU] chi2_profile::malloc_fint: 57.5372 ms
[GPU] chi2_profile::copy_observations: 25.3101 ms
[GPU] create_image_d::malloc_image: 0.812128 ms
[GPU] create_image_d::memset: 2.68016 ms
[GPU] create_image_d::malloc_ints: 0.220128 ms
[GPU] create_image_d::copy_ints_H->D: 0.015936 ms
[GPU] create_image_d::sweep: 0.10448 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.160384 ms
[GPU] create_image: 4.10576 ms
[GPU] sample::copy_uv_H->D: 9.47155 ms
[GPU] sample::copy_uvrot_D->D: 0.207296 ms
[GPU] sample::1st_shift: 30.105 ms
[GPU] sample::FFT: 47.509 ms
[GPU] sample::2nd_shift: 26.4429 ms
[GPU] sample::interpolate: 3.17594 ms
[GPU] sample::apply_phase_sampled: 0.326432 ms
[GPU] sample_tot: 141.08 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.552192 ms
[GPU] reduce_chi2: 0.927456 ms
[GPU] chi2_profile::free_all: 4.81152 ms
[GPU] chi2_profile_tot_gputimer: 233.899 ms
[CPU] chi2_profile_tot: 233.926 ms

[GPU] chi2_profile::malloc_fint: 50.5012 ms
[GPU] chi2_profile::copy_observations: 14.1165 ms
[GPU] create_image_d::malloc_image: 0.815552 ms
[GPU] create_image_d::memset: 2.68352 ms
[GPU] create_image_d::malloc_ints: 0.213792 ms
[GPU] create_image_d::copy_ints_H->D: 0.015936 ms
[GPU] create_image_d::sweep: 0.104 ms
[GPU] create_image_d::central_pixel: 0.012704 ms
[GPU] create_image_d::free_ints: 0.159872 ms
[GPU] create_image: 4.10963 ms
[GPU] sample::copy_uv_H->D: 9.75302 ms
[GPU] sample::copy_uvrot_D->D: 0.208992 ms
[GPU] sample::1st_shift: 30.1133 ms
[GPU] sample::FFT: 67.2012 ms
[GPU] sample::2nd_shift: 26.4565 ms
[GPU] sample::interpolate: 3.1737 ms
[GPU] sample::apply_phase_sampled: 0.327392 ms
[GPU] sample_tot: 161.057 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551872 ms
[GPU] reduce_chi2: 0.926656 ms
[GPU] chi2_profile::free_all: 4.81235 ms
[GPU] chi2_profile_tot_gputimer: 235.642 ms
[CPU] chi2_profile_tot: 235.67 ms

[GPU] chi2_profile::malloc_fint: 50.4939 ms
[GPU] chi2_profile::copy_observations: 13.9232 ms
[GPU] create_image_d::malloc_image: 0.824544 ms
[GPU] create_image_d::memset: 2.68134 ms
[GPU] create_image_d::malloc_ints: 0.214048 ms
[GPU] create_image_d::copy_ints_H->D: 0.015584 ms
[GPU] create_image_d::sweep: 0.104192 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.161376 ms
[GPU] create_image: 4.11837 ms
[GPU] sample::copy_uv_H->D: 9.62989 ms
[GPU] sample::copy_uvrot_D->D: 0.204288 ms
[GPU] sample::1st_shift: 30.0694 ms
[GPU] sample::FFT: 47.5255 ms
[GPU] sample::2nd_shift: 26.5699 ms
[GPU] sample::interpolate: 3.17664 ms
[GPU] sample::apply_phase_sampled: 0.328768 ms
[GPU] sample_tot: 141.212 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549888 ms
[GPU] reduce_chi2: 0.926464 ms
[GPU] chi2_profile::free_all: 4.80826 ms
[GPU] chi2_profile_tot_gputimer: 215.601 ms
[CPU] chi2_profile_tot: 215.628 ms

[GPU] chi2_profile::malloc_fint: 50.4988 ms
[GPU] chi2_profile::copy_observations: 14.0248 ms
[GPU] create_image_d::malloc_image: 0.809216 ms
[GPU] create_image_d::memset: 2.67968 ms
[GPU] create_image_d::malloc_ints: 0.213824 ms
[GPU] create_image_d::copy_ints_H->D: 0.01632 ms
[GPU] create_image_d::sweep: 0.103552 ms
[GPU] create_image_d::central_pixel: 0.014656 ms
[GPU] create_image_d::free_ints: 0.161056 ms
[GPU] create_image: 4.10307 ms
[GPU] sample::copy_uv_H->D: 9.67763 ms
[GPU] sample::copy_uvrot_D->D: 0.20432 ms
[GPU] sample::1st_shift: 30.0927 ms
[GPU] sample::FFT: 63.8983 ms
[GPU] sample::2nd_shift: 26.5139 ms
[GPU] sample::interpolate: 3.17344 ms
[GPU] sample::apply_phase_sampled: 0.32656 ms
[GPU] sample_tot: 157.658 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545632 ms
[GPU] reduce_chi2: 0.921888 ms
[GPU] chi2_profile::free_all: 4.80778 ms
[GPU] chi2_profile_tot_gputimer: 232.13 ms
[CPU] chi2_profile_tot: 232.157 ms

[GPU] chi2_profile::malloc_fint: 50.5016 ms
[GPU] chi2_profile::copy_observations: 13.9429 ms
[GPU] create_image_d::malloc_image: 0.80128 ms
[GPU] create_image_d::memset: 2.68202 ms
[GPU] create_image_d::malloc_ints: 0.21168 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.10512 ms
[GPU] create_image_d::central_pixel: 0.012672 ms
[GPU] create_image_d::free_ints: 0.167328 ms
[GPU] create_image: 4.09958 ms
[GPU] sample::copy_uv_H->D: 9.61658 ms
[GPU] sample::copy_uvrot_D->D: 0.20688 ms
[GPU] sample::1st_shift: 30.1001 ms
[GPU] sample::FFT: 47.536 ms
[GPU] sample::2nd_shift: 26.5836 ms
[GPU] sample::interpolate: 3.18771 ms
[GPU] sample::apply_phase_sampled: 0.328704 ms
[GPU] sample_tot: 141.249 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548192 ms
[GPU] reduce_chi2: 0.922208 ms
[GPU] chi2_profile::free_all: 4.81798 ms
[GPU] chi2_profile_tot_gputimer: 215.662 ms
[CPU] chi2_profile_tot: 215.689 ms

[GPU] chi2_profile::malloc_fint: 50.4996 ms
[GPU] chi2_profile::copy_observations: 13.9422 ms
[GPU] create_image_d::malloc_image: 0.816448 ms
[GPU] create_image_d::memset: 2.68195 ms
[GPU] create_image_d::malloc_ints: 0.213088 ms
[GPU] create_image_d::copy_ints_H->D: 0.015168 ms
[GPU] create_image_d::sweep: 0.103712 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 0.160608 ms
[GPU] create_image: 4.10909 ms
[GPU] sample::copy_uv_H->D: 9.57645 ms
[GPU] sample::copy_uvrot_D->D: 0.206976 ms
[GPU] sample::1st_shift: 30.0647 ms
[GPU] sample::FFT: 65.7113 ms
[GPU] sample::2nd_shift: 26.5816 ms
[GPU] sample::interpolate: 3.17571 ms
[GPU] sample::apply_phase_sampled: 0.328384 ms
[GPU] sample_tot: 159.343 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339744 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549248 ms
[GPU] reduce_chi2: 0.922624 ms
[GPU] chi2_profile::free_all: 4.81594 ms
[GPU] chi2_profile_tot_gputimer: 233.751 ms
[CPU] chi2_profile_tot: 233.778 ms

[GPU] chi2_profile::malloc_fint: 50.4842 ms
[GPU] chi2_profile::copy_observations: 14.0372 ms
[GPU] create_image_d::malloc_image: 0.812576 ms
[GPU] create_image_d::memset: 2.67978 ms
[GPU] create_image_d::malloc_ints: 0.21824 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.105216 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.15952 ms
[GPU] create_image: 4.10768 ms
[GPU] sample::copy_uv_H->D: 9.65862 ms
[GPU] sample::copy_uvrot_D->D: 0.207808 ms
[GPU] sample::1st_shift: 30.0724 ms
[GPU] sample::FFT: 47.4689 ms
[GPU] sample::2nd_shift: 26.5118 ms
[GPU] sample::interpolate: 3.17782 ms
[GPU] sample::apply_phase_sampled: 0.327104 ms
[GPU] sample_tot: 141.202 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.541408 ms
[GPU] reduce_chi2: 0.915712 ms
[GPU] chi2_profile::free_all: 4.80384 ms
[GPU] chi2_profile_tot_gputimer: 215.673 ms
[CPU] chi2_profile_tot: 215.7 ms

[GPU] chi2_profile::malloc_fint: 50.49 ms
[GPU] chi2_profile::copy_observations: 13.9558 ms
[GPU] create_image_d::malloc_image: 0.797248 ms
[GPU] create_image_d::memset: 2.68384 ms
[GPU] create_image_d::malloc_ints: 0.213376 ms
[GPU] create_image_d::copy_ints_H->D: 0.015968 ms
[GPU] create_image_d::sweep: 0.103744 ms
[GPU] create_image_d::central_pixel: 0.012768 ms
[GPU] create_image_d::free_ints: 0.159104 ms
[GPU] create_image: 4.09299 ms
[GPU] sample::copy_uv_H->D: 9.47917 ms
[GPU] sample::copy_uvrot_D->D: 0.2064 ms
[GPU] sample::1st_shift: 30.0933 ms
[GPU] sample::FFT: 65.0406 ms
[GPU] sample::2nd_shift: 26.5181 ms
[GPU] sample::interpolate: 3.18374 ms
[GPU] sample::apply_phase_sampled: 0.327264 ms
[GPU] sample_tot: 158.597 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5512 ms
[GPU] reduce_chi2: 0.925056 ms
[GPU] chi2_profile::free_all: 4.80986 ms
[GPU] chi2_profile_tot_gputimer: 232.987 ms
[CPU] chi2_profile_tot: 233.014 ms

[GPU] chi2_profile::malloc_fint: 50.5027 ms
[GPU] chi2_profile::copy_observations: 14.062 ms
[GPU] create_image_d::malloc_image: 0.79168 ms
[GPU] create_image_d::memset: 2.68093 ms
[GPU] create_image_d::malloc_ints: 0.207392 ms
[GPU] create_image_d::copy_ints_H->D: 0.014752 ms
[GPU] create_image_d::sweep: 0.104576 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.16656 ms
[GPU] create_image: 4.08336 ms
[GPU] sample::copy_uv_H->D: 9.70893 ms
[GPU] sample::copy_uvrot_D->D: 0.205632 ms
[GPU] sample::1st_shift: 30.059 ms
[GPU] sample::FFT: 47.4132 ms
[GPU] sample::2nd_shift: 26.5245 ms
[GPU] sample::interpolate: 3.17402 ms
[GPU] sample::apply_phase_sampled: 0.329376 ms
[GPU] sample_tot: 141.181 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549472 ms
[GPU] reduce_chi2: 0.923904 ms
[GPU] chi2_profile::free_all: 4.81014 ms
[GPU] chi2_profile_tot_gputimer: 215.683 ms
[CPU] chi2_profile_tot: 215.711 ms

[GPU] chi2_profile::malloc_fint: 50.4992 ms
[GPU] chi2_profile::copy_observations: 13.8631 ms
[GPU] create_image_d::malloc_image: 0.814688 ms
[GPU] create_image_d::memset: 2.67907 ms
[GPU] create_image_d::malloc_ints: 0.213824 ms
[GPU] create_image_d::copy_ints_H->D: 0.015072 ms
[GPU] create_image_d::sweep: 0.105184 ms
[GPU] create_image_d::central_pixel: 0.013888 ms
[GPU] create_image_d::free_ints: 0.158816 ms
[GPU] create_image: 4.10298 ms
[GPU] sample::copy_uv_H->D: 9.6679 ms
[GPU] sample::copy_uvrot_D->D: 0.205472 ms
[GPU] sample::1st_shift: 30.068 ms
[GPU] sample::FFT: 64.3345 ms
[GPU] sample::2nd_shift: 26.6161 ms
[GPU] sample::interpolate: 3.17776 ms
[GPU] sample::apply_phase_sampled: 0.32832 ms
[GPU] sample_tot: 158.062 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342048 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.540096 ms
[GPU] reduce_chi2: 0.917184 ms
[GPU] chi2_profile::free_all: 4.7992 ms
[GPU] chi2_profile_tot_gputimer: 232.363 ms
[CPU] chi2_profile_tot: 232.39 ms

[GPU] chi2_profile::malloc_fint: 50.497 ms
[GPU] chi2_profile::copy_observations: 13.8748 ms
[GPU] create_image_d::malloc_image: 0.81344 ms
[GPU] create_image_d::memset: 2.6816 ms
[GPU] create_image_d::malloc_ints: 0.21504 ms
[GPU] create_image_d::copy_ints_H->D: 0.015264 ms
[GPU] create_image_d::sweep: 0.105376 ms
[GPU] create_image_d::central_pixel: 0.014336 ms
[GPU] create_image_d::free_ints: 0.160032 ms
[GPU] create_image: 4.1143 ms
[GPU] sample::copy_uv_H->D: 9.70573 ms
[GPU] sample::copy_uvrot_D->D: 0.204672 ms
[GPU] sample::1st_shift: 30.0875 ms
[GPU] sample::FFT: 47.5673 ms
[GPU] sample::2nd_shift: 26.5202 ms
[GPU] sample::interpolate: 3.17667 ms
[GPU] sample::apply_phase_sampled: 0.32864 ms
[GPU] sample_tot: 141.389 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550464 ms
[GPU] reduce_chi2: 0.925536 ms
[GPU] chi2_profile::free_all: 4.81254 ms
[GPU] chi2_profile_tot_gputimer: 215.739 ms
[CPU] chi2_profile_tot: 215.766 ms

[GPU] chi2_profile::malloc_fint: 50.5006 ms
[GPU] chi2_profile::copy_observations: 13.9469 ms
[GPU] create_image_d::malloc_image: 0.810528 ms
[GPU] create_image_d::memset: 2.68019 ms
[GPU] create_image_d::malloc_ints: 0.210944 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.105888 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.161568 ms
[GPU] create_image: 4.09299 ms
[GPU] sample::copy_uv_H->D: 9.47171 ms
[GPU] sample::copy_uvrot_D->D: 0.209472 ms
[GPU] sample::1st_shift: 30.1036 ms
[GPU] sample::FFT: 63.0386 ms
[GPU] sample::2nd_shift: 26.6077 ms
[GPU] sample::interpolate: 3.1745 ms
[GPU] sample::apply_phase_sampled: 0.325824 ms
[GPU] sample_tot: 156.614 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342816 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542464 ms
[GPU] reduce_chi2: 0.919616 ms
[GPU] chi2_profile::free_all: 4.80253 ms
[GPU] chi2_profile_tot_gputimer: 231 ms
[CPU] chi2_profile_tot: 231.027 ms

[GPU] chi2_profile::malloc_fint: 50.5231 ms
[GPU] chi2_profile::copy_observations: 14.204 ms
[GPU] create_image_d::malloc_image: 0.806176 ms
[GPU] create_image_d::memset: 2.67744 ms
[GPU] create_image_d::malloc_ints: 0.212032 ms
[GPU] create_image_d::copy_ints_H->D: 0.015808 ms
[GPU] create_image_d::sweep: 0.104928 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.160064 ms
[GPU] create_image: 4.096 ms
[GPU] sample::copy_uv_H->D: 9.66822 ms
[GPU] sample::copy_uvrot_D->D: 0.206976 ms
[GPU] sample::1st_shift: 30.0727 ms
[GPU] sample::FFT: 47.5641 ms
[GPU] sample::2nd_shift: 26.5726 ms
[GPU] sample::interpolate: 3.18189 ms
[GPU] sample::apply_phase_sampled: 0.328256 ms
[GPU] sample_tot: 141.31 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547616 ms
[GPU] reduce_chi2: 0.9224 ms
[GPU] chi2_profile::free_all: 4.80205 ms
[GPU] chi2_profile_tot_gputimer: 215.974 ms
[CPU] chi2_profile_tot: 216 ms

[GPU] chi2_profile::malloc_fint: 50.4979 ms
[GPU] chi2_profile::copy_observations: 14.0797 ms
[GPU] create_image_d::malloc_image: 0.8128 ms
[GPU] create_image_d::memset: 2.68061 ms
[GPU] create_image_d::malloc_ints: 0.211488 ms
[GPU] create_image_d::copy_ints_H->D: 0.017312 ms
[GPU] create_image_d::sweep: 0.104864 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.161184 ms
[GPU] create_image: 4.1064 ms
[GPU] sample::copy_uv_H->D: 9.59664 ms
[GPU] sample::copy_uvrot_D->D: 0.206208 ms
[GPU] sample::1st_shift: 30.1097 ms
[GPU] sample::FFT: 63.7214 ms
[GPU] sample::2nd_shift: 26.4942 ms
[GPU] sample::interpolate: 3.17997 ms
[GPU] sample::apply_phase_sampled: 0.332832 ms
[GPU] sample_tot: 157.433 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 1.99802 ms
[GPU] reduce_chi2: 2.37523 ms
[GPU] chi2_profile::free_all: 4.86483 ms
[GPU] chi2_profile_tot_gputimer: 233.48 ms
[CPU] chi2_profile_tot: 233.511 ms

[GPU] chi2_profile::malloc_fint: 50.335 ms
[GPU] chi2_profile::copy_observations: 15.0828 ms
[GPU] create_image_d::malloc_image: 0.834464 ms
[GPU] create_image_d::memset: 2.6863 ms
[GPU] create_image_d::malloc_ints: 0.22368 ms
[GPU] create_image_d::copy_ints_H->D: 0.015968 ms
[GPU] create_image_d::sweep: 0.114432 ms
[GPU] create_image_d::central_pixel: 0.016256 ms
[GPU] create_image_d::free_ints: 0.170592 ms
[GPU] create_image: 4.16381 ms
[GPU] sample::copy_uv_H->D: 10.3518 ms
[GPU] sample::copy_uvrot_D->D: 0.20704 ms
[GPU] sample::1st_shift: 30.1154 ms
[GPU] sample::FFT: 47.6 ms
[GPU] sample::2nd_shift: 26.4563 ms
[GPU] sample::interpolate: 3.17917 ms
[GPU] sample::apply_phase_sampled: 0.329088 ms
[GPU] sample_tot: 142.065 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.554848 ms
[GPU] reduce_chi2: 0.931008 ms
[GPU] chi2_profile::free_all: 4.80896 ms
[GPU] chi2_profile_tot_gputimer: 217.505 ms
[CPU] chi2_profile_tot: 217.533 ms

[GPU] chi2_profile::malloc_fint: 50.4431 ms
[GPU] chi2_profile::copy_observations: 13.9508 ms
[GPU] create_image_d::malloc_image: 0.792864 ms
[GPU] create_image_d::memset: 2.684 ms
[GPU] create_image_d::malloc_ints: 0.212 ms
[GPU] create_image_d::copy_ints_H->D: 0.015488 ms
[GPU] create_image_d::sweep: 0.105536 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.166368 ms
[GPU] create_image: 4.0921 ms
[GPU] sample::copy_uv_H->D: 9.58659 ms
[GPU] sample::copy_uvrot_D->D: 0.20352 ms
[GPU] sample::1st_shift: 30.0768 ms
[GPU] sample::FFT: 53.1878 ms
[GPU] sample::2nd_shift: 26.5028 ms
[GPU] sample::interpolate: 3.1769 ms
[GPU] sample::apply_phase_sampled: 0.327296 ms
[GPU] sample_tot: 146.842 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.33968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549344 ms
[GPU] reduce_chi2: 0.922528 ms
[GPU] chi2_profile::free_all: 4.79203 ms
[GPU] chi2_profile_tot_gputimer: 221.162 ms
[CPU] chi2_profile_tot: 221.189 ms

[GPU] chi2_profile::malloc_fint: 50.5009 ms
[GPU] chi2_profile::copy_observations: 13.9342 ms
[GPU] create_image_d::malloc_image: 0.81264 ms
[GPU] create_image_d::memset: 2.68074 ms
[GPU] create_image_d::malloc_ints: 0.216064 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 0.105472 ms
[GPU] create_image_d::central_pixel: 0.01248 ms
[GPU] create_image_d::free_ints: 0.160928 ms
[GPU] create_image: 4.10733 ms
[GPU] sample::copy_uv_H->D: 9.61818 ms
[GPU] sample::copy_uvrot_D->D: 0.206752 ms
[GPU] sample::1st_shift: 30.0784 ms
[GPU] sample::FFT: 47.7374 ms
[GPU] sample::2nd_shift: 26.5958 ms
[GPU] sample::interpolate: 3.18026 ms
[GPU] sample::apply_phase_sampled: 0.3256 ms
[GPU] sample_tot: 141.439 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546624 ms
[GPU] reduce_chi2: 0.919648 ms
[GPU] chi2_profile::free_all: 4.81642 ms
[GPU] chi2_profile_tot_gputimer: 215.835 ms
[CPU] chi2_profile_tot: 215.862 ms

[GPU] chi2_profile::malloc_fint: 50.5019 ms
[GPU] chi2_profile::copy_observations: 14.0307 ms
[GPU] create_image_d::malloc_image: 0.894688 ms
[GPU] create_image_d::memset: 2.68224 ms
[GPU] create_image_d::malloc_ints: 0.213248 ms
[GPU] create_image_d::copy_ints_H->D: 0.015392 ms
[GPU] create_image_d::sweep: 0.105664 ms
[GPU] create_image_d::central_pixel: 0.013216 ms
[GPU] create_image_d::free_ints: 0.160608 ms
[GPU] create_image: 4.1905 ms
[GPU] sample::copy_uv_H->D: 9.65856 ms
[GPU] sample::copy_uvrot_D->D: 0.20912 ms
[GPU] sample::1st_shift: 30.0961 ms
[GPU] sample::FFT: 58.6157 ms
[GPU] sample::2nd_shift: 26.5188 ms
[GPU] sample::interpolate: 3.17846 ms
[GPU] sample::apply_phase_sampled: 0.327936 ms
[GPU] sample_tot: 152.351 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550976 ms
[GPU] reduce_chi2: 0.926368 ms
[GPU] chi2_profile::free_all: 4.80742 ms
[GPU] chi2_profile_tot_gputimer: 226.918 ms
[CPU] chi2_profile_tot: 226.95 ms
8192	1.000000e+06	float64	None	256	4.260738e+00	2.242494e-01	8.193342e-03	2.157500e-01
# |--> timings: [0.23424090608023107, 0.21680046594701707, 0.23405718384310603, 0.235806698910892, 0.2157500449102372, 0.23228454496711493, 0.21581687894649804, 0.23391496390104294, 0.2158271090593189, 0.23314089700579643, 0.21583580900914967, 0.23252252116799355, 0.21588978404179215, 0.23114850791171193, 0.21612083702348173, 0.2336860520299524, 0.21774586383253336, 0.22133073303848505, 0.21598597499541938, 0.22707295278087258]

[GPU] chi2_profile::malloc_fint: 49.4313 ms
[GPU] chi2_profile::copy_observations: 13.9922 ms
[GPU] create_image_d::malloc_image: 0.810208 ms
[GPU] create_image_d::memset: 2.67997 ms
[GPU] create_image_d::malloc_ints: 0.212864 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.122592 ms
[GPU] create_image_d::central_pixel: 0.014304 ms
[GPU] create_image_d::free_ints: 0.16352 ms
[GPU] create_image: 4.12336 ms
[GPU] sample::copy_uv_H->D: 9.76019 ms
[GPU] sample::copy_uvrot_D->D: 0.208704 ms
[GPU] sample::1st_shift: 31.4382 ms
[GPU] sample::FFT: 47.4251 ms
[GPU] sample::2nd_shift: 28.9624 ms
[GPU] sample::interpolate: 3.14758 ms
[GPU] sample::apply_phase_sampled: 0.345888 ms
[GPU] sample_tot: 142.647 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367136 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51712 ms
[GPU] reduce_chi2: 0.919328 ms
[GPU] chi2_profile::free_all: 4.80893 ms
[GPU] chi2_profile_tot_gputimer: 216.041 ms
[CPU] chi2_profile_tot: 216.071 ms

[GPU] chi2_profile::malloc_fint: 50.5088 ms
[GPU] chi2_profile::copy_observations: 13.8652 ms
[GPU] create_image_d::malloc_image: 0.802848 ms
[GPU] create_image_d::memset: 2.67955 ms
[GPU] create_image_d::malloc_ints: 0.212128 ms
[GPU] create_image_d::copy_ints_H->D: 0.014592 ms
[GPU] create_image_d::sweep: 0.122592 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.160832 ms
[GPU] create_image: 4.10938 ms
[GPU] sample::copy_uv_H->D: 9.65546 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 31.4231 ms
[GPU] sample::FFT: 56.7115 ms
[GPU] sample::2nd_shift: 29.0011 ms
[GPU] sample::interpolate: 3.1448 ms
[GPU] sample::apply_phase_sampled: 0.344736 ms
[GPU] sample_tot: 151.815 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.525024 ms
[GPU] reduce_chi2: 0.928896 ms
[GPU] chi2_profile::free_all: 4.80058 ms
[GPU] chi2_profile_tot_gputimer: 226.145 ms
[CPU] chi2_profile_tot: 226.172 ms

[GPU] chi2_profile::malloc_fint: 50.5079 ms
[GPU] chi2_profile::copy_observations: 14.014 ms
[GPU] create_image_d::malloc_image: 0.8024 ms
[GPU] create_image_d::memset: 2.67904 ms
[GPU] create_image_d::malloc_ints: 0.214816 ms
[GPU] create_image_d::copy_ints_H->D: 0.016512 ms
[GPU] create_image_d::sweep: 0.123552 ms
[GPU] create_image_d::central_pixel: 0.012416 ms
[GPU] create_image_d::free_ints: 0.162208 ms
[GPU] create_image: 4.1152 ms
[GPU] sample::copy_uv_H->D: 9.64691 ms
[GPU] sample::copy_uvrot_D->D: 0.206656 ms
[GPU] sample::1st_shift: 31.5034 ms
[GPU] sample::FFT: 47.5979 ms
[GPU] sample::2nd_shift: 28.9605 ms
[GPU] sample::interpolate: 3.14752 ms
[GPU] sample::apply_phase_sampled: 0.34352 ms
[GPU] sample_tot: 142.795 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.521024 ms
[GPU] reduce_chi2: 0.923648 ms
[GPU] chi2_profile::free_all: 4.80934 ms
[GPU] chi2_profile_tot_gputimer: 217.285 ms
[CPU] chi2_profile_tot: 217.313 ms

[GPU] chi2_profile::malloc_fint: 50.4988 ms
[GPU] chi2_profile::copy_observations: 14.0513 ms
[GPU] create_image_d::malloc_image: 0.806816 ms
[GPU] create_image_d::memset: 2.67939 ms
[GPU] create_image_d::malloc_ints: 0.211648 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.12304 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.161056 ms
[GPU] create_image: 4.11222 ms
[GPU] sample::copy_uv_H->D: 9.66026 ms
[GPU] sample::copy_uvrot_D->D: 0.20816 ms
[GPU] sample::1st_shift: 31.5177 ms
[GPU] sample::FFT: 58.0662 ms
[GPU] sample::2nd_shift: 28.9286 ms
[GPU] sample::interpolate: 3.15242 ms
[GPU] sample::apply_phase_sampled: 0.344512 ms
[GPU] sample_tot: 153.257 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.519104 ms
[GPU] reduce_chi2: 0.923968 ms
[GPU] chi2_profile::free_all: 4.79341 ms
[GPU] chi2_profile_tot_gputimer: 227.757 ms
[CPU] chi2_profile_tot: 227.785 ms

[GPU] chi2_profile::malloc_fint: 56.23 ms
[GPU] chi2_profile::copy_observations: 13.7556 ms
[GPU] create_image_d::malloc_image: 0.822528 ms
[GPU] create_image_d::memset: 2.67949 ms
[GPU] create_image_d::malloc_ints: 0.214912 ms
[GPU] create_image_d::copy_ints_H->D: 0.015712 ms
[GPU] create_image_d::sweep: 0.122848 ms
[GPU] create_image_d::central_pixel: 0.013152 ms
[GPU] create_image_d::free_ints: 0.162368 ms
[GPU] create_image: 4.1313 ms
[GPU] sample::copy_uv_H->D: 9.73219 ms
[GPU] sample::copy_uvrot_D->D: 0.2088 ms
[GPU] sample::1st_shift: 31.4521 ms
[GPU] sample::FFT: 47.5025 ms
[GPU] sample::2nd_shift: 29.018 ms
[GPU] sample::interpolate: 3.14502 ms
[GPU] sample::apply_phase_sampled: 0.346688 ms
[GPU] sample_tot: 142.736 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.527296 ms
[GPU] reduce_chi2: 0.928736 ms
[GPU] chi2_profile::free_all: 4.80131 ms
[GPU] chi2_profile_tot_gputimer: 222.716 ms
[CPU] chi2_profile_tot: 222.744 ms

[GPU] chi2_profile::malloc_fint: 50.4966 ms
[GPU] chi2_profile::copy_observations: 14.0995 ms
[GPU] create_image_d::malloc_image: 0.794496 ms
[GPU] create_image_d::memset: 2.67923 ms
[GPU] create_image_d::malloc_ints: 0.209088 ms
[GPU] create_image_d::copy_ints_H->D: 0.015168 ms
[GPU] create_image_d::sweep: 0.121248 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.161024 ms
[GPU] create_image: 4.09341 ms
[GPU] sample::copy_uv_H->D: 9.62595 ms
[GPU] sample::copy_uvrot_D->D: 0.205184 ms
[GPU] sample::1st_shift: 31.4976 ms
[GPU] sample::FFT: 67.8723 ms
[GPU] sample::2nd_shift: 29.0015 ms
[GPU] sample::interpolate: 3.14867 ms
[GPU] sample::apply_phase_sampled: 0.345216 ms
[GPU] sample_tot: 163.016 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51472 ms
[GPU] reduce_chi2: 0.916192 ms
[GPU] chi2_profile::free_all: 4.81427 ms
[GPU] chi2_profile_tot_gputimer: 237.554 ms
[CPU] chi2_profile_tot: 237.582 ms

[GPU] chi2_profile::malloc_fint: 50.5102 ms
[GPU] chi2_profile::copy_observations: 13.9524 ms
[GPU] create_image_d::malloc_image: 0.805792 ms
[GPU] create_image_d::memset: 2.67888 ms
[GPU] create_image_d::malloc_ints: 0.215936 ms
[GPU] create_image_d::copy_ints_H->D: 0.017056 ms
[GPU] create_image_d::sweep: 0.121952 ms
[GPU] create_image_d::central_pixel: 0.013856 ms
[GPU] create_image_d::free_ints: 0.160992 ms
[GPU] create_image: 4.12742 ms
[GPU] sample::copy_uv_H->D: 9.61021 ms
[GPU] sample::copy_uvrot_D->D: 0.208224 ms
[GPU] sample::1st_shift: 31.5005 ms
[GPU] sample::FFT: 47.5436 ms
[GPU] sample::2nd_shift: 28.9774 ms
[GPU] sample::interpolate: 3.14691 ms
[GPU] sample::apply_phase_sampled: 0.345856 ms
[GPU] sample_tot: 142.693 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366592 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520288 ms
[GPU] reduce_chi2: 0.920768 ms
[GPU] chi2_profile::free_all: 4.80586 ms
[GPU] chi2_profile_tot_gputimer: 217.126 ms
[CPU] chi2_profile_tot: 217.153 ms

[GPU] chi2_profile::malloc_fint: 50.504 ms
[GPU] chi2_profile::copy_observations: 14.1499 ms
[GPU] create_image_d::malloc_image: 0.800256 ms
[GPU] create_image_d::memset: 2.68182 ms
[GPU] create_image_d::malloc_ints: 0.212416 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 0.123072 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.16176 ms
[GPU] create_image: 4.11491 ms
[GPU] sample::copy_uv_H->D: 9.78624 ms
[GPU] sample::copy_uvrot_D->D: 0.20848 ms
[GPU] sample::1st_shift: 31.4585 ms
[GPU] sample::FFT: 60.2655 ms
[GPU] sample::2nd_shift: 29.0532 ms
[GPU] sample::interpolate: 3.14672 ms
[GPU] sample::apply_phase_sampled: 0.344896 ms
[GPU] sample_tot: 155.549 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36656 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520736 ms
[GPU] reduce_chi2: 0.921024 ms
[GPU] chi2_profile::free_all: 4.80605 ms
[GPU] chi2_profile_tot_gputimer: 230.161 ms
[CPU] chi2_profile_tot: 230.189 ms

[GPU] chi2_profile::malloc_fint: 50.5015 ms
[GPU] chi2_profile::copy_observations: 14.1598 ms
[GPU] create_image_d::malloc_image: 0.79264 ms
[GPU] create_image_d::memset: 2.68086 ms
[GPU] create_image_d::malloc_ints: 0.218144 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.124544 ms
[GPU] create_image_d::central_pixel: 0.01328 ms
[GPU] create_image_d::free_ints: 0.163264 ms
[GPU] create_image: 4.11002 ms
[GPU] sample::copy_uv_H->D: 9.65152 ms
[GPU] sample::copy_uvrot_D->D: 0.207296 ms
[GPU] sample::1st_shift: 31.5041 ms
[GPU] sample::FFT: 47.6026 ms
[GPU] sample::2nd_shift: 28.9921 ms
[GPU] sample::interpolate: 3.14525 ms
[GPU] sample::apply_phase_sampled: 0.345696 ms
[GPU] sample_tot: 142.788 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36912 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.531072 ms
[GPU] reduce_chi2: 0.933952 ms
[GPU] chi2_profile::free_all: 4.80019 ms
[GPU] chi2_profile_tot_gputimer: 217.41 ms
[CPU] chi2_profile_tot: 217.437 ms

[GPU] chi2_profile::malloc_fint: 50.4841 ms
[GPU] chi2_profile::copy_observations: 14.172 ms
[GPU] create_image_d::malloc_image: 0.789952 ms
[GPU] create_image_d::memset: 2.68083 ms
[GPU] create_image_d::malloc_ints: 0.21712 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.12128 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.161152 ms
[GPU] create_image: 4.09533 ms
[GPU] sample::copy_uv_H->D: 9.67978 ms
[GPU] sample::copy_uvrot_D->D: 0.204864 ms
[GPU] sample::1st_shift: 31.5149 ms
[GPU] sample::FFT: 54.1005 ms
[GPU] sample::2nd_shift: 29.0024 ms
[GPU] sample::interpolate: 3.14451 ms
[GPU] sample::apply_phase_sampled: 0.343488 ms
[GPU] sample_tot: 149.314 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.521984 ms
[GPU] reduce_chi2: 0.923936 ms
[GPU] chi2_profile::free_all: 4.81331 ms
[GPU] chi2_profile_tot_gputimer: 223.921 ms
[CPU] chi2_profile_tot: 223.948 ms

[GPU] chi2_profile::malloc_fint: 50.4942 ms
[GPU] chi2_profile::copy_observations: 14.1204 ms
[GPU] create_image_d::malloc_image: 0.796768 ms
[GPU] create_image_d::memset: 2.67875 ms
[GPU] create_image_d::malloc_ints: 0.208672 ms
[GPU] create_image_d::copy_ints_H->D: 0.01504 ms
[GPU] create_image_d::sweep: 0.122048 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.160032 ms
[GPU] create_image: 4.09949 ms
[GPU] sample::copy_uv_H->D: 9.6295 ms
[GPU] sample::copy_uvrot_D->D: 0.207712 ms
[GPU] sample::1st_shift: 31.4589 ms
[GPU] sample::FFT: 47.4915 ms
[GPU] sample::2nd_shift: 28.9437 ms
[GPU] sample::interpolate: 3.14685 ms
[GPU] sample::apply_phase_sampled: 0.345248 ms
[GPU] sample_tot: 142.614 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367776 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.58496 ms
[GPU] reduce_chi2: 0.986272 ms
[GPU] chi2_profile::free_all: 4.80691 ms
[GPU] chi2_profile_tot_gputimer: 217.237 ms
[CPU] chi2_profile_tot: 217.265 ms

[GPU] chi2_profile::malloc_fint: 50.4995 ms
[GPU] chi2_profile::copy_observations: 14.0707 ms
[GPU] create_image_d::malloc_image: 0.809824 ms
[GPU] create_image_d::memset: 2.67942 ms
[GPU] create_image_d::malloc_ints: 0.212352 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.123424 ms
[GPU] create_image_d::central_pixel: 0.014976 ms
[GPU] create_image_d::free_ints: 0.16144 ms
[GPU] create_image: 4.1143 ms
[GPU] sample::copy_uv_H->D: 9.50278 ms
[GPU] sample::copy_uvrot_D->D: 0.217312 ms
[GPU] sample::1st_shift: 31.45 ms
[GPU] sample::FFT: 61.1442 ms
[GPU] sample::2nd_shift: 29.0297 ms
[GPU] sample::interpolate: 3.14669 ms
[GPU] sample::apply_phase_sampled: 0.343872 ms
[GPU] sample_tot: 156.126 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367904 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520288 ms
[GPU] reduce_chi2: 0.923328 ms
[GPU] chi2_profile::free_all: 4.81738 ms
[GPU] chi2_profile_tot_gputimer: 230.678 ms
[CPU] chi2_profile_tot: 230.704 ms

[GPU] chi2_profile::malloc_fint: 50.4997 ms
[GPU] chi2_profile::copy_observations: 13.9931 ms
[GPU] create_image_d::malloc_image: 0.807904 ms
[GPU] create_image_d::memset: 2.68208 ms
[GPU] create_image_d::malloc_ints: 0.209792 ms
[GPU] create_image_d::copy_ints_H->D: 0.015552 ms
[GPU] create_image_d::sweep: 0.1208 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.165888 ms
[GPU] create_image: 4.11629 ms
[GPU] sample::copy_uv_H->D: 9.59392 ms
[GPU] sample::copy_uvrot_D->D: 0.206912 ms
[GPU] sample::1st_shift: 31.4779 ms
[GPU] sample::FFT: 47.4958 ms
[GPU] sample::2nd_shift: 28.994 ms
[GPU] sample::interpolate: 3.14653 ms
[GPU] sample::apply_phase_sampled: 0.344832 ms
[GPU] sample_tot: 142.595 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.522624 ms
[GPU] reduce_chi2: 0.926432 ms
[GPU] chi2_profile::free_all: 4.80608 ms
[GPU] chi2_profile_tot_gputimer: 217.054 ms
[CPU] chi2_profile_tot: 217.081 ms

[GPU] chi2_profile::malloc_fint: 50.4924 ms
[GPU] chi2_profile::copy_observations: 13.8451 ms
[GPU] create_image_d::malloc_image: 0.803232 ms
[GPU] create_image_d::memset: 2.68006 ms
[GPU] create_image_d::malloc_ints: 0.216736 ms
[GPU] create_image_d::copy_ints_H->D: 0.015168 ms
[GPU] create_image_d::sweep: 0.12096 ms
[GPU] create_image_d::central_pixel: 0.016672 ms
[GPU] create_image_d::free_ints: 0.159072 ms
[GPU] create_image: 4.11299 ms
[GPU] sample::copy_uv_H->D: 9.65754 ms
[GPU] sample::copy_uvrot_D->D: 0.203232 ms
[GPU] sample::1st_shift: 31.4908 ms
[GPU] sample::FFT: 58.1188 ms
[GPU] sample::2nd_shift: 29.0133 ms
[GPU] sample::interpolate: 3.14525 ms
[GPU] sample::apply_phase_sampled: 0.345056 ms
[GPU] sample_tot: 153.274 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5192 ms
[GPU] reduce_chi2: 0.919776 ms
[GPU] chi2_profile::free_all: 4.81667 ms
[GPU] chi2_profile_tot_gputimer: 227.577 ms
[CPU] chi2_profile_tot: 227.604 ms

[GPU] chi2_profile::malloc_fint: 50.476 ms
[GPU] chi2_profile::copy_observations: 13.8697 ms
[GPU] create_image_d::malloc_image: 0.815008 ms
[GPU] create_image_d::memset: 2.68173 ms
[GPU] create_image_d::malloc_ints: 0.218656 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.12192 ms
[GPU] create_image_d::central_pixel: 0.01248 ms
[GPU] create_image_d::free_ints: 0.158848 ms
[GPU] create_image: 4.12794 ms
[GPU] sample::copy_uv_H->D: 9.68464 ms
[GPU] sample::copy_uvrot_D->D: 0.206112 ms
[GPU] sample::1st_shift: 31.4716 ms
[GPU] sample::FFT: 47.7774 ms
[GPU] sample::2nd_shift: 28.9755 ms
[GPU] sample::interpolate: 3.14832 ms
[GPU] sample::apply_phase_sampled: 0.344832 ms
[GPU] sample_tot: 142.962 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52048 ms
[GPU] reduce_chi2: 0.920736 ms
[GPU] chi2_profile::free_all: 4.81395 ms
[GPU] chi2_profile_tot_gputimer: 217.294 ms
[CPU] chi2_profile_tot: 217.322 ms

[GPU] chi2_profile::malloc_fint: 50.4885 ms
[GPU] chi2_profile::copy_observations: 13.838 ms
[GPU] create_image_d::malloc_image: 0.782976 ms
[GPU] create_image_d::memset: 2.68109 ms
[GPU] create_image_d::malloc_ints: 0.21536 ms
[GPU] create_image_d::copy_ints_H->D: 0.015168 ms
[GPU] create_image_d::sweep: 0.121664 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.158688 ms
[GPU] create_image: 4.08922 ms
[GPU] sample::copy_uv_H->D: 9.66803 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 31.4787 ms
[GPU] sample::FFT: 55.3628 ms
[GPU] sample::2nd_shift: 29.0574 ms
[GPU] sample::interpolate: 3.1416 ms
[GPU] sample::apply_phase_sampled: 0.346304 ms
[GPU] sample_tot: 150.532 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367424 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5152 ms
[GPU] reduce_chi2: 0.916704 ms
[GPU] chi2_profile::free_all: 4.79952 ms
[GPU] chi2_profile_tot_gputimer: 224.782 ms
[CPU] chi2_profile_tot: 224.81 ms

[GPU] chi2_profile::malloc_fint: 50.5018 ms
[GPU] chi2_profile::copy_observations: 13.9183 ms
[GPU] create_image_d::malloc_image: 0.80672 ms
[GPU] create_image_d::memset: 2.68006 ms
[GPU] create_image_d::malloc_ints: 0.216608 ms
[GPU] create_image_d::copy_ints_H->D: 0.015808 ms
[GPU] create_image_d::sweep: 0.122336 ms
[GPU] create_image_d::central_pixel: 0.014592 ms
[GPU] create_image_d::free_ints: 0.161792 ms
[GPU] create_image: 4.12144 ms
[GPU] sample::copy_uv_H->D: 9.7601 ms
[GPU] sample::copy_uvrot_D->D: 0.207744 ms
[GPU] sample::1st_shift: 31.4775 ms
[GPU] sample::FFT: 47.3556 ms
[GPU] sample::2nd_shift: 29.0087 ms
[GPU] sample::interpolate: 3.14637 ms
[GPU] sample::apply_phase_sampled: 0.348928 ms
[GPU] sample_tot: 142.622 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517504 ms
[GPU] reduce_chi2: 0.919744 ms
[GPU] chi2_profile::free_all: 4.79962 ms
[GPU] chi2_profile_tot_gputimer: 216.999 ms
[CPU] chi2_profile_tot: 217.027 ms

[GPU] chi2_profile::malloc_fint: 50.4812 ms
[GPU] chi2_profile::copy_observations: 13.8646 ms
[GPU] create_image_d::malloc_image: 0.813152 ms
[GPU] create_image_d::memset: 2.68154 ms
[GPU] create_image_d::malloc_ints: 0.215936 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.12304 ms
[GPU] create_image_d::central_pixel: 0.012832 ms
[GPU] create_image_d::free_ints: 0.162912 ms
[GPU] create_image: 4.12384 ms
[GPU] sample::copy_uv_H->D: 9.65165 ms
[GPU] sample::copy_uvrot_D->D: 0.205568 ms
[GPU] sample::1st_shift: 31.4821 ms
[GPU] sample::FFT: 57.516 ms
[GPU] sample::2nd_shift: 29.0228 ms
[GPU] sample::interpolate: 3.14445 ms
[GPU] sample::apply_phase_sampled: 0.344448 ms
[GPU] sample_tot: 152.671 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36928 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.522304 ms
[GPU] reduce_chi2: 0.92448 ms
[GPU] chi2_profile::free_all: 4.81718 ms
[GPU] chi2_profile_tot_gputimer: 227.002 ms
[CPU] chi2_profile_tot: 227.029 ms

[GPU] chi2_profile::malloc_fint: 50.5011 ms
[GPU] chi2_profile::copy_observations: 14.0133 ms
[GPU] create_image_d::malloc_image: 0.818112 ms
[GPU] create_image_d::memset: 2.67952 ms
[GPU] create_image_d::malloc_ints: 0.213504 ms
[GPU] create_image_d::copy_ints_H->D: 0.015104 ms
[GPU] create_image_d::sweep: 0.122976 ms
[GPU] create_image_d::central_pixel: 0.013984 ms
[GPU] create_image_d::free_ints: 0.163712 ms
[GPU] create_image: 4.13194 ms
[GPU] sample::copy_uv_H->D: 9.57469 ms
[GPU] sample::copy_uvrot_D->D: 0.206144 ms
[GPU] sample::1st_shift: 31.4401 ms
[GPU] sample::FFT: 47.5452 ms
[GPU] sample::2nd_shift: 29.0559 ms
[GPU] sample::interpolate: 3.14691 ms
[GPU] sample::apply_phase_sampled: 0.345184 ms
[GPU] sample_tot: 142.591 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52208 ms
[GPU] reduce_chi2: 0.92528 ms
[GPU] chi2_profile::free_all: 4.82381 ms
[GPU] chi2_profile_tot_gputimer: 217.106 ms
[CPU] chi2_profile_tot: 217.133 ms

[GPU] chi2_profile::malloc_fint: 50.4992 ms
[GPU] chi2_profile::copy_observations: 13.9816 ms
[GPU] create_image_d::malloc_image: 0.800608 ms
[GPU] create_image_d::memset: 2.68134 ms
[GPU] create_image_d::malloc_ints: 0.213664 ms
[GPU] create_image_d::copy_ints_H->D: 0.015968 ms
[GPU] create_image_d::sweep: 0.122848 ms
[GPU] create_image_d::central_pixel: 0.013408 ms
[GPU] create_image_d::free_ints: 0.159456 ms
[GPU] create_image: 4.10794 ms
[GPU] sample::copy_uv_H->D: 9.79498 ms
[GPU] sample::copy_uvrot_D->D: 0.204448 ms
[GPU] sample::1st_shift: 31.4984 ms
[GPU] sample::FFT: 57.2459 ms
[GPU] sample::2nd_shift: 28.9483 ms
[GPU] sample::interpolate: 3.14848 ms
[GPU] sample::apply_phase_sampled: 0.34432 ms
[GPU] sample_tot: 152.569 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.518464 ms
[GPU] reduce_chi2: 0.923104 ms
[GPU] chi2_profile::free_all: 4.81158 ms
[GPU] chi2_profile_tot_gputimer: 227.01 ms
[CPU] chi2_profile_tot: 227.037 ms
8192	1.000000e+06	float64	None	512	4.245761e+00	2.234611e-01	5.982420e-03	2.161581e-01
# |--> timings: [0.21615814696997404, 0.22629156103357673, 0.21743516786955297, 0.22792132291942835, 0.2228681379929185, 0.23770397598855197, 0.2172702180687338, 0.2303097601979971, 0.21757127484306693, 0.22408178984187543, 0.21738502010703087, 0.23083757096901536, 0.21720952494069934, 0.22773226513527334, 0.21746509382501245, 0.22493857610970736, 0.2171665809582919, 0.22715575620532036, 0.21725570200942457, 0.2271615678910166]

[GPU] chi2_profile::malloc_fint: 49.6603 ms
[GPU] chi2_profile::copy_observations: 14.0093 ms
[GPU] create_image_d::malloc_image: 0.813088 ms
[GPU] create_image_d::memset: 2.6809 ms
[GPU] create_image_d::malloc_ints: 0.217504 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.134208 ms
[GPU] create_image_d::central_pixel: 0.014592 ms
[GPU] create_image_d::free_ints: 0.162176 ms
[GPU] create_image: 4.14256 ms
[GPU] sample::copy_uv_H->D: 9.77699 ms
[GPU] sample::copy_uvrot_D->D: 0.205536 ms
[GPU] sample::1st_shift: 33.329 ms
[GPU] sample::FFT: 47.496 ms
[GPU] sample::2nd_shift: 31.4587 ms
[GPU] sample::interpolate: 3.08819 ms
[GPU] sample::apply_phase_sampled: 0.334592 ms
[GPU] sample_tot: 144.669 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5504 ms
[GPU] reduce_chi2: 0.929408 ms
[GPU] chi2_profile::free_all: 4.8023 ms
[GPU] chi2_profile_tot_gputimer: 218.332 ms
[CPU] chi2_profile_tot: 218.361 ms

[GPU] chi2_profile::malloc_fint: 50.5042 ms
[GPU] chi2_profile::copy_observations: 14.1423 ms
[GPU] create_image_d::malloc_image: 0.795584 ms
[GPU] create_image_d::memset: 2.6815 ms
[GPU] create_image_d::malloc_ints: 0.2152 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 0.1328 ms
[GPU] create_image_d::central_pixel: 0.012864 ms
[GPU] create_image_d::free_ints: 0.159232 ms
[GPU] create_image: 4.10966 ms
[GPU] sample::copy_uv_H->D: 9.66054 ms
[GPU] sample::copy_uvrot_D->D: 0.20464 ms
[GPU] sample::1st_shift: 33.3982 ms
[GPU] sample::FFT: 54.1379 ms
[GPU] sample::2nd_shift: 31.4725 ms
[GPU] sample::interpolate: 3.08698 ms
[GPU] sample::apply_phase_sampled: 0.3336 ms
[GPU] sample_tot: 151.264 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344992 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.540736 ms
[GPU] reduce_chi2: 0.91936 ms
[GPU] chi2_profile::free_all: 4.82138 ms
[GPU] chi2_profile_tot_gputimer: 225.882 ms
[CPU] chi2_profile_tot: 225.919 ms

[GPU] chi2_profile::malloc_fint: 50.4932 ms
[GPU] chi2_profile::copy_observations: 13.8785 ms
[GPU] create_image_d::malloc_image: 0.813088 ms
[GPU] create_image_d::memset: 2.68288 ms
[GPU] create_image_d::malloc_ints: 0.214048 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.134848 ms
[GPU] create_image_d::central_pixel: 0.013024 ms
[GPU] create_image_d::free_ints: 0.16368 ms
[GPU] create_image: 4.1407 ms
[GPU] sample::copy_uv_H->D: 9.65603 ms
[GPU] sample::copy_uvrot_D->D: 0.206496 ms
[GPU] sample::1st_shift: 33.6432 ms
[GPU] sample::FFT: 47.3654 ms
[GPU] sample::2nd_shift: 31.5861 ms
[GPU] sample::interpolate: 3.09584 ms
[GPU] sample::apply_phase_sampled: 0.333152 ms
[GPU] sample_tot: 144.731 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344384 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54752 ms
[GPU] reduce_chi2: 0.926016 ms
[GPU] chi2_profile::free_all: 4.81245 ms
[GPU] chi2_profile_tot_gputimer: 219.103 ms
[CPU] chi2_profile_tot: 219.131 ms

[GPU] chi2_profile::malloc_fint: 50.4739 ms
[GPU] chi2_profile::copy_observations: 14.2015 ms
[GPU] create_image_d::malloc_image: 0.787136 ms
[GPU] create_image_d::memset: 2.68262 ms
[GPU] create_image_d::malloc_ints: 0.220224 ms
[GPU] create_image_d::copy_ints_H->D: 0.015104 ms
[GPU] create_image_d::sweep: 0.133984 ms
[GPU] create_image_d::central_pixel: 0.014432 ms
[GPU] create_image_d::free_ints: 0.161856 ms
[GPU] create_image: 4.11914 ms
[GPU] sample::copy_uv_H->D: 9.69366 ms
[GPU] sample::copy_uvrot_D->D: 0.20688 ms
[GPU] sample::1st_shift: 33.5708 ms
[GPU] sample::FFT: 48.4817 ms
[GPU] sample::2nd_shift: 31.4677 ms
[GPU] sample::interpolate: 3.08678 ms
[GPU] sample::apply_phase_sampled: 0.330944 ms
[GPU] sample_tot: 145.801 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346848 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547104 ms
[GPU] reduce_chi2: 0.926528 ms
[GPU] chi2_profile::free_all: 4.81091 ms
[GPU] chi2_profile_tot_gputimer: 220.448 ms
[CPU] chi2_profile_tot: 220.475 ms

[GPU] chi2_profile::malloc_fint: 50.5056 ms
[GPU] chi2_profile::copy_observations: 13.9927 ms
[GPU] create_image_d::malloc_image: 0.80672 ms
[GPU] create_image_d::memset: 2.68045 ms
[GPU] create_image_d::malloc_ints: 0.208608 ms
[GPU] create_image_d::copy_ints_H->D: 0.015168 ms
[GPU] create_image_d::sweep: 0.13408 ms
[GPU] create_image_d::central_pixel: 0.012448 ms
[GPU] create_image_d::free_ints: 0.163136 ms
[GPU] create_image: 4.12611 ms
[GPU] sample::copy_uv_H->D: 9.71482 ms
[GPU] sample::copy_uvrot_D->D: 0.207072 ms
[GPU] sample::1st_shift: 33.3902 ms
[GPU] sample::FFT: 47.335 ms
[GPU] sample::2nd_shift: 31.4086 ms
[GPU] sample::interpolate: 3.09264 ms
[GPU] sample::apply_phase_sampled: 0.330304 ms
[GPU] sample_tot: 144.523 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.540864 ms
[GPU] reduce_chi2: 0.921504 ms
[GPU] chi2_profile::free_all: 4.81731 ms
[GPU] chi2_profile_tot_gputimer: 218.999 ms
[CPU] chi2_profile_tot: 219.026 ms

[GPU] chi2_profile::malloc_fint: 50.4933 ms
[GPU] chi2_profile::copy_observations: 13.9512 ms
[GPU] create_image_d::malloc_image: 0.809312 ms
[GPU] create_image_d::memset: 2.68099 ms
[GPU] create_image_d::malloc_ints: 0.211744 ms
[GPU] create_image_d::copy_ints_H->D: 0.014592 ms
[GPU] create_image_d::sweep: 0.132768 ms
[GPU] create_image_d::central_pixel: 0.014752 ms
[GPU] create_image_d::free_ints: 0.162912 ms
[GPU] create_image: 4.13766 ms
[GPU] sample::copy_uv_H->D: 9.63168 ms
[GPU] sample::copy_uvrot_D->D: 0.206976 ms
[GPU] sample::1st_shift: 33.3828 ms
[GPU] sample::FFT: 48.2573 ms
[GPU] sample::2nd_shift: 31.235 ms
[GPU] sample::interpolate: 3.10202 ms
[GPU] sample::apply_phase_sampled: 0.333792 ms
[GPU] sample_tot: 145.346 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551008 ms
[GPU] reduce_chi2: 0.930304 ms
[GPU] chi2_profile::free_all: 4.82474 ms
[GPU] chi2_profile_tot_gputimer: 219.799 ms
[CPU] chi2_profile_tot: 219.827 ms

[GPU] chi2_profile::malloc_fint: 50.502 ms
[GPU] chi2_profile::copy_observations: 14.1731 ms
[GPU] create_image_d::malloc_image: 0.787328 ms
[GPU] create_image_d::memset: 2.6839 ms
[GPU] create_image_d::malloc_ints: 0.213824 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.1336 ms
[GPU] create_image_d::central_pixel: 0.018656 ms
[GPU] create_image_d::free_ints: 0.15696 ms
[GPU] create_image: 4.11334 ms
[GPU] sample::copy_uv_H->D: 9.63475 ms
[GPU] sample::copy_uvrot_D->D: 0.207104 ms
[GPU] sample::1st_shift: 33.154 ms
[GPU] sample::FFT: 47.4176 ms
[GPU] sample::2nd_shift: 31.5158 ms
[GPU] sample::interpolate: 3.08934 ms
[GPU] sample::apply_phase_sampled: 0.332384 ms
[GPU] sample_tot: 144.273 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548864 ms
[GPU] reduce_chi2: 0.929504 ms
[GPU] chi2_profile::free_all: 4.79853 ms
[GPU] chi2_profile_tot_gputimer: 218.903 ms
[CPU] chi2_profile_tot: 218.93 ms

[GPU] chi2_profile::malloc_fint: 50.5075 ms
[GPU] chi2_profile::copy_observations: 14.1236 ms
[GPU] create_image_d::malloc_image: 0.812352 ms
[GPU] create_image_d::memset: 2.67872 ms
[GPU] create_image_d::malloc_ints: 0.206976 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.134496 ms
[GPU] create_image_d::central_pixel: 0.013888 ms
[GPU] create_image_d::free_ints: 0.160928 ms
[GPU] create_image: 4.12813 ms
[GPU] sample::copy_uv_H->D: 9.58893 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 33.2022 ms
[GPU] sample::FFT: 54.1501 ms
[GPU] sample::2nd_shift: 31.6037 ms
[GPU] sample::interpolate: 3.09085 ms
[GPU] sample::apply_phase_sampled: 0.333696 ms
[GPU] sample_tot: 151.002 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34432 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547904 ms
[GPU] reduce_chi2: 0.926464 ms
[GPU] chi2_profile::free_all: 4.81635 ms
[GPU] chi2_profile_tot_gputimer: 225.62 ms
[CPU] chi2_profile_tot: 225.647 ms

[GPU] chi2_profile::malloc_fint: 50.5002 ms
[GPU] chi2_profile::copy_observations: 14.0902 ms
[GPU] create_image_d::malloc_image: 0.799328 ms
[GPU] create_image_d::memset: 2.68096 ms
[GPU] create_image_d::malloc_ints: 0.212832 ms
[GPU] create_image_d::copy_ints_H->D: 0.014848 ms
[GPU] create_image_d::sweep: 0.1336 ms
[GPU] create_image_d::central_pixel: 0.014528 ms
[GPU] create_image_d::free_ints: 0.16032 ms
[GPU] create_image: 4.12064 ms
[GPU] sample::copy_uv_H->D: 9.5639 ms
[GPU] sample::copy_uvrot_D->D: 0.206528 ms
[GPU] sample::1st_shift: 33.79 ms
[GPU] sample::FFT: 47.2488 ms
[GPU] sample::2nd_shift: 31.4135 ms
[GPU] sample::interpolate: 3.08531 ms
[GPU] sample::apply_phase_sampled: 0.3312 ms
[GPU] sample_tot: 144.666 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542496 ms
[GPU] reduce_chi2: 0.922976 ms
[GPU] chi2_profile::free_all: 4.81734 ms
[GPU] chi2_profile_tot_gputimer: 219.236 ms
[CPU] chi2_profile_tot: 219.263 ms

[GPU] chi2_profile::malloc_fint: 50.4864 ms
[GPU] chi2_profile::copy_observations: 14.0849 ms
[GPU] create_image_d::malloc_image: 0.808416 ms
[GPU] create_image_d::memset: 2.68429 ms
[GPU] create_image_d::malloc_ints: 0.214432 ms
[GPU] create_image_d::copy_ints_H->D: 0.015744 ms
[GPU] create_image_d::sweep: 0.13216 ms
[GPU] create_image_d::central_pixel: 0.014464 ms
[GPU] create_image_d::free_ints: 0.160032 ms
[GPU] create_image: 4.13696 ms
[GPU] sample::copy_uv_H->D: 9.61088 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 33.2043 ms
[GPU] sample::FFT: 52.6497 ms
[GPU] sample::2nd_shift: 31.4828 ms
[GPU] sample::interpolate: 3.08605 ms
[GPU] sample::apply_phase_sampled: 0.33184 ms
[GPU] sample_tot: 149.524 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344288 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5408 ms
[GPU] reduce_chi2: 0.91936 ms
[GPU] chi2_profile::free_all: 4.80835 ms
[GPU] chi2_profile_tot_gputimer: 224.082 ms
[CPU] chi2_profile_tot: 224.108 ms

[GPU] chi2_profile::malloc_fint: 50.4989 ms
[GPU] chi2_profile::copy_observations: 14.0099 ms
[GPU] create_image_d::malloc_image: 0.79168 ms
[GPU] create_image_d::memset: 2.68304 ms
[GPU] create_image_d::malloc_ints: 0.217184 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.132192 ms
[GPU] create_image_d::central_pixel: 0.012832 ms
[GPU] create_image_d::free_ints: 0.160576 ms
[GPU] create_image: 4.10995 ms
[GPU] sample::copy_uv_H->D: 9.63587 ms
[GPU] sample::copy_uvrot_D->D: 0.206784 ms
[GPU] sample::1st_shift: 33.4488 ms
[GPU] sample::FFT: 47.534 ms
[GPU] sample::2nd_shift: 31.374 ms
[GPU] sample::interpolate: 3.09162 ms
[GPU] sample::apply_phase_sampled: 0.33136 ms
[GPU] sample_tot: 144.688 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550112 ms
[GPU] reduce_chi2: 0.927136 ms
[GPU] chi2_profile::free_all: 4.81846 ms
[GPU] chi2_profile_tot_gputimer: 219.168 ms
[CPU] chi2_profile_tot: 219.195 ms

[GPU] chi2_profile::malloc_fint: 50.5022 ms
[GPU] chi2_profile::copy_observations: 14.0319 ms
[GPU] create_image_d::malloc_image: 0.809568 ms
[GPU] create_image_d::memset: 2.68013 ms
[GPU] create_image_d::malloc_ints: 0.211936 ms
[GPU] create_image_d::copy_ints_H->D: 0.01552 ms
[GPU] create_image_d::sweep: 0.133696 ms
[GPU] create_image_d::central_pixel: 0.01456 ms
[GPU] create_image_d::free_ints: 0.163968 ms
[GPU] create_image: 4.13411 ms
[GPU] sample::copy_uv_H->D: 9.67411 ms
[GPU] sample::copy_uvrot_D->D: 0.205472 ms
[GPU] sample::1st_shift: 34.0019 ms
[GPU] sample::FFT: 47.2526 ms
[GPU] sample::2nd_shift: 31.5846 ms
[GPU] sample::interpolate: 3.09037 ms
[GPU] sample::apply_phase_sampled: 0.333952 ms
[GPU] sample_tot: 144.993 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343936 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.540512 ms
[GPU] reduce_chi2: 0.917856 ms
[GPU] chi2_profile::free_all: 4.80819 ms
[GPU] chi2_profile_tot_gputimer: 219.503 ms
[CPU] chi2_profile_tot: 219.529 ms

[GPU] chi2_profile::malloc_fint: 50.4975 ms
[GPU] chi2_profile::copy_observations: 14.0152 ms
[GPU] create_image_d::malloc_image: 0.812416 ms
[GPU] create_image_d::memset: 2.67936 ms
[GPU] create_image_d::malloc_ints: 0.213152 ms
[GPU] create_image_d::copy_ints_H->D: 0.015456 ms
[GPU] create_image_d::sweep: 0.13312 ms
[GPU] create_image_d::central_pixel: 0.012672 ms
[GPU] create_image_d::free_ints: 0.1624 ms
[GPU] create_image: 4.13357 ms
[GPU] sample::copy_uv_H->D: 9.68006 ms
[GPU] sample::copy_uvrot_D->D: 0.20368 ms
[GPU] sample::1st_shift: 33.2559 ms
[GPU] sample::FFT: 47.439 ms
[GPU] sample::2nd_shift: 31.4327 ms
[GPU] sample::interpolate: 3.08886 ms
[GPU] sample::apply_phase_sampled: 0.330752 ms
[GPU] sample_tot: 144.448 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344928 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551008 ms
[GPU] reduce_chi2: 0.92992 ms
[GPU] chi2_profile::free_all: 4.80794 ms
[GPU] chi2_profile_tot_gputimer: 218.949 ms
[CPU] chi2_profile_tot: 218.983 ms

[GPU] chi2_profile::malloc_fint: 50.4848 ms
[GPU] chi2_profile::copy_observations: 14.0968 ms
[GPU] create_image_d::malloc_image: 0.798208 ms
[GPU] create_image_d::memset: 2.68115 ms
[GPU] create_image_d::malloc_ints: 0.214368 ms
[GPU] create_image_d::copy_ints_H->D: 0.015392 ms
[GPU] create_image_d::sweep: 0.133184 ms
[GPU] create_image_d::central_pixel: 0.012704 ms
[GPU] create_image_d::free_ints: 0.155488 ms
[GPU] create_image: 4.10723 ms
[GPU] sample::copy_uv_H->D: 9.60288 ms
[GPU] sample::copy_uvrot_D->D: 0.210272 ms
[GPU] sample::1st_shift: 33.2119 ms
[GPU] sample::FFT: 50.0825 ms
[GPU] sample::2nd_shift: 31.3803 ms
[GPU] sample::interpolate: 3.09702 ms
[GPU] sample::apply_phase_sampled: 0.331712 ms
[GPU] sample_tot: 146.953 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550176 ms
[GPU] reduce_chi2: 0.929632 ms
[GPU] chi2_profile::free_all: 4.79882 ms
[GPU] chi2_profile_tot_gputimer: 221.487 ms
[CPU] chi2_profile_tot: 221.515 ms

[GPU] chi2_profile::malloc_fint: 50.5031 ms
[GPU] chi2_profile::copy_observations: 13.9251 ms
[GPU] create_image_d::malloc_image: 0.805632 ms
[GPU] create_image_d::memset: 2.68038 ms
[GPU] create_image_d::malloc_ints: 0.215776 ms
[GPU] create_image_d::copy_ints_H->D: 0.014848 ms
[GPU] create_image_d::sweep: 0.133984 ms
[GPU] create_image_d::central_pixel: 0.014496 ms
[GPU] create_image_d::free_ints: 0.158336 ms
[GPU] create_image: 4.12822 ms
[GPU] sample::copy_uv_H->D: 9.64051 ms
[GPU] sample::copy_uvrot_D->D: 0.205888 ms
[GPU] sample::1st_shift: 33.5638 ms
[GPU] sample::FFT: 47.3024 ms
[GPU] sample::2nd_shift: 31.4166 ms
[GPU] sample::interpolate: 3.08934 ms
[GPU] sample::apply_phase_sampled: 0.3304 ms
[GPU] sample_tot: 144.588 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.541536 ms
[GPU] reduce_chi2: 0.918304 ms
[GPU] chi2_profile::free_all: 4.8088 ms
[GPU] chi2_profile_tot_gputimer: 218.986 ms
[CPU] chi2_profile_tot: 219.013 ms

[GPU] chi2_profile::malloc_fint: 50.5056 ms
[GPU] chi2_profile::copy_observations: 14.0304 ms
[GPU] create_image_d::malloc_image: 0.808672 ms
[GPU] create_image_d::memset: 2.6824 ms
[GPU] create_image_d::malloc_ints: 0.215776 ms
[GPU] create_image_d::copy_ints_H->D: 0.015456 ms
[GPU] create_image_d::sweep: 0.131968 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.16176 ms
[GPU] create_image: 4.12797 ms
[GPU] sample::copy_uv_H->D: 9.76733 ms
[GPU] sample::copy_uvrot_D->D: 0.20912 ms
[GPU] sample::1st_shift: 33.4448 ms
[GPU] sample::FFT: 49.816 ms
[GPU] sample::2nd_shift: 31.4742 ms
[GPU] sample::interpolate: 3.09149 ms
[GPU] sample::apply_phase_sampled: 0.33232 ms
[GPU] sample_tot: 147.093 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.537184 ms
[GPU] reduce_chi2: 0.917952 ms
[GPU] chi2_profile::free_all: 4.80102 ms
[GPU] chi2_profile_tot_gputimer: 221.594 ms
[CPU] chi2_profile_tot: 221.621 ms

[GPU] chi2_profile::malloc_fint: 50.5042 ms
[GPU] chi2_profile::copy_observations: 14.0852 ms
[GPU] create_image_d::malloc_image: 0.808128 ms
[GPU] create_image_d::memset: 2.68202 ms
[GPU] create_image_d::malloc_ints: 0.217536 ms
[GPU] create_image_d::copy_ints_H->D: 0.014816 ms
[GPU] create_image_d::sweep: 0.13344 ms
[GPU] create_image_d::central_pixel: 0.01456 ms
[GPU] create_image_d::free_ints: 0.159712 ms
[GPU] create_image: 4.13526 ms
[GPU] sample::copy_uv_H->D: 9.46851 ms
[GPU] sample::copy_uvrot_D->D: 0.204064 ms
[GPU] sample::1st_shift: 33.4218 ms
[GPU] sample::FFT: 47.6991 ms
[GPU] sample::2nd_shift: 31.3865 ms
[GPU] sample::interpolate: 3.09546 ms
[GPU] sample::apply_phase_sampled: 0.331552 ms
[GPU] sample_tot: 144.658 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346848 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543296 ms
[GPU] reduce_chi2: 0.923328 ms
[GPU] chi2_profile::free_all: 4.80278 ms
[GPU] chi2_profile_tot_gputimer: 219.231 ms
[CPU] chi2_profile_tot: 219.258 ms

[GPU] chi2_profile::malloc_fint: 50.486 ms
[GPU] chi2_profile::copy_observations: 14.013 ms
[GPU] create_image_d::malloc_image: 0.8104 ms
[GPU] create_image_d::memset: 2.68029 ms
[GPU] create_image_d::malloc_ints: 0.214176 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.133856 ms
[GPU] create_image_d::central_pixel: 0.014528 ms
[GPU] create_image_d::free_ints: 0.15696 ms
[GPU] create_image: 4.13053 ms
[GPU] sample::copy_uv_H->D: 9.65824 ms
[GPU] sample::copy_uvrot_D->D: 0.205536 ms
[GPU] sample::1st_shift: 32.9683 ms
[GPU] sample::FFT: 62.5951 ms
[GPU] sample::2nd_shift: 31.4378 ms
[GPU] sample::interpolate: 3.09414 ms
[GPU] sample::apply_phase_sampled: 0.334368 ms
[GPU] sample_tot: 159.283 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344608 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542976 ms
[GPU] reduce_chi2: 0.922496 ms
[GPU] chi2_profile::free_all: 4.81085 ms
[GPU] chi2_profile_tot_gputimer: 233.761 ms
[CPU] chi2_profile_tot: 233.789 ms

[GPU] chi2_profile::malloc_fint: 50.4904 ms
[GPU] chi2_profile::copy_observations: 13.9899 ms
[GPU] create_image_d::malloc_image: 0.809568 ms
[GPU] create_image_d::memset: 2.67987 ms
[GPU] create_image_d::malloc_ints: 0.215616 ms
[GPU] create_image_d::copy_ints_H->D: 0.015488 ms
[GPU] create_image_d::sweep: 0.133056 ms
[GPU] create_image_d::central_pixel: 0.012832 ms
[GPU] create_image_d::free_ints: 0.157696 ms
[GPU] create_image: 4.12301 ms
[GPU] sample::copy_uv_H->D: 9.56742 ms
[GPU] sample::copy_uvrot_D->D: 0.207296 ms
[GPU] sample::1st_shift: 33.1745 ms
[GPU] sample::FFT: 47.5395 ms
[GPU] sample::2nd_shift: 31.5529 ms
[GPU] sample::interpolate: 3.09776 ms
[GPU] sample::apply_phase_sampled: 0.332416 ms
[GPU] sample_tot: 144.345 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54528 ms
[GPU] reduce_chi2: 0.92432 ms
[GPU] chi2_profile::free_all: 4.80602 ms
[GPU] chi2_profile_tot_gputimer: 218.795 ms
[CPU] chi2_profile_tot: 218.827 ms

[GPU] chi2_profile::malloc_fint: 50.4893 ms
[GPU] chi2_profile::copy_observations: 14.1673 ms
[GPU] create_image_d::malloc_image: 0.789888 ms
[GPU] create_image_d::memset: 2.68093 ms
[GPU] create_image_d::malloc_ints: 0.21136 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 0.133824 ms
[GPU] create_image_d::central_pixel: 0.012608 ms
[GPU] create_image_d::free_ints: 0.159424 ms
[GPU] create_image: 4.10589 ms
[GPU] sample::copy_uv_H->D: 9.67952 ms
[GPU] sample::copy_uvrot_D->D: 0.207616 ms
[GPU] sample::1st_shift: 33.3934 ms
[GPU] sample::FFT: 57.9265 ms
[GPU] sample::2nd_shift: 31.4883 ms
[GPU] sample::interpolate: 3.08896 ms
[GPU] sample::apply_phase_sampled: 0.333536 ms
[GPU] sample_tot: 155.08 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.348032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.536352 ms
[GPU] reduce_chi2: 0.917792 ms
[GPU] chi2_profile::free_all: 4.81818 ms
[GPU] chi2_profile_tot_gputimer: 229.698 ms
[CPU] chi2_profile_tot: 229.725 ms
8192	1.000000e+06	float64	None	1024	4.216167e+00	2.219035e-01	4.114464e-03	2.184462e-01
# |--> timings: [0.2184462221339345, 0.2260374128818512, 0.21925631095655262, 0.22061459091491997, 0.21915274299681187, 0.21994673181325197, 0.21904905908741057, 0.22576914611272514, 0.21939718606881797, 0.22423276281915605, 0.21931713516823947, 0.21965080103836954, 0.2191214000340551, 0.22163781500421464, 0.2191336709074676, 0.22173990216106176, 0.21939203119836748, 0.23391610197722912, 0.218954476993531, 0.22984802187420428]

[CPU] chi2_profile::malloc_fint: 0.0178814 ms
[CPU] create_image: 154.812 ms
[CPU] sample::1st_shift: 54.6911 ms
[CPU] sample::FFT: 722.372 ms
[CPU] sample::2nd_shift: 52.5098 ms
[CPU] sample::interpolate: 123.011 ms
[CPU] sample::apply_phase_sampled: 96.776 ms
[CPU] sample_tot: 1057.36 ms
[CPU] sample_profile_tot: 1213.69 ms
[CPU] diff_weighted: 10.442 ms
[CPU] reduce_chi2_tot: 14.7848 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1228.53 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 153.979 ms
[CPU] sample::1st_shift: 54.647 ms
[CPU] sample::FFT: 719.497 ms
[CPU] sample::2nd_shift: 52.3422 ms
[CPU] sample::interpolate: 118.882 ms
[CPU] sample::apply_phase_sampled: 96.6201 ms
[CPU] sample_tot: 1046.88 ms
[CPU] sample_profile_tot: 1202.38 ms
[CPU] diff_weighted: 10.433 ms
[CPU] reduce_chi2_tot: 14.7772 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1217.19 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 153.721 ms
[CPU] sample::1st_shift: 54.6501 ms
[CPU] sample::FFT: 723.072 ms
[CPU] sample::2nd_shift: 52.4271 ms
[CPU] sample::interpolate: 118.837 ms
[CPU] sample::apply_phase_sampled: 96.6599 ms
[CPU] sample_tot: 1050.56 ms
[CPU] sample_profile_tot: 1205.81 ms
[CPU] diff_weighted: 10.433 ms
[CPU] reduce_chi2_tot: 14.7719 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1220.6 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 154.033 ms
[CPU] sample::1st_shift: 54.6169 ms
[CPU] sample::FFT: 722.872 ms
[CPU] sample::2nd_shift: 52.3531 ms
[CPU] sample::interpolate: 118.84 ms
[CPU] sample::apply_phase_sampled: 96.709 ms
[CPU] sample_tot: 1050.36 ms
[CPU] sample_profile_tot: 1205.9 ms
[CPU] diff_weighted: 10.4311 ms
[CPU] reduce_chi2_tot: 14.771 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1220.7 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 153.994 ms
[CPU] sample::1st_shift: 54.7111 ms
[CPU] sample::FFT: 722.741 ms
[CPU] sample::2nd_shift: 52.4931 ms
[CPU] sample::interpolate: 118.917 ms
[CPU] sample::apply_phase_sampled: 96.59 ms
[CPU] sample_tot: 1050.36 ms
[CPU] sample_profile_tot: 1205.89 ms
[CPU] diff_weighted: 10.4461 ms
[CPU] reduce_chi2_tot: 14.7889 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1220.7 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 153.934 ms
[CPU] sample::1st_shift: 54.6088 ms
[CPU] sample::FFT: 722.887 ms
[CPU] sample::2nd_shift: 52.377 ms
[CPU] sample::interpolate: 118.877 ms
[CPU] sample::apply_phase_sampled: 96.5729 ms
[CPU] sample_tot: 1050.2 ms
[CPU] sample_profile_tot: 1205.7 ms
[CPU] diff_weighted: 10.4399 ms
[CPU] reduce_chi2_tot: 14.792 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1220.52 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 154.047 ms
[CPU] sample::1st_shift: 54.6198 ms
[CPU] sample::FFT: 722.967 ms
[CPU] sample::2nd_shift: 52.4731 ms
[CPU] sample::interpolate: 118.9 ms
[CPU] sample::apply_phase_sampled: 96.6082 ms
[CPU] sample_tot: 1050.47 ms
[CPU] sample_profile_tot: 1206.06 ms
[CPU] diff_weighted: 10.437 ms
[CPU] reduce_chi2_tot: 14.7829 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1220.86 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 154.193 ms
[CPU] sample::1st_shift: 54.616 ms
[CPU] sample::FFT: 722.96 ms
[CPU] sample::2nd_shift: 52.4259 ms
[CPU] sample::interpolate: 118.86 ms
[CPU] sample::apply_phase_sampled: 96.648 ms
[CPU] sample_tot: 1050.42 ms
[CPU] sample_profile_tot: 1206.15 ms
[CPU] diff_weighted: 10.4299 ms
[CPU] reduce_chi2_tot: 14.7681 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 1220.94 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 153.734 ms
[CPU] sample::1st_shift: 54.6548 ms
[CPU] sample::FFT: 722.564 ms
[CPU] sample::2nd_shift: 52.5188 ms
[CPU] sample::interpolate: 118.855 ms
[CPU] sample::apply_phase_sampled: 96.6182 ms
[CPU] sample_tot: 1050.13 ms
[CPU] sample_profile_tot: 1205.38 ms
[CPU] diff_weighted: 10.4182 ms
[CPU] reduce_chi2_tot: 14.7572 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1220.16 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 154.026 ms
[CPU] sample::1st_shift: 54.667 ms
[CPU] sample::FFT: 722.717 ms
[CPU] sample::2nd_shift: 52.4302 ms
[CPU] sample::interpolate: 118.906 ms
[CPU] sample::apply_phase_sampled: 96.5691 ms
[CPU] sample_tot: 1050.16 ms
[CPU] sample_profile_tot: 1205.72 ms
[CPU] diff_weighted: 10.448 ms
[CPU] reduce_chi2_tot: 14.7979 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1220.55 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 154.065 ms
[CPU] sample::1st_shift: 54.7261 ms
[CPU] sample::FFT: 722.812 ms
[CPU] sample::2nd_shift: 52.4919 ms
[CPU] sample::interpolate: 118.888 ms
[CPU] sample::apply_phase_sampled: 96.5769 ms
[CPU] sample_tot: 1050.4 ms
[CPU] sample_profile_tot: 1205.98 ms
[CPU] diff_weighted: 10.4399 ms
[CPU] reduce_chi2_tot: 14.786 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1220.79 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 152.995 ms
[CPU] sample::1st_shift: 54.6949 ms
[CPU] sample::FFT: 722.716 ms
[CPU] sample::2nd_shift: 52.3498 ms
[CPU] sample::interpolate: 118.848 ms
[CPU] sample::apply_phase_sampled: 96.7 ms
[CPU] sample_tot: 1050.3 ms
[CPU] sample_profile_tot: 1204.82 ms
[CPU] diff_weighted: 10.4251 ms
[CPU] reduce_chi2_tot: 14.766 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1219.61 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 153.788 ms
[CPU] sample::1st_shift: 54.6408 ms
[CPU] sample::FFT: 722.74 ms
[CPU] sample::2nd_shift: 52.5191 ms
[CPU] sample::interpolate: 118.837 ms
[CPU] sample::apply_phase_sampled: 96.6382 ms
[CPU] sample_tot: 1050.31 ms
[CPU] sample_profile_tot: 1205.63 ms
[CPU] diff_weighted: 10.4208 ms
[CPU] reduce_chi2_tot: 14.7629 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1220.42 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 153.923 ms
[CPU] sample::1st_shift: 54.6541 ms
[CPU] sample::FFT: 723.784 ms
[CPU] sample::2nd_shift: 52.397 ms
[CPU] sample::interpolate: 119.425 ms
[CPU] sample::apply_phase_sampled: 96.597 ms
[CPU] sample_tot: 1052.26 ms
[CPU] sample_profile_tot: 1207.74 ms
[CPU] diff_weighted: 11.2672 ms
[CPU] reduce_chi2_tot: 15.61 ms
[CPU] chi2_profile::free_fint: 0.00500679 ms
[CPU] chi2_profile_tot: 1223.38 ms

[CPU] chi2_profile::malloc_fint: 0.00405312 ms
[CPU] create_image: 154.054 ms
[CPU] sample::1st_shift: 54.7001 ms
[CPU] sample::FFT: 722.551 ms
[CPU] sample::2nd_shift: 52.469 ms
[CPU] sample::interpolate: 118.817 ms
[CPU] sample::apply_phase_sampled: 96.5469 ms
[CPU] sample_tot: 1049.96 ms
[CPU] sample_profile_tot: 1205.57 ms
[CPU] diff_weighted: 10.427 ms
[CPU] reduce_chi2_tot: 14.7691 ms
[CPU] chi2_profile::free_fint: 0.00691414 ms
[CPU] chi2_profile_tot: 1220.37 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 154.467 ms
[CPU] sample::1st_shift: 54.652 ms
[CPU] sample::FFT: 722.174 ms
[CPU] sample::2nd_shift: 52.5548 ms
[CPU] sample::interpolate: 118.818 ms
[CPU] sample::apply_phase_sampled: 96.5779 ms
[CPU] sample_tot: 1049.63 ms
[CPU] sample_profile_tot: 1205.65 ms
[CPU] diff_weighted: 10.4339 ms
[CPU] reduce_chi2_tot: 14.771 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1220.44 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 154.448 ms
[CPU] sample::1st_shift: 54.646 ms
[CPU] sample::FFT: 722.062 ms
[CPU] sample::2nd_shift: 52.501 ms
[CPU] sample::interpolate: 118.778 ms
[CPU] sample::apply_phase_sampled: 96.5209 ms
[CPU] sample_tot: 1049.38 ms
[CPU] sample_profile_tot: 1205.37 ms
[CPU] diff_weighted: 10.426 ms
[CPU] reduce_chi2_tot: 14.775 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1220.17 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 154.472 ms
[CPU] sample::1st_shift: 54.683 ms
[CPU] sample::FFT: 722.29 ms
[CPU] sample::2nd_shift: 52.3961 ms
[CPU] sample::interpolate: 119.1 ms
[CPU] sample::apply_phase_sampled: 96.5459 ms
[CPU] sample_tot: 1049.87 ms
[CPU] sample_profile_tot: 1205.87 ms
[CPU] diff_weighted: 10.4251 ms
[CPU] reduce_chi2_tot: 14.766 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1220.66 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 154.864 ms
[CPU] sample::1st_shift: 54.656 ms
[CPU] sample::FFT: 722.63 ms
[CPU] sample::2nd_shift: 52.5091 ms
[CPU] sample::interpolate: 118.812 ms
[CPU] sample::apply_phase_sampled: 96.6308 ms
[CPU] sample_tot: 1050.11 ms
[CPU] sample_profile_tot: 1206.5 ms
[CPU] diff_weighted: 10.4289 ms
[CPU] reduce_chi2_tot: 14.7669 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1221.29 ms

[CPU] chi2_profile::malloc_fint: 0.0119209 ms
[CPU] create_image: 154.703 ms
[CPU] sample::1st_shift: 54.6219 ms
[CPU] sample::FFT: 722.581 ms
[CPU] sample::2nd_shift: 52.376 ms
[CPU] sample::interpolate: 119.447 ms
[CPU] sample::apply_phase_sampled: 96.674 ms
[CPU] sample_tot: 1050.66 ms
[CPU] sample_profile_tot: 1206.88 ms
[CPU] diff_weighted: 10.4239 ms
[CPU] reduce_chi2_tot: 14.766 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1221.68 ms
8192	1.000000e+06	float64	1	None	2.319404e+01	1.220739e+00	1.094291e-03	1.217340e+00
# |--> timings: [1.2286698969546705, 1.217339960159734, 1.2207583570852876, 1.220858302200213, 1.2208570351358503, 1.2206669359002262, 1.221015829127282, 1.2210943100508302, 1.2203327249735594, 1.2206970788538456, 1.220940169179812, 1.2197580239735544, 1.2205809319857508, 1.2235334001015872, 1.2205398299265653, 1.2205980860162526, 1.2203301680274308, 1.2208415290806442, 1.2214557279367, 1.221837983932346]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 156.119 ms
[CPU] sample::1st_shift: 38.0549 ms
[CPU] sample::FFT: 404.144 ms
[CPU] sample::2nd_shift: 36.2768 ms
[CPU] sample::interpolate: 83.9179 ms
[CPU] sample::apply_phase_sampled: 48.3871 ms
[CPU] sample_tot: 615.249 ms
[CPU] sample_profile_tot: 772.846 ms
[CPU] diff_weighted: 5.21398 ms
[CPU] reduce_chi2_tot: 7.37095 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 780.24 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 139.121 ms
[CPU] sample::1st_shift: 37.8079 ms
[CPU] sample::FFT: 403.566 ms
[CPU] sample::2nd_shift: 36.4511 ms
[CPU] sample::interpolate: 83.935 ms
[CPU] sample::apply_phase_sampled: 48.321 ms
[CPU] sample_tot: 614.544 ms
[CPU] sample_profile_tot: 755.122 ms
[CPU] diff_weighted: 5.21016 ms
[CPU] reduce_chi2_tot: 7.36809 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 762.51 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 138.989 ms
[CPU] sample::1st_shift: 37.499 ms
[CPU] sample::FFT: 405.191 ms
[CPU] sample::2nd_shift: 36.1869 ms
[CPU] sample::interpolate: 84.0788 ms
[CPU] sample::apply_phase_sampled: 48.3611 ms
[CPU] sample_tot: 615.802 ms
[CPU] sample_profile_tot: 756.246 ms
[CPU] diff_weighted: 5.21803 ms
[CPU] reduce_chi2_tot: 7.37715 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 763.642 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 139.084 ms
[CPU] sample::1st_shift: 37.6551 ms
[CPU] sample::FFT: 405.307 ms
[CPU] sample::2nd_shift: 36.2411 ms
[CPU] sample::interpolate: 83.9491 ms
[CPU] sample::apply_phase_sampled: 48.358 ms
[CPU] sample_tot: 615.956 ms
[CPU] sample_profile_tot: 756.501 ms
[CPU] diff_weighted: 5.21612 ms
[CPU] reduce_chi2_tot: 7.38311 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 763.903 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 139.11 ms
[CPU] sample::1st_shift: 37.7719 ms
[CPU] sample::FFT: 405.277 ms
[CPU] sample::2nd_shift: 36.381 ms
[CPU] sample::interpolate: 83.955 ms
[CPU] sample::apply_phase_sampled: 48.2969 ms
[CPU] sample_tot: 616.136 ms
[CPU] sample_profile_tot: 756.704 ms
[CPU] diff_weighted: 5.21302 ms
[CPU] reduce_chi2_tot: 7.37309 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 764.096 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 139.011 ms
[CPU] sample::1st_shift: 37.7069 ms
[CPU] sample::FFT: 405.401 ms
[CPU] sample::2nd_shift: 36.2291 ms
[CPU] sample::interpolate: 84.049 ms
[CPU] sample::apply_phase_sampled: 48.291 ms
[CPU] sample_tot: 616.149 ms
[CPU] sample_profile_tot: 756.616 ms
[CPU] diff_weighted: 5.21111 ms
[CPU] reduce_chi2_tot: 7.37 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 764.007 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 139.041 ms
[CPU] sample::1st_shift: 37.4708 ms
[CPU] sample::FFT: 405.26 ms
[CPU] sample::2nd_shift: 36.191 ms
[CPU] sample::interpolate: 83.952 ms
[CPU] sample::apply_phase_sampled: 48.321 ms
[CPU] sample_tot: 615.668 ms
[CPU] sample_profile_tot: 756.185 ms
[CPU] diff_weighted: 5.21302 ms
[CPU] reduce_chi2_tot: 7.37095 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 763.575 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 139.09 ms
[CPU] sample::1st_shift: 37.674 ms
[CPU] sample::FFT: 405.226 ms
[CPU] sample::2nd_shift: 36.124 ms
[CPU] sample::interpolate: 83.972 ms
[CPU] sample::apply_phase_sampled: 48.2938 ms
[CPU] sample_tot: 615.716 ms
[CPU] sample_profile_tot: 756.263 ms
[CPU] diff_weighted: 5.21088 ms
[CPU] reduce_chi2_tot: 7.37 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 763.651 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 138.999 ms
[CPU] sample::1st_shift: 37.5969 ms
[CPU] sample::FFT: 405.225 ms
[CPU] sample::2nd_shift: 36.1779 ms
[CPU] sample::interpolate: 84.058 ms
[CPU] sample::apply_phase_sampled: 48.305 ms
[CPU] sample_tot: 615.849 ms
[CPU] sample_profile_tot: 756.3 ms
[CPU] diff_weighted: 5.21612 ms
[CPU] reduce_chi2_tot: 7.37405 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 763.694 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 139.03 ms
[CPU] sample::1st_shift: 37.6871 ms
[CPU] sample::FFT: 405.306 ms
[CPU] sample::2nd_shift: 36.2759 ms
[CPU] sample::interpolate: 83.9379 ms
[CPU] sample::apply_phase_sampled: 48.3561 ms
[CPU] sample_tot: 616.017 ms
[CPU] sample_profile_tot: 756.499 ms
[CPU] diff_weighted: 5.21302 ms
[CPU] reduce_chi2_tot: 7.37119 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 763.89 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 139.125 ms
[CPU] sample::1st_shift: 37.776 ms
[CPU] sample::FFT: 405.27 ms
[CPU] sample::2nd_shift: 36.2601 ms
[CPU] sample::interpolate: 83.9629 ms
[CPU] sample::apply_phase_sampled: 48.3031 ms
[CPU] sample_tot: 616.036 ms
[CPU] sample_profile_tot: 756.631 ms
[CPU] diff_weighted: 5.21207 ms
[CPU] reduce_chi2_tot: 7.37405 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 764.025 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 139.026 ms
[CPU] sample::1st_shift: 37.6248 ms
[CPU] sample::FFT: 405.014 ms
[CPU] sample::2nd_shift: 36.097 ms
[CPU] sample::interpolate: 84.0082 ms
[CPU] sample::apply_phase_sampled: 48.3241 ms
[CPU] sample_tot: 615.515 ms
[CPU] sample_profile_tot: 755.989 ms
[CPU] diff_weighted: 5.21684 ms
[CPU] reduce_chi2_tot: 7.37381 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 763.382 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 139.022 ms
[CPU] sample::1st_shift: 37.5419 ms
[CPU] sample::FFT: 405.317 ms
[CPU] sample::2nd_shift: 36.227 ms
[CPU] sample::interpolate: 83.9641 ms
[CPU] sample::apply_phase_sampled: 48.3129 ms
[CPU] sample_tot: 615.835 ms
[CPU] sample_profile_tot: 756.319 ms
[CPU] diff_weighted: 5.21207 ms
[CPU] reduce_chi2_tot: 7.37309 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 763.711 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 139.098 ms
[CPU] sample::1st_shift: 37.5218 ms
[CPU] sample::FFT: 405.352 ms
[CPU] sample::2nd_shift: 36.0689 ms
[CPU] sample::interpolate: 83.9169 ms
[CPU] sample::apply_phase_sampled: 48.305 ms
[CPU] sample_tot: 615.637 ms
[CPU] sample_profile_tot: 756.191 ms
[CPU] diff_weighted: 5.21088 ms
[CPU] reduce_chi2_tot: 7.36904 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 763.579 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 139.013 ms
[CPU] sample::1st_shift: 37.6351 ms
[CPU] sample::FFT: 405.228 ms
[CPU] sample::2nd_shift: 36.2749 ms
[CPU] sample::interpolate: 84.0011 ms
[CPU] sample::apply_phase_sampled: 48.3191 ms
[CPU] sample_tot: 615.927 ms
[CPU] sample_profile_tot: 756.388 ms
[CPU] diff_weighted: 5.20992 ms
[CPU] reduce_chi2_tot: 7.36904 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 763.777 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 139.038 ms
[CPU] sample::1st_shift: 37.745 ms
[CPU] sample::FFT: 405.187 ms
[CPU] sample::2nd_shift: 36.4399 ms
[CPU] sample::interpolate: 84.0249 ms
[CPU] sample::apply_phase_sampled: 48.3429 ms
[CPU] sample_tot: 616.189 ms
[CPU] sample_profile_tot: 756.683 ms
[CPU] diff_weighted: 5.21088 ms
[CPU] reduce_chi2_tot: 7.3719 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 764.075 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 139.105 ms
[CPU] sample::1st_shift: 37.4081 ms
[CPU] sample::FFT: 405.205 ms
[CPU] sample::2nd_shift: 35.953 ms
[CPU] sample::interpolate: 83.9729 ms
[CPU] sample::apply_phase_sampled: 48.3129 ms
[CPU] sample_tot: 615.298 ms
[CPU] sample_profile_tot: 755.855 ms
[CPU] diff_weighted: 5.21111 ms
[CPU] reduce_chi2_tot: 7.37 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 763.244 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 139.148 ms
[CPU] sample::1st_shift: 37.688 ms
[CPU] sample::FFT: 405.196 ms
[CPU] sample::2nd_shift: 36.3021 ms
[CPU] sample::interpolate: 84.0509 ms
[CPU] sample::apply_phase_sampled: 48.3069 ms
[CPU] sample_tot: 616.052 ms
[CPU] sample_profile_tot: 756.663 ms
[CPU] diff_weighted: 5.21088 ms
[CPU] reduce_chi2_tot: 7.36904 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 764.051 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 139.073 ms
[CPU] sample::1st_shift: 37.4231 ms
[CPU] sample::FFT: 405.238 ms
[CPU] sample::2nd_shift: 36.1581 ms
[CPU] sample::interpolate: 84.059 ms
[CPU] sample::apply_phase_sampled: 48.3291 ms
[CPU] sample_tot: 615.682 ms
[CPU] sample_profile_tot: 756.206 ms
[CPU] diff_weighted: 5.20921 ms
[CPU] reduce_chi2_tot: 7.36713 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 763.592 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 139.177 ms
[CPU] sample::1st_shift: 37.792 ms
[CPU] sample::FFT: 405.093 ms
[CPU] sample::2nd_shift: 36.4559 ms
[CPU] sample::interpolate: 83.9291 ms
[CPU] sample::apply_phase_sampled: 48.3091 ms
[CPU] sample_tot: 616.047 ms
[CPU] sample_profile_tot: 756.707 ms
[CPU] diff_weighted: 5.21398 ms
[CPU] reduce_chi2_tot: 7.37381 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 764.099 ms
8192	1.000000e+06	float64	2	None	1.451325e+01	7.638553e-01	3.710608e-04	7.626579e-01
# |--> timings: [0.7803354458883405, 0.762657901039347, 0.7637922870926559, 0.764039098052308, 0.7642466130200773, 0.7641676438506693, 0.7637261201161891, 0.7638014331459999, 0.7638420979492366, 0.7640329860150814, 0.7641722171101719, 0.7635328669566661, 0.7638485578354448, 0.7637342030648142, 0.7639207690954208, 0.7642111540772021, 0.7633789130486548, 0.7641859580762684, 0.7637299939524382, 0.7642301209270954]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.726 ms
[CPU] sample::1st_shift: 31.0738 ms
[CPU] sample::FFT: 211.512 ms
[CPU] sample::2nd_shift: 28.5511 ms
[CPU] sample::interpolate: 42.9718 ms
[CPU] sample::apply_phase_sampled: 24.2209 ms
[CPU] sample_tot: 342.822 ms
[CPU] sample_profile_tot: 482.016 ms
[CPU] diff_weighted: 2.61593 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 485.736 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 137.562 ms
[CPU] sample::1st_shift: 31.1739 ms
[CPU] sample::FFT: 211.377 ms
[CPU] sample::2nd_shift: 28.4011 ms
[CPU] sample::interpolate: 42.984 ms
[CPU] sample::apply_phase_sampled: 24.194 ms
[CPU] sample_tot: 342.588 ms
[CPU] sample_profile_tot: 481.606 ms
[CPU] diff_weighted: 2.60997 ms
[CPU] reduce_chi2_tot: 3.6931 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 485.319 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 137.458 ms
[CPU] sample::1st_shift: 31.219 ms
[CPU] sample::FFT: 210.729 ms
[CPU] sample::2nd_shift: 28.5568 ms
[CPU] sample::interpolate: 42.9521 ms
[CPU] sample::apply_phase_sampled: 24.1959 ms
[CPU] sample_tot: 342.122 ms
[CPU] sample_profile_tot: 481.079 ms
[CPU] diff_weighted: 2.61116 ms
[CPU] reduce_chi2_tot: 3.69406 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 484.793 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 137.521 ms
[CPU] sample::1st_shift: 31.3499 ms
[CPU] sample::FFT: 210.132 ms
[CPU] sample::2nd_shift: 28.194 ms
[CPU] sample::interpolate: 42.9778 ms
[CPU] sample::apply_phase_sampled: 24.193 ms
[CPU] sample_tot: 341.333 ms
[CPU] sample_profile_tot: 480.31 ms
[CPU] diff_weighted: 2.60997 ms
[CPU] reduce_chi2_tot: 3.69692 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 484.025 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.568 ms
[CPU] sample::1st_shift: 31.137 ms
[CPU] sample::FFT: 210.669 ms
[CPU] sample::2nd_shift: 28.4512 ms
[CPU] sample::interpolate: 44.8081 ms
[CPU] sample::apply_phase_sampled: 24.1821 ms
[CPU] sample_tot: 343.727 ms
[CPU] sample_profile_tot: 482.768 ms
[CPU] diff_weighted: 2.60997 ms
[CPU] reduce_chi2_tot: 3.69215 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 486.479 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 137.431 ms
[CPU] sample::1st_shift: 31.7411 ms
[CPU] sample::FFT: 212.083 ms
[CPU] sample::2nd_shift: 28.497 ms
[CPU] sample::interpolate: 42.984 ms
[CPU] sample::apply_phase_sampled: 24.1642 ms
[CPU] sample_tot: 343.926 ms
[CPU] sample_profile_tot: 482.848 ms
[CPU] diff_weighted: 2.61688 ms
[CPU] reduce_chi2_tot: 3.70002 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 486.567 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.544 ms
[CPU] sample::1st_shift: 31.2932 ms
[CPU] sample::FFT: 212.127 ms
[CPU] sample::2nd_shift: 28.486 ms
[CPU] sample::interpolate: 42.9809 ms
[CPU] sample::apply_phase_sampled: 24.1849 ms
[CPU] sample_tot: 343.516 ms
[CPU] sample_profile_tot: 482.528 ms
[CPU] diff_weighted: 2.60901 ms
[CPU] reduce_chi2_tot: 3.69287 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 486.24 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.572 ms
[CPU] sample::1st_shift: 31.4019 ms
[CPU] sample::FFT: 212.382 ms
[CPU] sample::2nd_shift: 28.666 ms
[CPU] sample::interpolate: 43.0131 ms
[CPU] sample::apply_phase_sampled: 24.164 ms
[CPU] sample_tot: 344.09 ms
[CPU] sample_profile_tot: 483.116 ms
[CPU] diff_weighted: 2.60782 ms
[CPU] reduce_chi2_tot: 3.69215 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 486.827 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.449 ms
[CPU] sample::1st_shift: 31.148 ms
[CPU] sample::FFT: 212.182 ms
[CPU] sample::2nd_shift: 28.3849 ms
[CPU] sample::interpolate: 43 ms
[CPU] sample::apply_phase_sampled: 24.2 ms
[CPU] sample_tot: 343.382 ms
[CPU] sample_profile_tot: 482.298 ms
[CPU] diff_weighted: 2.61593 ms
[CPU] reduce_chi2_tot: 3.69906 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 486.016 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 142.717 ms
[CPU] sample::1st_shift: 31.445 ms
[CPU] sample::FFT: 212.462 ms
[CPU] sample::2nd_shift: 28.7769 ms
[CPU] sample::interpolate: 42.973 ms
[CPU] sample::apply_phase_sampled: 24.1821 ms
[CPU] sample_tot: 344.288 ms
[CPU] sample_profile_tot: 488.46 ms
[CPU] diff_weighted: 2.61402 ms
[CPU] reduce_chi2_tot: 3.69716 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 492.177 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 137.528 ms
[CPU] sample::1st_shift: 31.2059 ms
[CPU] sample::FFT: 211.167 ms
[CPU] sample::2nd_shift: 28.264 ms
[CPU] sample::interpolate: 42.9931 ms
[CPU] sample::apply_phase_sampled: 24.1699 ms
[CPU] sample_tot: 342.279 ms
[CPU] sample_profile_tot: 481.28 ms
[CPU] diff_weighted: 2.60901 ms
[CPU] reduce_chi2_tot: 3.6931 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 484.997 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 137.481 ms
[CPU] sample::1st_shift: 31.162 ms
[CPU] sample::FFT: 212.054 ms
[CPU] sample::2nd_shift: 28.0919 ms
[CPU] sample::interpolate: 43.0079 ms
[CPU] sample::apply_phase_sampled: 24.169 ms
[CPU] sample_tot: 342.942 ms
[CPU] sample_profile_tot: 481.869 ms
[CPU] diff_weighted: 2.61497 ms
[CPU] reduce_chi2_tot: 3.69787 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 485.586 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 137.538 ms
[CPU] sample::1st_shift: 31.183 ms
[CPU] sample::FFT: 212.036 ms
[CPU] sample::2nd_shift: 28.3298 ms
[CPU] sample::interpolate: 42.9881 ms
[CPU] sample::apply_phase_sampled: 24.164 ms
[CPU] sample_tot: 343.192 ms
[CPU] sample_profile_tot: 482.183 ms
[CPU] diff_weighted: 2.61497 ms
[CPU] reduce_chi2_tot: 3.69787 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 485.899 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 137.434 ms
[CPU] sample::1st_shift: 31.1329 ms
[CPU] sample::FFT: 212.577 ms
[CPU] sample::2nd_shift: 28.2319 ms
[CPU] sample::interpolate: 43.0219 ms
[CPU] sample::apply_phase_sampled: 24.184 ms
[CPU] sample_tot: 343.608 ms
[CPU] sample_profile_tot: 482.496 ms
[CPU] diff_weighted: 2.61116 ms
[CPU] reduce_chi2_tot: 3.69406 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 486.208 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 137.493 ms
[CPU] sample::1st_shift: 31.183 ms
[CPU] sample::FFT: 211.59 ms
[CPU] sample::2nd_shift: 28.564 ms
[CPU] sample::interpolate: 42.9609 ms
[CPU] sample::apply_phase_sampled: 24.183 ms
[CPU] sample_tot: 342.95 ms
[CPU] sample_profile_tot: 481.903 ms
[CPU] diff_weighted: 2.61116 ms
[CPU] reduce_chi2_tot: 3.6931 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 485.615 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 137.538 ms
[CPU] sample::1st_shift: 31.1518 ms
[CPU] sample::FFT: 211.101 ms
[CPU] sample::2nd_shift: 28.394 ms
[CPU] sample::interpolate: 42.9871 ms
[CPU] sample::apply_phase_sampled: 24.1978 ms
[CPU] sample_tot: 342.277 ms
[CPU] sample_profile_tot: 481.269 ms
[CPU] diff_weighted: 2.60997 ms
[CPU] reduce_chi2_tot: 3.69191 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 484.981 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 137.483 ms
[CPU] sample::1st_shift: 31.3609 ms
[CPU] sample::FFT: 211.923 ms
[CPU] sample::2nd_shift: 28.3029 ms
[CPU] sample::interpolate: 42.9671 ms
[CPU] sample::apply_phase_sampled: 24.1618 ms
[CPU] sample_tot: 343.203 ms
[CPU] sample_profile_tot: 482.14 ms
[CPU] diff_weighted: 2.61116 ms
[CPU] reduce_chi2_tot: 3.6931 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 485.852 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 137.418 ms
[CPU] sample::1st_shift: 31.1499 ms
[CPU] sample::FFT: 212.553 ms
[CPU] sample::2nd_shift: 28.4901 ms
[CPU] sample::interpolate: 43.0081 ms
[CPU] sample::apply_phase_sampled: 24.1718 ms
[CPU] sample_tot: 343.83 ms
[CPU] sample_profile_tot: 482.717 ms
[CPU] diff_weighted: 2.61521 ms
[CPU] reduce_chi2_tot: 3.69906 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 486.436 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 137.494 ms
[CPU] sample::1st_shift: 31.3542 ms
[CPU] sample::FFT: 212.245 ms
[CPU] sample::2nd_shift: 28.465 ms
[CPU] sample::interpolate: 42.9931 ms
[CPU] sample::apply_phase_sampled: 24.189 ms
[CPU] sample_tot: 343.724 ms
[CPU] sample_profile_tot: 482.673 ms
[CPU] diff_weighted: 2.61307 ms
[CPU] reduce_chi2_tot: 3.69501 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 486.387 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.51 ms
[CPU] sample::1st_shift: 31.1558 ms
[CPU] sample::FFT: 211.922 ms
[CPU] sample::2nd_shift: 28.218 ms
[CPU] sample::interpolate: 43.0112 ms
[CPU] sample::apply_phase_sampled: 24.189 ms
[CPU] sample_tot: 342.946 ms
[CPU] sample_profile_tot: 481.91 ms
[CPU] diff_weighted: 2.61116 ms
[CPU] reduce_chi2_tot: 3.6931 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 485.624 ms
8192	1.000000e+06	float64	4	None	9.238753e+00	4.862501e-01	1.592102e-03	4.841667e-01
# |--> timings: [0.4858324059750885, 0.4854719841387123, 0.4849313769955188, 0.48416667617857456, 0.48665063199587166, 0.48673074087128043, 0.4863834320567548, 0.48697177483700216, 0.486145812086761, 0.4923274831380695, 0.4851350300014019, 0.48572204099036753, 0.48603891814127564, 0.4863471449352801, 0.48574846680276096, 0.4851185539737344, 0.4859939878806472, 0.4865697529166937, 0.486539256060496, 0.4857595080975443]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.996 ms
[CPU] sample::1st_shift: 34.4241 ms
[CPU] sample::FFT: 116.677 ms
[CPU] sample::2nd_shift: 31.0521 ms
[CPU] sample::interpolate: 22.5751 ms
[CPU] sample::apply_phase_sampled: 12.1 ms
[CPU] sample_tot: 221.3 ms
[CPU] sample_profile_tot: 359.743 ms
[CPU] diff_weighted: 1.32108 ms
[CPU] reduce_chi2_tot: 1.86491 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 361.628 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 136.566 ms
[CPU] sample::1st_shift: 34.5449 ms
[CPU] sample::FFT: 119.565 ms
[CPU] sample::2nd_shift: 31.162 ms
[CPU] sample::interpolate: 22.599 ms
[CPU] sample::apply_phase_sampled: 12.1 ms
[CPU] sample_tot: 224.449 ms
[CPU] sample_profile_tot: 362.498 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.86086 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 364.378 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.62 ms
[CPU] sample::1st_shift: 34.1291 ms
[CPU] sample::FFT: 119.334 ms
[CPU] sample::2nd_shift: 31.358 ms
[CPU] sample::interpolate: 22.5761 ms
[CPU] sample::apply_phase_sampled: 12.0831 ms
[CPU] sample_tot: 223.945 ms
[CPU] sample_profile_tot: 362.044 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.8599 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 363.925 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.617 ms
[CPU] sample::1st_shift: 34.652 ms
[CPU] sample::FFT: 121.394 ms
[CPU] sample::2nd_shift: 30.8759 ms
[CPU] sample::interpolate: 22.5921 ms
[CPU] sample::apply_phase_sampled: 12.0862 ms
[CPU] sample_tot: 226.056 ms
[CPU] sample_profile_tot: 364.103 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.8611 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 365.984 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.588 ms
[CPU] sample::1st_shift: 34.3342 ms
[CPU] sample::FFT: 119.91 ms
[CPU] sample::2nd_shift: 30.952 ms
[CPU] sample::interpolate: 22.5871 ms
[CPU] sample::apply_phase_sampled: 12.0881 ms
[CPU] sample_tot: 224.344 ms
[CPU] sample_profile_tot: 362.398 ms
[CPU] diff_weighted: 1.31488 ms
[CPU] reduce_chi2_tot: 1.85895 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 364.274 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.553 ms
[CPU] sample::1st_shift: 34.5378 ms
[CPU] sample::FFT: 121.086 ms
[CPU] sample::2nd_shift: 30.8261 ms
[CPU] sample::interpolate: 22.5661 ms
[CPU] sample::apply_phase_sampled: 12.1169 ms
[CPU] sample_tot: 225.602 ms
[CPU] sample_profile_tot: 363.603 ms
[CPU] diff_weighted: 1.31702 ms
[CPU] reduce_chi2_tot: 1.88208 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 365.504 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.667 ms
[CPU] sample::1st_shift: 34.7221 ms
[CPU] sample::FFT: 121.246 ms
[CPU] sample::2nd_shift: 31.5049 ms
[CPU] sample::interpolate: 22.5818 ms
[CPU] sample::apply_phase_sampled: 12.0938 ms
[CPU] sample_tot: 226.625 ms
[CPU] sample_profile_tot: 364.754 ms
[CPU] diff_weighted: 1.31512 ms
[CPU] reduce_chi2_tot: 1.86419 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 366.639 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.616 ms
[CPU] sample::1st_shift: 34.59 ms
[CPU] sample::FFT: 120.253 ms
[CPU] sample::2nd_shift: 31.1799 ms
[CPU] sample::interpolate: 22.598 ms
[CPU] sample::apply_phase_sampled: 12.0871 ms
[CPU] sample_tot: 225.17 ms
[CPU] sample_profile_tot: 363.242 ms
[CPU] diff_weighted: 1.31893 ms
[CPU] reduce_chi2_tot: 1.863 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 365.124 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 136.552 ms
[CPU] sample::1st_shift: 34.1539 ms
[CPU] sample::FFT: 121.496 ms
[CPU] sample::2nd_shift: 30.7031 ms
[CPU] sample::interpolate: 22.5701 ms
[CPU] sample::apply_phase_sampled: 12.1009 ms
[CPU] sample_tot: 225.509 ms
[CPU] sample_profile_tot: 363.522 ms
[CPU] diff_weighted: 1.31416 ms
[CPU] reduce_chi2_tot: 1.86205 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 365.403 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.592 ms
[CPU] sample::1st_shift: 34.6241 ms
[CPU] sample::FFT: 118.953 ms
[CPU] sample::2nd_shift: 31.1589 ms
[CPU] sample::interpolate: 22.583 ms
[CPU] sample::apply_phase_sampled: 12.0971 ms
[CPU] sample_tot: 223.922 ms
[CPU] sample_profile_tot: 361.968 ms
[CPU] diff_weighted: 1.31512 ms
[CPU] reduce_chi2_tot: 1.86205 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 363.849 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.662 ms
[CPU] sample::1st_shift: 34.6918 ms
[CPU] sample::FFT: 120.205 ms
[CPU] sample::2nd_shift: 30.9629 ms
[CPU] sample::interpolate: 22.5759 ms
[CPU] sample::apply_phase_sampled: 12.1081 ms
[CPU] sample_tot: 225.003 ms
[CPU] sample_profile_tot: 363.112 ms
[CPU] diff_weighted: 1.31083 ms
[CPU] reduce_chi2_tot: 1.85895 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 364.991 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.524 ms
[CPU] sample::1st_shift: 34.7068 ms
[CPU] sample::FFT: 119.732 ms
[CPU] sample::2nd_shift: 31.157 ms
[CPU] sample::interpolate: 22.598 ms
[CPU] sample::apply_phase_sampled: 12.1062 ms
[CPU] sample_tot: 224.78 ms
[CPU] sample_profile_tot: 362.775 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.8611 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 364.654 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.568 ms
[CPU] sample::1st_shift: 34.2031 ms
[CPU] sample::FFT: 119.79 ms
[CPU] sample::2nd_shift: 31.0309 ms
[CPU] sample::interpolate: 22.579 ms
[CPU] sample::apply_phase_sampled: 12.1009 ms
[CPU] sample_tot: 224.172 ms
[CPU] sample_profile_tot: 362.191 ms
[CPU] diff_weighted: 1.31679 ms
[CPU] reduce_chi2_tot: 1.86086 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 364.071 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 141.759 ms
[CPU] sample::1st_shift: 34.2898 ms
[CPU] sample::FFT: 118.553 ms
[CPU] sample::2nd_shift: 31.538 ms
[CPU] sample::interpolate: 22.5861 ms
[CPU] sample::apply_phase_sampled: 12.0981 ms
[CPU] sample_tot: 223.547 ms
[CPU] sample_profile_tot: 366.765 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.86205 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 368.647 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 136.626 ms
[CPU] sample::1st_shift: 33.8461 ms
[CPU] sample::FFT: 120.963 ms
[CPU] sample::2nd_shift: 30.966 ms
[CPU] sample::interpolate: 22.568 ms
[CPU] sample::apply_phase_sampled: 12.0952 ms
[CPU] sample_tot: 224.901 ms
[CPU] sample_profile_tot: 362.994 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.86014 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 364.874 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.545 ms
[CPU] sample::1st_shift: 34.2619 ms
[CPU] sample::FFT: 118.743 ms
[CPU] sample::2nd_shift: 30.232 ms
[CPU] sample::interpolate: 22.5949 ms
[CPU] sample::apply_phase_sampled: 12.0921 ms
[CPU] sample_tot: 222.389 ms
[CPU] sample_profile_tot: 360.399 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.85704 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 362.275 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.496 ms
[CPU] sample::1st_shift: 33.922 ms
[CPU] sample::FFT: 120.941 ms
[CPU] sample::2nd_shift: 31.286 ms
[CPU] sample::interpolate: 22.572 ms
[CPU] sample::apply_phase_sampled: 12.085 ms
[CPU] sample_tot: 225.279 ms
[CPU] sample_profile_tot: 363.262 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.8599 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 365.142 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.539 ms
[CPU] sample::1st_shift: 34.184 ms
[CPU] sample::FFT: 122.239 ms
[CPU] sample::2nd_shift: 30.4561 ms
[CPU] sample::interpolate: 22.579 ms
[CPU] sample::apply_phase_sampled: 12.1 ms
[CPU] sample_tot: 226.072 ms
[CPU] sample_profile_tot: 364.051 ms
[CPU] diff_weighted: 1.31297 ms
[CPU] reduce_chi2_tot: 1.86181 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 365.931 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 136.651 ms
[CPU] sample::1st_shift: 34.013 ms
[CPU] sample::FFT: 120.096 ms
[CPU] sample::2nd_shift: 30.56 ms
[CPU] sample::interpolate: 22.568 ms
[CPU] sample::apply_phase_sampled: 12.1038 ms
[CPU] sample_tot: 223.816 ms
[CPU] sample_profile_tot: 361.902 ms
[CPU] diff_weighted: 1.31202 ms
[CPU] reduce_chi2_tot: 1.86086 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 363.781 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 136.554 ms
[CPU] sample::1st_shift: 33.839 ms
[CPU] sample::FFT: 119.784 ms
[CPU] sample::2nd_shift: 30.3729 ms
[CPU] sample::interpolate: 22.5799 ms
[CPU] sample::apply_phase_sampled: 12.1262 ms
[CPU] sample_tot: 223.168 ms
[CPU] sample_profile_tot: 361.177 ms
[CPU] diff_weighted: 1.31488 ms
[CPU] reduce_chi2_tot: 1.85895 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 363.056 ms
8192	1.000000e+06	float64	8	None	6.935173e+00	3.650091e-01	1.359073e-03	3.617416e-01
# |--> timings: [0.3617415970657021, 0.3645179329905659, 0.3640619779471308, 0.3661205950193107, 0.364413722185418, 0.36564157507382333, 0.366791978944093, 0.36526265693828464, 0.3655418830458075, 0.36398521694354713, 0.36512736207805574, 0.364793793996796, 0.3642094910610467, 0.36879061884246767, 0.3650312600657344, 0.3624171589035541, 0.36528195021674037, 0.3660681201145053, 0.36392164300195873, 0.3631940530613065]

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.922 ms
[CPU] sample::1st_shift: 30.4251 ms
[CPU] sample::FFT: 99.1738 ms
[CPU] sample::2nd_shift: 27.952 ms
[CPU] sample::interpolate: 18.5881 ms
[CPU] sample::apply_phase_sampled: 9.68313 ms
[CPU] sample_tot: 190.29 ms
[CPU] sample_profile_tot: 328.671 ms
[CPU] diff_weighted: 1.0581 ms
[CPU] reduce_chi2_tot: 1.49512 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 330.186 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 136.418 ms
[CPU] sample::1st_shift: 30.601 ms
[CPU] sample::FFT: 99.3152 ms
[CPU] sample::2nd_shift: 27.6861 ms
[CPU] sample::interpolate: 18.537 ms
[CPU] sample::apply_phase_sampled: 9.68099 ms
[CPU] sample_tot: 190.28 ms
[CPU] sample_profile_tot: 328.137 ms
[CPU] diff_weighted: 1.0581 ms
[CPU] reduce_chi2_tot: 1.49608 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 329.651 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 136.371 ms
[CPU] sample::1st_shift: 30.4139 ms
[CPU] sample::FFT: 102.65 ms
[CPU] sample::2nd_shift: 27.71 ms
[CPU] sample::interpolate: 18.5289 ms
[CPU] sample::apply_phase_sampled: 9.69005 ms
[CPU] sample_tot: 193.469 ms
[CPU] sample_profile_tot: 331.305 ms
[CPU] diff_weighted: 1.05906 ms
[CPU] reduce_chi2_tot: 1.49608 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 332.82 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.432 ms
[CPU] sample::1st_shift: 30.515 ms
[CPU] sample::FFT: 98.985 ms
[CPU] sample::2nd_shift: 27.8468 ms
[CPU] sample::interpolate: 18.544 ms
[CPU] sample::apply_phase_sampled: 9.68504 ms
[CPU] sample_tot: 190.038 ms
[CPU] sample_profile_tot: 327.917 ms
[CPU] diff_weighted: 1.0581 ms
[CPU] reduce_chi2_tot: 1.50299 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 329.439 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.386 ms
[CPU] sample::1st_shift: 30.4971 ms
[CPU] sample::FFT: 99.514 ms
[CPU] sample::2nd_shift: 28.0159 ms
[CPU] sample::interpolate: 18.5618 ms
[CPU] sample::apply_phase_sampled: 9.67908 ms
[CPU] sample_tot: 190.739 ms
[CPU] sample_profile_tot: 328.575 ms
[CPU] diff_weighted: 1.05715 ms
[CPU] reduce_chi2_tot: 1.49894 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 330.093 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.392 ms
[CPU] sample::1st_shift: 30.515 ms
[CPU] sample::FFT: 100.851 ms
[CPU] sample::2nd_shift: 27.7479 ms
[CPU] sample::interpolate: 18.5449 ms
[CPU] sample::apply_phase_sampled: 9.68504 ms
[CPU] sample_tot: 191.842 ms
[CPU] sample_profile_tot: 329.672 ms
[CPU] diff_weighted: 1.05715 ms
[CPU] reduce_chi2_tot: 1.49298 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 331.185 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.455 ms
[CPU] sample::1st_shift: 30.55 ms
[CPU] sample::FFT: 101.053 ms
[CPU] sample::2nd_shift: 27.823 ms
[CPU] sample::interpolate: 18.5611 ms
[CPU] sample::apply_phase_sampled: 9.67693 ms
[CPU] sample_tot: 192.132 ms
[CPU] sample_profile_tot: 330.045 ms
[CPU] diff_weighted: 1.05691 ms
[CPU] reduce_chi2_tot: 1.49488 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 331.559 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 136.469 ms
[CPU] sample::1st_shift: 30.4358 ms
[CPU] sample::FFT: 101.519 ms
[CPU] sample::2nd_shift: 27.7689 ms
[CPU] sample::interpolate: 18.548 ms
[CPU] sample::apply_phase_sampled: 9.68313 ms
[CPU] sample_tot: 192.414 ms
[CPU] sample_profile_tot: 330.323 ms
[CPU] diff_weighted: 1.05786 ms
[CPU] reduce_chi2_tot: 1.49488 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 331.837 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 136.411 ms
[CPU] sample::1st_shift: 30.4849 ms
[CPU] sample::FFT: 99.082 ms
[CPU] sample::2nd_shift: 27.92 ms
[CPU] sample::interpolate: 18.5709 ms
[CPU] sample::apply_phase_sampled: 9.69195 ms
[CPU] sample_tot: 190.209 ms
[CPU] sample_profile_tot: 328.07 ms
[CPU] diff_weighted: 1.05906 ms
[CPU] reduce_chi2_tot: 1.49989 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 329.589 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 136.407 ms
[CPU] sample::1st_shift: 30.5369 ms
[CPU] sample::FFT: 101.758 ms
[CPU] sample::2nd_shift: 27.7472 ms
[CPU] sample::interpolate: 18.5602 ms
[CPU] sample::apply_phase_sampled: 9.68409 ms
[CPU] sample_tot: 192.747 ms
[CPU] sample_profile_tot: 330.584 ms
[CPU] diff_weighted: 1.05882 ms
[CPU] reduce_chi2_tot: 1.49584 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 332.099 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.426 ms
[CPU] sample::1st_shift: 30.411 ms
[CPU] sample::FFT: 101.323 ms
[CPU] sample::2nd_shift: 27.858 ms
[CPU] sample::interpolate: 18.6031 ms
[CPU] sample::apply_phase_sampled: 9.68385 ms
[CPU] sample_tot: 192.339 ms
[CPU] sample_profile_tot: 330.235 ms
[CPU] diff_weighted: 1.05619 ms
[CPU] reduce_chi2_tot: 1.49417 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 331.747 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.441 ms
[CPU] sample::1st_shift: 30.6258 ms
[CPU] sample::FFT: 99.9041 ms
[CPU] sample::2nd_shift: 28.0361 ms
[CPU] sample::interpolate: 18.5542 ms
[CPU] sample::apply_phase_sampled: 9.68909 ms
[CPU] sample_tot: 191.283 ms
[CPU] sample_profile_tot: 329.2 ms
[CPU] diff_weighted: 1.0581 ms
[CPU] reduce_chi2_tot: 1.49894 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 330.719 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.446 ms
[CPU] sample::1st_shift: 30.462 ms
[CPU] sample::FFT: 100.907 ms
[CPU] sample::2nd_shift: 27.961 ms
[CPU] sample::interpolate: 18.543 ms
[CPU] sample::apply_phase_sampled: 9.70387 ms
[CPU] sample_tot: 192.031 ms
[CPU] sample_profile_tot: 329.918 ms
[CPU] diff_weighted: 1.05691 ms
[CPU] reduce_chi2_tot: 1.49703 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 331.434 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 136.461 ms
[CPU] sample::1st_shift: 30.6709 ms
[CPU] sample::FFT: 98.8052 ms
[CPU] sample::2nd_shift: 27.7939 ms
[CPU] sample::interpolate: 18.543 ms
[CPU] sample::apply_phase_sampled: 9.68814 ms
[CPU] sample_tot: 189.958 ms
[CPU] sample_profile_tot: 327.856 ms
[CPU] diff_weighted: 1.05715 ms
[CPU] reduce_chi2_tot: 1.49417 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 329.368 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.36 ms
[CPU] sample::1st_shift: 30.4189 ms
[CPU] sample::FFT: 99.7789 ms
[CPU] sample::2nd_shift: 27.647 ms
[CPU] sample::interpolate: 18.5471 ms
[CPU] sample::apply_phase_sampled: 9.68099 ms
[CPU] sample_tot: 190.543 ms
[CPU] sample_profile_tot: 328.364 ms
[CPU] diff_weighted: 1.05906 ms
[CPU] reduce_chi2_tot: 1.49703 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 329.879 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.481 ms
[CPU] sample::1st_shift: 30.4921 ms
[CPU] sample::FFT: 100.891 ms
[CPU] sample::2nd_shift: 27.8051 ms
[CPU] sample::interpolate: 18.5518 ms
[CPU] sample::apply_phase_sampled: 9.69505 ms
[CPU] sample_tot: 191.898 ms
[CPU] sample_profile_tot: 329.849 ms
[CPU] diff_weighted: 1.05596 ms
[CPU] reduce_chi2_tot: 1.49679 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 331.366 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.413 ms
[CPU] sample::1st_shift: 30.463 ms
[CPU] sample::FFT: 100.501 ms
[CPU] sample::2nd_shift: 27.8001 ms
[CPU] sample::interpolate: 18.5511 ms
[CPU] sample::apply_phase_sampled: 9.69195 ms
[CPU] sample_tot: 191.477 ms
[CPU] sample_profile_tot: 329.369 ms
[CPU] diff_weighted: 1.05596 ms
[CPU] reduce_chi2_tot: 1.49608 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 330.885 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 136.416 ms
[CPU] sample::1st_shift: 30.441 ms
[CPU] sample::FFT: 99.941 ms
[CPU] sample::2nd_shift: 27.8909 ms
[CPU] sample::interpolate: 18.5549 ms
[CPU] sample::apply_phase_sampled: 9.68409 ms
[CPU] sample_tot: 190.995 ms
[CPU] sample_profile_tot: 328.869 ms
[CPU] diff_weighted: 1.05786 ms
[CPU] reduce_chi2_tot: 1.49608 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 330.384 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.5 ms
[CPU] sample::1st_shift: 30.6139 ms
[CPU] sample::FFT: 98.887 ms
[CPU] sample::2nd_shift: 27.8852 ms
[CPU] sample::interpolate: 18.549 ms
[CPU] sample::apply_phase_sampled: 9.68885 ms
[CPU] sample_tot: 190.1 ms
[CPU] sample_profile_tot: 328.07 ms
[CPU] diff_weighted: 1.05596 ms
[CPU] reduce_chi2_tot: 1.49393 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 329.584 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.406 ms
[CPU] sample::1st_shift: 30.5061 ms
[CPU] sample::FFT: 100.291 ms
[CPU] sample::2nd_shift: 27.7741 ms
[CPU] sample::interpolate: 18.549 ms
[CPU] sample::apply_phase_sampled: 9.68599 ms
[CPU] sample_tot: 191.28 ms
[CPU] sample_profile_tot: 329.144 ms
[CPU] diff_weighted: 1.05906 ms
[CPU] reduce_chi2_tot: 1.50013 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 330.665 ms
8192	1.000000e+06	float64	10	None	6.286986e+00	3.308940e-01	9.985419e-04	3.295070e-01
# |--> timings: [0.3302842180710286, 0.3297923950012773, 0.3329739288892597, 0.32957363594323397, 0.3302325059194118, 0.33132547908462584, 0.33170041791163385, 0.3319743610918522, 0.32973003084771335, 0.3322370289824903, 0.33190045692026615, 0.3308579649310559, 0.3315719331149012, 0.32950701797381043, 0.3300201001111418, 0.3315000981092453, 0.33102635107934475, 0.33052046108059585, 0.32972331112250686, 0.3308187541551888]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 140.959 ms
[CPU] sample::1st_shift: 32.387 ms
[CPU] sample::FFT: 113.333 ms
[CPU] sample::2nd_shift: 29.9201 ms
[CPU] sample::interpolate: 11.8299 ms
[CPU] sample::apply_phase_sampled: 6.95801 ms
[CPU] sample_tot: 198.898 ms
[CPU] sample_profile_tot: 341.312 ms
[CPU] diff_weighted: 0.883102 ms
[CPU] reduce_chi2_tot: 1.24907 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 342.582 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 136.112 ms
[CPU] sample::1st_shift: 31.533 ms
[CPU] sample::FFT: 81.569 ms
[CPU] sample::2nd_shift: 28.6369 ms
[CPU] sample::interpolate: 10.886 ms
[CPU] sample::apply_phase_sampled: 4.86398 ms
[CPU] sample_tot: 161.968 ms
[CPU] sample_profile_tot: 299.543 ms
[CPU] diff_weighted: 0.747919 ms
[CPU] reduce_chi2_tot: 0.972986 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 300.536 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 136.172 ms
[CPU] sample::1st_shift: 31.4951 ms
[CPU] sample::FFT: 81.7828 ms
[CPU] sample::2nd_shift: 28.5549 ms
[CPU] sample::interpolate: 10.885 ms
[CPU] sample::apply_phase_sampled: 4.86398 ms
[CPU] sample_tot: 162.069 ms
[CPU] sample_profile_tot: 299.722 ms
[CPU] diff_weighted: 0.746965 ms
[CPU] reduce_chi2_tot: 0.972986 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 300.714 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.103 ms
[CPU] sample::1st_shift: 31.5092 ms
[CPU] sample::FFT: 79.9382 ms
[CPU] sample::2nd_shift: 28.9111 ms
[CPU] sample::interpolate: 10.823 ms
[CPU] sample::apply_phase_sampled: 4.86302 ms
[CPU] sample_tot: 160.498 ms
[CPU] sample_profile_tot: 298.064 ms
[CPU] diff_weighted: 0.746012 ms
[CPU] reduce_chi2_tot: 0.971794 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 299.054 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.141 ms
[CPU] sample::1st_shift: 31.4209 ms
[CPU] sample::FFT: 80.7219 ms
[CPU] sample::2nd_shift: 28.4259 ms
[CPU] sample::interpolate: 10.8829 ms
[CPU] sample::apply_phase_sampled: 4.86112 ms
[CPU] sample_tot: 160.786 ms
[CPU] sample_profile_tot: 298.413 ms
[CPU] diff_weighted: 0.742912 ms
[CPU] reduce_chi2_tot: 0.969887 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 299.401 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.087 ms
[CPU] sample::1st_shift: 31.43 ms
[CPU] sample::FFT: 79.4261 ms
[CPU] sample::2nd_shift: 28.5199 ms
[CPU] sample::interpolate: 10.8941 ms
[CPU] sample::apply_phase_sampled: 4.86994 ms
[CPU] sample_tot: 159.606 ms
[CPU] sample_profile_tot: 297.157 ms
[CPU] diff_weighted: 0.739098 ms
[CPU] reduce_chi2_tot: 0.963926 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 298.138 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 136.16 ms
[CPU] sample::1st_shift: 31.4279 ms
[CPU] sample::FFT: 81.3758 ms
[CPU] sample::2nd_shift: 28.5549 ms
[CPU] sample::interpolate: 10.886 ms
[CPU] sample::apply_phase_sampled: 4.86493 ms
[CPU] sample_tot: 161.574 ms
[CPU] sample_profile_tot: 299.179 ms
[CPU] diff_weighted: 0.746012 ms
[CPU] reduce_chi2_tot: 0.97394 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 300.172 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.158 ms
[CPU] sample::1st_shift: 31.601 ms
[CPU] sample::FFT: 79.55 ms
[CPU] sample::2nd_shift: 28.733 ms
[CPU] sample::interpolate: 10.8941 ms
[CPU] sample::apply_phase_sampled: 4.86493 ms
[CPU] sample_tot: 160.111 ms
[CPU] sample_profile_tot: 297.751 ms
[CPU] diff_weighted: 0.743866 ms
[CPU] reduce_chi2_tot: 0.969887 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 298.738 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.063 ms
[CPU] sample::1st_shift: 31.357 ms
[CPU] sample::FFT: 80.735 ms
[CPU] sample::2nd_shift: 28.429 ms
[CPU] sample::interpolate: 10.8619 ms
[CPU] sample::apply_phase_sampled: 6.06012 ms
[CPU] sample_tot: 161.912 ms
[CPU] sample_profile_tot: 299.442 ms
[CPU] diff_weighted: 0.777006 ms
[CPU] reduce_chi2_tot: 1.00183 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 300.462 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.11 ms
[CPU] sample::1st_shift: 31.4319 ms
[CPU] sample::FFT: 81.3689 ms
[CPU] sample::2nd_shift: 28.3551 ms
[CPU] sample::interpolate: 10.8731 ms
[CPU] sample::apply_phase_sampled: 4.85992 ms
[CPU] sample_tot: 161.345 ms
[CPU] sample_profile_tot: 298.938 ms
[CPU] diff_weighted: 0.735998 ms
[CPU] reduce_chi2_tot: 0.961065 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 299.917 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.125 ms
[CPU] sample::1st_shift: 31.5051 ms
[CPU] sample::FFT: 79.7579 ms
[CPU] sample::2nd_shift: 28.7831 ms
[CPU] sample::interpolate: 10.8619 ms
[CPU] sample::apply_phase_sampled: 4.86517 ms
[CPU] sample_tot: 160.244 ms
[CPU] sample_profile_tot: 297.844 ms
[CPU] diff_weighted: 0.756979 ms
[CPU] reduce_chi2_tot: 0.983 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 298.844 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 136.081 ms
[CPU] sample::1st_shift: 31.481 ms
[CPU] sample::FFT: 80.8332 ms
[CPU] sample::2nd_shift: 28.5931 ms
[CPU] sample::interpolate: 10.8621 ms
[CPU] sample::apply_phase_sampled: 4.86493 ms
[CPU] sample_tot: 161.094 ms
[CPU] sample_profile_tot: 298.647 ms
[CPU] diff_weighted: 0.752926 ms
[CPU] reduce_chi2_tot: 0.978947 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 299.644 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.145 ms
[CPU] sample::1st_shift: 31.5042 ms
[CPU] sample::FFT: 80.0331 ms
[CPU] sample::2nd_shift: 28.5449 ms
[CPU] sample::interpolate: 10.8712 ms
[CPU] sample::apply_phase_sampled: 4.85182 ms
[CPU] sample_tot: 160.268 ms
[CPU] sample_profile_tot: 297.851 ms
[CPU] diff_weighted: 0.746012 ms
[CPU] reduce_chi2_tot: 0.971079 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 298.84 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.066 ms
[CPU] sample::1st_shift: 31.4951 ms
[CPU] sample::FFT: 80.116 ms
[CPU] sample::2nd_shift: 28.636 ms
[CPU] sample::interpolate: 10.8809 ms
[CPU] sample::apply_phase_sampled: 6.84094 ms
[CPU] sample_tot: 162.436 ms
[CPU] sample_profile_tot: 299.969 ms
[CPU] diff_weighted: 0.785112 ms
[CPU] reduce_chi2_tot: 1.01113 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 301 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.122 ms
[CPU] sample::1st_shift: 31.4989 ms
[CPU] sample::FFT: 80.6141 ms
[CPU] sample::2nd_shift: 28.5561 ms
[CPU] sample::interpolate: 10.891 ms
[CPU] sample::apply_phase_sampled: 4.86302 ms
[CPU] sample_tot: 160.889 ms
[CPU] sample_profile_tot: 298.474 ms
[CPU] diff_weighted: 0.749111 ms
[CPU] reduce_chi2_tot: 0.975132 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 299.468 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 137.2 ms
[CPU] sample::1st_shift: 31.1511 ms
[CPU] sample::FFT: 75.423 ms
[CPU] sample::2nd_shift: 25.8801 ms
[CPU] sample::interpolate: 9.81021 ms
[CPU] sample::apply_phase_sampled: 4.86016 ms
[CPU] sample_tot: 151.582 ms
[CPU] sample_profile_tot: 290.315 ms
[CPU] diff_weighted: 0.735044 ms
[CPU] reduce_chi2_tot: 0.960112 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 291.293 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 136.091 ms
[CPU] sample::1st_shift: 31.5521 ms
[CPU] sample::FFT: 81.8429 ms
[CPU] sample::2nd_shift: 28.8692 ms
[CPU] sample::interpolate: 10.8922 ms
[CPU] sample::apply_phase_sampled: 4.86398 ms
[CPU] sample_tot: 162.476 ms
[CPU] sample_profile_tot: 300.027 ms
[CPU] diff_weighted: 0.758171 ms
[CPU] reduce_chi2_tot: 0.988007 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 301.035 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.131 ms
[CPU] sample::1st_shift: 31.523 ms
[CPU] sample::FFT: 82.068 ms
[CPU] sample::2nd_shift: 28.9378 ms
[CPU] sample::interpolate: 10.901 ms
[CPU] sample::apply_phase_sampled: 4.86994 ms
[CPU] sample_tot: 162.779 ms
[CPU] sample_profile_tot: 300.349 ms
[CPU] diff_weighted: 0.747204 ms
[CPU] reduce_chi2_tot: 0.972986 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 301.341 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 136.14 ms
[CPU] sample::1st_shift: 31.538 ms
[CPU] sample::FFT: 82.056 ms
[CPU] sample::2nd_shift: 28.5821 ms
[CPU] sample::interpolate: 10.9138 ms
[CPU] sample::apply_phase_sampled: 4.86493 ms
[CPU] sample_tot: 162.427 ms
[CPU] sample_profile_tot: 300.022 ms
[CPU] diff_weighted: 0.738859 ms
[CPU] reduce_chi2_tot: 0.963926 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 301.005 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 136.144 ms
[CPU] sample::1st_shift: 31.574 ms
[CPU] sample::FFT: 81.888 ms
[CPU] sample::2nd_shift: 28.5149 ms
[CPU] sample::interpolate: 10.911 ms
[CPU] sample::apply_phase_sampled: 4.85897 ms
[CPU] sample_tot: 162.217 ms
[CPU] sample_profile_tot: 299.799 ms
[CPU] diff_weighted: 0.758171 ms
[CPU] reduce_chi2_tot: 0.983 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 300.802 ms
8192	1.000000e+06	float64	20	None	5.693083e+00	2.996359e-01	2.135835e-03	2.914456e-01
# |--> timings: [0.3426806591451168, 0.3006785558536649, 0.30085481982678175, 0.2991929170675576, 0.299539553001523, 0.2982819271273911, 0.30031319218687713, 0.29889575694687665, 0.3005971850361675, 0.30005534598603845, 0.2989833620376885, 0.2997836780268699, 0.2989786248654127, 0.3011329108849168, 0.29960663500241935, 0.29144556005485356, 0.3011793021578342, 0.30147702689282596, 0.30114370002411306, 0.3009425289928913]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 146.865 ms
[CPU] sample::1st_shift: 31.9591 ms
[CPU] sample::FFT: 88.8081 ms
[CPU] sample::2nd_shift: 29.1679 ms
[CPU] sample::interpolate: 8.59904 ms
[CPU] sample::apply_phase_sampled: 3.52001 ms
[CPU] sample_tot: 166.712 ms
[CPU] sample_profile_tot: 315.464 ms
[CPU] diff_weighted: 0.746965 ms
[CPU] reduce_chi2_tot: 0.945091 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 316.431 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 137.488 ms
[CPU] sample::1st_shift: 32.1331 ms
[CPU] sample::FFT: 89.8449 ms
[CPU] sample::2nd_shift: 29.089 ms
[CPU] sample::interpolate: 8.51202 ms
[CPU] sample::apply_phase_sampled: 3.51501 ms
[CPU] sample_tot: 167.734 ms
[CPU] sample_profile_tot: 307.126 ms
[CPU] diff_weighted: 0.730991 ms
[CPU] reduce_chi2_tot: 0.926971 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 308.073 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 137.456 ms
[CPU] sample::1st_shift: 37.0848 ms
[CPU] sample::FFT: 89.9849 ms
[CPU] sample::2nd_shift: 29.1851 ms
[CPU] sample::interpolate: 8.50487 ms
[CPU] sample::apply_phase_sampled: 3.51095 ms
[CPU] sample_tot: 172.92 ms
[CPU] sample_profile_tot: 312.276 ms
[CPU] diff_weighted: 0.739098 ms
[CPU] reduce_chi2_tot: 0.933886 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 313.231 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 137.453 ms
[CPU] sample::1st_shift: 32.284 ms
[CPU] sample::FFT: 90.7099 ms
[CPU] sample::2nd_shift: 29.4881 ms
[CPU] sample::interpolate: 8.7471 ms
[CPU] sample::apply_phase_sampled: 3.53599 ms
[CPU] sample_tot: 169.435 ms
[CPU] sample_profile_tot: 308.788 ms
[CPU] diff_weighted: 0.737906 ms
[CPU] reduce_chi2_tot: 0.931978 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 309.742 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.515 ms
[CPU] sample::1st_shift: 32.1898 ms
[CPU] sample::FFT: 90.543 ms
[CPU] sample::2nd_shift: 29.4838 ms
[CPU] sample::interpolate: 8.51417 ms
[CPU] sample::apply_phase_sampled: 3.51596 ms
[CPU] sample_tot: 168.882 ms
[CPU] sample_profile_tot: 308.314 ms
[CPU] diff_weighted: 0.740051 ms
[CPU] reduce_chi2_tot: 0.934124 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 309.27 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.482 ms
[CPU] sample::1st_shift: 32.2859 ms
[CPU] sample::FFT: 89.9751 ms
[CPU] sample::2nd_shift: 29.104 ms
[CPU] sample::interpolate: 8.51703 ms
[CPU] sample::apply_phase_sampled: 3.51596 ms
[CPU] sample_tot: 168.04 ms
[CPU] sample_profile_tot: 307.423 ms
[CPU] diff_weighted: 0.743866 ms
[CPU] reduce_chi2_tot: 0.938892 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 308.383 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.488 ms
[CPU] sample::1st_shift: 32.078 ms
[CPU] sample::FFT: 89.653 ms
[CPU] sample::2nd_shift: 28.964 ms
[CPU] sample::interpolate: 8.50511 ms
[CPU] sample::apply_phase_sampled: 3.52001 ms
[CPU] sample_tot: 167.354 ms
[CPU] sample_profile_tot: 306.74 ms
[CPU] diff_weighted: 0.740051 ms
[CPU] reduce_chi2_tot: 0.935078 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 307.697 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 137.493 ms
[CPU] sample::1st_shift: 32.2649 ms
[CPU] sample::FFT: 89.4821 ms
[CPU] sample::2nd_shift: 29.2568 ms
[CPU] sample::interpolate: 8.52418 ms
[CPU] sample::apply_phase_sampled: 3.51596 ms
[CPU] sample_tot: 167.693 ms
[CPU] sample_profile_tot: 307.092 ms
[CPU] diff_weighted: 0.736952 ms
[CPU] reduce_chi2_tot: 0.931978 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 308.046 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 137.51 ms
[CPU] sample::1st_shift: 32.161 ms
[CPU] sample::FFT: 90.3308 ms
[CPU] sample::2nd_shift: 29.3119 ms
[CPU] sample::interpolate: 8.50201 ms
[CPU] sample::apply_phase_sampled: 3.5131 ms
[CPU] sample_tot: 168.462 ms
[CPU] sample_profile_tot: 307.861 ms
[CPU] diff_weighted: 0.732183 ms
[CPU] reduce_chi2_tot: 0.926018 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 308.808 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 137.517 ms
[CPU] sample::1st_shift: 35.63 ms
[CPU] sample::FFT: 89.1311 ms
[CPU] sample::2nd_shift: 29.0971 ms
[CPU] sample::interpolate: 8.52799 ms
[CPU] sample::apply_phase_sampled: 3.51405 ms
[CPU] sample_tot: 170.532 ms
[CPU] sample_profile_tot: 309.959 ms
[CPU] diff_weighted: 0.741959 ms
[CPU] reduce_chi2_tot: 0.941992 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 310.922 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.459 ms
[CPU] sample::1st_shift: 32.51 ms
[CPU] sample::FFT: 118.872 ms
[CPU] sample::2nd_shift: 29.2201 ms
[CPU] sample::interpolate: 12.697 ms
[CPU] sample::apply_phase_sampled: 3.52407 ms
[CPU] sample_tot: 201.475 ms
[CPU] sample_profile_tot: 340.818 ms
[CPU] diff_weighted: 3.16811 ms
[CPU] reduce_chi2_tot: 3.36194 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 344.203 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 137.468 ms
[CPU] sample::1st_shift: 33.3581 ms
[CPU] sample::FFT: 93.5051 ms
[CPU] sample::2nd_shift: 29.433 ms
[CPU] sample::interpolate: 8.42094 ms
[CPU] sample::apply_phase_sampled: 5.63812 ms
[CPU] sample_tot: 175.009 ms
[CPU] sample_profile_tot: 314.366 ms
[CPU] diff_weighted: 3.03197 ms
[CPU] reduce_chi2_tot: 3.22509 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 317.612 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 137.356 ms
[CPU] sample::1st_shift: 32.0649 ms
[CPU] sample::FFT: 89.1659 ms
[CPU] sample::2nd_shift: 29.3572 ms
[CPU] sample::interpolate: 8.83198 ms
[CPU] sample::apply_phase_sampled: 3.53193 ms
[CPU] sample_tot: 167.631 ms
[CPU] sample_profile_tot: 306.895 ms
[CPU] diff_weighted: 0.734091 ms
[CPU] reduce_chi2_tot: 0.929117 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 307.846 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.515 ms
[CPU] sample::1st_shift: 32.3901 ms
[CPU] sample::FFT: 88.618 ms
[CPU] sample::2nd_shift: 29.398 ms
[CPU] sample::interpolate: 8.51512 ms
[CPU] sample::apply_phase_sampled: 3.51596 ms
[CPU] sample_tot: 167.111 ms
[CPU] sample_profile_tot: 306.519 ms
[CPU] diff_weighted: 0.743866 ms
[CPU] reduce_chi2_tot: 0.941038 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 307.483 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 137.476 ms
[CPU] sample::1st_shift: 32.181 ms
[CPU] sample::FFT: 90.1141 ms
[CPU] sample::2nd_shift: 29.31 ms
[CPU] sample::interpolate: 8.50415 ms
[CPU] sample::apply_phase_sampled: 3.52097 ms
[CPU] sample_tot: 168.268 ms
[CPU] sample_profile_tot: 307.635 ms
[CPU] diff_weighted: 0.746012 ms
[CPU] reduce_chi2_tot: 0.942945 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 308.599 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 138.288 ms
[CPU] sample::1st_shift: 32.2442 ms
[CPU] sample::FFT: 90.4081 ms
[CPU] sample::2nd_shift: 28.981 ms
[CPU] sample::interpolate: 8.51107 ms
[CPU] sample::apply_phase_sampled: 3.51095 ms
[CPU] sample_tot: 168.293 ms
[CPU] sample_profile_tot: 308.489 ms
[CPU] diff_weighted: 0.733852 ms
[CPU] reduce_chi2_tot: 0.927925 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 309.439 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.55 ms
[CPU] sample::1st_shift: 32.4049 ms
[CPU] sample::FFT: 90.102 ms
[CPU] sample::2nd_shift: 29.0749 ms
[CPU] sample::interpolate: 8.51083 ms
[CPU] sample::apply_phase_sampled: 3.51405 ms
[CPU] sample_tot: 168.252 ms
[CPU] sample_profile_tot: 307.706 ms
[CPU] diff_weighted: 0.741005 ms
[CPU] reduce_chi2_tot: 0.936985 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 308.665 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.484 ms
[CPU] sample::1st_shift: 32.0551 ms
[CPU] sample::FFT: 90.1339 ms
[CPU] sample::2nd_shift: 29.1371 ms
[CPU] sample::interpolate: 9.48 ms
[CPU] sample::apply_phase_sampled: 3.51787 ms
[CPU] sample_tot: 168.969 ms
[CPU] sample_profile_tot: 308.367 ms
[CPU] diff_weighted: 0.782967 ms
[CPU] reduce_chi2_tot: 0.978947 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 309.369 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 138.4 ms
[CPU] sample::1st_shift: 32.352 ms
[CPU] sample::FFT: 89.9611 ms
[CPU] sample::2nd_shift: 29.17 ms
[CPU] sample::interpolate: 8.497 ms
[CPU] sample::apply_phase_sampled: 3.56412 ms
[CPU] sample_tot: 168.184 ms
[CPU] sample_profile_tot: 308.463 ms
[CPU] diff_weighted: 0.740767 ms
[CPU] reduce_chi2_tot: 0.934839 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 309.421 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 137.573 ms
[CPU] sample::1st_shift: 32.414 ms
[CPU] sample::FFT: 89.401 ms
[CPU] sample::2nd_shift: 33.0551 ms
[CPU] sample::interpolate: 8.43096 ms
[CPU] sample::apply_phase_sampled: 3.52979 ms
[CPU] sample_tot: 171.499 ms
[CPU] sample_profile_tot: 310.981 ms
[CPU] diff_weighted: 0.738859 ms
[CPU] reduce_chi2_tot: 0.934839 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 311.938 ms
8192	1.000000e+06	float64	40	None	5.921774e+00	3.116723e-01	8.053465e-03	3.076399e-01
# |--> timings: [0.3165322409477085, 0.30823218589648604, 0.3133887820877135, 0.30991879291832447, 0.3094289710279554, 0.3085393907967955, 0.3078600100707263, 0.30820893007330596, 0.3089702199213207, 0.3110778781119734, 0.3443583529442549, 0.3177719418890774, 0.3080026649404317, 0.3076399499550462, 0.3087552471552044, 0.30960075999610126, 0.3088203121442348, 0.30952570401132107, 0.3095772350206971, 0.31209683208726346]
...done
Setup chi2Profile...
[GPU] chi2_profile::malloc_fint: 0.249024 ms
[GPU] chi2_profile::copy_observations: 14.1971 ms
[GPU] create_image_d::malloc_image: 2.42179 ms
[GPU] create_image_d::memset: 10.7534 ms
[GPU] create_image_d::malloc_ints: 0.243072 ms
[GPU] create_image_d::copy_ints_H->D: 0.013664 ms
[GPU] create_image_d::sweep: 3.37421 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.182816 ms
[GPU] create_image: 17.1028 ms
[GPU] sample::copy_uv_H->D: 9.73971 ms
[GPU] sample::copy_uvrot_D->D: 0.210432 ms
[GPU] sample::1st_shift: 545.613 ms
[GPU] sample::FFT: 479.628 ms
[GPU] sample::2nd_shift: 278.525 ms
[GPU] sample::interpolate: 10.3155 ms
[GPU] sample::apply_phase_sampled: 9.67811 ms
[GPU] sample_tot: 1337.85 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31427 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.357664 ms
[GPU] reduce_chi2: 6.70714 ms
[GPU] chi2_profile::free_all: 5.96691 ms
[GPU] chi2_profile_tot_gputimer: 1382.24 ms
[CPU] chi2_profile_tot: 1383.32 ms

[GPU] chi2_profile::malloc_fint: 202.286 ms
[GPU] chi2_profile::copy_observations: 16.194 ms
[GPU] create_image_d::malloc_image: 2.3713 ms
[GPU] create_image_d::memset: 10.7671 ms
[GPU] create_image_d::malloc_ints: 0.261472 ms
[GPU] create_image_d::copy_ints_H->D: 0.015456 ms
[GPU] create_image_d::sweep: 3.36579 ms
[GPU] create_image_d::central_pixel: 0.014944 ms
[GPU] create_image_d::free_ints: 0.167936 ms
[GPU] create_image: 17.0674 ms
[GPU] sample::copy_uv_H->D: 10.739 ms
[GPU] sample::copy_uvrot_D->D: 0.240352 ms
[GPU] sample::1st_shift: 545.447 ms
[GPU] sample::FFT: 189.574 ms
[GPU] sample::2nd_shift: 278.329 ms
[GPU] sample::interpolate: 10.3133 ms
[GPU] sample::apply_phase_sampled: 9.68211 ms
[GPU] sample_tot: 1048.44 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31277 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27696 ms
[GPU] reduce_chi2: 6.62406 ms
[GPU] chi2_profile::free_all: 5.93494 ms
[GPU] chi2_profile_tot_gputimer: 1296.66 ms
[CPU] chi2_profile_tot: 1296.71 ms

[GPU] chi2_profile::malloc_fint: 202.48 ms
[GPU] chi2_profile::copy_observations: 14.8708 ms
[GPU] create_image_d::malloc_image: 2.40349 ms
[GPU] create_image_d::memset: 10.7401 ms
[GPU] create_image_d::malloc_ints: 0.250496 ms
[GPU] create_image_d::copy_ints_H->D: 0.013568 ms
[GPU] create_image_d::sweep: 3.36346 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.16432 ms
[GPU] create_image: 17.0544 ms
[GPU] sample::copy_uv_H->D: 9.70134 ms
[GPU] sample::copy_uvrot_D->D: 0.204384 ms
[GPU] sample::1st_shift: 545.303 ms
[GPU] sample::FFT: 189.444 ms
[GPU] sample::2nd_shift: 278.376 ms
[GPU] sample::interpolate: 10.3145 ms
[GPU] sample::apply_phase_sampled: 9.67507 ms
[GPU] sample_tot: 1047.16 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31344 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.327584 ms
[GPU] reduce_chi2: 6.67882 ms
[GPU] chi2_profile::free_all: 5.94909 ms
[GPU] chi2_profile_tot_gputimer: 1294.32 ms
[CPU] chi2_profile_tot: 1294.36 ms

[GPU] chi2_profile::malloc_fint: 202.381 ms
[GPU] chi2_profile::copy_observations: 15.9441 ms
[GPU] create_image_d::malloc_image: 2.3896 ms
[GPU] create_image_d::memset: 10.7368 ms
[GPU] create_image_d::malloc_ints: 0.267296 ms
[GPU] create_image_d::copy_ints_H->D: 0.015424 ms
[GPU] create_image_d::sweep: 3.36669 ms
[GPU] create_image_d::central_pixel: 0.016736 ms
[GPU] create_image_d::free_ints: 0.165696 ms
[GPU] create_image: 17.0588 ms
[GPU] sample::copy_uv_H->D: 10.8023 ms
[GPU] sample::copy_uvrot_D->D: 0.208096 ms
[GPU] sample::1st_shift: 545.38 ms
[GPU] sample::FFT: 189.601 ms
[GPU] sample::2nd_shift: 278.348 ms
[GPU] sample::interpolate: 10.3093 ms
[GPU] sample::apply_phase_sampled: 9.69174 ms
[GPU] sample_tot: 1048.44 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31315 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.273024 ms
[GPU] reduce_chi2: 6.62653 ms
[GPU] chi2_profile::free_all: 5.95245 ms
[GPU] chi2_profile_tot_gputimer: 1296.53 ms
[CPU] chi2_profile_tot: 1296.57 ms

[GPU] chi2_profile::malloc_fint: 202.468 ms
[GPU] chi2_profile::copy_observations: 15.1791 ms
[GPU] create_image_d::malloc_image: 2.36611 ms
[GPU] create_image_d::memset: 10.7408 ms
[GPU] create_image_d::malloc_ints: 0.248256 ms
[GPU] create_image_d::copy_ints_H->D: 0.014176 ms
[GPU] create_image_d::sweep: 3.36243 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.162592 ms
[GPU] create_image: 17.006 ms
[GPU] sample::copy_uv_H->D: 9.66365 ms
[GPU] sample::copy_uvrot_D->D: 0.209344 ms
[GPU] sample::1st_shift: 545.313 ms
[GPU] sample::FFT: 189.314 ms
[GPU] sample::2nd_shift: 278.412 ms
[GPU] sample::interpolate: 10.3097 ms
[GPU] sample::apply_phase_sampled: 9.67242 ms
[GPU] sample_tot: 1047 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31325 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27232 ms
[GPU] reduce_chi2: 6.6208 ms
[GPU] chi2_profile::free_all: 5.93222 ms
[GPU] chi2_profile_tot_gputimer: 1294.32 ms
[CPU] chi2_profile_tot: 1294.36 ms

[GPU] chi2_profile::malloc_fint: 202.507 ms
[GPU] chi2_profile::copy_observations: 14.9723 ms
[GPU] create_image_d::malloc_image: 2.40099 ms
[GPU] create_image_d::memset: 10.7373 ms
[GPU] create_image_d::malloc_ints: 0.247072 ms
[GPU] create_image_d::copy_ints_H->D: 0.013504 ms
[GPU] create_image_d::sweep: 3.36381 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.16464 ms
[GPU] create_image: 17.0463 ms
[GPU] sample::copy_uv_H->D: 9.61213 ms
[GPU] sample::copy_uvrot_D->D: 0.20448 ms
[GPU] sample::1st_shift: 545.395 ms
[GPU] sample::FFT: 189.774 ms
[GPU] sample::2nd_shift: 278.327 ms
[GPU] sample::interpolate: 10.3244 ms
[GPU] sample::apply_phase_sampled: 9.67594 ms
[GPU] sample_tot: 1047.51 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31421 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.346816 ms
[GPU] reduce_chi2: 6.69661 ms
[GPU] chi2_profile::free_all: 5.94358 ms
[GPU] chi2_profile_tot_gputimer: 1294.8 ms
[CPU] chi2_profile_tot: 1294.85 ms

[GPU] chi2_profile::malloc_fint: 202.377 ms
[GPU] chi2_profile::copy_observations: 16.1534 ms
[GPU] create_image_d::malloc_image: 2.41408 ms
[GPU] create_image_d::memset: 10.7366 ms
[GPU] create_image_d::malloc_ints: 0.254336 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 3.36605 ms
[GPU] create_image_d::central_pixel: 0.015616 ms
[GPU] create_image_d::free_ints: 0.166176 ms
[GPU] create_image: 17.0687 ms
[GPU] sample::copy_uv_H->D: 10.8201 ms
[GPU] sample::copy_uvrot_D->D: 0.207776 ms
[GPU] sample::1st_shift: 545.366 ms
[GPU] sample::FFT: 190.116 ms
[GPU] sample::2nd_shift: 278.366 ms
[GPU] sample::interpolate: 10.3135 ms
[GPU] sample::apply_phase_sampled: 9.67299 ms
[GPU] sample_tot: 1049 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31338 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.28208 ms
[GPU] reduce_chi2: 6.62925 ms
[GPU] chi2_profile::free_all: 5.95648 ms
[GPU] chi2_profile_tot_gputimer: 1297.31 ms
[CPU] chi2_profile_tot: 1297.35 ms

[GPU] chi2_profile::malloc_fint: 202.474 ms
[GPU] chi2_profile::copy_observations: 15.0725 ms
[GPU] create_image_d::malloc_image: 2.36362 ms
[GPU] create_image_d::memset: 10.7393 ms
[GPU] create_image_d::malloc_ints: 0.248576 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 3.36272 ms
[GPU] create_image_d::central_pixel: 0.012768 ms
[GPU] create_image_d::free_ints: 0.16592 ms
[GPU] create_image: 17.009 ms
[GPU] sample::copy_uv_H->D: 9.83069 ms
[GPU] sample::copy_uvrot_D->D: 0.211104 ms
[GPU] sample::1st_shift: 545.371 ms
[GPU] sample::FFT: 190.022 ms
[GPU] sample::2nd_shift: 278.321 ms
[GPU] sample::interpolate: 10.3086 ms
[GPU] sample::apply_phase_sampled: 9.67318 ms
[GPU] sample_tot: 1047.84 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31274 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269056 ms
[GPU] reduce_chi2: 6.61533 ms
[GPU] chi2_profile::free_all: 5.9488 ms
[GPU] chi2_profile_tot_gputimer: 1295.08 ms
[CPU] chi2_profile_tot: 1295.12 ms

[GPU] chi2_profile::malloc_fint: 202.474 ms
[GPU] chi2_profile::copy_observations: 15.0962 ms
[GPU] create_image_d::malloc_image: 2.38666 ms
[GPU] create_image_d::memset: 10.7383 ms
[GPU] create_image_d::malloc_ints: 0.24992 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 3.36186 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.164832 ms
[GPU] create_image: 17.0283 ms
[GPU] sample::copy_uv_H->D: 9.57696 ms
[GPU] sample::copy_uvrot_D->D: 0.206432 ms
[GPU] sample::1st_shift: 545.304 ms
[GPU] sample::FFT: 189.364 ms
[GPU] sample::2nd_shift: 278.364 ms
[GPU] sample::interpolate: 10.8648 ms
[GPU] sample::apply_phase_sampled: 9.67699 ms
[GPU] sample_tot: 1049.19 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31469 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.37424 ms
[GPU] reduce_chi2: 6.72451 ms
[GPU] chi2_profile::free_all: 5.96278 ms
[GPU] chi2_profile_tot_gputimer: 1296.6 ms
[CPU] chi2_profile_tot: 1296.64 ms

[GPU] chi2_profile::malloc_fint: 202.369 ms
[GPU] chi2_profile::copy_observations: 16.1096 ms
[GPU] create_image_d::malloc_image: 2.41792 ms
[GPU] create_image_d::memset: 10.7392 ms
[GPU] create_image_d::malloc_ints: 0.252576 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 3.36755 ms
[GPU] create_image_d::central_pixel: 0.015424 ms
[GPU] create_image_d::free_ints: 0.17072 ms
[GPU] create_image: 17.0813 ms
[GPU] sample::copy_uv_H->D: 10.8363 ms
[GPU] sample::copy_uvrot_D->D: 0.207264 ms
[GPU] sample::1st_shift: 545.381 ms
[GPU] sample::FFT: 190.202 ms
[GPU] sample::2nd_shift: 278.406 ms
[GPU] sample::interpolate: 10.3117 ms
[GPU] sample::apply_phase_sampled: 9.67408 ms
[GPU] sample_tot: 1049.13 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31043 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270464 ms
[GPU] reduce_chi2: 6.61536 ms
[GPU] chi2_profile::free_all: 5.95901 ms
[GPU] chi2_profile_tot_gputimer: 1297.38 ms
[CPU] chi2_profile_tot: 1297.42 ms

[GPU] chi2_profile::malloc_fint: 202.473 ms
[GPU] chi2_profile::copy_observations: 14.8591 ms
[GPU] create_image_d::malloc_image: 2.40176 ms
[GPU] create_image_d::memset: 10.7364 ms
[GPU] create_image_d::malloc_ints: 0.25248 ms
[GPU] create_image_d::copy_ints_H->D: 0.014304 ms
[GPU] create_image_d::sweep: 3.36246 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.16416 ms
[GPU] create_image: 17.0466 ms
[GPU] sample::copy_uv_H->D: 9.71862 ms
[GPU] sample::copy_uvrot_D->D: 0.205312 ms
[GPU] sample::1st_shift: 545.328 ms
[GPU] sample::FFT: 190.068 ms
[GPU] sample::2nd_shift: 278.43 ms
[GPU] sample::interpolate: 10.3094 ms
[GPU] sample::apply_phase_sampled: 9.67254 ms
[GPU] sample_tot: 1047.84 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31123 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.292064 ms
[GPU] reduce_chi2: 6.63814 ms
[GPU] chi2_profile::free_all: 5.95888 ms
[GPU] chi2_profile_tot_gputimer: 1294.94 ms
[CPU] chi2_profile_tot: 1294.98 ms

[GPU] chi2_profile::malloc_fint: 202.484 ms
[GPU] chi2_profile::copy_observations: 14.9646 ms
[GPU] create_image_d::malloc_image: 2.37507 ms
[GPU] create_image_d::memset: 10.7388 ms
[GPU] create_image_d::malloc_ints: 0.265024 ms
[GPU] create_image_d::copy_ints_H->D: 0.013152 ms
[GPU] create_image_d::sweep: 3.36205 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.166368 ms
[GPU] create_image: 17.0364 ms
[GPU] sample::copy_uv_H->D: 9.62838 ms
[GPU] sample::copy_uvrot_D->D: 0.20368 ms
[GPU] sample::1st_shift: 545.337 ms
[GPU] sample::FFT: 190.092 ms
[GPU] sample::2nd_shift: 278.415 ms
[GPU] sample::interpolate: 10.3076 ms
[GPU] sample::apply_phase_sampled: 9.67344 ms
[GPU] sample_tot: 1047.75 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31216 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27408 ms
[GPU] reduce_chi2: 6.62157 ms
[GPU] chi2_profile::free_all: 5.93651 ms
[GPU] chi2_profile_tot_gputimer: 1294.91 ms
[CPU] chi2_profile_tot: 1294.95 ms

[GPU] chi2_profile::malloc_fint: 202.487 ms
[GPU] chi2_profile::copy_observations: 15.0063 ms
[GPU] create_image_d::malloc_image: 2.40762 ms
[GPU] create_image_d::memset: 10.7363 ms
[GPU] create_image_d::malloc_ints: 0.248576 ms
[GPU] create_image_d::copy_ints_H->D: 0.013248 ms
[GPU] create_image_d::sweep: 3.36298 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.161536 ms
[GPU] create_image: 17.045 ms
[GPU] sample::copy_uv_H->D: 9.55789 ms
[GPU] sample::copy_uvrot_D->D: 0.203392 ms
[GPU] sample::1st_shift: 545.33 ms
[GPU] sample::FFT: 190.026 ms
[GPU] sample::2nd_shift: 278.404 ms
[GPU] sample::interpolate: 10.3074 ms
[GPU] sample::apply_phase_sampled: 9.67306 ms
[GPU] sample_tot: 1047.6 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31219 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.281984 ms
[GPU] reduce_chi2: 6.64006 ms
[GPU] chi2_profile::free_all: 5.95578 ms
[GPU] chi2_profile_tot_gputimer: 1294.85 ms
[CPU] chi2_profile_tot: 1294.9 ms

[GPU] chi2_profile::malloc_fint: 202.505 ms
[GPU] chi2_profile::copy_observations: 15.0346 ms
[GPU] create_image_d::malloc_image: 2.40669 ms
[GPU] create_image_d::memset: 10.7335 ms
[GPU] create_image_d::malloc_ints: 0.254016 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 3.36234 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.166752 ms
[GPU] create_image: 17.0509 ms
[GPU] sample::copy_uv_H->D: 9.65818 ms
[GPU] sample::copy_uvrot_D->D: 0.20384 ms
[GPU] sample::1st_shift: 545.366 ms
[GPU] sample::FFT: 189.809 ms
[GPU] sample::2nd_shift: 278.355 ms
[GPU] sample::interpolate: 10.3132 ms
[GPU] sample::apply_phase_sampled: 9.67568 ms
[GPU] sample_tot: 1047.52 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31293 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.319328 ms
[GPU] reduce_chi2: 6.6656 ms
[GPU] chi2_profile::free_all: 5.95158 ms
[GPU] chi2_profile_tot_gputimer: 1294.85 ms
[CPU] chi2_profile_tot: 1294.89 ms

[GPU] chi2_profile::malloc_fint: 202.4 ms
[GPU] chi2_profile::copy_observations: 16.1476 ms
[GPU] create_image_d::malloc_image: 2.37382 ms
[GPU] create_image_d::memset: 10.7321 ms
[GPU] create_image_d::malloc_ints: 0.248608 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 3.36496 ms
[GPU] create_image_d::central_pixel: 0.017344 ms
[GPU] create_image_d::free_ints: 0.161888 ms
[GPU] create_image: 17.016 ms
[GPU] sample::copy_uv_H->D: 10.6283 ms
[GPU] sample::copy_uvrot_D->D: 0.198368 ms
[GPU] sample::1st_shift: 545.32 ms
[GPU] sample::FFT: 189.915 ms
[GPU] sample::2nd_shift: 278.33 ms
[GPU] sample::interpolate: 10.309 ms
[GPU] sample::apply_phase_sampled: 9.67277 ms
[GPU] sample_tot: 1048.77 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.282176 ms
[GPU] reduce_chi2: 6.65565 ms
[GPU] chi2_profile::free_all: 6.19376 ms
[GPU] chi2_profile_tot_gputimer: 1297.36 ms
[CPU] chi2_profile_tot: 1297.42 ms

[GPU] chi2_profile::malloc_fint: 202.465 ms
[GPU] chi2_profile::copy_observations: 15.6765 ms
[GPU] create_image_d::malloc_image: 2.47254 ms
[GPU] create_image_d::memset: 10.7366 ms
[GPU] create_image_d::malloc_ints: 0.308832 ms
[GPU] create_image_d::copy_ints_H->D: 0.013184 ms
[GPU] create_image_d::sweep: 3.38112 ms
[GPU] create_image_d::central_pixel: 0.014208 ms
[GPU] create_image_d::free_ints: 0.256352 ms
[GPU] create_image: 17.3953 ms
[GPU] sample::copy_uv_H->D: 10.0137 ms
[GPU] sample::copy_uvrot_D->D: 0.207008 ms
[GPU] sample::1st_shift: 545.308 ms
[GPU] sample::FFT: 189.915 ms
[GPU] sample::2nd_shift: 278.37 ms
[GPU] sample::interpolate: 10.3087 ms
[GPU] sample::apply_phase_sampled: 9.67178 ms
[GPU] sample_tot: 1048.22 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31418 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.292288 ms
[GPU] reduce_chi2: 6.66422 ms
[GPU] chi2_profile::free_all: 6.20781 ms
[GPU] chi2_profile_tot_gputimer: 1296.85 ms
[CPU] chi2_profile_tot: 1296.91 ms

[GPU] chi2_profile::malloc_fint: 202.476 ms
[GPU] chi2_profile::copy_observations: 15.225 ms
[GPU] create_image_d::malloc_image: 2.47974 ms
[GPU] create_image_d::memset: 10.7461 ms
[GPU] create_image_d::malloc_ints: 0.313184 ms
[GPU] create_image_d::copy_ints_H->D: 0.013472 ms
[GPU] create_image_d::sweep: 3.37008 ms
[GPU] create_image_d::central_pixel: 0.013152 ms
[GPU] create_image_d::free_ints: 0.25968 ms
[GPU] create_image: 17.4063 ms
[GPU] sample::copy_uv_H->D: 9.95952 ms
[GPU] sample::copy_uvrot_D->D: 0.205856 ms
[GPU] sample::1st_shift: 545.308 ms
[GPU] sample::FFT: 189.745 ms
[GPU] sample::2nd_shift: 278.354 ms
[GPU] sample::interpolate: 10.3083 ms
[GPU] sample::apply_phase_sampled: 9.67306 ms
[GPU] sample_tot: 1047.68 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.274272 ms
[GPU] reduce_chi2: 6.62128 ms
[GPU] chi2_profile::free_all: 5.95421 ms
[GPU] chi2_profile_tot_gputimer: 1295.54 ms
[CPU] chi2_profile_tot: 1295.58 ms

[GPU] chi2_profile::malloc_fint: 202.451 ms
[GPU] chi2_profile::copy_observations: 15.0987 ms
[GPU] create_image_d::malloc_image: 2.3991 ms
[GPU] create_image_d::memset: 10.7366 ms
[GPU] create_image_d::malloc_ints: 0.25648 ms
[GPU] create_image_d::copy_ints_H->D: 0.013376 ms
[GPU] create_image_d::sweep: 3.36278 ms
[GPU] create_image_d::central_pixel: 0.013056 ms
[GPU] create_image_d::free_ints: 0.16512 ms
[GPU] create_image: 17.0495 ms
[GPU] sample::copy_uv_H->D: 9.57613 ms
[GPU] sample::copy_uvrot_D->D: 0.206048 ms
[GPU] sample::1st_shift: 545.422 ms
[GPU] sample::FFT: 189.496 ms
[GPU] sample::2nd_shift: 278.315 ms
[GPU] sample::interpolate: 10.309 ms
[GPU] sample::apply_phase_sampled: 9.67187 ms
[GPU] sample_tot: 1047.12 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31293 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.281888 ms
[GPU] reduce_chi2: 6.6287 ms
[GPU] chi2_profile::free_all: 5.95654 ms
[GPU] chi2_profile_tot_gputimer: 1294.42 ms
[CPU] chi2_profile_tot: 1294.46 ms

[GPU] chi2_profile::malloc_fint: 202.479 ms
[GPU] chi2_profile::copy_observations: 15.1971 ms
[GPU] create_image_d::malloc_image: 2.40445 ms
[GPU] create_image_d::memset: 10.7602 ms
[GPU] create_image_d::malloc_ints: 0.247808 ms
[GPU] create_image_d::copy_ints_H->D: 0.013184 ms
[GPU] create_image_d::sweep: 3.36214 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.16208 ms
[GPU] create_image: 17.0692 ms
[GPU] sample::copy_uv_H->D: 9.70986 ms
[GPU] sample::copy_uvrot_D->D: 0.20368 ms
[GPU] sample::1st_shift: 545.291 ms
[GPU] sample::FFT: 190.023 ms
[GPU] sample::2nd_shift: 278.341 ms
[GPU] sample::interpolate: 10.3093 ms
[GPU] sample::apply_phase_sampled: 9.67325 ms
[GPU] sample_tot: 1047.65 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31011 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272256 ms
[GPU] reduce_chi2: 6.61728 ms
[GPU] chi2_profile::free_all: 5.948 ms
[GPU] chi2_profile_tot_gputimer: 1295.08 ms
[CPU] chi2_profile_tot: 1295.12 ms

[GPU] chi2_profile::malloc_fint: 202.486 ms
[GPU] chi2_profile::copy_observations: 15.2398 ms
[GPU] create_image_d::malloc_image: 2.39843 ms
[GPU] create_image_d::memset: 10.7377 ms
[GPU] create_image_d::malloc_ints: 0.258112 ms
[GPU] create_image_d::copy_ints_H->D: 0.013888 ms
[GPU] create_image_d::sweep: 3.36122 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.165248 ms
[GPU] create_image: 17.0474 ms
[GPU] sample::copy_uv_H->D: 9.69741 ms
[GPU] sample::copy_uvrot_D->D: 0.204192 ms
[GPU] sample::1st_shift: 545.318 ms
[GPU] sample::FFT: 189.649 ms
[GPU] sample::2nd_shift: 278.319 ms
[GPU] sample::interpolate: 10.3092 ms
[GPU] sample::apply_phase_sampled: 9.67546 ms
[GPU] sample_tot: 1047.27 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3121 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.279424 ms
[GPU] reduce_chi2: 6.62624 ms
[GPU] chi2_profile::free_all: 5.95635 ms
[GPU] chi2_profile_tot_gputimer: 1294.75 ms
[CPU] chi2_profile_tot: 1294.79 ms
16384	1.000000e+06	float64	None	1	2.462027e+01	1.295804e+00	1.108028e-03	1.294490e+00
# |--> timings: [1.3835354500915855, 1.2969056910369545, 1.2945158591028303, 1.2967580179683864, 1.2944902889430523, 1.2950000369455665, 1.2975258510559797, 1.2952609721105546, 1.2968023249413818, 1.2976021880749613, 1.2951064978260547, 1.2950747357681394, 1.2950244480744004, 1.2950254490133375, 1.297618558863178, 1.2970677730627358, 1.2957283519208431, 1.2945990960579365, 1.2952498998492956, 1.2949122830759734]

[GPU] chi2_profile::malloc_fint: 201.335 ms
[GPU] chi2_profile::copy_observations: 14.9032 ms
[GPU] create_image_d::malloc_image: 2.39168 ms
[GPU] create_image_d::memset: 10.7341 ms
[GPU] create_image_d::malloc_ints: 0.249184 ms
[GPU] create_image_d::copy_ints_H->D: 0.014016 ms
[GPU] create_image_d::sweep: 3.36189 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.163424 ms
[GPU] create_image: 17.0295 ms
[GPU] sample::copy_uv_H->D: 9.72432 ms
[GPU] sample::copy_uvrot_D->D: 0.203456 ms
[GPU] sample::1st_shift: 545.305 ms
[GPU] sample::FFT: 189.298 ms
[GPU] sample::2nd_shift: 278.35 ms
[GPU] sample::interpolate: 10.3067 ms
[GPU] sample::apply_phase_sampled: 9.67392 ms
[GPU] sample_tot: 1046.96 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31363 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266592 ms
[GPU] reduce_chi2: 6.61539 ms
[GPU] chi2_profile::free_all: 5.93587 ms
[GPU] chi2_profile_tot_gputimer: 1292.89 ms
[CPU] chi2_profile_tot: 1292.93 ms

[GPU] chi2_profile::malloc_fint: 202.486 ms
[GPU] chi2_profile::copy_observations: 15.1857 ms
[GPU] create_image_d::malloc_image: 2.40496 ms
[GPU] create_image_d::memset: 10.7363 ms
[GPU] create_image_d::malloc_ints: 0.248064 ms
[GPU] create_image_d::copy_ints_H->D: 0.013344 ms
[GPU] create_image_d::sweep: 3.36422 ms
[GPU] create_image_d::central_pixel: 0.014848 ms
[GPU] create_image_d::free_ints: 0.168096 ms
[GPU] create_image: 17.055 ms
[GPU] sample::copy_uv_H->D: 9.69338 ms
[GPU] sample::copy_uvrot_D->D: 0.207776 ms
[GPU] sample::1st_shift: 545.327 ms
[GPU] sample::FFT: 188.893 ms
[GPU] sample::2nd_shift: 278.366 ms
[GPU] sample::interpolate: 10.3225 ms
[GPU] sample::apply_phase_sampled: 9.67555 ms
[GPU] sample_tot: 1052.72 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.32458 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.376832 ms
[GPU] reduce_chi2: 6.73661 ms
[GPU] chi2_profile::free_all: 5.94515 ms
[GPU] chi2_profile_tot_gputimer: 1300.27 ms
[CPU] chi2_profile_tot: 1300.31 ms

[GPU] chi2_profile::malloc_fint: 202.336 ms
[GPU] chi2_profile::copy_observations: 16.495 ms
[GPU] create_image_d::malloc_image: 2.41437 ms
[GPU] create_image_d::memset: 10.7428 ms
[GPU] create_image_d::malloc_ints: 0.256736 ms
[GPU] create_image_d::copy_ints_H->D: 0.014624 ms
[GPU] create_image_d::sweep: 3.36691 ms
[GPU] create_image_d::central_pixel: 0.017152 ms
[GPU] create_image_d::free_ints: 0.169888 ms
[GPU] create_image: 17.0896 ms
[GPU] sample::copy_uv_H->D: 10.7095 ms
[GPU] sample::copy_uvrot_D->D: 0.209472 ms
[GPU] sample::1st_shift: 545.318 ms
[GPU] sample::FFT: 189.115 ms
[GPU] sample::2nd_shift: 278.327 ms
[GPU] sample::interpolate: 10.3078 ms
[GPU] sample::apply_phase_sampled: 9.68707 ms
[GPU] sample_tot: 1047.77 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31264 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.276544 ms
[GPU] reduce_chi2: 6.62394 ms
[GPU] chi2_profile::free_all: 5.92752 ms
[GPU] chi2_profile_tot_gputimer: 1296.36 ms
[CPU] chi2_profile_tot: 1296.4 ms

[GPU] chi2_profile::malloc_fint: 202.466 ms
[GPU] chi2_profile::copy_observations: 14.8854 ms
[GPU] create_image_d::malloc_image: 2.35363 ms
[GPU] create_image_d::memset: 10.7346 ms
[GPU] create_image_d::malloc_ints: 0.25296 ms
[GPU] create_image_d::copy_ints_H->D: 0.013152 ms
[GPU] create_image_d::sweep: 3.36051 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.162048 ms
[GPU] create_image: 16.9898 ms
[GPU] sample::copy_uv_H->D: 9.71478 ms
[GPU] sample::copy_uvrot_D->D: 0.219808 ms
[GPU] sample::1st_shift: 545.334 ms
[GPU] sample::FFT: 189.886 ms
[GPU] sample::2nd_shift: 278.373 ms
[GPU] sample::interpolate: 10.31 ms
[GPU] sample::apply_phase_sampled: 9.67523 ms
[GPU] sample_tot: 1047.61 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31222 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27216 ms
[GPU] reduce_chi2: 6.61808 ms
[GPU] chi2_profile::free_all: 5.95379 ms
[GPU] chi2_profile_tot_gputimer: 1294.64 ms
[CPU] chi2_profile_tot: 1294.69 ms

[GPU] chi2_profile::malloc_fint: 202.482 ms
[GPU] chi2_profile::copy_observations: 14.9995 ms
[GPU] create_image_d::malloc_image: 2.37267 ms
[GPU] create_image_d::memset: 10.7382 ms
[GPU] create_image_d::malloc_ints: 0.254688 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 3.36128 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.160864 ms
[GPU] create_image: 17.0166 ms
[GPU] sample::copy_uv_H->D: 9.52506 ms
[GPU] sample::copy_uvrot_D->D: 0.211296 ms
[GPU] sample::1st_shift: 545.344 ms
[GPU] sample::FFT: 189.042 ms
[GPU] sample::2nd_shift: 278.332 ms
[GPU] sample::interpolate: 10.3034 ms
[GPU] sample::apply_phase_sampled: 9.67411 ms
[GPU] sample_tot: 1046.52 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27264 ms
[GPU] reduce_chi2: 6.61994 ms
[GPU] chi2_profile::free_all: 5.9545 ms
[GPU] chi2_profile_tot_gputimer: 1293.71 ms
[CPU] chi2_profile_tot: 1293.75 ms

[GPU] chi2_profile::malloc_fint: 202.463 ms
[GPU] chi2_profile::copy_observations: 15.174 ms
[GPU] create_image_d::malloc_image: 2.41325 ms
[GPU] create_image_d::memset: 10.7383 ms
[GPU] create_image_d::malloc_ints: 0.256448 ms
[GPU] create_image_d::copy_ints_H->D: 0.013664 ms
[GPU] create_image_d::sweep: 3.3624 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.162752 ms
[GPU] create_image: 17.0608 ms
[GPU] sample::copy_uv_H->D: 9.68851 ms
[GPU] sample::copy_uvrot_D->D: 0.221472 ms
[GPU] sample::1st_shift: 545.282 ms
[GPU] sample::FFT: 190.236 ms
[GPU] sample::2nd_shift: 278.345 ms
[GPU] sample::interpolate: 10.3118 ms
[GPU] sample::apply_phase_sampled: 9.67267 ms
[GPU] sample_tot: 1047.88 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31254 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.263776 ms
[GPU] reduce_chi2: 6.61117 ms
[GPU] chi2_profile::free_all: 5.95008 ms
[GPU] chi2_profile_tot_gputimer: 1295.25 ms
[CPU] chi2_profile_tot: 1295.29 ms

[GPU] chi2_profile::malloc_fint: 202.485 ms
[GPU] chi2_profile::copy_observations: 15.2262 ms
[GPU] create_image_d::malloc_image: 2.40406 ms
[GPU] create_image_d::memset: 10.7343 ms
[GPU] create_image_d::malloc_ints: 0.247552 ms
[GPU] create_image_d::copy_ints_H->D: 0.012832 ms
[GPU] create_image_d::sweep: 3.36122 ms
[GPU] create_image_d::central_pixel: 0.0136 ms
[GPU] create_image_d::free_ints: 0.160768 ms
[GPU] create_image: 17.0365 ms
[GPU] sample::copy_uv_H->D: 9.65123 ms
[GPU] sample::copy_uvrot_D->D: 0.206336 ms
[GPU] sample::1st_shift: 545.378 ms
[GPU] sample::FFT: 189.928 ms
[GPU] sample::2nd_shift: 278.347 ms
[GPU] sample::interpolate: 10.3073 ms
[GPU] sample::apply_phase_sampled: 9.67168 ms
[GPU] sample_tot: 1047.58 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31226 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.274432 ms
[GPU] reduce_chi2: 6.62154 ms
[GPU] chi2_profile::free_all: 5.93536 ms
[GPU] chi2_profile_tot_gputimer: 1295 ms
[CPU] chi2_profile_tot: 1295.04 ms

[GPU] chi2_profile::malloc_fint: 202.487 ms
[GPU] chi2_profile::copy_observations: 15.1887 ms
[GPU] create_image_d::malloc_image: 2.396 ms
[GPU] create_image_d::memset: 10.7399 ms
[GPU] create_image_d::malloc_ints: 0.25232 ms
[GPU] create_image_d::copy_ints_H->D: 0.013248 ms
[GPU] create_image_d::sweep: 3.36288 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 0.162368 ms
[GPU] create_image: 17.0386 ms
[GPU] sample::copy_uv_H->D: 9.83494 ms
[GPU] sample::copy_uvrot_D->D: 0.203808 ms
[GPU] sample::1st_shift: 545.426 ms
[GPU] sample::FFT: 189.413 ms
[GPU] sample::2nd_shift: 278.334 ms
[GPU] sample::interpolate: 10.3078 ms
[GPU] sample::apply_phase_sampled: 9.67338 ms
[GPU] sample_tot: 1047.31 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.30938 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.268768 ms
[GPU] reduce_chi2: 6.61206 ms
[GPU] chi2_profile::free_all: 5.95226 ms
[GPU] chi2_profile_tot_gputimer: 1294.7 ms
[CPU] chi2_profile_tot: 1294.74 ms

[GPU] chi2_profile::malloc_fint: 202.487 ms
[GPU] chi2_profile::copy_observations: 14.8824 ms
[GPU] create_image_d::malloc_image: 2.41213 ms
[GPU] create_image_d::memset: 10.7374 ms
[GPU] create_image_d::malloc_ints: 0.248832 ms
[GPU] create_image_d::copy_ints_H->D: 0.013472 ms
[GPU] create_image_d::sweep: 3.36256 ms
[GPU] create_image_d::central_pixel: 0.01152 ms
[GPU] create_image_d::free_ints: 0.167552 ms
[GPU] create_image: 17.057 ms
[GPU] sample::copy_uv_H->D: 9.85104 ms
[GPU] sample::copy_uvrot_D->D: 0.206592 ms
[GPU] sample::1st_shift: 545.385 ms
[GPU] sample::FFT: 189.859 ms
[GPU] sample::2nd_shift: 278.367 ms
[GPU] sample::interpolate: 10.3084 ms
[GPU] sample::apply_phase_sampled: 9.67232 ms
[GPU] sample_tot: 1047.74 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31395 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270112 ms
[GPU] reduce_chi2: 6.61907 ms
[GPU] chi2_profile::free_all: 5.95533 ms
[GPU] chi2_profile_tot_gputimer: 1294.86 ms
[CPU] chi2_profile_tot: 1294.9 ms

[GPU] chi2_profile::malloc_fint: 202.483 ms
[GPU] chi2_profile::copy_observations: 14.9723 ms
[GPU] create_image_d::malloc_image: 2.40099 ms
[GPU] create_image_d::memset: 10.7373 ms
[GPU] create_image_d::malloc_ints: 0.250816 ms
[GPU] create_image_d::copy_ints_H->D: 0.012928 ms
[GPU] create_image_d::sweep: 3.36381 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.169376 ms
[GPU] create_image: 17.0533 ms
[GPU] sample::copy_uv_H->D: 9.74438 ms
[GPU] sample::copy_uvrot_D->D: 0.20352 ms
[GPU] sample::1st_shift: 545.414 ms
[GPU] sample::FFT: 190.133 ms
[GPU] sample::2nd_shift: 278.366 ms
[GPU] sample::interpolate: 10.3068 ms
[GPU] sample::apply_phase_sampled: 9.67094 ms
[GPU] sample_tot: 1047.94 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31245 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.29344 ms
[GPU] reduce_chi2: 6.64192 ms
[GPU] chi2_profile::free_all: 5.96157 ms
[GPU] chi2_profile_tot_gputimer: 1295.18 ms
[CPU] chi2_profile_tot: 1295.22 ms

[GPU] chi2_profile::malloc_fint: 202.458 ms
[GPU] chi2_profile::copy_observations: 15.3053 ms
[GPU] create_image_d::malloc_image: 2.36534 ms
[GPU] create_image_d::memset: 10.7348 ms
[GPU] create_image_d::malloc_ints: 0.24736 ms
[GPU] create_image_d::copy_ints_H->D: 0.01376 ms
[GPU] create_image_d::sweep: 3.36125 ms
[GPU] create_image_d::central_pixel: 0.012576 ms
[GPU] create_image_d::free_ints: 0.161376 ms
[GPU] create_image: 16.993 ms
[GPU] sample::copy_uv_H->D: 9.77181 ms
[GPU] sample::copy_uvrot_D->D: 0.209248 ms
[GPU] sample::1st_shift: 545.369 ms
[GPU] sample::FFT: 190.142 ms
[GPU] sample::2nd_shift: 278.359 ms
[GPU] sample::interpolate: 10.307 ms
[GPU] sample::apply_phase_sampled: 9.67107 ms
[GPU] sample_tot: 1047.92 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31165 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.524832 ms
[GPU] reduce_chi2: 6.87174 ms
[GPU] chi2_profile::free_all: 5.94224 ms
[GPU] chi2_profile_tot_gputimer: 1295.61 ms
[CPU] chi2_profile_tot: 1295.65 ms

[GPU] chi2_profile::malloc_fint: 202.488 ms
[GPU] chi2_profile::copy_observations: 14.988 ms
[GPU] create_image_d::malloc_image: 2.41651 ms
[GPU] create_image_d::memset: 10.7297 ms
[GPU] create_image_d::malloc_ints: 0.251712 ms
[GPU] create_image_d::copy_ints_H->D: 0.015904 ms
[GPU] create_image_d::sweep: 3.3616 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.167808 ms
[GPU] create_image: 17.0599 ms
[GPU] sample::copy_uv_H->D: 9.70285 ms
[GPU] sample::copy_uvrot_D->D: 0.202912 ms
[GPU] sample::1st_shift: 567.799 ms
[GPU] sample::FFT: 188.859 ms
[GPU] sample::2nd_shift: 288.378 ms
[GPU] sample::interpolate: 10.3039 ms
[GPU] sample::apply_phase_sampled: 9.6735 ms
[GPU] sample_tot: 1079.13 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31066 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266528 ms
[GPU] reduce_chi2: 6.61258 ms
[GPU] chi2_profile::free_all: 5.93286 ms
[GPU] chi2_profile_tot_gputimer: 1326.33 ms
[CPU] chi2_profile_tot: 1326.37 ms

[GPU] chi2_profile::malloc_fint: 202.483 ms
[GPU] chi2_profile::copy_observations: 15.1508 ms
[GPU] create_image_d::malloc_image: 2.43862 ms
[GPU] create_image_d::memset: 10.7409 ms
[GPU] create_image_d::malloc_ints: 0.251584 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 3.36269 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.160832 ms
[GPU] create_image: 17.0841 ms
[GPU] sample::copy_uv_H->D: 9.67811 ms
[GPU] sample::copy_uvrot_D->D: 0.205184 ms
[GPU] sample::1st_shift: 567.846 ms
[GPU] sample::FFT: 190.19 ms
[GPU] sample::2nd_shift: 288.321 ms
[GPU] sample::interpolate: 10.3009 ms
[GPU] sample::apply_phase_sampled: 9.67347 ms
[GPU] sample_tot: 1080.31 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31005 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.270464 ms
[GPU] reduce_chi2: 6.61558 ms
[GPU] chi2_profile::free_all: 5.95501 ms
[GPU] chi2_profile_tot_gputimer: 1327.71 ms
[CPU] chi2_profile_tot: 1327.76 ms

[GPU] chi2_profile::malloc_fint: 202.469 ms
[GPU] chi2_profile::copy_observations: 15.2484 ms
[GPU] create_image_d::malloc_image: 2.44474 ms
[GPU] create_image_d::memset: 10.7392 ms
[GPU] create_image_d::malloc_ints: 0.251808 ms
[GPU] create_image_d::copy_ints_H->D: 0.013312 ms
[GPU] create_image_d::sweep: 3.36147 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.163712 ms
[GPU] create_image: 17.0863 ms
[GPU] sample::copy_uv_H->D: 9.63776 ms
[GPU] sample::copy_uvrot_D->D: 0.20336 ms
[GPU] sample::1st_shift: 567.833 ms
[GPU] sample::FFT: 189.894 ms
[GPU] sample::2nd_shift: 288.323 ms
[GPU] sample::interpolate: 10.313 ms
[GPU] sample::apply_phase_sampled: 9.68854 ms
[GPU] sample_tot: 1082.25 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31533 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.891488 ms
[GPU] reduce_chi2: 7.24205 ms
[GPU] chi2_profile::free_all: 5.96522 ms
[GPU] chi2_profile_tot_gputimer: 1330.39 ms
[CPU] chi2_profile_tot: 1330.43 ms

[GPU] chi2_profile::malloc_fint: 202.339 ms
[GPU] chi2_profile::copy_observations: 16.1678 ms
[GPU] create_image_d::malloc_image: 2.4304 ms
[GPU] create_image_d::memset: 10.7428 ms
[GPU] create_image_d::malloc_ints: 0.264416 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 3.36826 ms
[GPU] create_image_d::central_pixel: 0.014368 ms
[GPU] create_image_d::free_ints: 0.172512 ms
[GPU] create_image: 17.1091 ms
[GPU] sample::copy_uv_H->D: 10.6899 ms
[GPU] sample::copy_uvrot_D->D: 0.205152 ms
[GPU] sample::1st_shift: 567.849 ms
[GPU] sample::FFT: 189.533 ms
[GPU] sample::2nd_shift: 288.306 ms
[GPU] sample::interpolate: 10.3011 ms
[GPU] sample::apply_phase_sampled: 9.6736 ms
[GPU] sample_tot: 1080.67 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31027 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266496 ms
[GPU] reduce_chi2: 6.62013 ms
[GPU] chi2_profile::free_all: 5.94902 ms
[GPU] chi2_profile_tot_gputimer: 1328.97 ms
[CPU] chi2_profile_tot: 1329.01 ms

[GPU] chi2_profile::malloc_fint: 202.469 ms
[GPU] chi2_profile::copy_observations: 15.0086 ms
[GPU] create_image_d::malloc_image: 2.42435 ms
[GPU] create_image_d::memset: 10.7455 ms
[GPU] create_image_d::malloc_ints: 0.251808 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 3.36202 ms
[GPU] create_image_d::central_pixel: 0.014464 ms
[GPU] create_image_d::free_ints: 0.163808 ms
[GPU] create_image: 17.0767 ms
[GPU] sample::copy_uv_H->D: 9.6951 ms
[GPU] sample::copy_uvrot_D->D: 0.204864 ms
[GPU] sample::1st_shift: 567.87 ms
[GPU] sample::FFT: 189.34 ms
[GPU] sample::2nd_shift: 288.319 ms
[GPU] sample::interpolate: 10.3011 ms
[GPU] sample::apply_phase_sampled: 9.67226 ms
[GPU] sample_tot: 1079.5 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31152 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272896 ms
[GPU] reduce_chi2: 6.61786 ms
[GPU] chi2_profile::free_all: 5.9297 ms
[GPU] chi2_profile_tot_gputimer: 1326.72 ms
[CPU] chi2_profile_tot: 1326.76 ms

[GPU] chi2_profile::malloc_fint: 202.482 ms
[GPU] chi2_profile::copy_observations: 14.9237 ms
[GPU] create_image_d::malloc_image: 2.44307 ms
[GPU] create_image_d::memset: 10.74 ms
[GPU] create_image_d::malloc_ints: 0.255328 ms
[GPU] create_image_d::copy_ints_H->D: 0.01328 ms
[GPU] create_image_d::sweep: 3.36342 ms
[GPU] create_image_d::central_pixel: 0.01152 ms
[GPU] create_image_d::free_ints: 0.162976 ms
[GPU] create_image: 17.0917 ms
[GPU] sample::copy_uv_H->D: 9.53443 ms
[GPU] sample::copy_uvrot_D->D: 0.206272 ms
[GPU] sample::1st_shift: 567.88 ms
[GPU] sample::FFT: 188.852 ms
[GPU] sample::2nd_shift: 288.319 ms
[GPU] sample::interpolate: 10.3029 ms
[GPU] sample::apply_phase_sampled: 9.67331 ms
[GPU] sample_tot: 1078.87 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.3097 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.269312 ms
[GPU] reduce_chi2: 6.61395 ms
[GPU] chi2_profile::free_all: 5.95331 ms
[GPU] chi2_profile_tot_gputimer: 1326.05 ms
[CPU] chi2_profile_tot: 1326.09 ms

[GPU] chi2_profile::malloc_fint: 202.471 ms
[GPU] chi2_profile::copy_observations: 15.0756 ms
[GPU] create_image_d::malloc_image: 2.43674 ms
[GPU] create_image_d::memset: 10.7496 ms
[GPU] create_image_d::malloc_ints: 0.25424 ms
[GPU] create_image_d::copy_ints_H->D: 0.013472 ms
[GPU] create_image_d::sweep: 3.36083 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.165312 ms
[GPU] create_image: 17.0964 ms
[GPU] sample::copy_uv_H->D: 9.49952 ms
[GPU] sample::copy_uvrot_D->D: 0.206368 ms
[GPU] sample::1st_shift: 567.863 ms
[GPU] sample::FFT: 189.487 ms
[GPU] sample::2nd_shift: 288.314 ms
[GPU] sample::interpolate: 10.3022 ms
[GPU] sample::apply_phase_sampled: 9.67133 ms
[GPU] sample_tot: 1079.48 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31248 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27648 ms
[GPU] reduce_chi2: 6.62307 ms
[GPU] chi2_profile::free_all: 5.9527 ms
[GPU] chi2_profile_tot_gputimer: 1326.82 ms
[CPU] chi2_profile_tot: 1326.86 ms

[GPU] chi2_profile::malloc_fint: 202.467 ms
[GPU] chi2_profile::copy_observations: 15.299 ms
[GPU] create_image_d::malloc_image: 2.44426 ms
[GPU] create_image_d::memset: 10.7385 ms
[GPU] create_image_d::malloc_ints: 0.251936 ms
[GPU] create_image_d::copy_ints_H->D: 0.013376 ms
[GPU] create_image_d::sweep: 3.3625 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.164544 ms
[GPU] create_image: 17.0899 ms
[GPU] sample::copy_uv_H->D: 9.73398 ms
[GPU] sample::copy_uvrot_D->D: 0.20944 ms
[GPU] sample::1st_shift: 567.801 ms
[GPU] sample::FFT: 189.42 ms
[GPU] sample::2nd_shift: 288.366 ms
[GPU] sample::interpolate: 10.2999 ms
[GPU] sample::apply_phase_sampled: 9.6719 ms
[GPU] sample_tot: 1079.59 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.31069 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264128 ms
[GPU] reduce_chi2: 6.60928 ms
[GPU] chi2_profile::free_all: 5.93043 ms
[GPU] chi2_profile_tot_gputimer: 1327.11 ms
[CPU] chi2_profile_tot: 1327.15 ms

[GPU] chi2_profile::malloc_fint: 202.497 ms
[GPU] chi2_profile::copy_observations: 14.9592 ms
[GPU] create_image_d::malloc_image: 2.4319 ms
[GPU] create_image_d::memset: 10.7438 ms
[GPU] create_image_d::malloc_ints: 0.253408 ms
[GPU] create_image_d::copy_ints_H->D: 0.012864 ms
[GPU] create_image_d::sweep: 3.36176 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.166368 ms
[GPU] create_image: 17.0865 ms
[GPU] sample::copy_uv_H->D: 9.53485 ms
[GPU] sample::copy_uvrot_D->D: 0.21248 ms
[GPU] sample::1st_shift: 567.807 ms
[GPU] sample::FFT: 189.206 ms
[GPU] sample::2nd_shift: 288.372 ms
[GPU] sample::interpolate: 10.3005 ms
[GPU] sample::apply_phase_sampled: 9.67094 ms
[GPU] sample_tot: 1079.19 ms
[GPU] reduce_chi2_d::diff_weighted_d: 6.30877 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27776 ms
[GPU] reduce_chi2: 6.62243 ms
[GPU] chi2_profile::free_all: 5.94957 ms
[GPU] chi2_profile_tot_gputimer: 1326.42 ms
[CPU] chi2_profile_tot: 1326.46 ms
16384	1.000000e+06	float64	None	2	2.490557e+01	1.310820e+00	1.597080e-02	1.293039e+00
# |--> timings: [1.293038794072345, 1.3004857460036874, 1.2965906281024218, 1.2948228120803833, 1.2938844258897007, 1.2954192531760782, 1.295171142090112, 1.294871631078422, 1.2950372931081802, 1.2953466880135238, 1.2957777681294829, 1.3264956981875002, 1.3278945989441127, 1.3306014670524746, 1.3292022461537272, 1.3268910099286586, 1.3262270879931748, 1.3269924051128328, 1.3272835018578917, 1.3265784189570695]

[GPU] chi2_profile::malloc_fint: 201.482 ms
[GPU] chi2_profile::copy_observations: 14.9533 ms
[GPU] create_image_d::malloc_image: 2.40397 ms
[GPU] create_image_d::memset: 10.7327 ms
[GPU] create_image_d::malloc_ints: 0.257056 ms
[GPU] create_image_d::copy_ints_H->D: 0.01488 ms
[GPU] create_image_d::sweep: 0.873568 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.167904 ms
[GPU] create_image: 14.5645 ms
[GPU] sample::copy_uv_H->D: 9.83786 ms
[GPU] sample::copy_uvrot_D->D: 0.204928 ms
[GPU] sample::1st_shift: 211.08 ms
[GPU] sample::FFT: 189.651 ms
[GPU] sample::2nd_shift: 116.084 ms
[GPU] sample::interpolate: 3.08797 ms
[GPU] sample::apply_phase_sampled: 2.8777 ms
[GPU] sample_tot: 617.393 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.289344 ms
[GPU] reduce_chi2: 1.93242 ms
[GPU] chi2_profile::free_all: 5.96064 ms
[GPU] chi2_profile_tot_gputimer: 856.402 ms
[CPU] chi2_profile_tot: 856.439 ms

[GPU] chi2_profile::malloc_fint: 202.476 ms
[GPU] chi2_profile::copy_observations: 15.0822 ms
[GPU] create_image_d::malloc_image: 2.38339 ms
[GPU] create_image_d::memset: 10.7358 ms
[GPU] create_image_d::malloc_ints: 0.253664 ms
[GPU] create_image_d::copy_ints_H->D: 0.013184 ms
[GPU] create_image_d::sweep: 0.872672 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.163968 ms
[GPU] create_image: 14.5397 ms
[GPU] sample::copy_uv_H->D: 9.56259 ms
[GPU] sample::copy_uvrot_D->D: 0.206816 ms
[GPU] sample::1st_shift: 211.116 ms
[GPU] sample::FFT: 189.562 ms
[GPU] sample::2nd_shift: 116.037 ms
[GPU] sample::interpolate: 3.10035 ms
[GPU] sample::apply_phase_sampled: 2.87971 ms
[GPU] sample_tot: 617.084 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60851 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.277664 ms
[GPU] reduce_chi2: 1.92102 ms
[GPU] chi2_profile::free_all: 5.96352 ms
[GPU] chi2_profile_tot_gputimer: 857.182 ms
[CPU] chi2_profile_tot: 857.218 ms

[GPU] chi2_profile::malloc_fint: 202.492 ms
[GPU] chi2_profile::copy_observations: 15.0232 ms
[GPU] create_image_d::malloc_image: 2.41296 ms
[GPU] create_image_d::memset: 10.7357 ms
[GPU] create_image_d::malloc_ints: 0.253856 ms
[GPU] create_image_d::copy_ints_H->D: 0.01392 ms
[GPU] create_image_d::sweep: 0.87568 ms
[GPU] create_image_d::central_pixel: 0.013856 ms
[GPU] create_image_d::free_ints: 0.164352 ms
[GPU] create_image: 14.5724 ms
[GPU] sample::copy_uv_H->D: 9.73568 ms
[GPU] sample::copy_uvrot_D->D: 0.206016 ms
[GPU] sample::1st_shift: 211.072 ms
[GPU] sample::FFT: 190.086 ms
[GPU] sample::2nd_shift: 116.042 ms
[GPU] sample::interpolate: 3.08928 ms
[GPU] sample::apply_phase_sampled: 2.87677 ms
[GPU] sample_tot: 617.725 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6072 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.277792 ms
[GPU] reduce_chi2: 1.91955 ms
[GPU] chi2_profile::free_all: 5.95334 ms
[GPU] chi2_profile_tot_gputimer: 857.8 ms
[CPU] chi2_profile_tot: 857.836 ms

[GPU] chi2_profile::malloc_fint: 202.485 ms
[GPU] chi2_profile::copy_observations: 15.0535 ms
[GPU] create_image_d::malloc_image: 2.4047 ms
[GPU] create_image_d::memset: 10.7209 ms
[GPU] create_image_d::malloc_ints: 0.251008 ms
[GPU] create_image_d::copy_ints_H->D: 0.013184 ms
[GPU] create_image_d::sweep: 0.8744 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.16016 ms
[GPU] create_image: 14.5398 ms
[GPU] sample::copy_uv_H->D: 9.6919 ms
[GPU] sample::copy_uvrot_D->D: 0.209184 ms
[GPU] sample::1st_shift: 211.09 ms
[GPU] sample::FFT: 189.699 ms
[GPU] sample::2nd_shift: 116.052 ms
[GPU] sample::interpolate: 3.08774 ms
[GPU] sample::apply_phase_sampled: 2.87805 ms
[GPU] sample_tot: 617.313 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61107 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.272064 ms
[GPU] reduce_chi2: 1.91888 ms
[GPU] chi2_profile::free_all: 5.94458 ms
[GPU] chi2_profile_tot_gputimer: 857.369 ms
[CPU] chi2_profile_tot: 857.404 ms

[GPU] chi2_profile::malloc_fint: 202.496 ms
[GPU] chi2_profile::copy_observations: 14.5869 ms
[GPU] create_image_d::malloc_image: 2.41302 ms
[GPU] create_image_d::memset: 10.7373 ms
[GPU] create_image_d::malloc_ints: 0.26224 ms
[GPU] create_image_d::copy_ints_H->D: 0.013216 ms
[GPU] create_image_d::sweep: 0.874848 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.160704 ms
[GPU] create_image: 14.5815 ms
[GPU] sample::copy_uv_H->D: 8.77395 ms
[GPU] sample::copy_uvrot_D->D: 0.227008 ms
[GPU] sample::1st_shift: 211.058 ms
[GPU] sample::FFT: 189.326 ms
[GPU] sample::2nd_shift: 116.057 ms
[GPU] sample::interpolate: 3.08742 ms
[GPU] sample::apply_phase_sampled: 2.87648 ms
[GPU] sample_tot: 616.004 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60806 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271776 ms
[GPU] reduce_chi2: 1.91264 ms
[GPU] chi2_profile::free_all: 5.95478 ms
[GPU] chi2_profile_tot_gputimer: 855.652 ms
[CPU] chi2_profile_tot: 855.688 ms

[GPU] chi2_profile::malloc_fint: 202.469 ms
[GPU] chi2_profile::copy_observations: 15.131 ms
[GPU] create_image_d::malloc_image: 2.43747 ms
[GPU] create_image_d::memset: 10.7372 ms
[GPU] create_image_d::malloc_ints: 0.252 ms
[GPU] create_image_d::copy_ints_H->D: 0.013408 ms
[GPU] create_image_d::sweep: 0.873376 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.167296 ms
[GPU] create_image: 14.5984 ms
[GPU] sample::copy_uv_H->D: 9.7336 ms
[GPU] sample::copy_uvrot_D->D: 0.210368 ms
[GPU] sample::1st_shift: 211.143 ms
[GPU] sample::FFT: 189.089 ms
[GPU] sample::2nd_shift: 116.069 ms
[GPU] sample::interpolate: 3.09658 ms
[GPU] sample::apply_phase_sampled: 2.87686 ms
[GPU] sample_tot: 616.805 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60774 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.266496 ms
[GPU] reduce_chi2: 1.90858 ms
[GPU] chi2_profile::free_all: 5.95101 ms
[GPU] chi2_profile_tot_gputimer: 856.981 ms
[CPU] chi2_profile_tot: 857.017 ms

[GPU] chi2_profile::malloc_fint: 202.465 ms
[GPU] chi2_profile::copy_observations: 15.1571 ms
[GPU] create_image_d::malloc_image: 2.45312 ms
[GPU] create_image_d::memset: 10.7408 ms
[GPU] create_image_d::malloc_ints: 0.258144 ms
[GPU] create_image_d::copy_ints_H->D: 0.013856 ms
[GPU] create_image_d::sweep: 0.875968 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.158432 ms
[GPU] create_image: 14.6146 ms
[GPU] sample::copy_uv_H->D: 9.56205 ms
[GPU] sample::copy_uvrot_D->D: 0.208416 ms
[GPU] sample::1st_shift: 211.089 ms
[GPU] sample::FFT: 189.683 ms
[GPU] sample::2nd_shift: 116.077 ms
[GPU] sample::interpolate: 3.09072 ms
[GPU] sample::apply_phase_sampled: 2.87674 ms
[GPU] sample_tot: 617.166 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60835 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27136 ms
[GPU] reduce_chi2: 1.91446 ms
[GPU] chi2_profile::free_all: 5.9487 ms
[GPU] chi2_profile_tot_gputimer: 857.382 ms
[CPU] chi2_profile_tot: 857.417 ms

[GPU] chi2_profile::malloc_fint: 202.492 ms
[GPU] chi2_profile::copy_observations: 14.9598 ms
[GPU] create_image_d::malloc_image: 2.43875 ms
[GPU] create_image_d::memset: 10.7359 ms
[GPU] create_image_d::malloc_ints: 0.251488 ms
[GPU] create_image_d::copy_ints_H->D: 0.01296 ms
[GPU] create_image_d::sweep: 0.87504 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.163936 ms
[GPU] create_image: 14.5967 ms
[GPU] sample::copy_uv_H->D: 9.69162 ms
[GPU] sample::copy_uvrot_D->D: 0.208288 ms
[GPU] sample::1st_shift: 211.09 ms
[GPU] sample::FFT: 190.01 ms
[GPU] sample::2nd_shift: 116.064 ms
[GPU] sample::interpolate: 3.08765 ms
[GPU] sample::apply_phase_sampled: 2.87392 ms
[GPU] sample_tot: 617.625 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60627 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.27744 ms
[GPU] reduce_chi2: 1.91696 ms
[GPU] chi2_profile::free_all: 5.93178 ms
[GPU] chi2_profile_tot_gputimer: 857.641 ms
[CPU] chi2_profile_tot: 857.677 ms

[GPU] chi2_profile::malloc_fint: 202.46 ms
[GPU] chi2_profile::copy_observations: 15.0625 ms
[GPU] create_image_d::malloc_image: 2.41405 ms
[GPU] create_image_d::memset: 10.7539 ms
[GPU] create_image_d::malloc_ints: 0.251296 ms
[GPU] create_image_d::copy_ints_H->D: 0.01264 ms
[GPU] create_image_d::sweep: 0.873696 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.164288 ms
[GPU] create_image: 14.5871 ms
[GPU] sample::copy_uv_H->D: 9.66838 ms
[GPU] sample::copy_uvrot_D->D: 0.205792 ms
[GPU] sample::1st_shift: 211.076 ms
[GPU] sample::FFT: 189.158 ms
[GPU] sample::2nd_shift: 116.065 ms
[GPU] sample::interpolate: 3.08294 ms
[GPU] sample::apply_phase_sampled: 2.87174 ms
[GPU] sample_tot: 616.732 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.61571 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.267872 ms
[GPU] reduce_chi2: 1.91891 ms
[GPU] chi2_profile::free_all: 5.94115 ms
[GPU] chi2_profile_tot_gputimer: 856.824 ms
[CPU] chi2_profile_tot: 856.86 ms

[GPU] chi2_profile::malloc_fint: 202.468 ms
[GPU] chi2_profile::copy_observations: 15.3135 ms
[GPU] create_image_d::malloc_image: 2.42886 ms
[GPU] create_image_d::memset: 10.7376 ms
[GPU] create_image_d::malloc_ints: 0.252896 ms
[GPU] create_image_d::copy_ints_H->D: 0.012992 ms
[GPU] create_image_d::sweep: 0.873952 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.165952 ms
[GPU] create_image: 14.5897 ms
[GPU] sample::copy_uv_H->D: 9.6407 ms
[GPU] sample::copy_uvrot_D->D: 0.2056 ms
[GPU] sample::1st_shift: 211.038 ms
[GPU] sample::FFT: 189.721 ms
[GPU] sample::2nd_shift: 116.074 ms
[GPU] sample::interpolate: 3.07792 ms
[GPU] sample::apply_phase_sampled: 2.87222 ms
[GPU] sample_tot: 617.223 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60771 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264512 ms
[GPU] reduce_chi2: 1.90694 ms
[GPU] chi2_profile::free_all: 5.93027 ms
[GPU] chi2_profile_tot_gputimer: 857.55 ms
[CPU] chi2_profile_tot: 857.595 ms

[GPU] chi2_profile::malloc_fint: 202.478 ms
[GPU] chi2_profile::copy_observations: 14.8548 ms
[GPU] create_image_d::malloc_image: 2.43501 ms
[GPU] create_image_d::memset: 10.739 ms
[GPU] create_image_d::malloc_ints: 0.254592 ms
[GPU] create_image_d::copy_ints_H->D: 0.013312 ms
[GPU] create_image_d::sweep: 0.87232 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.162688 ms
[GPU] create_image: 14.5989 ms
[GPU] sample::copy_uv_H->D: 9.65811 ms
[GPU] sample::copy_uvrot_D->D: 0.204384 ms
[GPU] sample::1st_shift: 211.023 ms
[GPU] sample::FFT: 189.326 ms
[GPU] sample::2nd_shift: 116.057 ms
[GPU] sample::interpolate: 3.08048 ms
[GPU] sample::apply_phase_sampled: 2.87117 ms
[GPU] sample_tot: 616.833 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60512 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.279904 ms
[GPU] reduce_chi2: 1.92054 ms
[GPU] chi2_profile::free_all: 5.92979 ms
[GPU] chi2_profile_tot_gputimer: 856.734 ms
[CPU] chi2_profile_tot: 856.773 ms

[GPU] chi2_profile::malloc_fint: 202.476 ms
[GPU] chi2_profile::copy_observations: 15.1153 ms
[GPU] create_image_d::malloc_image: 2.44461 ms
[GPU] create_image_d::memset: 10.7387 ms
[GPU] create_image_d::malloc_ints: 0.252224 ms
[GPU] create_image_d::copy_ints_H->D: 0.013216 ms
[GPU] create_image_d::sweep: 0.872928 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.16288 ms
[GPU] create_image: 14.6062 ms
[GPU] sample::copy_uv_H->D: 9.79488 ms
[GPU] sample::copy_uvrot_D->D: 0.20576 ms
[GPU] sample::1st_shift: 211.04 ms
[GPU] sample::FFT: 189.793 ms
[GPU] sample::2nd_shift: 116.093 ms
[GPU] sample::interpolate: 3.09376 ms
[GPU] sample::apply_phase_sampled: 2.87168 ms
[GPU] sample_tot: 617.461 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60714 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271936 ms
[GPU] reduce_chi2: 1.9136 ms
[GPU] chi2_profile::free_all: 5.9311 ms
[GPU] chi2_profile_tot_gputimer: 857.621 ms
[CPU] chi2_profile_tot: 857.656 ms

[GPU] chi2_profile::malloc_fint: 202.488 ms
[GPU] chi2_profile::copy_observations: 14.8104 ms
[GPU] create_image_d::malloc_image: 2.40493 ms
[GPU] create_image_d::memset: 10.7378 ms
[GPU] create_image_d::malloc_ints: 0.251456 ms
[GPU] create_image_d::copy_ints_H->D: 0.013696 ms
[GPU] create_image_d::sweep: 0.872448 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.16176 ms
[GPU] create_image: 14.5585 ms
[GPU] sample::copy_uv_H->D: 9.62653 ms
[GPU] sample::copy_uvrot_D->D: 0.2064 ms
[GPU] sample::1st_shift: 211.056 ms
[GPU] sample::FFT: 189.12 ms
[GPU] sample::2nd_shift: 116.08 ms
[GPU] sample::interpolate: 3.08365 ms
[GPU] sample::apply_phase_sampled: 2.87213 ms
[GPU] sample_tot: 616.63 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60502 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26864 ms
[GPU] reduce_chi2: 1.90829 ms
[GPU] chi2_profile::free_all: 5.94838 ms
[GPU] chi2_profile_tot_gputimer: 856.456 ms
[CPU] chi2_profile_tot: 856.491 ms

[GPU] chi2_profile::malloc_fint: 202.469 ms
[GPU] chi2_profile::copy_observations: 14.9034 ms
[GPU] create_image_d::malloc_image: 2.44678 ms
[GPU] create_image_d::memset: 10.7332 ms
[GPU] create_image_d::malloc_ints: 0.255968 ms
[GPU] create_image_d::copy_ints_H->D: 0.01376 ms
[GPU] create_image_d::sweep: 0.871424 ms
[GPU] create_image_d::central_pixel: 0.012704 ms
[GPU] create_image_d::free_ints: 0.161664 ms
[GPU] create_image: 14.5949 ms
[GPU] sample::copy_uv_H->D: 9.70938 ms
[GPU] sample::copy_uvrot_D->D: 0.206496 ms
[GPU] sample::1st_shift: 211.043 ms
[GPU] sample::FFT: 188.836 ms
[GPU] sample::2nd_shift: 116.097 ms
[GPU] sample::interpolate: 3.08096 ms
[GPU] sample::apply_phase_sampled: 2.87152 ms
[GPU] sample_tot: 616.422 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60563 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.26832 ms
[GPU] reduce_chi2: 1.90963 ms
[GPU] chi2_profile::free_all: 5.95478 ms
[GPU] chi2_profile_tot_gputimer: 856.37 ms
[CPU] chi2_profile_tot: 856.405 ms

[GPU] chi2_profile::malloc_fint: 202.487 ms
[GPU] chi2_profile::copy_observations: 15.2509 ms
[GPU] create_image_d::malloc_image: 2.40851 ms
[GPU] create_image_d::memset: 10.7363 ms
[GPU] create_image_d::malloc_ints: 0.248672 ms
[GPU] create_image_d::copy_ints_H->D: 0.013376 ms
[GPU] create_image_d::sweep: 0.871616 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.15856 ms
[GPU] create_image: 14.5472 ms
[GPU] sample::copy_uv_H->D: 9.62237 ms
[GPU] sample::copy_uvrot_D->D: 0.205984 ms
[GPU] sample::1st_shift: 211.031 ms
[GPU] sample::FFT: 189.986 ms
[GPU] sample::2nd_shift: 116.103 ms
[GPU] sample::interpolate: 3.08947 ms
[GPU] sample::apply_phase_sampled: 2.87296 ms
[GPU] sample_tot: 617.468 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60678 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.276672 ms
[GPU] reduce_chi2: 1.91757 ms
[GPU] chi2_profile::free_all: 5.95747 ms
[GPU] chi2_profile_tot_gputimer: 857.742 ms
[CPU] chi2_profile_tot: 857.778 ms

[GPU] chi2_profile::malloc_fint: 202.475 ms
[GPU] chi2_profile::copy_observations: 14.9443 ms
[GPU] create_image_d::malloc_image: 2.39107 ms
[GPU] create_image_d::memset: 10.7343 ms
[GPU] create_image_d::malloc_ints: 0.256768 ms
[GPU] create_image_d::copy_ints_H->D: 0.013184 ms
[GPU] create_image_d::sweep: 0.8712 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.165952 ms
[GPU] create_image: 14.5462 ms
[GPU] sample::copy_uv_H->D: 9.70131 ms
[GPU] sample::copy_uvrot_D->D: 0.213024 ms
[GPU] sample::1st_shift: 211.095 ms
[GPU] sample::FFT: 189.831 ms
[GPU] sample::2nd_shift: 116.06 ms
[GPU] sample::interpolate: 3.08512 ms
[GPU] sample::apply_phase_sampled: 2.87242 ms
[GPU] sample_tot: 617.458 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60506 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.264032 ms
[GPU] reduce_chi2: 1.9047 ms
[GPU] chi2_profile::free_all: 5.95251 ms
[GPU] chi2_profile_tot_gputimer: 857.395 ms
[CPU] chi2_profile_tot: 857.43 ms

[GPU] chi2_profile::malloc_fint: 202.491 ms
[GPU] chi2_profile::copy_observations: 15.1954 ms
[GPU] create_image_d::malloc_image: 2.40202 ms
[GPU] create_image_d::memset: 10.7341 ms
[GPU] create_image_d::malloc_ints: 0.25248 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 0.873984 ms
[GPU] create_image_d::central_pixel: 0.01392 ms
[GPU] create_image_d::free_ints: 0.16992 ms
[GPU] create_image: 14.5636 ms
[GPU] sample::copy_uv_H->D: 9.55146 ms
[GPU] sample::copy_uvrot_D->D: 0.207104 ms
[GPU] sample::1st_shift: 211.115 ms
[GPU] sample::FFT: 189.015 ms
[GPU] sample::2nd_shift: 116.071 ms
[GPU] sample::interpolate: 3.08694 ms
[GPU] sample::apply_phase_sampled: 2.87184 ms
[GPU] sample_tot: 616.51 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60557 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.288736 ms
[GPU] reduce_chi2: 1.92896 ms
[GPU] chi2_profile::free_all: 5.95347 ms
[GPU] chi2_profile_tot_gputimer: 856.759 ms
[CPU] chi2_profile_tot: 856.794 ms

[GPU] chi2_profile::malloc_fint: 202.467 ms
[GPU] chi2_profile::copy_observations: 14.9595 ms
[GPU] create_image_d::malloc_image: 2.39123 ms
[GPU] create_image_d::memset: 10.7342 ms
[GPU] create_image_d::malloc_ints: 0.251776 ms
[GPU] create_image_d::copy_ints_H->D: 0.012896 ms
[GPU] create_image_d::sweep: 0.87296 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.16224 ms
[GPU] create_image: 14.542 ms
[GPU] sample::copy_uv_H->D: 9.51344 ms
[GPU] sample::copy_uvrot_D->D: 0.205696 ms
[GPU] sample::1st_shift: 211.071 ms
[GPU] sample::FFT: 189.421 ms
[GPU] sample::2nd_shift: 116.099 ms
[GPU] sample::interpolate: 3.08499 ms
[GPU] sample::apply_phase_sampled: 2.87283 ms
[GPU] sample_tot: 616.836 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60525 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.271264 ms
[GPU] reduce_chi2: 1.91043 ms
[GPU] chi2_profile::free_all: 5.95638 ms
[GPU] chi2_profile_tot_gputimer: 856.786 ms
[CPU] chi2_profile_tot: 856.822 ms

[GPU] chi2_profile::malloc_fint: 202.48 ms
[GPU] chi2_profile::copy_observations: 14.8555 ms
[GPU] create_image_d::malloc_image: 2.44195 ms
[GPU] create_image_d::memset: 10.7422 ms
[GPU] create_image_d::malloc_ints: 0.251264 ms
[GPU] create_image_d::copy_ints_H->D: 0.012992 ms
[GPU] create_image_d::sweep: 0.87264 ms
[GPU] create_image_d::central_pixel: 0.012064 ms
[GPU] create_image_d::free_ints: 0.162592 ms
[GPU] create_image: 14.5983 ms
[GPU] sample::copy_uv_H->D: 9.6449 ms
[GPU] sample::copy_uvrot_D->D: 0.205152 ms
[GPU] sample::1st_shift: 211.081 ms
[GPU] sample::FFT: 191.036 ms
[GPU] sample::2nd_shift: 116.116 ms
[GPU] sample::interpolate: 3.09152 ms
[GPU] sample::apply_phase_sampled: 2.8761 ms
[GPU] sample_tot: 618.533 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60605 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.304512 ms
[GPU] reduce_chi2: 1.94285 ms
[GPU] chi2_profile::free_all: 5.93898 ms
[GPU] chi2_profile_tot_gputimer: 858.464 ms
[CPU] chi2_profile_tot: 858.499 ms

[GPU] chi2_profile::malloc_fint: 202.478 ms
[GPU] chi2_profile::copy_observations: 9.90096 ms
[GPU] create_image_d::malloc_image: 2.45024 ms
[GPU] create_image_d::memset: 10.749 ms
[GPU] create_image_d::malloc_ints: 0.24736 ms
[GPU] create_image_d::copy_ints_H->D: 0.015904 ms
[GPU] create_image_d::sweep: 0.877312 ms
[GPU] create_image_d::central_pixel: 0.015008 ms
[GPU] create_image_d::free_ints: 0.16848 ms
[GPU] create_image: 14.6256 ms
[GPU] sample::copy_uv_H->D: 6.1231 ms
[GPU] sample::copy_uvrot_D->D: 0.208928 ms
[GPU] sample::1st_shift: 211.112 ms
[GPU] sample::FFT: 189.387 ms
[GPU] sample::2nd_shift: 116.094 ms
[GPU] sample::interpolate: 3.08653 ms
[GPU] sample::apply_phase_sampled: 2.87498 ms
[GPU] sample_tot: 614.506 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.62198 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.361664 ms
[GPU] reduce_chi2: 2.02118 ms
[GPU] chi2_profile::free_all: 5.94019 ms
[GPU] chi2_profile_tot_gputimer: 849.605 ms
[CPU] chi2_profile_tot: 849.646 ms
16384	1.000000e+06	float64	None	4	1.628149e+01	8.569207e-01	1.781881e-03	8.498241e-01
# |--> timings: [0.8565377797931433, 0.8573383011389524, 0.8579547030385584, 0.8575267540290952, 0.8558173379860818, 0.8571469970047474, 0.8575535640120506, 0.8578066530171782, 0.8570072387810796, 0.8577195019461215, 0.8569032740779221, 0.8577818390913308, 0.8566264908295125, 0.8565288528334349, 0.8579023720230907, 0.8575540881138295, 0.8569261441007257, 0.8569494371768087, 0.8586257789283991, 0.8498241219203919]

[GPU] chi2_profile::malloc_fint: 201.4 ms
[GPU] chi2_profile::copy_observations: 10.7648 ms
[GPU] create_image_d::malloc_image: 2.39293 ms
[GPU] create_image_d::memset: 10.7508 ms
[GPU] create_image_d::malloc_ints: 0.249792 ms
[GPU] create_image_d::copy_ints_H->D: 0.02144 ms
[GPU] create_image_d::sweep: 0.87792 ms
[GPU] create_image_d::central_pixel: 0.015744 ms
[GPU] create_image_d::free_ints: 0.170144 ms
[GPU] create_image: 14.5821 ms
[GPU] sample::copy_uv_H->D: 7.05075 ms
[GPU] sample::copy_uvrot_D->D: 0.209344 ms
[GPU] sample::1st_shift: 211.109 ms
[GPU] sample::FFT: 189.192 ms
[GPU] sample::2nd_shift: 116.093 ms
[GPU] sample::interpolate: 3.08429 ms
[GPU] sample::apply_phase_sampled: 2.8784 ms
[GPU] sample_tot: 614.199 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.28464 ms
[GPU] reduce_chi2: 1.92739 ms
[GPU] chi2_profile::free_all: 5.94243 ms
[GPU] chi2_profile_tot_gputimer: 848.932 ms
[CPU] chi2_profile_tot: 848.968 ms

[GPU] chi2_profile::malloc_fint: 202.455 ms
[GPU] chi2_profile::copy_observations: 9.87664 ms
[GPU] create_image_d::malloc_image: 2.40061 ms
[GPU] create_image_d::memset: 10.7404 ms
[GPU] create_image_d::malloc_ints: 0.247456 ms
[GPU] create_image_d::copy_ints_H->D: 0.01584 ms
[GPU] create_image_d::sweep: 0.875488 ms
[GPU] create_image_d::central_pixel: 0.015392 ms
[GPU] create_image_d::free_ints: 0.16336 ms
[GPU] create_image: 14.5585 ms
[GPU] sample::copy_uv_H->D: 6.17517 ms
[GPU] sample::copy_uvrot_D->D: 0.20976 ms
[GPU] sample::1st_shift: 211.093 ms
[GPU] sample::FFT: 189.149 ms
[GPU] sample::2nd_shift: 116.061 ms
[GPU] sample::interpolate: 3.09331 ms
[GPU] sample::apply_phase_sampled: 2.87485 ms
[GPU] sample_tot: 613.236 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60768 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.282304 ms
[GPU] reduce_chi2: 1.92202 ms
[GPU] chi2_profile::free_all: 5.9353 ms
[GPU] chi2_profile_tot_gputimer: 848.097 ms
[CPU] chi2_profile_tot: 848.132 ms

[GPU] chi2_profile::malloc_fint: 202.454 ms
[GPU] chi2_profile::copy_observations: 9.88995 ms
[GPU] create_image_d::malloc_image: 2.42374 ms
[GPU] create_image_d::memset: 10.743 ms
[GPU] create_image_d::malloc_ints: 0.24384 ms
[GPU] create_image_d::copy_ints_H->D: 0.014848 ms
[GPU] create_image_d::sweep: 0.873856 ms
[GPU] create_image_d::central_pixel: 0.014048 ms
[GPU] create_image_d::free_ints: 0.164416 ms
[GPU] create_image: 14.5824 ms
[GPU] sample::copy_uv_H->D: 6.16445 ms
[GPU] sample::copy_uvrot_D->D: 0.20688 ms
[GPU] sample::1st_shift: 211.095 ms
[GPU] sample::FFT: 188.921 ms
[GPU] sample::2nd_shift: 116.043 ms
[GPU] sample::interpolate: 3.084 ms
[GPU] sample::apply_phase_sampled: 2.87469 ms
[GPU] sample_tot: 613.004 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60682 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.524736 ms
[GPU] reduce_chi2: 2.17069 ms
[GPU] chi2_profile::free_all: 5.92003 ms
[GPU] chi2_profile_tot_gputimer: 848.138 ms
[CPU] chi2_profile_tot: 848.172 ms

[GPU] chi2_profile::malloc_fint: 202.452 ms
[GPU] chi2_profile::copy_observations: 9.9072 ms
[GPU] create_image_d::malloc_image: 2.40509 ms
[GPU] create_image_d::memset: 10.7432 ms
[GPU] create_image_d::malloc_ints: 0.256512 ms
[GPU] create_image_d::copy_ints_H->D: 0.015776 ms
[GPU] create_image_d::sweep: 0.873728 ms
[GPU] create_image_d::central_pixel: 0.01328 ms
[GPU] create_image_d::free_ints: 0.168736 ms
[GPU] create_image: 14.5748 ms
[GPU] sample::copy_uv_H->D: 6.17027 ms
[GPU] sample::copy_uvrot_D->D: 0.210048 ms
[GPU] sample::1st_shift: 211.114 ms
[GPU] sample::FFT: 189.207 ms
[GPU] sample::2nd_shift: 116.038 ms
[GPU] sample::interpolate: 3.09434 ms
[GPU] sample::apply_phase_sampled: 2.87526 ms
[GPU] sample_tot: 613.318 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60643 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.289664 ms
[GPU] reduce_chi2: 1.93046 ms
[GPU] chi2_profile::free_all: 5.948 ms
[GPU] chi2_profile_tot_gputimer: 848.247 ms
[CPU] chi2_profile_tot: 848.282 ms

[GPU] chi2_profile::malloc_fint: 202.455 ms
[GPU] chi2_profile::copy_observations: 9.896 ms
[GPU] create_image_d::malloc_image: 2.43728 ms
[GPU] create_image_d::memset: 10.7454 ms
[GPU] create_image_d::malloc_ints: 0.256864 ms
[GPU] create_image_d::copy_ints_H->D: 0.016672 ms
[GPU] create_image_d::sweep: 0.875232 ms
[GPU] create_image_d::central_pixel: 0.015584 ms
[GPU] create_image_d::free_ints: 0.162688 ms
[GPU] create_image: 14.6139 ms
[GPU] sample::copy_uv_H->D: 6.1432 ms
[GPU] sample::copy_uvrot_D->D: 0.209056 ms
[GPU] sample::1st_shift: 211.103 ms
[GPU] sample::FFT: 189.183 ms
[GPU] sample::2nd_shift: 116.035 ms
[GPU] sample::interpolate: 3.09546 ms
[GPU] sample::apply_phase_sampled: 2.87395 ms
[GPU] sample_tot: 613.253 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60758 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.292224 ms
[GPU] reduce_chi2: 1.93302 ms
[GPU] chi2_profile::free_all: 5.92874 ms
[GPU] chi2_profile_tot_gputimer: 848.196 ms
[CPU] chi2_profile_tot: 848.231 ms

[GPU] chi2_profile::malloc_fint: 202.437 ms
[GPU] chi2_profile::copy_observations: 9.8785 ms
[GPU] create_image_d::malloc_image: 2.38186 ms
[GPU] create_image_d::memset: 10.7277 ms
[GPU] create_image_d::malloc_ints: 0.244608 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.874528 ms
[GPU] create_image_d::central_pixel: 0.01376 ms
[GPU] create_image_d::free_ints: 0.164896 ms
[GPU] create_image: 14.5218 ms
[GPU] sample::copy_uv_H->D: 6.17168 ms
[GPU] sample::copy_uvrot_D->D: 0.207712 ms
[GPU] sample::1st_shift: 211.095 ms
[GPU] sample::FFT: 189.836 ms
[GPU] sample::2nd_shift: 116.063 ms
[GPU] sample::interpolate: 3.09277 ms
[GPU] sample::apply_phase_sampled: 2.87626 ms
[GPU] sample_tot: 613.93 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6065 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.28176 ms
[GPU] reduce_chi2: 1.92147 ms
[GPU] chi2_profile::free_all: 5.94349 ms
[GPU] chi2_profile_tot_gputimer: 848.747 ms
[CPU] chi2_profile_tot: 848.781 ms

[GPU] chi2_profile::malloc_fint: 202.451 ms
[GPU] chi2_profile::copy_observations: 9.87469 ms
[GPU] create_image_d::malloc_image: 2.4424 ms
[GPU] create_image_d::memset: 10.7391 ms
[GPU] create_image_d::malloc_ints: 0.244224 ms
[GPU] create_image_d::copy_ints_H->D: 0.015072 ms
[GPU] create_image_d::sweep: 0.875168 ms
[GPU] create_image_d::central_pixel: 0.015456 ms
[GPU] create_image_d::free_ints: 0.161984 ms
[GPU] create_image: 14.601 ms
[GPU] sample::copy_uv_H->D: 6.1561 ms
[GPU] sample::copy_uvrot_D->D: 0.208096 ms
[GPU] sample::1st_shift: 211.08 ms
[GPU] sample::FFT: 189.601 ms
[GPU] sample::2nd_shift: 116.021 ms
[GPU] sample::interpolate: 3.08774 ms
[GPU] sample::apply_phase_sampled: 2.87293 ms
[GPU] sample_tot: 613.663 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60701 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.287808 ms
[GPU] reduce_chi2: 1.92646 ms
[GPU] chi2_profile::free_all: 5.92454 ms
[GPU] chi2_profile_tot_gputimer: 848.553 ms
[CPU] chi2_profile_tot: 848.588 ms

[GPU] chi2_profile::malloc_fint: 202.459 ms
[GPU] chi2_profile::copy_observations: 9.88813 ms
[GPU] create_image_d::malloc_image: 2.39834 ms
[GPU] create_image_d::memset: 10.7378 ms
[GPU] create_image_d::malloc_ints: 0.246944 ms
[GPU] create_image_d::copy_ints_H->D: 0.015072 ms
[GPU] create_image_d::sweep: 0.874016 ms
[GPU] create_image_d::central_pixel: 0.0136 ms
[GPU] create_image_d::free_ints: 0.161152 ms
[GPU] create_image: 14.5461 ms
[GPU] sample::copy_uv_H->D: 6.17421 ms
[GPU] sample::copy_uvrot_D->D: 0.211008 ms
[GPU] sample::1st_shift: 211.067 ms
[GPU] sample::FFT: 190.12 ms
[GPU] sample::2nd_shift: 116.057 ms
[GPU] sample::interpolate: 3.08704 ms
[GPU] sample::apply_phase_sampled: 2.87293 ms
[GPU] sample_tot: 614.197 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60746 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.283424 ms
[GPU] reduce_chi2: 1.92688 ms
[GPU] chi2_profile::free_all: 5.96112 ms
[GPU] chi2_profile_tot_gputimer: 849.091 ms
[CPU] chi2_profile_tot: 849.125 ms

[GPU] chi2_profile::malloc_fint: 202.455 ms
[GPU] chi2_profile::copy_observations: 9.88947 ms
[GPU] create_image_d::malloc_image: 2.42851 ms
[GPU] create_image_d::memset: 10.7397 ms
[GPU] create_image_d::malloc_ints: 0.2456 ms
[GPU] create_image_d::copy_ints_H->D: 0.015616 ms
[GPU] create_image_d::sweep: 0.87488 ms
[GPU] create_image_d::central_pixel: 0.014784 ms
[GPU] create_image_d::free_ints: 0.169056 ms
[GPU] create_image: 14.5976 ms
[GPU] sample::copy_uv_H->D: 6.15181 ms
[GPU] sample::copy_uvrot_D->D: 0.207104 ms
[GPU] sample::1st_shift: 211.089 ms
[GPU] sample::FFT: 189.042 ms
[GPU] sample::2nd_shift: 116.072 ms
[GPU] sample::interpolate: 3.09114 ms
[GPU] sample::apply_phase_sampled: 2.87309 ms
[GPU] sample_tot: 613.111 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60893 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.298112 ms
[GPU] reduce_chi2: 1.94102 ms
[GPU] chi2_profile::free_all: 5.94874 ms
[GPU] chi2_profile_tot_gputimer: 848.058 ms
[CPU] chi2_profile_tot: 848.093 ms

[GPU] chi2_profile::malloc_fint: 202.439 ms
[GPU] chi2_profile::copy_observations: 9.89798 ms
[GPU] create_image_d::malloc_image: 2.42029 ms
[GPU] create_image_d::memset: 10.7376 ms
[GPU] create_image_d::malloc_ints: 0.249376 ms
[GPU] create_image_d::copy_ints_H->D: 0.014592 ms
[GPU] create_image_d::sweep: 0.875552 ms
[GPU] create_image_d::central_pixel: 0.015392 ms
[GPU] create_image_d::free_ints: 0.16256 ms
[GPU] create_image: 14.5785 ms
[GPU] sample::copy_uv_H->D: 6.17216 ms
[GPU] sample::copy_uvrot_D->D: 0.210048 ms
[GPU] sample::1st_shift: 211.086 ms
[GPU] sample::FFT: 189.701 ms
[GPU] sample::2nd_shift: 116.038 ms
[GPU] sample::interpolate: 3.08778 ms
[GPU] sample::apply_phase_sampled: 2.87462 ms
[GPU] sample_tot: 613.784 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60762 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.293952 ms
[GPU] reduce_chi2: 1.93424 ms
[GPU] chi2_profile::free_all: 5.94797 ms
[GPU] chi2_profile_tot_gputimer: 848.694 ms
[CPU] chi2_profile_tot: 848.729 ms

[GPU] chi2_profile::malloc_fint: 202.456 ms
[GPU] chi2_profile::copy_observations: 9.87293 ms
[GPU] create_image_d::malloc_image: 2.44259 ms
[GPU] create_image_d::memset: 10.7348 ms
[GPU] create_image_d::malloc_ints: 0.257376 ms
[GPU] create_image_d::copy_ints_H->D: 0.016192 ms
[GPU] create_image_d::sweep: 0.875264 ms
[GPU] create_image_d::central_pixel: 0.015328 ms
[GPU] create_image_d::free_ints: 0.163808 ms
[GPU] create_image: 14.6075 ms
[GPU] sample::copy_uv_H->D: 6.16189 ms
[GPU] sample::copy_uvrot_D->D: 0.210944 ms
[GPU] sample::1st_shift: 211.101 ms
[GPU] sample::FFT: 189.568 ms
[GPU] sample::2nd_shift: 116.103 ms
[GPU] sample::interpolate: 3.08954 ms
[GPU] sample::apply_phase_sampled: 2.87488 ms
[GPU] sample_tot: 613.656 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60755 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.286784 ms
[GPU] reduce_chi2: 1.92822 ms
[GPU] chi2_profile::free_all: 5.94618 ms
[GPU] chi2_profile_tot_gputimer: 848.585 ms
[CPU] chi2_profile_tot: 848.62 ms

[GPU] chi2_profile::malloc_fint: 202.452 ms
[GPU] chi2_profile::copy_observations: 9.88291 ms
[GPU] create_image_d::malloc_image: 2.40858 ms
[GPU] create_image_d::memset: 10.7386 ms
[GPU] create_image_d::malloc_ints: 0.245984 ms
[GPU] create_image_d::copy_ints_H->D: 0.016832 ms
[GPU] create_image_d::sweep: 0.875072 ms
[GPU] create_image_d::central_pixel: 0.015008 ms
[GPU] create_image_d::free_ints: 0.16832 ms
[GPU] create_image: 14.5734 ms
[GPU] sample::copy_uv_H->D: 6.15222 ms
[GPU] sample::copy_uvrot_D->D: 0.208128 ms
[GPU] sample::1st_shift: 211.1 ms
[GPU] sample::FFT: 188.8 ms
[GPU] sample::2nd_shift: 116.12 ms
[GPU] sample::interpolate: 3.08496 ms
[GPU] sample::apply_phase_sampled: 2.87558 ms
[GPU] sample_tot: 612.871 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.290592 ms
[GPU] reduce_chi2: 1.93146 ms
[GPU] chi2_profile::free_all: 5.92509 ms
[GPU] chi2_profile_tot_gputimer: 847.761 ms
[CPU] chi2_profile_tot: 847.797 ms

[GPU] chi2_profile::malloc_fint: 202.453 ms
[GPU] chi2_profile::copy_observations: 9.89014 ms
[GPU] create_image_d::malloc_image: 2.38979 ms
[GPU] create_image_d::memset: 10.7387 ms
[GPU] create_image_d::malloc_ints: 0.247488 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.875328 ms
[GPU] create_image_d::central_pixel: 0.015424 ms
[GPU] create_image_d::free_ints: 0.170208 ms
[GPU] create_image: 14.5547 ms
[GPU] sample::copy_uv_H->D: 6.15219 ms
[GPU] sample::copy_uvrot_D->D: 0.212704 ms
[GPU] sample::1st_shift: 211.061 ms
[GPU] sample::FFT: 189.401 ms
[GPU] sample::2nd_shift: 116.067 ms
[GPU] sample::interpolate: 3.09123 ms
[GPU] sample::apply_phase_sampled: 2.87302 ms
[GPU] sample_tot: 613.441 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.28928 ms
[GPU] reduce_chi2: 1.92861 ms
[GPU] chi2_profile::free_all: 6.11997 ms
[GPU] chi2_profile_tot_gputimer: 848.501 ms
[CPU] chi2_profile_tot: 848.535 ms

[GPU] chi2_profile::malloc_fint: 202.472 ms
[GPU] chi2_profile::copy_observations: 9.90208 ms
[GPU] create_image_d::malloc_image: 2.42678 ms
[GPU] create_image_d::memset: 10.7418 ms
[GPU] create_image_d::malloc_ints: 0.24336 ms
[GPU] create_image_d::copy_ints_H->D: 0.015296 ms
[GPU] create_image_d::sweep: 0.876608 ms
[GPU] create_image_d::central_pixel: 0.013568 ms
[GPU] create_image_d::free_ints: 0.160832 ms
[GPU] create_image: 14.578 ms
[GPU] sample::copy_uv_H->D: 6.15216 ms
[GPU] sample::copy_uvrot_D->D: 0.209952 ms
[GPU] sample::1st_shift: 211.071 ms
[GPU] sample::FFT: 188.462 ms
[GPU] sample::2nd_shift: 116.11 ms
[GPU] sample::interpolate: 3.0888 ms
[GPU] sample::apply_phase_sampled: 2.87264 ms
[GPU] sample_tot: 612.508 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60925 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.281856 ms
[GPU] reduce_chi2: 1.92528 ms
[GPU] chi2_profile::free_all: 5.94582 ms
[GPU] chi2_profile_tot_gputimer: 847.447 ms
[CPU] chi2_profile_tot: 847.482 ms

[GPU] chi2_profile::malloc_fint: 202.45 ms
[GPU] chi2_profile::copy_observations: 9.91136 ms
[GPU] create_image_d::malloc_image: 2.45968 ms
[GPU] create_image_d::memset: 10.7424 ms
[GPU] create_image_d::malloc_ints: 0.245856 ms
[GPU] create_image_d::copy_ints_H->D: 0.015392 ms
[GPU] create_image_d::sweep: 0.875328 ms
[GPU] create_image_d::central_pixel: 0.015072 ms
[GPU] create_image_d::free_ints: 0.163136 ms
[GPU] create_image: 14.6206 ms
[GPU] sample::copy_uv_H->D: 6.17046 ms
[GPU] sample::copy_uvrot_D->D: 0.207968 ms
[GPU] sample::1st_shift: 211.053 ms
[GPU] sample::FFT: 189.229 ms
[GPU] sample::2nd_shift: 116.066 ms
[GPU] sample::interpolate: 3.08621 ms
[GPU] sample::apply_phase_sampled: 2.87306 ms
[GPU] sample_tot: 613.279 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.6095 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.285952 ms
[GPU] reduce_chi2: 1.92848 ms
[GPU] chi2_profile::free_all: 5.92307 ms
[GPU] chi2_profile_tot_gputimer: 848.228 ms
[CPU] chi2_profile_tot: 848.262 ms

[GPU] chi2_profile::malloc_fint: 202.453 ms
[GPU] chi2_profile::copy_observations: 9.91402 ms
[GPU] create_image_d::malloc_image: 2.3968 ms
[GPU] create_image_d::memset: 10.7399 ms
[GPU] create_image_d::malloc_ints: 0.248928 ms
[GPU] create_image_d::copy_ints_H->D: 0.014624 ms
[GPU] create_image_d::sweep: 0.87504 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.165504 ms
[GPU] create_image: 14.5541 ms
[GPU] sample::copy_uv_H->D: 6.1639 ms
[GPU] sample::copy_uvrot_D->D: 0.209216 ms
[GPU] sample::1st_shift: 211.106 ms
[GPU] sample::FFT: 189.641 ms
[GPU] sample::2nd_shift: 116.055 ms
[GPU] sample::interpolate: 3.09011 ms
[GPU] sample::apply_phase_sampled: 2.87325 ms
[GPU] sample_tot: 613.732 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60704 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.278528 ms
[GPU] reduce_chi2: 1.91779 ms
[GPU] chi2_profile::free_all: 5.93994 ms
[GPU] chi2_profile_tot_gputimer: 848.624 ms
[CPU] chi2_profile_tot: 848.658 ms

[GPU] chi2_profile::malloc_fint: 202.459 ms
[GPU] chi2_profile::copy_observations: 9.91187 ms
[GPU] create_image_d::malloc_image: 2.41354 ms
[GPU] create_image_d::memset: 10.7459 ms
[GPU] create_image_d::malloc_ints: 0.250208 ms
[GPU] create_image_d::copy_ints_H->D: 0.016064 ms
[GPU] create_image_d::sweep: 0.875296 ms
[GPU] create_image_d::central_pixel: 0.01488 ms
[GPU] create_image_d::free_ints: 0.163808 ms
[GPU] create_image: 14.5788 ms
[GPU] sample::copy_uv_H->D: 6.15274 ms
[GPU] sample::copy_uvrot_D->D: 0.216928 ms
[GPU] sample::1st_shift: 211.078 ms
[GPU] sample::FFT: 188.943 ms
[GPU] sample::2nd_shift: 116.047 ms
[GPU] sample::interpolate: 3.09069 ms
[GPU] sample::apply_phase_sampled: 2.87325 ms
[GPU] sample_tot: 613.01 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60896 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.289888 ms
[GPU] reduce_chi2: 1.93226 ms
[GPU] chi2_profile::free_all: 5.94496 ms
[GPU] chi2_profile_tot_gputimer: 847.951 ms
[CPU] chi2_profile_tot: 847.986 ms

[GPU] chi2_profile::malloc_fint: 202.454 ms
[GPU] chi2_profile::copy_observations: 9.9089 ms
[GPU] create_image_d::malloc_image: 2.42982 ms
[GPU] create_image_d::memset: 10.7384 ms
[GPU] create_image_d::malloc_ints: 0.247104 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.875072 ms
[GPU] create_image_d::central_pixel: 0.015104 ms
[GPU] create_image_d::free_ints: 0.162496 ms
[GPU] create_image: 14.5862 ms
[GPU] sample::copy_uv_H->D: 6.17446 ms
[GPU] sample::copy_uvrot_D->D: 0.205824 ms
[GPU] sample::1st_shift: 211.079 ms
[GPU] sample::FFT: 189.768 ms
[GPU] sample::2nd_shift: 116.055 ms
[GPU] sample::interpolate: 3.09203 ms
[GPU] sample::apply_phase_sampled: 2.87469 ms
[GPU] sample_tot: 613.841 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60902 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.289312 ms
[GPU] reduce_chi2: 1.9313 ms
[GPU] chi2_profile::free_all: 5.92925 ms
[GPU] chi2_profile_tot_gputimer: 848.765 ms
[CPU] chi2_profile_tot: 848.8 ms

[GPU] chi2_profile::malloc_fint: 202.445 ms
[GPU] chi2_profile::copy_observations: 9.89661 ms
[GPU] create_image_d::malloc_image: 2.43597 ms
[GPU] create_image_d::memset: 10.7247 ms
[GPU] create_image_d::malloc_ints: 0.24896 ms
[GPU] create_image_d::copy_ints_H->D: 0.016192 ms
[GPU] create_image_d::sweep: 0.87536 ms
[GPU] create_image_d::central_pixel: 0.013984 ms
[GPU] create_image_d::free_ints: 0.161792 ms
[GPU] create_image: 14.5739 ms
[GPU] sample::copy_uv_H->D: 6.16813 ms
[GPU] sample::copy_uvrot_D->D: 0.20944 ms
[GPU] sample::1st_shift: 211.17 ms
[GPU] sample::FFT: 189.855 ms
[GPU] sample::2nd_shift: 116.011 ms
[GPU] sample::interpolate: 3.08877 ms
[GPU] sample::apply_phase_sampled: 2.87418 ms
[GPU] sample_tot: 614.027 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60682 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.292224 ms
[GPU] reduce_chi2: 1.93194 ms
[GPU] chi2_profile::free_all: 5.94672 ms
[GPU] chi2_profile_tot_gputimer: 848.939 ms
[CPU] chi2_profile_tot: 848.973 ms

[GPU] chi2_profile::malloc_fint: 202.452 ms
[GPU] chi2_profile::copy_observations: 9.97654 ms
[GPU] create_image_d::malloc_image: 2.44221 ms
[GPU] create_image_d::memset: 10.7421 ms
[GPU] create_image_d::malloc_ints: 0.250304 ms
[GPU] create_image_d::copy_ints_H->D: 0.01552 ms
[GPU] create_image_d::sweep: 0.874976 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.163776 ms
[GPU] create_image: 14.6073 ms
[GPU] sample::copy_uv_H->D: 6.1599 ms
[GPU] sample::copy_uvrot_D->D: 0.209088 ms
[GPU] sample::1st_shift: 211.07 ms
[GPU] sample::FFT: 189.112 ms
[GPU] sample::2nd_shift: 116.013 ms
[GPU] sample::interpolate: 3.0865 ms
[GPU] sample::apply_phase_sampled: 2.87376 ms
[GPU] sample_tot: 613.165 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.60902 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.2896 ms
[GPU] reduce_chi2: 1.9313 ms
[GPU] chi2_profile::free_all: 5.93107 ms
[GPU] chi2_profile_tot_gputimer: 848.178 ms
[CPU] chi2_profile_tot: 848.213 ms
16384	1.000000e+06	float64	None	8	1.612233e+01	8.485439e-01	4.057434e-04	8.476377e-01
# |--> timings: [0.8491086580324918, 0.8482738309539855, 0.8483245510142297, 0.848434709943831, 0.8483947131317109, 0.8489341200329363, 0.8487375618424267, 0.8492714820895344, 0.8482523390557617, 0.8488773421850055, 0.8487697960808873, 0.8479432689491659, 0.8486882490105927, 0.8476377499755472, 0.8484107130207121, 0.84880775003694, 0.8481327670160681, 0.8489586659707129, 0.8491271438542753, 0.8483567349612713]

[GPU] chi2_profile::malloc_fint: 201.65 ms
[GPU] chi2_profile::copy_observations: 9.88432 ms
[GPU] create_image_d::malloc_image: 2.39994 ms
[GPU] create_image_d::memset: 10.7413 ms
[GPU] create_image_d::malloc_ints: 0.247168 ms
[GPU] create_image_d::copy_ints_H->D: 0.016512 ms
[GPU] create_image_d::sweep: 0.251328 ms
[GPU] create_image_d::central_pixel: 0.014528 ms
[GPU] create_image_d::free_ints: 0.16368 ms
[GPU] create_image: 13.9368 ms
[GPU] sample::copy_uv_H->D: 6.16038 ms
[GPU] sample::copy_uvrot_D->D: 0.208736 ms
[GPU] sample::1st_shift: 105.19 ms
[GPU] sample::FFT: 188.721 ms
[GPU] sample::2nd_shift: 63.12 ms
[GPU] sample::interpolate: 4.92099 ms
[GPU] sample::apply_phase_sampled: 0.771648 ms
[GPU] sample_tot: 506.902 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.386112 ms
[GPU] reduce_chi2: 0.919776 ms
[GPU] chi2_profile::free_all: 5.95334 ms
[GPU] chi2_profile_tot_gputimer: 739.362 ms
[CPU] chi2_profile_tot: 739.396 ms

[GPU] chi2_profile::malloc_fint: 202.451 ms
[GPU] chi2_profile::copy_observations: 9.92896 ms
[GPU] create_image_d::malloc_image: 2.42592 ms
[GPU] create_image_d::memset: 10.7439 ms
[GPU] create_image_d::malloc_ints: 0.247008 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.250208 ms
[GPU] create_image_d::central_pixel: 0.0136 ms
[GPU] create_image_d::free_ints: 0.168032 ms
[GPU] create_image: 13.9629 ms
[GPU] sample::copy_uv_H->D: 6.21939 ms
[GPU] sample::copy_uvrot_D->D: 0.209024 ms
[GPU] sample::1st_shift: 105.198 ms
[GPU] sample::FFT: 189.618 ms
[GPU] sample::2nd_shift: 63.1555 ms
[GPU] sample::interpolate: 4.92147 ms
[GPU] sample::apply_phase_sampled: 0.77376 ms
[GPU] sample_tot: 507.862 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502048 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.386592 ms
[GPU] reduce_chi2: 0.921088 ms
[GPU] chi2_profile::free_all: 5.95075 ms
[GPU] chi2_profile_tot_gputimer: 741.189 ms
[CPU] chi2_profile_tot: 741.223 ms

[GPU] chi2_profile::malloc_fint: 202.458 ms
[GPU] chi2_profile::copy_observations: 9.87773 ms
[GPU] create_image_d::malloc_image: 2.44058 ms
[GPU] create_image_d::memset: 10.739 ms
[GPU] create_image_d::malloc_ints: 0.250528 ms
[GPU] create_image_d::copy_ints_H->D: 0.016928 ms
[GPU] create_image_d::sweep: 0.251328 ms
[GPU] create_image_d::central_pixel: 0.014592 ms
[GPU] create_image_d::free_ints: 0.161152 ms
[GPU] create_image: 13.9776 ms
[GPU] sample::copy_uv_H->D: 6.16653 ms
[GPU] sample::copy_uvrot_D->D: 0.208064 ms
[GPU] sample::1st_shift: 105.18 ms
[GPU] sample::FFT: 188.722 ms
[GPU] sample::2nd_shift: 63.1346 ms
[GPU] sample::interpolate: 4.91965 ms
[GPU] sample::apply_phase_sampled: 0.77232 ms
[GPU] sample_tot: 506.944 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.504224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.380576 ms
[GPU] reduce_chi2: 0.918944 ms
[GPU] chi2_profile::free_all: 5.94317 ms
[GPU] chi2_profile_tot_gputimer: 740.233 ms
[CPU] chi2_profile_tot: 740.267 ms

[GPU] chi2_profile::malloc_fint: 202.456 ms
[GPU] chi2_profile::copy_observations: 9.97696 ms
[GPU] create_image_d::malloc_image: 2.38253 ms
[GPU] create_image_d::memset: 10.7384 ms
[GPU] create_image_d::malloc_ints: 0.247072 ms
[GPU] create_image_d::copy_ints_H->D: 0.016416 ms
[GPU] create_image_d::sweep: 0.250432 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.168 ms
[GPU] create_image: 13.9145 ms
[GPU] sample::copy_uv_H->D: 6.21114 ms
[GPU] sample::copy_uvrot_D->D: 0.209888 ms
[GPU] sample::1st_shift: 105.216 ms
[GPU] sample::FFT: 188.886 ms
[GPU] sample::2nd_shift: 63.09 ms
[GPU] sample::interpolate: 4.91798 ms
[GPU] sample::apply_phase_sampled: 0.771424 ms
[GPU] sample_tot: 507.137 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.38112 ms
[GPU] reduce_chi2: 0.914464 ms
[GPU] chi2_profile::free_all: 5.94019 ms
[GPU] chi2_profile_tot_gputimer: 740.453 ms
[CPU] chi2_profile_tot: 740.486 ms

[GPU] chi2_profile::malloc_fint: 202.463 ms
[GPU] chi2_profile::copy_observations: 9.88362 ms
[GPU] create_image_d::malloc_image: 2.44675 ms
[GPU] create_image_d::memset: 10.7299 ms
[GPU] create_image_d::malloc_ints: 0.24496 ms
[GPU] create_image_d::copy_ints_H->D: 0.01536 ms
[GPU] create_image_d::sweep: 0.250336 ms
[GPU] create_image_d::central_pixel: 0.01424 ms
[GPU] create_image_d::free_ints: 0.159008 ms
[GPU] create_image: 13.9629 ms
[GPU] sample::copy_uv_H->D: 6.13965 ms
[GPU] sample::copy_uvrot_D->D: 0.213024 ms
[GPU] sample::1st_shift: 105.194 ms
[GPU] sample::FFT: 189.697 ms
[GPU] sample::2nd_shift: 63.1154 ms
[GPU] sample::interpolate: 4.91805 ms
[GPU] sample::apply_phase_sampled: 0.771616 ms
[GPU] sample_tot: 507.855 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.504416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.384128 ms
[GPU] reduce_chi2: 0.921632 ms
[GPU] chi2_profile::free_all: 5.94294 ms
[GPU] chi2_profile_tot_gputimer: 741.143 ms
[CPU] chi2_profile_tot: 741.177 ms

[GPU] chi2_profile::malloc_fint: 202.456 ms
[GPU] chi2_profile::copy_observations: 9.87427 ms
[GPU] create_image_d::malloc_image: 2.39107 ms
[GPU] create_image_d::memset: 10.7422 ms
[GPU] create_image_d::malloc_ints: 0.245792 ms
[GPU] create_image_d::copy_ints_H->D: 0.015168 ms
[GPU] create_image_d::sweep: 0.251168 ms
[GPU] create_image_d::central_pixel: 0.014176 ms
[GPU] create_image_d::free_ints: 0.166368 ms
[GPU] create_image: 13.9271 ms
[GPU] sample::copy_uv_H->D: 6.15763 ms
[GPU] sample::copy_uvrot_D->D: 0.208416 ms
[GPU] sample::1st_shift: 105.172 ms
[GPU] sample::FFT: 189.098 ms
[GPU] sample::2nd_shift: 63.1297 ms
[GPU] sample::interpolate: 4.92035 ms
[GPU] sample::apply_phase_sampled: 0.771616 ms
[GPU] sample_tot: 507.244 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502624 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.384832 ms
[GPU] reduce_chi2: 0.91936 ms
[GPU] chi2_profile::free_all: 5.96 ms
[GPU] chi2_profile_tot_gputimer: 740.494 ms
[CPU] chi2_profile_tot: 740.527 ms

[GPU] chi2_profile::malloc_fint: 202.448 ms
[GPU] chi2_profile::copy_observations: 9.87248 ms
[GPU] create_image_d::malloc_image: 2.444 ms
[GPU] create_image_d::memset: 10.7366 ms
[GPU] create_image_d::malloc_ints: 0.247968 ms
[GPU] create_image_d::copy_ints_H->D: 0.015936 ms
[GPU] create_image_d::sweep: 0.250016 ms
[GPU] create_image_d::central_pixel: 0.014752 ms
[GPU] create_image_d::free_ints: 0.15952 ms
[GPU] create_image: 13.9662 ms
[GPU] sample::copy_uv_H->D: 6.15578 ms
[GPU] sample::copy_uvrot_D->D: 0.210048 ms
[GPU] sample::1st_shift: 105.194 ms
[GPU] sample::FFT: 189.648 ms
[GPU] sample::2nd_shift: 63.0678 ms
[GPU] sample::interpolate: 4.91942 ms
[GPU] sample::apply_phase_sampled: 0.773248 ms
[GPU] sample_tot: 507.822 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501984 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.397856 ms
[GPU] reduce_chi2: 0.93312 ms
[GPU] chi2_profile::free_all: 5.94256 ms
[GPU] chi2_profile_tot_gputimer: 741.1 ms
[CPU] chi2_profile_tot: 741.134 ms

[GPU] chi2_profile::malloc_fint: 202.456 ms
[GPU] chi2_profile::copy_observations: 9.89104 ms
[GPU] create_image_d::malloc_image: 2.42979 ms
[GPU] create_image_d::memset: 10.7443 ms
[GPU] create_image_d::malloc_ints: 0.244032 ms
[GPU] create_image_d::copy_ints_H->D: 0.017056 ms
[GPU] create_image_d::sweep: 0.25088 ms
[GPU] create_image_d::central_pixel: 0.018464 ms
[GPU] create_image_d::free_ints: 0.16144 ms
[GPU] create_image: 13.9686 ms
[GPU] sample::copy_uv_H->D: 6.15312 ms
[GPU] sample::copy_uvrot_D->D: 0.208352 ms
[GPU] sample::1st_shift: 105.193 ms
[GPU] sample::FFT: 189.53 ms
[GPU] sample::2nd_shift: 63.098 ms
[GPU] sample::interpolate: 4.91898 ms
[GPU] sample::apply_phase_sampled: 0.771744 ms
[GPU] sample_tot: 507.695 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.5024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.381856 ms
[GPU] reduce_chi2: 0.91808 ms
[GPU] chi2_profile::free_all: 5.92787 ms
[GPU] chi2_profile_tot_gputimer: 740.971 ms
[CPU] chi2_profile_tot: 741.005 ms

[GPU] chi2_profile::malloc_fint: 202.454 ms
[GPU] chi2_profile::copy_observations: 9.86954 ms
[GPU] create_image_d::malloc_image: 2.38624 ms
[GPU] create_image_d::memset: 10.7419 ms
[GPU] create_image_d::malloc_ints: 0.246208 ms
[GPU] create_image_d::copy_ints_H->D: 0.015488 ms
[GPU] create_image_d::sweep: 0.250592 ms
[GPU] create_image_d::central_pixel: 0.0136 ms
[GPU] create_image_d::free_ints: 0.163776 ms
[GPU] create_image: 13.9192 ms
[GPU] sample::copy_uv_H->D: 6.15763 ms
[GPU] sample::copy_uvrot_D->D: 0.211744 ms
[GPU] sample::1st_shift: 105.202 ms
[GPU] sample::FFT: 189.326 ms
[GPU] sample::2nd_shift: 63.1527 ms
[GPU] sample::interpolate: 4.9225 ms
[GPU] sample::apply_phase_sampled: 0.772192 ms
[GPU] sample_tot: 507.513 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.386016 ms
[GPU] reduce_chi2: 0.920416 ms
[GPU] chi2_profile::free_all: 5.93341 ms
[GPU] chi2_profile_tot_gputimer: 740.722 ms
[CPU] chi2_profile_tot: 740.754 ms

[GPU] chi2_profile::malloc_fint: 202.455 ms
[GPU] chi2_profile::copy_observations: 9.89834 ms
[GPU] create_image_d::malloc_image: 2.4049 ms
[GPU] create_image_d::memset: 10.7382 ms
[GPU] create_image_d::malloc_ints: 0.245088 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 0.252032 ms
[GPU] create_image_d::central_pixel: 0.015168 ms
[GPU] create_image_d::free_ints: 0.162272 ms
[GPU] create_image: 13.9363 ms
[GPU] sample::copy_uv_H->D: 6.16125 ms
[GPU] sample::copy_uvrot_D->D: 0.207392 ms
[GPU] sample::1st_shift: 105.215 ms
[GPU] sample::FFT: 189.523 ms
[GPU] sample::2nd_shift: 63.1368 ms
[GPU] sample::interpolate: 4.91882 ms
[GPU] sample::apply_phase_sampled: 0.773792 ms
[GPU] sample_tot: 507.719 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502592 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.395264 ms
[GPU] reduce_chi2: 0.930496 ms
[GPU] chi2_profile::free_all: 5.93917 ms
[GPU] chi2_profile_tot_gputimer: 740.993 ms
[CPU] chi2_profile_tot: 741.031 ms

[GPU] chi2_profile::malloc_fint: 202.444 ms
[GPU] chi2_profile::copy_observations: 9.87702 ms
[GPU] create_image_d::malloc_image: 2.39443 ms
[GPU] create_image_d::memset: 10.7417 ms
[GPU] create_image_d::malloc_ints: 0.245568 ms
[GPU] create_image_d::copy_ints_H->D: 0.020512 ms
[GPU] create_image_d::sweep: 0.25152 ms
[GPU] create_image_d::central_pixel: 0.013472 ms
[GPU] create_image_d::free_ints: 0.162528 ms
[GPU] create_image: 13.9326 ms
[GPU] sample::copy_uv_H->D: 6.25795 ms
[GPU] sample::copy_uvrot_D->D: 0.208224 ms
[GPU] sample::1st_shift: 105.205 ms
[GPU] sample::FFT: 189.7 ms
[GPU] sample::2nd_shift: 63.0774 ms
[GPU] sample::interpolate: 4.91914 ms
[GPU] sample::apply_phase_sampled: 0.771136 ms
[GPU] sample_tot: 507.982 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502208 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.386208 ms
[GPU] reduce_chi2: 0.920064 ms
[GPU] chi2_profile::free_all: 5.94752 ms
[GPU] chi2_profile_tot_gputimer: 741.218 ms
[CPU] chi2_profile_tot: 741.25 ms

[GPU] chi2_profile::malloc_fint: 202.456 ms
[GPU] chi2_profile::copy_observations: 9.89715 ms
[GPU] create_image_d::malloc_image: 2.40077 ms
[GPU] create_image_d::memset: 10.7373 ms
[GPU] create_image_d::malloc_ints: 0.250208 ms
[GPU] create_image_d::copy_ints_H->D: 0.016096 ms
[GPU] create_image_d::sweep: 0.249856 ms
[GPU] create_image_d::central_pixel: 0.013088 ms
[GPU] create_image_d::free_ints: 0.160576 ms
[GPU] create_image: 13.9261 ms
[GPU] sample::copy_uv_H->D: 6.16166 ms
[GPU] sample::copy_uvrot_D->D: 0.21072 ms
[GPU] sample::1st_shift: 105.179 ms
[GPU] sample::FFT: 188.905 ms
[GPU] sample::2nd_shift: 63.1306 ms
[GPU] sample::interpolate: 4.92032 ms
[GPU] sample::apply_phase_sampled: 0.771328 ms
[GPU] sample_tot: 507.076 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503296 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.400928 ms
[GPU] reduce_chi2: 0.936928 ms
[GPU] chi2_profile::free_all: 5.92403 ms
[GPU] chi2_profile_tot_gputimer: 740.33 ms
[CPU] chi2_profile_tot: 740.367 ms

[GPU] chi2_profile::malloc_fint: 202.455 ms
[GPU] chi2_profile::copy_observations: 9.89613 ms
[GPU] create_image_d::malloc_image: 2.43645 ms
[GPU] create_image_d::memset: 10.7303 ms
[GPU] create_image_d::malloc_ints: 0.24912 ms
[GPU] create_image_d::copy_ints_H->D: 0.016704 ms
[GPU] create_image_d::sweep: 0.251552 ms
[GPU] create_image_d::central_pixel: 0.014464 ms
[GPU] create_image_d::free_ints: 0.159936 ms
[GPU] create_image: 13.9607 ms
[GPU] sample::copy_uv_H->D: 6.16995 ms
[GPU] sample::copy_uvrot_D->D: 0.209312 ms
[GPU] sample::1st_shift: 105.172 ms
[GPU] sample::FFT: 189.78 ms
[GPU] sample::2nd_shift: 63.148 ms
[GPU] sample::interpolate: 4.91834 ms
[GPU] sample::apply_phase_sampled: 0.772352 ms
[GPU] sample_tot: 507.937 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.387456 ms
[GPU] reduce_chi2: 0.923392 ms
[GPU] chi2_profile::free_all: 5.92291 ms
[GPU] chi2_profile_tot_gputimer: 741.211 ms
[CPU] chi2_profile_tot: 741.245 ms

[GPU] chi2_profile::malloc_fint: 202.459 ms
[GPU] chi2_profile::copy_observations: 9.89616 ms
[GPU] create_image_d::malloc_image: 2.40576 ms
[GPU] create_image_d::memset: 10.738 ms
[GPU] create_image_d::malloc_ints: 0.244224 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.251264 ms
[GPU] create_image_d::central_pixel: 0.015104 ms
[GPU] create_image_d::free_ints: 0.161344 ms
[GPU] create_image: 13.9324 ms
[GPU] sample::copy_uv_H->D: 6.16304 ms
[GPU] sample::copy_uvrot_D->D: 0.209088 ms
[GPU] sample::1st_shift: 105.192 ms
[GPU] sample::FFT: 189.527 ms
[GPU] sample::2nd_shift: 63.1115 ms
[GPU] sample::interpolate: 4.91962 ms
[GPU] sample::apply_phase_sampled: 0.772832 ms
[GPU] sample_tot: 507.7 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.500224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.381696 ms
[GPU] reduce_chi2: 0.914656 ms
[GPU] chi2_profile::free_all: 5.94646 ms
[GPU] chi2_profile_tot_gputimer: 740.963 ms
[CPU] chi2_profile_tot: 740.995 ms

[GPU] chi2_profile::malloc_fint: 202.452 ms
[GPU] chi2_profile::copy_observations: 9.85498 ms
[GPU] create_image_d::malloc_image: 2.42752 ms
[GPU] create_image_d::memset: 10.751 ms
[GPU] create_image_d::malloc_ints: 0.241824 ms
[GPU] create_image_d::copy_ints_H->D: 0.016512 ms
[GPU] create_image_d::sweep: 0.250688 ms
[GPU] create_image_d::central_pixel: 0.01456 ms
[GPU] create_image_d::free_ints: 0.176448 ms
[GPU] create_image: 13.9829 ms
[GPU] sample::copy_uv_H->D: 6.22611 ms
[GPU] sample::copy_uvrot_D->D: 0.209824 ms
[GPU] sample::1st_shift: 105.253 ms
[GPU] sample::FFT: 189.947 ms
[GPU] sample::2nd_shift: 63.1252 ms
[GPU] sample::interpolate: 4.92246 ms
[GPU] sample::apply_phase_sampled: 0.771552 ms
[GPU] sample_tot: 508.276 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.50512 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.518816 ms
[GPU] reduce_chi2: 1.05738 ms
[GPU] chi2_profile::free_all: 5.956 ms
[GPU] chi2_profile_tot_gputimer: 741.692 ms
[CPU] chi2_profile_tot: 741.725 ms

[GPU] chi2_profile::malloc_fint: 202.457 ms
[GPU] chi2_profile::copy_observations: 9.90874 ms
[GPU] create_image_d::malloc_image: 2.39181 ms
[GPU] create_image_d::memset: 10.7394 ms
[GPU] create_image_d::malloc_ints: 0.24448 ms
[GPU] create_image_d::copy_ints_H->D: 0.016576 ms
[GPU] create_image_d::sweep: 0.251552 ms
[GPU] create_image_d::central_pixel: 0.014144 ms
[GPU] create_image_d::free_ints: 0.167872 ms
[GPU] create_image: 13.9278 ms
[GPU] sample::copy_uv_H->D: 6.1487 ms
[GPU] sample::copy_uvrot_D->D: 0.207712 ms
[GPU] sample::1st_shift: 105.127 ms
[GPU] sample::FFT: 188.829 ms
[GPU] sample::2nd_shift: 63.0949 ms
[GPU] sample::interpolate: 4.9183 ms
[GPU] sample::apply_phase_sampled: 0.771328 ms
[GPU] sample_tot: 506.917 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.503872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.380352 ms
[GPU] reduce_chi2: 0.915328 ms
[GPU] chi2_profile::free_all: 5.9288 ms
[GPU] chi2_profile_tot_gputimer: 740.174 ms
[CPU] chi2_profile_tot: 740.207 ms

[GPU] chi2_profile::malloc_fint: 202.455 ms
[GPU] chi2_profile::copy_observations: 9.92746 ms
[GPU] create_image_d::malloc_image: 2.43274 ms
[GPU] create_image_d::memset: 10.7384 ms
[GPU] create_image_d::malloc_ints: 0.242976 ms
[GPU] create_image_d::copy_ints_H->D: 0.022144 ms
[GPU] create_image_d::sweep: 0.250816 ms
[GPU] create_image_d::central_pixel: 0.012608 ms
[GPU] create_image_d::free_ints: 0.159776 ms
[GPU] create_image: 13.9589 ms
[GPU] sample::copy_uv_H->D: 6.16077 ms
[GPU] sample::copy_uvrot_D->D: 0.2088 ms
[GPU] sample::1st_shift: 105.201 ms
[GPU] sample::FFT: 189.799 ms
[GPU] sample::2nd_shift: 63.0787 ms
[GPU] sample::interpolate: 4.91827 ms
[GPU] sample::apply_phase_sampled: 0.773376 ms
[GPU] sample_tot: 507.983 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501056 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.391776 ms
[GPU] reduce_chi2: 0.927072 ms
[GPU] chi2_profile::free_all: 5.94723 ms
[GPU] chi2_profile_tot_gputimer: 741.31 ms
[CPU] chi2_profile_tot: 741.344 ms

[GPU] chi2_profile::malloc_fint: 202.466 ms
[GPU] chi2_profile::copy_observations: 9.87949 ms
[GPU] create_image_d::malloc_image: 2.43459 ms
[GPU] create_image_d::memset: 10.7424 ms
[GPU] create_image_d::malloc_ints: 0.245632 ms
[GPU] create_image_d::copy_ints_H->D: 0.016832 ms
[GPU] create_image_d::sweep: 0.250912 ms
[GPU] create_image_d::central_pixel: 0.014368 ms
[GPU] create_image_d::free_ints: 0.162048 ms
[GPU] create_image: 13.9701 ms
[GPU] sample::copy_uv_H->D: 6.13069 ms
[GPU] sample::copy_uvrot_D->D: 0.208864 ms
[GPU] sample::1st_shift: 105.215 ms
[GPU] sample::FFT: 204.907 ms
[GPU] sample::2nd_shift: 63.7277 ms
[GPU] sample::interpolate: 4.92387 ms
[GPU] sample::apply_phase_sampled: 0.773504 ms
[GPU] sample_tot: 523.022 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.502784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 2.92262 ms
[GPU] reduce_chi2: 3.45837 ms
[GPU] chi2_profile::free_all: 6.01504 ms
[GPU] chi2_profile_tot_gputimer: 758.963 ms
[CPU] chi2_profile_tot: 759.005 ms

[GPU] chi2_profile::malloc_fint: 201.125 ms
[GPU] chi2_profile::copy_observations: 17.3015 ms
[GPU] create_image_d::malloc_image: 2.51325 ms
[GPU] create_image_d::memset: 10.7669 ms
[GPU] create_image_d::malloc_ints: 0.265728 ms
[GPU] create_image_d::copy_ints_H->D: 0.017632 ms
[GPU] create_image_d::sweep: 0.257856 ms
[GPU] create_image_d::central_pixel: 0.013568 ms
[GPU] create_image_d::free_ints: 0.185344 ms
[GPU] create_image: 14.1226 ms
[GPU] sample::copy_uv_H->D: 8.48774 ms
[GPU] sample::copy_uvrot_D->D: 0.213344 ms
[GPU] sample::1st_shift: 105.18 ms
[GPU] sample::FFT: 190.604 ms
[GPU] sample::2nd_shift: 63.1454 ms
[GPU] sample::interpolate: 4.92035 ms
[GPU] sample::apply_phase_sampled: 0.77424 ms
[GPU] sample_tot: 511.142 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501728 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.378048 ms
[GPU] reduce_chi2: 0.911584 ms
[GPU] chi2_profile::free_all: 5.96035 ms
[GPU] chi2_profile_tot_gputimer: 750.712 ms
[CPU] chi2_profile_tot: 750.747 ms

[GPU] chi2_profile::malloc_fint: 202.459 ms
[GPU] chi2_profile::copy_observations: 10.9286 ms
[GPU] create_image_d::malloc_image: 5.56714 ms
[GPU] create_image_d::memset: 10.7651 ms
[GPU] create_image_d::malloc_ints: 0.505472 ms
[GPU] create_image_d::copy_ints_H->D: 0.03088 ms
[GPU] create_image_d::sweep: 0.270336 ms
[GPU] create_image_d::central_pixel: 0.02112 ms
[GPU] create_image_d::free_ints: 0.299392 ms
[GPU] create_image: 17.6293 ms
[GPU] sample::copy_uv_H->D: 12.7155 ms
[GPU] sample::copy_uvrot_D->D: 0.219616 ms
[GPU] sample::1st_shift: 105.198 ms
[GPU] sample::FFT: 190.521 ms
[GPU] sample::2nd_shift: 63.0612 ms
[GPU] sample::interpolate: 4.91536 ms
[GPU] sample::apply_phase_sampled: 0.77104 ms
[GPU] sample_tot: 515.324 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.501728 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.381248 ms
[GPU] reduce_chi2: 0.91696 ms
[GPU] chi2_profile::free_all: 5.97386 ms
[GPU] chi2_profile_tot_gputimer: 753.4 ms
[CPU] chi2_profile_tot: 753.435 ms
16384	1.000000e+06	float64	None	16	1.412181e+01	7.432530e-01	5.218358e-03	7.395140e-01
# |--> timings: [0.7395139841828495, 0.7413685801438987, 0.7404139779973775, 0.7406318220309913, 0.7413235271815211, 0.7406861970666796, 0.741278339875862, 0.7411536232102662, 0.7409063761588186, 0.7411877689883113, 0.7413944620639086, 0.7405163899529725, 0.7413908399175853, 0.7411490739323199, 0.7418715709354728, 0.7403524578548968, 0.7414884869940579, 0.7593531049787998, 0.7517564510926604, 0.7535839318297803]

[GPU] chi2_profile::malloc_fint: 201.337 ms
[GPU] chi2_profile::copy_observations: 15.6998 ms
[GPU] create_image_d::malloc_image: 2.39846 ms
[GPU] create_image_d::memset: 10.7287 ms
[GPU] create_image_d::malloc_ints: 0.25808 ms
[GPU] create_image_d::copy_ints_H->D: 0.01376 ms
[GPU] create_image_d::sweep: 0.174368 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.163168 ms
[GPU] create_image: 13.8524 ms
[GPU] sample::copy_uv_H->D: 10.1612 ms
[GPU] sample::copy_uvrot_D->D: 0.206624 ms
[GPU] sample::1st_shift: 89.9282 ms
[GPU] sample::FFT: 189.13 ms
[GPU] sample::2nd_shift: 60.3612 ms
[GPU] sample::interpolate: 5.1728 ms
[GPU] sample::apply_phase_sampled: 0.527072 ms
[GPU] sample_tot: 496.196 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.474688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.413888 ms
[GPU] reduce_chi2: 0.923264 ms
[GPU] chi2_profile::free_all: 5.96554 ms
[GPU] chi2_profile_tot_gputimer: 734.091 ms
[CPU] chi2_profile_tot: 734.129 ms

[GPU] chi2_profile::malloc_fint: 202.468 ms
[GPU] chi2_profile::copy_observations: 15.4909 ms
[GPU] create_image_d::malloc_image: 2.38003 ms
[GPU] create_image_d::memset: 10.7416 ms
[GPU] create_image_d::malloc_ints: 0.254144 ms
[GPU] create_image_d::copy_ints_H->D: 0.013184 ms
[GPU] create_image_d::sweep: 0.173056 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.1624 ms
[GPU] create_image: 13.8403 ms
[GPU] sample::copy_uv_H->D: 9.94845 ms
[GPU] sample::copy_uvrot_D->D: 0.205856 ms
[GPU] sample::1st_shift: 90.0054 ms
[GPU] sample::FFT: 190.002 ms
[GPU] sample::2nd_shift: 60.3159 ms
[GPU] sample::interpolate: 5.17504 ms
[GPU] sample::apply_phase_sampled: 0.525536 ms
[GPU] sample_tot: 496.932 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.470752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.422368 ms
[GPU] reduce_chi2: 0.926752 ms
[GPU] chi2_profile::free_all: 5.96624 ms
[GPU] chi2_profile_tot_gputimer: 735.742 ms
[CPU] chi2_profile_tot: 735.777 ms

[GPU] chi2_profile::malloc_fint: 202.446 ms
[GPU] chi2_profile::copy_observations: 15.4929 ms
[GPU] create_image_d::malloc_image: 2.4017 ms
[GPU] create_image_d::memset: 10.7362 ms
[GPU] create_image_d::malloc_ints: 0.253536 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 0.173248 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.161024 ms
[GPU] create_image: 13.8495 ms
[GPU] sample::copy_uv_H->D: 9.95206 ms
[GPU] sample::copy_uvrot_D->D: 0.207264 ms
[GPU] sample::1st_shift: 89.9724 ms
[GPU] sample::FFT: 189.462 ms
[GPU] sample::2nd_shift: 60.2841 ms
[GPU] sample::interpolate: 5.17498 ms
[GPU] sample::apply_phase_sampled: 0.526432 ms
[GPU] sample_tot: 496.346 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.468928 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.427648 ms
[GPU] reduce_chi2: 0.931424 ms
[GPU] chi2_profile::free_all: 5.95146 ms
[GPU] chi2_profile_tot_gputimer: 735.135 ms
[CPU] chi2_profile_tot: 735.169 ms

[GPU] chi2_profile::malloc_fint: 202.465 ms
[GPU] chi2_profile::copy_observations: 15.9435 ms
[GPU] create_image_d::malloc_image: 2.39456 ms
[GPU] create_image_d::memset: 10.735 ms
[GPU] create_image_d::malloc_ints: 0.254016 ms
[GPU] create_image_d::copy_ints_H->D: 0.013216 ms
[GPU] create_image_d::sweep: 0.17408 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.162464 ms
[GPU] create_image: 13.8488 ms
[GPU] sample::copy_uv_H->D: 10.0809 ms
[GPU] sample::copy_uvrot_D->D: 0.207264 ms
[GPU] sample::1st_shift: 90.0317 ms
[GPU] sample::FFT: 189.453 ms
[GPU] sample::2nd_shift: 60.2959 ms
[GPU] sample::interpolate: 5.17453 ms
[GPU] sample::apply_phase_sampled: 0.52704 ms
[GPU] sample_tot: 496.538 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.475136 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.419296 ms
[GPU] reduce_chi2: 0.927712 ms
[GPU] chi2_profile::free_all: 5.95536 ms
[GPU] chi2_profile_tot_gputimer: 735.795 ms
[CPU] chi2_profile_tot: 735.829 ms

[GPU] chi2_profile::malloc_fint: 202.462 ms
[GPU] chi2_profile::copy_observations: 15.6252 ms
[GPU] create_image_d::malloc_image: 2.36781 ms
[GPU] create_image_d::memset: 10.7413 ms
[GPU] create_image_d::malloc_ints: 0.251488 ms
[GPU] create_image_d::copy_ints_H->D: 0.013504 ms
[GPU] create_image_d::sweep: 0.176224 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.16352 ms
[GPU] create_image: 13.8376 ms
[GPU] sample::copy_uv_H->D: 10.1254 ms
[GPU] sample::copy_uvrot_D->D: 0.207168 ms
[GPU] sample::1st_shift: 89.9633 ms
[GPU] sample::FFT: 189.864 ms
[GPU] sample::2nd_shift: 60.3368 ms
[GPU] sample::interpolate: 5.17507 ms
[GPU] sample::apply_phase_sampled: 0.526944 ms
[GPU] sample_tot: 496.921 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.472192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.421216 ms
[GPU] reduce_chi2: 0.925728 ms
[GPU] chi2_profile::free_all: 5.95136 ms
[GPU] chi2_profile_tot_gputimer: 735.84 ms
[CPU] chi2_profile_tot: 735.874 ms

[GPU] chi2_profile::malloc_fint: 202.463 ms
[GPU] chi2_profile::copy_observations: 15.8015 ms
[GPU] create_image_d::malloc_image: 2.39712 ms
[GPU] create_image_d::memset: 10.7369 ms
[GPU] create_image_d::malloc_ints: 0.256736 ms
[GPU] create_image_d::copy_ints_H->D: 0.01312 ms
[GPU] create_image_d::sweep: 0.173952 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.160288 ms
[GPU] create_image: 13.8543 ms
[GPU] sample::copy_uv_H->D: 10.0788 ms
[GPU] sample::copy_uvrot_D->D: 0.209344 ms
[GPU] sample::1st_shift: 90.0455 ms
[GPU] sample::FFT: 189.256 ms
[GPU] sample::2nd_shift: 60.3435 ms
[GPU] sample::interpolate: 5.17123 ms
[GPU] sample::apply_phase_sampled: 0.526816 ms
[GPU] sample_tot: 496.37 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469664 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.41856 ms
[GPU] reduce_chi2: 0.93616 ms
[GPU] chi2_profile::free_all: 5.948 ms
[GPU] chi2_profile_tot_gputimer: 735.49 ms
[CPU] chi2_profile_tot: 735.528 ms

[GPU] chi2_profile::malloc_fint: 202.448 ms
[GPU] chi2_profile::copy_observations: 15.7196 ms
[GPU] create_image_d::malloc_image: 2.38176 ms
[GPU] create_image_d::memset: 10.7376 ms
[GPU] create_image_d::malloc_ints: 0.256448 ms
[GPU] create_image_d::copy_ints_H->D: 0.013376 ms
[GPU] create_image_d::sweep: 0.174272 ms
[GPU] create_image_d::central_pixel: 0.0128 ms
[GPU] create_image_d::free_ints: 0.162272 ms
[GPU] create_image: 13.8424 ms
[GPU] sample::copy_uv_H->D: 10.0104 ms
[GPU] sample::copy_uvrot_D->D: 0.20736 ms
[GPU] sample::1st_shift: 90.0226 ms
[GPU] sample::FFT: 189.654 ms
[GPU] sample::2nd_shift: 60.2987 ms
[GPU] sample::interpolate: 5.17229 ms
[GPU] sample::apply_phase_sampled: 0.52688 ms
[GPU] sample_tot: 496.756 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.471744 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.417568 ms
[GPU] reduce_chi2: 0.922976 ms
[GPU] chi2_profile::free_all: 6.07715 ms
[GPU] chi2_profile_tot_gputimer: 735.89 ms
[CPU] chi2_profile_tot: 735.924 ms

[GPU] chi2_profile::malloc_fint: 202.449 ms
[GPU] chi2_profile::copy_observations: 15.5513 ms
[GPU] create_image_d::malloc_image: 2.3889 ms
[GPU] create_image_d::memset: 10.7392 ms
[GPU] create_image_d::malloc_ints: 0.253728 ms
[GPU] create_image_d::copy_ints_H->D: 0.014112 ms
[GPU] create_image_d::sweep: 0.174848 ms
[GPU] create_image_d::central_pixel: 0.01312 ms
[GPU] create_image_d::free_ints: 0.158656 ms
[GPU] create_image: 13.8459 ms
[GPU] sample::copy_uv_H->D: 9.97008 ms
[GPU] sample::copy_uvrot_D->D: 0.208704 ms
[GPU] sample::1st_shift: 90.0458 ms
[GPU] sample::FFT: 189.923 ms
[GPU] sample::2nd_shift: 60.352 ms
[GPU] sample::interpolate: 5.17555 ms
[GPU] sample::apply_phase_sampled: 0.52672 ms
[GPU] sample_tot: 496.931 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.472768 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.420832 ms
[GPU] reduce_chi2: 0.92848 ms
[GPU] chi2_profile::free_all: 5.97373 ms
[GPU] chi2_profile_tot_gputimer: 735.801 ms
[CPU] chi2_profile_tot: 735.835 ms

[GPU] chi2_profile::malloc_fint: 202.439 ms
[GPU] chi2_profile::copy_observations: 15.966 ms
[GPU] create_image_d::malloc_image: 2.4241 ms
[GPU] create_image_d::memset: 10.733 ms
[GPU] create_image_d::malloc_ints: 0.254048 ms
[GPU] create_image_d::copy_ints_H->D: 0.013728 ms
[GPU] create_image_d::sweep: 0.174464 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.16256 ms
[GPU] create_image: 13.8782 ms
[GPU] sample::copy_uv_H->D: 10.1038 ms
[GPU] sample::copy_uvrot_D->D: 0.207136 ms
[GPU] sample::1st_shift: 89.9692 ms
[GPU] sample::FFT: 196.233 ms
[GPU] sample::2nd_shift: 60.3727 ms
[GPU] sample::interpolate: 5.17709 ms
[GPU] sample::apply_phase_sampled: 0.526016 ms
[GPU] sample_tot: 503.287 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.469184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.4216 ms
[GPU] reduce_chi2: 0.925344 ms
[GPU] chi2_profile::free_all: 5.96723 ms
[GPU] chi2_profile_tot_gputimer: 742.592 ms
[CPU] chi2_profile_tot: 742.627 ms

[GPU] chi2_profile::malloc_fint: 202.442 ms
[GPU] chi2_profile::copy_observations: 15.3573 ms
[GPU] create_image_d::malloc_image: 2.44336 ms
[GPU] create_image_d::memset: 10.735 ms
[GPU] create_image_d::malloc_ints: 0.254688 ms
[GPU] create_image_d::copy_ints_H->D: 0.013824 ms
[GPU] create_image_d::sweep: 0.174208 ms
[GPU] create_image_d::central_pixel: 0.01264 ms
[GPU] create_image_d::free_ints: 0.161568 ms
[GPU] create_image: 13.8976 ms
[GPU] sample::copy_uv_H->D: 10.249 ms
[GPU] sample::copy_uvrot_D->D: 0.205248 ms
[GPU] sample::1st_shift: 89.9979 ms
[GPU] sample::FFT: 204.227 ms
[GPU] sample::2nd_shift: 60.3437 ms
[GPU] sample::interpolate: 5.1801 ms
[GPU] sample::apply_phase_sampled: 0.528352 ms
[GPU] sample_tot: 511.457 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.4688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.42288 ms
[GPU] reduce_chi2: 0.925152 ms
[GPU] chi2_profile::free_all: 5.9632 ms
[GPU] chi2_profile_tot_gputimer: 750.159 ms
[CPU] chi2_profile_tot: 750.194 ms

[GPU] chi2_profile::malloc_fint: 202.478 ms
[GPU] chi2_profile::copy_observations: 15.5472 ms
[GPU] create_image_d::malloc_image: 2.46483 ms
[GPU] create_image_d::memset: 10.7509 ms
[GPU] create_image_d::malloc_ints: 0.266336 ms
[GPU] create_image_d::copy_ints_H->D: 0.013536 ms
[GPU] create_image_d::sweep: 0.178144 ms
[GPU] create_image_d::central_pixel: 0.013856 ms
[GPU] create_image_d::free_ints: 0.178816 ms
[GPU] create_image: 13.9687 ms
[GPU] sample::copy_uv_H->D: 10.1566 ms
[GPU] sample::copy_uvrot_D->D: 0.206016 ms
[GPU] sample::1st_shift: 90.0271 ms
[GPU] sample::FFT: 203.299 ms
[GPU] sample::2nd_shift: 60.3154 ms
[GPU] sample::interpolate: 5.17789 ms
[GPU] sample::apply_phase_sampled: 0.526912 ms
[GPU] sample_tot: 510.456 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.465824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.430336 ms
[GPU] reduce_chi2: 0.92976 ms
[GPU] chi2_profile::free_all: 5.95053 ms
[GPU] chi2_profile_tot_gputimer: 749.456 ms
[CPU] chi2_profile_tot: 749.493 ms

[GPU] chi2_profile::malloc_fint: 202.419 ms
[GPU] chi2_profile::copy_observations: 15.4604 ms
[GPU] create_image_d::malloc_image: 2.45338 ms
[GPU] create_image_d::memset: 10.7386 ms
[GPU] create_image_d::malloc_ints: 0.252928 ms
[GPU] create_image_d::copy_ints_H->D: 0.015616 ms
[GPU] create_image_d::sweep: 0.174464 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.163328 ms
[GPU] create_image: 13.9155 ms
[GPU] sample::copy_uv_H->D: 10.0701 ms
[GPU] sample::copy_uvrot_D->D: 0.206368 ms
[GPU] sample::1st_shift: 89.9724 ms
[GPU] sample::FFT: 204.549 ms
[GPU] sample::2nd_shift: 60.3592 ms
[GPU] sample::interpolate: 5.17443 ms
[GPU] sample::apply_phase_sampled: 0.527456 ms
[GPU] sample_tot: 511.584 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.465568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.423232 ms
[GPU] reduce_chi2: 0.924352 ms
[GPU] chi2_profile::free_all: 5.9495 ms
[GPU] chi2_profile_tot_gputimer: 750.37 ms
[CPU] chi2_profile_tot: 750.405 ms

[GPU] chi2_profile::malloc_fint: 202.467 ms
[GPU] chi2_profile::copy_observations: 15.5443 ms
[GPU] create_image_d::malloc_image: 2.4265 ms
[GPU] create_image_d::memset: 10.7265 ms
[GPU] create_image_d::malloc_ints: 0.252096 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.174656 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.16224 ms
[GPU] create_image: 13.8719 ms
[GPU] sample::copy_uv_H->D: 10.1209 ms
[GPU] sample::copy_uvrot_D->D: 0.20592 ms
[GPU] sample::1st_shift: 89.9811 ms
[GPU] sample::FFT: 204.525 ms
[GPU] sample::2nd_shift: 60.2573 ms
[GPU] sample::interpolate: 5.17917 ms
[GPU] sample::apply_phase_sampled: 0.528288 ms
[GPU] sample_tot: 511.591 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46864 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.424128 ms
[GPU] reduce_chi2: 0.926432 ms
[GPU] chi2_profile::free_all: 5.94947 ms
[GPU] chi2_profile_tot_gputimer: 750.467 ms
[CPU] chi2_profile_tot: 750.502 ms

[GPU] chi2_profile::malloc_fint: 202.457 ms
[GPU] chi2_profile::copy_observations: 15.4439 ms
[GPU] create_image_d::malloc_image: 2.44458 ms
[GPU] create_image_d::memset: 10.7407 ms
[GPU] create_image_d::malloc_ints: 0.249792 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 0.174144 ms
[GPU] create_image_d::central_pixel: 0.013728 ms
[GPU] create_image_d::free_ints: 0.161184 ms
[GPU] create_image: 13.9041 ms
[GPU] sample::copy_uv_H->D: 10.0292 ms
[GPU] sample::copy_uvrot_D->D: 0.203904 ms
[GPU] sample::1st_shift: 89.9917 ms
[GPU] sample::FFT: 198.573 ms
[GPU] sample::2nd_shift: 60.306 ms
[GPU] sample::interpolate: 5.1728 ms
[GPU] sample::apply_phase_sampled: 0.527136 ms
[GPU] sample_tot: 505.572 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.468384 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.419712 ms
[GPU] reduce_chi2: 0.921728 ms
[GPU] chi2_profile::free_all: 5.9696 ms
[GPU] chi2_profile_tot_gputimer: 744.392 ms
[CPU] chi2_profile_tot: 744.426 ms

[GPU] chi2_profile::malloc_fint: 202.435 ms
[GPU] chi2_profile::copy_observations: 15.4575 ms
[GPU] create_image_d::malloc_image: 2.40954 ms
[GPU] create_image_d::memset: 10.7399 ms
[GPU] create_image_d::malloc_ints: 0.255712 ms
[GPU] create_image_d::copy_ints_H->D: 0.013536 ms
[GPU] create_image_d::sweep: 0.176704 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.172064 ms
[GPU] create_image: 13.8817 ms
[GPU] sample::copy_uv_H->D: 10.2438 ms
[GPU] sample::copy_uvrot_D->D: 0.20464 ms
[GPU] sample::1st_shift: 89.9547 ms
[GPU] sample::FFT: 195.261 ms
[GPU] sample::2nd_shift: 60.2775 ms
[GPU] sample::interpolate: 5.17693 ms
[GPU] sample::apply_phase_sampled: 0.52832 ms
[GPU] sample_tot: 502.441 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.473024 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.419584 ms
[GPU] reduce_chi2: 0.931712 ms
[GPU] chi2_profile::free_all: 5.94301 ms
[GPU] chi2_profile_tot_gputimer: 741.213 ms
[CPU] chi2_profile_tot: 741.249 ms

[GPU] chi2_profile::malloc_fint: 202.444 ms
[GPU] chi2_profile::copy_observations: 15.8078 ms
[GPU] create_image_d::malloc_image: 2.40966 ms
[GPU] create_image_d::memset: 10.7374 ms
[GPU] create_image_d::malloc_ints: 0.254048 ms
[GPU] create_image_d::copy_ints_H->D: 0.013024 ms
[GPU] create_image_d::sweep: 0.174112 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.163136 ms
[GPU] create_image: 13.8682 ms
[GPU] sample::copy_uv_H->D: 10.112 ms
[GPU] sample::copy_uvrot_D->D: 0.205408 ms
[GPU] sample::1st_shift: 89.9896 ms
[GPU] sample::FFT: 199.338 ms
[GPU] sample::2nd_shift: 60.358 ms
[GPU] sample::interpolate: 5.17587 ms
[GPU] sample::apply_phase_sampled: 0.525504 ms
[GPU] sample_tot: 506.416 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46512 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.421984 ms
[GPU] reduce_chi2: 0.920928 ms
[GPU] chi2_profile::free_all: 5.97053 ms
[GPU] chi2_profile_tot_gputimer: 745.543 ms
[CPU] chi2_profile_tot: 745.577 ms

[GPU] chi2_profile::malloc_fint: 202.456 ms
[GPU] chi2_profile::copy_observations: 15.7022 ms
[GPU] create_image_d::malloc_image: 2.38803 ms
[GPU] create_image_d::memset: 10.7401 ms
[GPU] create_image_d::malloc_ints: 0.254752 ms
[GPU] create_image_d::copy_ints_H->D: 0.014048 ms
[GPU] create_image_d::sweep: 0.174272 ms
[GPU] create_image_d::central_pixel: 0.012192 ms
[GPU] create_image_d::free_ints: 0.161632 ms
[GPU] create_image: 13.8459 ms
[GPU] sample::copy_uv_H->D: 10.2277 ms
[GPU] sample::copy_uvrot_D->D: 0.207072 ms
[GPU] sample::1st_shift: 90.0348 ms
[GPU] sample::FFT: 195.127 ms
[GPU] sample::2nd_shift: 60.3003 ms
[GPU] sample::interpolate: 5.17536 ms
[GPU] sample::apply_phase_sampled: 0.528288 ms
[GPU] sample_tot: 502.359 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.467008 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.423264 ms
[GPU] reduce_chi2: 0.924512 ms
[GPU] chi2_profile::free_all: 5.95142 ms
[GPU] chi2_profile_tot_gputimer: 741.354 ms
[CPU] chi2_profile_tot: 741.389 ms

[GPU] chi2_profile::malloc_fint: 202.446 ms
[GPU] chi2_profile::copy_observations: 15.5628 ms
[GPU] create_image_d::malloc_image: 2.44307 ms
[GPU] create_image_d::memset: 10.7388 ms
[GPU] create_image_d::malloc_ints: 0.255168 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 0.1744 ms
[GPU] create_image_d::central_pixel: 0.012224 ms
[GPU] create_image_d::free_ints: 0.162784 ms
[GPU] create_image: 13.9015 ms
[GPU] sample::copy_uv_H->D: 10.0961 ms
[GPU] sample::copy_uvrot_D->D: 0.208896 ms
[GPU] sample::1st_shift: 89.9895 ms
[GPU] sample::FFT: 200.886 ms
[GPU] sample::2nd_shift: 60.3544 ms
[GPU] sample::interpolate: 5.17834 ms
[GPU] sample::apply_phase_sampled: 0.527424 ms
[GPU] sample_tot: 507.95 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.46976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.425184 ms
[GPU] reduce_chi2: 0.929888 ms
[GPU] chi2_profile::free_all: 5.98704 ms
[GPU] chi2_profile_tot_gputimer: 746.895 ms
[CPU] chi2_profile_tot: 746.934 ms

[GPU] chi2_profile::malloc_fint: 202.433 ms
[GPU] chi2_profile::copy_observations: 15.107 ms
[GPU] create_image_d::malloc_image: 2.39648 ms
[GPU] create_image_d::memset: 10.7285 ms
[GPU] create_image_d::malloc_ints: 0.255328 ms
[GPU] create_image_d::copy_ints_H->D: 0.013088 ms
[GPU] create_image_d::sweep: 0.173408 ms
[GPU] create_image_d::central_pixel: 0.012128 ms
[GPU] create_image_d::free_ints: 0.160544 ms
[GPU] create_image: 13.8397 ms
[GPU] sample::copy_uv_H->D: 9.67686 ms
[GPU] sample::copy_uvrot_D->D: 0.206208 ms
[GPU] sample::1st_shift: 89.9676 ms
[GPU] sample::FFT: 195.65 ms
[GPU] sample::2nd_shift: 60.3575 ms
[GPU] sample::interpolate: 5.17523 ms
[GPU] sample::apply_phase_sampled: 0.526176 ms
[GPU] sample_tot: 502.268 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.466976 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.422368 ms
[GPU] reduce_chi2: 0.924416 ms
[GPU] chi2_profile::free_all: 5.94131 ms
[GPU] chi2_profile_tot_gputimer: 740.628 ms
[CPU] chi2_profile_tot: 740.663 ms

[GPU] chi2_profile::malloc_fint: 202.48 ms
[GPU] chi2_profile::copy_observations: 15.6646 ms
[GPU] create_image_d::malloc_image: 2.45142 ms
[GPU] create_image_d::memset: 10.7359 ms
[GPU] create_image_d::malloc_ints: 0.25408 ms
[GPU] create_image_d::copy_ints_H->D: 0.013472 ms
[GPU] create_image_d::sweep: 0.174304 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.170624 ms
[GPU] create_image: 13.9156 ms
[GPU] sample::copy_uv_H->D: 9.92579 ms
[GPU] sample::copy_uvrot_D->D: 0.208 ms
[GPU] sample::1st_shift: 90.0018 ms
[GPU] sample::FFT: 208.78 ms
[GPU] sample::2nd_shift: 60.376 ms
[GPU] sample::interpolate: 5.17418 ms
[GPU] sample::apply_phase_sampled: 0.52752 ms
[GPU] sample_tot: 515.69 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.4688 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.42432 ms
[GPU] reduce_chi2: 0.928256 ms
[GPU] chi2_profile::free_all: 5.95818 ms
[GPU] chi2_profile_tot_gputimer: 754.752 ms
[CPU] chi2_profile_tot: 754.786 ms
16384	1.000000e+06	float64	None	32	1.411105e+01	7.426866e-01	6.278596e-03	7.342308e-01
# |--> timings: [0.7342308179941028, 0.7359254669863731, 0.7353131049312651, 0.7359708440490067, 0.7360163319390267, 0.7356810348574072, 0.7360689230263233, 0.7359816969837993, 0.7427888531237841, 0.7503516990691423, 0.7496478010434657, 0.7505661039613187, 0.7506482859607786, 0.7445879050064832, 0.7414000369608402, 0.7457303241826594, 0.7415356021374464, 0.7470882190391421, 0.7408082399051636, 0.7549353891517967]

[GPU] chi2_profile::malloc_fint: 201.598 ms
[GPU] chi2_profile::copy_observations: 14.9812 ms
[GPU] create_image_d::malloc_image: 2.45216 ms
[GPU] create_image_d::memset: 10.746 ms
[GPU] create_image_d::malloc_ints: 0.260288 ms
[GPU] create_image_d::copy_ints_H->D: 0.01344 ms
[GPU] create_image_d::sweep: 0.123424 ms
[GPU] create_image_d::central_pixel: 0.012736 ms
[GPU] create_image_d::free_ints: 0.181568 ms
[GPU] create_image: 13.8944 ms
[GPU] sample::copy_uv_H->D: 9.7705 ms
[GPU] sample::copy_uvrot_D->D: 0.205472 ms
[GPU] sample::1st_shift: 88.7229 ms
[GPU] sample::FFT: 190.787 ms
[GPU] sample::2nd_shift: 72.3868 ms
[GPU] sample::interpolate: 5.30374 ms
[GPU] sample::apply_phase_sampled: 0.33056 ms
[GPU] sample_tot: 496.347 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345216 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542848 ms
[GPU] reduce_chi2: 0.923648 ms
[GPU] chi2_profile::free_all: 5.96998 ms
[GPU] chi2_profile_tot_gputimer: 733.838 ms
[CPU] chi2_profile_tot: 733.873 ms

[GPU] chi2_profile::malloc_fint: 202.434 ms
[GPU] chi2_profile::copy_observations: 15.5859 ms
[GPU] create_image_d::malloc_image: 2.4512 ms
[GPU] create_image_d::memset: 10.7388 ms
[GPU] create_image_d::malloc_ints: 0.254208 ms
[GPU] create_image_d::copy_ints_H->D: 0.013792 ms
[GPU] create_image_d::sweep: 0.105792 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.162848 ms
[GPU] create_image: 13.8447 ms
[GPU] sample::copy_uv_H->D: 10.078 ms
[GPU] sample::copy_uvrot_D->D: 0.205056 ms
[GPU] sample::1st_shift: 88.6614 ms
[GPU] sample::FFT: 198.305 ms
[GPU] sample::2nd_shift: 72.3516 ms
[GPU] sample::interpolate: 5.30112 ms
[GPU] sample::apply_phase_sampled: 0.331616 ms
[GPU] sample_tot: 504.131 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.534112 ms
[GPU] reduce_chi2: 0.911648 ms
[GPU] chi2_profile::free_all: 5.97578 ms
[GPU] chi2_profile_tot_gputimer: 743.012 ms
[CPU] chi2_profile_tot: 743.046 ms

[GPU] chi2_profile::malloc_fint: 202.43 ms
[GPU] chi2_profile::copy_observations: 15.6155 ms
[GPU] create_image_d::malloc_image: 2.45251 ms
[GPU] create_image_d::memset: 10.7378 ms
[GPU] create_image_d::malloc_ints: 0.256 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.104224 ms
[GPU] create_image_d::central_pixel: 0.01168 ms
[GPU] create_image_d::free_ints: 0.166112 ms
[GPU] create_image: 13.8427 ms
[GPU] sample::copy_uv_H->D: 10.2236 ms
[GPU] sample::copy_uvrot_D->D: 0.207648 ms
[GPU] sample::1st_shift: 88.677 ms
[GPU] sample::FFT: 193.459 ms
[GPU] sample::2nd_shift: 72.3397 ms
[GPU] sample::interpolate: 5.30438 ms
[GPU] sample::apply_phase_sampled: 0.334784 ms
[GPU] sample_tot: 499.444 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343936 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550624 ms
[GPU] reduce_chi2: 0.926848 ms
[GPU] chi2_profile::free_all: 5.96445 ms
[GPU] chi2_profile_tot_gputimer: 738.337 ms
[CPU] chi2_profile_tot: 738.371 ms

[GPU] chi2_profile::malloc_fint: 202.469 ms
[GPU] chi2_profile::copy_observations: 15.5508 ms
[GPU] create_image_d::malloc_image: 2.4512 ms
[GPU] create_image_d::memset: 10.7432 ms
[GPU] create_image_d::malloc_ints: 0.254432 ms
[GPU] create_image_d::copy_ints_H->D: 0.013472 ms
[GPU] create_image_d::sweep: 0.105344 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.161856 ms
[GPU] create_image: 13.8462 ms
[GPU] sample::copy_uv_H->D: 10.0208 ms
[GPU] sample::copy_uvrot_D->D: 0.20768 ms
[GPU] sample::1st_shift: 88.5675 ms
[GPU] sample::FFT: 202.314 ms
[GPU] sample::2nd_shift: 72.3791 ms
[GPU] sample::interpolate: 5.30486 ms
[GPU] sample::apply_phase_sampled: 0.331936 ms
[GPU] sample_tot: 507.998 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.541248 ms
[GPU] reduce_chi2: 0.9192 ms
[GPU] chi2_profile::free_all: 5.984 ms
[GPU] chi2_profile_tot_gputimer: 746.889 ms
[CPU] chi2_profile_tot: 746.925 ms

[GPU] chi2_profile::malloc_fint: 202.414 ms
[GPU] chi2_profile::copy_observations: 15.64 ms
[GPU] create_image_d::malloc_image: 2.48061 ms
[GPU] create_image_d::memset: 10.7349 ms
[GPU] create_image_d::malloc_ints: 0.257472 ms
[GPU] create_image_d::copy_ints_H->D: 0.013792 ms
[GPU] create_image_d::sweep: 0.109664 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.16096 ms
[GPU] create_image: 13.8681 ms
[GPU] sample::copy_uv_H->D: 10.0606 ms
[GPU] sample::copy_uvrot_D->D: 0.207232 ms
[GPU] sample::1st_shift: 88.5815 ms
[GPU] sample::FFT: 199.269 ms
[GPU] sample::2nd_shift: 72.3651 ms
[GPU] sample::interpolate: 5.30554 ms
[GPU] sample::apply_phase_sampled: 0.332096 ms
[GPU] sample_tot: 505 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342464 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547424 ms
[GPU] reduce_chi2: 0.924064 ms
[GPU] chi2_profile::free_all: 5.95776 ms
[GPU] chi2_profile_tot_gputimer: 743.916 ms
[CPU] chi2_profile_tot: 743.95 ms

[GPU] chi2_profile::malloc_fint: 202.437 ms
[GPU] chi2_profile::copy_observations: 15.8205 ms
[GPU] create_image_d::malloc_image: 2.44003 ms
[GPU] create_image_d::memset: 10.7324 ms
[GPU] create_image_d::malloc_ints: 0.2528 ms
[GPU] create_image_d::copy_ints_H->D: 0.013504 ms
[GPU] create_image_d::sweep: 0.1056 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.166688 ms
[GPU] create_image: 13.8276 ms
[GPU] sample::copy_uv_H->D: 10.1135 ms
[GPU] sample::copy_uvrot_D->D: 0.20816 ms
[GPU] sample::1st_shift: 88.6962 ms
[GPU] sample::FFT: 201.284 ms
[GPU] sample::2nd_shift: 72.3374 ms
[GPU] sample::interpolate: 5.30298 ms
[GPU] sample::apply_phase_sampled: 0.333184 ms
[GPU] sample_tot: 507.176 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.547808 ms
[GPU] reduce_chi2: 0.925568 ms
[GPU] chi2_profile::free_all: 5.93552 ms
[GPU] chi2_profile_tot_gputimer: 746.237 ms
[CPU] chi2_profile_tot: 746.273 ms

[GPU] chi2_profile::malloc_fint: 202.441 ms
[GPU] chi2_profile::copy_observations: 15.5991 ms
[GPU] create_image_d::malloc_image: 2.45558 ms
[GPU] create_image_d::memset: 10.7444 ms
[GPU] create_image_d::malloc_ints: 0.256192 ms
[GPU] create_image_d::copy_ints_H->D: 0.013376 ms
[GPU] create_image_d::sweep: 0.105728 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.15968 ms
[GPU] create_image: 13.8504 ms
[GPU] sample::copy_uv_H->D: 9.9312 ms
[GPU] sample::copy_uvrot_D->D: 0.205984 ms
[GPU] sample::1st_shift: 88.6444 ms
[GPU] sample::FFT: 199.734 ms
[GPU] sample::2nd_shift: 72.3808 ms
[GPU] sample::interpolate: 5.30416 ms
[GPU] sample::apply_phase_sampled: 0.329504 ms
[GPU] sample_tot: 505.402 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342272 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.616544 ms
[GPU] reduce_chi2: 0.995072 ms
[GPU] chi2_profile::free_all: 5.96179 ms
[GPU] chi2_profile_tot_gputimer: 744.368 ms
[CPU] chi2_profile_tot: 744.402 ms

[GPU] chi2_profile::malloc_fint: 202.444 ms
[GPU] chi2_profile::copy_observations: 15.494 ms
[GPU] create_image_d::malloc_image: 2.39165 ms
[GPU] create_image_d::memset: 10.722 ms
[GPU] create_image_d::malloc_ints: 0.252192 ms
[GPU] create_image_d::copy_ints_H->D: 0.013568 ms
[GPU] create_image_d::sweep: 0.105696 ms
[GPU] create_image_d::central_pixel: 0.012832 ms
[GPU] create_image_d::free_ints: 0.1616 ms
[GPU] create_image: 13.7612 ms
[GPU] sample::copy_uv_H->D: 10.1324 ms
[GPU] sample::copy_uvrot_D->D: 0.21376 ms
[GPU] sample::1st_shift: 88.7325 ms
[GPU] sample::FFT: 189.923 ms
[GPU] sample::2nd_shift: 72.3753 ms
[GPU] sample::interpolate: 5.30659 ms
[GPU] sample::apply_phase_sampled: 0.326848 ms
[GPU] sample_tot: 495.87 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344288 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549696 ms
[GPU] reduce_chi2: 0.928704 ms
[GPU] chi2_profile::free_all: 5.95878 ms
[GPU] chi2_profile_tot_gputimer: 734.572 ms
[CPU] chi2_profile_tot: 734.606 ms

[GPU] chi2_profile::malloc_fint: 202.454 ms
[GPU] chi2_profile::copy_observations: 15.6061 ms
[GPU] create_image_d::malloc_image: 2.39216 ms
[GPU] create_image_d::memset: 10.7342 ms
[GPU] create_image_d::malloc_ints: 0.252256 ms
[GPU] create_image_d::copy_ints_H->D: 0.013056 ms
[GPU] create_image_d::sweep: 0.105248 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.163136 ms
[GPU] create_image: 13.7744 ms
[GPU] sample::copy_uv_H->D: 10.146 ms
[GPU] sample::copy_uvrot_D->D: 0.20832 ms
[GPU] sample::1st_shift: 88.7225 ms
[GPU] sample::FFT: 189.573 ms
[GPU] sample::2nd_shift: 72.3351 ms
[GPU] sample::interpolate: 5.30381 ms
[GPU] sample::apply_phase_sampled: 0.329664 ms
[GPU] sample_tot: 495.525 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55296 ms
[GPU] reduce_chi2: 0.930464 ms
[GPU] chi2_profile::free_all: 5.9543 ms
[GPU] chi2_profile_tot_gputimer: 734.36 ms
[CPU] chi2_profile_tot: 734.393 ms

[GPU] chi2_profile::malloc_fint: 202.455 ms
[GPU] chi2_profile::copy_observations: 15.5854 ms
[GPU] create_image_d::malloc_image: 2.39254 ms
[GPU] create_image_d::memset: 10.7408 ms
[GPU] create_image_d::malloc_ints: 0.252928 ms
[GPU] create_image_d::copy_ints_H->D: 0.01328 ms
[GPU] create_image_d::sweep: 0.110656 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.161056 ms
[GPU] create_image: 13.7853 ms
[GPU] sample::copy_uv_H->D: 10.379 ms
[GPU] sample::copy_uvrot_D->D: 0.210016 ms
[GPU] sample::1st_shift: 88.6276 ms
[GPU] sample::FFT: 189.824 ms
[GPU] sample::2nd_shift: 72.3512 ms
[GPU] sample::interpolate: 5.30333 ms
[GPU] sample::apply_phase_sampled: 0.329472 ms
[GPU] sample_tot: 495.902 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550816 ms
[GPU] reduce_chi2: 0.934048 ms
[GPU] chi2_profile::free_all: 5.95363 ms
[GPU] chi2_profile_tot_gputimer: 734.732 ms
[CPU] chi2_profile_tot: 734.766 ms

[GPU] chi2_profile::malloc_fint: 202.446 ms
[GPU] chi2_profile::copy_observations: 15.5782 ms
[GPU] create_image_d::malloc_image: 2.39994 ms
[GPU] create_image_d::memset: 10.7369 ms
[GPU] create_image_d::malloc_ints: 0.247584 ms
[GPU] create_image_d::copy_ints_H->D: 0.013696 ms
[GPU] create_image_d::sweep: 0.10672 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.16224 ms
[GPU] create_image: 13.7846 ms
[GPU] sample::copy_uv_H->D: 9.95642 ms
[GPU] sample::copy_uvrot_D->D: 0.208128 ms
[GPU] sample::1st_shift: 88.6306 ms
[GPU] sample::FFT: 190.067 ms
[GPU] sample::2nd_shift: 72.3914 ms
[GPU] sample::interpolate: 5.30154 ms
[GPU] sample::apply_phase_sampled: 0.32944 ms
[GPU] sample_tot: 495.745 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34416 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.539168 ms
[GPU] reduce_chi2: 0.91648 ms
[GPU] chi2_profile::free_all: 5.95018 ms
[GPU] chi2_profile_tot_gputimer: 734.551 ms
[CPU] chi2_profile_tot: 734.586 ms

[GPU] chi2_profile::malloc_fint: 202.452 ms
[GPU] chi2_profile::copy_observations: 15.4453 ms
[GPU] create_image_d::malloc_image: 2.40518 ms
[GPU] create_image_d::memset: 10.7357 ms
[GPU] create_image_d::malloc_ints: 0.25264 ms
[GPU] create_image_d::copy_ints_H->D: 0.01328 ms
[GPU] create_image_d::sweep: 0.105152 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.161472 ms
[GPU] create_image: 13.7879 ms
[GPU] sample::copy_uv_H->D: 10.0173 ms
[GPU] sample::copy_uvrot_D->D: 0.211136 ms
[GPU] sample::1st_shift: 88.6561 ms
[GPU] sample::FFT: 188.77 ms
[GPU] sample::2nd_shift: 72.3718 ms
[GPU] sample::interpolate: 5.30208 ms
[GPU] sample::apply_phase_sampled: 0.32976 ms
[GPU] sample_tot: 494.519 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550112 ms
[GPU] reduce_chi2: 0.924896 ms
[GPU] chi2_profile::free_all: 5.96819 ms
[GPU] chi2_profile_tot_gputimer: 733.211 ms
[CPU] chi2_profile_tot: 733.245 ms

[GPU] chi2_profile::malloc_fint: 202.45 ms
[GPU] chi2_profile::copy_observations: 15.6074 ms
[GPU] create_image_d::malloc_image: 2.42784 ms
[GPU] create_image_d::memset: 10.7417 ms
[GPU] create_image_d::malloc_ints: 0.256384 ms
[GPU] create_image_d::copy_ints_H->D: 0.013312 ms
[GPU] create_image_d::sweep: 0.105248 ms
[GPU] create_image_d::central_pixel: 0.012352 ms
[GPU] create_image_d::free_ints: 0.161664 ms
[GPU] create_image: 13.8232 ms
[GPU] sample::copy_uv_H->D: 9.91466 ms
[GPU] sample::copy_uvrot_D->D: 0.207936 ms
[GPU] sample::1st_shift: 88.6402 ms
[GPU] sample::FFT: 189.404 ms
[GPU] sample::2nd_shift: 72.3232 ms
[GPU] sample::interpolate: 5.30442 ms
[GPU] sample::apply_phase_sampled: 0.331296 ms
[GPU] sample_tot: 495.036 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548416 ms
[GPU] reduce_chi2: 0.925568 ms
[GPU] chi2_profile::free_all: 5.98189 ms
[GPU] chi2_profile_tot_gputimer: 733.941 ms
[CPU] chi2_profile_tot: 733.976 ms

[GPU] chi2_profile::malloc_fint: 202.453 ms
[GPU] chi2_profile::copy_observations: 15.6606 ms
[GPU] create_image_d::malloc_image: 2.39827 ms
[GPU] create_image_d::memset: 10.7373 ms
[GPU] create_image_d::malloc_ints: 0.251584 ms
[GPU] create_image_d::copy_ints_H->D: 0.013856 ms
[GPU] create_image_d::sweep: 0.105728 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.156928 ms
[GPU] create_image: 13.7794 ms
[GPU] sample::copy_uv_H->D: 10.0322 ms
[GPU] sample::copy_uvrot_D->D: 0.20784 ms
[GPU] sample::1st_shift: 88.6679 ms
[GPU] sample::FFT: 189.139 ms
[GPU] sample::2nd_shift: 72.3886 ms
[GPU] sample::interpolate: 5.30179 ms
[GPU] sample::apply_phase_sampled: 0.328096 ms
[GPU] sample_tot: 494.925 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34288 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551072 ms
[GPU] reduce_chi2: 0.928352 ms
[GPU] chi2_profile::free_all: 5.95485 ms
[GPU] chi2_profile_tot_gputimer: 733.818 ms
[CPU] chi2_profile_tot: 733.853 ms

[GPU] chi2_profile::malloc_fint: 202.444 ms
[GPU] chi2_profile::copy_observations: 15.583 ms
[GPU] create_image_d::malloc_image: 2.41085 ms
[GPU] create_image_d::memset: 10.74 ms
[GPU] create_image_d::malloc_ints: 0.252672 ms
[GPU] create_image_d::copy_ints_H->D: 0.013472 ms
[GPU] create_image_d::sweep: 0.105536 ms
[GPU] create_image_d::central_pixel: 0.013216 ms
[GPU] create_image_d::free_ints: 0.161248 ms
[GPU] create_image: 13.7981 ms
[GPU] sample::copy_uv_H->D: 10.1696 ms
[GPU] sample::copy_uvrot_D->D: 0.206688 ms
[GPU] sample::1st_shift: 88.6715 ms
[GPU] sample::FFT: 188.982 ms
[GPU] sample::2nd_shift: 72.4163 ms
[GPU] sample::interpolate: 5.29904 ms
[GPU] sample::apply_phase_sampled: 0.330592 ms
[GPU] sample_tot: 494.9 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.53968 ms
[GPU] reduce_chi2: 0.923296 ms
[GPU] chi2_profile::free_all: 5.96294 ms
[GPU] chi2_profile_tot_gputimer: 733.726 ms
[CPU] chi2_profile_tot: 733.761 ms

[GPU] chi2_profile::malloc_fint: 202.456 ms
[GPU] chi2_profile::copy_observations: 15.6176 ms
[GPU] create_image_d::malloc_image: 2.42666 ms
[GPU] create_image_d::memset: 10.739 ms
[GPU] create_image_d::malloc_ints: 0.251104 ms
[GPU] create_image_d::copy_ints_H->D: 0.013696 ms
[GPU] create_image_d::sweep: 0.105696 ms
[GPU] create_image_d::central_pixel: 0.013664 ms
[GPU] create_image_d::free_ints: 0.161504 ms
[GPU] create_image: 13.8249 ms
[GPU] sample::copy_uv_H->D: 10.1612 ms
[GPU] sample::copy_uvrot_D->D: 0.20656 ms
[GPU] sample::1st_shift: 88.7215 ms
[GPU] sample::FFT: 188.991 ms
[GPU] sample::2nd_shift: 72.334 ms
[GPU] sample::interpolate: 5.30262 ms
[GPU] sample::apply_phase_sampled: 0.33072 ms
[GPU] sample_tot: 494.949 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341728 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.552096 ms
[GPU] reduce_chi2: 0.928288 ms
[GPU] chi2_profile::free_all: 5.94144 ms
[GPU] chi2_profile_tot_gputimer: 733.836 ms
[CPU] chi2_profile_tot: 733.871 ms

[GPU] chi2_profile::malloc_fint: 202.456 ms
[GPU] chi2_profile::copy_observations: 15.52 ms
[GPU] create_image_d::malloc_image: 2.45869 ms
[GPU] create_image_d::memset: 10.7389 ms
[GPU] create_image_d::malloc_ints: 0.252192 ms
[GPU] create_image_d::copy_ints_H->D: 0.013408 ms
[GPU] create_image_d::sweep: 0.107616 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.16096 ms
[GPU] create_image: 13.8481 ms
[GPU] sample::copy_uv_H->D: 10.0321 ms
[GPU] sample::copy_uvrot_D->D: 0.206368 ms
[GPU] sample::1st_shift: 88.75 ms
[GPU] sample::FFT: 189.56 ms
[GPU] sample::2nd_shift: 72.3513 ms
[GPU] sample::interpolate: 5.30323 ms
[GPU] sample::apply_phase_sampled: 0.329408 ms
[GPU] sample_tot: 495.414 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340608 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548832 ms
[GPU] reduce_chi2: 0.92272 ms
[GPU] chi2_profile::free_all: 5.96778 ms
[GPU] chi2_profile_tot_gputimer: 734.251 ms
[CPU] chi2_profile_tot: 734.285 ms

[GPU] chi2_profile::malloc_fint: 202.503 ms
[GPU] chi2_profile::copy_observations: 15.9675 ms
[GPU] create_image_d::malloc_image: 2.50845 ms
[GPU] create_image_d::memset: 10.7513 ms
[GPU] create_image_d::malloc_ints: 0.260608 ms
[GPU] create_image_d::copy_ints_H->D: 0.015744 ms
[GPU] create_image_d::sweep: 0.11152 ms
[GPU] create_image_d::central_pixel: 0.01424 ms
[GPU] create_image_d::free_ints: 0.181344 ms
[GPU] create_image: 13.9448 ms
[GPU] sample::copy_uv_H->D: 10.0535 ms
[GPU] sample::copy_uvrot_D->D: 0.205632 ms
[GPU] sample::1st_shift: 88.6697 ms
[GPU] sample::FFT: 189.494 ms
[GPU] sample::2nd_shift: 72.3688 ms
[GPU] sample::interpolate: 5.30262 ms
[GPU] sample::apply_phase_sampled: 0.330976 ms
[GPU] sample_tot: 495.309 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54896 ms
[GPU] reduce_chi2: 0.925344 ms
[GPU] chi2_profile::free_all: 5.93366 ms
[GPU] chi2_profile_tot_gputimer: 734.721 ms
[CPU] chi2_profile_tot: 734.756 ms

[GPU] chi2_profile::malloc_fint: 202.424 ms
[GPU] chi2_profile::copy_observations: 16.3938 ms
[GPU] create_image_d::malloc_image: 2.44259 ms
[GPU] create_image_d::memset: 10.738 ms
[GPU] create_image_d::malloc_ints: 0.2648 ms
[GPU] create_image_d::copy_ints_H->D: 0.013632 ms
[GPU] create_image_d::sweep: 0.108544 ms
[GPU] create_image_d::central_pixel: 0.011712 ms
[GPU] create_image_d::free_ints: 0.163488 ms
[GPU] create_image: 13.8436 ms
[GPU] sample::copy_uv_H->D: 10.3834 ms
[GPU] sample::copy_uvrot_D->D: 0.207136 ms
[GPU] sample::1st_shift: 88.6701 ms
[GPU] sample::FFT: 189.096 ms
[GPU] sample::2nd_shift: 72.3648 ms
[GPU] sample::interpolate: 5.29818 ms
[GPU] sample::apply_phase_sampled: 0.328992 ms
[GPU] sample_tot: 514.656 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.46832 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 3.21101 ms
[GPU] reduce_chi2: 4.71811 ms
[GPU] chi2_profile::free_all: 6.0401 ms
[GPU] chi2_profile_tot_gputimer: 758.32 ms
[CPU] chi2_profile_tot: 758.359 ms

[GPU] chi2_profile::malloc_fint: 202.254 ms
[GPU] chi2_profile::copy_observations: 22.0865 ms
[GPU] create_image_d::malloc_image: 2.50195 ms
[GPU] create_image_d::memset: 10.764 ms
[GPU] create_image_d::malloc_ints: 0.268384 ms
[GPU] create_image_d::copy_ints_H->D: 0.013472 ms
[GPU] create_image_d::sweep: 0.109824 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.17872 ms
[GPU] create_image: 13.9588 ms
[GPU] sample::copy_uv_H->D: 12.5917 ms
[GPU] sample::copy_uvrot_D->D: 0.212384 ms
[GPU] sample::1st_shift: 88.7555 ms
[GPU] sample::FFT: 190.668 ms
[GPU] sample::2nd_shift: 72.3234 ms
[GPU] sample::interpolate: 5.30246 ms
[GPU] sample::apply_phase_sampled: 0.328352 ms
[GPU] sample_tot: 499.104 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343072 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546368 ms
[GPU] reduce_chi2: 0.923904 ms
[GPU] chi2_profile::free_all: 5.95843 ms
[GPU] chi2_profile_tot_gputimer: 744.427 ms
[CPU] chi2_profile_tot: 744.462 ms
16384	1.000000e+06	float64	None	64	1.404491e+01	7.392057e-01	6.696718e-03	7.333902e-01
# |--> timings: [0.7339845381211489, 0.7432170170359313, 0.7385138079989702, 0.7470747530460358, 0.7441138650756329, 0.7464473680593073, 0.744546159170568, 0.7347553297877312, 0.7345385381486267, 0.7349172530230135, 0.7347311449702829, 0.7333901771344244, 0.7341224828269333, 0.7340110149234533, 0.7339049291331321, 0.7340134650003165, 0.734430304961279, 0.7349077200051397, 0.7585829221643507, 0.7446897639892995]

[GPU] chi2_profile::malloc_fint: 200.28 ms
[GPU] chi2_profile::copy_observations: 10.6767 ms
[GPU] create_image_d::malloc_image: 2.43616 ms
[GPU] create_image_d::memset: 10.7602 ms
[GPU] create_image_d::malloc_ints: 0.26896 ms
[GPU] create_image_d::copy_ints_H->D: 0.016608 ms
[GPU] create_image_d::sweep: 0.119104 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.180992 ms
[GPU] create_image: 13.8939 ms
[GPU] sample::copy_uv_H->D: 6.25568 ms
[GPU] sample::copy_uvrot_D->D: 0.209664 ms
[GPU] sample::1st_shift: 116.9 ms
[GPU] sample::FFT: 189.753 ms
[GPU] sample::2nd_shift: 97.2796 ms
[GPU] sample::interpolate: 5.33728 ms
[GPU] sample::apply_phase_sampled: 0.35264 ms
[GPU] sample_tot: 541.892 ms
[GPU] reduce_chi2_d::diff_weighted_d: 1.5129 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 8.3383 ms
[GPU] reduce_chi2: 9.90237 ms
[GPU] chi2_profile::free_all: 6.20541 ms
[GPU] chi2_profile_tot_gputimer: 783.064 ms
[CPU] chi2_profile_tot: 783.14 ms

[GPU] chi2_profile::malloc_fint: 202.316 ms
[GPU] chi2_profile::copy_observations: 14.9008 ms
[GPU] create_image_d::malloc_image: 2.4871 ms
[GPU] create_image_d::memset: 10.7671 ms
[GPU] create_image_d::malloc_ints: 0.266144 ms
[GPU] create_image_d::copy_ints_H->D: 0.016192 ms
[GPU] create_image_d::sweep: 0.115168 ms
[GPU] create_image_d::central_pixel: 0.013824 ms
[GPU] create_image_d::free_ints: 0.179648 ms
[GPU] create_image: 13.9462 ms
[GPU] sample::copy_uv_H->D: 8.54173 ms
[GPU] sample::copy_uvrot_D->D: 0.20992 ms
[GPU] sample::1st_shift: 116.982 ms
[GPU] sample::FFT: 190.079 ms
[GPU] sample::2nd_shift: 97.3101 ms
[GPU] sample::interpolate: 5.33222 ms
[GPU] sample::apply_phase_sampled: 0.354144 ms
[GPU] sample_tot: 523.323 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375168 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.513664 ms
[GPU] reduce_chi2: 0.922304 ms
[GPU] chi2_profile::free_all: 5.93587 ms
[GPU] chi2_profile_tot_gputimer: 761.496 ms
[CPU] chi2_profile_tot: 761.532 ms

[GPU] chi2_profile::malloc_fint: 203.064 ms
[GPU] chi2_profile::copy_observations: 10.7527 ms
[GPU] create_image_d::malloc_image: 2.46586 ms
[GPU] create_image_d::memset: 10.7473 ms
[GPU] create_image_d::malloc_ints: 0.266656 ms
[GPU] create_image_d::copy_ints_H->D: 0.016192 ms
[GPU] create_image_d::sweep: 0.113248 ms
[GPU] create_image_d::central_pixel: 0.012896 ms
[GPU] create_image_d::free_ints: 0.174528 ms
[GPU] create_image: 13.8932 ms
[GPU] sample::copy_uv_H->D: 6.0888 ms
[GPU] sample::copy_uvrot_D->D: 0.20688 ms
[GPU] sample::1st_shift: 116.913 ms
[GPU] sample::FFT: 189.515 ms
[GPU] sample::2nd_shift: 97.3325 ms
[GPU] sample::interpolate: 5.33539 ms
[GPU] sample::apply_phase_sampled: 0.353472 ms
[GPU] sample_tot: 520.224 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373888 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 1.97222 ms
[GPU] reduce_chi2: 2.37952 ms
[GPU] chi2_profile::free_all: 5.94579 ms
[GPU] chi2_profile_tot_gputimer: 756.407 ms
[CPU] chi2_profile_tot: 756.449 ms

[GPU] chi2_profile::malloc_fint: 202.341 ms
[GPU] chi2_profile::copy_observations: 9.55107 ms
[GPU] create_image_d::malloc_image: 2.4169 ms
[GPU] create_image_d::memset: 10.7369 ms
[GPU] create_image_d::malloc_ints: 0.250944 ms
[GPU] create_image_d::copy_ints_H->D: 0.01648 ms
[GPU] create_image_d::sweep: 0.111552 ms
[GPU] create_image_d::central_pixel: 0.011712 ms
[GPU] create_image_d::free_ints: 0.16176 ms
[GPU] create_image: 13.8085 ms
[GPU] sample::copy_uv_H->D: 5.91347 ms
[GPU] sample::copy_uvrot_D->D: 0.20944 ms
[GPU] sample::1st_shift: 116.949 ms
[GPU] sample::FFT: 189.276 ms
[GPU] sample::2nd_shift: 97.3284 ms
[GPU] sample::interpolate: 5.33488 ms
[GPU] sample::apply_phase_sampled: 0.352416 ms
[GPU] sample_tot: 519.795 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373792 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517568 ms
[GPU] reduce_chi2: 0.925024 ms
[GPU] chi2_profile::free_all: 5.95872 ms
[GPU] chi2_profile_tot_gputimer: 752.498 ms
[CPU] chi2_profile_tot: 752.533 ms

[GPU] chi2_profile::malloc_fint: 202.397 ms
[GPU] chi2_profile::copy_observations: 9.55386 ms
[GPU] create_image_d::malloc_image: 2.57811 ms
[GPU] create_image_d::memset: 10.7404 ms
[GPU] create_image_d::malloc_ints: 0.251584 ms
[GPU] create_image_d::copy_ints_H->D: 0.0152 ms
[GPU] create_image_d::sweep: 0.108032 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.163424 ms
[GPU] create_image: 13.9716 ms
[GPU] sample::copy_uv_H->D: 5.8967 ms
[GPU] sample::copy_uvrot_D->D: 0.20912 ms
[GPU] sample::1st_shift: 116.932 ms
[GPU] sample::FFT: 189.178 ms
[GPU] sample::2nd_shift: 97.2906 ms
[GPU] sample::interpolate: 5.336 ms
[GPU] sample::apply_phase_sampled: 0.354368 ms
[GPU] sample_tot: 519.719 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373888 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.511264 ms
[GPU] reduce_chi2: 0.916928 ms
[GPU] chi2_profile::free_all: 5.95955 ms
[GPU] chi2_profile_tot_gputimer: 752.636 ms
[CPU] chi2_profile_tot: 752.672 ms

[GPU] chi2_profile::malloc_fint: 202.398 ms
[GPU] chi2_profile::copy_observations: 9.57914 ms
[GPU] create_image_d::malloc_image: 2.42922 ms
[GPU] create_image_d::memset: 10.7385 ms
[GPU] create_image_d::malloc_ints: 0.24592 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 0.10944 ms
[GPU] create_image_d::central_pixel: 0.014048 ms
[GPU] create_image_d::free_ints: 0.164192 ms
[GPU] create_image: 13.8188 ms
[GPU] sample::copy_uv_H->D: 5.92298 ms
[GPU] sample::copy_uvrot_D->D: 0.206016 ms
[GPU] sample::1st_shift: 116.926 ms
[GPU] sample::FFT: 189.511 ms
[GPU] sample::2nd_shift: 97.3201 ms
[GPU] sample::interpolate: 5.33331 ms
[GPU] sample::apply_phase_sampled: 0.353856 ms
[GPU] sample_tot: 520.072 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37328 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51888 ms
[GPU] reduce_chi2: 0.924224 ms
[GPU] chi2_profile::free_all: 5.91523 ms
[GPU] chi2_profile_tot_gputimer: 752.819 ms
[CPU] chi2_profile_tot: 752.853 ms

[GPU] chi2_profile::malloc_fint: 202.49 ms
[GPU] chi2_profile::copy_observations: 9.5376 ms
[GPU] create_image_d::malloc_image: 2.39795 ms
[GPU] create_image_d::memset: 10.7358 ms
[GPU] create_image_d::malloc_ints: 0.246464 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.107968 ms
[GPU] create_image_d::central_pixel: 0.015456 ms
[GPU] create_image_d::free_ints: 0.163104 ms
[GPU] create_image: 13.7873 ms
[GPU] sample::copy_uv_H->D: 5.89405 ms
[GPU] sample::copy_uvrot_D->D: 0.207424 ms
[GPU] sample::1st_shift: 116.928 ms
[GPU] sample::FFT: 189.64 ms
[GPU] sample::2nd_shift: 97.2895 ms
[GPU] sample::interpolate: 5.33898 ms
[GPU] sample::apply_phase_sampled: 0.353952 ms
[GPU] sample_tot: 520.185 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51264 ms
[GPU] reduce_chi2: 0.91984 ms
[GPU] chi2_profile::free_all: 5.9449 ms
[GPU] chi2_profile_tot_gputimer: 752.959 ms
[CPU] chi2_profile_tot: 753.017 ms

[GPU] chi2_profile::malloc_fint: 202.403 ms
[GPU] chi2_profile::copy_observations: 9.59149 ms
[GPU] create_image_d::malloc_image: 2.39859 ms
[GPU] create_image_d::memset: 10.7371 ms
[GPU] create_image_d::malloc_ints: 0.2512 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 0.108352 ms
[GPU] create_image_d::central_pixel: 0.011904 ms
[GPU] create_image_d::free_ints: 0.161856 ms
[GPU] create_image: 13.7854 ms
[GPU] sample::copy_uv_H->D: 5.91728 ms
[GPU] sample::copy_uvrot_D->D: 0.208736 ms
[GPU] sample::1st_shift: 116.95 ms
[GPU] sample::FFT: 189.234 ms
[GPU] sample::2nd_shift: 97.2396 ms
[GPU] sample::interpolate: 5.3391 ms
[GPU] sample::apply_phase_sampled: 0.35328 ms
[GPU] sample_tot: 519.806 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.376 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.511648 ms
[GPU] reduce_chi2: 0.919808 ms
[GPU] chi2_profile::free_all: 5.92006 ms
[GPU] chi2_profile_tot_gputimer: 752.538 ms
[CPU] chi2_profile_tot: 752.571 ms

[GPU] chi2_profile::malloc_fint: 202.495 ms
[GPU] chi2_profile::copy_observations: 9.64118 ms
[GPU] create_image_d::malloc_image: 2.4495 ms
[GPU] create_image_d::memset: 10.7372 ms
[GPU] create_image_d::malloc_ints: 0.252064 ms
[GPU] create_image_d::copy_ints_H->D: 0.016128 ms
[GPU] create_image_d::sweep: 0.107392 ms
[GPU] create_image_d::central_pixel: 0.01152 ms
[GPU] create_image_d::free_ints: 0.160736 ms
[GPU] create_image: 13.8322 ms
[GPU] sample::copy_uv_H->D: 5.87914 ms
[GPU] sample::copy_uvrot_D->D: 0.20848 ms
[GPU] sample::1st_shift: 116.853 ms
[GPU] sample::FFT: 189.134 ms
[GPU] sample::2nd_shift: 97.2562 ms
[GPU] sample::interpolate: 5.33344 ms
[GPU] sample::apply_phase_sampled: 0.354752 ms
[GPU] sample_tot: 519.578 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374592 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517344 ms
[GPU] reduce_chi2: 0.923488 ms
[GPU] chi2_profile::free_all: 5.92218 ms
[GPU] chi2_profile_tot_gputimer: 752.512 ms
[CPU] chi2_profile_tot: 752.545 ms

[GPU] chi2_profile::malloc_fint: 203.08 ms
[GPU] chi2_profile::copy_observations: 9.73629 ms
[GPU] create_image_d::malloc_image: 2.44166 ms
[GPU] create_image_d::memset: 10.7397 ms
[GPU] create_image_d::malloc_ints: 0.254336 ms
[GPU] create_image_d::copy_ints_H->D: 0.01552 ms
[GPU] create_image_d::sweep: 0.109408 ms
[GPU] create_image_d::central_pixel: 0.01184 ms
[GPU] create_image_d::free_ints: 0.16208 ms
[GPU] create_image: 13.8284 ms
[GPU] sample::copy_uv_H->D: 5.93901 ms
[GPU] sample::copy_uvrot_D->D: 0.207456 ms
[GPU] sample::1st_shift: 116.959 ms
[GPU] sample::FFT: 189.435 ms
[GPU] sample::2nd_shift: 97.2762 ms
[GPU] sample::interpolate: 5.33626 ms
[GPU] sample::apply_phase_sampled: 0.352864 ms
[GPU] sample_tot: 520.078 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373888 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512992 ms
[GPU] reduce_chi2: 0.924192 ms
[GPU] chi2_profile::free_all: 5.93466 ms
[GPU] chi2_profile_tot_gputimer: 753.729 ms
[CPU] chi2_profile_tot: 753.767 ms

[GPU] chi2_profile::malloc_fint: 202.356 ms
[GPU] chi2_profile::copy_observations: 9.53997 ms
[GPU] create_image_d::malloc_image: 2.43232 ms
[GPU] create_image_d::memset: 10.7415 ms
[GPU] create_image_d::malloc_ints: 0.24304 ms
[GPU] create_image_d::copy_ints_H->D: 0.014592 ms
[GPU] create_image_d::sweep: 0.108928 ms
[GPU] create_image_d::central_pixel: 0.01344 ms
[GPU] create_image_d::free_ints: 0.161632 ms
[GPU] create_image: 13.8163 ms
[GPU] sample::copy_uv_H->D: 5.89366 ms
[GPU] sample::copy_uvrot_D->D: 0.208256 ms
[GPU] sample::1st_shift: 116.963 ms
[GPU] sample::FFT: 189.39 ms
[GPU] sample::2nd_shift: 97.3623 ms
[GPU] sample::interpolate: 5.33238 ms
[GPU] sample::apply_phase_sampled: 0.353344 ms
[GPU] sample_tot: 519.946 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373632 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517696 ms
[GPU] reduce_chi2: 0.923776 ms
[GPU] chi2_profile::free_all: 5.94602 ms
[GPU] chi2_profile_tot_gputimer: 752.641 ms
[CPU] chi2_profile_tot: 752.674 ms

[GPU] chi2_profile::malloc_fint: 202.473 ms
[GPU] chi2_profile::copy_observations: 9.54032 ms
[GPU] create_image_d::malloc_image: 2.40317 ms
[GPU] create_image_d::memset: 10.742 ms
[GPU] create_image_d::malloc_ints: 0.244128 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.109024 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.16096 ms
[GPU] create_image: 13.7867 ms
[GPU] sample::copy_uv_H->D: 5.88979 ms
[GPU] sample::copy_uvrot_D->D: 0.20864 ms
[GPU] sample::1st_shift: 116.923 ms
[GPU] sample::FFT: 189.77 ms
[GPU] sample::2nd_shift: 97.2169 ms
[GPU] sample::interpolate: 5.33453 ms
[GPU] sample::apply_phase_sampled: 0.355872 ms
[GPU] sample_tot: 520.304 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.376096 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.524992 ms
[GPU] reduce_chi2: 0.93552 ms
[GPU] chi2_profile::free_all: 5.9352 ms
[GPU] chi2_profile_tot_gputimer: 753.089 ms
[CPU] chi2_profile_tot: 753.123 ms

[GPU] chi2_profile::malloc_fint: 202.494 ms
[GPU] chi2_profile::copy_observations: 9.63389 ms
[GPU] create_image_d::malloc_image: 2.42326 ms
[GPU] create_image_d::memset: 10.738 ms
[GPU] create_image_d::malloc_ints: 0.241184 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.10912 ms
[GPU] create_image_d::central_pixel: 0.01424 ms
[GPU] create_image_d::free_ints: 0.162592 ms
[GPU] create_image: 13.8069 ms
[GPU] sample::copy_uv_H->D: 5.89395 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 116.89 ms
[GPU] sample::FFT: 190.099 ms
[GPU] sample::2nd_shift: 97.3235 ms
[GPU] sample::interpolate: 5.33619 ms
[GPU] sample::apply_phase_sampled: 0.35344 ms
[GPU] sample_tot: 520.606 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.377632 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.510752 ms
[GPU] reduce_chi2: 0.921696 ms
[GPU] chi2_profile::free_all: 5.94326 ms
[GPU] chi2_profile_tot_gputimer: 753.518 ms
[CPU] chi2_profile_tot: 753.552 ms

[GPU] chi2_profile::malloc_fint: 202.489 ms
[GPU] chi2_profile::copy_observations: 9.52653 ms
[GPU] create_image_d::malloc_image: 2.37987 ms
[GPU] create_image_d::memset: 10.7405 ms
[GPU] create_image_d::malloc_ints: 0.244 ms
[GPU] create_image_d::copy_ints_H->D: 0.014304 ms
[GPU] create_image_d::sweep: 0.108064 ms
[GPU] create_image_d::central_pixel: 0.01168 ms
[GPU] create_image_d::free_ints: 0.161632 ms
[GPU] create_image: 13.7595 ms
[GPU] sample::copy_uv_H->D: 5.93098 ms
[GPU] sample::copy_uvrot_D->D: 0.206208 ms
[GPU] sample::1st_shift: 116.937 ms
[GPU] sample::FFT: 192.233 ms
[GPU] sample::2nd_shift: 97.2926 ms
[GPU] sample::interpolate: 5.33053 ms
[GPU] sample::apply_phase_sampled: 0.355552 ms
[GPU] sample_tot: 522.851 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374944 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.511264 ms
[GPU] reduce_chi2: 0.919712 ms
[GPU] chi2_profile::free_all: 5.94707 ms
[GPU] chi2_profile_tot_gputimer: 755.611 ms
[CPU] chi2_profile_tot: 755.645 ms

[GPU] chi2_profile::malloc_fint: 202.379 ms
[GPU] chi2_profile::copy_observations: 9.44074 ms
[GPU] create_image_d::malloc_image: 2.39098 ms
[GPU] create_image_d::memset: 10.7375 ms
[GPU] create_image_d::malloc_ints: 0.24896 ms
[GPU] create_image_d::copy_ints_H->D: 0.014176 ms
[GPU] create_image_d::sweep: 0.108384 ms
[GPU] create_image_d::central_pixel: 0.013376 ms
[GPU] create_image_d::free_ints: 0.161632 ms
[GPU] create_image: 13.7756 ms
[GPU] sample::copy_uv_H->D: 5.82282 ms
[GPU] sample::copy_uvrot_D->D: 0.208832 ms
[GPU] sample::1st_shift: 116.922 ms
[GPU] sample::FFT: 189.303 ms
[GPU] sample::2nd_shift: 97.279 ms
[GPU] sample::interpolate: 5.33606 ms
[GPU] sample::apply_phase_sampled: 0.352704 ms
[GPU] sample_tot: 519.751 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.374336 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512352 ms
[GPU] reduce_chi2: 0.91872 ms
[GPU] chi2_profile::free_all: 5.91808 ms
[GPU] chi2_profile_tot_gputimer: 752.297 ms
[CPU] chi2_profile_tot: 752.33 ms

[GPU] chi2_profile::malloc_fint: 202.477 ms
[GPU] chi2_profile::copy_observations: 9.63149 ms
[GPU] create_image_d::malloc_image: 2.43757 ms
[GPU] create_image_d::memset: 10.7302 ms
[GPU] create_image_d::malloc_ints: 0.251168 ms
[GPU] create_image_d::copy_ints_H->D: 0.01568 ms
[GPU] create_image_d::sweep: 0.108192 ms
[GPU] create_image_d::central_pixel: 0.011936 ms
[GPU] create_image_d::free_ints: 0.158944 ms
[GPU] create_image: 13.8194 ms
[GPU] sample::copy_uv_H->D: 5.9081 ms
[GPU] sample::copy_uvrot_D->D: 0.208544 ms
[GPU] sample::1st_shift: 116.93 ms
[GPU] sample::FFT: 189.212 ms
[GPU] sample::2nd_shift: 97.3395 ms
[GPU] sample::interpolate: 5.33398 ms
[GPU] sample::apply_phase_sampled: 0.353568 ms
[GPU] sample_tot: 519.742 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514944 ms
[GPU] reduce_chi2: 0.919968 ms
[GPU] chi2_profile::free_all: 5.94093 ms
[GPU] chi2_profile_tot_gputimer: 752.642 ms
[CPU] chi2_profile_tot: 752.675 ms

[GPU] chi2_profile::malloc_fint: 202.495 ms
[GPU] chi2_profile::copy_observations: 9.50685 ms
[GPU] create_image_d::malloc_image: 2.41398 ms
[GPU] create_image_d::memset: 10.7406 ms
[GPU] create_image_d::malloc_ints: 0.2464 ms
[GPU] create_image_d::copy_ints_H->D: 0.015296 ms
[GPU] create_image_d::sweep: 0.107008 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.166144 ms
[GPU] create_image: 13.8002 ms
[GPU] sample::copy_uv_H->D: 5.87213 ms
[GPU] sample::copy_uvrot_D->D: 0.208032 ms
[GPU] sample::1st_shift: 116.948 ms
[GPU] sample::FFT: 189.984 ms
[GPU] sample::2nd_shift: 97.2868 ms
[GPU] sample::interpolate: 5.33427 ms
[GPU] sample::apply_phase_sampled: 0.353888 ms
[GPU] sample_tot: 520.532 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51248 ms
[GPU] reduce_chi2: 0.920192 ms
[GPU] chi2_profile::free_all: 5.94637 ms
[GPU] chi2_profile_tot_gputimer: 753.312 ms
[CPU] chi2_profile_tot: 753.345 ms

[GPU] chi2_profile::malloc_fint: 202.488 ms
[GPU] chi2_profile::copy_observations: 9.48477 ms
[GPU] create_image_d::malloc_image: 2.42602 ms
[GPU] create_image_d::memset: 10.7389 ms
[GPU] create_image_d::malloc_ints: 0.246784 ms
[GPU] create_image_d::copy_ints_H->D: 0.016672 ms
[GPU] create_image_d::sweep: 0.108768 ms
[GPU] create_image_d::central_pixel: 0.012256 ms
[GPU] create_image_d::free_ints: 0.163712 ms
[GPU] create_image: 13.8147 ms
[GPU] sample::copy_uv_H->D: 5.92691 ms
[GPU] sample::copy_uvrot_D->D: 0.210944 ms
[GPU] sample::1st_shift: 116.949 ms
[GPU] sample::FFT: 189.104 ms
[GPU] sample::2nd_shift: 97.2235 ms
[GPU] sample::interpolate: 5.33683 ms
[GPU] sample::apply_phase_sampled: 0.354208 ms
[GPU] sample_tot: 519.694 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.37488 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.511552 ms
[GPU] reduce_chi2: 0.9184 ms
[GPU] chi2_profile::free_all: 5.94176 ms
[GPU] chi2_profile_tot_gputimer: 752.466 ms
[CPU] chi2_profile_tot: 752.5 ms

[GPU] chi2_profile::malloc_fint: 202.5 ms
[GPU] chi2_profile::copy_observations: 9.54442 ms
[GPU] create_image_d::malloc_image: 2.42387 ms
[GPU] create_image_d::memset: 10.7457 ms
[GPU] create_image_d::malloc_ints: 0.236928 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 0.109568 ms
[GPU] create_image_d::central_pixel: 0.014304 ms
[GPU] create_image_d::free_ints: 0.160064 ms
[GPU] create_image: 13.8092 ms
[GPU] sample::copy_uv_H->D: 5.87981 ms
[GPU] sample::copy_uvrot_D->D: 0.206688 ms
[GPU] sample::1st_shift: 116.976 ms
[GPU] sample::FFT: 189.427 ms
[GPU] sample::2nd_shift: 97.2532 ms
[GPU] sample::interpolate: 5.33459 ms
[GPU] sample::apply_phase_sampled: 0.353056 ms
[GPU] sample_tot: 520.01 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375072 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.582176 ms
[GPU] reduce_chi2: 0.9904 ms
[GPU] chi2_profile::free_all: 5.93811 ms
[GPU] chi2_profile_tot_gputimer: 752.906 ms
[CPU] chi2_profile_tot: 752.939 ms

[GPU] chi2_profile::malloc_fint: 202.476 ms
[GPU] chi2_profile::copy_observations: 9.52691 ms
[GPU] create_image_d::malloc_image: 2.43952 ms
[GPU] create_image_d::memset: 10.7415 ms
[GPU] create_image_d::malloc_ints: 0.250432 ms
[GPU] create_image_d::copy_ints_H->D: 0.018976 ms
[GPU] create_image_d::sweep: 0.108608 ms
[GPU] create_image_d::central_pixel: 0.01392 ms
[GPU] create_image_d::free_ints: 0.162496 ms
[GPU] create_image: 13.8447 ms
[GPU] sample::copy_uv_H->D: 5.88922 ms
[GPU] sample::copy_uvrot_D->D: 0.206912 ms
[GPU] sample::1st_shift: 116.894 ms
[GPU] sample::FFT: 189.222 ms
[GPU] sample::2nd_shift: 97.3163 ms
[GPU] sample::interpolate: 5.33603 ms
[GPU] sample::apply_phase_sampled: 0.353568 ms
[GPU] sample_tot: 519.693 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.375872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.519808 ms
[GPU] reduce_chi2: 0.928288 ms
[GPU] chi2_profile::free_all: 5.94064 ms
[GPU] chi2_profile_tot_gputimer: 752.523 ms
[CPU] chi2_profile_tot: 752.557 ms
16384	1.000000e+06	float64	None	128	1.432220e+01	7.538000e-01	2.146506e-03	7.525164e-01
# |--> timings: [0.7833443579729646, 0.7617343252059072, 0.7566240841988474, 0.7527375239878893, 0.7528566559776664, 0.7530238558538258, 0.7531606210395694, 0.75273233698681, 0.7526690650265664, 0.7539232310373336, 0.7528613698668778, 0.7532526899594814, 0.7536740130744874, 0.7558017489500344, 0.7525164249818772, 0.7528003382030874, 0.753463646164164, 0.7526225559413433, 0.753070532111451, 0.7526742548216134]

[GPU] chi2_profile::malloc_fint: 200.167 ms
[GPU] chi2_profile::copy_observations: 9.53878 ms
[GPU] create_image_d::malloc_image: 2.3983 ms
[GPU] create_image_d::memset: 10.7441 ms
[GPU] create_image_d::malloc_ints: 0.245504 ms
[GPU] create_image_d::copy_ints_H->D: 0.015168 ms
[GPU] create_image_d::sweep: 0.105856 ms
[GPU] create_image_d::central_pixel: 0.01248 ms
[GPU] create_image_d::free_ints: 0.170656 ms
[GPU] create_image: 13.7942 ms
[GPU] sample::copy_uv_H->D: 5.91309 ms
[GPU] sample::copy_uvrot_D->D: 0.207872 ms
[GPU] sample::1st_shift: 121.32 ms
[GPU] sample::FFT: 189.857 ms
[GPU] sample::2nd_shift: 106.79 ms
[GPU] sample::interpolate: 5.31091 ms
[GPU] sample::apply_phase_sampled: 0.325504 ms
[GPU] sample_tot: 524.231 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551424 ms
[GPU] reduce_chi2: 0.92496 ms
[GPU] chi2_profile::free_all: 5.93453 ms
[GPU] chi2_profile_tot_gputimer: 754.712 ms
[CPU] chi2_profile_tot: 754.749 ms

[GPU] chi2_profile::malloc_fint: 202.405 ms
[GPU] chi2_profile::copy_observations: 9.56339 ms
[GPU] create_image_d::malloc_image: 2.41997 ms
[GPU] create_image_d::memset: 10.7403 ms
[GPU] create_image_d::malloc_ints: 0.251648 ms
[GPU] create_image_d::copy_ints_H->D: 0.020992 ms
[GPU] create_image_d::sweep: 0.106016 ms
[GPU] create_image_d::central_pixel: 0.012288 ms
[GPU] create_image_d::free_ints: 0.15952 ms
[GPU] create_image: 13.8111 ms
[GPU] sample::copy_uv_H->D: 5.89981 ms
[GPU] sample::copy_uvrot_D->D: 0.207744 ms
[GPU] sample::1st_shift: 121.222 ms
[GPU] sample::FFT: 189.54 ms
[GPU] sample::2nd_shift: 106.803 ms
[GPU] sample::interpolate: 5.30678 ms
[GPU] sample::apply_phase_sampled: 0.326112 ms
[GPU] sample_tot: 523.749 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342368 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545696 ms
[GPU] reduce_chi2: 0.919744 ms
[GPU] chi2_profile::free_all: 5.94502 ms
[GPU] chi2_profile_tot_gputimer: 756.508 ms
[CPU] chi2_profile_tot: 756.541 ms

[GPU] chi2_profile::malloc_fint: 202.479 ms
[GPU] chi2_profile::copy_observations: 9.54182 ms
[GPU] create_image_d::malloc_image: 2.44042 ms
[GPU] create_image_d::memset: 10.7401 ms
[GPU] create_image_d::malloc_ints: 0.244352 ms
[GPU] create_image_d::copy_ints_H->D: 0.014848 ms
[GPU] create_image_d::sweep: 0.105344 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.166752 ms
[GPU] create_image: 13.8286 ms
[GPU] sample::copy_uv_H->D: 5.86461 ms
[GPU] sample::copy_uvrot_D->D: 0.209504 ms
[GPU] sample::1st_shift: 121.248 ms
[GPU] sample::FFT: 189.497 ms
[GPU] sample::2nd_shift: 106.599 ms
[GPU] sample::interpolate: 5.3097 ms
[GPU] sample::apply_phase_sampled: 0.329504 ms
[GPU] sample_tot: 523.705 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340128 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545024 ms
[GPU] reduce_chi2: 0.91808 ms
[GPU] chi2_profile::free_all: 5.93101 ms
[GPU] chi2_profile_tot_gputimer: 756.516 ms
[CPU] chi2_profile_tot: 756.549 ms

[GPU] chi2_profile::malloc_fint: 202.5 ms
[GPU] chi2_profile::copy_observations: 9.51283 ms
[GPU] create_image_d::malloc_image: 2.5095 ms
[GPU] create_image_d::memset: 10.7359 ms
[GPU] create_image_d::malloc_ints: 0.244864 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.105856 ms
[GPU] create_image_d::central_pixel: 0.013088 ms
[GPU] create_image_d::free_ints: 0.160192 ms
[GPU] create_image: 13.8869 ms
[GPU] sample::copy_uv_H->D: 5.88618 ms
[GPU] sample::copy_uvrot_D->D: 0.209056 ms
[GPU] sample::1st_shift: 121.289 ms
[GPU] sample::FFT: 188.939 ms
[GPU] sample::2nd_shift: 106.711 ms
[GPU] sample::interpolate: 5.31037 ms
[GPU] sample::apply_phase_sampled: 0.324672 ms
[GPU] sample_tot: 523.223 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544512 ms
[GPU] reduce_chi2: 0.916192 ms
[GPU] chi2_profile::free_all: 5.93427 ms
[GPU] chi2_profile_tot_gputimer: 756.088 ms
[CPU] chi2_profile_tot: 756.121 ms

[GPU] chi2_profile::malloc_fint: 202.496 ms
[GPU] chi2_profile::copy_observations: 9.67603 ms
[GPU] create_image_d::malloc_image: 2.4225 ms
[GPU] create_image_d::memset: 10.7411 ms
[GPU] create_image_d::malloc_ints: 0.245088 ms
[GPU] create_image_d::copy_ints_H->D: 0.015584 ms
[GPU] create_image_d::sweep: 0.10384 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.16 ms
[GPU] create_image: 13.8039 ms
[GPU] sample::copy_uv_H->D: 5.88144 ms
[GPU] sample::copy_uvrot_D->D: 0.209568 ms
[GPU] sample::1st_shift: 121.222 ms
[GPU] sample::FFT: 189.834 ms
[GPU] sample::2nd_shift: 106.712 ms
[GPU] sample::interpolate: 5.31562 ms
[GPU] sample::apply_phase_sampled: 0.329408 ms
[GPU] sample_tot: 524.034 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340224 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548832 ms
[GPU] reduce_chi2: 0.921728 ms
[GPU] chi2_profile::free_all: 5.94534 ms
[GPU] chi2_profile_tot_gputimer: 756.992 ms
[CPU] chi2_profile_tot: 757.026 ms

[GPU] chi2_profile::malloc_fint: 202.496 ms
[GPU] chi2_profile::copy_observations: 9.50211 ms
[GPU] create_image_d::malloc_image: 2.41178 ms
[GPU] create_image_d::memset: 10.7422 ms
[GPU] create_image_d::malloc_ints: 0.247104 ms
[GPU] create_image_d::copy_ints_H->D: 0.014592 ms
[GPU] create_image_d::sweep: 0.104224 ms
[GPU] create_image_d::central_pixel: 0.017728 ms
[GPU] create_image_d::free_ints: 0.16208 ms
[GPU] create_image: 13.8036 ms
[GPU] sample::copy_uv_H->D: 5.9071 ms
[GPU] sample::copy_uvrot_D->D: 0.205728 ms
[GPU] sample::1st_shift: 121.265 ms
[GPU] sample::FFT: 189.048 ms
[GPU] sample::2nd_shift: 106.566 ms
[GPU] sample::interpolate: 5.30803 ms
[GPU] sample::apply_phase_sampled: 0.328192 ms
[GPU] sample_tot: 523.314 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.551104 ms
[GPU] reduce_chi2: 0.923456 ms
[GPU] chi2_profile::free_all: 5.93674 ms
[GPU] chi2_profile_tot_gputimer: 756.09 ms
[CPU] chi2_profile_tot: 756.124 ms

[GPU] chi2_profile::malloc_fint: 202.499 ms
[GPU] chi2_profile::copy_observations: 9.49277 ms
[GPU] create_image_d::malloc_image: 2.37613 ms
[GPU] create_image_d::memset: 10.7388 ms
[GPU] create_image_d::malloc_ints: 0.255392 ms
[GPU] create_image_d::copy_ints_H->D: 0.016224 ms
[GPU] create_image_d::sweep: 0.10624 ms
[GPU] create_image_d::central_pixel: 0.013888 ms
[GPU] create_image_d::free_ints: 0.15696 ms
[GPU] create_image: 13.764 ms
[GPU] sample::copy_uv_H->D: 5.88355 ms
[GPU] sample::copy_uvrot_D->D: 0.207936 ms
[GPU] sample::1st_shift: 121.25 ms
[GPU] sample::FFT: 189.556 ms
[GPU] sample::2nd_shift: 106.61 ms
[GPU] sample::interpolate: 5.30995 ms
[GPU] sample::apply_phase_sampled: 0.324512 ms
[GPU] sample_tot: 523.812 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.341568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.539776 ms
[GPU] reduce_chi2: 0.9144 ms
[GPU] chi2_profile::free_all: 5.93005 ms
[GPU] chi2_profile_tot_gputimer: 756.523 ms
[CPU] chi2_profile_tot: 756.559 ms

[GPU] chi2_profile::malloc_fint: 202.492 ms
[GPU] chi2_profile::copy_observations: 9.52211 ms
[GPU] create_image_d::malloc_image: 2.43542 ms
[GPU] create_image_d::memset: 10.7393 ms
[GPU] create_image_d::malloc_ints: 0.247488 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.108928 ms
[GPU] create_image_d::central_pixel: 0.012992 ms
[GPU] create_image_d::free_ints: 0.156736 ms
[GPU] create_image: 13.816 ms
[GPU] sample::copy_uv_H->D: 5.88976 ms
[GPU] sample::copy_uvrot_D->D: 0.207776 ms
[GPU] sample::1st_shift: 121.237 ms
[GPU] sample::FFT: 189.635 ms
[GPU] sample::2nd_shift: 106.632 ms
[GPU] sample::interpolate: 5.3104 ms
[GPU] sample::apply_phase_sampled: 0.327072 ms
[GPU] sample_tot: 523.857 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339232 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.54496 ms
[GPU] reduce_chi2: 0.918976 ms
[GPU] chi2_profile::free_all: 5.91706 ms
[GPU] chi2_profile_tot_gputimer: 756.637 ms
[CPU] chi2_profile_tot: 756.677 ms

[GPU] chi2_profile::malloc_fint: 202.494 ms
[GPU] chi2_profile::copy_observations: 9.50627 ms
[GPU] create_image_d::malloc_image: 2.42672 ms
[GPU] create_image_d::memset: 10.7387 ms
[GPU] create_image_d::malloc_ints: 0.246944 ms
[GPU] create_image_d::copy_ints_H->D: 0.015328 ms
[GPU] create_image_d::sweep: 0.105184 ms
[GPU] create_image_d::central_pixel: 0.01344 ms
[GPU] create_image_d::free_ints: 0.163136 ms
[GPU] create_image: 13.8135 ms
[GPU] sample::copy_uv_H->D: 5.90406 ms
[GPU] sample::copy_uvrot_D->D: 0.207968 ms
[GPU] sample::1st_shift: 121.313 ms
[GPU] sample::FFT: 188.724 ms
[GPU] sample::2nd_shift: 106.485 ms
[GPU] sample::interpolate: 5.31146 ms
[GPU] sample::apply_phase_sampled: 0.328544 ms
[GPU] sample_tot: 523.05 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340608 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550592 ms
[GPU] reduce_chi2: 0.923424 ms
[GPU] chi2_profile::free_all: 5.92029 ms
[GPU] chi2_profile_tot_gputimer: 755.82 ms
[CPU] chi2_profile_tot: 755.857 ms

[GPU] chi2_profile::malloc_fint: 202.489 ms
[GPU] chi2_profile::copy_observations: 9.52096 ms
[GPU] create_image_d::malloc_image: 2.3735 ms
[GPU] create_image_d::memset: 10.7423 ms
[GPU] create_image_d::malloc_ints: 0.244192 ms
[GPU] create_image_d::copy_ints_H->D: 0.014848 ms
[GPU] create_image_d::sweep: 0.10592 ms
[GPU] create_image_d::central_pixel: 0.010688 ms
[GPU] create_image_d::free_ints: 0.160672 ms
[GPU] create_image: 13.7516 ms
[GPU] sample::copy_uv_H->D: 5.89014 ms
[GPU] sample::copy_uvrot_D->D: 0.210144 ms
[GPU] sample::1st_shift: 121.212 ms
[GPU] sample::FFT: 189.033 ms
[GPU] sample::2nd_shift: 106.681 ms
[GPU] sample::interpolate: 5.31539 ms
[GPU] sample::apply_phase_sampled: 0.327936 ms
[GPU] sample_tot: 523.221 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340032 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545888 ms
[GPU] reduce_chi2: 0.9184 ms
[GPU] chi2_profile::free_all: 5.94688 ms
[GPU] chi2_profile_tot_gputimer: 755.961 ms
[CPU] chi2_profile_tot: 755.994 ms

[GPU] chi2_profile::malloc_fint: 202.5 ms
[GPU] chi2_profile::copy_observations: 9.51216 ms
[GPU] create_image_d::malloc_image: 2.44525 ms
[GPU] create_image_d::memset: 10.7367 ms
[GPU] create_image_d::malloc_ints: 0.25056 ms
[GPU] create_image_d::copy_ints_H->D: 0.015488 ms
[GPU] create_image_d::sweep: 0.106048 ms
[GPU] create_image_d::central_pixel: 0.016128 ms
[GPU] create_image_d::free_ints: 0.16096 ms
[GPU] create_image: 13.8325 ms
[GPU] sample::copy_uv_H->D: 5.88042 ms
[GPU] sample::copy_uvrot_D->D: 0.206176 ms
[GPU] sample::1st_shift: 121.285 ms
[GPU] sample::FFT: 189.495 ms
[GPU] sample::2nd_shift: 106.742 ms
[GPU] sample::interpolate: 5.31296 ms
[GPU] sample::apply_phase_sampled: 0.327232 ms
[GPU] sample_tot: 523.75 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345504 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.540576 ms
[GPU] reduce_chi2: 0.918688 ms
[GPU] chi2_profile::free_all: 5.95027 ms
[GPU] chi2_profile_tot_gputimer: 756.577 ms
[CPU] chi2_profile_tot: 756.61 ms

[GPU] chi2_profile::malloc_fint: 202.472 ms
[GPU] chi2_profile::copy_observations: 9.52912 ms
[GPU] create_image_d::malloc_image: 2.45552 ms
[GPU] create_image_d::memset: 10.742 ms
[GPU] create_image_d::malloc_ints: 0.244832 ms
[GPU] create_image_d::copy_ints_H->D: 0.015136 ms
[GPU] create_image_d::sweep: 0.105504 ms
[GPU] create_image_d::central_pixel: 0.013344 ms
[GPU] create_image_d::free_ints: 0.160192 ms
[GPU] create_image: 13.8381 ms
[GPU] sample::copy_uv_H->D: 5.90765 ms
[GPU] sample::copy_uvrot_D->D: 0.20928 ms
[GPU] sample::1st_shift: 121.227 ms
[GPU] sample::FFT: 189.632 ms
[GPU] sample::2nd_shift: 106.709 ms
[GPU] sample::interpolate: 5.3103 ms
[GPU] sample::apply_phase_sampled: 0.326624 ms
[GPU] sample_tot: 523.852 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340864 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546336 ms
[GPU] reduce_chi2: 0.92096 ms
[GPU] chi2_profile::free_all: 5.95786 ms
[GPU] chi2_profile_tot_gputimer: 756.686 ms
[CPU] chi2_profile_tot: 756.721 ms

[GPU] chi2_profile::malloc_fint: 202.397 ms
[GPU] chi2_profile::copy_observations: 9.5681 ms
[GPU] create_image_d::malloc_image: 2.40259 ms
[GPU] create_image_d::memset: 10.7432 ms
[GPU] create_image_d::malloc_ints: 0.243424 ms
[GPU] create_image_d::copy_ints_H->D: 0.016192 ms
[GPU] create_image_d::sweep: 0.105536 ms
[GPU] create_image_d::central_pixel: 0.014816 ms
[GPU] create_image_d::free_ints: 0.160832 ms
[GPU] create_image: 13.7872 ms
[GPU] sample::copy_uv_H->D: 5.90326 ms
[GPU] sample::copy_uvrot_D->D: 0.207872 ms
[GPU] sample::1st_shift: 121.242 ms
[GPU] sample::FFT: 189.7 ms
[GPU] sample::2nd_shift: 106.782 ms
[GPU] sample::interpolate: 5.3113 ms
[GPU] sample::apply_phase_sampled: 0.327584 ms
[GPU] sample_tot: 523.948 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544288 ms
[GPU] reduce_chi2: 0.916128 ms
[GPU] chi2_profile::free_all: 5.93674 ms
[GPU] chi2_profile_tot_gputimer: 756.668 ms
[CPU] chi2_profile_tot: 756.701 ms

[GPU] chi2_profile::malloc_fint: 202.494 ms
[GPU] chi2_profile::copy_observations: 9.52301 ms
[GPU] create_image_d::malloc_image: 2.44019 ms
[GPU] create_image_d::memset: 10.7347 ms
[GPU] create_image_d::malloc_ints: 0.242848 ms
[GPU] create_image_d::copy_ints_H->D: 0.015072 ms
[GPU] create_image_d::sweep: 0.103744 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.160096 ms
[GPU] create_image: 13.8059 ms
[GPU] sample::copy_uv_H->D: 5.87984 ms
[GPU] sample::copy_uvrot_D->D: 0.207904 ms
[GPU] sample::1st_shift: 121.304 ms
[GPU] sample::FFT: 189.361 ms
[GPU] sample::2nd_shift: 106.63 ms
[GPU] sample::interpolate: 5.31034 ms
[GPU] sample::apply_phase_sampled: 0.327712 ms
[GPU] sample_tot: 523.682 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.342528 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.56528 ms
[GPU] reduce_chi2: 0.940576 ms
[GPU] chi2_profile::free_all: 5.94474 ms
[GPU] chi2_profile_tot_gputimer: 756.504 ms
[CPU] chi2_profile_tot: 756.537 ms

[GPU] chi2_profile::malloc_fint: 202.507 ms
[GPU] chi2_profile::copy_observations: 9.58688 ms
[GPU] create_image_d::malloc_image: 2.4287 ms
[GPU] create_image_d::memset: 10.7403 ms
[GPU] create_image_d::malloc_ints: 0.248384 ms
[GPU] create_image_d::copy_ints_H->D: 0.014848 ms
[GPU] create_image_d::sweep: 0.106784 ms
[GPU] create_image_d::central_pixel: 0.013504 ms
[GPU] create_image_d::free_ints: 0.160128 ms
[GPU] create_image: 13.8154 ms
[GPU] sample::copy_uv_H->D: 5.89904 ms
[GPU] sample::copy_uvrot_D->D: 0.2072 ms
[GPU] sample::1st_shift: 121.263 ms
[GPU] sample::FFT: 189.594 ms
[GPU] sample::2nd_shift: 106.722 ms
[GPU] sample::interpolate: 5.3113 ms
[GPU] sample::apply_phase_sampled: 0.325024 ms
[GPU] sample_tot: 523.913 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340256 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546688 ms
[GPU] reduce_chi2: 0.919584 ms
[GPU] chi2_profile::free_all: 6.16998 ms
[GPU] chi2_profile_tot_gputimer: 757.024 ms
[CPU] chi2_profile_tot: 757.057 ms

[GPU] chi2_profile::malloc_fint: 202.464 ms
[GPU] chi2_profile::copy_observations: 9.54214 ms
[GPU] create_image_d::malloc_image: 2.45405 ms
[GPU] create_image_d::memset: 10.7377 ms
[GPU] create_image_d::malloc_ints: 0.248384 ms
[GPU] create_image_d::copy_ints_H->D: 0.015456 ms
[GPU] create_image_d::sweep: 0.104256 ms
[GPU] create_image_d::central_pixel: 0.01168 ms
[GPU] create_image_d::free_ints: 0.156576 ms
[GPU] create_image: 13.8262 ms
[GPU] sample::copy_uv_H->D: 5.88096 ms
[GPU] sample::copy_uvrot_D->D: 0.2088 ms
[GPU] sample::1st_shift: 121.263 ms
[GPU] sample::FFT: 189.792 ms
[GPU] sample::2nd_shift: 106.605 ms
[GPU] sample::interpolate: 5.30816 ms
[GPU] sample::apply_phase_sampled: 0.324896 ms
[GPU] sample_tot: 524.412 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.33968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545888 ms
[GPU] reduce_chi2: 0.919136 ms
[GPU] chi2_profile::free_all: 6.91491 ms
[GPU] chi2_profile_tot_gputimer: 758.192 ms
[CPU] chi2_profile_tot: 758.225 ms

[GPU] chi2_profile::malloc_fint: 202.479 ms
[GPU] chi2_profile::copy_observations: 9.56589 ms
[GPU] create_image_d::malloc_image: 2.43898 ms
[GPU] create_image_d::memset: 10.746 ms
[GPU] create_image_d::malloc_ints: 0.244704 ms
[GPU] create_image_d::copy_ints_H->D: 0.014464 ms
[GPU] create_image_d::sweep: 0.106336 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.16096 ms
[GPU] create_image: 13.8268 ms
[GPU] sample::copy_uv_H->D: 5.8937 ms
[GPU] sample::copy_uvrot_D->D: 0.208096 ms
[GPU] sample::1st_shift: 121.244 ms
[GPU] sample::FFT: 188.916 ms
[GPU] sample::2nd_shift: 106.622 ms
[GPU] sample::interpolate: 5.31261 ms
[GPU] sample::apply_phase_sampled: 0.327648 ms
[GPU] sample_tot: 523.209 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34112 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.53952 ms
[GPU] reduce_chi2: 0.912 ms
[GPU] chi2_profile::free_all: 6.04966 ms
[GPU] chi2_profile_tot_gputimer: 756.164 ms
[CPU] chi2_profile_tot: 756.198 ms

[GPU] chi2_profile::malloc_fint: 202.466 ms
[GPU] chi2_profile::copy_observations: 9.54989 ms
[GPU] create_image_d::malloc_image: 2.3951 ms
[GPU] create_image_d::memset: 10.7365 ms
[GPU] create_image_d::malloc_ints: 0.24832 ms
[GPU] create_image_d::copy_ints_H->D: 0.014848 ms
[GPU] create_image_d::sweep: 0.105408 ms
[GPU] create_image_d::central_pixel: 0.011552 ms
[GPU] create_image_d::free_ints: 0.160128 ms
[GPU] create_image: 13.7761 ms
[GPU] sample::copy_uv_H->D: 5.89523 ms
[GPU] sample::copy_uvrot_D->D: 0.20816 ms
[GPU] sample::1st_shift: 121.245 ms
[GPU] sample::FFT: 189.81 ms
[GPU] sample::2nd_shift: 106.672 ms
[GPU] sample::interpolate: 5.31123 ms
[GPU] sample::apply_phase_sampled: 0.326208 ms
[GPU] sample_tot: 524.365 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.340192 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.550176 ms
[GPU] reduce_chi2: 0.922912 ms
[GPU] chi2_profile::free_all: 8.33312 ms
[GPU] chi2_profile_tot_gputimer: 759.526 ms
[CPU] chi2_profile_tot: 759.56 ms

[GPU] chi2_profile::malloc_fint: 202.479 ms
[GPU] chi2_profile::copy_observations: 9.54406 ms
[GPU] create_image_d::malloc_image: 2.44838 ms
[GPU] create_image_d::memset: 10.7425 ms
[GPU] create_image_d::malloc_ints: 0.24432 ms
[GPU] create_image_d::copy_ints_H->D: 0.016384 ms
[GPU] create_image_d::sweep: 0.105792 ms
[GPU] create_image_d::central_pixel: 0.01264 ms
[GPU] create_image_d::free_ints: 0.15776 ms
[GPU] create_image: 13.8384 ms
[GPU] sample::copy_uv_H->D: 5.8777 ms
[GPU] sample::copy_uvrot_D->D: 0.209824 ms
[GPU] sample::1st_shift: 121.279 ms
[GPU] sample::FFT: 189.945 ms
[GPU] sample::2nd_shift: 106.623 ms
[GPU] sample::interpolate: 5.30941 ms
[GPU] sample::apply_phase_sampled: 0.3336 ms
[GPU] sample_tot: 541.457 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.546624 ms
[GPU] reduce_chi2: 0.919968 ms
[GPU] chi2_profile::free_all: 5.93763 ms
[GPU] chi2_profile_tot_gputimer: 774.289 ms
[CPU] chi2_profile_tot: 774.323 ms

[GPU] chi2_profile::malloc_fint: 202.481 ms
[GPU] chi2_profile::copy_observations: 9.53741 ms
[GPU] create_image_d::malloc_image: 2.39114 ms
[GPU] create_image_d::memset: 10.7397 ms
[GPU] create_image_d::malloc_ints: 0.246112 ms
[GPU] create_image_d::copy_ints_H->D: 0.014432 ms
[GPU] create_image_d::sweep: 0.105344 ms
[GPU] create_image_d::central_pixel: 0.014432 ms
[GPU] create_image_d::free_ints: 0.16224 ms
[GPU] create_image: 13.7755 ms
[GPU] sample::copy_uv_H->D: 5.89786 ms
[GPU] sample::copy_uvrot_D->D: 0.207232 ms
[GPU] sample::1st_shift: 121.24 ms
[GPU] sample::FFT: 189.373 ms
[GPU] sample::2nd_shift: 106.802 ms
[GPU] sample::interpolate: 5.30976 ms
[GPU] sample::apply_phase_sampled: 0.327104 ms
[GPU] sample_tot: 523.614 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.339648 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544256 ms
[GPU] reduce_chi2: 0.915872 ms
[GPU] chi2_profile::free_all: 5.9648 ms
[GPU] chi2_profile_tot_gputimer: 756.402 ms
[CPU] chi2_profile_tot: 756.436 ms
16384	1.000000e+06	float64	None	256	1.439834e+01	7.578073e-01	4.014112e-03	7.548787e-01
# |--> timings: [0.7548787009436637, 0.7567117710132152, 0.7566711469553411, 0.7562396139837801, 0.7571455829311162, 0.7562429821118712, 0.7566862378735095, 0.7567928049247712, 0.7559760289732367, 0.7561111717950553, 0.7567388918250799, 0.7568712059874088, 0.7568640960380435, 0.7566597629338503, 0.7572026590351015, 0.7583562240470201, 0.7563371951691806, 0.7596956340130419, 0.7744698061142117, 0.7565657501108944]

[GPU] chi2_profile::malloc_fint: 201.475 ms
[GPU] chi2_profile::copy_observations: 9.54512 ms
[GPU] create_image_d::malloc_image: 2.43718 ms
[GPU] create_image_d::memset: 10.7379 ms
[GPU] create_image_d::malloc_ints: 0.24736 ms
[GPU] create_image_d::copy_ints_H->D: 0.015584 ms
[GPU] create_image_d::sweep: 0.12448 ms
[GPU] create_image_d::central_pixel: 0.014144 ms
[GPU] create_image_d::free_ints: 0.15776 ms
[GPU] create_image: 13.8333 ms
[GPU] sample::copy_uv_H->D: 5.94685 ms
[GPU] sample::copy_uvrot_D->D: 0.208384 ms
[GPU] sample::1st_shift: 127.66 ms
[GPU] sample::FFT: 191.217 ms
[GPU] sample::2nd_shift: 116.502 ms
[GPU] sample::interpolate: 5.27322 ms
[GPU] sample::apply_phase_sampled: 0.345344 ms
[GPU] sample_tot: 532.087 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.516352 ms
[GPU] reduce_chi2: 0.916128 ms
[GPU] chi2_profile::free_all: 5.96947 ms
[GPU] chi2_profile_tot_gputimer: 763.941 ms
[CPU] chi2_profile_tot: 763.976 ms

[GPU] chi2_profile::malloc_fint: 202.468 ms
[GPU] chi2_profile::copy_observations: 9.54861 ms
[GPU] create_image_d::malloc_image: 2.44566 ms
[GPU] create_image_d::memset: 10.7386 ms
[GPU] create_image_d::malloc_ints: 0.42864 ms
[GPU] create_image_d::copy_ints_H->D: 0.016224 ms
[GPU] create_image_d::sweep: 0.123616 ms
[GPU] create_image_d::central_pixel: 0.011808 ms
[GPU] create_image_d::free_ints: 0.164544 ms
[GPU] create_image: 14.0299 ms
[GPU] sample::copy_uv_H->D: 6.01789 ms
[GPU] sample::copy_uvrot_D->D: 0.211168 ms
[GPU] sample::1st_shift: 127.617 ms
[GPU] sample::FFT: 206.543 ms
[GPU] sample::2nd_shift: 116.432 ms
[GPU] sample::interpolate: 5.27002 ms
[GPU] sample::apply_phase_sampled: 0.350848 ms
[GPU] sample_tot: 547.448 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.369568 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52032 ms
[GPU] reduce_chi2: 0.9208 ms
[GPU] chi2_profile::free_all: 5.93856 ms
[GPU] chi2_profile_tot_gputimer: 780.467 ms
[CPU] chi2_profile_tot: 780.5 ms

[GPU] chi2_profile::malloc_fint: 202.485 ms
[GPU] chi2_profile::copy_observations: 9.83725 ms
[GPU] create_image_d::malloc_image: 5.52579 ms
[GPU] create_image_d::memset: 10.738 ms
[GPU] create_image_d::malloc_ints: 13.6125 ms
[GPU] create_image_d::copy_ints_H->D: 0.025408 ms
[GPU] create_image_d::sweep: 0.122624 ms
[GPU] create_image_d::central_pixel: 0.011648 ms
[GPU] create_image_d::free_ints: 0.250816 ms
[GPU] create_image: 30.3926 ms
[GPU] sample::copy_uv_H->D: 5.89443 ms
[GPU] sample::copy_uvrot_D->D: 0.208576 ms
[GPU] sample::1st_shift: 127.478 ms
[GPU] sample::FFT: 206.831 ms
[GPU] sample::2nd_shift: 116.499 ms
[GPU] sample::interpolate: 5.27968 ms
[GPU] sample::apply_phase_sampled: 0.34464 ms
[GPU] sample_tot: 547.476 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367872 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.510496 ms
[GPU] reduce_chi2: 0.914048 ms
[GPU] chi2_profile::free_all: 5.99558 ms
[GPU] chi2_profile_tot_gputimer: 797.215 ms
[CPU] chi2_profile_tot: 797.249 ms

[GPU] chi2_profile::malloc_fint: 202.477 ms
[GPU] chi2_profile::copy_observations: 9.6257 ms
[GPU] create_image_d::malloc_image: 2.42595 ms
[GPU] create_image_d::memset: 10.7404 ms
[GPU] create_image_d::malloc_ints: 0.24896 ms
[GPU] create_image_d::copy_ints_H->D: 0.015456 ms
[GPU] create_image_d::sweep: 0.121696 ms
[GPU] create_image_d::central_pixel: 0.012096 ms
[GPU] create_image_d::free_ints: 0.160384 ms
[GPU] create_image: 13.8234 ms
[GPU] sample::copy_uv_H->D: 5.88394 ms
[GPU] sample::copy_uvrot_D->D: 0.209056 ms
[GPU] sample::1st_shift: 127.56 ms
[GPU] sample::FFT: 189.523 ms
[GPU] sample::2nd_shift: 116.449 ms
[GPU] sample::interpolate: 5.25952 ms
[GPU] sample::apply_phase_sampled: 0.346016 ms
[GPU] sample_tot: 530.234 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367168 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.519712 ms
[GPU] reduce_chi2: 0.920192 ms
[GPU] chi2_profile::free_all: 5.95357 ms
[GPU] chi2_profile_tot_gputimer: 763.148 ms
[CPU] chi2_profile_tot: 763.183 ms

[GPU] chi2_profile::malloc_fint: 202.48 ms
[GPU] chi2_profile::copy_observations: 9.52883 ms
[GPU] create_image_d::malloc_image: 2.38954 ms
[GPU] create_image_d::memset: 10.7385 ms
[GPU] create_image_d::malloc_ints: 0.247296 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.124896 ms
[GPU] create_image_d::central_pixel: 0.014112 ms
[GPU] create_image_d::free_ints: 0.16208 ms
[GPU] create_image: 13.7928 ms
[GPU] sample::copy_uv_H->D: 5.91629 ms
[GPU] sample::copy_uvrot_D->D: 0.208544 ms
[GPU] sample::1st_shift: 127.589 ms
[GPU] sample::FFT: 189.514 ms
[GPU] sample::2nd_shift: 116.353 ms
[GPU] sample::interpolate: 5.27101 ms
[GPU] sample::apply_phase_sampled: 0.34512 ms
[GPU] sample_tot: 532.84 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.513568 ms
[GPU] reduce_chi2: 0.915296 ms
[GPU] chi2_profile::free_all: 24.8316 ms
[GPU] chi2_profile_tot_gputimer: 784.502 ms
[CPU] chi2_profile_tot: 784.535 ms

[GPU] chi2_profile::malloc_fint: 202.48 ms
[GPU] chi2_profile::copy_observations: 9.54333 ms
[GPU] create_image_d::malloc_image: 2.44256 ms
[GPU] create_image_d::memset: 10.7368 ms
[GPU] create_image_d::malloc_ints: 0.24832 ms
[GPU] create_image_d::copy_ints_H->D: 0.014944 ms
[GPU] create_image_d::sweep: 0.122272 ms
[GPU] create_image_d::central_pixel: 0.012544 ms
[GPU] create_image_d::free_ints: 0.15968 ms
[GPU] create_image: 13.834 ms
[GPU] sample::copy_uv_H->D: 5.89008 ms
[GPU] sample::copy_uvrot_D->D: 0.208768 ms
[GPU] sample::1st_shift: 127.468 ms
[GPU] sample::FFT: 189.096 ms
[GPU] sample::2nd_shift: 116.419 ms
[GPU] sample::interpolate: 5.25344 ms
[GPU] sample::apply_phase_sampled: 0.343776 ms
[GPU] sample_tot: 529.725 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.369824 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52128 ms
[GPU] reduce_chi2: 0.92384 ms
[GPU] chi2_profile::free_all: 5.93693 ms
[GPU] chi2_profile_tot_gputimer: 762.557 ms
[CPU] chi2_profile_tot: 762.59 ms

[GPU] chi2_profile::malloc_fint: 202.486 ms
[GPU] chi2_profile::copy_observations: 9.52627 ms
[GPU] create_image_d::malloc_image: 2.39395 ms
[GPU] create_image_d::memset: 10.7403 ms
[GPU] create_image_d::malloc_ints: 0.2464 ms
[GPU] create_image_d::copy_ints_H->D: 0.015104 ms
[GPU] create_image_d::sweep: 0.123744 ms
[GPU] create_image_d::central_pixel: 0.01424 ms
[GPU] create_image_d::free_ints: 0.161504 ms
[GPU] create_image: 13.7976 ms
[GPU] sample::copy_uv_H->D: 5.95875 ms
[GPU] sample::copy_uvrot_D->D: 0.206464 ms
[GPU] sample::1st_shift: 127.641 ms
[GPU] sample::FFT: 189.097 ms
[GPU] sample::2nd_shift: 116.488 ms
[GPU] sample::interpolate: 5.26554 ms
[GPU] sample::apply_phase_sampled: 0.345408 ms
[GPU] sample_tot: 529.96 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367104 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.52096 ms
[GPU] reduce_chi2: 0.920224 ms
[GPU] chi2_profile::free_all: 5.95702 ms
[GPU] chi2_profile_tot_gputimer: 762.761 ms
[CPU] chi2_profile_tot: 762.795 ms

[GPU] chi2_profile::malloc_fint: 202.47 ms
[GPU] chi2_profile::copy_observations: 9.5385 ms
[GPU] create_image_d::malloc_image: 2.424 ms
[GPU] create_image_d::memset: 10.7359 ms
[GPU] create_image_d::malloc_ints: 0.250336 ms
[GPU] create_image_d::copy_ints_H->D: 0.016224 ms
[GPU] create_image_d::sweep: 0.123456 ms
[GPU] create_image_d::central_pixel: 0.014304 ms
[GPU] create_image_d::free_ints: 0.16208 ms
[GPU] create_image: 13.8423 ms
[GPU] sample::copy_uv_H->D: 11.4367 ms
[GPU] sample::copy_uvrot_D->D: 0.207712 ms
[GPU] sample::1st_shift: 127.58 ms
[GPU] sample::FFT: 193.033 ms
[GPU] sample::2nd_shift: 116.611 ms
[GPU] sample::interpolate: 5.2664 ms
[GPU] sample::apply_phase_sampled: 0.34544 ms
[GPU] sample_tot: 539.305 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36784 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.517824 ms
[GPU] reduce_chi2: 0.918656 ms
[GPU] chi2_profile::free_all: 5.93162 ms
[GPU] chi2_profile_tot_gputimer: 772.12 ms
[CPU] chi2_profile_tot: 772.155 ms

[GPU] chi2_profile::malloc_fint: 202.473 ms
[GPU] chi2_profile::copy_observations: 10.3676 ms
[GPU] create_image_d::malloc_image: 2.99302 ms
[GPU] create_image_d::memset: 10.7352 ms
[GPU] create_image_d::malloc_ints: 9.58746 ms
[GPU] create_image_d::copy_ints_H->D: 0.013824 ms
[GPU] create_image_d::sweep: 0.13024 ms
[GPU] create_image_d::central_pixel: 0.013248 ms
[GPU] create_image_d::free_ints: 0.2552 ms
[GPU] create_image: 23.829 ms
[GPU] sample::copy_uv_H->D: 5.86467 ms
[GPU] sample::copy_uvrot_D->D: 0.206432 ms
[GPU] sample::1st_shift: 127.75 ms
[GPU] sample::FFT: 202.337 ms
[GPU] sample::2nd_shift: 116.669 ms
[GPU] sample::interpolate: 5.26912 ms
[GPU] sample::apply_phase_sampled: 0.343328 ms
[GPU] sample_tot: 543.227 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.365472 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520928 ms
[GPU] reduce_chi2: 0.919264 ms
[GPU] chi2_profile::free_all: 5.95267 ms
[GPU] chi2_profile_tot_gputimer: 786.882 ms
[CPU] chi2_profile_tot: 786.929 ms

[GPU] chi2_profile::malloc_fint: 202.496 ms
[GPU] chi2_profile::copy_observations: 9.6129 ms
[GPU] create_image_d::malloc_image: 2.43002 ms
[GPU] create_image_d::memset: 10.7436 ms
[GPU] create_image_d::malloc_ints: 0.24576 ms
[GPU] create_image_d::copy_ints_H->D: 0.016672 ms
[GPU] create_image_d::sweep: 0.123104 ms
[GPU] create_image_d::central_pixel: 0.013376 ms
[GPU] create_image_d::free_ints: 0.160864 ms
[GPU] create_image: 13.8368 ms
[GPU] sample::copy_uv_H->D: 5.87309 ms
[GPU] sample::copy_uvrot_D->D: 0.209856 ms
[GPU] sample::1st_shift: 127.542 ms
[GPU] sample::FFT: 189.1 ms
[GPU] sample::2nd_shift: 116.421 ms
[GPU] sample::interpolate: 5.25296 ms
[GPU] sample::apply_phase_sampled: 0.346496 ms
[GPU] sample_tot: 529.791 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.527392 ms
[GPU] reduce_chi2: 0.927552 ms
[GPU] chi2_profile::free_all: 5.98147 ms
[GPU] chi2_profile_tot_gputimer: 762.768 ms
[CPU] chi2_profile_tot: 762.801 ms

[GPU] chi2_profile::malloc_fint: 202.491 ms
[GPU] chi2_profile::copy_observations: 10.3458 ms
[GPU] create_image_d::malloc_image: 2.42627 ms
[GPU] create_image_d::memset: 10.7395 ms
[GPU] create_image_d::malloc_ints: 0.262688 ms
[GPU] create_image_d::copy_ints_H->D: 0.015616 ms
[GPU] create_image_d::sweep: 0.124352 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 0.160224 ms
[GPU] create_image: 13.8391 ms
[GPU] sample::copy_uv_H->D: 5.94179 ms
[GPU] sample::copy_uvrot_D->D: 0.208224 ms
[GPU] sample::1st_shift: 127.587 ms
[GPU] sample::FFT: 189.681 ms
[GPU] sample::2nd_shift: 116.308 ms
[GPU] sample::interpolate: 5.28054 ms
[GPU] sample::apply_phase_sampled: 0.346624 ms
[GPU] sample_tot: 530.492 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.376736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.663456 ms
[GPU] reduce_chi2: 1.0737 ms
[GPU] chi2_profile::free_all: 6.05798 ms
[GPU] chi2_profile_tot_gputimer: 764.428 ms
[CPU] chi2_profile_tot: 764.464 ms

[GPU] chi2_profile::malloc_fint: 202.355 ms
[GPU] chi2_profile::copy_observations: 9.54998 ms
[GPU] create_image_d::malloc_image: 2.43693 ms
[GPU] create_image_d::memset: 10.7344 ms
[GPU] create_image_d::malloc_ints: 0.249536 ms
[GPU] create_image_d::copy_ints_H->D: 0.015264 ms
[GPU] create_image_d::sweep: 0.123424 ms
[GPU] create_image_d::central_pixel: 0.012384 ms
[GPU] create_image_d::free_ints: 0.158816 ms
[GPU] create_image: 13.8275 ms
[GPU] sample::copy_uv_H->D: 5.89469 ms
[GPU] sample::copy_uvrot_D->D: 0.208832 ms
[GPU] sample::1st_shift: 127.56 ms
[GPU] sample::FFT: 189.489 ms
[GPU] sample::2nd_shift: 116.519 ms
[GPU] sample::interpolate: 5.26557 ms
[GPU] sample::apply_phase_sampled: 0.345952 ms
[GPU] sample_tot: 530.66 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.373088 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.513824 ms
[GPU] reduce_chi2: 0.919968 ms
[GPU] chi2_profile::free_all: 24.8602 ms
[GPU] chi2_profile_tot_gputimer: 782.299 ms
[CPU] chi2_profile_tot: 782.334 ms

[GPU] chi2_profile::malloc_fint: 202.485 ms
[GPU] chi2_profile::copy_observations: 9.52912 ms
[GPU] create_image_d::malloc_image: 2.44317 ms
[GPU] create_image_d::memset: 10.7378 ms
[GPU] create_image_d::malloc_ints: 0.247872 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.124 ms
[GPU] create_image_d::central_pixel: 0.011872 ms
[GPU] create_image_d::free_ints: 0.160224 ms
[GPU] create_image: 13.8367 ms
[GPU] sample::copy_uv_H->D: 5.88192 ms
[GPU] sample::copy_uvrot_D->D: 0.207648 ms
[GPU] sample::1st_shift: 127.623 ms
[GPU] sample::FFT: 189.284 ms
[GPU] sample::2nd_shift: 116.376 ms
[GPU] sample::interpolate: 5.26269 ms
[GPU] sample::apply_phase_sampled: 0.345152 ms
[GPU] sample_tot: 530.062 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368672 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.515328 ms
[GPU] reduce_chi2: 0.915328 ms
[GPU] chi2_profile::free_all: 5.94125 ms
[GPU] chi2_profile_tot_gputimer: 762.887 ms
[CPU] chi2_profile_tot: 762.922 ms

[GPU] chi2_profile::malloc_fint: 202.474 ms
[GPU] chi2_profile::copy_observations: 9.56186 ms
[GPU] create_image_d::malloc_image: 2.38118 ms
[GPU] create_image_d::memset: 10.7404 ms
[GPU] create_image_d::malloc_ints: 0.250784 ms
[GPU] create_image_d::copy_ints_H->D: 0.01552 ms
[GPU] create_image_d::sweep: 0.124192 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.16208 ms
[GPU] create_image: 13.7866 ms
[GPU] sample::copy_uv_H->D: 5.95133 ms
[GPU] sample::copy_uvrot_D->D: 0.209056 ms
[GPU] sample::1st_shift: 127.524 ms
[GPU] sample::FFT: 207.994 ms
[GPU] sample::2nd_shift: 116.38 ms
[GPU] sample::interpolate: 5.27933 ms
[GPU] sample::apply_phase_sampled: 0.34688 ms
[GPU] sample_tot: 548.746 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.368064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.520448 ms
[GPU] reduce_chi2: 0.92272 ms
[GPU] chi2_profile::free_all: 5.94045 ms
[GPU] chi2_profile_tot_gputimer: 781.544 ms
[CPU] chi2_profile_tot: 781.578 ms

[GPU] chi2_profile::malloc_fint: 202.479 ms
[GPU] chi2_profile::copy_observations: 9.91498 ms
[GPU] create_image_d::malloc_image: 6.06083 ms
[GPU] create_image_d::memset: 10.7369 ms
[GPU] create_image_d::malloc_ints: 12.68 ms
[GPU] create_image_d::copy_ints_H->D: 0.015552 ms
[GPU] create_image_d::sweep: 0.122176 ms
[GPU] create_image_d::central_pixel: 0.011744 ms
[GPU] create_image_d::free_ints: 0.281344 ms
[GPU] create_image: 30.0078 ms
[GPU] sample::copy_uv_H->D: 5.90048 ms
[GPU] sample::copy_uvrot_D->D: 0.208 ms
[GPU] sample::1st_shift: 127.685 ms
[GPU] sample::FFT: 206.788 ms
[GPU] sample::2nd_shift: 116.418 ms
[GPU] sample::interpolate: 5.26592 ms
[GPU] sample::apply_phase_sampled: 0.345728 ms
[GPU] sample_tot: 547.653 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.372064 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514912 ms
[GPU] reduce_chi2: 0.919552 ms
[GPU] chi2_profile::free_all: 5.93546 ms
[GPU] chi2_profile_tot_gputimer: 797.031 ms
[CPU] chi2_profile_tot: 797.066 ms

[GPU] chi2_profile::malloc_fint: 205.079 ms
[GPU] chi2_profile::copy_observations: 9.70797 ms
[GPU] create_image_d::malloc_image: 2.46077 ms
[GPU] create_image_d::memset: 10.7329 ms
[GPU] create_image_d::malloc_ints: 0.248928 ms
[GPU] create_image_d::copy_ints_H->D: 0.016128 ms
[GPU] create_image_d::sweep: 0.122944 ms
[GPU] create_image_d::central_pixel: 0.012032 ms
[GPU] create_image_d::free_ints: 0.159552 ms
[GPU] create_image: 13.8531 ms
[GPU] sample::copy_uv_H->D: 5.87514 ms
[GPU] sample::copy_uvrot_D->D: 0.208704 ms
[GPU] sample::1st_shift: 127.513 ms
[GPU] sample::FFT: 189.453 ms
[GPU] sample::2nd_shift: 116.388 ms
[GPU] sample::interpolate: 5.27744 ms
[GPU] sample::apply_phase_sampled: 0.344352 ms
[GPU] sample_tot: 530.136 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367264 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.512064 ms
[GPU] reduce_chi2: 0.920544 ms
[GPU] chi2_profile::free_all: 5.9415 ms
[GPU] chi2_profile_tot_gputimer: 765.756 ms
[CPU] chi2_profile_tot: 765.791 ms

[GPU] chi2_profile::malloc_fint: 202.474 ms
[GPU] chi2_profile::copy_observations: 9.57226 ms
[GPU] create_image_d::malloc_image: 2.38214 ms
[GPU] create_image_d::memset: 10.7376 ms
[GPU] create_image_d::malloc_ints: 0.24656 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.124576 ms
[GPU] create_image_d::central_pixel: 0.013952 ms
[GPU] create_image_d::free_ints: 0.160992 ms
[GPU] create_image: 13.7818 ms
[GPU] sample::copy_uv_H->D: 5.88893 ms
[GPU] sample::copy_uvrot_D->D: 0.209536 ms
[GPU] sample::1st_shift: 127.658 ms
[GPU] sample::FFT: 189.58 ms
[GPU] sample::2nd_shift: 116.452 ms
[GPU] sample::interpolate: 5.27946 ms
[GPU] sample::apply_phase_sampled: 0.345408 ms
[GPU] sample_tot: 530.482 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.36752 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.505728 ms
[GPU] reduce_chi2: 0.906272 ms
[GPU] chi2_profile::free_all: 5.9719 ms
[GPU] chi2_profile_tot_gputimer: 763.31 ms
[CPU] chi2_profile_tot: 763.344 ms

[GPU] chi2_profile::malloc_fint: 202.468 ms
[GPU] chi2_profile::copy_observations: 9.07507 ms
[GPU] create_image_d::malloc_image: 2.4232 ms
[GPU] create_image_d::memset: 10.742 ms
[GPU] create_image_d::malloc_ints: 0.243744 ms
[GPU] create_image_d::copy_ints_H->D: 0.014016 ms
[GPU] create_image_d::sweep: 0.123712 ms
[GPU] create_image_d::central_pixel: 0.010496 ms
[GPU] create_image_d::free_ints: 0.158016 ms
[GPU] create_image: 13.8156 ms
[GPU] sample::copy_uv_H->D: 5.60157 ms
[GPU] sample::copy_uvrot_D->D: 0.204736 ms
[GPU] sample::1st_shift: 127.592 ms
[GPU] sample::FFT: 189.751 ms
[GPU] sample::2nd_shift: 116.48 ms
[GPU] sample::interpolate: 5.26787 ms
[GPU] sample::apply_phase_sampled: 0.343264 ms
[GPU] sample_tot: 531.119 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367456 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.51712 ms
[GPU] reduce_chi2: 0.916096 ms
[GPU] chi2_profile::free_all: 24.377 ms
[GPU] chi2_profile_tot_gputimer: 781.885 ms
[CPU] chi2_profile_tot: 781.917 ms

[GPU] chi2_profile::malloc_fint: 202.482 ms
[GPU] chi2_profile::copy_observations: 9.53958 ms
[GPU] create_image_d::malloc_image: 2.43766 ms
[GPU] create_image_d::memset: 10.7351 ms
[GPU] create_image_d::malloc_ints: 0.254496 ms
[GPU] create_image_d::copy_ints_H->D: 0.014656 ms
[GPU] create_image_d::sweep: 0.123744 ms
[GPU] create_image_d::central_pixel: 0.011776 ms
[GPU] create_image_d::free_ints: 0.160928 ms
[GPU] create_image: 13.8412 ms
[GPU] sample::copy_uv_H->D: 5.8849 ms
[GPU] sample::copy_uvrot_D->D: 0.206816 ms
[GPU] sample::1st_shift: 127.682 ms
[GPU] sample::FFT: 189.51 ms
[GPU] sample::2nd_shift: 116.362 ms
[GPU] sample::interpolate: 5.26611 ms
[GPU] sample::apply_phase_sampled: 0.346848 ms
[GPU] sample_tot: 530.372 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.367936 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.523904 ms
[GPU] reduce_chi2: 0.925472 ms
[GPU] chi2_profile::free_all: 5.96682 ms
[GPU] chi2_profile_tot_gputimer: 763.239 ms
[CPU] chi2_profile_tot: 763.272 ms

[GPU] chi2_profile::malloc_fint: 202.47 ms
[GPU] chi2_profile::copy_observations: 9.53501 ms
[GPU] create_image_d::malloc_image: 2.4295 ms
[GPU] create_image_d::memset: 10.7401 ms
[GPU] create_image_d::malloc_ints: 0.24336 ms
[GPU] create_image_d::copy_ints_H->D: 0.016992 ms
[GPU] create_image_d::sweep: 0.124192 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.16 ms
[GPU] create_image: 13.8313 ms
[GPU] sample::copy_uv_H->D: 5.89331 ms
[GPU] sample::copy_uvrot_D->D: 0.209248 ms
[GPU] sample::1st_shift: 127.578 ms
[GPU] sample::FFT: 188.872 ms
[GPU] sample::2nd_shift: 116.44 ms
[GPU] sample::interpolate: 5.26518 ms
[GPU] sample::apply_phase_sampled: 0.343168 ms
[GPU] sample_tot: 529.608 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.366848 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.514048 ms
[GPU] reduce_chi2: 0.91408 ms
[GPU] chi2_profile::free_all: 5.95034 ms
[GPU] chi2_profile_tot_gputimer: 762.426 ms
[CPU] chi2_profile_tot: 762.46 ms
16384	1.000000e+06	float64	None	512	1.470055e+01	7.737131e-01	1.197481e-02	7.625910e-01
# |--> timings: [0.7640909899491817, 0.7806344358250499, 0.797389840008691, 0.7633132610935718, 0.7846772808115929, 0.7627165908925235, 0.7629389909561723, 0.772287396946922, 0.7870565720368177, 0.7629251650068909, 0.7646352529991418, 0.7825132049620152, 0.7630547280423343, 0.7817162061110139, 0.7972132391296327, 0.7659273599274457, 0.7634925239253789, 0.7820537339430302, 0.7634127200581133, 0.7625909808557481]

[GPU] chi2_profile::malloc_fint: 201.539 ms
[GPU] chi2_profile::copy_observations: 9.56122 ms
[GPU] create_image_d::malloc_image: 2.43795 ms
[GPU] create_image_d::memset: 10.7397 ms
[GPU] create_image_d::malloc_ints: 0.260064 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.144128 ms
[GPU] create_image_d::central_pixel: 0.01392 ms
[GPU] create_image_d::free_ints: 0.165632 ms
[GPU] create_image: 13.8821 ms
[GPU] sample::copy_uv_H->D: 5.98931 ms
[GPU] sample::copy_uvrot_D->D: 0.20816 ms
[GPU] sample::1st_shift: 139.144 ms
[GPU] sample::FFT: 190.193 ms
[GPU] sample::2nd_shift: 125.935 ms
[GPU] sample::interpolate: 5.19827 ms
[GPU] sample::apply_phase_sampled: 0.330976 ms
[GPU] sample_tot: 542.745 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344768 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.55328 ms
[GPU] reduce_chi2: 0.930496 ms
[GPU] chi2_profile::free_all: 5.9327 ms
[GPU] chi2_profile_tot_gputimer: 774.708 ms
[CPU] chi2_profile_tot: 774.744 ms

[GPU] chi2_profile::malloc_fint: 202.489 ms
[GPU] chi2_profile::copy_observations: 27.5439 ms
[GPU] create_image_d::malloc_image: 2.45066 ms
[GPU] create_image_d::memset: 10.7393 ms
[GPU] create_image_d::malloc_ints: 0.25344 ms
[GPU] create_image_d::copy_ints_H->D: 0.015872 ms
[GPU] create_image_d::sweep: 0.138848 ms
[GPU] create_image_d::central_pixel: 0.01216 ms
[GPU] create_image_d::free_ints: 0.1576 ms
[GPU] create_image: 13.8657 ms
[GPU] sample::copy_uv_H->D: 5.93878 ms
[GPU] sample::copy_uvrot_D->D: 0.209952 ms
[GPU] sample::1st_shift: 138.469 ms
[GPU] sample::FFT: 189.073 ms
[GPU] sample::2nd_shift: 126.131 ms
[GPU] sample::interpolate: 5.19485 ms
[GPU] sample::apply_phase_sampled: 0.330272 ms
[GPU] sample_tot: 540.887 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34528 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543424 ms
[GPU] reduce_chi2: 0.920928 ms
[GPU] chi2_profile::free_all: 5.95664 ms
[GPU] chi2_profile_tot_gputimer: 791.783 ms
[CPU] chi2_profile_tot: 791.817 ms

[GPU] chi2_profile::malloc_fint: 202.484 ms
[GPU] chi2_profile::copy_observations: 9.59875 ms
[GPU] create_image_d::malloc_image: 2.41981 ms
[GPU] create_image_d::memset: 10.7494 ms
[GPU] create_image_d::malloc_ints: 0.254144 ms
[GPU] create_image_d::copy_ints_H->D: 0.014688 ms
[GPU] create_image_d::sweep: 0.136384 ms
[GPU] create_image_d::central_pixel: 0.013696 ms
[GPU] create_image_d::free_ints: 0.165568 ms
[GPU] create_image: 13.8596 ms
[GPU] sample::copy_uv_H->D: 5.90288 ms
[GPU] sample::copy_uvrot_D->D: 0.207904 ms
[GPU] sample::1st_shift: 139.506 ms
[GPU] sample::FFT: 189.826 ms
[GPU] sample::2nd_shift: 126.024 ms
[GPU] sample::interpolate: 5.19574 ms
[GPU] sample::apply_phase_sampled: 0.33312 ms
[GPU] sample_tot: 551.168 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.3448 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.534912 ms
[GPU] reduce_chi2: 0.912064 ms
[GPU] chi2_profile::free_all: 15.3019 ms
[GPU] chi2_profile_tot_gputimer: 793.464 ms
[CPU] chi2_profile_tot: 793.498 ms

[GPU] chi2_profile::malloc_fint: 202.46 ms
[GPU] chi2_profile::copy_observations: 9.56051 ms
[GPU] create_image_d::malloc_image: 2.42058 ms
[GPU] create_image_d::memset: 10.7392 ms
[GPU] create_image_d::malloc_ints: 0.248704 ms
[GPU] create_image_d::copy_ints_H->D: 0.01616 ms
[GPU] create_image_d::sweep: 0.135328 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.168 ms
[GPU] create_image: 13.8423 ms
[GPU] sample::copy_uv_H->D: 5.92237 ms
[GPU] sample::copy_uvrot_D->D: 0.209376 ms
[GPU] sample::1st_shift: 139.923 ms
[GPU] sample::FFT: 189.149 ms
[GPU] sample::2nd_shift: 126.143 ms
[GPU] sample::interpolate: 5.22243 ms
[GPU] sample::apply_phase_sampled: 0.331296 ms
[GPU] sample_tot: 542.395 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346528 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544672 ms
[GPU] reduce_chi2: 0.923648 ms
[GPU] chi2_profile::free_all: 5.9369 ms
[GPU] chi2_profile_tot_gputimer: 775.234 ms
[CPU] chi2_profile_tot: 775.267 ms

[GPU] chi2_profile::malloc_fint: 202.482 ms
[GPU] chi2_profile::copy_observations: 9.54698 ms
[GPU] create_image_d::malloc_image: 2.4215 ms
[GPU] create_image_d::memset: 10.7377 ms
[GPU] create_image_d::malloc_ints: 0.250432 ms
[GPU] create_image_d::copy_ints_H->D: 0.015424 ms
[GPU] create_image_d::sweep: 0.133952 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.16048 ms
[GPU] create_image: 13.8286 ms
[GPU] sample::copy_uv_H->D: 6.04915 ms
[GPU] sample::copy_uvrot_D->D: 0.20848 ms
[GPU] sample::1st_shift: 138.429 ms
[GPU] sample::FFT: 193.11 ms
[GPU] sample::2nd_shift: 126.113 ms
[GPU] sample::interpolate: 5.21802 ms
[GPU] sample::apply_phase_sampled: 0.32912 ms
[GPU] sample_tot: 544.986 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345184 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.535104 ms
[GPU] reduce_chi2: 0.911456 ms
[GPU] chi2_profile::free_all: 5.95296 ms
[GPU] chi2_profile_tot_gputimer: 777.823 ms
[CPU] chi2_profile_tot: 777.857 ms

[GPU] chi2_profile::malloc_fint: 202.491 ms
[GPU] chi2_profile::copy_observations: 10.0389 ms
[GPU] create_image_d::malloc_image: 2.94694 ms
[GPU] create_image_d::memset: 10.7363 ms
[GPU] create_image_d::malloc_ints: 10.3159 ms
[GPU] create_image_d::copy_ints_H->D: 0.014048 ms
[GPU] create_image_d::sweep: 0.134784 ms
[GPU] create_image_d::central_pixel: 0.011424 ms
[GPU] create_image_d::free_ints: 0.239776 ms
[GPU] create_image: 24.5085 ms
[GPU] sample::copy_uv_H->D: 5.88893 ms
[GPU] sample::copy_uvrot_D->D: 0.209248 ms
[GPU] sample::1st_shift: 139.076 ms
[GPU] sample::FFT: 191.471 ms
[GPU] sample::2nd_shift: 126.158 ms
[GPU] sample::interpolate: 5.21875 ms
[GPU] sample::apply_phase_sampled: 0.33056 ms
[GPU] sample_tot: 543.849 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.34592 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.5384 ms
[GPU] reduce_chi2: 0.921472 ms
[GPU] chi2_profile::free_all: 5.99194 ms
[GPU] chi2_profile_tot_gputimer: 787.915 ms
[CPU] chi2_profile_tot: 787.949 ms

[GPU] chi2_profile::malloc_fint: 202.487 ms
[GPU] chi2_profile::copy_observations: 9.6169 ms
[GPU] create_image_d::malloc_image: 2.46842 ms
[GPU] create_image_d::memset: 10.735 ms
[GPU] create_image_d::malloc_ints: 0.249504 ms
[GPU] create_image_d::copy_ints_H->D: 0.015616 ms
[GPU] create_image_d::sweep: 0.133184 ms
[GPU] create_image_d::central_pixel: 0.012 ms
[GPU] create_image_d::free_ints: 0.160288 ms
[GPU] create_image: 13.8711 ms
[GPU] sample::copy_uv_H->D: 5.88566 ms
[GPU] sample::copy_uvrot_D->D: 0.20752 ms
[GPU] sample::1st_shift: 139.738 ms
[GPU] sample::FFT: 189.959 ms
[GPU] sample::2nd_shift: 126.255 ms
[GPU] sample::interpolate: 5.22029 ms
[GPU] sample::apply_phase_sampled: 0.333568 ms
[GPU] sample_tot: 543.013 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.347744 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.549344 ms
[GPU] reduce_chi2: 0.930112 ms
[GPU] chi2_profile::free_all: 6.24646 ms
[GPU] chi2_profile_tot_gputimer: 776.279 ms
[CPU] chi2_profile_tot: 776.312 ms

[GPU] chi2_profile::malloc_fint: 202.463 ms
[GPU] chi2_profile::copy_observations: 9.50973 ms
[GPU] create_image_d::malloc_image: 2.43981 ms
[GPU] create_image_d::memset: 10.7405 ms
[GPU] create_image_d::malloc_ints: 0.244704 ms
[GPU] create_image_d::copy_ints_H->D: 0.014912 ms
[GPU] create_image_d::sweep: 0.134656 ms
[GPU] create_image_d::central_pixel: 0.013216 ms
[GPU] create_image_d::free_ints: 0.165856 ms
[GPU] create_image: 13.8567 ms
[GPU] sample::copy_uv_H->D: 5.89734 ms
[GPU] sample::copy_uvrot_D->D: 0.20864 ms
[GPU] sample::1st_shift: 139.325 ms
[GPU] sample::FFT: 190.033 ms
[GPU] sample::2nd_shift: 126.168 ms
[GPU] sample::interpolate: 5.22346 ms
[GPU] sample::apply_phase_sampled: 0.331616 ms
[GPU] sample_tot: 552.815 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.348352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.548 ms
[GPU] reduce_chi2: 0.928896 ms
[GPU] chi2_profile::free_all: 5.94819 ms
[GPU] chi2_profile_tot_gputimer: 785.636 ms
[CPU] chi2_profile_tot: 785.671 ms

[GPU] chi2_profile::malloc_fint: 202.475 ms
[GPU] chi2_profile::copy_observations: 9.54035 ms
[GPU] create_image_d::malloc_image: 2.41811 ms
[GPU] create_image_d::memset: 10.7388 ms
[GPU] create_image_d::malloc_ints: 0.244928 ms
[GPU] create_image_d::copy_ints_H->D: 0.01456 ms
[GPU] create_image_d::sweep: 0.135744 ms
[GPU] create_image_d::central_pixel: 0.013568 ms
[GPU] create_image_d::free_ints: 0.15968 ms
[GPU] create_image: 13.8278 ms
[GPU] sample::copy_uv_H->D: 5.90976 ms
[GPU] sample::copy_uvrot_D->D: 0.209024 ms
[GPU] sample::1st_shift: 138.269 ms
[GPU] sample::FFT: 190.106 ms
[GPU] sample::2nd_shift: 126.111 ms
[GPU] sample::interpolate: 5.20064 ms
[GPU] sample::apply_phase_sampled: 0.3296 ms
[GPU] sample_tot: 541.704 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.539168 ms
[GPU] reduce_chi2: 0.91584 ms
[GPU] chi2_profile::free_all: 5.95616 ms
[GPU] chi2_profile_tot_gputimer: 774.537 ms
[CPU] chi2_profile_tot: 774.571 ms

[GPU] chi2_profile::malloc_fint: 202.49 ms
[GPU] chi2_profile::copy_observations: 9.57018 ms
[GPU] create_image_d::malloc_image: 2.43552 ms
[GPU] create_image_d::memset: 10.7418 ms
[GPU] create_image_d::malloc_ints: 0.251616 ms
[GPU] create_image_d::copy_ints_H->D: 0.014752 ms
[GPU] create_image_d::sweep: 0.133024 ms
[GPU] create_image_d::central_pixel: 0.012512 ms
[GPU] create_image_d::free_ints: 0.161984 ms
[GPU] create_image: 13.8531 ms
[GPU] sample::copy_uv_H->D: 7.73834 ms
[GPU] sample::copy_uvrot_D->D: 0.20544 ms
[GPU] sample::1st_shift: 139.198 ms
[GPU] sample::FFT: 189.404 ms
[GPU] sample::2nd_shift: 126.127 ms
[GPU] sample::interpolate: 5.21587 ms
[GPU] sample::apply_phase_sampled: 0.331936 ms
[GPU] sample_tot: 543.736 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.539232 ms
[GPU] reduce_chi2: 0.917888 ms
[GPU] chi2_profile::free_all: 5.95718 ms
[GPU] chi2_profile_tot_gputimer: 776.64 ms
[CPU] chi2_profile_tot: 776.678 ms

[GPU] chi2_profile::malloc_fint: 202.631 ms
[GPU] chi2_profile::copy_observations: 28.3329 ms
[GPU] create_image_d::malloc_image: 2.42966 ms
[GPU] create_image_d::memset: 10.7444 ms
[GPU] create_image_d::malloc_ints: 0.2616 ms
[GPU] create_image_d::copy_ints_H->D: 0.014752 ms
[GPU] create_image_d::sweep: 0.14096 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.17104 ms
[GPU] create_image: 13.8795 ms
[GPU] sample::copy_uv_H->D: 5.91635 ms
[GPU] sample::copy_uvrot_D->D: 0.210208 ms
[GPU] sample::1st_shift: 138.549 ms
[GPU] sample::FFT: 189.791 ms
[GPU] sample::2nd_shift: 125.999 ms
[GPU] sample::interpolate: 5.22714 ms
[GPU] sample::apply_phase_sampled: 0.331616 ms
[GPU] sample_tot: 541.663 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.347616 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.540768 ms
[GPU] reduce_chi2: 0.920928 ms
[GPU] chi2_profile::free_all: 5.94006 ms
[GPU] chi2_profile_tot_gputimer: 793.485 ms
[CPU] chi2_profile_tot: 793.52 ms

[GPU] chi2_profile::malloc_fint: 202.474 ms
[GPU] chi2_profile::copy_observations: 9.61069 ms
[GPU] create_image_d::malloc_image: 2.37798 ms
[GPU] create_image_d::memset: 10.7386 ms
[GPU] create_image_d::malloc_ints: 0.242464 ms
[GPU] create_image_d::copy_ints_H->D: 0.015808 ms
[GPU] create_image_d::sweep: 0.13488 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.160928 ms
[GPU] create_image: 13.781 ms
[GPU] sample::copy_uv_H->D: 5.90285 ms
[GPU] sample::copy_uvrot_D->D: 0.20992 ms
[GPU] sample::1st_shift: 139.368 ms
[GPU] sample::FFT: 189.517 ms
[GPU] sample::2nd_shift: 126.098 ms
[GPU] sample::interpolate: 5.22806 ms
[GPU] sample::apply_phase_sampled: 0.335424 ms
[GPU] sample_tot: 542.579 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344288 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542656 ms
[GPU] reduce_chi2: 0.922048 ms
[GPU] chi2_profile::free_all: 23.9956 ms
[GPU] chi2_profile_tot_gputimer: 793.476 ms
[CPU] chi2_profile_tot: 793.509 ms

[GPU] chi2_profile::malloc_fint: 202.476 ms
[GPU] chi2_profile::copy_observations: 9.53856 ms
[GPU] create_image_d::malloc_image: 2.42246 ms
[GPU] create_image_d::memset: 10.7448 ms
[GPU] create_image_d::malloc_ints: 0.246944 ms
[GPU] create_image_d::copy_ints_H->D: 0.015008 ms
[GPU] create_image_d::sweep: 0.13632 ms
[GPU] create_image_d::central_pixel: 0.013984 ms
[GPU] create_image_d::free_ints: 0.163968 ms
[GPU] create_image: 13.845 ms
[GPU] sample::copy_uv_H->D: 5.92221 ms
[GPU] sample::copy_uvrot_D->D: 0.208352 ms
[GPU] sample::1st_shift: 138.012 ms
[GPU] sample::FFT: 189.52 ms
[GPU] sample::2nd_shift: 126.114 ms
[GPU] sample::interpolate: 5.2273 ms
[GPU] sample::apply_phase_sampled: 0.332352 ms
[GPU] sample_tot: 540.874 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344736 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.543552 ms
[GPU] reduce_chi2: 0.92192 ms
[GPU] chi2_profile::free_all: 5.95434 ms
[GPU] chi2_profile_tot_gputimer: 773.724 ms
[CPU] chi2_profile_tot: 773.758 ms

[GPU] chi2_profile::malloc_fint: 202.48 ms
[GPU] chi2_profile::copy_observations: 9.53814 ms
[GPU] create_image_d::malloc_image: 2.42554 ms
[GPU] create_image_d::memset: 10.7388 ms
[GPU] create_image_d::malloc_ints: 0.250048 ms
[GPU] create_image_d::copy_ints_H->D: 0.014208 ms
[GPU] create_image_d::sweep: 0.134368 ms
[GPU] create_image_d::central_pixel: 0.01328 ms
[GPU] create_image_d::free_ints: 0.160512 ms
[GPU] create_image: 13.8424 ms
[GPU] sample::copy_uv_H->D: 6.20422 ms
[GPU] sample::copy_uvrot_D->D: 0.20784 ms
[GPU] sample::1st_shift: 137.955 ms
[GPU] sample::FFT: 192.74 ms
[GPU] sample::2nd_shift: 126.384 ms
[GPU] sample::interpolate: 5.22083 ms
[GPU] sample::apply_phase_sampled: 0.334016 ms
[GPU] sample_tot: 544.299 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.344544 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.545024 ms
[GPU] reduce_chi2: 0.921952 ms
[GPU] chi2_profile::free_all: 5.93245 ms
[GPU] chi2_profile_tot_gputimer: 777.131 ms
[CPU] chi2_profile_tot: 777.166 ms

[GPU] chi2_profile::malloc_fint: 202.49 ms
[GPU] chi2_profile::copy_observations: 9.83757 ms
[GPU] create_image_d::malloc_image: 6.48048 ms
[GPU] create_image_d::memset: 10.7376 ms
[GPU] create_image_d::malloc_ints: 12.941 ms
[GPU] create_image_d::copy_ints_H->D: 0.014784 ms
[GPU] create_image_d::sweep: 0.139904 ms
[GPU] create_image_d::central_pixel: 0.01296 ms
[GPU] create_image_d::free_ints: 0.27632 ms
[GPU] create_image: 30.6998 ms
[GPU] sample::copy_uv_H->D: 5.91514 ms
[GPU] sample::copy_uvrot_D->D: 0.20688 ms
[GPU] sample::1st_shift: 139.644 ms
[GPU] sample::FFT: 194.993 ms
[GPU] sample::2nd_shift: 126.024 ms
[GPU] sample::interpolate: 5.21491 ms
[GPU] sample::apply_phase_sampled: 0.33136 ms
[GPU] sample_tot: 547.952 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.345536 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.539168 ms
[GPU] reduce_chi2: 0.916832 ms
[GPU] chi2_profile::free_all: 5.93562 ms
[GPU] chi2_profile_tot_gputimer: 797.943 ms
[CPU] chi2_profile_tot: 797.977 ms

[GPU] chi2_profile::malloc_fint: 208.113 ms
[GPU] chi2_profile::copy_observations: 9.80352 ms
[GPU] create_image_d::malloc_image: 2.4431 ms
[GPU] create_image_d::memset: 10.7426 ms
[GPU] create_image_d::malloc_ints: 0.245344 ms
[GPU] create_image_d::copy_ints_H->D: 0.014752 ms
[GPU] create_image_d::sweep: 0.135744 ms
[GPU] create_image_d::central_pixel: 0.015744 ms
[GPU] create_image_d::free_ints: 0.157056 ms
[GPU] create_image: 13.8562 ms
[GPU] sample::copy_uv_H->D: 5.8799 ms
[GPU] sample::copy_uvrot_D->D: 0.209536 ms
[GPU] sample::1st_shift: 139.325 ms
[GPU] sample::FFT: 189.381 ms
[GPU] sample::2nd_shift: 126.331 ms
[GPU] sample::interpolate: 5.20838 ms
[GPU] sample::apply_phase_sampled: 0.332768 ms
[GPU] sample_tot: 542.099 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.346016 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.556704 ms
[GPU] reduce_chi2: 0.935488 ms
[GPU] chi2_profile::free_all: 6.12995 ms
[GPU] chi2_profile_tot_gputimer: 781.059 ms
[CPU] chi2_profile_tot: 781.094 ms

[GPU] chi2_profile::malloc_fint: 202.471 ms
[GPU] chi2_profile::copy_observations: 9.54922 ms
[GPU] create_image_d::malloc_image: 2.4168 ms
[GPU] create_image_d::memset: 10.7402 ms
[GPU] create_image_d::malloc_ints: 0.24784 ms
[GPU] create_image_d::copy_ints_H->D: 0.015232 ms
[GPU] create_image_d::sweep: 0.133664 ms
[GPU] create_image_d::central_pixel: 0.01232 ms
[GPU] create_image_d::free_ints: 0.159008 ms
[GPU] create_image: 13.8245 ms
[GPU] sample::copy_uv_H->D: 5.94278 ms
[GPU] sample::copy_uvrot_D->D: 0.20704 ms
[GPU] sample::1st_shift: 138.455 ms
[GPU] sample::FFT: 189.666 ms
[GPU] sample::2nd_shift: 126.121 ms
[GPU] sample::interpolate: 5.2183 ms
[GPU] sample::apply_phase_sampled: 0.332256 ms
[GPU] sample_tot: 552.814 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343968 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542336 ms
[GPU] reduce_chi2: 0.91936 ms
[GPU] chi2_profile::free_all: 5.97126 ms
[GPU] chi2_profile_tot_gputimer: 785.662 ms
[CPU] chi2_profile_tot: 785.696 ms

[GPU] chi2_profile::malloc_fint: 202.489 ms
[GPU] chi2_profile::copy_observations: 9.55149 ms
[GPU] create_image_d::malloc_image: 2.41824 ms
[GPU] create_image_d::memset: 10.7357 ms
[GPU] create_image_d::malloc_ints: 0.246624 ms
[GPU] create_image_d::copy_ints_H->D: 0.014976 ms
[GPU] create_image_d::sweep: 0.134976 ms
[GPU] create_image_d::central_pixel: 0.013184 ms
[GPU] create_image_d::free_ints: 0.160576 ms
[GPU] create_image: 13.8276 ms
[GPU] sample::copy_uv_H->D: 5.88707 ms
[GPU] sample::copy_uvrot_D->D: 0.211584 ms
[GPU] sample::1st_shift: 138.049 ms
[GPU] sample::FFT: 190.015 ms
[GPU] sample::2nd_shift: 126.3 ms
[GPU] sample::interpolate: 5.22019 ms
[GPU] sample::apply_phase_sampled: 0.331232 ms
[GPU] sample_tot: 541.346 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.343584 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.544896 ms
[GPU] reduce_chi2: 0.921504 ms
[GPU] chi2_profile::free_all: 5.95168 ms
[GPU] chi2_profile_tot_gputimer: 774.202 ms
[CPU] chi2_profile_tot: 774.235 ms

[GPU] chi2_profile::malloc_fint: 202.482 ms
[GPU] chi2_profile::copy_observations: 9.54717 ms
[GPU] create_image_d::malloc_image: 2.38848 ms
[GPU] create_image_d::memset: 10.7374 ms
[GPU] create_image_d::malloc_ints: 0.2472 ms
[GPU] create_image_d::copy_ints_H->D: 0.01472 ms
[GPU] create_image_d::sweep: 0.132864 ms
[GPU] create_image_d::central_pixel: 0.013632 ms
[GPU] create_image_d::free_ints: 0.162016 ms
[GPU] create_image: 13.7977 ms
[GPU] sample::copy_uv_H->D: 6.06842 ms
[GPU] sample::copy_uvrot_D->D: 0.207424 ms
[GPU] sample::1st_shift: 138.936 ms
[GPU] sample::FFT: 199.935 ms
[GPU] sample::2nd_shift: 126.135 ms
[GPU] sample::interpolate: 5.20179 ms
[GPU] sample::apply_phase_sampled: 0.330944 ms
[GPU] sample_tot: 552.321 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.347264 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.542656 ms
[GPU] reduce_chi2: 0.923328 ms
[GPU] chi2_profile::free_all: 5.92813 ms
[GPU] chi2_profile_tot_gputimer: 785.118 ms
[CPU] chi2_profile_tot: 785.164 ms

[GPU] chi2_profile::malloc_fint: 202.477 ms
[GPU] chi2_profile::copy_observations: 10.4235 ms
[GPU] create_image_d::malloc_image: 3.21379 ms
[GPU] create_image_d::memset: 10.7373 ms
[GPU] create_image_d::malloc_ints: 10.2972 ms
[GPU] create_image_d::copy_ints_H->D: 0.014368 ms
[GPU] create_image_d::sweep: 0.134432 ms
[GPU] create_image_d::central_pixel: 0.013312 ms
[GPU] create_image_d::free_ints: 0.229984 ms
[GPU] create_image: 24.7519 ms
[GPU] sample::copy_uv_H->D: 5.89718 ms
[GPU] sample::copy_uvrot_D->D: 0.207168 ms
[GPU] sample::1st_shift: 138.843 ms
[GPU] sample::FFT: 192.632 ms
[GPU] sample::2nd_shift: 126.28 ms
[GPU] sample::interpolate: 5.22528 ms
[GPU] sample::apply_phase_sampled: 0.333344 ms
[GPU] sample_tot: 545.286 ms
[GPU] reduce_chi2_d::diff_weighted_d: 0.352 ms
[GPU] reduce_chi2_d::CUBLASNRM2: 0.532672 ms
[GPU] reduce_chi2: 0.917888 ms
[GPU] chi2_profile::free_all: 5.9696 ms
[GPU] chi2_profile_tot_gputimer: 789.953 ms
[CPU] chi2_profile_tot: 789.989 ms
16384	1.000000e+06	float64	None	1024	1.489432e+01	7.839116e-01	7.803469e-03	7.738953e-01
# |--> timings: [0.7748520509339869, 0.7919494730886072, 0.7936490499414504, 0.7754012909717858, 0.7779878028668463, 0.7880784019362181, 0.7764529981650412, 0.7858012649230659, 0.7747072849888355, 0.7768039859365672, 0.7936576730571687, 0.7936409879475832, 0.7738952541258186, 0.7772982760798186, 0.7981144480872899, 0.7812329789157957, 0.7858303571119905, 0.7743691778741777, 0.7852941879536957, 0.7901556300930679]

[CPU] chi2_profile::malloc_fint: 0.00691414 ms
[CPU] create_image: 1248.86 ms
[CPU] sample::1st_shift: 243.707 ms
[CPU] sample::FFT: 3937.29 ms
[CPU] sample::2nd_shift: 240.181 ms
[CPU] sample::interpolate: 251.385 ms
[CPU] sample::apply_phase_sampled: 95.463 ms
[CPU] sample_tot: 4778.36 ms
[CPU] sample_profile_tot: 6070.93 ms
[CPU] diff_weighted: 10.5231 ms
[CPU] reduce_chi2_tot: 14.8799 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 6085.86 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 966.234 ms
[CPU] sample::1st_shift: 232.397 ms
[CPU] sample::FFT: 3718.19 ms
[CPU] sample::2nd_shift: 233.158 ms
[CPU] sample::interpolate: 231.476 ms
[CPU] sample::apply_phase_sampled: 95.396 ms
[CPU] sample_tot: 4517.17 ms
[CPU] sample_profile_tot: 5503.74 ms
[CPU] diff_weighted: 10.458 ms
[CPU] reduce_chi2_tot: 14.827 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 5518.6 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 901.047 ms
[CPU] sample::1st_shift: 234.505 ms
[CPU] sample::FFT: 3702.5 ms
[CPU] sample::2nd_shift: 232.313 ms
[CPU] sample::interpolate: 209.179 ms
[CPU] sample::apply_phase_sampled: 95.3271 ms
[CPU] sample_tot: 4480.38 ms
[CPU] sample_profile_tot: 5399.29 ms
[CPU] diff_weighted: 10.515 ms
[CPU] reduce_chi2_tot: 14.863 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 5414.19 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 802.248 ms
[CPU] sample::1st_shift: 234.415 ms
[CPU] sample::FFT: 3684.36 ms
[CPU] sample::2nd_shift: 232.557 ms
[CPU] sample::interpolate: 201.223 ms
[CPU] sample::apply_phase_sampled: 95.3109 ms
[CPU] sample_tot: 4454.55 ms
[CPU] sample_profile_tot: 5271.52 ms
[CPU] diff_weighted: 10.4799 ms
[CPU] reduce_chi2_tot: 14.837 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 5286.39 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 755.651 ms
[CPU] sample::1st_shift: 234.029 ms
[CPU] sample::FFT: 3682.16 ms
[CPU] sample::2nd_shift: 232.208 ms
[CPU] sample::interpolate: 191.462 ms
[CPU] sample::apply_phase_sampled: 95.448 ms
[CPU] sample_tot: 4442.08 ms
[CPU] sample_profile_tot: 5211.94 ms
[CPU] diff_weighted: 10.4189 ms
[CPU] reduce_chi2_tot: 14.77 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 5226.74 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 785.657 ms
[CPU] sample::1st_shift: 232.739 ms
[CPU] sample::FFT: 3682.3 ms
[CPU] sample::2nd_shift: 232.561 ms
[CPU] sample::interpolate: 192.785 ms
[CPU] sample::apply_phase_sampled: 95.3929 ms
[CPU] sample_tot: 4443.06 ms
[CPU] sample_profile_tot: 5242.79 ms
[CPU] diff_weighted: 10.448 ms
[CPU] reduce_chi2_tot: 14.7989 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 5257.63 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 799.288 ms
[CPU] sample::1st_shift: 232.256 ms
[CPU] sample::FFT: 3659.75 ms
[CPU] sample::2nd_shift: 233.081 ms
[CPU] sample::interpolate: 189.655 ms
[CPU] sample::apply_phase_sampled: 95.396 ms
[CPU] sample_tot: 4416.86 ms
[CPU] sample_profile_tot: 5226.57 ms
[CPU] diff_weighted: 10.462 ms
[CPU] reduce_chi2_tot: 14.8201 ms
[CPU] chi2_profile::free_fint: 0.00786781 ms
[CPU] chi2_profile_tot: 5241.44 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 745.152 ms
[CPU] sample::1st_shift: 232.231 ms
[CPU] sample::FFT: 3649.49 ms
[CPU] sample::2nd_shift: 233.018 ms
[CPU] sample::interpolate: 182.577 ms
[CPU] sample::apply_phase_sampled: 95.4409 ms
[CPU] sample_tot: 4399.52 ms
[CPU] sample_profile_tot: 5153.5 ms
[CPU] diff_weighted: 10.453 ms
[CPU] reduce_chi2_tot: 14.8151 ms
[CPU] chi2_profile::free_fint: 0.00619888 ms
[CPU] chi2_profile_tot: 5168.36 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 753.779 ms
[CPU] sample::1st_shift: 232.382 ms
[CPU] sample::FFT: 3651.39 ms
[CPU] sample::2nd_shift: 233.01 ms
[CPU] sample::interpolate: 180.483 ms
[CPU] sample::apply_phase_sampled: 95.3169 ms
[CPU] sample_tot: 4399.32 ms
[CPU] sample_profile_tot: 5161.81 ms
[CPU] diff_weighted: 10.473 ms
[CPU] reduce_chi2_tot: 14.842 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 5176.69 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 797.055 ms
[CPU] sample::1st_shift: 232.332 ms
[CPU] sample::FFT: 3647.6 ms
[CPU] sample::2nd_shift: 233.217 ms
[CPU] sample::interpolate: 180.4 ms
[CPU] sample::apply_phase_sampled: 95.3619 ms
[CPU] sample_tot: 4395.65 ms
[CPU] sample_profile_tot: 5200.73 ms
[CPU] diff_weighted: 10.4301 ms
[CPU] reduce_chi2_tot: 14.7769 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 5215.54 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 727.268 ms
[CPU] sample::1st_shift: 232.297 ms
[CPU] sample::FFT: 3647.84 ms
[CPU] sample::2nd_shift: 233.224 ms
[CPU] sample::interpolate: 179.923 ms
[CPU] sample::apply_phase_sampled: 95.2621 ms
[CPU] sample_tot: 4395.28 ms
[CPU] sample_profile_tot: 5130.81 ms
[CPU] diff_weighted: 10.4229 ms
[CPU] reduce_chi2_tot: 14.78 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 5145.62 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 725.645 ms
[CPU] sample::1st_shift: 232.29 ms
[CPU] sample::FFT: 3645.51 ms
[CPU] sample::2nd_shift: 233.516 ms
[CPU] sample::interpolate: 179.597 ms
[CPU] sample::apply_phase_sampled: 95.2961 ms
[CPU] sample_tot: 4392.93 ms
[CPU] sample_profile_tot: 5126.83 ms
[CPU] diff_weighted: 10.4229 ms
[CPU] reduce_chi2_tot: 14.7769 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 5141.64 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 723.072 ms
[CPU] sample::1st_shift: 232.244 ms
[CPU] sample::FFT: 3646.52 ms
[CPU] sample::2nd_shift: 233.178 ms
[CPU] sample::interpolate: 179.56 ms
[CPU] sample::apply_phase_sampled: 95.3159 ms
[CPU] sample_tot: 4393.56 ms
[CPU] sample_profile_tot: 5124.7 ms
[CPU] diff_weighted: 10.421 ms
[CPU] reduce_chi2_tot: 14.775 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 5139.51 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 723.072 ms
[CPU] sample::1st_shift: 232.315 ms
[CPU] sample::FFT: 3645.43 ms
[CPU] sample::2nd_shift: 233.859 ms
[CPU] sample::interpolate: 179.614 ms
[CPU] sample::apply_phase_sampled: 95.289 ms
[CPU] sample_tot: 4393.23 ms
[CPU] sample_profile_tot: 5124.34 ms
[CPU] diff_weighted: 10.4232 ms
[CPU] reduce_chi2_tot: 14.7781 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 5139.15 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 725.391 ms
[CPU] sample::1st_shift: 232.216 ms
[CPU] sample::FFT: 3644.69 ms
[CPU] sample::2nd_shift: 233.474 ms
[CPU] sample::interpolate: 179.575 ms
[CPU] sample::apply_phase_sampled: 95.3429 ms
[CPU] sample_tot: 4392.02 ms
[CPU] sample_profile_tot: 5125.47 ms
[CPU] diff_weighted: 10.427 ms
[CPU] reduce_chi2_tot: 14.78 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 5140.29 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 723.585 ms
[CPU] sample::1st_shift: 232.178 ms
[CPU] sample::FFT: 3644.92 ms
[CPU] sample::2nd_shift: 233.102 ms
[CPU] sample::interpolate: 179.546 ms
[CPU] sample::apply_phase_sampled: 95.3 ms
[CPU] sample_tot: 4391.8 ms
[CPU] sample_profile_tot: 5123.32 ms
[CPU] diff_weighted: 10.426 ms
[CPU] reduce_chi2_tot: 14.782 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 5138.13 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 723.081 ms
[CPU] sample::1st_shift: 232.065 ms
[CPU] sample::FFT: 3643.63 ms
[CPU] sample::2nd_shift: 232.835 ms
[CPU] sample::interpolate: 179.536 ms
[CPU] sample::apply_phase_sampled: 95.3069 ms
[CPU] sample_tot: 4390.12 ms
[CPU] sample_profile_tot: 5121.22 ms
[CPU] diff_weighted: 10.4182 ms
[CPU] reduce_chi2_tot: 14.776 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 5136.03 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 722.573 ms
[CPU] sample::1st_shift: 232.98 ms
[CPU] sample::FFT: 3645.02 ms
[CPU] sample::2nd_shift: 233.218 ms
[CPU] sample::interpolate: 179.58 ms
[CPU] sample::apply_phase_sampled: 95.2909 ms
[CPU] sample_tot: 4392.82 ms
[CPU] sample_profile_tot: 5123.55 ms
[CPU] diff_weighted: 10.421 ms
[CPU] reduce_chi2_tot: 14.7741 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 5138.36 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 723.079 ms
[CPU] sample::1st_shift: 232.335 ms
[CPU] sample::FFT: 3644.39 ms
[CPU] sample::2nd_shift: 232.943 ms
[CPU] sample::interpolate: 179.539 ms
[CPU] sample::apply_phase_sampled: 95.279 ms
[CPU] sample_tot: 4391.22 ms
[CPU] sample_profile_tot: 5122.42 ms
[CPU] diff_weighted: 10.4229 ms
[CPU] reduce_chi2_tot: 14.7779 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 5137.23 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 722.749 ms
[CPU] sample::1st_shift: 232.187 ms
[CPU] sample::FFT: 3644.72 ms
[CPU] sample::2nd_shift: 233.222 ms
[CPU] sample::interpolate: 179.623 ms
[CPU] sample::apply_phase_sampled: 95.2721 ms
[CPU] sample_tot: 4391.78 ms
[CPU] sample_profile_tot: 5122.68 ms
[CPU] diff_weighted: 10.421 ms
[CPU] reduce_chi2_tot: 14.7691 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 5137.48 ms
16384	1.000000e+06	float64	1	None	9.890190e+01	5.205363e+00	1.022676e-01	5.136171e+00
# |--> timings: [6.086018745787442, 5.518744657048956, 5.4143344620242715, 5.286527751944959, 5.226887156954035, 5.257782145170495, 5.241590505000204, 5.168503846973181, 5.176829444942996, 5.215695641934872, 5.145774409873411, 5.141822519013658, 5.139699479099363, 5.139291361905634, 5.140448170946911, 5.1382787260226905, 5.136171430116519, 5.1385037309955806, 5.137384452857077, 5.137626187177375]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 744.193 ms
[CPU] sample::1st_shift: 127.883 ms
[CPU] sample::FFT: 1785.14 ms
[CPU] sample::2nd_shift: 128.127 ms
[CPU] sample::interpolate: 99.966 ms
[CPU] sample::apply_phase_sampled: 47.8001 ms
[CPU] sample_tot: 2194.58 ms
[CPU] sample_profile_tot: 2945.89 ms
[CPU] diff_weighted: 5.22304 ms
[CPU] reduce_chi2_tot: 7.38311 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 2953.3 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 727.743 ms
[CPU] sample::1st_shift: 126.959 ms
[CPU] sample::FFT: 1784.34 ms
[CPU] sample::2nd_shift: 127.944 ms
[CPU] sample::interpolate: 100.186 ms
[CPU] sample::apply_phase_sampled: 47.7641 ms
[CPU] sample_tot: 2192.9 ms
[CPU] sample_profile_tot: 2926.97 ms
[CPU] diff_weighted: 5.22304 ms
[CPU] reduce_chi2_tot: 7.38311 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 2934.38 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 723.66 ms
[CPU] sample::1st_shift: 124.937 ms
[CPU] sample::FFT: 1783.38 ms
[CPU] sample::2nd_shift: 127.077 ms
[CPU] sample::interpolate: 100.295 ms
[CPU] sample::apply_phase_sampled: 47.775 ms
[CPU] sample_tot: 2189.12 ms
[CPU] sample_profile_tot: 2918.9 ms
[CPU] diff_weighted: 5.21994 ms
[CPU] reduce_chi2_tot: 7.38192 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 2926.31 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 714.934 ms
[CPU] sample::1st_shift: 124.374 ms
[CPU] sample::FFT: 1782.86 ms
[CPU] sample::2nd_shift: 126.364 ms
[CPU] sample::interpolate: 100.521 ms
[CPU] sample::apply_phase_sampled: 47.7939 ms
[CPU] sample_tot: 2187.59 ms
[CPU] sample_profile_tot: 2907.89 ms
[CPU] diff_weighted: 5.22995 ms
[CPU] reduce_chi2_tot: 7.39193 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 2915.32 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 716.586 ms
[CPU] sample::1st_shift: 124.388 ms
[CPU] sample::FFT: 1783.08 ms
[CPU] sample::2nd_shift: 126.583 ms
[CPU] sample::interpolate: 100.519 ms
[CPU] sample::apply_phase_sampled: 47.7428 ms
[CPU] sample_tot: 2187.98 ms
[CPU] sample_profile_tot: 2909.96 ms
[CPU] diff_weighted: 5.22399 ms
[CPU] reduce_chi2_tot: 7.38406 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 2917.38 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 716.789 ms
[CPU] sample::1st_shift: 125.439 ms
[CPU] sample::FFT: 1782.21 ms
[CPU] sample::2nd_shift: 127.017 ms
[CPU] sample::interpolate: 100.453 ms
[CPU] sample::apply_phase_sampled: 47.7581 ms
[CPU] sample_tot: 2188.57 ms
[CPU] sample_profile_tot: 2910.68 ms
[CPU] diff_weighted: 5.2278 ms
[CPU] reduce_chi2_tot: 7.39098 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 2918.1 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 716.723 ms
[CPU] sample::1st_shift: 124.294 ms
[CPU] sample::FFT: 1783.64 ms
[CPU] sample::2nd_shift: 127.021 ms
[CPU] sample::interpolate: 100.517 ms
[CPU] sample::apply_phase_sampled: 47.7839 ms
[CPU] sample_tot: 2188.94 ms
[CPU] sample_profile_tot: 2911.03 ms
[CPU] diff_weighted: 5.22804 ms
[CPU] reduce_chi2_tot: 7.38907 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 2918.45 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 716.812 ms
[CPU] sample::1st_shift: 124.738 ms
[CPU] sample::FFT: 1782.88 ms
[CPU] sample::2nd_shift: 126.613 ms
[CPU] sample::interpolate: 100.519 ms
[CPU] sample::apply_phase_sampled: 47.7591 ms
[CPU] sample_tot: 2188.18 ms
[CPU] sample_profile_tot: 2910.37 ms
[CPU] diff_weighted: 5.2321 ms
[CPU] reduce_chi2_tot: 7.39908 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 2917.79 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 716.5 ms
[CPU] sample::1st_shift: 124.604 ms
[CPU] sample::FFT: 1782.72 ms
[CPU] sample::2nd_shift: 126.462 ms
[CPU] sample::interpolate: 100.485 ms
[CPU] sample::apply_phase_sampled: 47.76 ms
[CPU] sample_tot: 2187.71 ms
[CPU] sample_profile_tot: 2909.59 ms
[CPU] diff_weighted: 5.22518 ms
[CPU] reduce_chi2_tot: 7.38597 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 2917.01 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 716.391 ms
[CPU] sample::1st_shift: 124.441 ms
[CPU] sample::FFT: 1780.7 ms
[CPU] sample::2nd_shift: 126.905 ms
[CPU] sample::interpolate: 100.506 ms
[CPU] sample::apply_phase_sampled: 47.801 ms
[CPU] sample_tot: 2186.01 ms
[CPU] sample_profile_tot: 2907.74 ms
[CPU] diff_weighted: 5.22089 ms
[CPU] reduce_chi2_tot: 7.38192 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 2915.15 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 716.675 ms
[CPU] sample::1st_shift: 124.268 ms
[CPU] sample::FFT: 1783.25 ms
[CPU] sample::2nd_shift: 126.437 ms
[CPU] sample::interpolate: 100.486 ms
[CPU] sample::apply_phase_sampled: 47.7769 ms
[CPU] sample_tot: 2187.89 ms
[CPU] sample_profile_tot: 2909.94 ms
[CPU] diff_weighted: 5.234 ms
[CPU] reduce_chi2_tot: 7.39503 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 2917.36 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 716.88 ms
[CPU] sample::1st_shift: 124.567 ms
[CPU] sample::FFT: 1782.39 ms
[CPU] sample::2nd_shift: 126.114 ms
[CPU] sample::interpolate: 100.516 ms
[CPU] sample::apply_phase_sampled: 47.7791 ms
[CPU] sample_tot: 2187.03 ms
[CPU] sample_profile_tot: 2909.26 ms
[CPU] diff_weighted: 5.22304 ms
[CPU] reduce_chi2_tot: 7.38502 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 2916.68 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 716.268 ms
[CPU] sample::1st_shift: 124.717 ms
[CPU] sample::FFT: 1783.38 ms
[CPU] sample::2nd_shift: 126.363 ms
[CPU] sample::interpolate: 100.415 ms
[CPU] sample::apply_phase_sampled: 47.7831 ms
[CPU] sample_tot: 2188.35 ms
[CPU] sample_profile_tot: 2910.01 ms
[CPU] diff_weighted: 5.22208 ms
[CPU] reduce_chi2_tot: 7.38311 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 2917.42 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 716.231 ms
[CPU] sample::1st_shift: 124.294 ms
[CPU] sample::FFT: 1779.62 ms
[CPU] sample::2nd_shift: 127.128 ms
[CPU] sample::interpolate: 100.554 ms
[CPU] sample::apply_phase_sampled: 47.7731 ms
[CPU] sample_tot: 2185.03 ms
[CPU] sample_profile_tot: 2906.61 ms
[CPU] diff_weighted: 5.22494 ms
[CPU] reduce_chi2_tot: 7.38597 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 2914.02 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 716.557 ms
[CPU] sample::1st_shift: 124.584 ms
[CPU] sample::FFT: 1781.38 ms
[CPU] sample::2nd_shift: 126.786 ms
[CPU] sample::interpolate: 100.512 ms
[CPU] sample::apply_phase_sampled: 47.7638 ms
[CPU] sample_tot: 2186.72 ms
[CPU] sample_profile_tot: 2908.63 ms
[CPU] diff_weighted: 5.22208 ms
[CPU] reduce_chi2_tot: 7.39193 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 2916.06 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 716.265 ms
[CPU] sample::1st_shift: 124.719 ms
[CPU] sample::FFT: 1782.93 ms
[CPU] sample::2nd_shift: 126.595 ms
[CPU] sample::interpolate: 100.478 ms
[CPU] sample::apply_phase_sampled: 47.7738 ms
[CPU] sample_tot: 2188.17 ms
[CPU] sample_profile_tot: 2909.84 ms
[CPU] diff_weighted: 5.22304 ms
[CPU] reduce_chi2_tot: 7.38406 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 2917.26 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 716.016 ms
[CPU] sample::1st_shift: 124.415 ms
[CPU] sample::FFT: 1781.84 ms
[CPU] sample::2nd_shift: 127.542 ms
[CPU] sample::interpolate: 100.49 ms
[CPU] sample::apply_phase_sampled: 47.75 ms
[CPU] sample_tot: 2187.71 ms
[CPU] sample_profile_tot: 2909.1 ms
[CPU] diff_weighted: 5.22804 ms
[CPU] reduce_chi2_tot: 7.38883 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 2916.52 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 717.328 ms
[CPU] sample::1st_shift: 124.643 ms
[CPU] sample::FFT: 1780.08 ms
[CPU] sample::2nd_shift: 127.026 ms
[CPU] sample::interpolate: 100.641 ms
[CPU] sample::apply_phase_sampled: 47.7779 ms
[CPU] sample_tot: 2185.85 ms
[CPU] sample_profile_tot: 2908.63 ms
[CPU] diff_weighted: 5.22804 ms
[CPU] reduce_chi2_tot: 7.38883 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 2916.05 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 716.521 ms
[CPU] sample::1st_shift: 124.572 ms
[CPU] sample::FFT: 1783.39 ms
[CPU] sample::2nd_shift: 127.135 ms
[CPU] sample::interpolate: 100.566 ms
[CPU] sample::apply_phase_sampled: 47.7481 ms
[CPU] sample_tot: 2189.06 ms
[CPU] sample_profile_tot: 2911.24 ms
[CPU] diff_weighted: 5.22685 ms
[CPU] reduce_chi2_tot: 7.38811 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 2918.65 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 716.182 ms
[CPU] sample::1st_shift: 124.383 ms
[CPU] sample::FFT: 1788.94 ms
[CPU] sample::2nd_shift: 127.193 ms
[CPU] sample::interpolate: 100.442 ms
[CPU] sample::apply_phase_sampled: 47.7581 ms
[CPU] sample_tot: 2194.41 ms
[CPU] sample_profile_tot: 2916.03 ms
[CPU] diff_weighted: 5.22399 ms
[CPU] reduce_chi2_tot: 7.38597 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 2923.44 ms
16384	1.000000e+06	float64	2	None	5.545589e+01	2.918731e+00	4.629512e-03	2.914153e+00
# |--> timings: [2.9534122878685594, 2.9345278390683234, 2.926458308007568, 2.9154514549300075, 2.9175155200064182, 2.9182373399380594, 2.9185798501130193, 2.917920798063278, 2.9171365229412913, 2.915275246137753, 2.9175045769661665, 2.9168075581546873, 2.91755352797918, 2.91415280289948, 2.916183794150129, 2.9173842780292034, 2.9166491171345115, 2.9161751170177013, 2.9187917599920183, 2.923589095007628]

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 707.864 ms
[CPU] sample::1st_shift: 75.933 ms
[CPU] sample::FFT: 941.222 ms
[CPU] sample::2nd_shift: 76.6358 ms
[CPU] sample::interpolate: 50.6241 ms
[CPU] sample::apply_phase_sampled: 23.91 ms
[CPU] sample_tot: 1174.03 ms
[CPU] sample_profile_tot: 1887.26 ms
[CPU] diff_weighted: 2.62189 ms
[CPU] reduce_chi2_tot: 3.70598 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1891 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 713.161 ms
[CPU] sample::1st_shift: 75.3741 ms
[CPU] sample::FFT: 950.533 ms
[CPU] sample::2nd_shift: 77.662 ms
[CPU] sample::interpolate: 50.5939 ms
[CPU] sample::apply_phase_sampled: 23.916 ms
[CPU] sample_tot: 1183.76 ms
[CPU] sample_profile_tot: 1902.3 ms
[CPU] diff_weighted: 2.62094 ms
[CPU] reduce_chi2_tot: 3.70908 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1906.04 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 713.034 ms
[CPU] sample::1st_shift: 75.8491 ms
[CPU] sample::FFT: 948.38 ms
[CPU] sample::2nd_shift: 76.7579 ms
[CPU] sample::interpolate: 50.684 ms
[CPU] sample::apply_phase_sampled: 23.8929 ms
[CPU] sample_tot: 1181.27 ms
[CPU] sample_profile_tot: 1899.66 ms
[CPU] diff_weighted: 2.62785 ms
[CPU] reduce_chi2_tot: 3.71289 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 1903.4 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 712.857 ms
[CPU] sample::1st_shift: 76.4911 ms
[CPU] sample::FFT: 947.7 ms
[CPU] sample::2nd_shift: 78.6738 ms
[CPU] sample::interpolate: 50.597 ms
[CPU] sample::apply_phase_sampled: 23.926 ms
[CPU] sample_tot: 1183.12 ms
[CPU] sample_profile_tot: 1901.31 ms
[CPU] diff_weighted: 2.62403 ms
[CPU] reduce_chi2_tot: 3.70908 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 1905.05 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 717.39 ms
[CPU] sample::1st_shift: 75.583 ms
[CPU] sample::FFT: 952.105 ms
[CPU] sample::2nd_shift: 77.2898 ms
[CPU] sample::interpolate: 50.5848 ms
[CPU] sample::apply_phase_sampled: 23.911 ms
[CPU] sample_tot: 1185.15 ms
[CPU] sample_profile_tot: 1907.91 ms
[CPU] diff_weighted: 2.62594 ms
[CPU] reduce_chi2_tot: 3.71003 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1911.65 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 711.81 ms
[CPU] sample::1st_shift: 75.8059 ms
[CPU] sample::FFT: 946.972 ms
[CPU] sample::2nd_shift: 76.565 ms
[CPU] sample::interpolate: 50.6611 ms
[CPU] sample::apply_phase_sampled: 23.9251 ms
[CPU] sample_tot: 1179.62 ms
[CPU] sample_profile_tot: 1896.85 ms
[CPU] diff_weighted: 2.63 ms
[CPU] reduce_chi2_tot: 3.71504 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 1900.6 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 711.613 ms
[CPU] sample::1st_shift: 75.5389 ms
[CPU] sample::FFT: 946.893 ms
[CPU] sample::2nd_shift: 76.709 ms
[CPU] sample::interpolate: 50.622 ms
[CPU] sample::apply_phase_sampled: 23.9179 ms
[CPU] sample_tot: 1179.36 ms
[CPU] sample_profile_tot: 1896.32 ms
[CPU] diff_weighted: 2.63095 ms
[CPU] reduce_chi2_tot: 3.71695 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 1900.06 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 711.431 ms
[CPU] sample::1st_shift: 75.9361 ms
[CPU] sample::FFT: 947.22 ms
[CPU] sample::2nd_shift: 76.8011 ms
[CPU] sample::interpolate: 50.6201 ms
[CPU] sample::apply_phase_sampled: 23.9069 ms
[CPU] sample_tot: 1180.18 ms
[CPU] sample_profile_tot: 1896.96 ms
[CPU] diff_weighted: 2.63 ms
[CPU] reduce_chi2_tot: 3.71504 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1900.7 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 713.635 ms
[CPU] sample::1st_shift: 75.5529 ms
[CPU] sample::FFT: 945.876 ms
[CPU] sample::2nd_shift: 77.482 ms
[CPU] sample::interpolate: 50.915 ms
[CPU] sample::apply_phase_sampled: 23.927 ms
[CPU] sample_tot: 1179.44 ms
[CPU] sample_profile_tot: 1898.45 ms
[CPU] diff_weighted: 2.62499 ms
[CPU] reduce_chi2_tot: 3.71194 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 1902.19 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 712.007 ms
[CPU] sample::1st_shift: 75.4259 ms
[CPU] sample::FFT: 922.388 ms
[CPU] sample::2nd_shift: 76.827 ms
[CPU] sample::interpolate: 50.9539 ms
[CPU] sample::apply_phase_sampled: 23.9232 ms
[CPU] sample_tot: 1155.2 ms
[CPU] sample_profile_tot: 1872.62 ms
[CPU] diff_weighted: 2.6269 ms
[CPU] reduce_chi2_tot: 3.71289 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 1876.37 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 712.039 ms
[CPU] sample::1st_shift: 76.3631 ms
[CPU] sample::FFT: 920.628 ms
[CPU] sample::2nd_shift: 77.276 ms
[CPU] sample::interpolate: 50.92 ms
[CPU] sample::apply_phase_sampled: 23.905 ms
[CPU] sample_tot: 1154.79 ms
[CPU] sample_profile_tot: 1872.22 ms
[CPU] diff_weighted: 2.6269 ms
[CPU] reduce_chi2_tot: 3.71194 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1875.96 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 711.524 ms
[CPU] sample::1st_shift: 75.7601 ms
[CPU] sample::FFT: 928.591 ms
[CPU] sample::2nd_shift: 76.735 ms
[CPU] sample::interpolate: 50.9009 ms
[CPU] sample::apply_phase_sampled: 23.9141 ms
[CPU] sample_tot: 1161.58 ms
[CPU] sample_profile_tot: 1878.53 ms
[CPU] diff_weighted: 2.62284 ms
[CPU] reduce_chi2_tot: 3.70979 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1882.27 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 711.774 ms
[CPU] sample::1st_shift: 76.071 ms
[CPU] sample::FFT: 921.487 ms
[CPU] sample::2nd_shift: 78.1872 ms
[CPU] sample::interpolate: 50.873 ms
[CPU] sample::apply_phase_sampled: 23.9179 ms
[CPU] sample_tot: 1156.22 ms
[CPU] sample_profile_tot: 1873.37 ms
[CPU] diff_weighted: 2.62403 ms
[CPU] reduce_chi2_tot: 3.71408 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1877.12 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 712.559 ms
[CPU] sample::1st_shift: 76.2131 ms
[CPU] sample::FFT: 922.978 ms
[CPU] sample::2nd_shift: 77.2641 ms
[CPU] sample::interpolate: 50.8871 ms
[CPU] sample::apply_phase_sampled: 23.9301 ms
[CPU] sample_tot: 1156.95 ms
[CPU] sample_profile_tot: 1874.94 ms
[CPU] diff_weighted: 2.62094 ms
[CPU] reduce_chi2_tot: 3.70789 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1878.67 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 712.619 ms
[CPU] sample::1st_shift: 75.8791 ms
[CPU] sample::FFT: 922.124 ms
[CPU] sample::2nd_shift: 76.7171 ms
[CPU] sample::interpolate: 50.8659 ms
[CPU] sample::apply_phase_sampled: 23.9298 ms
[CPU] sample_tot: 1155.22 ms
[CPU] sample_profile_tot: 1873.28 ms
[CPU] diff_weighted: 2.61998 ms
[CPU] reduce_chi2_tot: 3.70884 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 1877.02 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 712.508 ms
[CPU] sample::1st_shift: 75.356 ms
[CPU] sample::FFT: 932.62 ms
[CPU] sample::2nd_shift: 78.063 ms
[CPU] sample::interpolate: 50.8919 ms
[CPU] sample::apply_phase_sampled: 23.9491 ms
[CPU] sample_tot: 1166.59 ms
[CPU] sample_profile_tot: 1884.46 ms
[CPU] diff_weighted: 2.62499 ms
[CPU] reduce_chi2_tot: 3.71003 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1888.2 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 712.096 ms
[CPU] sample::1st_shift: 76.582 ms
[CPU] sample::FFT: 917.593 ms
[CPU] sample::2nd_shift: 76.5021 ms
[CPU] sample::interpolate: 50.9062 ms
[CPU] sample::apply_phase_sampled: 23.9089 ms
[CPU] sample_tot: 1151.18 ms
[CPU] sample_profile_tot: 1868.63 ms
[CPU] diff_weighted: 2.62499 ms
[CPU] reduce_chi2_tot: 3.71099 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1872.37 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 712.962 ms
[CPU] sample::1st_shift: 76.1058 ms
[CPU] sample::FFT: 924.18 ms
[CPU] sample::2nd_shift: 78.4481 ms
[CPU] sample::interpolate: 50.9682 ms
[CPU] sample::apply_phase_sampled: 23.9041 ms
[CPU] sample_tot: 1159.3 ms
[CPU] sample_profile_tot: 1877.67 ms
[CPU] diff_weighted: 2.62403 ms
[CPU] reduce_chi2_tot: 3.71313 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1881.42 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 712.924 ms
[CPU] sample::1st_shift: 76.617 ms
[CPU] sample::FFT: 923.811 ms
[CPU] sample::2nd_shift: 77.2669 ms
[CPU] sample::interpolate: 50.947 ms
[CPU] sample::apply_phase_sampled: 23.9041 ms
[CPU] sample_tot: 1158.25 ms
[CPU] sample_profile_tot: 1876.6 ms
[CPU] diff_weighted: 2.62499 ms
[CPU] reduce_chi2_tot: 3.71695 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 1880.35 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 712.638 ms
[CPU] sample::1st_shift: 76.3109 ms
[CPU] sample::FFT: 926.342 ms
[CPU] sample::2nd_shift: 76.37 ms
[CPU] sample::interpolate: 50.935 ms
[CPU] sample::apply_phase_sampled: 23.9332 ms
[CPU] sample_tot: 1159.57 ms
[CPU] sample_profile_tot: 1877.63 ms
[CPU] diff_weighted: 2.62904 ms
[CPU] reduce_chi2_tot: 3.71504 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 1881.38 ms
16384	1.000000e+06	float64	4	None	3.590329e+01	1.889647e+00	1.270246e-02	1.872501e+00
# |--> timings: [1.8911011579912156, 1.906172760995105, 1.9035311378538609, 1.9051785578485578, 1.9117797568906099, 1.9007302010431886, 1.900204760953784, 1.9008295889943838, 1.9023226317949593, 1.8764945049770176, 1.876085293944925, 1.8823947659693658, 1.877247674856335, 1.8788020240608603, 1.877149695996195, 1.8883405500091612, 1.8725011148490012, 1.8815453709103167, 1.8804772389121354, 1.8815067789983004]

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 710.54 ms
[CPU] sample::1st_shift: 81.99 ms
[CPU] sample::FFT: 504.737 ms
[CPU] sample::2nd_shift: 74.8029 ms
[CPU] sample::interpolate: 26.088 ms
[CPU] sample::apply_phase_sampled: 11.9948 ms
[CPU] sample_tot: 705.33 ms
[CPU] sample_profile_tot: 1421.28 ms
[CPU] diff_weighted: 1.33681 ms
[CPU] reduce_chi2_tot: 1.88279 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 1423.19 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 627.342 ms
[CPU] sample::1st_shift: 78.3391 ms
[CPU] sample::FFT: 502.88 ms
[CPU] sample::2nd_shift: 75.9249 ms
[CPU] sample::interpolate: 26.1412 ms
[CPU] sample::apply_phase_sampled: 11.9789 ms
[CPU] sample_tot: 700.957 ms
[CPU] sample_profile_tot: 1333.69 ms
[CPU] diff_weighted: 1.33085 ms
[CPU] reduce_chi2_tot: 1.87898 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1335.6 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 627.743 ms
[CPU] sample::1st_shift: 78.8181 ms
[CPU] sample::FFT: 506.152 ms
[CPU] sample::2nd_shift: 75.912 ms
[CPU] sample::interpolate: 26.087 ms
[CPU] sample::apply_phase_sampled: 11.9922 ms
[CPU] sample_tot: 704.674 ms
[CPU] sample_profile_tot: 1337.84 ms
[CPU] diff_weighted: 1.33586 ms
[CPU] reduce_chi2_tot: 1.88494 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 1339.76 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 627.756 ms
[CPU] sample::1st_shift: 80.0011 ms
[CPU] sample::FFT: 509.834 ms
[CPU] sample::2nd_shift: 75.3889 ms
[CPU] sample::interpolate: 26.0279 ms
[CPU] sample::apply_phase_sampled: 11.9741 ms
[CPU] sample_tot: 708.948 ms
[CPU] sample_profile_tot: 1342.08 ms
[CPU] diff_weighted: 1.33204 ms
[CPU] reduce_chi2_tot: 1.88208 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1343.99 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 709.873 ms
[CPU] sample::1st_shift: 78.6018 ms
[CPU] sample::FFT: 505.069 ms
[CPU] sample::2nd_shift: 75.6402 ms
[CPU] sample::interpolate: 26.0279 ms
[CPU] sample::apply_phase_sampled: 11.9822 ms
[CPU] sample_tot: 703.03 ms
[CPU] sample_profile_tot: 1418.33 ms
[CPU] diff_weighted: 1.33204 ms
[CPU] reduce_chi2_tot: 1.87683 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1420.24 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 709.609 ms
[CPU] sample::1st_shift: 79.9489 ms
[CPU] sample::FFT: 505.588 ms
[CPU] sample::2nd_shift: 75.063 ms
[CPU] sample::interpolate: 26.0699 ms
[CPU] sample::apply_phase_sampled: 11.9829 ms
[CPU] sample_tot: 704.366 ms
[CPU] sample_profile_tot: 1419.37 ms
[CPU] diff_weighted: 1.333 ms
[CPU] reduce_chi2_tot: 1.88088 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1421.28 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 710.228 ms
[CPU] sample::1st_shift: 77.4891 ms
[CPU] sample::FFT: 500.994 ms
[CPU] sample::2nd_shift: 74.944 ms
[CPU] sample::interpolate: 26.0808 ms
[CPU] sample::apply_phase_sampled: 11.992 ms
[CPU] sample_tot: 697.192 ms
[CPU] sample_profile_tot: 1412.83 ms
[CPU] diff_weighted: 1.33586 ms
[CPU] reduce_chi2_tot: 1.88589 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1414.74 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 709.685 ms
[CPU] sample::1st_shift: 79.9699 ms
[CPU] sample::FFT: 500.151 ms
[CPU] sample::2nd_shift: 74.3229 ms
[CPU] sample::interpolate: 26.067 ms
[CPU] sample::apply_phase_sampled: 12.001 ms
[CPU] sample_tot: 698.208 ms
[CPU] sample_profile_tot: 1413.32 ms
[CPU] diff_weighted: 1.33801 ms
[CPU] reduce_chi2_tot: 1.88494 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1415.24 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 710.031 ms
[CPU] sample::1st_shift: 80.5628 ms
[CPU] sample::FFT: 501.752 ms
[CPU] sample::2nd_shift: 75.3789 ms
[CPU] sample::interpolate: 26.0749 ms
[CPU] sample::apply_phase_sampled: 11.9889 ms
[CPU] sample_tot: 701.443 ms
[CPU] sample_profile_tot: 1416.86 ms
[CPU] diff_weighted: 1.33419 ms
[CPU] reduce_chi2_tot: 1.88518 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 1418.77 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 710.605 ms
[CPU] sample::1st_shift: 79.3672 ms
[CPU] sample::FFT: 499.318 ms
[CPU] sample::2nd_shift: 77.1041 ms
[CPU] sample::interpolate: 26.0499 ms
[CPU] sample::apply_phase_sampled: 11.9889 ms
[CPU] sample_tot: 699.546 ms
[CPU] sample_profile_tot: 1415.62 ms
[CPU] diff_weighted: 1.33419 ms
[CPU] reduce_chi2_tot: 1.88422 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1417.53 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 709.182 ms
[CPU] sample::1st_shift: 79.7992 ms
[CPU] sample::FFT: 498.438 ms
[CPU] sample::2nd_shift: 74.5711 ms
[CPU] sample::interpolate: 26.0921 ms
[CPU] sample::apply_phase_sampled: 11.991 ms
[CPU] sample_tot: 696.58 ms
[CPU] sample_profile_tot: 1411.17 ms
[CPU] diff_weighted: 1.33395 ms
[CPU] reduce_chi2_tot: 1.88398 ms
[CPU] chi2_profile::free_fint: 0.00119209 ms
[CPU] chi2_profile_tot: 1413.08 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 709.644 ms
[CPU] sample::1st_shift: 79.0632 ms
[CPU] sample::FFT: 502.914 ms
[CPU] sample::2nd_shift: 75.1491 ms
[CPU] sample::interpolate: 26.0768 ms
[CPU] sample::apply_phase_sampled: 11.982 ms
[CPU] sample_tot: 700.887 ms
[CPU] sample_profile_tot: 1415.97 ms
[CPU] diff_weighted: 1.33586 ms
[CPU] reduce_chi2_tot: 1.88684 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1417.89 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 709.277 ms
[CPU] sample::1st_shift: 79.1368 ms
[CPU] sample::FFT: 500.345 ms
[CPU] sample::2nd_shift: 75.1581 ms
[CPU] sample::interpolate: 26.0611 ms
[CPU] sample::apply_phase_sampled: 12.0881 ms
[CPU] sample_tot: 698.482 ms
[CPU] sample_profile_tot: 1413.15 ms
[CPU] diff_weighted: 1.3411 ms
[CPU] reduce_chi2_tot: 1.88804 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1415.07 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 709.328 ms
[CPU] sample::1st_shift: 79.107 ms
[CPU] sample::FFT: 502.422 ms
[CPU] sample::2nd_shift: 75.243 ms
[CPU] sample::interpolate: 26.1159 ms
[CPU] sample::apply_phase_sampled: 11.9872 ms
[CPU] sample_tot: 700.589 ms
[CPU] sample_profile_tot: 1415.38 ms
[CPU] diff_weighted: 1.333 ms
[CPU] reduce_chi2_tot: 1.88303 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1417.29 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 709.969 ms
[CPU] sample::1st_shift: 78.393 ms
[CPU] sample::FFT: 502.584 ms
[CPU] sample::2nd_shift: 74.4472 ms
[CPU] sample::interpolate: 26.0918 ms
[CPU] sample::apply_phase_sampled: 11.9889 ms
[CPU] sample_tot: 699.233 ms
[CPU] sample_profile_tot: 1414.6 ms
[CPU] diff_weighted: 1.333 ms
[CPU] reduce_chi2_tot: 1.87993 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 1416.5 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 709.321 ms
[CPU] sample::1st_shift: 79.7889 ms
[CPU] sample::FFT: 503.695 ms
[CPU] sample::2nd_shift: 74.9381 ms
[CPU] sample::interpolate: 26.082 ms
[CPU] sample::apply_phase_sampled: 11.9879 ms
[CPU] sample_tot: 702.205 ms
[CPU] sample_profile_tot: 1416.96 ms
[CPU] diff_weighted: 1.33514 ms
[CPU] reduce_chi2_tot: 1.88303 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1418.87 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 705.637 ms
[CPU] sample::1st_shift: 78.4869 ms
[CPU] sample::FFT: 503.105 ms
[CPU] sample::2nd_shift: 74.6949 ms
[CPU] sample::interpolate: 26.0811 ms
[CPU] sample::apply_phase_sampled: 11.9851 ms
[CPU] sample_tot: 700.051 ms
[CPU] sample_profile_tot: 1411.07 ms
[CPU] diff_weighted: 1.33705 ms
[CPU] reduce_chi2_tot: 1.89018 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1412.99 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 711.474 ms
[CPU] sample::1st_shift: 78.0761 ms
[CPU] sample::FFT: 506.002 ms
[CPU] sample::2nd_shift: 74.6889 ms
[CPU] sample::interpolate: 27.586 ms
[CPU] sample::apply_phase_sampled: 11.9929 ms
[CPU] sample_tot: 704.287 ms
[CPU] sample_profile_tot: 1421.23 ms
[CPU] diff_weighted: 1.33181 ms
[CPU] reduce_chi2_tot: 1.87993 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1423.14 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 711.6 ms
[CPU] sample::1st_shift: 81.264 ms
[CPU] sample::FFT: 502.445 ms
[CPU] sample::2nd_shift: 75.3338 ms
[CPU] sample::interpolate: 26.0279 ms
[CPU] sample::apply_phase_sampled: 12.002 ms
[CPU] sample_tot: 702.776 ms
[CPU] sample_profile_tot: 1419.78 ms
[CPU] diff_weighted: 1.33395 ms
[CPU] reduce_chi2_tot: 1.88088 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1421.69 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 709.398 ms
[CPU] sample::1st_shift: 81.31 ms
[CPU] sample::FFT: 504.246 ms
[CPU] sample::2nd_shift: 74.6422 ms
[CPU] sample::interpolate: 26.067 ms
[CPU] sample::apply_phase_sampled: 11.992 ms
[CPU] sample_tot: 703.983 ms
[CPU] sample_profile_tot: 1418.75 ms
[CPU] diff_weighted: 1.33204 ms
[CPU] reduce_chi2_tot: 1.87993 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 1420.65 ms
16384	1.000000e+06	float64	8	None	2.670683e+01	1.405623e+00	2.861669e-02	1.335726e+00
# |--> timings: [1.423291428014636, 1.3357262171339244, 1.3398873971309513, 1.3441299370024353, 1.4203710458241403, 1.421411318005994, 1.4148721441160887, 1.415365873137489, 1.4189049899578094, 1.4176615921314806, 1.4132114839740098, 1.4180300279986113, 1.4151990190148354, 1.4174244808964431, 1.4166336338967085, 1.4190042249392718, 1.4131246800534427, 1.4232709491625428, 1.4218185290228575, 1.4207841800525784]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 709.03 ms
[CPU] sample::1st_shift: 77.2529 ms
[CPU] sample::FFT: 435.827 ms
[CPU] sample::2nd_shift: 70.8461 ms
[CPU] sample::interpolate: 21.1899 ms
[CPU] sample::apply_phase_sampled: 9.62901 ms
[CPU] sample_tot: 620.479 ms
[CPU] sample_profile_tot: 1334.85 ms
[CPU] diff_weighted: 1.13082 ms
[CPU] reduce_chi2_tot: 1.5769 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1336.46 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 709.385 ms
[CPU] sample::1st_shift: 74.831 ms
[CPU] sample::FFT: 436.119 ms
[CPU] sample::2nd_shift: 71.8558 ms
[CPU] sample::interpolate: 21.1709 ms
[CPU] sample::apply_phase_sampled: 9.68003 ms
[CPU] sample_tot: 619.406 ms
[CPU] sample_profile_tot: 1334.17 ms
[CPU] diff_weighted: 1.09386 ms
[CPU] reduce_chi2_tot: 1.53899 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1335.73 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 708.015 ms
[CPU] sample::1st_shift: 75.671 ms
[CPU] sample::FFT: 439.316 ms
[CPU] sample::2nd_shift: 70.2 ms
[CPU] sample::interpolate: 21.1499 ms
[CPU] sample::apply_phase_sampled: 9.619 ms
[CPU] sample_tot: 621.692 ms
[CPU] sample_profile_tot: 1335.05 ms
[CPU] diff_weighted: 1.10197 ms
[CPU] reduce_chi2_tot: 1.54591 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1336.63 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 708.783 ms
[CPU] sample::1st_shift: 75.7689 ms
[CPU] sample::FFT: 438.793 ms
[CPU] sample::2nd_shift: 71.413 ms
[CPU] sample::interpolate: 21.183 ms
[CPU] sample::apply_phase_sampled: 9.61804 ms
[CPU] sample_tot: 622.503 ms
[CPU] sample_profile_tot: 1336.63 ms
[CPU] diff_weighted: 1.10197 ms
[CPU] reduce_chi2_tot: 1.54686 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1338.21 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 708.42 ms
[CPU] sample::1st_shift: 75.2759 ms
[CPU] sample::FFT: 440.069 ms
[CPU] sample::2nd_shift: 71.2092 ms
[CPU] sample::interpolate: 21.1899 ms
[CPU] sample::apply_phase_sampled: 9.61089 ms
[CPU] sample_tot: 623.101 ms
[CPU] sample_profile_tot: 1336.87 ms
[CPU] diff_weighted: 1.11294 ms
[CPU] reduce_chi2_tot: 1.55306 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1338.46 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 711.366 ms
[CPU] sample::1st_shift: 75.6619 ms
[CPU] sample::FFT: 439.127 ms
[CPU] sample::2nd_shift: 71.528 ms
[CPU] sample::interpolate: 21.1589 ms
[CPU] sample::apply_phase_sampled: 9.60279 ms
[CPU] sample_tot: 623.478 ms
[CPU] sample_profile_tot: 1340.16 ms
[CPU] diff_weighted: 1.10602 ms
[CPU] reduce_chi2_tot: 1.54591 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 1341.73 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 709.097 ms
[CPU] sample::1st_shift: 74.9359 ms
[CPU] sample::FFT: 439.979 ms
[CPU] sample::2nd_shift: 70.9929 ms
[CPU] sample::interpolate: 21.1861 ms
[CPU] sample::apply_phase_sampled: 9.6221 ms
[CPU] sample_tot: 623.062 ms
[CPU] sample_profile_tot: 1337.48 ms
[CPU] diff_weighted: 1.10197 ms
[CPU] reduce_chi2_tot: 1.54781 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1339.05 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 708.496 ms
[CPU] sample::1st_shift: 74.446 ms
[CPU] sample::FFT: 439.112 ms
[CPU] sample::2nd_shift: 70.0521 ms
[CPU] sample::interpolate: 21.1501 ms
[CPU] sample::apply_phase_sampled: 9.60398 ms
[CPU] sample_tot: 620.71 ms
[CPU] sample_profile_tot: 1334.84 ms
[CPU] diff_weighted: 1.15013 ms
[CPU] reduce_chi2_tot: 1.58811 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1336.46 ms

[CPU] chi2_profile::malloc_fint: 0.00119209 ms
[CPU] create_image: 708.626 ms
[CPU] sample::1st_shift: 76.2 ms
[CPU] sample::FFT: 444.386 ms
[CPU] sample::2nd_shift: 72.51 ms
[CPU] sample::interpolate: 21.2111 ms
[CPU] sample::apply_phase_sampled: 9.60898 ms
[CPU] sample_tot: 630.365 ms
[CPU] sample_profile_tot: 1344.27 ms
[CPU] diff_weighted: 1.11198 ms
[CPU] reduce_chi2_tot: 1.55115 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 1345.85 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 708.074 ms
[CPU] sample::1st_shift: 76.6199 ms
[CPU] sample::FFT: 437.837 ms
[CPU] sample::2nd_shift: 71.239 ms
[CPU] sample::interpolate: 21.2729 ms
[CPU] sample::apply_phase_sampled: 9.61113 ms
[CPU] sample_tot: 622.955 ms
[CPU] sample_profile_tot: 1336.35 ms
[CPU] diff_weighted: 1.09506 ms
[CPU] reduce_chi2_tot: 1.53303 ms
[CPU] chi2_profile::free_fint: 0.00691414 ms
[CPU] chi2_profile_tot: 1337.91 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 626.553 ms
[CPU] sample::1st_shift: 74.5811 ms
[CPU] sample::FFT: 443.654 ms
[CPU] sample::2nd_shift: 71.5568 ms
[CPU] sample::interpolate: 21.7102 ms
[CPU] sample::apply_phase_sampled: 9.59492 ms
[CPU] sample_tot: 627.486 ms
[CPU] sample_profile_tot: 1259.34 ms
[CPU] diff_weighted: 1.14012 ms
[CPU] reduce_chi2_tot: 1.57905 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 1260.95 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 626.768 ms
[CPU] sample::1st_shift: 75.474 ms
[CPU] sample::FFT: 446.028 ms
[CPU] sample::2nd_shift: 72.32 ms
[CPU] sample::interpolate: 21.5111 ms
[CPU] sample::apply_phase_sampled: 9.59492 ms
[CPU] sample_tot: 630.968 ms
[CPU] sample_profile_tot: 1263.12 ms
[CPU] diff_weighted: 1.72186 ms
[CPU] reduce_chi2_tot: 2.16389 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 1265.32 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 626.949 ms
[CPU] sample::1st_shift: 77.2948 ms
[CPU] sample::FFT: 443.322 ms
[CPU] sample::2nd_shift: 72.793 ms
[CPU] sample::interpolate: 21.1289 ms
[CPU] sample::apply_phase_sampled: 9.59182 ms
[CPU] sample_tot: 630.112 ms
[CPU] sample_profile_tot: 1262.39 ms
[CPU] diff_weighted: 1.10388 ms
[CPU] reduce_chi2_tot: 1.54185 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 1263.96 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 707.852 ms
[CPU] sample::1st_shift: 77.2581 ms
[CPU] sample::FFT: 441.612 ms
[CPU] sample::2nd_shift: 73.071 ms
[CPU] sample::interpolate: 21.2059 ms
[CPU] sample::apply_phase_sampled: 9.60779 ms
[CPU] sample_tot: 628.811 ms
[CPU] sample_profile_tot: 1341.93 ms
[CPU] diff_weighted: 1.64795 ms
[CPU] reduce_chi2_tot: 2.09117 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 1344.06 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 707.465 ms
[CPU] sample::1st_shift: 76.519 ms
[CPU] sample::FFT: 442.667 ms
[CPU] sample::2nd_shift: 71.8679 ms
[CPU] sample::interpolate: 21.219 ms
[CPU] sample::apply_phase_sampled: 9.619 ms
[CPU] sample_tot: 627.87 ms
[CPU] sample_profile_tot: 1340.64 ms
[CPU] diff_weighted: 1.08099 ms
[CPU] reduce_chi2_tot: 1.52802 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 1342.21 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 707.523 ms
[CPU] sample::1st_shift: 77.332 ms
[CPU] sample::FFT: 439.259 ms
[CPU] sample::2nd_shift: 72.2489 ms
[CPU] sample::interpolate: 21.301 ms
[CPU] sample::apply_phase_sampled: 9.619 ms
[CPU] sample_tot: 625.766 ms
[CPU] sample_profile_tot: 1338.66 ms
[CPU] diff_weighted: 1.07694 ms
[CPU] reduce_chi2_tot: 1.51491 ms
[CPU] chi2_profile::free_fint: 0.00786781 ms
[CPU] chi2_profile_tot: 1340.22 ms

[CPU] chi2_profile::malloc_fint: 0.0038147 ms
[CPU] create_image: 707.787 ms
[CPU] sample::1st_shift: 76.8321 ms
[CPU] sample::FFT: 438.763 ms
[CPU] sample::2nd_shift: 72.787 ms
[CPU] sample::interpolate: 21.5361 ms
[CPU] sample::apply_phase_sampled: 9.59682 ms
[CPU] sample_tot: 625.615 ms
[CPU] sample_profile_tot: 1338.77 ms
[CPU] diff_weighted: 1.76597 ms
[CPU] reduce_chi2_tot: 2.2099 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 1341.01 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 708.03 ms
[CPU] sample::1st_shift: 78.2311 ms
[CPU] sample::FFT: 441.909 ms
[CPU] sample::2nd_shift: 72.2878 ms
[CPU] sample::interpolate: 21.2541 ms
[CPU] sample::apply_phase_sampled: 9.59706 ms
[CPU] sample_tot: 629.291 ms
[CPU] sample_profile_tot: 1342.63 ms
[CPU] diff_weighted: 1.0891 ms
[CPU] reduce_chi2_tot: 1.52612 ms
[CPU] chi2_profile::free_fint: 0.00715256 ms
[CPU] chi2_profile_tot: 1344.19 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 626.421 ms
[CPU] sample::1st_shift: 77.642 ms
[CPU] sample::FFT: 443.083 ms
[CPU] sample::2nd_shift: 71.8429 ms
[CPU] sample::interpolate: 21.2228 ms
[CPU] sample::apply_phase_sampled: 9.62019 ms
[CPU] sample_tot: 629.194 ms
[CPU] sample_profile_tot: 1260.92 ms
[CPU] diff_weighted: 1.10388 ms
[CPU] reduce_chi2_tot: 1.544 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 1262.5 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 626.298 ms
[CPU] sample::1st_shift: 76.627 ms
[CPU] sample::FFT: 437.932 ms
[CPU] sample::2nd_shift: 71.3282 ms
[CPU] sample::interpolate: 21.2672 ms
[CPU] sample::apply_phase_sampled: 9.59992 ms
[CPU] sample_tot: 622.493 ms
[CPU] sample_profile_tot: 1254.13 ms
[CPU] diff_weighted: 1.08504 ms
[CPU] reduce_chi2_tot: 1.52588 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 1255.69 ms
16384	1.000000e+06	float64	10	None	2.507318e+01	1.319641e+00	3.465806e-02	1.255866e+00
# |--> timings: [1.3365601340774447, 1.335864515043795, 1.3367593488655984, 1.338333779014647, 1.3385938969440758, 1.341864134883508, 1.3391915739048272, 1.3366053639911115, 1.3459822800941765, 1.338087079115212, 1.2611583939287812, 1.2655424948316067, 1.26413827505894, 1.3442252951208502, 1.3423798861913383, 1.3403509298805147, 1.3411594580393285, 1.3443597280420363, 1.2627151040360332, 1.2558664598036557]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 627.359 ms
[CPU] sample::1st_shift: 81.1439 ms
[CPU] sample::FFT: 492.595 ms
[CPU] sample::2nd_shift: 78.0971 ms
[CPU] sample::interpolate: 11.523 ms
[CPU] sample::apply_phase_sampled: 4.83418 ms
[CPU] sample_tot: 673.878 ms
[CPU] sample_profile_tot: 1306.65 ms
[CPU] diff_weighted: 0.985146 ms
[CPU] reduce_chi2_tot: 1.20902 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1307.89 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 625.215 ms
[CPU] sample::1st_shift: 81.0142 ms
[CPU] sample::FFT: 414.782 ms
[CPU] sample::2nd_shift: 74.1239 ms
[CPU] sample::interpolate: 11.497 ms
[CPU] sample::apply_phase_sampled: 4.84085 ms
[CPU] sample_tot: 593.814 ms
[CPU] sample_profile_tot: 1225.12 ms
[CPU] diff_weighted: 0.945091 ms
[CPU] reduce_chi2_tot: 1.17016 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1226.32 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 661.194 ms
[CPU] sample::1st_shift: 67.683 ms
[CPU] sample::FFT: 480.518 ms
[CPU] sample::2nd_shift: 72.3281 ms
[CPU] sample::interpolate: 11.673 ms
[CPU] sample::apply_phase_sampled: 4.83799 ms
[CPU] sample_tot: 644.429 ms
[CPU] sample_profile_tot: 1311.45 ms
[CPU] diff_weighted: 1.4348 ms
[CPU] reduce_chi2_tot: 1.77193 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 1313.26 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 549.983 ms
[CPU] sample::1st_shift: 86.302 ms
[CPU] sample::FFT: 477.218 ms
[CPU] sample::2nd_shift: 74.9669 ms
[CPU] sample::interpolate: 11.92 ms
[CPU] sample::apply_phase_sampled: 4.83203 ms
[CPU] sample_tot: 661.111 ms
[CPU] sample_profile_tot: 1216.54 ms
[CPU] diff_weighted: 1.51086 ms
[CPU] reduce_chi2_tot: 1.74189 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1218.31 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 626.86 ms
[CPU] sample::1st_shift: 81.4428 ms
[CPU] sample::FFT: 419.948 ms
[CPU] sample::2nd_shift: 74.46 ms
[CPU] sample::interpolate: 11.7571 ms
[CPU] sample::apply_phase_sampled: 4.83799 ms
[CPU] sample_tot: 600.092 ms
[CPU] sample_profile_tot: 1233.04 ms
[CPU] diff_weighted: 1.43099 ms
[CPU] reduce_chi2_tot: 1.65796 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 1234.74 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 778.365 ms
[CPU] sample::1st_shift: 68.073 ms
[CPU] sample::FFT: 528.088 ms
[CPU] sample::2nd_shift: 75.527 ms
[CPU] sample::interpolate: 12.635 ms
[CPU] sample::apply_phase_sampled: 4.84109 ms
[CPU] sample_tot: 696.736 ms
[CPU] sample_profile_tot: 1480.82 ms
[CPU] diff_weighted: 1.38497 ms
[CPU] reduce_chi2_tot: 1.62482 ms
[CPU] chi2_profile::free_fint: 0.0228882 ms
[CPU] chi2_profile_tot: 1482.5 ms

[CPU] chi2_profile::malloc_fint: 0.013113 ms
[CPU] create_image: 768.745 ms
[CPU] sample::1st_shift: 63.792 ms
[CPU] sample::FFT: 409.834 ms
[CPU] sample::2nd_shift: 74.2409 ms
[CPU] sample::interpolate: 11.9171 ms
[CPU] sample::apply_phase_sampled: 4.85706 ms
[CPU] sample_tot: 570.414 ms
[CPU] sample_profile_tot: 1345.05 ms
[CPU] diff_weighted: 0.859022 ms
[CPU] reduce_chi2_tot: 1.08409 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 1346.17 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 704.533 ms
[CPU] sample::1st_shift: 82.381 ms
[CPU] sample::FFT: 414.287 ms
[CPU] sample::2nd_shift: 75.443 ms
[CPU] sample::interpolate: 11.795 ms
[CPU] sample::apply_phase_sampled: 4.83418 ms
[CPU] sample_tot: 594.464 ms
[CPU] sample_profile_tot: 1304.38 ms
[CPU] diff_weighted: 0.831842 ms
[CPU] reduce_chi2_tot: 1.05786 ms
[CPU] chi2_profile::free_fint: 0.00286102 ms
[CPU] chi2_profile_tot: 1305.47 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 705.528 ms
[CPU] sample::1st_shift: 81.404 ms
[CPU] sample::FFT: 410.206 ms
[CPU] sample::2nd_shift: 75.3071 ms
[CPU] sample::interpolate: 11.7519 ms
[CPU] sample::apply_phase_sampled: 4.848 ms
[CPU] sample_tot: 589.236 ms
[CPU] sample_profile_tot: 1300.08 ms
[CPU] diff_weighted: 0.845909 ms
[CPU] reduce_chi2_tot: 1.07384 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1301.19 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 705.237 ms
[CPU] sample::1st_shift: 81.1789 ms
[CPU] sample::FFT: 411.709 ms
[CPU] sample::2nd_shift: 74.0271 ms
[CPU] sample::interpolate: 11.6222 ms
[CPU] sample::apply_phase_sampled: 4.83513 ms
[CPU] sample_tot: 590.928 ms
[CPU] sample_profile_tot: 1302.24 ms
[CPU] diff_weighted: 1.32012 ms
[CPU] reduce_chi2_tot: 1.5521 ms
[CPU] chi2_profile::free_fint: 0.00500679 ms
[CPU] chi2_profile_tot: 1303.83 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 767.859 ms
[CPU] sample::1st_shift: 63.4799 ms
[CPU] sample::FFT: 419.516 ms
[CPU] sample::2nd_shift: 75.8231 ms
[CPU] sample::interpolate: 11.4982 ms
[CPU] sample::apply_phase_sampled: 4.86708 ms
[CPU] sample_tot: 582.313 ms
[CPU] sample_profile_tot: 1355.87 ms
[CPU] diff_weighted: 1.00803 ms
[CPU] reduce_chi2_tot: 1.2331 ms
[CPU] chi2_profile::free_fint: 0.00500679 ms
[CPU] chi2_profile_tot: 1357.14 ms

[CPU] chi2_profile::malloc_fint: 0.0038147 ms
[CPU] create_image: 767.419 ms
[CPU] sample::1st_shift: 63.6289 ms
[CPU] sample::FFT: 410.424 ms
[CPU] sample::2nd_shift: 76.2761 ms
[CPU] sample::interpolate: 11.9169 ms
[CPU] sample::apply_phase_sampled: 4.82488 ms
[CPU] sample_tot: 573.231 ms
[CPU] sample_profile_tot: 1346.48 ms
[CPU] diff_weighted: 0.773907 ms
[CPU] reduce_chi2_tot: 0.998974 ms
[CPU] chi2_profile::free_fint: 0.00905991 ms
[CPU] chi2_profile_tot: 1347.52 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 702.522 ms
[CPU] sample::1st_shift: 79.608 ms
[CPU] sample::FFT: 406.719 ms
[CPU] sample::2nd_shift: 75.31 ms
[CPU] sample::interpolate: 11.6839 ms
[CPU] sample::apply_phase_sampled: 4.83894 ms
[CPU] sample_tot: 584.313 ms
[CPU] sample_profile_tot: 1292.25 ms
[CPU] diff_weighted: 0.767946 ms
[CPU] reduce_chi2_tot: 0.99802 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 1293.28 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 702.745 ms
[CPU] sample::1st_shift: 80.1411 ms
[CPU] sample::FFT: 404.386 ms
[CPU] sample::2nd_shift: 75.48 ms
[CPU] sample::interpolate: 11.668 ms
[CPU] sample::apply_phase_sampled: 4.8449 ms
[CPU] sample_tot: 582.633 ms
[CPU] sample_profile_tot: 1290.76 ms
[CPU] diff_weighted: 0.764132 ms
[CPU] reduce_chi2_tot: 1.00803 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1291.8 ms

[CPU] chi2_profile::malloc_fint: 0.000953674 ms
[CPU] create_image: 703.074 ms
[CPU] sample::1st_shift: 79.9491 ms
[CPU] sample::FFT: 403.329 ms
[CPU] sample::2nd_shift: 74.9052 ms
[CPU] sample::interpolate: 11.6711 ms
[CPU] sample::apply_phase_sampled: 4.83012 ms
[CPU] sample_tot: 580.8 ms
[CPU] sample_profile_tot: 1289.27 ms
[CPU] diff_weighted: 0.786066 ms
[CPU] reduce_chi2_tot: 1.01018 ms
[CPU] chi2_profile::free_fint: 0.00214577 ms
[CPU] chi2_profile_tot: 1290.31 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 703.591 ms
[CPU] sample::1st_shift: 81.799 ms
[CPU] sample::FFT: 407.904 ms
[CPU] sample::2nd_shift: 75.9981 ms
[CPU] sample::interpolate: 11.842 ms
[CPU] sample::apply_phase_sampled: 4.83799 ms
[CPU] sample_tot: 588.553 ms
[CPU] sample_profile_tot: 1297.51 ms
[CPU] diff_weighted: 0.797033 ms
[CPU] reduce_chi2_tot: 1.02115 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 1298.56 ms

[CPU] chi2_profile::malloc_fint: 0.027895 ms
[CPU] create_image: 702.126 ms
[CPU] sample::1st_shift: 80.936 ms
[CPU] sample::FFT: 413.209 ms
[CPU] sample::2nd_shift: 76.369 ms
[CPU] sample::interpolate: 11.7218 ms
[CPU] sample::apply_phase_sampled: 4.83608 ms
[CPU] sample_tot: 594.236 ms
[CPU] sample_profile_tot: 1302.49 ms
[CPU] diff_weighted: 1.62005 ms
[CPU] reduce_chi2_tot: 1.85394 ms
[CPU] chi2_profile::free_fint: 0.0238419 ms
[CPU] chi2_profile_tot: 1304.42 ms

[CPU] chi2_profile::malloc_fint: 0.0150204 ms
[CPU] create_image: 770.367 ms
[CPU] sample::1st_shift: 65.568 ms
[CPU] sample::FFT: 411.085 ms
[CPU] sample::2nd_shift: 74.9211 ms
[CPU] sample::interpolate: 11.699 ms
[CPU] sample::apply_phase_sampled: 4.84109 ms
[CPU] sample_tot: 575.219 ms
[CPU] sample_profile_tot: 1351.31 ms
[CPU] diff_weighted: 1.57595 ms
[CPU] reduce_chi2_tot: 1.82486 ms
[CPU] chi2_profile::free_fint: 0.015974 ms
[CPU] chi2_profile_tot: 1353.19 ms

[CPU] chi2_profile::malloc_fint: 0.013113 ms
[CPU] create_image: 670.656 ms
[CPU] sample::1st_shift: 65.1619 ms
[CPU] sample::FFT: 417.983 ms
[CPU] sample::2nd_shift: 75.1972 ms
[CPU] sample::interpolate: 11.8079 ms
[CPU] sample::apply_phase_sampled: 4.82988 ms
[CPU] sample_tot: 582.132 ms
[CPU] sample_profile_tot: 1258.52 ms
[CPU] diff_weighted: 1.31989 ms
[CPU] reduce_chi2_tot: 1.55878 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 1260.12 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 670.501 ms
[CPU] sample::1st_shift: 65.9461 ms
[CPU] sample::FFT: 419.731 ms
[CPU] sample::2nd_shift: 74.7111 ms
[CPU] sample::interpolate: 11.7581 ms
[CPU] sample::apply_phase_sampled: 4.85086 ms
[CPU] sample_tot: 584.139 ms
[CPU] sample_profile_tot: 1260.38 ms
[CPU] diff_weighted: 1.42384 ms
[CPU] reduce_chi2_tot: 1.65892 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 1262.07 ms
16384	1.000000e+06	float64	20	None	2.479606e+01	1.305056e+00	5.782092e-02	1.218583e+00
# |--> timings: [1.3079943340271711, 1.2264802299905568, 1.3134586501400918, 1.2185829589143395, 1.234969164012, 1.4832604830153286, 1.3468945028726012, 1.3056185760069638, 1.3013625040184706, 1.304058093810454, 1.3577303260099143, 1.3482801369391382, 1.2934424958657473, 1.2919541841838509, 1.2904633241705596, 1.2987579919863492, 1.3046562960371375, 1.3534160619601607, 1.260359853040427, 1.2623182879760861]

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 771.978 ms
[CPU] sample::1st_shift: 63.163 ms
[CPU] sample::FFT: 433.789 ms
[CPU] sample::2nd_shift: 82.3469 ms
[CPU] sample::interpolate: 7.87282 ms
[CPU] sample::apply_phase_sampled: 3.70502 ms
[CPU] sample_tot: 598.083 ms
[CPU] sample_profile_tot: 1376.98 ms
[CPU] diff_weighted: 0.878811 ms
[CPU] reduce_chi2_tot: 1.07288 ms
[CPU] chi2_profile::free_fint: 0.0479221 ms
[CPU] chi2_profile_tot: 1378.13 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 761.601 ms
[CPU] sample::1st_shift: 63.9851 ms
[CPU] sample::FFT: 475.556 ms
[CPU] sample::2nd_shift: 80.6971 ms
[CPU] sample::interpolate: 7.93099 ms
[CPU] sample::apply_phase_sampled: 3.47209 ms
[CPU] sample_tot: 638.139 ms
[CPU] sample_profile_tot: 1406.66 ms
[CPU] diff_weighted: 1.40595 ms
[CPU] reduce_chi2_tot: 1.60193 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1408.3 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 592.083 ms
[CPU] sample::1st_shift: 84.923 ms
[CPU] sample::FFT: 501.02 ms
[CPU] sample::2nd_shift: 76.6089 ms
[CPU] sample::interpolate: 12.4931 ms
[CPU] sample::apply_phase_sampled: 4.85492 ms
[CPU] sample_tot: 687.345 ms
[CPU] sample_profile_tot: 1286.45 ms
[CPU] diff_weighted: 0.838041 ms
[CPU] reduce_chi2_tot: 1.03188 ms
[CPU] chi2_profile::free_fint: 0.0240803 ms
[CPU] chi2_profile_tot: 1287.55 ms

[CPU] chi2_profile::malloc_fint: 0.00500679 ms
[CPU] create_image: 769.796 ms
[CPU] sample::1st_shift: 67.1122 ms
[CPU] sample::FFT: 479.224 ms
[CPU] sample::2nd_shift: 78.8541 ms
[CPU] sample::interpolate: 7.84087 ms
[CPU] sample::apply_phase_sampled: 3.50094 ms
[CPU] sample_tot: 643.873 ms
[CPU] sample_profile_tot: 1420.75 ms
[CPU] diff_weighted: 0.887156 ms
[CPU] reduce_chi2_tot: 1.08004 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 1421.87 ms

[CPU] chi2_profile::malloc_fint: 0.0038147 ms
[CPU] create_image: 770.051 ms
[CPU] sample::1st_shift: 63.5271 ms
[CPU] sample::FFT: 434.847 ms
[CPU] sample::2nd_shift: 75.943 ms
[CPU] sample::interpolate: 7.73907 ms
[CPU] sample::apply_phase_sampled: 3.5398 ms
[CPU] sample_tot: 592.598 ms
[CPU] sample_profile_tot: 1369.64 ms
[CPU] diff_weighted: 0.856876 ms
[CPU] reduce_chi2_tot: 1.05095 ms
[CPU] chi2_profile::free_fint: 0.00309944 ms
[CPU] chi2_profile_tot: 1370.73 ms

[CPU] chi2_profile::malloc_fint: 0.00214577 ms
[CPU] create_image: 772.139 ms
[CPU] sample::1st_shift: 62.9718 ms
[CPU] sample::FFT: 541.832 ms
[CPU] sample::2nd_shift: 74.883 ms
[CPU] sample::interpolate: 8.97908 ms
[CPU] sample::apply_phase_sampled: 3.67808 ms
[CPU] sample_tot: 699.33 ms
[CPU] sample_profile_tot: 1478.48 ms
[CPU] diff_weighted: 1.63889 ms
[CPU] reduce_chi2_tot: 1.84798 ms
[CPU] chi2_profile::free_fint: 0.0038147 ms
[CPU] chi2_profile_tot: 1480.37 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 627.006 ms
[CPU] sample::1st_shift: 80.9941 ms
[CPU] sample::FFT: 522.757 ms
[CPU] sample::2nd_shift: 74.173 ms
[CPU] sample::interpolate: 11.62 ms
[CPU] sample::apply_phase_sampled: 3.54099 ms
[CPU] sample_tot: 700.041 ms
[CPU] sample_profile_tot: 1333.74 ms
[CPU] diff_weighted: 0.946999 ms
[CPU] reduce_chi2_tot: 1.13893 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 1334.91 ms

[CPU] chi2_profile::malloc_fint: 0.00405312 ms
[CPU] create_image: 626.431 ms
[CPU] sample::1st_shift: 79.514 ms
[CPU] sample::FFT: 462.676 ms
[CPU] sample::2nd_shift: 74.811 ms
[CPU] sample::interpolate: 7.83896 ms
[CPU] sample::apply_phase_sampled: 3.49593 ms
[CPU] sample_tot: 635.032 ms
[CPU] sample_profile_tot: 1268.12 ms
[CPU] diff_weighted: 0.892878 ms
[CPU] reduce_chi2_tot: 1.086 ms
[CPU] chi2_profile::free_fint: 0.0400543 ms
[CPU] chi2_profile_tot: 1269.29 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 627.489 ms
[CPU] sample::1st_shift: 79.7651 ms
[CPU] sample::FFT: 434.467 ms
[CPU] sample::2nd_shift: 74.7979 ms
[CPU] sample::interpolate: 8.5609 ms
[CPU] sample::apply_phase_sampled: 3.474 ms
[CPU] sample_tot: 607.879 ms
[CPU] sample_profile_tot: 1242.02 ms
[CPU] diff_weighted: 0.943184 ms
[CPU] reduce_chi2_tot: 1.15418 ms
[CPU] chi2_profile::free_fint: 0.00500679 ms
[CPU] chi2_profile_tot: 1243.21 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 626.995 ms
[CPU] sample::1st_shift: 79.6869 ms
[CPU] sample::FFT: 436.202 ms
[CPU] sample::2nd_shift: 79.5801 ms
[CPU] sample::interpolate: 8.1048 ms
[CPU] sample::apply_phase_sampled: 3.69096 ms
[CPU] sample_tot: 613.98 ms
[CPU] sample_profile_tot: 1247.68 ms
[CPU] diff_weighted: 0.89407 ms
[CPU] reduce_chi2_tot: 1.13201 ms
[CPU] chi2_profile::free_fint: 0.0240803 ms
[CPU] chi2_profile_tot: 1248.87 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 705.942 ms
[CPU] sample::1st_shift: 87.5161 ms
[CPU] sample::FFT: 471.525 ms
[CPU] sample::2nd_shift: 73.8192 ms
[CPU] sample::interpolate: 8.29601 ms
[CPU] sample::apply_phase_sampled: 3.4759 ms
[CPU] sample_tot: 651.353 ms
[CPU] sample_profile_tot: 1363.96 ms
[CPU] diff_weighted: 0.895023 ms
[CPU] reduce_chi2_tot: 1.0879 ms
[CPU] chi2_profile::free_fint: 0.0238419 ms
[CPU] chi2_profile_tot: 1365.11 ms

[CPU] chi2_profile::malloc_fint: 0.0219345 ms
[CPU] create_image: 705.863 ms
[CPU] sample::1st_shift: 79.8209 ms
[CPU] sample::FFT: 469.619 ms
[CPU] sample::2nd_shift: 74.3721 ms
[CPU] sample::interpolate: 8.07405 ms
[CPU] sample::apply_phase_sampled: 3.4759 ms
[CPU] sample_tot: 642.054 ms
[CPU] sample_profile_tot: 1354.56 ms
[CPU] diff_weighted: 0.898123 ms
[CPU] reduce_chi2_tot: 1.09196 ms
[CPU] chi2_profile::free_fint: 0.000953674 ms
[CPU] chi2_profile_tot: 1355.7 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 706.354 ms
[CPU] sample::1st_shift: 84.99 ms
[CPU] sample::FFT: 476.388 ms
[CPU] sample::2nd_shift: 73.118 ms
[CPU] sample::interpolate: 8.30817 ms
[CPU] sample::apply_phase_sampled: 15.6951 ms
[CPU] sample_tot: 665.253 ms
[CPU] sample_profile_tot: 1378.24 ms
[CPU] diff_weighted: 0.937939 ms
[CPU] reduce_chi2_tot: 1.14202 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1379.42 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 705.434 ms
[CPU] sample::1st_shift: 79.3691 ms
[CPU] sample::FFT: 436.818 ms
[CPU] sample::2nd_shift: 76.4508 ms
[CPU] sample::interpolate: 8.09097 ms
[CPU] sample::apply_phase_sampled: 3.46994 ms
[CPU] sample_tot: 610.919 ms
[CPU] sample_profile_tot: 1322.99 ms
[CPU] diff_weighted: 0.892162 ms
[CPU] reduce_chi2_tot: 1.08504 ms
[CPU] chi2_profile::free_fint: 0.00190735 ms
[CPU] chi2_profile_tot: 1324.11 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 706.462 ms
[CPU] sample::1st_shift: 80.307 ms
[CPU] sample::FFT: 527.672 ms
[CPU] sample::2nd_shift: 73.0429 ms
[CPU] sample::interpolate: 8.48699 ms
[CPU] sample::apply_phase_sampled: 3.474 ms
[CPU] sample_tot: 699.802 ms
[CPU] sample_profile_tot: 1412.93 ms
[CPU] diff_weighted: 0.929117 ms
[CPU] reduce_chi2_tot: 1.122 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 1414.09 ms

[CPU] chi2_profile::malloc_fint: 0.00190735 ms
[CPU] create_image: 705.636 ms
[CPU] sample::1st_shift: 88.5441 ms
[CPU] sample::FFT: 492.181 ms
[CPU] sample::2nd_shift: 83.2109 ms
[CPU] sample::interpolate: 8.01396 ms
[CPU] sample::apply_phase_sampled: 3.48306 ms
[CPU] sample_tot: 682.225 ms
[CPU] sample_profile_tot: 1394.55 ms
[CPU] diff_weighted: 0.888824 ms
[CPU] reduce_chi2_tot: 1.08194 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 1395.66 ms

[CPU] chi2_profile::malloc_fint: 0.00405312 ms
[CPU] create_image: 706.037 ms
[CPU] sample::1st_shift: 83.55 ms
[CPU] sample::FFT: 528.938 ms
[CPU] sample::2nd_shift: 74.3968 ms
[CPU] sample::interpolate: 8.29101 ms
[CPU] sample::apply_phase_sampled: 3.47185 ms
[CPU] sample_tot: 704.981 ms
[CPU] sample_profile_tot: 1417.68 ms
[CPU] diff_weighted: 0.87595 ms
[CPU] reduce_chi2_tot: 1.07002 ms
[CPU] chi2_profile::free_fint: 0.00500679 ms
[CPU] chi2_profile_tot: 1418.79 ms

[CPU] chi2_profile::malloc_fint: 0.00309944 ms
[CPU] create_image: 627.801 ms
[CPU] sample::1st_shift: 79.4091 ms
[CPU] sample::FFT: 511.207 ms
[CPU] sample::2nd_shift: 74.0011 ms
[CPU] sample::interpolate: 8.25214 ms
[CPU] sample::apply_phase_sampled: 3.48306 ms
[CPU] sample_tot: 682.827 ms
[CPU] sample_profile_tot: 1317.31 ms
[CPU] diff_weighted: 0.921011 ms
[CPU] reduce_chi2_tot: 1.11508 ms
[CPU] chi2_profile::free_fint: 0.00405312 ms
[CPU] chi2_profile_tot: 1318.46 ms

[CPU] chi2_profile::malloc_fint: 0.00286102 ms
[CPU] create_image: 627.698 ms
[CPU] sample::1st_shift: 78.892 ms
[CPU] sample::FFT: 435.558 ms
[CPU] sample::2nd_shift: 78.938 ms
[CPU] sample::interpolate: 8.12697 ms
[CPU] sample::apply_phase_sampled: 3.56698 ms
[CPU] sample_tot: 611.427 ms
[CPU] sample_profile_tot: 1245.82 ms
[CPU] diff_weighted: 0.888109 ms
[CPU] reduce_chi2_tot: 1.08099 ms
[CPU] chi2_profile::free_fint: 0.00786781 ms
[CPU] chi2_profile_tot: 1246.94 ms

[CPU] chi2_profile::malloc_fint: 0.00405312 ms
[CPU] create_image: 627.369 ms
[CPU] sample::1st_shift: 79.2701 ms
[CPU] sample::FFT: 432.335 ms
[CPU] sample::2nd_shift: 76.7131 ms
[CPU] sample::interpolate: 8.35586 ms
[CPU] sample::apply_phase_sampled: 3.51214 ms
[CPU] sample_tot: 606.571 ms
[CPU] sample_profile_tot: 1240.62 ms
[CPU] diff_weighted: 0.898123 ms
[CPU] reduce_chi2_tot: 1.09291 ms
[CPU] chi2_profile::free_fint: 0.00905991 ms
[CPU] chi2_profile_tot: 1241.76 ms
16384	1.000000e+06	float64	40	None	2.553183e+01	1.343781e+00	7.015744e-02	1.241910e+00
# |--> timings: [1.3782728321384639, 1.4084935549180955, 1.287717181025073, 1.4220787328667939, 1.3709625769406557, 1.4812557590194046, 1.3365017140749842, 1.2706196899525821, 1.2433863589540124, 1.2490674511063844, 1.365316040115431, 1.355854090070352, 1.3795718210749328, 1.3242562210652977, 1.4142522860784084, 1.395860421936959, 1.418994978070259, 1.3186291891615838, 1.2471021669916809, 1.2419101260602474]
...done


==> profiling/baselines/image_baseline_c0d696f_calx174.ast.cam.ac.uk.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin

[GPU] chi2_image::malloc_fint: 0.213888 ms
[GPU] chi2_image::copy_observations: 4.45312 ms
[GPU] copy_input_H->D: 0.636832 ms
[GPU] sample::copy_uv_H->D: 3.17158 ms
[GPU] sample::copy_uvrot_D->D: 0.237568 ms
[GPU] sample::1st_shift: 0.083904 ms
[GPU] sample::FFT: 203.563 ms
[GPU] sample::2nd_shift: 0.048128 ms
[GPU] sample::interpolate: 0.918528 ms
[GPU] sample::apply_phase_sampled: 0.667648 ms
[GPU] sample_tot: 209.028 ms
[GPU] reduce_chi2::diff_weighted: 0.372736 ms
[GPU] reduce_chi2::reduction: 0.267904 ms
[GPU] reduce_chi2_tot: 0.661824 ms
[GPU] chi2_image::free_all: 0.336896 ms
[CPU] chi2_image_tot: 219.132 ms

[GPU] chi2_image::malloc_fint: 0.202784 ms
[GPU] chi2_image::copy_observations: 4.47174 ms
[GPU] copy_input_H->D: 0.638112 ms
[GPU] sample::copy_uv_H->D: 3.19078 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 0.078848 ms
[GPU] sample::FFT: 0.894912 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.91824 ms
[GPU] sample::apply_phase_sampled: 0.665216 ms
[GPU] sample_tot: 6.34195 ms
[GPU] reduce_chi2::diff_weighted: 0.370336 ms
[GPU] reduce_chi2::reduction: 0.256224 ms
[GPU] reduce_chi2_tot: 0.643648 ms
[GPU] chi2_image::free_all: 0.335328 ms
[CPU] chi2_image_tot: 12.7064 ms

[GPU] chi2_image::malloc_fint: 0.200832 ms
[GPU] chi2_image::copy_observations: 4.43616 ms
[GPU] copy_input_H->D: 0.630464 ms
[GPU] sample::copy_uv_H->D: 3.1799 ms
[GPU] sample::copy_uvrot_D->D: 0.236384 ms
[GPU] sample::1st_shift: 0.077824 ms
[GPU] sample::FFT: 0.88864 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.918464 ms
[GPU] sample::apply_phase_sampled: 0.665536 ms
[GPU] sample_tot: 6.33747 ms
[GPU] reduce_chi2::diff_weighted: 0.370688 ms
[GPU] reduce_chi2::reduction: 0.25568 ms
[GPU] reduce_chi2_tot: 0.642976 ms
[GPU] chi2_image::free_all: 0.35648 ms
[CPU] chi2_image_tot: 12.6754 ms

[GPU] chi2_image::malloc_fint: 0.207392 ms
[GPU] chi2_image::copy_observations: 4.43763 ms
[GPU] copy_input_H->D: 0.631008 ms
[GPU] sample::copy_uv_H->D: 3.17606 ms
[GPU] sample::copy_uvrot_D->D: 0.23408 ms
[GPU] sample::1st_shift: 0.080512 ms
[GPU] sample::FFT: 0.891904 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.918528 ms
[GPU] sample::apply_phase_sampled: 0.664576 ms
[GPU] sample_tot: 6.32832 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.257728 ms
[GPU] reduce_chi2_tot: 0.645056 ms
[GPU] chi2_image::free_all: 0.337728 ms
[CPU] chi2_image_tot: 12.6577 ms

[GPU] chi2_image::malloc_fint: 0.203808 ms
[GPU] chi2_image::copy_observations: 4.43267 ms
[GPU] copy_input_H->D: 0.627712 ms
[GPU] sample::copy_uv_H->D: 3.17763 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 0.076704 ms
[GPU] sample::FFT: 0.903072 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.917504 ms
[GPU] sample::apply_phase_sampled: 0.664544 ms
[GPU] sample_tot: 6.33354 ms
[GPU] reduce_chi2::diff_weighted: 0.369248 ms
[GPU] reduce_chi2::reduction: 0.256 ms
[GPU] reduce_chi2_tot: 0.642912 ms
[GPU] chi2_image::free_all: 0.338944 ms
[CPU] chi2_image_tot: 12.6496 ms

[GPU] chi2_image::malloc_fint: 0.200736 ms
[GPU] chi2_image::copy_observations: 4.44982 ms
[GPU] copy_input_H->D: 0.627904 ms
[GPU] sample::copy_uv_H->D: 3.17952 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 0.078624 ms
[GPU] sample::FFT: 0.91136 ms
[GPU] sample::2nd_shift: 0.04608 ms
[GPU] sample::interpolate: 0.917504 ms
[GPU] sample::apply_phase_sampled: 0.66528 ms
[GPU] sample_tot: 6.34778 ms
[GPU] reduce_chi2::diff_weighted: 0.371648 ms
[GPU] reduce_chi2::reduction: 0.25632 ms
[GPU] reduce_chi2_tot: 0.6448 ms
[GPU] chi2_image::free_all: 0.33968 ms
[CPU] chi2_image_tot: 12.6818 ms

[GPU] chi2_image::malloc_fint: 0.200064 ms
[GPU] chi2_image::copy_observations: 4.4448 ms
[GPU] copy_input_H->D: 0.642112 ms
[GPU] sample::copy_uv_H->D: 3.28755 ms
[GPU] sample::copy_uvrot_D->D: 0.23424 ms
[GPU] sample::1st_shift: 0.0768 ms
[GPU] sample::FFT: 0.888064 ms
[GPU] sample::2nd_shift: 0.047904 ms
[GPU] sample::interpolate: 0.917472 ms
[GPU] sample::apply_phase_sampled: 0.664576 ms
[GPU] sample_tot: 6.43853 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.254816 ms
[GPU] reduce_chi2_tot: 0.641024 ms
[GPU] chi2_image::free_all: 0.34304 ms
[CPU] chi2_image_tot: 12.7806 ms

[GPU] chi2_image::malloc_fint: 0.20096 ms
[GPU] chi2_image::copy_observations: 4.44048 ms
[GPU] copy_input_H->D: 0.630048 ms
[GPU] sample::copy_uv_H->D: 3.67219 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 0.0768 ms
[GPU] sample::FFT: 7.9768 ms
[GPU] sample::2nd_shift: 0.048768 ms
[GPU] sample::interpolate: 0.918368 ms
[GPU] sample::apply_phase_sampled: 0.665504 ms
[GPU] sample_tot: 13.9336 ms
[GPU] reduce_chi2::diff_weighted: 0.37168 ms
[GPU] reduce_chi2::reduction: 0.26624 ms
[GPU] reduce_chi2_tot: 0.656256 ms
[GPU] chi2_image::free_all: 0.3584 ms
[CPU] chi2_image_tot: 20.2927 ms

[GPU] chi2_image::malloc_fint: 0.22016 ms
[GPU] chi2_image::copy_observations: 4.95062 ms
[GPU] copy_input_H->D: 0.823904 ms
[GPU] sample::copy_uv_H->D: 3.8311 ms
[GPU] sample::copy_uvrot_D->D: 0.24064 ms
[GPU] sample::1st_shift: 0.080896 ms
[GPU] sample::FFT: 1.02426 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.91712 ms
[GPU] sample::apply_phase_sampled: 0.66448 ms
[GPU] sample_tot: 7.13718 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.256 ms
[GPU] reduce_chi2_tot: 0.642752 ms
[GPU] chi2_image::free_all: 0.340224 ms
[CPU] chi2_image_tot: 14.2033 ms

[GPU] chi2_image::malloc_fint: 0.202176 ms
[GPU] chi2_image::copy_observations: 4.44518 ms
[GPU] copy_input_H->D: 0.632032 ms
[GPU] sample::copy_uv_H->D: 3.18627 ms
[GPU] sample::copy_uvrot_D->D: 0.234496 ms
[GPU] sample::1st_shift: 0.079424 ms
[GPU] sample::FFT: 3.67309 ms
[GPU] sample::2nd_shift: 0.054272 ms
[GPU] sample::interpolate: 0.835584 ms
[GPU] sample::apply_phase_sampled: 0.606848 ms
[GPU] sample_tot: 9.30438 ms
[GPU] reduce_chi2::diff_weighted: 0.374784 ms
[GPU] reduce_chi2::reduction: 0.330304 ms
[GPU] reduce_chi2_tot: 0.740352 ms
[GPU] chi2_image::free_all: 0.706848 ms
[CPU] chi2_image_tot: 16.1352 ms

[GPU] chi2_image::malloc_fint: 0.489152 ms
[GPU] chi2_image::copy_observations: 5.88893 ms
[GPU] copy_input_H->D: 0.998848 ms
[GPU] sample::copy_uv_H->D: 3.87891 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.075296 ms
[GPU] sample::FFT: 0.867712 ms
[GPU] sample::2nd_shift: 0.045632 ms
[GPU] sample::interpolate: 0.82928 ms
[GPU] sample::apply_phase_sampled: 0.601632 ms
[GPU] sample_tot: 6.85062 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.246176 ms
[GPU] reduce_chi2_tot: 0.63264 ms
[GPU] chi2_image::free_all: 0.338688 ms
[CPU] chi2_image_tot: 15.3127 ms

[GPU] chi2_image::malloc_fint: 0.205216 ms
[GPU] chi2_image::copy_observations: 4.44765 ms
[GPU] copy_input_H->D: 0.634048 ms
[GPU] sample::copy_uv_H->D: 3.18992 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 0.873536 ms
[GPU] sample::2nd_shift: 0.044704 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.601728 ms
[GPU] sample_tot: 6.16262 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.248032 ms
[GPU] reduce_chi2_tot: 0.630528 ms
[GPU] chi2_image::free_all: 0.3432 ms
[CPU] chi2_image_tot: 12.4929 ms

[GPU] chi2_image::malloc_fint: 0.201696 ms
[GPU] chi2_image::copy_observations: 4.4569 ms
[GPU] copy_input_H->D: 0.632704 ms
[GPU] sample::copy_uv_H->D: 3.19728 ms
[GPU] sample::copy_uvrot_D->D: 0.231328 ms
[GPU] sample::1st_shift: 0.074304 ms
[GPU] sample::FFT: 0.87232 ms
[GPU] sample::2nd_shift: 0.044832 ms
[GPU] sample::interpolate: 0.82912 ms
[GPU] sample::apply_phase_sampled: 0.601088 ms
[GPU] sample_tot: 6.16675 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.247168 ms
[GPU] reduce_chi2_tot: 0.632768 ms
[GPU] chi2_image::free_all: 0.34176 ms
[CPU] chi2_image_tot: 12.5015 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.4504 ms
[GPU] copy_input_H->D: 0.632672 ms
[GPU] sample::copy_uv_H->D: 3.19485 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.07536 ms
[GPU] sample::FFT: 0.884896 ms
[GPU] sample::2nd_shift: 0.045856 ms
[GPU] sample::interpolate: 0.830464 ms
[GPU] sample::apply_phase_sampled: 0.602112 ms
[GPU] sample_tot: 6.18058 ms
[GPU] reduce_chi2::diff_weighted: 0.368512 ms
[GPU] reduce_chi2::reduction: 0.248832 ms
[GPU] reduce_chi2_tot: 0.63376 ms
[GPU] chi2_image::free_all: 0.340096 ms
[CPU] chi2_image_tot: 12.5082 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.45194 ms
[GPU] copy_input_H->D: 0.633504 ms
[GPU] sample::copy_uv_H->D: 3.19619 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 0.075776 ms
[GPU] sample::FFT: 0.890784 ms
[GPU] sample::2nd_shift: 0.044704 ms
[GPU] sample::interpolate: 0.830112 ms
[GPU] sample::apply_phase_sampled: 0.601088 ms
[GPU] sample_tot: 6.19549 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.247776 ms
[GPU] reduce_chi2_tot: 0.63296 ms
[GPU] chi2_image::free_all: 0.346976 ms
[CPU] chi2_image_tot: 12.5332 ms

[GPU] chi2_image::malloc_fint: 0.201728 ms
[GPU] chi2_image::copy_observations: 4.4512 ms
[GPU] copy_input_H->D: 0.649792 ms
[GPU] sample::copy_uv_H->D: 3.18614 ms
[GPU] sample::copy_uvrot_D->D: 0.232192 ms
[GPU] sample::1st_shift: 0.073728 ms
[GPU] sample::FFT: 0.869376 ms
[GPU] sample::2nd_shift: 0.043008 ms
[GPU] sample::interpolate: 0.830336 ms
[GPU] sample::apply_phase_sampled: 0.60208 ms
[GPU] sample_tot: 6.29574 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.247232 ms
[GPU] reduce_chi2_tot: 0.632832 ms
[GPU] chi2_image::free_all: 0.353152 ms
[CPU] chi2_image_tot: 12.6537 ms

[GPU] chi2_image::malloc_fint: 0.205792 ms
[GPU] chi2_image::copy_observations: 4.4447 ms
[GPU] copy_input_H->D: 0.62992 ms
[GPU] sample::copy_uv_H->D: 3.17674 ms
[GPU] sample::copy_uvrot_D->D: 0.233152 ms
[GPU] sample::1st_shift: 0.075328 ms
[GPU] sample::FFT: 0.877312 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.602112 ms
[GPU] sample_tot: 7.96774 ms
[GPU] reduce_chi2::diff_weighted: 0.369632 ms
[GPU] reduce_chi2::reduction: 0.248544 ms
[GPU] reduce_chi2_tot: 0.635488 ms
[GPU] chi2_image::free_all: 2.93498 ms
[CPU] chi2_image_tot: 16.8929 ms

[GPU] chi2_image::malloc_fint: 0.21312 ms
[GPU] chi2_image::copy_observations: 4.45181 ms
[GPU] copy_input_H->D: 0.633376 ms
[GPU] sample::copy_uv_H->D: 3.36589 ms
[GPU] sample::copy_uvrot_D->D: 0.23552 ms
[GPU] sample::1st_shift: 0.077536 ms
[GPU] sample::FFT: 1.00595 ms
[GPU] sample::2nd_shift: 0.045632 ms
[GPU] sample::interpolate: 0.831296 ms
[GPU] sample::apply_phase_sampled: 0.60272 ms
[GPU] sample_tot: 6.5527 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.267648 ms
[GPU] reduce_chi2_tot: 0.657408 ms
[GPU] chi2_image::free_all: 0.412128 ms
[CPU] chi2_image_tot: 12.999 ms

[GPU] chi2_image::malloc_fint: 0.263136 ms
[GPU] chi2_image::copy_observations: 4.60077 ms
[GPU] copy_input_H->D: 0.633568 ms
[GPU] sample::copy_uv_H->D: 3.19142 ms
[GPU] sample::copy_uvrot_D->D: 0.233088 ms
[GPU] sample::1st_shift: 0.073216 ms
[GPU] sample::FFT: 0.90512 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.830272 ms
[GPU] sample::apply_phase_sampled: 0.602112 ms
[GPU] sample_tot: 6.19354 ms
[GPU] reduce_chi2::diff_weighted: 0.3704 ms
[GPU] reduce_chi2::reduction: 0.247808 ms
[GPU] reduce_chi2_tot: 0.63536 ms
[GPU] chi2_image::free_all: 0.338944 ms
[CPU] chi2_image_tot: 12.7391 ms

[GPU] chi2_image::malloc_fint: 0.205728 ms
[GPU] chi2_image::copy_observations: 4.44694 ms
[GPU] copy_input_H->D: 0.633056 ms
[GPU] sample::copy_uv_H->D: 3.2055 ms
[GPU] sample::copy_uvrot_D->D: 0.231296 ms
[GPU] sample::1st_shift: 0.073728 ms
[GPU] sample::FFT: 0.87328 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.82896 ms
[GPU] sample::apply_phase_sampled: 0.601088 ms
[GPU] sample_tot: 6.17494 ms
[GPU] reduce_chi2::diff_weighted: 0.370656 ms
[GPU] reduce_chi2::reduction: 0.253568 ms
[GPU] reduce_chi2_tot: 0.640064 ms
[GPU] chi2_image::free_all: 0.340064 ms
[CPU] chi2_image_tot: 12.5099 ms
512	1.000000e+06	float64	0	8	2.612803e-01	1.375159e-02	2.030087e-03	1.256084e-02
# |--> timings: [0.21921396255493164, 0.012771129608154297, 0.012742042541503906, 0.012722969055175781, 0.01271510124206543, 0.01275014877319336, 0.012848138809204102, 0.020359039306640625, 0.01427006721496582, 0.016225099563598633, 0.015413999557495117, 0.012560844421386719, 0.012567996978759766, 0.012585163116455078, 0.012600898742675781, 0.012717962265014648, 0.016958951950073242, 0.013072013854980469, 0.012816905975341797, 0.012581825256347656]

[GPU] chi2_image::malloc_fint: 0.214112 ms
[GPU] chi2_image::copy_observations: 4.44179 ms
[GPU] copy_input_H->D: 0.629184 ms
[GPU] sample::copy_uv_H->D: 3.18256 ms
[GPU] sample::copy_uvrot_D->D: 0.23344 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.870496 ms
[GPU] sample::2nd_shift: 0.050016 ms
[GPU] sample::interpolate: 0.829152 ms
[GPU] sample::apply_phase_sampled: 0.603072 ms
[GPU] sample_tot: 6.16349 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.249504 ms
[GPU] reduce_chi2_tot: 0.633856 ms
[GPU] chi2_image::free_all: 0.339808 ms
[CPU] chi2_image_tot: 12.4957 ms

[GPU] chi2_image::malloc_fint: 0.205824 ms
[GPU] chi2_image::copy_observations: 4.4343 ms
[GPU] copy_input_H->D: 0.627872 ms
[GPU] sample::copy_uv_H->D: 5.98592 ms
[GPU] sample::copy_uvrot_D->D: 0.230944 ms
[GPU] sample::1st_shift: 0.071232 ms
[GPU] sample::FFT: 0.853504 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.549856 ms
[GPU] sample_tot: 8.81782 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239904 ms
[GPU] reduce_chi2_tot: 0.622912 ms
[GPU] chi2_image::free_all: 0.344064 ms
[CPU] chi2_image_tot: 15.1245 ms

[GPU] chi2_image::malloc_fint: 0.2008 ms
[GPU] chi2_image::copy_observations: 4.44634 ms
[GPU] copy_input_H->D: 0.669696 ms
[GPU] sample::copy_uv_H->D: 3.29411 ms
[GPU] sample::copy_uvrot_D->D: 0.23216 ms
[GPU] sample::1st_shift: 0.071328 ms
[GPU] sample::FFT: 0.92672 ms
[GPU] sample::2nd_shift: 0.052 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.546816 ms
[GPU] sample_tot: 6.24093 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.24928 ms
[GPU] reduce_chi2_tot: 0.637632 ms
[GPU] chi2_image::free_all: 0.377504 ms
[CPU] chi2_image_tot: 12.6501 ms

[GPU] chi2_image::malloc_fint: 0.254976 ms
[GPU] chi2_image::copy_observations: 4.43642 ms
[GPU] copy_input_H->D: 0.627712 ms
[GPU] sample::copy_uv_H->D: 3.17462 ms
[GPU] sample::copy_uvrot_D->D: 0.2304 ms
[GPU] sample::1st_shift: 0.072224 ms
[GPU] sample::FFT: 0.852288 ms
[GPU] sample::2nd_shift: 0.049824 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.546816 ms
[GPU] sample_tot: 5.99386 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.239808 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.344064 ms
[CPU] chi2_image_tot: 12.3502 ms

[GPU] chi2_image::malloc_fint: 0.200032 ms
[GPU] chi2_image::copy_observations: 4.42941 ms
[GPU] copy_input_H->D: 0.626688 ms
[GPU] sample::copy_uv_H->D: 3.17901 ms
[GPU] sample::copy_uvrot_D->D: 0.231232 ms
[GPU] sample::1st_shift: 0.070656 ms
[GPU] sample::FFT: 0.859136 ms
[GPU] sample::2nd_shift: 0.048128 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.545792 ms
[GPU] sample_tot: 6.00163 ms
[GPU] reduce_chi2::diff_weighted: 0.367456 ms
[GPU] reduce_chi2::reduction: 0.241376 ms
[GPU] reduce_chi2_tot: 0.626176 ms
[GPU] chi2_image::free_all: 0.338432 ms
[CPU] chi2_image_tot: 12.2914 ms

[GPU] chi2_image::malloc_fint: 0.200928 ms
[GPU] chi2_image::copy_observations: 4.45162 ms
[GPU] copy_input_H->D: 0.630304 ms
[GPU] sample::copy_uv_H->D: 3.21594 ms
[GPU] sample::copy_uvrot_D->D: 0.231936 ms
[GPU] sample::1st_shift: 0.069632 ms
[GPU] sample::FFT: 0.850208 ms
[GPU] sample::2nd_shift: 0.050016 ms
[GPU] sample::interpolate: 0.752288 ms
[GPU] sample::apply_phase_sampled: 0.546432 ms
[GPU] sample_tot: 6.03664 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241536 ms
[GPU] reduce_chi2_tot: 0.624544 ms
[GPU] chi2_image::free_all: 0.343264 ms
[CPU] chi2_image_tot: 12.3575 ms

[GPU] chi2_image::malloc_fint: 0.204992 ms
[GPU] chi2_image::copy_observations: 7.26378 ms
[GPU] copy_input_H->D: 2.35885 ms
[GPU] sample::copy_uv_H->D: 3.26275 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.991424 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.753664 ms
[GPU] sample::apply_phase_sampled: 0.548544 ms
[GPU] sample_tot: 6.30477 ms
[GPU] reduce_chi2::diff_weighted: 0.368512 ms
[GPU] reduce_chi2::reduction: 0.26016 ms
[GPU] reduce_chi2_tot: 0.648416 ms
[GPU] chi2_image::free_all: 0.410464 ms
[CPU] chi2_image_tot: 17.2688 ms

[GPU] chi2_image::malloc_fint: 0.261312 ms
[GPU] chi2_image::copy_observations: 4.63565 ms
[GPU] copy_input_H->D: 0.700256 ms
[GPU] sample::copy_uv_H->D: 3.23296 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.069632 ms
[GPU] sample::FFT: 0.84992 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.752192 ms
[GPU] sample::apply_phase_sampled: 0.546816 ms
[GPU] sample_tot: 6.04877 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240256 ms
[GPU] reduce_chi2_tot: 0.624608 ms
[GPU] chi2_image::free_all: 0.346112 ms
[CPU] chi2_image_tot: 12.6967 ms

[GPU] chi2_image::malloc_fint: 0.199712 ms
[GPU] chi2_image::copy_observations: 4.44051 ms
[GPU] copy_input_H->D: 0.6304 ms
[GPU] sample::copy_uv_H->D: 3.18259 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.073568 ms
[GPU] sample::FFT: 0.851648 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.752544 ms
[GPU] sample::apply_phase_sampled: 0.54672 ms
[GPU] sample_tot: 6.01293 ms
[GPU] reduce_chi2::diff_weighted: 0.367392 ms
[GPU] reduce_chi2::reduction: 0.24032 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.338976 ms
[CPU] chi2_image_tot: 12.3166 ms

[GPU] chi2_image::malloc_fint: 0.201728 ms
[GPU] chi2_image::copy_observations: 4.46326 ms
[GPU] copy_input_H->D: 0.630848 ms
[GPU] sample::copy_uv_H->D: 3.18605 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.07168 ms
[GPU] sample::FFT: 0.850944 ms
[GPU] sample::2nd_shift: 0.048128 ms
[GPU] sample::interpolate: 0.752416 ms
[GPU] sample::apply_phase_sampled: 0.54736 ms
[GPU] sample_tot: 6.01146 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.623584 ms
[GPU] chi2_image::free_all: 0.342304 ms
[CPU] chi2_image_tot: 12.3411 ms

[GPU] chi2_image::malloc_fint: 0.201344 ms
[GPU] chi2_image::copy_observations: 4.44365 ms
[GPU] copy_input_H->D: 0.632704 ms
[GPU] sample::copy_uv_H->D: 3.19242 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 0.848864 ms
[GPU] sample::2nd_shift: 0.046976 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.5464 ms
[GPU] sample_tot: 6.01005 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.23904 ms
[GPU] reduce_chi2_tot: 0.623168 ms
[GPU] chi2_image::free_all: 0.337344 ms
[CPU] chi2_image_tot: 12.3161 ms

[GPU] chi2_image::malloc_fint: 0.200864 ms
[GPU] chi2_image::copy_observations: 4.45216 ms
[GPU] copy_input_H->D: 0.6312 ms
[GPU] sample::copy_uv_H->D: 3.19853 ms
[GPU] sample::copy_uvrot_D->D: 0.232288 ms
[GPU] sample::1st_shift: 0.073472 ms
[GPU] sample::FFT: 0.850368 ms
[GPU] sample::2nd_shift: 0.048736 ms
[GPU] sample::interpolate: 0.752608 ms
[GPU] sample::apply_phase_sampled: 0.546656 ms
[GPU] sample_tot: 6.01635 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240448 ms
[GPU] reduce_chi2_tot: 0.62352 ms
[GPU] chi2_image::free_all: 0.339648 ms
[CPU] chi2_image_tot: 12.3315 ms

[GPU] chi2_image::malloc_fint: 0.204768 ms
[GPU] chi2_image::copy_observations: 4.44589 ms
[GPU] copy_input_H->D: 0.629664 ms
[GPU] sample::copy_uv_H->D: 3.18768 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.069568 ms
[GPU] sample::FFT: 0.85424 ms
[GPU] sample::2nd_shift: 0.04896 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.54656 ms
[GPU] sample_tot: 6.0056 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241472 ms
[GPU] reduce_chi2_tot: 0.625568 ms
[GPU] chi2_image::free_all: 0.341632 ms
[CPU] chi2_image_tot: 12.324 ms

[GPU] chi2_image::malloc_fint: 0.201472 ms
[GPU] chi2_image::copy_observations: 4.44752 ms
[GPU] copy_input_H->D: 0.632256 ms
[GPU] sample::copy_uv_H->D: 3.1888 ms
[GPU] sample::copy_uvrot_D->D: 0.2304 ms
[GPU] sample::1st_shift: 0.073312 ms
[GPU] sample::FFT: 0.873536 ms
[GPU] sample::2nd_shift: 0.048096 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.545792 ms
[GPU] sample_tot: 6.02829 ms
[GPU] reduce_chi2::diff_weighted: 0.367264 ms
[GPU] reduce_chi2::reduction: 0.23968 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.339744 ms
[CPU] chi2_image_tot: 12.3411 ms

[GPU] chi2_image::malloc_fint: 0.207808 ms
[GPU] chi2_image::copy_observations: 4.44118 ms
[GPU] copy_input_H->D: 0.629408 ms
[GPU] sample::copy_uv_H->D: 5.2353 ms
[GPU] sample::copy_uvrot_D->D: 0.232384 ms
[GPU] sample::1st_shift: 0.070272 ms
[GPU] sample::FFT: 0.846752 ms
[GPU] sample::2nd_shift: 0.048128 ms
[GPU] sample::interpolate: 0.733824 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 8.02128 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240224 ms
[GPU] reduce_chi2_tot: 0.624512 ms
[GPU] chi2_image::free_all: 0.346656 ms
[CPU] chi2_image_tot: 14.3395 ms

[GPU] chi2_image::malloc_fint: 0.201728 ms
[GPU] chi2_image::copy_observations: 4.43645 ms
[GPU] copy_input_H->D: 0.63488 ms
[GPU] sample::copy_uv_H->D: 3.1921 ms
[GPU] sample::copy_uvrot_D->D: 0.232032 ms
[GPU] sample::1st_shift: 0.0696 ms
[GPU] sample::FFT: 0.841408 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.53216 ms
[GPU] sample_tot: 5.9689 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.238176 ms
[GPU] reduce_chi2_tot: 0.62256 ms
[GPU] chi2_image::free_all: 0.338176 ms
[CPU] chi2_image_tot: 12.2717 ms

[GPU] chi2_image::malloc_fint: 0.20128 ms
[GPU] chi2_image::copy_observations: 4.96912 ms
[GPU] copy_input_H->D: 2.46803 ms
[GPU] sample::copy_uv_H->D: 3.18099 ms
[GPU] sample::copy_uvrot_D->D: 0.232224 ms
[GPU] sample::1st_shift: 0.069472 ms
[GPU] sample::FFT: 0.878592 ms
[GPU] sample::2nd_shift: 0.048896 ms
[GPU] sample::interpolate: 0.73408 ms
[GPU] sample::apply_phase_sampled: 0.5344 ms
[GPU] sample_tot: 6.02173 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.245216 ms
[GPU] reduce_chi2_tot: 0.630784 ms
[GPU] chi2_image::free_all: 0.371712 ms
[CPU] chi2_image_tot: 14.7354 ms

[GPU] chi2_image::malloc_fint: 0.22256 ms
[GPU] chi2_image::copy_observations: 4.49296 ms
[GPU] copy_input_H->D: 0.65536 ms
[GPU] sample::copy_uv_H->D: 3.22182 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.070656 ms
[GPU] sample::FFT: 0.843808 ms
[GPU] sample::2nd_shift: 0.048128 ms
[GPU] sample::interpolate: 0.734112 ms
[GPU] sample::apply_phase_sampled: 0.532448 ms
[GPU] sample_tot: 5.99773 ms
[GPU] reduce_chi2::diff_weighted: 0.367328 ms
[GPU] reduce_chi2::reduction: 0.240672 ms
[GPU] reduce_chi2_tot: 0.623872 ms
[GPU] chi2_image::free_all: 0.340992 ms
[CPU] chi2_image_tot: 12.4082 ms

[GPU] chi2_image::malloc_fint: 0.205024 ms
[GPU] chi2_image::copy_observations: 4.43395 ms
[GPU] copy_input_H->D: 0.629792 ms
[GPU] sample::copy_uv_H->D: 3.17814 ms
[GPU] sample::copy_uvrot_D->D: 0.232064 ms
[GPU] sample::1st_shift: 0.070176 ms
[GPU] sample::FFT: 0.848128 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.733184 ms
[GPU] sample::apply_phase_sampled: 0.532992 ms
[GPU] sample_tot: 5.96867 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.34512 ms
[CPU] chi2_image_tot: 12.2741 ms

[GPU] chi2_image::malloc_fint: 0.200992 ms
[GPU] chi2_image::copy_observations: 4.43645 ms
[GPU] copy_input_H->D: 0.632448 ms
[GPU] sample::copy_uv_H->D: 3.17184 ms
[GPU] sample::copy_uvrot_D->D: 0.231072 ms
[GPU] sample::1st_shift: 0.070176 ms
[GPU] sample::FFT: 0.845344 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.733888 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 5.94944 ms
[GPU] reduce_chi2::diff_weighted: 0.3664 ms
[GPU] reduce_chi2::reduction: 0.251168 ms
[GPU] reduce_chi2_tot: 0.635552 ms
[GPU] chi2_image::free_all: 0.340128 ms
[CPU] chi2_image_tot: 12.2647 ms
512	1.000000e+06	float64	0	16	2.483196e-01	1.306945e-02	1.332814e-03	1.233196e-02
# |--> timings: [0.012546062469482422, 0.015192985534667969, 0.012720823287963867, 0.01242208480834961, 0.012356042861938477, 0.012428998947143555, 0.017340898513793945, 0.012773990631103516, 0.012385845184326172, 0.012408018112182617, 0.012384891510009766, 0.012400150299072266, 0.012393951416015625, 0.01240992546081543, 0.014405012130737305, 0.01233816146850586, 0.014801979064941406, 0.012476921081542969, 0.012346982955932617, 0.012331962585449219]

[GPU] chi2_image::malloc_fint: 0.210944 ms
[GPU] chi2_image::copy_observations: 4.43056 ms
[GPU] copy_input_H->D: 0.628384 ms
[GPU] sample::copy_uv_H->D: 10.4021 ms
[GPU] sample::copy_uvrot_D->D: 0.234496 ms
[GPU] sample::1st_shift: 0.075584 ms
[GPU] sample::FFT: 0.88064 ms
[GPU] sample::2nd_shift: 0.051776 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.571264 ms
[GPU] sample_tot: 13.5704 ms
[GPU] reduce_chi2::diff_weighted: 0.374784 ms
[GPU] reduce_chi2::reduction: 0.320704 ms
[GPU] reduce_chi2_tot: 0.729824 ms
[GPU] chi2_image::free_all: 0.677888 ms
[CPU] chi2_image_tot: 20.3605 ms

[GPU] chi2_image::malloc_fint: 0.492416 ms
[GPU] chi2_image::copy_observations: 5.86086 ms
[GPU] copy_input_H->D: 1.01379 ms
[GPU] sample::copy_uv_H->D: 3.18234 ms
[GPU] sample::copy_uvrot_D->D: 0.231008 ms
[GPU] sample::1st_shift: 0.075776 ms
[GPU] sample::FFT: 0.844768 ms
[GPU] sample::2nd_shift: 0.051168 ms
[GPU] sample::interpolate: 0.736992 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 6.00474 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.339968 ms
[CPU] chi2_image_tot: 14.4317 ms

[GPU] chi2_image::malloc_fint: 0.19952 ms
[GPU] chi2_image::copy_observations: 4.44211 ms
[GPU] copy_input_H->D: 0.636448 ms
[GPU] sample::copy_uv_H->D: 3.17645 ms
[GPU] sample::copy_uvrot_D->D: 0.2304 ms
[GPU] sample::1st_shift: 0.0768 ms
[GPU] sample::FFT: 0.852288 ms
[GPU] sample::2nd_shift: 0.05216 ms
[GPU] sample::interpolate: 0.735232 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.0111 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.237568 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.336256 ms
[CPU] chi2_image_tot: 12.3181 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.45715 ms
[GPU] copy_input_H->D: 0.628448 ms
[GPU] sample::copy_uv_H->D: 3.17907 ms
[GPU] sample::copy_uvrot_D->D: 0.232 ms
[GPU] sample::1st_shift: 0.075776 ms
[GPU] sample::FFT: 0.870464 ms
[GPU] sample::2nd_shift: 0.052 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.0353 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237824 ms
[GPU] reduce_chi2_tot: 0.621632 ms
[GPU] chi2_image::free_all: 0.343744 ms
[CPU] chi2_image_tot: 12.3526 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.44275 ms
[GPU] copy_input_H->D: 0.677888 ms
[GPU] sample::copy_uv_H->D: 3.18019 ms
[GPU] sample::copy_uvrot_D->D: 0.2304 ms
[GPU] sample::1st_shift: 0.0768 ms
[GPU] sample::FFT: 0.836608 ms
[GPU] sample::2nd_shift: 0.0512 ms
[GPU] sample::interpolate: 0.7424 ms
[GPU] sample::apply_phase_sampled: 0.572 ms
[GPU] sample_tot: 6.00397 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.626496 ms
[GPU] chi2_image::free_all: 0.33792 ms
[CPU] chi2_image_tot: 12.3569 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.45651 ms
[GPU] copy_input_H->D: 1.22365 ms
[GPU] sample::copy_uv_H->D: 8.15667 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.079648 ms
[GPU] sample::FFT: 0.840736 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.575168 ms
[GPU] sample_tot: 11.0981 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.273408 ms
[GPU] reduce_chi2_tot: 0.668704 ms
[GPU] chi2_image::free_all: 0.472064 ms
[CPU] chi2_image_tot: 18.2013 ms

[GPU] chi2_image::malloc_fint: 0.316352 ms
[GPU] chi2_image::copy_observations: 4.82531 ms
[GPU] copy_input_H->D: 0.758752 ms
[GPU] sample::copy_uv_H->D: 3.33229 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.077504 ms
[GPU] sample::FFT: 0.843744 ms
[GPU] sample::2nd_shift: 0.0512 ms
[GPU] sample::interpolate: 0.736896 ms
[GPU] sample::apply_phase_sampled: 0.572032 ms
[GPU] sample_tot: 6.20339 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.23952 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.342016 ms
[CPU] chi2_image_tot: 13.1546 ms

[GPU] chi2_image::malloc_fint: 0.199712 ms
[GPU] chi2_image::copy_observations: 4.43251 ms
[GPU] copy_input_H->D: 0.631136 ms
[GPU] sample::copy_uv_H->D: 3.168 ms
[GPU] sample::copy_uvrot_D->D: 0.230976 ms
[GPU] sample::1st_shift: 0.075456 ms
[GPU] sample::FFT: 0.840704 ms
[GPU] sample::2nd_shift: 0.0512 ms
[GPU] sample::interpolate: 0.73728 ms
[GPU] sample::apply_phase_sampled: 0.571104 ms
[GPU] sample_tot: 5.98653 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239328 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.33488 ms
[CPU] chi2_image_tot: 12.2788 ms

[GPU] chi2_image::malloc_fint: 0.203968 ms
[GPU] chi2_image::copy_observations: 4.43984 ms
[GPU] copy_input_H->D: 0.625664 ms
[GPU] sample::copy_uv_H->D: 3.17542 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.075712 ms
[GPU] sample::FFT: 0.842944 ms
[GPU] sample::2nd_shift: 0.052128 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 5.99981 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239488 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.338496 ms
[CPU] chi2_image_tot: 12.2994 ms

[GPU] chi2_image::malloc_fint: 0.202592 ms
[GPU] chi2_image::copy_observations: 4.43392 ms
[GPU] copy_input_H->D: 0.62672 ms
[GPU] sample::copy_uv_H->D: 3.17981 ms
[GPU] sample::copy_uvrot_D->D: 0.231072 ms
[GPU] sample::1st_shift: 0.075744 ms
[GPU] sample::FFT: 0.855904 ms
[GPU] sample::2nd_shift: 0.052224 ms
[GPU] sample::interpolate: 0.735936 ms
[GPU] sample::apply_phase_sampled: 0.572192 ms
[GPU] sample_tot: 6.02918 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.238656 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.342272 ms
[CPU] chi2_image_tot: 12.3242 ms

[GPU] chi2_image::malloc_fint: 0.199712 ms
[GPU] chi2_image::copy_observations: 4.42736 ms
[GPU] copy_input_H->D: 0.626592 ms
[GPU] sample::copy_uv_H->D: 3.17306 ms
[GPU] sample::copy_uvrot_D->D: 0.230944 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 0.841728 ms
[GPU] sample::2nd_shift: 0.051904 ms
[GPU] sample::interpolate: 0.73616 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 5.9904 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238432 ms
[GPU] reduce_chi2_tot: 0.62176 ms
[GPU] chi2_image::free_all: 0.33744 ms
[CPU] chi2_image_tot: 12.2725 ms

[GPU] chi2_image::malloc_fint: 0.199872 ms
[GPU] chi2_image::copy_observations: 4.44291 ms
[GPU] copy_input_H->D: 0.627776 ms
[GPU] sample::copy_uv_H->D: 3.17542 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.075776 ms
[GPU] sample::FFT: 0.850176 ms
[GPU] sample::2nd_shift: 0.052192 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.575264 ms
[GPU] sample_tot: 6.0167 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240768 ms
[GPU] reduce_chi2_tot: 0.625376 ms
[GPU] chi2_image::free_all: 0.343904 ms
[CPU] chi2_image_tot: 12.3253 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.43936 ms
[GPU] copy_input_H->D: 0.628736 ms
[GPU] sample::copy_uv_H->D: 9.63466 ms
[GPU] sample::copy_uvrot_D->D: 0.237568 ms
[GPU] sample::1st_shift: 0.079872 ms
[GPU] sample::FFT: 1.19514 ms
[GPU] sample::2nd_shift: 0.054976 ms
[GPU] sample::interpolate: 0.744096 ms
[GPU] sample::apply_phase_sampled: 0.576512 ms
[GPU] sample_tot: 13.0148 ms
[GPU] reduce_chi2::diff_weighted: 0.371296 ms
[GPU] reduce_chi2::reduction: 0.28128 ms
[GPU] reduce_chi2_tot: 0.677696 ms
[GPU] chi2_image::free_all: 0.525312 ms
[CPU] chi2_image_tot: 19.5725 ms

[GPU] chi2_image::malloc_fint: 0.36384 ms
[GPU] chi2_image::copy_observations: 4.81302 ms
[GPU] copy_input_H->D: 0.629344 ms
[GPU] sample::copy_uv_H->D: 3.16906 ms
[GPU] sample::copy_uvrot_D->D: 0.231296 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 0.85664 ms
[GPU] sample::2nd_shift: 0.052768 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.575456 ms
[GPU] sample_tot: 6.0145 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239744 ms
[GPU] reduce_chi2_tot: 0.623872 ms
[GPU] chi2_image::free_all: 0.351936 ms
[CPU] chi2_image_tot: 12.8752 ms

[GPU] chi2_image::malloc_fint: 0.203776 ms
[GPU] chi2_image::copy_observations: 4.49024 ms
[GPU] copy_input_H->D: 0.62912 ms
[GPU] sample::copy_uv_H->D: 3.17133 ms
[GPU] sample::copy_uvrot_D->D: 0.230016 ms
[GPU] sample::1st_shift: 0.0768 ms
[GPU] sample::FFT: 1.66301 ms
[GPU] sample::2nd_shift: 0.052224 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.575424 ms
[GPU] sample_tot: 7.54621 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239648 ms
[GPU] reduce_chi2_tot: 0.624608 ms
[GPU] chi2_image::free_all: 2.86118 ms
[CPU] chi2_image_tot: 16.4261 ms

[GPU] chi2_image::malloc_fint: 0.205824 ms
[GPU] chi2_image::copy_observations: 4.45248 ms
[GPU] copy_input_H->D: 0.698464 ms
[GPU] sample::copy_uv_H->D: 3.36413 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 0.0768 ms
[GPU] sample::FFT: 0.96224 ms
[GPU] sample::2nd_shift: 0.053248 ms
[GPU] sample::interpolate: 0.7424 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 6.38554 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.255072 ms
[GPU] reduce_chi2_tot: 0.643072 ms
[GPU] chi2_image::free_all: 0.405216 ms
[CPU] chi2_image_tot: 12.875 ms

[GPU] chi2_image::malloc_fint: 0.252928 ms
[GPU] chi2_image::copy_observations: 4.49901 ms
[GPU] copy_input_H->D: 0.62928 ms
[GPU] sample::copy_uv_H->D: 3.17696 ms
[GPU] sample::copy_uvrot_D->D: 0.230368 ms
[GPU] sample::1st_shift: 0.075776 ms
[GPU] sample::FFT: 0.846336 ms
[GPU] sample::2nd_shift: 0.052032 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 6.01174 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.240448 ms
[GPU] reduce_chi2_tot: 0.626432 ms
[GPU] chi2_image::free_all: 0.335808 ms
[CPU] chi2_image_tot: 12.4239 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.44525 ms
[GPU] copy_input_H->D: 0.62976 ms
[GPU] sample::copy_uv_H->D: 3.18253 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.0784 ms
[GPU] sample::FFT: 0.856064 ms
[GPU] sample::2nd_shift: 0.05312 ms
[GPU] sample::interpolate: 0.741952 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 6.03507 ms
[GPU] reduce_chi2::diff_weighted: 0.368192 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.340256 ms
[CPU] chi2_image_tot: 12.345 ms

[GPU] chi2_image::malloc_fint: 0.199936 ms
[GPU] chi2_image::copy_observations: 4.43984 ms
[GPU] copy_input_H->D: 0.648672 ms
[GPU] sample::copy_uv_H->D: 3.18333 ms
[GPU] sample::copy_uvrot_D->D: 0.230272 ms
[GPU] sample::1st_shift: 0.0768 ms
[GPU] sample::FFT: 0.841728 ms
[GPU] sample::2nd_shift: 0.050816 ms
[GPU] sample::interpolate: 0.741152 ms
[GPU] sample::apply_phase_sampled: 0.57504 ms
[GPU] sample_tot: 6.0119 ms
[GPU] reduce_chi2::diff_weighted: 0.367328 ms
[GPU] reduce_chi2::reduction: 0.241984 ms
[GPU] reduce_chi2_tot: 0.62496 ms
[GPU] chi2_image::free_all: 0.336832 ms
[CPU] chi2_image_tot: 12.3305 ms

[GPU] chi2_image::malloc_fint: 0.19936 ms
[GPU] chi2_image::copy_observations: 4.448 ms
[GPU] copy_input_H->D: 0.628736 ms
[GPU] sample::copy_uv_H->D: 3.19187 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.0768 ms
[GPU] sample::FFT: 0.83968 ms
[GPU] sample::2nd_shift: 0.052224 ms
[GPU] sample::interpolate: 0.741312 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 6.02 ms
[GPU] reduce_chi2::diff_weighted: 0.367456 ms
[GPU] reduce_chi2::reduction: 0.239232 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.340992 ms
[CPU] chi2_image_tot: 12.3264 ms
512	1.000000e+06	float64	0	32	2.568662e-01	1.351927e-02	2.125301e-03	1.234388e-02
# |--> timings: [0.020429134368896484, 0.014533042907714844, 0.012384891510009766, 0.012418031692504883, 0.012425899505615234, 0.018272876739501953, 0.013236045837402344, 0.012345075607299805, 0.012367010116577148, 0.012389898300170898, 0.012343883514404297, 0.012395858764648438, 0.019646883010864258, 0.012959957122802734, 0.016490936279296875, 0.012946844100952148, 0.012499094009399414, 0.01241612434387207, 0.012398958206176758, 0.012394905090332031]

[CPU] chi2_imag::fftw_alloc: 0.00855105 ms
[CPU] sample_image::copy_input: 0.775033 ms
[CPU] sample::1st_shift: 0.116827 ms
[CPU] sample::FFT: 4.87395 ms
[CPU] sample::2nd_shift: 0.113474 ms
[CPU] sample::interpolate: 40.7217 ms
[CPU] sample::apply_phase_sampled: 42.7628 ms
[CPU] sample_tot: 93.1559 ms
[CPU] sample_image::free_data: 0.000371016 ms
[CPU] sample_image_tot: 93.9373 ms
[CPU] reduce_chi2::diff_weighted: 7.57718 ms
[CPU] reduce_chi2::reduction: 2.58633 ms
[CPU] reduce_chi2_tot: 10.1712 ms
[CPU] chi2_imag::free_fint: 0.00104395 ms
[CPU] chi2_image_tot: 104.134 ms

[CPU] chi2_imag::fftw_alloc: 0.00144099 ms
[CPU] sample_image::copy_input: 0.280158 ms
[CPU] sample::1st_shift: 0.116422 ms
[CPU] sample::FFT: 3.30657 ms
[CPU] sample::2nd_shift: 0.113507 ms
[CPU] sample::interpolate: 38.5016 ms
[CPU] sample::apply_phase_sampled: 42.7506 ms
[CPU] sample_tot: 86.3522 ms
[CPU] sample_image::free_data: 0.000405009 ms
[CPU] sample_image_tot: 86.6367 ms
[CPU] reduce_chi2::diff_weighted: 7.5702 ms
[CPU] reduce_chi2::reduction: 2.62106 ms
[CPU] reduce_chi2_tot: 10.199 ms
[CPU] chi2_imag::free_fint: 0.00101799 ms
[CPU] chi2_image_tot: 96.8452 ms

[CPU] chi2_imag::fftw_alloc: 0.00157999 ms
[CPU] sample_image::copy_input: 0.276168 ms
[CPU] sample::1st_shift: 0.11623 ms
[CPU] sample::FFT: 3.29917 ms
[CPU] sample::2nd_shift: 0.113845 ms
[CPU] sample::interpolate: 38.5359 ms
[CPU] sample::apply_phase_sampled: 42.7258 ms
[CPU] sample_tot: 86.3534 ms
[CPU] sample_image::free_data: 0.000363973 ms
[CPU] sample_image_tot: 86.6336 ms
[CPU] reduce_chi2::diff_weighted: 7.56605 ms
[CPU] reduce_chi2::reduction: 2.58275 ms
[CPU] reduce_chi2_tot: 10.1547 ms
[CPU] chi2_imag::free_fint: 0.00101799 ms
[CPU] chi2_image_tot: 96.7973 ms

[CPU] chi2_imag::fftw_alloc: 0.00111898 ms
[CPU] sample_image::copy_input: 0.284424 ms
[CPU] sample::1st_shift: 0.116768 ms
[CPU] sample::FFT: 3.32584 ms
[CPU] sample::2nd_shift: 0.113767 ms
[CPU] sample::interpolate: 38.5736 ms
[CPU] sample::apply_phase_sampled: 42.7328 ms
[CPU] sample_tot: 86.451 ms
[CPU] sample_image::free_data: 0.000398024 ms
[CPU] sample_image_tot: 86.7398 ms
[CPU] reduce_chi2::diff_weighted: 7.57049 ms
[CPU] reduce_chi2::reduction: 2.58045 ms
[CPU] reduce_chi2_tot: 10.1563 ms
[CPU] chi2_imag::free_fint: 0.000842963 ms
[CPU] chi2_image_tot: 96.9044 ms

[CPU] chi2_imag::fftw_alloc: 0.00177702 ms
[CPU] sample_image::copy_input: 0.281261 ms
[CPU] sample::1st_shift: 0.116962 ms
[CPU] sample::FFT: 3.303 ms
[CPU] sample::2nd_shift: 0.113851 ms
[CPU] sample::interpolate: 38.5536 ms
[CPU] sample::apply_phase_sampled: 42.7484 ms
[CPU] sample_tot: 86.4052 ms
[CPU] sample_image::free_data: 0.000430038 ms
[CPU] sample_image_tot: 86.6905 ms
[CPU] reduce_chi2::diff_weighted: 7.59965 ms
[CPU] reduce_chi2::reduction: 2.57896 ms
[CPU] reduce_chi2_tot: 10.1844 ms
[CPU] chi2_imag::free_fint: 0.00142003 ms
[CPU] chi2_image_tot: 96.8847 ms

[CPU] chi2_imag::fftw_alloc: 0.00112201 ms
[CPU] sample_image::copy_input: 0.281597 ms
[CPU] sample::1st_shift: 0.116373 ms
[CPU] sample::FFT: 3.29623 ms
[CPU] sample::2nd_shift: 0.113682 ms
[CPU] sample::interpolate: 38.5107 ms
[CPU] sample::apply_phase_sampled: 42.7287 ms
[CPU] sample_tot: 86.3412 ms
[CPU] sample_image::free_data: 0.00044296 ms
[CPU] sample_image_tot: 86.6267 ms
[CPU] reduce_chi2::diff_weighted: 7.54785 ms
[CPU] reduce_chi2::reduction: 2.60051 ms
[CPU] reduce_chi2_tot: 10.1542 ms
[CPU] chi2_imag::free_fint: 0.00132195 ms
[CPU] chi2_image_tot: 96.7896 ms

[CPU] chi2_imag::fftw_alloc: 0.000956992 ms
[CPU] sample_image::copy_input: 0.27734 ms
[CPU] sample::1st_shift: 0.118971 ms
[CPU] sample::FFT: 3.35154 ms
[CPU] sample::2nd_shift: 0.113616 ms
[CPU] sample::interpolate: 38.5272 ms
[CPU] sample::apply_phase_sampled: 42.7427 ms
[CPU] sample_tot: 86.4197 ms
[CPU] sample_image::free_data: 0.000489992 ms
[CPU] sample_image_tot: 86.7014 ms
[CPU] reduce_chi2::diff_weighted: 7.48325 ms
[CPU] reduce_chi2::reduction: 2.58386 ms
[CPU] reduce_chi2_tot: 10.0737 ms
[CPU] chi2_imag::free_fint: 0.00101002 ms
[CPU] chi2_image_tot: 96.7835 ms

[CPU] chi2_imag::fftw_alloc: 0.001095 ms
[CPU] sample_image::copy_input: 0.277306 ms
[CPU] sample::1st_shift: 0.116196 ms
[CPU] sample::FFT: 3.31992 ms
[CPU] sample::2nd_shift: 0.113708 ms
[CPU] sample::interpolate: 38.564 ms
[CPU] sample::apply_phase_sampled: 42.7256 ms
[CPU] sample_tot: 86.4105 ms
[CPU] sample_image::free_data: 0.000362983 ms
[CPU] sample_image_tot: 86.692 ms
[CPU] reduce_chi2::diff_weighted: 7.57046 ms
[CPU] reduce_chi2::reduction: 2.58637 ms
[CPU] reduce_chi2_tot: 10.1631 ms
[CPU] chi2_imag::free_fint: 0.000737025 ms
[CPU] chi2_image_tot: 96.8626 ms

[CPU] chi2_imag::fftw_alloc: 0.00124105 ms
[CPU] sample_image::copy_input: 0.277576 ms
[CPU] sample::1st_shift: 0.116741 ms
[CPU] sample::FFT: 3.29618 ms
[CPU] sample::2nd_shift: 0.113608 ms
[CPU] sample::interpolate: 38.5514 ms
[CPU] sample::apply_phase_sampled: 42.7532 ms
[CPU] sample_tot: 86.4078 ms
[CPU] sample_image::free_data: 0.000386965 ms
[CPU] sample_image_tot: 86.6895 ms
[CPU] reduce_chi2::diff_weighted: 7.50864 ms
[CPU] reduce_chi2::reduction: 2.5894 ms
[CPU] reduce_chi2_tot: 10.1034 ms
[CPU] chi2_imag::free_fint: 0.000898028 ms
[CPU] chi2_image_tot: 96.8017 ms

[CPU] chi2_imag::fftw_alloc: 0.001179 ms
[CPU] sample_image::copy_input: 0.277922 ms
[CPU] sample::1st_shift: 0.116447 ms
[CPU] sample::FFT: 3.30019 ms
[CPU] sample::2nd_shift: 0.113605 ms
[CPU] sample::interpolate: 38.5116 ms
[CPU] sample::apply_phase_sampled: 42.7599 ms
[CPU] sample_tot: 86.365 ms
[CPU] sample_image::free_data: 0.00050501 ms
[CPU] sample_image_tot: 86.647 ms
[CPU] reduce_chi2::diff_weighted: 7.60245 ms
[CPU] reduce_chi2::reduction: 2.59555 ms
[CPU] reduce_chi2_tot: 10.2032 ms
[CPU] chi2_imag::free_fint: 0.000914966 ms
[CPU] chi2_image_tot: 96.8586 ms

[CPU] chi2_imag::fftw_alloc: 0.00101997 ms
[CPU] sample_image::copy_input: 0.279812 ms
[CPU] sample::1st_shift: 0.116566 ms
[CPU] sample::FFT: 3.30235 ms
[CPU] sample::2nd_shift: 0.113541 ms
[CPU] sample::interpolate: 38.5121 ms
[CPU] sample::apply_phase_sampled: 42.7387 ms
[CPU] sample_tot: 86.3405 ms
[CPU] sample_image::free_data: 0.000294996 ms
[CPU] sample_image_tot: 86.6239 ms
[CPU] reduce_chi2::diff_weighted: 7.54813 ms
[CPU] reduce_chi2::reduction: 2.58174 ms
[CPU] reduce_chi2_tot: 10.1354 ms
[CPU] chi2_imag::free_fint: 0.000817992 ms
[CPU] chi2_image_tot: 96.7674 ms

[CPU] chi2_imag::fftw_alloc: 0.00102096 ms
[CPU] sample_image::copy_input: 0.279652 ms
[CPU] sample::1st_shift: 0.116219 ms
[CPU] sample::FFT: 3.29255 ms
[CPU] sample::2nd_shift: 0.113502 ms
[CPU] sample::interpolate: 38.5768 ms
[CPU] sample::apply_phase_sampled: 42.7224 ms
[CPU] sample_tot: 86.3994 ms
[CPU] sample_image::free_data: 0.000323984 ms
[CPU] sample_image_tot: 86.6831 ms
[CPU] reduce_chi2::diff_weighted: 7.55558 ms
[CPU] reduce_chi2::reduction: 2.57636 ms
[CPU] reduce_chi2_tot: 10.1373 ms
[CPU] chi2_imag::free_fint: 0.000733009 ms
[CPU] chi2_image_tot: 96.8287 ms

[CPU] chi2_imag::fftw_alloc: 0.00115699 ms
[CPU] sample_image::copy_input: 0.278151 ms
[CPU] sample::1st_shift: 0.115992 ms
[CPU] sample::FFT: 3.29335 ms
[CPU] sample::2nd_shift: 0.113492 ms
[CPU] sample::interpolate: 38.5346 ms
[CPU] sample::apply_phase_sampled: 42.747 ms
[CPU] sample_tot: 86.3698 ms
[CPU] sample_image::free_data: 0.000360014 ms
[CPU] sample_image_tot: 86.6518 ms
[CPU] reduce_chi2::diff_weighted: 7.51525 ms
[CPU] reduce_chi2::reduction: 2.59587 ms
[CPU] reduce_chi2_tot: 10.1169 ms
[CPU] chi2_imag::free_fint: 0.000800996 ms
[CPU] chi2_image_tot: 96.7768 ms

[CPU] chi2_imag::fftw_alloc: 0.00105199 ms
[CPU] sample_image::copy_input: 0.289923 ms
[CPU] sample::1st_shift: 0.116484 ms
[CPU] sample::FFT: 3.29235 ms
[CPU] sample::2nd_shift: 0.113763 ms
[CPU] sample::interpolate: 38.5017 ms
[CPU] sample::apply_phase_sampled: 42.7307 ms
[CPU] sample_tot: 86.3195 ms
[CPU] sample_image::free_data: 0.000349013 ms
[CPU] sample_image_tot: 86.6133 ms
[CPU] reduce_chi2::diff_weighted: 7.53854 ms
[CPU] reduce_chi2::reduction: 2.5837 ms
[CPU] reduce_chi2_tot: 10.1275 ms
[CPU] chi2_imag::free_fint: 0.000685977 ms
[CPU] chi2_image_tot: 96.7489 ms

[CPU] chi2_imag::fftw_alloc: 0.000887027 ms
[CPU] sample_image::copy_input: 0.278655 ms
[CPU] sample::1st_shift: 0.119017 ms
[CPU] sample::FFT: 3.29943 ms
[CPU] sample::2nd_shift: 0.113552 ms
[CPU] sample::interpolate: 38.5371 ms
[CPU] sample::apply_phase_sampled: 42.7319 ms
[CPU] sample_tot: 86.3791 ms
[CPU] sample_image::free_data: 0.000285043 ms
[CPU] sample_image_tot: 86.6615 ms
[CPU] reduce_chi2::diff_weighted: 7.59273 ms
[CPU] reduce_chi2::reduction: 2.58741 ms
[CPU] reduce_chi2_tot: 10.1892 ms
[CPU] chi2_imag::free_fint: 0.00125001 ms
[CPU] chi2_image_tot: 96.859 ms

[CPU] chi2_imag::fftw_alloc: 0.00113604 ms
[CPU] sample_image::copy_input: 0.278189 ms
[CPU] sample::1st_shift: 0.119278 ms
[CPU] sample::FFT: 3.29447 ms
[CPU] sample::2nd_shift: 0.113532 ms
[CPU] sample::interpolate: 38.5415 ms
[CPU] sample::apply_phase_sampled: 42.7331 ms
[CPU] sample_tot: 86.3677 ms
[CPU] sample_image::free_data: 0.000384985 ms
[CPU] sample_image_tot: 86.6503 ms
[CPU] reduce_chi2::diff_weighted: 7.56601 ms
[CPU] reduce_chi2::reduction: 2.59431 ms
[CPU] reduce_chi2_tot: 10.1656 ms
[CPU] chi2_imag::free_fint: 0.000845001 ms
[CPU] chi2_image_tot: 96.824 ms

[CPU] chi2_imag::fftw_alloc: 0.00108703 ms
[CPU] sample_image::copy_input: 0.279896 ms
[CPU] sample::1st_shift: 0.116517 ms
[CPU] sample::FFT: 3.32327 ms
[CPU] sample::2nd_shift: 0.113509 ms
[CPU] sample::interpolate: 38.5204 ms
[CPU] sample::apply_phase_sampled: 42.7558 ms
[CPU] sample_tot: 86.3881 ms
[CPU] sample_image::free_data: 0.000376021 ms
[CPU] sample_image_tot: 86.6722 ms
[CPU] reduce_chi2::diff_weighted: 7.52864 ms
[CPU] reduce_chi2::reduction: 2.58233 ms
[CPU] reduce_chi2_tot: 10.1166 ms
[CPU] chi2_imag::free_fint: 0.000861008 ms
[CPU] chi2_image_tot: 96.7972 ms

[CPU] chi2_imag::fftw_alloc: 0.001373 ms
[CPU] sample_image::copy_input: 0.276796 ms
[CPU] sample::1st_shift: 0.11606 ms
[CPU] sample::FFT: 3.30461 ms
[CPU] sample::2nd_shift: 0.113555 ms
[CPU] sample::interpolate: 38.4887 ms
[CPU] sample::apply_phase_sampled: 42.7648 ms
[CPU] sample_tot: 86.3475 ms
[CPU] sample_image::free_data: 0.00044296 ms
[CPU] sample_image_tot: 86.6282 ms
[CPU] reduce_chi2::diff_weighted: 7.52973 ms
[CPU] reduce_chi2::reduction: 2.59109 ms
[CPU] reduce_chi2_tot: 10.1261 ms
[CPU] chi2_imag::free_fint: 0.000852044 ms
[CPU] chi2_image_tot: 96.7628 ms

[CPU] chi2_imag::fftw_alloc: 0.00118505 ms
[CPU] sample_image::copy_input: 0.279559 ms
[CPU] sample::1st_shift: 0.116408 ms
[CPU] sample::FFT: 3.32829 ms
[CPU] sample::2nd_shift: 0.116319 ms
[CPU] sample::interpolate: 38.5381 ms
[CPU] sample::apply_phase_sampled: 42.7272 ms
[CPU] sample_tot: 86.3889 ms
[CPU] sample_image::free_data: 0.000367989 ms
[CPU] sample_image_tot: 86.6722 ms
[CPU] reduce_chi2::diff_weighted: 7.57985 ms
[CPU] reduce_chi2::reduction: 2.63012 ms
[CPU] reduce_chi2_tot: 10.2165 ms
[CPU] chi2_imag::free_fint: 0.000750006 ms
[CPU] chi2_image_tot: 96.8974 ms

[CPU] chi2_imag::fftw_alloc: 0.001501 ms
[CPU] sample_image::copy_input: 0.282978 ms
[CPU] sample::1st_shift: 0.116255 ms
[CPU] sample::FFT: 3.32084 ms
[CPU] sample::2nd_shift: 0.115591 ms
[CPU] sample::interpolate: 38.5363 ms
[CPU] sample::apply_phase_sampled: 42.7362 ms
[CPU] sample_tot: 86.389 ms
[CPU] sample_image::free_data: 0.000369968 ms
[CPU] sample_image_tot: 86.6758 ms
[CPU] reduce_chi2::diff_weighted: 7.59159 ms
[CPU] reduce_chi2::reduction: 2.58436 ms
[CPU] reduce_chi2_tot: 10.1813 ms
[CPU] chi2_imag::free_fint: 0.000919041 ms
[CPU] chi2_image_tot: 96.8659 ms
512	1.000000e+06	float64	1	0	1.840765e+00	9.688236e-02	4.766492e-05	9.680200e-02
# |--> timings: [0.10419702529907227, 0.09690713882446289, 0.09685897827148438, 0.09696793556213379, 0.09694600105285645, 0.09684586524963379, 0.09683990478515625, 0.09692096710205078, 0.09685993194580078, 0.09691405296325684, 0.0968320369720459, 0.09688591957092285, 0.0968320369720459, 0.0968019962310791, 0.09691500663757324, 0.09688115119934082, 0.09685397148132324, 0.09682083129882812, 0.09695696830749512, 0.0969240665435791]

[CPU] chi2_imag::fftw_alloc: 0.00155001 ms
[CPU] sample_image::copy_input: 0.298124 ms
[CPU] sample::1st_shift: 0.220154 ms
[CPU] sample::FFT: 6.02427 ms
[CPU] sample::2nd_shift: 0.161752 ms
[CPU] sample::interpolate: 26.9961 ms
[CPU] sample::apply_phase_sampled: 27.051 ms
[CPU] sample_tot: 62.0615 ms
[CPU] sample_image::free_data: 0.000585045 ms
[CPU] sample_image_tot: 62.3659 ms
[CPU] reduce_chi2::diff_weighted: 4.48073 ms
[CPU] reduce_chi2::reduction: 1.60378 ms
[CPU] reduce_chi2_tot: 6.09115 ms
[CPU] chi2_imag::free_fint: 0.00106002 ms
[CPU] chi2_image_tot: 68.469 ms

[CPU] chi2_imag::fftw_alloc: 0.00151602 ms
[CPU] sample_image::copy_input: 0.153362 ms
[CPU] sample::1st_shift: 0.119966 ms
[CPU] sample::FFT: 2.16508 ms
[CPU] sample::2nd_shift: 0.064017 ms
[CPU] sample::interpolate: 27.7003 ms
[CPU] sample::apply_phase_sampled: 27.6317 ms
[CPU] sample_tot: 59.2583 ms
[CPU] sample_image::free_data: 0.000507978 ms
[CPU] sample_image_tot: 59.4158 ms
[CPU] reduce_chi2::diff_weighted: 5.6916 ms
[CPU] reduce_chi2::reduction: 2.46047 ms
[CPU] reduce_chi2_tot: 8.16452 ms
[CPU] chi2_imag::free_fint: 0.00139698 ms
[CPU] chi2_image_tot: 67.59 ms

[CPU] chi2_imag::fftw_alloc: 0.00143901 ms
[CPU] sample_image::copy_input: 0.18969 ms
[CPU] sample::1st_shift: 0.150249 ms
[CPU] sample::FFT: 3.0558 ms
[CPU] sample::2nd_shift: 0.098324 ms
[CPU] sample::interpolate: 23.8783 ms
[CPU] sample::apply_phase_sampled: 21.3939 ms
[CPU] sample_tot: 50.1874 ms
[CPU] sample_image::free_data: 0.000544009 ms
[CPU] sample_image_tot: 50.3814 ms
[CPU] reduce_chi2::diff_weighted: 3.8007 ms
[CPU] reduce_chi2::reduction: 1.30449 ms
[CPU] reduce_chi2_tot: 5.11119 ms
[CPU] chi2_imag::free_fint: 0.000737025 ms
[CPU] chi2_image_tot: 55.5 ms

[CPU] chi2_imag::fftw_alloc: 0.00119902 ms
[CPU] sample_image::copy_input: 0.152156 ms
[CPU] sample::1st_shift: 0.105012 ms
[CPU] sample::FFT: 1.74707 ms
[CPU] sample::2nd_shift: 0.064092 ms
[CPU] sample::interpolate: 21.3492 ms
[CPU] sample::apply_phase_sampled: 22.3848 ms
[CPU] sample_tot: 47.2192 ms
[CPU] sample_image::free_data: 0.000515021 ms
[CPU] sample_image_tot: 47.376 ms
[CPU] reduce_chi2::diff_weighted: 3.82262 ms
[CPU] reduce_chi2::reduction: 1.30751 ms
[CPU] reduce_chi2_tot: 5.1364 ms
[CPU] chi2_imag::free_fint: 0.000674976 ms
[CPU] chi2_image_tot: 52.5203 ms

[CPU] chi2_imag::fftw_alloc: 0.001629 ms
[CPU] sample_image::copy_input: 0.147628 ms
[CPU] sample::1st_shift: 0.106129 ms
[CPU] sample::FFT: 1.77257 ms
[CPU] sample::2nd_shift: 0.064093 ms
[CPU] sample::interpolate: 27.7346 ms
[CPU] sample::apply_phase_sampled: 24.1246 ms
[CPU] sample_tot: 55.3789 ms
[CPU] sample_image::free_data: 0.000474043 ms
[CPU] sample_image_tot: 55.5312 ms
[CPU] reduce_chi2::diff_weighted: 4.14276 ms
[CPU] reduce_chi2::reduction: 1.52348 ms
[CPU] reduce_chi2_tot: 5.6727 ms
[CPU] chi2_imag::free_fint: 0.001345 ms
[CPU] chi2_image_tot: 61.2131 ms

[CPU] chi2_imag::fftw_alloc: 0.00218902 ms
[CPU] sample_image::copy_input: 0.147974 ms
[CPU] sample::1st_shift: 0.105212 ms
[CPU] sample::FFT: 1.76687 ms
[CPU] sample::2nd_shift: 0.066374 ms
[CPU] sample::interpolate: 27.0938 ms
[CPU] sample::apply_phase_sampled: 25.4978 ms
[CPU] sample_tot: 56.1337 ms
[CPU] sample_image::free_data: 0.000576023 ms
[CPU] sample_image_tot: 56.2861 ms
[CPU] reduce_chi2::diff_weighted: 4.11735 ms
[CPU] reduce_chi2::reduction: 1.47216 ms
[CPU] reduce_chi2_tot: 5.59571 ms
[CPU] chi2_imag::free_fint: 0.000661006 ms
[CPU] chi2_image_tot: 61.8903 ms

[CPU] chi2_imag::fftw_alloc: 0.00161503 ms
[CPU] sample_image::copy_input: 0.147842 ms
[CPU] sample::1st_shift: 0.104928 ms
[CPU] sample::FFT: 1.76952 ms
[CPU] sample::2nd_shift: 0.066107 ms
[CPU] sample::interpolate: 27.7225 ms
[CPU] sample::apply_phase_sampled: 28.1571 ms
[CPU] sample_tot: 59.4486 ms
[CPU] sample_image::free_data: 0.000562984 ms
[CPU] sample_image_tot: 59.6007 ms
[CPU] reduce_chi2::diff_weighted: 11.4557 ms
[CPU] reduce_chi2::reduction: 2.78545 ms
[CPU] reduce_chi2_tot: 14.2549 ms
[CPU] chi2_imag::free_fint: 0.00182603 ms
[CPU] chi2_image_tot: 73.8675 ms

[CPU] chi2_imag::fftw_alloc: 0.00196602 ms
[CPU] sample_image::copy_input: 0.188384 ms
[CPU] sample::1st_shift: 0.173539 ms
[CPU] sample::FFT: 3.468 ms
[CPU] sample::2nd_shift: 0.118748 ms
[CPU] sample::interpolate: 28.5658 ms
[CPU] sample::apply_phase_sampled: 27.6235 ms
[CPU] sample_tot: 62.1972 ms
[CPU] sample_image::free_data: 0.00058196 ms
[CPU] sample_image_tot: 62.3911 ms
[CPU] reduce_chi2::diff_weighted: 4.12563 ms
[CPU] reduce_chi2::reduction: 1.46844 ms
[CPU] reduce_chi2_tot: 5.59996 ms
[CPU] chi2_imag::free_fint: 0.000690052 ms
[CPU] chi2_image_tot: 68.0008 ms

[CPU] chi2_imag::fftw_alloc: 0.00207097 ms
[CPU] sample_image::copy_input: 0.160291 ms
[CPU] sample::1st_shift: 0.104386 ms
[CPU] sample::FFT: 2.48692 ms
[CPU] sample::2nd_shift: 0.08451 ms
[CPU] sample::interpolate: 21.4628 ms
[CPU] sample::apply_phase_sampled: 21.3864 ms
[CPU] sample_tot: 47.3269 ms
[CPU] sample_image::free_data: 0.000422006 ms
[CPU] sample_image_tot: 47.4917 ms
[CPU] reduce_chi2::diff_weighted: 3.7971 ms
[CPU] reduce_chi2::reduction: 1.3027 ms
[CPU] reduce_chi2_tot: 5.10496 ms
[CPU] chi2_imag::free_fint: 0.000786968 ms
[CPU] chi2_image_tot: 52.6059 ms

[CPU] chi2_imag::fftw_alloc: 0.00127999 ms
[CPU] sample_image::copy_input: 0.15343 ms
[CPU] sample::1st_shift: 0.104328 ms
[CPU] sample::FFT: 1.75198 ms
[CPU] sample::2nd_shift: 0.064578 ms
[CPU] sample::interpolate: 19.6029 ms
[CPU] sample::apply_phase_sampled: 21.3932 ms
[CPU] sample_tot: 44.48 ms
[CPU] sample_image::free_data: 0.000550994 ms
[CPU] sample_image_tot: 44.6375 ms
[CPU] reduce_chi2::diff_weighted: 3.80549 ms
[CPU] reduce_chi2::reduction: 1.30657 ms
[CPU] reduce_chi2_tot: 5.11772 ms
[CPU] chi2_imag::free_fint: 0.000745 ms
[CPU] chi2_image_tot: 49.7632 ms

[CPU] chi2_imag::fftw_alloc: 0.00132498 ms
[CPU] sample_image::copy_input: 0.149666 ms
[CPU] sample::1st_shift: 0.105639 ms
[CPU] sample::FFT: 1.75097 ms
[CPU] sample::2nd_shift: 0.064029 ms
[CPU] sample::interpolate: 19.8146 ms
[CPU] sample::apply_phase_sampled: 21.3898 ms
[CPU] sample_tot: 44.711 ms
[CPU] sample_image::free_data: 0.000512984 ms
[CPU] sample_image_tot: 44.8646 ms
[CPU] reduce_chi2::diff_weighted: 3.80902 ms
[CPU] reduce_chi2::reduction: 1.30772 ms
[CPU] reduce_chi2_tot: 5.12297 ms
[CPU] chi2_imag::free_fint: 0.000700995 ms
[CPU] chi2_image_tot: 49.9954 ms

[CPU] chi2_imag::fftw_alloc: 0.00107201 ms
[CPU] sample_image::copy_input: 0.148127 ms
[CPU] sample::1st_shift: 0.105811 ms
[CPU] sample::FFT: 1.75112 ms
[CPU] sample::2nd_shift: 0.064338 ms
[CPU] sample::interpolate: 19.4968 ms
[CPU] sample::apply_phase_sampled: 21.4251 ms
[CPU] sample_tot: 44.4115 ms
[CPU] sample_image::free_data: 0.000639993 ms
[CPU] sample_image_tot: 44.5639 ms
[CPU] reduce_chi2::diff_weighted: 3.79131 ms
[CPU] reduce_chi2::reduction: 1.31694 ms
[CPU] reduce_chi2_tot: 5.11582 ms
[CPU] chi2_imag::free_fint: 0.00100204 ms
[CPU] chi2_image_tot: 49.6875 ms

[CPU] chi2_imag::fftw_alloc: 0.000960019 ms
[CPU] sample_image::copy_input: 0.147646 ms
[CPU] sample::1st_shift: 0.105872 ms
[CPU] sample::FFT: 1.75778 ms
[CPU] sample::2nd_shift: 0.064244 ms
[CPU] sample::interpolate: 19.8475 ms
[CPU] sample::apply_phase_sampled: 21.3894 ms
[CPU] sample_tot: 44.7288 ms
[CPU] sample_image::free_data: 0.000589993 ms
[CPU] sample_image_tot: 44.8804 ms
[CPU] reduce_chi2::diff_weighted: 3.81145 ms
[CPU] reduce_chi2::reduction: 1.31286 ms
[CPU] reduce_chi2_tot: 5.12941 ms
[CPU] chi2_imag::free_fint: 0.000873988 ms
[CPU] chi2_image_tot: 50.0168 ms

[CPU] chi2_imag::fftw_alloc: 0.00120199 ms
[CPU] sample_image::copy_input: 0.149815 ms
[CPU] sample::1st_shift: 0.104948 ms
[CPU] sample::FFT: 1.76389 ms
[CPU] sample::2nd_shift: 0.064284 ms
[CPU] sample::interpolate: 19.825 ms
[CPU] sample::apply_phase_sampled: 21.3926 ms
[CPU] sample_tot: 44.7099 ms
[CPU] sample_image::free_data: 0.000566011 ms
[CPU] sample_image_tot: 44.8634 ms
[CPU] reduce_chi2::diff_weighted: 3.78054 ms
[CPU] reduce_chi2::reduction: 1.30997 ms
[CPU] reduce_chi2_tot: 5.09636 ms
[CPU] chi2_imag::free_fint: 0.000796979 ms
[CPU] chi2_image_tot: 49.9675 ms

[CPU] chi2_imag::fftw_alloc: 0.00115298 ms
[CPU] sample_image::copy_input: 0.14808 ms
[CPU] sample::1st_shift: 0.105953 ms
[CPU] sample::FFT: 1.75025 ms
[CPU] sample::2nd_shift: 0.064508 ms
[CPU] sample::interpolate: 19.8156 ms
[CPU] sample::apply_phase_sampled: 21.3943 ms
[CPU] sample_tot: 44.6853 ms
[CPU] sample_image::free_data: 0.000576023 ms
[CPU] sample_image_tot: 44.8375 ms
[CPU] reduce_chi2::diff_weighted: 3.80432 ms
[CPU] reduce_chi2::reduction: 1.30156 ms
[CPU] reduce_chi2_tot: 5.11187 ms
[CPU] chi2_imag::free_fint: 0.000561005 ms
[CPU] chi2_image_tot: 49.9566 ms

[CPU] chi2_imag::fftw_alloc: 0.000950997 ms
[CPU] sample_image::copy_input: 0.148851 ms
[CPU] sample::1st_shift: 0.1063 ms
[CPU] sample::FFT: 1.75048 ms
[CPU] sample::2nd_shift: 0.063901 ms
[CPU] sample::interpolate: 19.8104 ms
[CPU] sample::apply_phase_sampled: 21.4193 ms
[CPU] sample_tot: 44.7175 ms
[CPU] sample_image::free_data: 0.000503962 ms
[CPU] sample_image_tot: 44.8703 ms
[CPU] reduce_chi2::diff_weighted: 3.81 ms
[CPU] reduce_chi2::reduction: 1.30338 ms
[CPU] reduce_chi2_tot: 5.11932 ms
[CPU] chi2_imag::free_fint: 0.000753964 ms
[CPU] chi2_image_tot: 49.9972 ms

[CPU] chi2_imag::fftw_alloc: 0.00134297 ms
[CPU] sample_image::copy_input: 0.147899 ms
[CPU] sample::1st_shift: 0.107083 ms
[CPU] sample::FFT: 1.75237 ms
[CPU] sample::2nd_shift: 0.063751 ms
[CPU] sample::interpolate: 19.7887 ms
[CPU] sample::apply_phase_sampled: 21.4078 ms
[CPU] sample_tot: 44.6841 ms
[CPU] sample_image::free_data: 0.000558037 ms
[CPU] sample_image_tot: 44.8358 ms
[CPU] reduce_chi2::diff_weighted: 3.82632 ms
[CPU] reduce_chi2::reduction: 1.30118 ms
[CPU] reduce_chi2_tot: 5.13299 ms
[CPU] chi2_imag::free_fint: 0.00061898 ms
[CPU] chi2_image_tot: 49.9765 ms

[CPU] chi2_imag::fftw_alloc: 0.00116101 ms
[CPU] sample_image::copy_input: 0.154591 ms
[CPU] sample::1st_shift: 0.105028 ms
[CPU] sample::FFT: 1.75643 ms
[CPU] sample::2nd_shift: 0.06478 ms
[CPU] sample::interpolate: 19.3144 ms
[CPU] sample::apply_phase_sampled: 21.4027 ms
[CPU] sample_tot: 44.2062 ms
[CPU] sample_image::free_data: 0.000559026 ms
[CPU] sample_image_tot: 44.3648 ms
[CPU] reduce_chi2::diff_weighted: 3.81402 ms
[CPU] reduce_chi2::reduction: 1.30845 ms
[CPU] reduce_chi2_tot: 5.12826 ms
[CPU] chi2_imag::free_fint: 0.000917003 ms
[CPU] chi2_image_tot: 49.5006 ms

[CPU] chi2_imag::fftw_alloc: 0.00116101 ms
[CPU] sample_image::copy_input: 0.1449 ms
[CPU] sample::1st_shift: 0.104947 ms
[CPU] sample::FFT: 1.7545 ms
[CPU] sample::2nd_shift: 0.064181 ms
[CPU] sample::interpolate: 19.3086 ms
[CPU] sample::apply_phase_sampled: 21.3922 ms
[CPU] sample_tot: 44.1825 ms
[CPU] sample_image::free_data: 0.000513042 ms
[CPU] sample_image_tot: 44.3312 ms
[CPU] reduce_chi2::diff_weighted: 3.81839 ms
[CPU] reduce_chi2::reduction: 1.31069 ms
[CPU] reduce_chi2_tot: 5.1348 ms
[CPU] chi2_imag::free_fint: 0.000801985 ms
[CPU] chi2_image_tot: 49.4737 ms

[CPU] chi2_imag::fftw_alloc: 0.00101904 ms
[CPU] sample_image::copy_input: 0.147071 ms
[CPU] sample::1st_shift: 0.105569 ms
[CPU] sample::FFT: 1.75542 ms
[CPU] sample::2nd_shift: 0.064387 ms
[CPU] sample::interpolate: 19.3295 ms
[CPU] sample::apply_phase_sampled: 21.4066 ms
[CPU] sample_tot: 44.2394 ms
[CPU] sample_image::free_data: 0.000850996 ms
[CPU] sample_image_tot: 44.3907 ms
[CPU] reduce_chi2::diff_weighted: 3.80225 ms
[CPU] reduce_chi2::reduction: 1.32711 ms
[CPU] reduce_chi2_tot: 5.13494 ms
[CPU] chi2_imag::free_fint: 0.00110199 ms
[CPU] chi2_image_tot: 49.5339 ms
512	1.000000e+06	float64	2	0	1.042252e+00	5.485537e-02	7.537342e-03	4.953003e-02
# |--> timings: [0.06852102279663086, 0.06765890121459961, 0.05556297302246094, 0.05259108543395996, 0.06127595901489258, 0.061955928802490234, 0.07393789291381836, 0.06808090209960938, 0.052668094635009766, 0.04982399940490723, 0.05005812644958496, 0.049748897552490234, 0.05007505416870117, 0.050024986267089844, 0.05001497268676758, 0.05005693435668945, 0.0500340461730957, 0.04956412315368652, 0.049530029296875, 0.04958915710449219]

[CPU] chi2_imag::fftw_alloc: 0.00188098 ms
[CPU] sample_image::copy_input: 0.227673 ms
[CPU] sample::1st_shift: 0.123634 ms
[CPU] sample::FFT: 4.21483 ms
[CPU] sample::2nd_shift: 0.090709 ms
[CPU] sample::interpolate: 19.9496 ms
[CPU] sample::apply_phase_sampled: 18.498 ms
[CPU] sample_tot: 44.4832 ms
[CPU] sample_image::free_data: 0.00101404 ms
[CPU] sample_image_tot: 44.7177 ms
[CPU] reduce_chi2::diff_weighted: 2.15912 ms
[CPU] reduce_chi2::reduction: 1.23321 ms
[CPU] reduce_chi2_tot: 3.39846 ms
[CPU] chi2_imag::free_fint: 0.000871019 ms
[CPU] chi2_image_tot: 48.1272 ms

[CPU] chi2_imag::fftw_alloc: 0.00150898 ms
[CPU] sample_image::copy_input: 0.117932 ms
[CPU] sample::1st_shift: 0.097147 ms
[CPU] sample::FFT: 1.86429 ms
[CPU] sample::2nd_shift: 0.075574 ms
[CPU] sample::interpolate: 13.9665 ms
[CPU] sample::apply_phase_sampled: 12.1598 ms
[CPU] sample_tot: 29.7631 ms
[CPU] sample_image::free_data: 0.000885047 ms
[CPU] sample_image_tot: 29.8854 ms
[CPU] reduce_chi2::diff_weighted: 2.15972 ms
[CPU] reduce_chi2::reduction: 0.775305 ms
[CPU] reduce_chi2_tot: 2.94187 ms
[CPU] chi2_imag::free_fint: 0.000830973 ms
[CPU] chi2_image_tot: 32.8356 ms

[CPU] chi2_imag::fftw_alloc: 0.001195 ms
[CPU] sample_image::copy_input: 0.093167 ms
[CPU] sample::1st_shift: 0.060014 ms
[CPU] sample::FFT: 1.18836 ms
[CPU] sample::2nd_shift: 0.039642 ms
[CPU] sample::interpolate: 13.9408 ms
[CPU] sample::apply_phase_sampled: 12.9248 ms
[CPU] sample_tot: 29.7724 ms
[CPU] sample_image::free_data: 0.00114902 ms
[CPU] sample_image_tot: 29.8706 ms
[CPU] reduce_chi2::diff_weighted: 2.16258 ms
[CPU] reduce_chi2::reduction: 0.766316 ms
[CPU] reduce_chi2_tot: 2.93504 ms
[CPU] chi2_imag::free_fint: 0.000647036 ms
[CPU] chi2_image_tot: 32.8129 ms

[CPU] chi2_imag::fftw_alloc: 0.00153703 ms
[CPU] sample_image::copy_input: 0.0924719 ms
[CPU] sample::1st_shift: 0.061802 ms
[CPU] sample::FFT: 1.18542 ms
[CPU] sample::2nd_shift: 0.039476 ms
[CPU] sample::interpolate: 13.9305 ms
[CPU] sample::apply_phase_sampled: 11.2116 ms
[CPU] sample_tot: 28.0247 ms
[CPU] sample_image::free_data: 0.00102405 ms
[CPU] sample_image_tot: 28.1223 ms
[CPU] reduce_chi2::diff_weighted: 2.14109 ms
[CPU] reduce_chi2::reduction: 0.766326 ms
[CPU] reduce_chi2_tot: 2.91321 ms
[CPU] chi2_imag::free_fint: 0.000792963 ms
[CPU] chi2_image_tot: 31.0434 ms

[CPU] chi2_imag::fftw_alloc: 0.00115804 ms
[CPU] sample_image::copy_input: 0.091808 ms
[CPU] sample::1st_shift: 0.059514 ms
[CPU] sample::FFT: 1.1834 ms
[CPU] sample::2nd_shift: 0.039622 ms
[CPU] sample::interpolate: 13.9499 ms
[CPU] sample::apply_phase_sampled: 12.0333 ms
[CPU] sample_tot: 28.8764 ms
[CPU] sample_image::free_data: 0.000661006 ms
[CPU] sample_image_tot: 28.9724 ms
[CPU] reduce_chi2::diff_weighted: 2.45577 ms
[CPU] reduce_chi2::reduction: 0.84979 ms
[CPU] reduce_chi2_tot: 3.31199 ms
[CPU] chi2_imag::free_fint: 0.000852975 ms
[CPU] chi2_image_tot: 32.2918 ms

[CPU] chi2_imag::fftw_alloc: 0.00146998 ms
[CPU] sample_image::copy_input: 0.092037 ms
[CPU] sample::1st_shift: 0.0765841 ms
[CPU] sample::FFT: 1.19609 ms
[CPU] sample::2nd_shift: 0.039672 ms
[CPU] sample::interpolate: 13.92 ms
[CPU] sample::apply_phase_sampled: 13.083 ms
[CPU] sample_tot: 29.919 ms
[CPU] sample_image::free_data: 0.00080996 ms
[CPU] sample_image_tot: 30.0158 ms
[CPU] reduce_chi2::diff_weighted: 2.14885 ms
[CPU] reduce_chi2::reduction: 0.806051 ms
[CPU] reduce_chi2_tot: 2.96062 ms
[CPU] chi2_imag::free_fint: 0.000864966 ms
[CPU] chi2_image_tot: 32.9848 ms

[CPU] chi2_imag::fftw_alloc: 0.00157597 ms
[CPU] sample_image::copy_input: 0.092219 ms
[CPU] sample::1st_shift: 0.05974 ms
[CPU] sample::FFT: 1.18789 ms
[CPU] sample::2nd_shift: 0.039401 ms
[CPU] sample::interpolate: 13.9839 ms
[CPU] sample::apply_phase_sampled: 12.6713 ms
[CPU] sample_tot: 29.5434 ms
[CPU] sample_image::free_data: 0.000792032 ms
[CPU] sample_image_tot: 29.6401 ms
[CPU] reduce_chi2::diff_weighted: 2.15455 ms
[CPU] reduce_chi2::reduction: 0.772522 ms
[CPU] reduce_chi2_tot: 2.93298 ms
[CPU] chi2_imag::free_fint: 0.000940985 ms
[CPU] chi2_image_tot: 32.5812 ms

[CPU] chi2_imag::fftw_alloc: 0.00121602 ms
[CPU] sample_image::copy_input: 0.091274 ms
[CPU] sample::1st_shift: 0.06042 ms
[CPU] sample::FFT: 1.18106 ms
[CPU] sample::2nd_shift: 0.039961 ms
[CPU] sample::interpolate: 13.9608 ms
[CPU] sample::apply_phase_sampled: 11.8055 ms
[CPU] sample_tot: 28.6483 ms
[CPU] sample_image::free_data: 0.000855012 ms
[CPU] sample_image_tot: 28.7443 ms
[CPU] reduce_chi2::diff_weighted: 2.16142 ms
[CPU] reduce_chi2::reduction: 0.76232 ms
[CPU] reduce_chi2_tot: 2.92976 ms
[CPU] chi2_imag::free_fint: 0.000805012 ms
[CPU] chi2_image_tot: 31.6815 ms

[CPU] chi2_imag::fftw_alloc: 0.001067 ms
[CPU] sample_image::copy_input: 0.094069 ms
[CPU] sample::1st_shift: 0.059588 ms
[CPU] sample::FFT: 1.1839 ms
[CPU] sample::2nd_shift: 0.039305 ms
[CPU] sample::interpolate: 13.9134 ms
[CPU] sample::apply_phase_sampled: 11.8906 ms
[CPU] sample_tot: 28.6913 ms
[CPU] sample_image::free_data: 0.00083202 ms
[CPU] sample_image_tot: 28.79 ms
[CPU] reduce_chi2::diff_weighted: 2.38681 ms
[CPU] reduce_chi2::reduction: 0.829581 ms
[CPU] reduce_chi2_tot: 3.2226 ms
[CPU] chi2_imag::free_fint: 0.000751985 ms
[CPU] chi2_image_tot: 32.0202 ms

[CPU] chi2_imag::fftw_alloc: 0.00116404 ms
[CPU] sample_image::copy_input: 0.090828 ms
[CPU] sample::1st_shift: 0.066627 ms
[CPU] sample::FFT: 1.26101 ms
[CPU] sample::2nd_shift: 0.03964 ms
[CPU] sample::interpolate: 13.919 ms
[CPU] sample::apply_phase_sampled: 12.3831 ms
[CPU] sample_tot: 29.2726 ms
[CPU] sample_image::free_data: 0.000867993 ms
[CPU] sample_image_tot: 29.3678 ms
[CPU] reduce_chi2::diff_weighted: 2.19863 ms
[CPU] reduce_chi2::reduction: 0.800765 ms
[CPU] reduce_chi2_tot: 3.00515 ms
[CPU] chi2_imag::free_fint: 0.000800006 ms
[CPU] chi2_image_tot: 32.3806 ms

[CPU] chi2_imag::fftw_alloc: 0.00152795 ms
[CPU] sample_image::copy_input: 0.093997 ms
[CPU] sample::1st_shift: 0.058778 ms
[CPU] sample::FFT: 1.18396 ms
[CPU] sample::2nd_shift: 0.0398631 ms
[CPU] sample::interpolate: 13.9818 ms
[CPU] sample::apply_phase_sampled: 13.1054 ms
[CPU] sample_tot: 29.9799 ms
[CPU] sample_image::free_data: 0.000781962 ms
[CPU] sample_image_tot: 30.0786 ms
[CPU] reduce_chi2::diff_weighted: 2.15982 ms
[CPU] reduce_chi2::reduction: 0.790885 ms
[CPU] reduce_chi2_tot: 2.95644 ms
[CPU] chi2_imag::free_fint: 0.00126701 ms
[CPU] chi2_image_tot: 33.043 ms

[CPU] chi2_imag::fftw_alloc: 0.001518 ms
[CPU] sample_image::copy_input: 0.091455 ms
[CPU] sample::1st_shift: 0.062476 ms
[CPU] sample::FFT: 1.1946 ms
[CPU] sample::2nd_shift: 0.039883 ms
[CPU] sample::interpolate: 13.9548 ms
[CPU] sample::apply_phase_sampled: 11.9605 ms
[CPU] sample_tot: 28.8095 ms
[CPU] sample_image::free_data: 0.000827014 ms
[CPU] sample_image_tot: 28.9055 ms
[CPU] reduce_chi2::diff_weighted: 2.14123 ms
[CPU] reduce_chi2::reduction: 0.778566 ms
[CPU] reduce_chi2_tot: 2.92623 ms
[CPU] chi2_imag::free_fint: 0.000909029 ms
[CPU] chi2_image_tot: 31.8398 ms

[CPU] chi2_imag::fftw_alloc: 0.001112 ms
[CPU] sample_image::copy_input: 0.090855 ms
[CPU] sample::1st_shift: 0.059927 ms
[CPU] sample::FFT: 1.17598 ms
[CPU] sample::2nd_shift: 0.038715 ms
[CPU] sample::interpolate: 13.9942 ms
[CPU] sample::apply_phase_sampled: 12.1976 ms
[CPU] sample_tot: 29.0363 ms
[CPU] sample_image::free_data: 0.000857981 ms
[CPU] sample_image_tot: 29.1321 ms
[CPU] reduce_chi2::diff_weighted: 2.46031 ms
[CPU] reduce_chi2::reduction: 0.838873 ms
[CPU] reduce_chi2_tot: 3.30537 ms
[CPU] chi2_imag::free_fint: 0.000604021 ms
[CPU] chi2_image_tot: 32.4451 ms

[CPU] chi2_imag::fftw_alloc: 0.00125996 ms
[CPU] sample_image::copy_input: 0.093379 ms
[CPU] sample::1st_shift: 0.069929 ms
[CPU] sample::FFT: 1.33762 ms
[CPU] sample::2nd_shift: 0.039152 ms
[CPU] sample::interpolate: 13.9928 ms
[CPU] sample::apply_phase_sampled: 13.0989 ms
[CPU] sample_tot: 30.1274 ms
[CPU] sample_image::free_data: 0.000661006 ms
[CPU] sample_image_tot: 30.2251 ms
[CPU] reduce_chi2::diff_weighted: 2.42832 ms
[CPU] reduce_chi2::reduction: 0.786232 ms
[CPU] reduce_chi2_tot: 3.22047 ms
[CPU] chi2_imag::free_fint: 0.000702974 ms
[CPU] chi2_image_tot: 33.4537 ms

[CPU] chi2_imag::fftw_alloc: 0.00103499 ms
[CPU] sample_image::copy_input: 0.094738 ms
[CPU] sample::1st_shift: 0.061231 ms
[CPU] sample::FFT: 1.18292 ms
[CPU] sample::2nd_shift: 0.039196 ms
[CPU] sample::interpolate: 13.9913 ms
[CPU] sample::apply_phase_sampled: 13.1362 ms
[CPU] sample_tot: 30.0059 ms
[CPU] sample_image::free_data: 0.000727014 ms
[CPU] sample_image_tot: 30.1049 ms
[CPU] reduce_chi2::diff_weighted: 2.1691 ms
[CPU] reduce_chi2::reduction: 0.779961 ms
[CPU] reduce_chi2_tot: 2.95549 ms
[CPU] chi2_imag::free_fint: 0.000701984 ms
[CPU] chi2_image_tot: 33.0671 ms

[CPU] chi2_imag::fftw_alloc: 0.00105501 ms
[CPU] sample_image::copy_input: 0.091003 ms
[CPU] sample::1st_shift: 0.060153 ms
[CPU] sample::FFT: 1.18671 ms
[CPU] sample::2nd_shift: 0.038494 ms
[CPU] sample::interpolate: 14.0079 ms
[CPU] sample::apply_phase_sampled: 12.5337 ms
[CPU] sample_tot: 29.4112 ms
[CPU] sample_image::free_data: 0.000878994 ms
[CPU] sample_image_tot: 29.5079 ms
[CPU] reduce_chi2::diff_weighted: 2.64194 ms
[CPU] reduce_chi2::reduction: 0.944143 ms
[CPU] reduce_chi2_tot: 3.59243 ms
[CPU] chi2_imag::free_fint: 0.001245 ms
[CPU] chi2_image_tot: 33.1083 ms

[CPU] chi2_imag::fftw_alloc: 0.00188599 ms
[CPU] sample_image::copy_input: 0.098871 ms
[CPU] sample::1st_shift: 0.068218 ms
[CPU] sample::FFT: 1.24135 ms
[CPU] sample::2nd_shift: 0.039639 ms
[CPU] sample::interpolate: 13.9628 ms
[CPU] sample::apply_phase_sampled: 12.6642 ms
[CPU] sample_tot: 29.5752 ms
[CPU] sample_image::free_data: 0.00083301 ms
[CPU] sample_image_tot: 29.679 ms
[CPU] reduce_chi2::diff_weighted: 2.15557 ms
[CPU] reduce_chi2::reduction: 0.782165 ms
[CPU] reduce_chi2_tot: 2.94393 ms
[CPU] chi2_imag::free_fint: 0.000878994 ms
[CPU] chi2_image_tot: 32.6319 ms

[CPU] chi2_imag::fftw_alloc: 0.00119099 ms
[CPU] sample_image::copy_input: 0.090518 ms
[CPU] sample::1st_shift: 0.061197 ms
[CPU] sample::FFT: 1.19002 ms
[CPU] sample::2nd_shift: 0.040261 ms
[CPU] sample::interpolate: 13.9568 ms
[CPU] sample::apply_phase_sampled: 13.0269 ms
[CPU] sample_tot: 29.8762 ms
[CPU] sample_image::free_data: 0.00121404 ms
[CPU] sample_image_tot: 29.9748 ms
[CPU] reduce_chi2::diff_weighted: 2.17064 ms
[CPU] reduce_chi2::reduction: 0.738224 ms
[CPU] reduce_chi2_tot: 2.91497 ms
[CPU] chi2_imag::free_fint: 0.000699016 ms
[CPU] chi2_image_tot: 32.8983 ms

[CPU] chi2_imag::fftw_alloc: 0.00123098 ms
[CPU] sample_image::copy_input: 0.089958 ms
[CPU] sample::1st_shift: 0.06053 ms
[CPU] sample::FFT: 1.18618 ms
[CPU] sample::2nd_shift: 0.038571 ms
[CPU] sample::interpolate: 14.0817 ms
[CPU] sample::apply_phase_sampled: 11.7817 ms
[CPU] sample_tot: 28.7298 ms
[CPU] sample_image::free_data: 0.000721018 ms
[CPU] sample_image_tot: 28.8241 ms
[CPU] reduce_chi2::diff_weighted: 2.12574 ms
[CPU] reduce_chi2::reduction: 0.755968 ms
[CPU] reduce_chi2_tot: 2.88783 ms
[CPU] chi2_imag::free_fint: 0.00088301 ms
[CPU] chi2_image_tot: 31.7191 ms

[CPU] chi2_imag::fftw_alloc: 0.00107405 ms
[CPU] sample_image::copy_input: 0.089431 ms
[CPU] sample::1st_shift: 0.060191 ms
[CPU] sample::FFT: 1.18417 ms
[CPU] sample::2nd_shift: 0.038044 ms
[CPU] sample::interpolate: 14.0002 ms
[CPU] sample::apply_phase_sampled: 12.1199 ms
[CPU] sample_tot: 28.9994 ms
[CPU] sample_image::free_data: 0.000994012 ms
[CPU] sample_image_tot: 29.0938 ms
[CPU] reduce_chi2::diff_weighted: 2.46302 ms
[CPU] reduce_chi2::reduction: 0.832973 ms
[CPU] reduce_chi2_tot: 3.30157 ms
[CPU] chi2_imag::free_fint: 0.000800006 ms
[CPU] chi2_image_tot: 32.403 ms
512	1.000000e+06	float64	4	0	6.184285e-01	3.254887e-02	5.912927e-04	3.110909e-02
# |--> timings: [0.04817986488342285, 0.032896995544433594, 0.03287911415100098, 0.031109094619750977, 0.03235793113708496, 0.03304696083068848, 0.032644033432006836, 0.03174114227294922, 0.03207993507385254, 0.032434940338134766, 0.033106088638305664, 0.03190898895263672, 0.03250694274902344, 0.033514976501464844, 0.033126115798950195, 0.0331730842590332, 0.03269815444946289, 0.03295707702636719, 0.03178286552429199, 0.032464027404785156]

[CPU] chi2_imag::fftw_alloc: 0.00178203 ms
[CPU] sample_image::copy_input: 0.194197 ms
[CPU] sample::1st_shift: 0.054088 ms
[CPU] sample::FFT: 2.8616 ms
[CPU] sample::2nd_shift: 0.04052 ms
[CPU] sample::interpolate: 14.6987 ms
[CPU] sample::apply_phase_sampled: 11.6269 ms
[CPU] sample_tot: 30.8774 ms
[CPU] sample_image::free_data: 0.000816013 ms
[CPU] sample_image_tot: 31.0777 ms
[CPU] reduce_chi2::diff_weighted: 1.53567 ms
[CPU] reduce_chi2::reduction: 0.554305 ms
[CPU] reduce_chi2_tot: 2.09646 ms
[CPU] chi2_imag::free_fint: 0.000766013 ms
[CPU] chi2_image_tot: 33.1849 ms

[CPU] chi2_imag::fftw_alloc: 0.00149797 ms
[CPU] sample_image::copy_input: 0.081819 ms
[CPU] sample::1st_shift: 0.045538 ms
[CPU] sample::FFT: 1.06541 ms
[CPU] sample::2nd_shift: 0.032752 ms
[CPU] sample::interpolate: 11.4546 ms
[CPU] sample::apply_phase_sampled: 9.31654 ms
[CPU] sample_tot: 23.5427 ms
[CPU] sample_image::free_data: 0.000717991 ms
[CPU] sample_image_tot: 23.6291 ms
[CPU] reduce_chi2::diff_weighted: 1.48978 ms
[CPU] reduce_chi2::reduction: 0.53771 ms
[CPU] reduce_chi2_tot: 2.03362 ms
[CPU] chi2_imag::free_fint: 0.000741973 ms
[CPU] chi2_image_tot: 25.6707 ms

[CPU] chi2_imag::fftw_alloc: 0.00141398 ms
[CPU] sample_image::copy_input: 0.082685 ms
[CPU] sample::1st_shift: 0.045564 ms
[CPU] sample::FFT: 1.0529 ms
[CPU] sample::2nd_shift: 0.031989 ms
[CPU] sample::interpolate: 9.37292 ms
[CPU] sample::apply_phase_sampled: 9.15886 ms
[CPU] sample_tot: 21.2472 ms
[CPU] sample_image::free_data: 0.000700995 ms
[CPU] sample_image_tot: 21.3346 ms
[CPU] reduce_chi2::diff_weighted: 1.52377 ms
[CPU] reduce_chi2::reduction: 0.558166 ms
[CPU] reduce_chi2_tot: 2.08911 ms
[CPU] chi2_imag::free_fint: 0.000589993 ms
[CPU] chi2_image_tot: 23.4315 ms

[CPU] chi2_imag::fftw_alloc: 0.00127597 ms
[CPU] sample_image::copy_input: 0.083396 ms
[CPU] sample::1st_shift: 0.042339 ms
[CPU] sample::FFT: 1.07742 ms
[CPU] sample::2nd_shift: 0.031351 ms
[CPU] sample::interpolate: 9.45338 ms
[CPU] sample::apply_phase_sampled: 7.48565 ms
[CPU] sample_tot: 19.7088 ms
[CPU] sample_image::free_data: 0.000891974 ms
[CPU] sample_image_tot: 19.7975 ms
[CPU] reduce_chi2::diff_weighted: 1.46333 ms
[CPU] reduce_chi2::reduction: 0.521352 ms
[CPU] reduce_chi2_tot: 1.99136 ms
[CPU] chi2_imag::free_fint: 0.000932021 ms
[CPU] chi2_image_tot: 21.7965 ms

[CPU] chi2_imag::fftw_alloc: 0.00148104 ms
[CPU] sample_image::copy_input: 0.083251 ms
[CPU] sample::1st_shift: 0.044991 ms
[CPU] sample::FFT: 1.11029 ms
[CPU] sample::2nd_shift: 0.0318 ms
[CPU] sample::interpolate: 9.42218 ms
[CPU] sample::apply_phase_sampled: 8.01835 ms
[CPU] sample_tot: 20.2712 ms
[CPU] sample_image::free_data: 0.000856002 ms
[CPU] sample_image_tot: 20.36 ms
[CPU] reduce_chi2::diff_weighted: 1.57367 ms
[CPU] reduce_chi2::reduction: 0.561796 ms
[CPU] reduce_chi2_tot: 2.14187 ms
[CPU] chi2_imag::free_fint: 0.000734988 ms
[CPU] chi2_image_tot: 22.5096 ms

[CPU] chi2_imag::fftw_alloc: 0.00164902 ms
[CPU] sample_image::copy_input: 0.088683 ms
[CPU] sample::1st_shift: 0.046494 ms
[CPU] sample::FFT: 1.14296 ms
[CPU] sample::2nd_shift: 0.032669 ms
[CPU] sample::interpolate: 9.45105 ms
[CPU] sample::apply_phase_sampled: 7.94619 ms
[CPU] sample_tot: 20.2359 ms
[CPU] sample_image::free_data: 0.000687025 ms
[CPU] sample_image_tot: 20.3296 ms
[CPU] reduce_chi2::diff_weighted: 1.48462 ms
[CPU] reduce_chi2::reduction: 0.589692 ms
[CPU] reduce_chi2_tot: 2.08027 ms
[CPU] chi2_imag::free_fint: 0.000824977 ms
[CPU] chi2_image_tot: 22.4188 ms

[CPU] chi2_imag::fftw_alloc: 0.00108394 ms
[CPU] sample_image::copy_input: 0.082002 ms
[CPU] sample::1st_shift: 0.047919 ms
[CPU] sample::FFT: 1.059 ms
[CPU] sample::2nd_shift: 0.032697 ms
[CPU] sample::interpolate: 9.38932 ms
[CPU] sample::apply_phase_sampled: 7.53436 ms
[CPU] sample_tot: 19.6834 ms
[CPU] sample_image::free_data: 0.000723987 ms
[CPU] sample_image_tot: 19.7703 ms
[CPU] reduce_chi2::diff_weighted: 1.51841 ms
[CPU] reduce_chi2::reduction: 0.563042 ms
[CPU] reduce_chi2_tot: 2.08788 ms
[CPU] chi2_imag::free_fint: 0.000678003 ms
[CPU] chi2_image_tot: 21.8657 ms

[CPU] chi2_imag::fftw_alloc: 0.00111404 ms
[CPU] sample_image::copy_input: 0.080813 ms
[CPU] sample::1st_shift: 0.045674 ms
[CPU] sample::FFT: 1.09785 ms
[CPU] sample::2nd_shift: 0.033301 ms
[CPU] sample::interpolate: 9.50345 ms
[CPU] sample::apply_phase_sampled: 7.51482 ms
[CPU] sample_tot: 19.8244 ms
[CPU] sample_image::free_data: 0.000722008 ms
[CPU] sample_image_tot: 19.9105 ms
[CPU] reduce_chi2::diff_weighted: 1.45634 ms
[CPU] reduce_chi2::reduction: 0.725104 ms
[CPU] reduce_chi2_tot: 2.18796 ms
[CPU] chi2_imag::free_fint: 0.000866014 ms
[CPU] chi2_image_tot: 22.1058 ms

[CPU] chi2_imag::fftw_alloc: 0.00194099 ms
[CPU] sample_image::copy_input: 0.084172 ms
[CPU] sample::1st_shift: 0.046877 ms
[CPU] sample::FFT: 1.1695 ms
[CPU] sample::2nd_shift: 0.036322 ms
[CPU] sample::interpolate: 9.44839 ms
[CPU] sample::apply_phase_sampled: 8.16391 ms
[CPU] sample_tot: 20.4594 ms
[CPU] sample_image::free_data: 0.000752974 ms
[CPU] sample_image_tot: 20.5493 ms
[CPU] reduce_chi2::diff_weighted: 1.46656 ms
[CPU] reduce_chi2::reduction: 0.530602 ms
[CPU] reduce_chi2_tot: 2.00433 ms
[CPU] chi2_imag::free_fint: 0.000876957 ms
[CPU] chi2_image_tot: 22.5624 ms

[CPU] chi2_imag::fftw_alloc: 0.00156002 ms
[CPU] sample_image::copy_input: 0.0812919 ms
[CPU] sample::1st_shift: 0.047354 ms
[CPU] sample::FFT: 1.13715 ms
[CPU] sample::2nd_shift: 0.031435 ms
[CPU] sample::interpolate: 9.44228 ms
[CPU] sample::apply_phase_sampled: 7.97985 ms
[CPU] sample_tot: 20.2319 ms
[CPU] sample_image::free_data: 0.000844011 ms
[CPU] sample_image_tot: 20.319 ms
[CPU] reduce_chi2::diff_weighted: 1.47847 ms
[CPU] reduce_chi2::reduction: 0.504433 ms
[CPU] reduce_chi2_tot: 1.98972 ms
[CPU] chi2_imag::free_fint: 0.00142201 ms
[CPU] chi2_image_tot: 22.3177 ms

[CPU] chi2_imag::fftw_alloc: 0.001529 ms
[CPU] sample_image::copy_input: 0.082349 ms
[CPU] sample::1st_shift: 0.046469 ms
[CPU] sample::FFT: 1.06114 ms
[CPU] sample::2nd_shift: 0.031899 ms
[CPU] sample::interpolate: 9.39932 ms
[CPU] sample::apply_phase_sampled: 7.51226 ms
[CPU] sample_tot: 19.6366 ms
[CPU] sample_image::free_data: 0.000925967 ms
[CPU] sample_image_tot: 19.7245 ms
[CPU] reduce_chi2::diff_weighted: 1.46328 ms
[CPU] reduce_chi2::reduction: 0.506397 ms
[CPU] reduce_chi2_tot: 1.9762 ms
[CPU] chi2_imag::free_fint: 0.00101497 ms
[CPU] chi2_image_tot: 21.7089 ms

[CPU] chi2_imag::fftw_alloc: 0.00106799 ms
[CPU] sample_image::copy_input: 0.081449 ms
[CPU] sample::1st_shift: 0.047266 ms
[CPU] sample::FFT: 1.10599 ms
[CPU] sample::2nd_shift: 0.033891 ms
[CPU] sample::interpolate: 9.40419 ms
[CPU] sample::apply_phase_sampled: 7.60368 ms
[CPU] sample_tot: 19.8068 ms
[CPU] sample_image::free_data: 0.000809028 ms
[CPU] sample_image_tot: 19.8937 ms
[CPU] reduce_chi2::diff_weighted: 1.45931 ms
[CPU] reduce_chi2::reduction: 0.494551 ms
[CPU] reduce_chi2_tot: 1.96076 ms
[CPU] chi2_imag::free_fint: 0.000699016 ms
[CPU] chi2_image_tot: 21.8614 ms

[CPU] chi2_imag::fftw_alloc: 0.00125502 ms
[CPU] sample_image::copy_input: 0.08193 ms
[CPU] sample::1st_shift: 0.047563 ms
[CPU] sample::FFT: 1.10638 ms
[CPU] sample::2nd_shift: 0.032127 ms
[CPU] sample::interpolate: 9.40821 ms
[CPU] sample::apply_phase_sampled: 7.52938 ms
[CPU] sample_tot: 19.743 ms
[CPU] sample_image::free_data: 0.00069401 ms
[CPU] sample_image_tot: 19.8298 ms
[CPU] reduce_chi2::diff_weighted: 1.43831 ms
[CPU] reduce_chi2::reduction: 0.571841 ms
[CPU] reduce_chi2_tot: 2.01665 ms
[CPU] chi2_imag::free_fint: 0.00105199 ms
[CPU] chi2_image_tot: 21.8542 ms

[CPU] chi2_imag::fftw_alloc: 0.00085897 ms
[CPU] sample_image::copy_input: 0.081668 ms
[CPU] sample::1st_shift: 0.06083 ms
[CPU] sample::FFT: 1.37149 ms
[CPU] sample::2nd_shift: 0.035351 ms
[CPU] sample::interpolate: 9.3933 ms
[CPU] sample::apply_phase_sampled: 8.51478 ms
[CPU] sample_tot: 21.0149 ms
[CPU] sample_image::free_data: 0.000773987 ms
[CPU] sample_image_tot: 21.1012 ms
[CPU] reduce_chi2::diff_weighted: 1.60834 ms
[CPU] reduce_chi2::reduction: 0.569224 ms
[CPU] reduce_chi2_tot: 2.18487 ms
[CPU] chi2_imag::free_fint: 0.000559026 ms
[CPU] chi2_image_tot: 23.2927 ms

[CPU] chi2_imag::fftw_alloc: 0.000785978 ms
[CPU] sample_image::copy_input: 0.090075 ms
[CPU] sample::1st_shift: 0.044881 ms
[CPU] sample::FFT: 1.05552 ms
[CPU] sample::2nd_shift: 0.031142 ms
[CPU] sample::interpolate: 9.10931 ms
[CPU] sample::apply_phase_sampled: 7.23343 ms
[CPU] sample_tot: 19.0591 ms
[CPU] sample_image::free_data: 0.000810018 ms
[CPU] sample_image_tot: 19.154 ms
[CPU] reduce_chi2::diff_weighted: 1.39805 ms
[CPU] reduce_chi2::reduction: 0.512807 ms
[CPU] reduce_chi2_tot: 1.9173 ms
[CPU] chi2_imag::free_fint: 0.000689004 ms
[CPU] chi2_image_tot: 21.0779 ms

[CPU] chi2_imag::fftw_alloc: 0.000737957 ms
[CPU] sample_image::copy_input: 0.083729 ms
[CPU] sample::1st_shift: 0.046877 ms
[CPU] sample::FFT: 1.10682 ms
[CPU] sample::2nd_shift: 0.031697 ms
[CPU] sample::interpolate: 9.61971 ms
[CPU] sample::apply_phase_sampled: 7.53391 ms
[CPU] sample_tot: 19.9574 ms
[CPU] sample_image::free_data: 0.000781962 ms
[CPU] sample_image_tot: 20.0461 ms
[CPU] reduce_chi2::diff_weighted: 1.45793 ms
[CPU] reduce_chi2::reduction: 0.514093 ms
[CPU] reduce_chi2_tot: 1.97837 ms
[CPU] chi2_imag::free_fint: 0.00114302 ms
[CPU] chi2_image_tot: 22.0318 ms

[CPU] chi2_imag::fftw_alloc: 0.00158901 ms
[CPU] sample_image::copy_input: 0.083721 ms
[CPU] sample::1st_shift: 0.045807 ms
[CPU] sample::FFT: 1.11546 ms
[CPU] sample::2nd_shift: 0.032606 ms
[CPU] sample::interpolate: 9.40674 ms
[CPU] sample::apply_phase_sampled: 7.82379 ms
[CPU] sample_tot: 20.0381 ms
[CPU] sample_image::free_data: 0.000739994 ms
[CPU] sample_image_tot: 20.1269 ms
[CPU] reduce_chi2::diff_weighted: 1.45886 ms
[CPU] reduce_chi2::reduction: 0.535554 ms
[CPU] reduce_chi2_tot: 2.0016 ms
[CPU] chi2_imag::free_fint: 0.000850006 ms
[CPU] chi2_image_tot: 22.1359 ms

[CPU] chi2_imag::fftw_alloc: 0.000941975 ms
[CPU] sample_image::copy_input: 0.082903 ms
[CPU] sample::1st_shift: 0.047354 ms
[CPU] sample::FFT: 1.15114 ms
[CPU] sample::2nd_shift: 0.032542 ms
[CPU] sample::interpolate: 9.31787 ms
[CPU] sample::apply_phase_sampled: 8.15094 ms
[CPU] sample_tot: 20.313 ms
[CPU] sample_image::free_data: 0.00072096 ms
[CPU] sample_image_tot: 20.4009 ms
[CPU] reduce_chi2::diff_weighted: 1.54106 ms
[CPU] reduce_chi2::reduction: 0.529652 ms
[CPU] reduce_chi2_tot: 2.07734 ms
[CPU] chi2_imag::free_fint: 0.000821019 ms
[CPU] chi2_image_tot: 22.4852 ms

[CPU] chi2_imag::fftw_alloc: 0.00112702 ms
[CPU] sample_image::copy_input: 0.080584 ms
[CPU] sample::1st_shift: 0.047283 ms
[CPU] sample::FFT: 1.12754 ms
[CPU] sample::2nd_shift: 0.035341 ms
[CPU] sample::interpolate: 8.42479 ms
[CPU] sample::apply_phase_sampled: 7.2438 ms
[CPU] sample_tot: 18.4961 ms
[CPU] sample_image::free_data: 0.000866014 ms
[CPU] sample_image_tot: 18.5821 ms
[CPU] reduce_chi2::diff_weighted: 1.2995 ms
[CPU] reduce_chi2::reduction: 0.473674 ms
[CPU] reduce_chi2_tot: 1.77962 ms
[CPU] chi2_imag::free_fint: 0.000709028 ms
[CPU] chi2_image_tot: 20.3687 ms

[CPU] chi2_imag::fftw_alloc: 0.001357 ms
[CPU] sample_image::copy_input: 0.080509 ms
[CPU] sample::1st_shift: 0.045101 ms
[CPU] sample::FFT: 1.05553 ms
[CPU] sample::2nd_shift: 0.031234 ms
[CPU] sample::interpolate: 9.0736 ms
[CPU] sample::apply_phase_sampled: 7.53364 ms
[CPU] sample_tot: 19.4333 ms
[CPU] sample_image::free_data: 0.000834989 ms
[CPU] sample_image_tot: 19.5192 ms
[CPU] reduce_chi2::diff_weighted: 1.4204 ms
[CPU] reduce_chi2::reduction: 0.516521 ms
[CPU] reduce_chi2_tot: 1.94552 ms
[CPU] chi2_imag::free_fint: 0.000997039 ms
[CPU] chi2_image_tot: 21.4726 ms
512	1.000000e+06	float64	6	0	4.241626e-01	2.232435e-02	1.051158e-03	2.043509e-02
# |--> timings: [0.03323984146118164, 0.025735855102539062, 0.023491859436035156, 0.02185678482055664, 0.022583961486816406, 0.02248382568359375, 0.02192401885986328, 0.022169113159179688, 0.0226290225982666, 0.02238607406616211, 0.021770954132080078, 0.021928071975708008, 0.0219118595123291, 0.02334904670715332, 0.021136999130249023, 0.02209019660949707, 0.022197961807250977, 0.022543907165527344, 0.020435094833374023, 0.02153801918029785]

[CPU] chi2_imag::fftw_alloc: 0.00193401 ms
[CPU] sample_image::copy_input: 0.164306 ms
[CPU] sample::1st_shift: 0.048005 ms
[CPU] sample::FFT: 2.6564 ms
[CPU] sample::2nd_shift: 0.036569 ms
[CPU] sample::interpolate: 7.46456 ms
[CPU] sample::apply_phase_sampled: 6.56915 ms
[CPU] sample_tot: 18.3525 ms
[CPU] sample_image::free_data: 0.000855012 ms
[CPU] sample_image_tot: 18.524 ms
[CPU] reduce_chi2::diff_weighted: 1.26678 ms
[CPU] reduce_chi2::reduction: 0.643188 ms
[CPU] reduce_chi2_tot: 1.91674 ms
[CPU] chi2_imag::free_fint: 0.000866014 ms
[CPU] chi2_image_tot: 20.4516 ms

[CPU] chi2_imag::fftw_alloc: 0.001785 ms
[CPU] sample_image::copy_input: 0.100945 ms
[CPU] sample::1st_shift: 0.046463 ms
[CPU] sample::FFT: 1.31697 ms
[CPU] sample::2nd_shift: 0.036083 ms
[CPU] sample::interpolate: 7.36969 ms
[CPU] sample::apply_phase_sampled: 6.5693 ms
[CPU] sample_tot: 16.9569 ms
[CPU] sample_image::free_data: 0.00120798 ms
[CPU] sample_image_tot: 17.0645 ms
[CPU] reduce_chi2::diff_weighted: 1.26219 ms
[CPU] reduce_chi2::reduction: 0.657966 ms
[CPU] reduce_chi2_tot: 1.92969 ms
[CPU] chi2_imag::free_fint: 0.00126398 ms
[CPU] chi2_image_tot: 19.004 ms

[CPU] chi2_imag::fftw_alloc: 0.00131497 ms
[CPU] sample_image::copy_input: 0.101458 ms
[CPU] sample::1st_shift: 0.049668 ms
[CPU] sample::FFT: 1.5037 ms
[CPU] sample::2nd_shift: 0.035924 ms
[CPU] sample::interpolate: 7.27059 ms
[CPU] sample::apply_phase_sampled: 6.54922 ms
[CPU] sample_tot: 16.9972 ms
[CPU] sample_image::free_data: 0.001006 ms
[CPU] sample_image_tot: 17.1055 ms
[CPU] reduce_chi2::diff_weighted: 1.24574 ms
[CPU] reduce_chi2::reduction: 0.653107 ms
[CPU] reduce_chi2_tot: 1.90849 ms
[CPU] chi2_imag::free_fint: 0.00127801 ms
[CPU] chi2_image_tot: 19.0245 ms

[CPU] chi2_imag::fftw_alloc: 0.00126398 ms
[CPU] sample_image::copy_input: 0.104936 ms
[CPU] sample::1st_shift: 0.046948 ms
[CPU] sample::FFT: 1.5007 ms
[CPU] sample::2nd_shift: 0.036796 ms
[CPU] sample::interpolate: 7.27432 ms
[CPU] sample::apply_phase_sampled: 6.55336 ms
[CPU] sample_tot: 16.998 ms
[CPU] sample_image::free_data: 0.00130601 ms
[CPU] sample_image_tot: 17.1102 ms
[CPU] reduce_chi2::diff_weighted: 1.24275 ms
[CPU] reduce_chi2::reduction: 0.647612 ms
[CPU] reduce_chi2_tot: 1.90008 ms
[CPU] chi2_imag::free_fint: 0.000821019 ms
[CPU] chi2_image_tot: 19.0198 ms

[CPU] chi2_imag::fftw_alloc: 0.00187801 ms
[CPU] sample_image::copy_input: 0.099668 ms
[CPU] sample::1st_shift: 0.048067 ms
[CPU] sample::FFT: 1.50526 ms
[CPU] sample::2nd_shift: 0.035547 ms
[CPU] sample::interpolate: 7.43589 ms
[CPU] sample::apply_phase_sampled: 6.53442 ms
[CPU] sample_tot: 17.1402 ms
[CPU] sample_image::free_data: 0.000860018 ms
[CPU] sample_image_tot: 17.2464 ms
[CPU] reduce_chi2::diff_weighted: 1.29812 ms
[CPU] reduce_chi2::reduction: 0.650308 ms
[CPU] reduce_chi2_tot: 1.9568 ms
[CPU] chi2_imag::free_fint: 0.000710017 ms
[CPU] chi2_image_tot: 19.2126 ms

[CPU] chi2_imag::fftw_alloc: 0.00110199 ms
[CPU] sample_image::copy_input: 0.100356 ms
[CPU] sample::1st_shift: 0.049472 ms
[CPU] sample::FFT: 1.50376 ms
[CPU] sample::2nd_shift: 0.036507 ms
[CPU] sample::interpolate: 7.26267 ms
[CPU] sample::apply_phase_sampled: 6.56585 ms
[CPU] sample_tot: 17.0041 ms
[CPU] sample_image::free_data: 0.001051 ms
[CPU] sample_image_tot: 17.1121 ms
[CPU] reduce_chi2::diff_weighted: 1.267 ms
[CPU] reduce_chi2::reduction: 0.645581 ms
[CPU] reduce_chi2_tot: 1.92208 ms
[CPU] chi2_imag::free_fint: 0.00109896 ms
[CPU] chi2_image_tot: 19.0434 ms

[CPU] chi2_imag::fftw_alloc: 0.00176101 ms
[CPU] sample_image::copy_input: 0.099064 ms
[CPU] sample::1st_shift: 0.04879 ms
[CPU] sample::FFT: 1.5003 ms
[CPU] sample::2nd_shift: 0.037825 ms
[CPU] sample::interpolate: 7.26069 ms
[CPU] sample::apply_phase_sampled: 6.59145 ms
[CPU] sample_tot: 17.0335 ms
[CPU] sample_image::free_data: 0.000992033 ms
[CPU] sample_image_tot: 17.1397 ms
[CPU] reduce_chi2::diff_weighted: 1.35402 ms
[CPU] reduce_chi2::reduction: 0.646532 ms
[CPU] reduce_chi2_tot: 2.00958 ms
[CPU] chi2_imag::free_fint: 0.00153203 ms
[CPU] chi2_image_tot: 19.1598 ms

[CPU] chi2_imag::fftw_alloc: 0.00159303 ms
[CPU] sample_image::copy_input: 0.099882 ms
[CPU] sample::1st_shift: 0.0521 ms
[CPU] sample::FFT: 1.49368 ms
[CPU] sample::2nd_shift: 0.039823 ms
[CPU] sample::interpolate: 7.81374 ms
[CPU] sample::apply_phase_sampled: 6.84034 ms
[CPU] sample_tot: 17.8479 ms
[CPU] sample_image::free_data: 0.000796979 ms
[CPU] sample_image_tot: 17.9545 ms
[CPU] reduce_chi2::diff_weighted: 1.2549 ms
[CPU] reduce_chi2::reduction: 0.644143 ms
[CPU] reduce_chi2_tot: 1.90852 ms
[CPU] chi2_imag::free_fint: 0.00113301 ms
[CPU] chi2_image_tot: 19.8728 ms

[CPU] chi2_imag::fftw_alloc: 0.00139599 ms
[CPU] sample_image::copy_input: 0.09916 ms
[CPU] sample::1st_shift: 0.045312 ms
[CPU] sample::FFT: 1.49386 ms
[CPU] sample::2nd_shift: 0.035959 ms
[CPU] sample::interpolate: 7.21662 ms
[CPU] sample::apply_phase_sampled: 6.56752 ms
[CPU] sample_tot: 16.974 ms
[CPU] sample_image::free_data: 0.000989006 ms
[CPU] sample_image_tot: 17.0803 ms
[CPU] reduce_chi2::diff_weighted: 1.25249 ms
[CPU] reduce_chi2::reduction: 0.641694 ms
[CPU] reduce_chi2_tot: 1.90415 ms
[CPU] chi2_imag::free_fint: 0.00129902 ms
[CPU] chi2_image_tot: 18.9948 ms

[CPU] chi2_imag::fftw_alloc: 0.00163796 ms
[CPU] sample_image::copy_input: 0.0988879 ms
[CPU] sample::1st_shift: 0.043972 ms
[CPU] sample::FFT: 1.48662 ms
[CPU] sample::2nd_shift: 0.036258 ms
[CPU] sample::interpolate: 7.2541 ms
[CPU] sample::apply_phase_sampled: 6.64482 ms
[CPU] sample_tot: 17.0686 ms
[CPU] sample_image::free_data: 0.000825035 ms
[CPU] sample_image_tot: 17.1744 ms
[CPU] reduce_chi2::diff_weighted: 1.24401 ms
[CPU] reduce_chi2::reduction: 0.643253 ms
[CPU] reduce_chi2_tot: 1.89599 ms
[CPU] chi2_imag::free_fint: 0.00107696 ms
[CPU] chi2_image_tot: 19.08 ms

[CPU] chi2_imag::fftw_alloc: 0.00138197 ms
[CPU] sample_image::copy_input: 0.09855 ms
[CPU] sample::1st_shift: 0.043346 ms
[CPU] sample::FFT: 1.49585 ms
[CPU] sample::2nd_shift: 0.035365 ms
[CPU] sample::interpolate: 7.24571 ms
[CPU] sample::apply_phase_sampled: 6.54782 ms
[CPU] sample_tot: 16.9608 ms
[CPU] sample_image::free_data: 0.000963046 ms
[CPU] sample_image_tot: 17.0656 ms
[CPU] reduce_chi2::diff_weighted: 1.27391 ms
[CPU] reduce_chi2::reduction: 0.655675 ms
[CPU] reduce_chi2_tot: 1.93982 ms
[CPU] chi2_imag::free_fint: 0.000944012 ms
[CPU] chi2_image_tot: 19.0147 ms

[CPU] chi2_imag::fftw_alloc: 0.00118598 ms
[CPU] sample_image::copy_input: 0.099382 ms
[CPU] sample::1st_shift: 0.043858 ms
[CPU] sample::FFT: 1.49511 ms
[CPU] sample::2nd_shift: 0.035666 ms
[CPU] sample::interpolate: 7.24223 ms
[CPU] sample::apply_phase_sampled: 6.56757 ms
[CPU] sample_tot: 16.9718 ms
[CPU] sample_image::free_data: 0.00138197 ms
[CPU] sample_image_tot: 17.0783 ms
[CPU] reduce_chi2::diff_weighted: 1.27793 ms
[CPU] reduce_chi2::reduction: 0.647834 ms
[CPU] reduce_chi2_tot: 1.93529 ms
[CPU] chi2_imag::free_fint: 0.000872009 ms
[CPU] chi2_image_tot: 19.0224 ms

[CPU] chi2_imag::fftw_alloc: 0.00133499 ms
[CPU] sample_image::copy_input: 0.099869 ms
[CPU] sample::1st_shift: 0.043786 ms
[CPU] sample::FFT: 1.49999 ms
[CPU] sample::2nd_shift: 0.035055 ms
[CPU] sample::interpolate: 7.2492 ms
[CPU] sample::apply_phase_sampled: 6.55068 ms
[CPU] sample_tot: 16.9662 ms
[CPU] sample_image::free_data: 0.00118499 ms
[CPU] sample_image_tot: 17.0731 ms
[CPU] reduce_chi2::diff_weighted: 1.28481 ms
[CPU] reduce_chi2::reduction: 0.654376 ms
[CPU] reduce_chi2_tot: 1.94845 ms
[CPU] chi2_imag::free_fint: 0.000889006 ms
[CPU] chi2_image_tot: 19.0307 ms

[CPU] chi2_imag::fftw_alloc: 0.00118598 ms
[CPU] sample_image::copy_input: 0.099075 ms
[CPU] sample::1st_shift: 0.047177 ms
[CPU] sample::FFT: 1.50192 ms
[CPU] sample::2nd_shift: 0.036606 ms
[CPU] sample::interpolate: 7.30345 ms
[CPU] sample::apply_phase_sampled: 6.57247 ms
[CPU] sample_tot: 17.0499 ms
[CPU] sample_image::free_data: 0.000959961 ms
[CPU] sample_image_tot: 17.1562 ms
[CPU] reduce_chi2::diff_weighted: 1.27304 ms
[CPU] reduce_chi2::reduction: 0.643809 ms
[CPU] reduce_chi2_tot: 1.92653 ms
[CPU] chi2_imag::free_fint: 0.00103901 ms
[CPU] chi2_image_tot: 19.0917 ms

[CPU] chi2_imag::fftw_alloc: 0.00122795 ms
[CPU] sample_image::copy_input: 0.10163 ms
[CPU] sample::1st_shift: 0.043264 ms
[CPU] sample::FFT: 1.49871 ms
[CPU] sample::2nd_shift: 0.036094 ms
[CPU] sample::interpolate: 7.38151 ms
[CPU] sample::apply_phase_sampled: 6.55927 ms
[CPU] sample_tot: 17.1165 ms
[CPU] sample_image::free_data: 0.000914966 ms
[CPU] sample_image_tot: 17.2253 ms
[CPU] reduce_chi2::diff_weighted: 1.27129 ms
[CPU] reduce_chi2::reduction: 0.647692 ms
[CPU] reduce_chi2_tot: 1.92858 ms
[CPU] chi2_imag::free_fint: 0.00084698 ms
[CPU] chi2_image_tot: 19.1629 ms

[CPU] chi2_imag::fftw_alloc: 0.00139 ms
[CPU] sample_image::copy_input: 0.102708 ms
[CPU] sample::1st_shift: 0.042827 ms
[CPU] sample::FFT: 1.4895 ms
[CPU] sample::2nd_shift: 0.036076 ms
[CPU] sample::interpolate: 7.24505 ms
[CPU] sample::apply_phase_sampled: 6.55812 ms
[CPU] sample_tot: 16.9644 ms
[CPU] sample_image::free_data: 0.000738015 ms
[CPU] sample_image_tot: 17.0736 ms
[CPU] reduce_chi2::diff_weighted: 1.24925 ms
[CPU] reduce_chi2::reduction: 0.647549 ms
[CPU] reduce_chi2_tot: 1.90651 ms
[CPU] chi2_imag::free_fint: 0.000812986 ms
[CPU] chi2_image_tot: 18.9893 ms

[CPU] chi2_imag::fftw_alloc: 0.00141998 ms
[CPU] sample_image::copy_input: 0.098314 ms
[CPU] sample::1st_shift: 0.043332 ms
[CPU] sample::FFT: 1.48252 ms
[CPU] sample::2nd_shift: 0.036751 ms
[CPU] sample::interpolate: 7.25697 ms
[CPU] sample::apply_phase_sampled: 6.57871 ms
[CPU] sample_tot: 16.9924 ms
[CPU] sample_image::free_data: 0.000834989 ms
[CPU] sample_image_tot: 17.0974 ms
[CPU] reduce_chi2::diff_weighted: 1.30691 ms
[CPU] reduce_chi2::reduction: 0.657293 ms
[CPU] reduce_chi2_tot: 1.97375 ms
[CPU] chi2_imag::free_fint: 0.000931032 ms
[CPU] chi2_image_tot: 19.0806 ms

[CPU] chi2_imag::fftw_alloc: 0.00130897 ms
[CPU] sample_image::copy_input: 0.09944 ms
[CPU] sample::1st_shift: 0.043853 ms
[CPU] sample::FFT: 1.49045 ms
[CPU] sample::2nd_shift: 0.036293 ms
[CPU] sample::interpolate: 7.25852 ms
[CPU] sample::apply_phase_sampled: 6.55282 ms
[CPU] sample_tot: 16.9741 ms
[CPU] sample_image::free_data: 0.000789005 ms
[CPU] sample_image_tot: 17.0802 ms
[CPU] reduce_chi2::diff_weighted: 1.26927 ms
[CPU] reduce_chi2::reduction: 0.646785 ms
[CPU] reduce_chi2_tot: 1.9258 ms
[CPU] chi2_imag::free_fint: 0.000937027 ms
[CPU] chi2_image_tot: 19.0152 ms

[CPU] chi2_imag::fftw_alloc: 0.00106799 ms
[CPU] sample_image::copy_input: 0.099579 ms
[CPU] sample::1st_shift: 0.044108 ms
[CPU] sample::FFT: 1.49866 ms
[CPU] sample::2nd_shift: 0.034665 ms
[CPU] sample::interpolate: 7.23685 ms
[CPU] sample::apply_phase_sampled: 6.60822 ms
[CPU] sample_tot: 17.0186 ms
[CPU] sample_image::free_data: 0.000763976 ms
[CPU] sample_image_tot: 17.1246 ms
[CPU] reduce_chi2::diff_weighted: 1.25523 ms
[CPU] reduce_chi2::reduction: 1.2447 ms
[CPU] reduce_chi2_tot: 2.50845 ms
[CPU] chi2_imag::free_fint: 0.000877015 ms
[CPU] chi2_image_tot: 19.6421 ms

[CPU] chi2_imag::fftw_alloc: 0.00144698 ms
[CPU] sample_image::copy_input: 0.098578 ms
[CPU] sample::1st_shift: 0.043187 ms
[CPU] sample::FFT: 1.50314 ms
[CPU] sample::2nd_shift: 0.036575 ms
[CPU] sample::interpolate: 7.25085 ms
[CPU] sample::apply_phase_sampled: 6.56271 ms
[CPU] sample_tot: 16.9947 ms
[CPU] sample_image::free_data: 0.000959029 ms
[CPU] sample_image_tot: 17.1003 ms
[CPU] reduce_chi2::diff_weighted: 1.26292 ms
[CPU] reduce_chi2::reduction: 0.643176 ms
[CPU] reduce_chi2_tot: 1.91537 ms
[CPU] chi2_imag::free_fint: 0.000932952 ms
[CPU] chi2_image_tot: 19.0252 ms
512	1.000000e+06	float64	8	0	3.648393e-01	1.920207e-02	2.268147e-04	1.906109e-02
# |--> timings: [0.02050495147705078, 0.019077062606811523, 0.01909804344177246, 0.019089937210083008, 0.019289016723632812, 0.019112110137939453, 0.019229888916015625, 0.019943952560424805, 0.019066810607910156, 0.019149065017700195, 0.01908397674560547, 0.01909613609313965, 0.019102096557617188, 0.01916193962097168, 0.01923513412475586, 0.01906108856201172, 0.0191500186920166, 0.01908087730407715, 0.01971602439880371, 0.01909613609313965]

[CPU] chi2_imag::fftw_alloc: 0.00191596 ms
[CPU] sample_image::copy_input: 0.152564 ms
[CPU] sample::1st_shift: 0.041356 ms
[CPU] sample::FFT: 3.9854 ms
[CPU] sample::2nd_shift: 0.029514 ms
[CPU] sample::interpolate: 5.86855 ms
[CPU] sample::apply_phase_sampled: 5.55555 ms
[CPU] sample_tot: 17.0708 ms
[CPU] sample_image::free_data: 0.00108295 ms
[CPU] sample_image_tot: 17.2322 ms
[CPU] reduce_chi2::diff_weighted: 1.23405 ms
[CPU] reduce_chi2::reduction: 0.545553 ms
[CPU] reduce_chi2_tot: 1.78987 ms
[CPU] chi2_imag::free_fint: 0.00111799 ms
[CPU] chi2_image_tot: 19.0343 ms

[CPU] chi2_imag::fftw_alloc: 0.00144698 ms
[CPU] sample_image::copy_input: 0.090593 ms
[CPU] sample::1st_shift: 0.036089 ms
[CPU] sample::FFT: 1.48998 ms
[CPU] sample::2nd_shift: 0.035353 ms
[CPU] sample::interpolate: 5.84287 ms
[CPU] sample::apply_phase_sampled: 5.24182 ms
[CPU] sample_tot: 14.2556 ms
[CPU] sample_image::free_data: 0.00109302 ms
[CPU] sample_image_tot: 14.3535 ms
[CPU] reduce_chi2::diff_weighted: 1.20419 ms
[CPU] reduce_chi2::reduction: 0.527519 ms
[CPU] reduce_chi2_tot: 1.74165 ms
[CPU] chi2_imag::free_fint: 0.000931032 ms
[CPU] chi2_image_tot: 16.1048 ms

[CPU] chi2_imag::fftw_alloc: 0.00119797 ms
[CPU] sample_image::copy_input: 0.089078 ms
[CPU] sample::1st_shift: 0.035551 ms
[CPU] sample::FFT: 1.48223 ms
[CPU] sample::2nd_shift: 0.029183 ms
[CPU] sample::interpolate: 5.82647 ms
[CPU] sample::apply_phase_sampled: 5.2435 ms
[CPU] sample_tot: 14.2149 ms
[CPU] sample_image::free_data: 0.001229 ms
[CPU] sample_image_tot: 14.3111 ms
[CPU] reduce_chi2::diff_weighted: 1.2121 ms
[CPU] reduce_chi2::reduction: 0.529959 ms
[CPU] reduce_chi2_tot: 1.75176 ms
[CPU] chi2_imag::free_fint: 0.000991975 ms
[CPU] chi2_image_tot: 16.072 ms

[CPU] chi2_imag::fftw_alloc: 0.001256 ms
[CPU] sample_image::copy_input: 0.089345 ms
[CPU] sample::1st_shift: 0.03641 ms
[CPU] sample::FFT: 1.48 ms
[CPU] sample::2nd_shift: 0.031327 ms
[CPU] sample::interpolate: 5.82516 ms
[CPU] sample::apply_phase_sampled: 5.24518 ms
[CPU] sample_tot: 14.2121 ms
[CPU] sample_image::free_data: 0.00111398 ms
[CPU] sample_image_tot: 14.3088 ms
[CPU] reduce_chi2::diff_weighted: 1.20683 ms
[CPU] reduce_chi2::reduction: 0.526415 ms
[CPU] reduce_chi2_tot: 1.74199 ms
[CPU] chi2_imag::free_fint: 0.00109099 ms
[CPU] chi2_image_tot: 16.0601 ms

[CPU] chi2_imag::fftw_alloc: 0.00163895 ms
[CPU] sample_image::copy_input: 0.090465 ms
[CPU] sample::1st_shift: 0.036027 ms
[CPU] sample::FFT: 1.4992 ms
[CPU] sample::2nd_shift: 0.02859 ms
[CPU] sample::interpolate: 5.86568 ms
[CPU] sample::apply_phase_sampled: 5.2389 ms
[CPU] sample_tot: 14.2803 ms
[CPU] sample_image::free_data: 0.00125298 ms
[CPU] sample_image_tot: 14.3782 ms
[CPU] reduce_chi2::diff_weighted: 1.22129 ms
[CPU] reduce_chi2::reduction: 0.514716 ms
[CPU] reduce_chi2_tot: 1.74402 ms
[CPU] chi2_imag::free_fint: 0.00125403 ms
[CPU] chi2_image_tot: 16.1321 ms

[CPU] chi2_imag::fftw_alloc: 0.00137801 ms
[CPU] sample_image::copy_input: 0.08817 ms
[CPU] sample::1st_shift: 0.038507 ms
[CPU] sample::FFT: 1.47823 ms
[CPU] sample::2nd_shift: 0.03061 ms
[CPU] sample::interpolate: 7.39643 ms
[CPU] sample::apply_phase_sampled: 5.24268 ms
[CPU] sample_tot: 15.784 ms
[CPU] sample_image::free_data: 0.000994012 ms
[CPU] sample_image_tot: 15.8792 ms
[CPU] reduce_chi2::diff_weighted: 1.23206 ms
[CPU] reduce_chi2::reduction: 0.53412 ms
[CPU] reduce_chi2_tot: 1.77548 ms
[CPU] chi2_imag::free_fint: 0.00103901 ms
[CPU] chi2_image_tot: 17.6645 ms

[CPU] chi2_imag::fftw_alloc: 0.00126899 ms
[CPU] sample_image::copy_input: 0.087443 ms
[CPU] sample::1st_shift: 0.036862 ms
[CPU] sample::FFT: 1.48333 ms
[CPU] sample::2nd_shift: 0.031441 ms
[CPU] sample::interpolate: 5.85859 ms
[CPU] sample::apply_phase_sampled: 5.24876 ms
[CPU] sample_tot: 14.2521 ms
[CPU] sample_image::free_data: 0.001279 ms
[CPU] sample_image_tot: 14.3469 ms
[CPU] reduce_chi2::diff_weighted: 1.2034 ms
[CPU] reduce_chi2::reduction: 0.521778 ms
[CPU] reduce_chi2_tot: 1.73423 ms
[CPU] chi2_imag::free_fint: 0.00148703 ms
[CPU] chi2_image_tot: 16.0911 ms

[CPU] chi2_imag::fftw_alloc: 0.00121997 ms
[CPU] sample_image::copy_input: 0.09017 ms
[CPU] sample::1st_shift: 0.037088 ms
[CPU] sample::FFT: 1.47874 ms
[CPU] sample::2nd_shift: 0.03192 ms
[CPU] sample::interpolate: 5.84017 ms
[CPU] sample::apply_phase_sampled: 5.23583 ms
[CPU] sample_tot: 14.225 ms
[CPU] sample_image::free_data: 0.00113097 ms
[CPU] sample_image_tot: 14.3223 ms
[CPU] reduce_chi2::diff_weighted: 1.20509 ms
[CPU] reduce_chi2::reduction: 0.527629 ms
[CPU] reduce_chi2_tot: 1.74103 ms
[CPU] chi2_imag::free_fint: 0.00164 ms
[CPU] chi2_image_tot: 16.073 ms

[CPU] chi2_imag::fftw_alloc: 0.00132597 ms
[CPU] sample_image::copy_input: 0.088117 ms
[CPU] sample::1st_shift: 0.036884 ms
[CPU] sample::FFT: 1.48234 ms
[CPU] sample::2nd_shift: 0.031193 ms
[CPU] sample::interpolate: 5.8184 ms
[CPU] sample::apply_phase_sampled: 5.24256 ms
[CPU] sample_tot: 14.2071 ms
[CPU] sample_image::free_data: 0.00104995 ms
[CPU] sample_image_tot: 14.302 ms
[CPU] reduce_chi2::diff_weighted: 1.20628 ms
[CPU] reduce_chi2::reduction: 0.542123 ms
[CPU] reduce_chi2_tot: 1.75795 ms
[CPU] chi2_imag::free_fint: 0.000859029 ms
[CPU] chi2_image_tot: 16.0695 ms

[CPU] chi2_imag::fftw_alloc: 0.00121701 ms
[CPU] sample_image::copy_input: 0.090065 ms
[CPU] sample::1st_shift: 0.037816 ms
[CPU] sample::FFT: 1.49595 ms
[CPU] sample::2nd_shift: 0.031641 ms
[CPU] sample::interpolate: 5.82447 ms
[CPU] sample::apply_phase_sampled: 5.24456 ms
[CPU] sample_tot: 14.2328 ms
[CPU] sample_image::free_data: 0.00083301 ms
[CPU] sample_image_tot: 14.3298 ms
[CPU] reduce_chi2::diff_weighted: 1.21117 ms
[CPU] reduce_chi2::reduction: 0.53781 ms
[CPU] reduce_chi2_tot: 1.7577 ms
[CPU] chi2_imag::free_fint: 0.00116101 ms
[CPU] chi2_image_tot: 16.0968 ms

[CPU] chi2_imag::fftw_alloc: 0.00130397 ms
[CPU] sample_image::copy_input: 0.089008 ms
[CPU] sample::1st_shift: 0.036877 ms
[CPU] sample::FFT: 1.49476 ms
[CPU] sample::2nd_shift: 0.030529 ms
[CPU] sample::interpolate: 5.816 ms
[CPU] sample::apply_phase_sampled: 5.24634 ms
[CPU] sample_tot: 14.2236 ms
[CPU] sample_image::free_data: 0.000913977 ms
[CPU] sample_image_tot: 14.3192 ms
[CPU] reduce_chi2::diff_weighted: 1.21984 ms
[CPU] reduce_chi2::reduction: 0.525585 ms
[CPU] reduce_chi2_tot: 1.7547 ms
[CPU] chi2_imag::free_fint: 0.000959029 ms
[CPU] chi2_image_tot: 16.0832 ms

[CPU] chi2_imag::fftw_alloc: 0.001362 ms
[CPU] sample_image::copy_input: 0.089728 ms
[CPU] sample::1st_shift: 0.036075 ms
[CPU] sample::FFT: 1.47856 ms
[CPU] sample::2nd_shift: 0.031551 ms
[CPU] sample::interpolate: 5.82478 ms
[CPU] sample::apply_phase_sampled: 5.28442 ms
[CPU] sample_tot: 14.2463 ms
[CPU] sample_image::free_data: 0.000837026 ms
[CPU] sample_image_tot: 14.3429 ms
[CPU] reduce_chi2::diff_weighted: 1.21145 ms
[CPU] reduce_chi2::reduction: 0.534164 ms
[CPU] reduce_chi2_tot: 1.75528 ms
[CPU] chi2_imag::free_fint: 0.00084599 ms
[CPU] chi2_image_tot: 16.1071 ms

[CPU] chi2_imag::fftw_alloc: 0.00111299 ms
[CPU] sample_image::copy_input: 0.092719 ms
[CPU] sample::1st_shift: 0.03756 ms
[CPU] sample::FFT: 1.49827 ms
[CPU] sample::2nd_shift: 0.030787 ms
[CPU] sample::interpolate: 7.23263 ms
[CPU] sample::apply_phase_sampled: 5.25929 ms
[CPU] sample_tot: 15.6479 ms
[CPU] sample_image::free_data: 0.000835047 ms
[CPU] sample_image_tot: 15.747 ms
[CPU] reduce_chi2::diff_weighted: 1.19971 ms
[CPU] reduce_chi2::reduction: 0.53887 ms
[CPU] reduce_chi2_tot: 1.74801 ms
[CPU] chi2_imag::free_fint: 0.001312 ms
[CPU] chi2_image_tot: 17.5047 ms

[CPU] chi2_imag::fftw_alloc: 0.00127399 ms
[CPU] sample_image::copy_input: 0.089171 ms
[CPU] sample::1st_shift: 0.037081 ms
[CPU] sample::FFT: 1.52427 ms
[CPU] sample::2nd_shift: 0.031458 ms
[CPU] sample::interpolate: 5.8664 ms
[CPU] sample::apply_phase_sampled: 5.26593 ms
[CPU] sample_tot: 14.3227 ms
[CPU] sample_image::free_data: 0.00093499 ms
[CPU] sample_image_tot: 14.4185 ms
[CPU] reduce_chi2::diff_weighted: 1.21054 ms
[CPU] reduce_chi2::reduction: 0.536781 ms
[CPU] reduce_chi2_tot: 1.75692 ms
[CPU] chi2_imag::free_fint: 0.000932021 ms
[CPU] chi2_image_tot: 16.1848 ms

[CPU] chi2_imag::fftw_alloc: 0.00124198 ms
[CPU] sample_image::copy_input: 0.088473 ms
[CPU] sample::1st_shift: 0.036452 ms
[CPU] sample::FFT: 1.48479 ms
[CPU] sample::2nd_shift: 0.031398 ms
[CPU] sample::interpolate: 5.82632 ms
[CPU] sample::apply_phase_sampled: 5.34686 ms
[CPU] sample_tot: 14.32 ms
[CPU] sample_image::free_data: 0.000965025 ms
[CPU] sample_image_tot: 14.4159 ms
[CPU] reduce_chi2::diff_weighted: 1.19865 ms
[CPU] reduce_chi2::reduction: 0.52041 ms
[CPU] reduce_chi2_tot: 1.72838 ms
[CPU] chi2_imag::free_fint: 0.00092102 ms
[CPU] chi2_image_tot: 16.154 ms

[CPU] chi2_imag::fftw_alloc: 0.00116101 ms
[CPU] sample_image::copy_input: 0.08931 ms
[CPU] sample::1st_shift: 0.039547 ms
[CPU] sample::FFT: 1.48743 ms
[CPU] sample::2nd_shift: 0.031488 ms
[CPU] sample::interpolate: 5.83417 ms
[CPU] sample::apply_phase_sampled: 5.24018 ms
[CPU] sample_tot: 14.2252 ms
[CPU] sample_image::free_data: 0.00105001 ms
[CPU] sample_image_tot: 14.3214 ms
[CPU] reduce_chi2::diff_weighted: 1.20833 ms
[CPU] reduce_chi2::reduction: 0.518492 ms
[CPU] reduce_chi2_tot: 1.73677 ms
[CPU] chi2_imag::free_fint: 0.001129 ms
[CPU] chi2_image_tot: 16.068 ms

[CPU] chi2_imag::fftw_alloc: 0.00154495 ms
[CPU] sample_image::copy_input: 0.089538 ms
[CPU] sample::1st_shift: 0.037214 ms
[CPU] sample::FFT: 1.48358 ms
[CPU] sample::2nd_shift: 0.03137 ms
[CPU] sample::interpolate: 5.88562 ms
[CPU] sample::apply_phase_sampled: 5.27344 ms
[CPU] sample_tot: 14.3067 ms
[CPU] sample_image::free_data: 0.000861997 ms
[CPU] sample_image_tot: 14.4031 ms
[CPU] reduce_chi2::diff_weighted: 1.20411 ms
[CPU] reduce_chi2::reduction: 0.531678 ms
[CPU] reduce_chi2_tot: 1.74541 ms
[CPU] chi2_imag::free_fint: 0.000900996 ms
[CPU] chi2_image_tot: 16.1583 ms

[CPU] chi2_imag::fftw_alloc: 0.00127003 ms
[CPU] sample_image::copy_input: 0.088274 ms
[CPU] sample::1st_shift: 0.034895 ms
[CPU] sample::FFT: 1.47756 ms
[CPU] sample::2nd_shift: 0.031767 ms
[CPU] sample::interpolate: 5.88605 ms
[CPU] sample::apply_phase_sampled: 5.23724 ms
[CPU] sample_tot: 14.2624 ms
[CPU] sample_image::free_data: 0.00088301 ms
[CPU] sample_image_tot: 14.3573 ms
[CPU] reduce_chi2::diff_weighted: 1.1991 ms
[CPU] reduce_chi2::reduction: 0.524803 ms
[CPU] reduce_chi2_tot: 1.73363 ms
[CPU] chi2_imag::free_fint: 0.000773987 ms
[CPU] chi2_image_tot: 16.101 ms

[CPU] chi2_imag::fftw_alloc: 0.00116602 ms
[CPU] sample_image::copy_input: 0.088952 ms
[CPU] sample::1st_shift: 0.035989 ms
[CPU] sample::FFT: 1.48218 ms
[CPU] sample::2nd_shift: 0.030279 ms
[CPU] sample::interpolate: 5.82607 ms
[CPU] sample::apply_phase_sampled: 5.31099 ms
[CPU] sample_tot: 14.2869 ms
[CPU] sample_image::free_data: 0.001184 ms
[CPU] sample_image_tot: 14.383 ms
[CPU] reduce_chi2::diff_weighted: 1.20576 ms
[CPU] reduce_chi2::reduction: 0.535199 ms
[CPU] reduce_chi2_tot: 1.7497 ms
[CPU] chi2_imag::free_fint: 0.00145996 ms
[CPU] chi2_image_tot: 16.1423 ms

[CPU] chi2_imag::fftw_alloc: 0.00124099 ms
[CPU] sample_image::copy_input: 0.088213 ms
[CPU] sample::1st_shift: 0.035463 ms
[CPU] sample::FFT: 1.63097 ms
[CPU] sample::2nd_shift: 0.030229 ms
[CPU] sample::interpolate: 5.81234 ms
[CPU] sample::apply_phase_sampled: 5.24628 ms
[CPU] sample_tot: 14.3679 ms
[CPU] sample_image::free_data: 0.000674045 ms
[CPU] sample_image_tot: 14.4631 ms
[CPU] reduce_chi2::diff_weighted: 1.24637 ms
[CPU] reduce_chi2::reduction: 0.517969 ms
[CPU] reduce_chi2_tot: 1.774 ms
[CPU] chi2_imag::free_fint: 0.000957982 ms
[CPU] chi2_image_tot: 16.2461 ms
512	1.000000e+06	float64	10	0	3.104711e-01	1.634058e-02	4.539693e-04	1.612997e-02
# |--> timings: [0.019090890884399414, 0.01617908477783203, 0.0161440372467041, 0.01612997055053711, 0.016209125518798828, 0.017736196517944336, 0.016160964965820312, 0.0161440372467041, 0.01614093780517578, 0.016165971755981445, 0.016153812408447266, 0.01618504524230957, 0.017574071884155273, 0.016253948211669922, 0.01622486114501953, 0.01614093780517578, 0.01622796058654785, 0.016170024871826172, 0.01621103286743164, 0.01631903648376465]

[CPU] chi2_imag::fftw_alloc: 0.00225694 ms
[CPU] sample_image::copy_input: 1.71236 ms
[CPU] sample::1st_shift: 3.01314 ms
[CPU] sample::FFT: 5.4544 ms
[CPU] sample::2nd_shift: 0.025796 ms
[CPU] sample::interpolate: 5.92022 ms
[CPU] sample::apply_phase_sampled: 4.48508 ms
[CPU] sample_tot: 20.5099 ms
[CPU] sample_image::free_data: 0.000765023 ms
[CPU] sample_image_tot: 22.2306 ms
[CPU] reduce_chi2::diff_weighted: 1.21449 ms
[CPU] reduce_chi2::reduction: 0.452535 ms
[CPU] reduce_chi2_tot: 1.67691 ms
[CPU] chi2_imag::free_fint: 0.000839995 ms
[CPU] chi2_image_tot: 23.9197 ms

[CPU] chi2_imag::fftw_alloc: 0.00144902 ms
[CPU] sample_image::copy_input: 0.0890321 ms
[CPU] sample::1st_shift: 0.034445 ms
[CPU] sample::FFT: 2.14195 ms
[CPU] sample::2nd_shift: 0.024198 ms
[CPU] sample::interpolate: 4.8678 ms
[CPU] sample::apply_phase_sampled: 4.38475 ms
[CPU] sample_tot: 13.0393 ms
[CPU] sample_image::free_data: 0.000772998 ms
[CPU] sample_image_tot: 13.137 ms
[CPU] reduce_chi2::diff_weighted: 1.22374 ms
[CPU] reduce_chi2::reduction: 0.445351 ms
[CPU] reduce_chi2_tot: 1.67803 ms
[CPU] chi2_imag::free_fint: 0.001079 ms
[CPU] chi2_image_tot: 14.8256 ms

[CPU] chi2_imag::fftw_alloc: 0.00137603 ms
[CPU] sample_image::copy_input: 0.088871 ms
[CPU] sample::1st_shift: 0.034441 ms
[CPU] sample::FFT: 2.20985 ms
[CPU] sample::2nd_shift: 0.023897 ms
[CPU] sample::interpolate: 4.86806 ms
[CPU] sample::apply_phase_sampled: 4.38751 ms
[CPU] sample_tot: 13.113 ms
[CPU] sample_image::free_data: 0.000696979 ms
[CPU] sample_image_tot: 13.2086 ms
[CPU] reduce_chi2::diff_weighted: 1.2145 ms
[CPU] reduce_chi2::reduction: 0.44526 ms
[CPU] reduce_chi2_tot: 1.66933 ms
[CPU] chi2_imag::free_fint: 0.000838016 ms
[CPU] chi2_image_tot: 14.888 ms

[CPU] chi2_imag::fftw_alloc: 0.00161503 ms
[CPU] sample_image::copy_input: 0.088554 ms
[CPU] sample::1st_shift: 0.034794 ms
[CPU] sample::FFT: 2.12447 ms
[CPU] sample::2nd_shift: 0.0237011 ms
[CPU] sample::interpolate: 4.86828 ms
[CPU] sample::apply_phase_sampled: 4.38667 ms
[CPU] sample_tot: 13.0559 ms
[CPU] sample_image::free_data: 0.000712986 ms
[CPU] sample_image_tot: 13.1512 ms
[CPU] reduce_chi2::diff_weighted: 1.21918 ms
[CPU] reduce_chi2::reduction: 0.442053 ms
[CPU] reduce_chi2_tot: 1.67027 ms
[CPU] chi2_imag::free_fint: 0.000950007 ms
[CPU] chi2_image_tot: 14.8315 ms

[CPU] chi2_imag::fftw_alloc: 0.00125903 ms
[CPU] sample_image::copy_input: 0.091444 ms
[CPU] sample::1st_shift: 0.034694 ms
[CPU] sample::FFT: 2.13023 ms
[CPU] sample::2nd_shift: 0.02365 ms
[CPU] sample::interpolate: 4.87446 ms
[CPU] sample::apply_phase_sampled: 4.38259 ms
[CPU] sample_tot: 13.0388 ms
[CPU] sample_image::free_data: 0.00082003 ms
[CPU] sample_image_tot: 13.1376 ms
[CPU] reduce_chi2::diff_weighted: 1.21873 ms
[CPU] reduce_chi2::reduction: 0.444408 ms
[CPU] reduce_chi2_tot: 1.67249 ms
[CPU] chi2_imag::free_fint: 0.00122603 ms
[CPU] chi2_image_tot: 14.8197 ms

[CPU] chi2_imag::fftw_alloc: 0.00132195 ms
[CPU] sample_image::copy_input: 0.091925 ms
[CPU] sample::1st_shift: 0.034231 ms
[CPU] sample::FFT: 2.11311 ms
[CPU] sample::2nd_shift: 0.023918 ms
[CPU] sample::interpolate: 4.87139 ms
[CPU] sample::apply_phase_sampled: 4.40103 ms
[CPU] sample_tot: 13.038 ms
[CPU] sample_image::free_data: 0.000561995 ms
[CPU] sample_image_tot: 13.1363 ms
[CPU] reduce_chi2::diff_weighted: 1.21482 ms
[CPU] reduce_chi2::reduction: 0.51982 ms
[CPU] reduce_chi2_tot: 1.74449 ms
[CPU] chi2_imag::free_fint: 0.00147102 ms
[CPU] chi2_image_tot: 14.8909 ms

[CPU] chi2_imag::fftw_alloc: 0.001073 ms
[CPU] sample_image::copy_input: 0.091611 ms
[CPU] sample::1st_shift: 0.035272 ms
[CPU] sample::FFT: 2.11353 ms
[CPU] sample::2nd_shift: 0.024039 ms
[CPU] sample::interpolate: 4.86004 ms
[CPU] sample::apply_phase_sampled: 4.37919 ms
[CPU] sample_tot: 13.0095 ms
[CPU] sample_image::free_data: 0.000621018 ms
[CPU] sample_image_tot: 13.1079 ms
[CPU] reduce_chi2::diff_weighted: 1.21344 ms
[CPU] reduce_chi2::reduction: 0.455099 ms
[CPU] reduce_chi2_tot: 1.67764 ms
[CPU] chi2_imag::free_fint: 0.000878004 ms
[CPU] chi2_image_tot: 14.7948 ms

[CPU] chi2_imag::fftw_alloc: 0.00171101 ms
[CPU] sample_image::copy_input: 0.087566 ms
[CPU] sample::1st_shift: 0.033759 ms
[CPU] sample::FFT: 2.10783 ms
[CPU] sample::2nd_shift: 0.02391 ms
[CPU] sample::interpolate: 6.64069 ms
[CPU] sample::apply_phase_sampled: 8.46488 ms
[CPU] sample_tot: 18.876 ms
[CPU] sample_image::free_data: 0.00061997 ms
[CPU] sample_image_tot: 18.9703 ms
[CPU] reduce_chi2::diff_weighted: 1.19266 ms
[CPU] reduce_chi2::reduction: 0.45637 ms
[CPU] reduce_chi2_tot: 1.65885 ms
[CPU] chi2_imag::free_fint: 0.000820961 ms
[CPU] chi2_image_tot: 20.6395 ms

[CPU] chi2_imag::fftw_alloc: 0.00158401 ms
[CPU] sample_image::copy_input: 0.087741 ms
[CPU] sample::1st_shift: 0.034233 ms
[CPU] sample::FFT: 2.13347 ms
[CPU] sample::2nd_shift: 0.024414 ms
[CPU] sample::interpolate: 8.52478 ms
[CPU] sample::apply_phase_sampled: 5.75713 ms
[CPU] sample_tot: 20.6658 ms
[CPU] sample_image::free_data: 0.000736967 ms
[CPU] sample_image_tot: 20.7611 ms
[CPU] reduce_chi2::diff_weighted: 1.22029 ms
[CPU] reduce_chi2::reduction: 0.620132 ms
[CPU] reduce_chi2_tot: 1.8502 ms
[CPU] chi2_imag::free_fint: 0.000923988 ms
[CPU] chi2_image_tot: 22.6217 ms

[CPU] chi2_imag::fftw_alloc: 0.00200601 ms
[CPU] sample_image::copy_input: 0.08933 ms
[CPU] sample::1st_shift: 0.037593 ms
[CPU] sample::FFT: 2.22837 ms
[CPU] sample::2nd_shift: 0.024627 ms
[CPU] sample::interpolate: 4.8683 ms
[CPU] sample::apply_phase_sampled: 4.37327 ms
[CPU] sample_tot: 13.1202 ms
[CPU] sample_image::free_data: 0.000706001 ms
[CPU] sample_image_tot: 13.2172 ms
[CPU] reduce_chi2::diff_weighted: 1.21634 ms
[CPU] reduce_chi2::reduction: 0.467782 ms
[CPU] reduce_chi2_tot: 1.69364 ms
[CPU] chi2_imag::free_fint: 0.000778004 ms
[CPU] chi2_image_tot: 14.9214 ms

[CPU] chi2_imag::fftw_alloc: 0.001112 ms
[CPU] sample_image::copy_input: 0.087846 ms
[CPU] sample::1st_shift: 0.035045 ms
[CPU] sample::FFT: 2.10439 ms
[CPU] sample::2nd_shift: 0.024538 ms
[CPU] sample::interpolate: 4.85992 ms
[CPU] sample::apply_phase_sampled: 4.38513 ms
[CPU] sample_tot: 13.0207 ms
[CPU] sample_image::free_data: 0.000768981 ms
[CPU] sample_image_tot: 13.1156 ms
[CPU] reduce_chi2::diff_weighted: 1.21045 ms
[CPU] reduce_chi2::reduction: 0.459186 ms
[CPU] reduce_chi2_tot: 1.67903 ms
[CPU] chi2_imag::free_fint: 0.000910019 ms
[CPU] chi2_image_tot: 14.8044 ms

[CPU] chi2_imag::fftw_alloc: 0.00119099 ms
[CPU] sample_image::copy_input: 0.089411 ms
[CPU] sample::1st_shift: 0.035054 ms
[CPU] sample::FFT: 2.12569 ms
[CPU] sample::2nd_shift: 0.0241901 ms
[CPU] sample::interpolate: 4.87928 ms
[CPU] sample::apply_phase_sampled: 4.37406 ms
[CPU] sample_tot: 13.0246 ms
[CPU] sample_image::free_data: 0.000597036 ms
[CPU] sample_image_tot: 13.1204 ms
[CPU] reduce_chi2::diff_weighted: 1.21149 ms
[CPU] reduce_chi2::reduction: 0.446158 ms
[CPU] reduce_chi2_tot: 1.6669 ms
[CPU] chi2_imag::free_fint: 0.00137504 ms
[CPU] chi2_image_tot: 14.7974 ms

[CPU] chi2_imag::fftw_alloc: 0.00129099 ms
[CPU] sample_image::copy_input: 0.086955 ms
[CPU] sample::1st_shift: 0.034321 ms
[CPU] sample::FFT: 2.11207 ms
[CPU] sample::2nd_shift: 0.025467 ms
[CPU] sample::interpolate: 4.86724 ms
[CPU] sample::apply_phase_sampled: 4.38348 ms
[CPU] sample_tot: 13.0153 ms
[CPU] sample_image::free_data: 0.000687025 ms
[CPU] sample_image_tot: 13.1095 ms
[CPU] reduce_chi2::diff_weighted: 1.21471 ms
[CPU] reduce_chi2::reduction: 0.44379 ms
[CPU] reduce_chi2_tot: 1.6682 ms
[CPU] chi2_imag::free_fint: 0.00083202 ms
[CPU] chi2_image_tot: 14.7867 ms

[CPU] chi2_imag::fftw_alloc: 0.00105705 ms
[CPU] sample_image::copy_input: 0.093061 ms
[CPU] sample::1st_shift: 0.034595 ms
[CPU] sample::FFT: 2.12304 ms
[CPU] sample::2nd_shift: 0.023825 ms
[CPU] sample::interpolate: 4.87391 ms
[CPU] sample::apply_phase_sampled: 4.37175 ms
[CPU] sample_tot: 13.0199 ms
[CPU] sample_image::free_data: 0.000631029 ms
[CPU] sample_image_tot: 13.1196 ms
[CPU] reduce_chi2::diff_weighted: 1.20966 ms
[CPU] reduce_chi2::reduction: 0.449244 ms
[CPU] reduce_chi2_tot: 1.66873 ms
[CPU] chi2_imag::free_fint: 0.000948028 ms
[CPU] chi2_image_tot: 14.7976 ms

[CPU] chi2_imag::fftw_alloc: 0.00136503 ms
[CPU] sample_image::copy_input: 0.087287 ms
[CPU] sample::1st_shift: 0.033408 ms
[CPU] sample::FFT: 2.11281 ms
[CPU] sample::2nd_shift: 0.023302 ms
[CPU] sample::interpolate: 4.91897 ms
[CPU] sample::apply_phase_sampled: 4.38132 ms
[CPU] sample_tot: 13.0618 ms
[CPU] sample_image::free_data: 0.000772008 ms
[CPU] sample_image_tot: 13.1562 ms
[CPU] reduce_chi2::diff_weighted: 1.21358 ms
[CPU] reduce_chi2::reduction: 0.677634 ms
[CPU] reduce_chi2_tot: 1.90022 ms
[CPU] chi2_imag::free_fint: 0.000766013 ms
[CPU] chi2_image_tot: 15.0656 ms

[CPU] chi2_imag::fftw_alloc: 0.001112 ms
[CPU] sample_image::copy_input: 0.088158 ms
[CPU] sample::1st_shift: 0.034975 ms
[CPU] sample::FFT: 2.11884 ms
[CPU] sample::2nd_shift: 0.023986 ms
[CPU] sample::interpolate: 5.97173 ms
[CPU] sample::apply_phase_sampled: 6.45861 ms
[CPU] sample_tot: 16.206 ms
[CPU] sample_image::free_data: 0.000606 ms
[CPU] sample_image_tot: 16.3011 ms
[CPU] reduce_chi2::diff_weighted: 1.21949 ms
[CPU] reduce_chi2::reduction: 0.447909 ms
[CPU] reduce_chi2_tot: 1.6766 ms
[CPU] chi2_imag::free_fint: 0.00118703 ms
[CPU] chi2_image_tot: 17.9872 ms

[CPU] chi2_imag::fftw_alloc: 0.00209501 ms
[CPU] sample_image::copy_input: 0.088404 ms
[CPU] sample::1st_shift: 0.034928 ms
[CPU] sample::FFT: 2.04947 ms
[CPU] sample::2nd_shift: 0.024229 ms
[CPU] sample::interpolate: 8.27859 ms
[CPU] sample::apply_phase_sampled: 10.1733 ms
[CPU] sample_tot: 22.1763 ms
[CPU] sample_image::free_data: 0.000583008 ms
[CPU] sample_image_tot: 22.271 ms
[CPU] reduce_chi2::diff_weighted: 1.20775 ms
[CPU] reduce_chi2::reduction: 0.621071 ms
[CPU] reduce_chi2_tot: 1.84008 ms
[CPU] chi2_imag::free_fint: 0.001029 ms
[CPU] chi2_image_tot: 24.1228 ms

[CPU] chi2_imag::fftw_alloc: 0.00210799 ms
[CPU] sample_image::copy_input: 0.090113 ms
[CPU] sample::1st_shift: 0.041509 ms
[CPU] sample::FFT: 2.81682 ms
[CPU] sample::2nd_shift: 0.034366 ms
[CPU] sample::interpolate: 5.98696 ms
[CPU] sample::apply_phase_sampled: 4.37796 ms
[CPU] sample_tot: 15.0847 ms
[CPU] sample_image::free_data: 0.000839995 ms
[CPU] sample_image_tot: 15.1827 ms
[CPU] reduce_chi2::diff_weighted: 1.21256 ms
[CPU] reduce_chi2::reduction: 0.454113 ms
[CPU] reduce_chi2_tot: 1.6768 ms
[CPU] chi2_imag::free_fint: 0.000792032 ms
[CPU] chi2_image_tot: 16.8708 ms

[CPU] chi2_imag::fftw_alloc: 0.00119297 ms
[CPU] sample_image::copy_input: 0.088983 ms
[CPU] sample::1st_shift: 0.034288 ms
[CPU] sample::FFT: 2.15819 ms
[CPU] sample::2nd_shift: 0.024082 ms
[CPU] sample::interpolate: 4.86821 ms
[CPU] sample::apply_phase_sampled: 4.37938 ms
[CPU] sample_tot: 13.0539 ms
[CPU] sample_image::free_data: 0.000735978 ms
[CPU] sample_image_tot: 13.1501 ms
[CPU] reduce_chi2::diff_weighted: 1.21218 ms
[CPU] reduce_chi2::reduction: 0.458122 ms
[CPU] reduce_chi2_tot: 1.67993 ms
[CPU] chi2_imag::free_fint: 0.00157498 ms
[CPU] chi2_image_tot: 14.8402 ms

[CPU] chi2_imag::fftw_alloc: 0.00132801 ms
[CPU] sample_image::copy_input: 0.087363 ms
[CPU] sample::1st_shift: 0.03335 ms
[CPU] sample::FFT: 2.13057 ms
[CPU] sample::2nd_shift: 0.024721 ms
[CPU] sample::interpolate: 4.86554 ms
[CPU] sample::apply_phase_sampled: 4.38037 ms
[CPU] sample_tot: 13.022 ms
[CPU] sample_image::free_data: 0.000867003 ms
[CPU] sample_image_tot: 13.1198 ms
[CPU] reduce_chi2::diff_weighted: 1.21402 ms
[CPU] reduce_chi2::reduction: 0.449618 ms
[CPU] reduce_chi2_tot: 1.67298 ms
[CPU] chi2_imag::free_fint: 0.00100298 ms
[CPU] chi2_image_tot: 14.8024 ms
512	1.000000e+06	float64	12	0	3.115776e-01	1.639882e-02	2.836693e-03	1.486897e-02
# |--> timings: [0.023975133895874023, 0.014900922775268555, 0.014962911605834961, 0.014905929565429688, 0.01489400863647461, 0.014971017837524414, 0.014868974685668945, 0.020717859268188477, 0.02270197868347168, 0.015000104904174805, 0.014878988265991211, 0.014872074127197266, 0.014872074127197266, 0.014873027801513672, 0.015136003494262695, 0.018064022064208984, 0.02420186996459961, 0.016958951950073242, 0.01491403579711914, 0.014882802963256836]

[GPU] chi2_image::malloc_fint: 0.224384 ms
[GPU] chi2_image::copy_observations: 4.50445 ms
[GPU] copy_input_H->D: 1.69245 ms
[GPU] sample::copy_uv_H->D: 3.26349 ms
[GPU] sample::copy_uvrot_D->D: 0.238336 ms
[GPU] sample::1st_shift: 0.308224 ms
[GPU] sample::FFT: 187.833 ms
[GPU] sample::2nd_shift: 0.177152 ms
[GPU] sample::interpolate: 0.745984 ms
[GPU] sample::apply_phase_sampled: 0.537376 ms
[GPU] sample_tot: 193.444 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.251136 ms
[GPU] reduce_chi2_tot: 0.641024 ms
[GPU] chi2_image::free_all: 0.342144 ms
[CPU] chi2_image_tot: 203.797 ms

[GPU] chi2_image::malloc_fint: 0.200544 ms
[GPU] chi2_image::copy_observations: 4.45139 ms
[GPU] copy_input_H->D: 1.66502 ms
[GPU] sample::copy_uv_H->D: 3.18646 ms
[GPU] sample::copy_uvrot_D->D: 0.232352 ms
[GPU] sample::1st_shift: 0.299008 ms
[GPU] sample::FFT: 1.50221 ms
[GPU] sample::2nd_shift: 0.178176 ms
[GPU] sample::interpolate: 0.746176 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 6.99453 ms
[GPU] reduce_chi2::diff_weighted: 0.368416 ms
[GPU] reduce_chi2::reduction: 0.237824 ms
[GPU] reduce_chi2_tot: 0.622368 ms
[GPU] chi2_image::free_all: 0.33792 ms
[CPU] chi2_image_tot: 14.3413 ms

[GPU] chi2_image::malloc_fint: 0.202176 ms
[GPU] chi2_image::copy_observations: 4.42944 ms
[GPU] copy_input_H->D: 1.66362 ms
[GPU] sample::copy_uv_H->D: 3.18355 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.301056 ms
[GPU] sample::FFT: 1.49402 ms
[GPU] sample::2nd_shift: 0.175104 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.00864 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.23728 ms
[GPU] reduce_chi2_tot: 0.622368 ms
[GPU] chi2_image::free_all: 0.345248 ms
[CPU] chi2_image_tot: 14.3393 ms

[GPU] chi2_image::malloc_fint: 0.198784 ms
[GPU] chi2_image::copy_observations: 4.42502 ms
[GPU] copy_input_H->D: 1.66586 ms
[GPU] sample::copy_uv_H->D: 3.18221 ms
[GPU] sample::copy_uvrot_D->D: 0.231392 ms
[GPU] sample::1st_shift: 0.29552 ms
[GPU] sample::FFT: 1.53155 ms
[GPU] sample::2nd_shift: 0.17888 ms
[GPU] sample::interpolate: 0.74608 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 7.01542 ms
[GPU] reduce_chi2::diff_weighted: 0.369216 ms
[GPU] reduce_chi2::reduction: 0.2376 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.339936 ms
[CPU] chi2_image_tot: 14.3359 ms

[GPU] chi2_image::malloc_fint: 0.196928 ms
[GPU] chi2_image::copy_observations: 4.48445 ms
[GPU] copy_input_H->D: 1.81658 ms
[GPU] sample::copy_uv_H->D: 7.63933 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.299008 ms
[GPU] sample::FFT: 1.66912 ms
[GPU] sample::2nd_shift: 0.178112 ms
[GPU] sample::interpolate: 0.746432 ms
[GPU] sample::apply_phase_sampled: 0.536576 ms
[GPU] sample_tot: 11.7115 ms
[GPU] reduce_chi2::diff_weighted: 0.371712 ms
[GPU] reduce_chi2::reduction: 0.262016 ms
[GPU] reduce_chi2_tot: 0.654336 ms
[GPU] chi2_image::free_all: 0.445152 ms
[CPU] chi2_image_tot: 19.391 ms

[GPU] chi2_image::malloc_fint: 0.276992 ms
[GPU] chi2_image::copy_observations: 4.65789 ms
[GPU] copy_input_H->D: 1.73254 ms
[GPU] sample::copy_uv_H->D: 3.18742 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.299776 ms
[GPU] sample::FFT: 1.49866 ms
[GPU] sample::2nd_shift: 0.17568 ms
[GPU] sample::interpolate: 0.746016 ms
[GPU] sample::apply_phase_sampled: 0.53552 ms
[GPU] sample_tot: 6.99005 ms
[GPU] reduce_chi2::diff_weighted: 0.36752 ms
[GPU] reduce_chi2::reduction: 0.237184 ms
[GPU] reduce_chi2_tot: 0.620096 ms
[GPU] chi2_image::free_all: 0.341824 ms
[CPU] chi2_image_tot: 14.6945 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.42742 ms
[GPU] copy_input_H->D: 1.6607 ms
[GPU] sample::copy_uv_H->D: 3.17981 ms
[GPU] sample::copy_uvrot_D->D: 0.2304 ms
[GPU] sample::1st_shift: 0.30208 ms
[GPU] sample::FFT: 1.60419 ms
[GPU] sample::2nd_shift: 0.173056 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.5352 ms
[GPU] sample_tot: 7.08794 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23808 ms
[GPU] reduce_chi2_tot: 0.62256 ms
[GPU] chi2_image::free_all: 0.342016 ms
[CPU] chi2_image_tot: 14.4068 ms

[GPU] chi2_image::malloc_fint: 0.19856 ms
[GPU] chi2_image::copy_observations: 4.42307 ms
[GPU] copy_input_H->D: 1.66221 ms
[GPU] sample::copy_uv_H->D: 3.18144 ms
[GPU] sample::copy_uvrot_D->D: 0.232032 ms
[GPU] sample::1st_shift: 0.300032 ms
[GPU] sample::FFT: 1.50442 ms
[GPU] sample::2nd_shift: 0.17696 ms
[GPU] sample::interpolate: 0.746304 ms
[GPU] sample::apply_phase_sampled: 0.53552 ms
[GPU] sample_tot: 6.99594 ms
[GPU] reduce_chi2::diff_weighted: 0.369312 ms
[GPU] reduce_chi2::reduction: 0.238176 ms
[GPU] reduce_chi2_tot: 0.623264 ms
[GPU] chi2_image::free_all: 0.343904 ms
[CPU] chi2_image_tot: 14.3139 ms

[GPU] chi2_image::malloc_fint: 0.201024 ms
[GPU] chi2_image::copy_observations: 4.42822 ms
[GPU] copy_input_H->D: 1.66211 ms
[GPU] sample::copy_uv_H->D: 3.18317 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.295936 ms
[GPU] sample::FFT: 1.49373 ms
[GPU] sample::2nd_shift: 0.176128 ms
[GPU] sample::interpolate: 0.745344 ms
[GPU] sample::apply_phase_sampled: 0.535456 ms
[GPU] sample_tot: 6.98163 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.237472 ms
[GPU] reduce_chi2_tot: 0.622432 ms
[GPU] chi2_image::free_all: 0.347872 ms
[CPU] chi2_image_tot: 14.3097 ms

[GPU] chi2_image::malloc_fint: 0.198304 ms
[GPU] chi2_image::copy_observations: 4.42218 ms
[GPU] copy_input_H->D: 1.66538 ms
[GPU] sample::copy_uv_H->D: 3.17926 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.294912 ms
[GPU] sample::FFT: 1.48957 ms
[GPU] sample::2nd_shift: 0.173056 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 6.96467 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.240416 ms
[GPU] reduce_chi2_tot: 0.625408 ms
[GPU] chi2_image::free_all: 0.341216 ms
[CPU] chi2_image_tot: 14.2836 ms

[GPU] chi2_image::malloc_fint: 0.199328 ms
[GPU] chi2_image::copy_observations: 4.43357 ms
[GPU] copy_input_H->D: 1.66298 ms
[GPU] sample::copy_uv_H->D: 3.17773 ms
[GPU] sample::copy_uvrot_D->D: 0.231072 ms
[GPU] sample::1st_shift: 0.300032 ms
[GPU] sample::FFT: 1.49421 ms
[GPU] sample::2nd_shift: 0.17408 ms
[GPU] sample::interpolate: 0.74544 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 6.98154 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.236448 ms
[GPU] reduce_chi2_tot: 0.622816 ms
[GPU] chi2_image::free_all: 0.341824 ms
[CPU] chi2_image_tot: 14.3078 ms

[GPU] chi2_image::malloc_fint: 0.197984 ms
[GPU] chi2_image::copy_observations: 4.4233 ms
[GPU] copy_input_H->D: 1.66227 ms
[GPU] sample::copy_uv_H->D: 3.19571 ms
[GPU] sample::copy_uvrot_D->D: 0.231008 ms
[GPU] sample::1st_shift: 0.296928 ms
[GPU] sample::FFT: 1.49859 ms
[GPU] sample::2nd_shift: 0.17408 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.5352 ms
[GPU] sample_tot: 6.99296 ms
[GPU] reduce_chi2::diff_weighted: 0.369504 ms
[GPU] reduce_chi2::reduction: 0.240736 ms
[GPU] reduce_chi2_tot: 0.626368 ms
[GPU] chi2_image::free_all: 0.344064 ms
[CPU] chi2_image_tot: 14.3144 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.4329 ms
[GPU] copy_input_H->D: 1.66298 ms
[GPU] sample::copy_uv_H->D: 3.2343 ms
[GPU] sample::copy_uvrot_D->D: 0.2304 ms
[GPU] sample::1st_shift: 0.303104 ms
[GPU] sample::FFT: 1.49606 ms
[GPU] sample::2nd_shift: 0.174752 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.535392 ms
[GPU] sample_tot: 7.03488 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237088 ms
[GPU] reduce_chi2_tot: 0.622048 ms
[GPU] chi2_image::free_all: 0.668928 ms
[CPU] chi2_image_tot: 14.6897 ms

[GPU] chi2_image::malloc_fint: 0.282784 ms
[GPU] chi2_image::copy_observations: 7.16118 ms
[GPU] copy_input_H->D: 1.66442 ms
[GPU] sample::copy_uv_H->D: 3.33107 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 0.303104 ms
[GPU] sample::FFT: 1.57405 ms
[GPU] sample::2nd_shift: 0.173952 ms
[GPU] sample::interpolate: 0.746496 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.25984 ms
[GPU] reduce_chi2::diff_weighted: 0.369248 ms
[GPU] reduce_chi2::reduction: 0.247904 ms
[GPU] reduce_chi2_tot: 0.63664 ms
[GPU] chi2_image::free_all: 0.389696 ms
[CPU] chi2_image_tot: 17.4688 ms

[GPU] chi2_image::malloc_fint: 0.241664 ms
[GPU] chi2_image::copy_observations: 4.47133 ms
[GPU] copy_input_H->D: 1.66438 ms
[GPU] sample::copy_uv_H->D: 3.17917 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.300032 ms
[GPU] sample::FFT: 1.49709 ms
[GPU] sample::2nd_shift: 0.177152 ms
[GPU] sample::interpolate: 0.745152 ms
[GPU] sample::apply_phase_sampled: 0.535456 ms
[GPU] sample_tot: 6.98579 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.236544 ms
[GPU] reduce_chi2_tot: 0.622304 ms
[GPU] chi2_image::free_all: 0.344064 ms
[CPU] chi2_image_tot: 14.3976 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.42182 ms
[GPU] copy_input_H->D: 1.66765 ms
[GPU] sample::copy_uv_H->D: 3.17757 ms
[GPU] sample::copy_uvrot_D->D: 0.231136 ms
[GPU] sample::1st_shift: 0.300032 ms
[GPU] sample::FFT: 1.4881 ms
[GPU] sample::2nd_shift: 0.174976 ms
[GPU] sample::interpolate: 0.746368 ms
[GPU] sample::apply_phase_sampled: 0.5352 ms
[GPU] sample_tot: 6.96746 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239744 ms
[GPU] reduce_chi2_tot: 0.624608 ms
[GPU] chi2_image::free_all: 0.341952 ms
[CPU] chi2_image_tot: 14.2885 ms

[GPU] chi2_image::malloc_fint: 0.198368 ms
[GPU] chi2_image::copy_observations: 4.4329 ms
[GPU] copy_input_H->D: 1.66253 ms
[GPU] sample::copy_uv_H->D: 3.18224 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.300672 ms
[GPU] sample::FFT: 1.5001 ms
[GPU] sample::2nd_shift: 0.176704 ms
[GPU] sample::interpolate: 0.744992 ms
[GPU] sample::apply_phase_sampled: 0.535296 ms
[GPU] sample_tot: 6.98944 ms
[GPU] reduce_chi2::diff_weighted: 0.367456 ms
[GPU] reduce_chi2::reduction: 0.237024 ms
[GPU] reduce_chi2_tot: 0.620608 ms
[GPU] chi2_image::free_all: 0.342112 ms
[CPU] chi2_image_tot: 14.3122 ms

[GPU] chi2_image::malloc_fint: 0.198144 ms
[GPU] chi2_image::copy_observations: 4.42368 ms
[GPU] copy_input_H->D: 1.66381 ms
[GPU] sample::copy_uv_H->D: 3.19795 ms
[GPU] sample::copy_uvrot_D->D: 0.231104 ms
[GPU] sample::1st_shift: 0.299008 ms
[GPU] sample::FFT: 1.48899 ms
[GPU] sample::2nd_shift: 0.176128 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 6.98829 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.236928 ms
[GPU] reduce_chi2_tot: 0.621184 ms
[GPU] chi2_image::free_all: 0.343456 ms
[CPU] chi2_image_tot: 14.3067 ms

[GPU] chi2_image::malloc_fint: 0.199072 ms
[GPU] chi2_image::copy_observations: 4.42928 ms
[GPU] copy_input_H->D: 1.66374 ms
[GPU] sample::copy_uv_H->D: 3.18486 ms
[GPU] sample::copy_uvrot_D->D: 0.230944 ms
[GPU] sample::1st_shift: 0.297632 ms
[GPU] sample::FFT: 1.50061 ms
[GPU] sample::2nd_shift: 0.17504 ms
[GPU] sample::interpolate: 0.744448 ms
[GPU] sample::apply_phase_sampled: 0.535232 ms
[GPU] sample_tot: 6.9848 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238496 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.355776 ms
[CPU] chi2_image_tot: 14.3241 ms

[GPU] chi2_image::malloc_fint: 0.206304 ms
[GPU] chi2_image::copy_observations: 4.42589 ms
[GPU] copy_input_H->D: 1.66326 ms
[GPU] sample::copy_uv_H->D: 3.19098 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.295936 ms
[GPU] sample::FFT: 1.50013 ms
[GPU] sample::2nd_shift: 0.175104 ms
[GPU] sample::interpolate: 0.744448 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 6.99382 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.236736 ms
[GPU] reduce_chi2_tot: 0.61952 ms
[GPU] chi2_image::free_all: 0.346944 ms
[CPU] chi2_image_tot: 14.3219 ms
1024	1.000000e+06	float64	0	8	2.824352e-01	1.486501e-02	1.289963e-03	1.434994e-02
# |--> timings: [0.20387506484985352, 0.014405965805053711, 0.014403104782104492, 0.014400005340576172, 0.019459962844848633, 0.014775991439819336, 0.01448202133178711, 0.014379024505615234, 0.014375925064086914, 0.014349937438964844, 0.014375925064086914, 0.014381885528564453, 0.014754056930541992, 0.017536163330078125, 0.014467000961303711, 0.014354944229125977, 0.014378070831298828, 0.014374017715454102, 0.014393091201782227, 0.014388084411621094]

[GPU] chi2_image::malloc_fint: 0.210624 ms
[GPU] chi2_image::copy_observations: 4.43427 ms
[GPU] copy_input_H->D: 1.66733 ms
[GPU] sample::copy_uv_H->D: 3.20512 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.288416 ms
[GPU] sample::FFT: 1.58886 ms
[GPU] sample::2nd_shift: 0.206848 ms
[GPU] sample::interpolate: 0.746208 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.12192 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239328 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.344064 ms
[CPU] chi2_image_tot: 14.4727 ms

[GPU] chi2_image::malloc_fint: 0.204608 ms
[GPU] chi2_image::copy_observations: 4.42819 ms
[GPU] copy_input_H->D: 1.66224 ms
[GPU] sample::copy_uv_H->D: 6.43757 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.291392 ms
[GPU] sample::FFT: 4.26701 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.74752 ms
[GPU] sample::apply_phase_sampled: 0.538528 ms
[GPU] sample_tot: 13.2169 ms
[GPU] reduce_chi2::diff_weighted: 0.370304 ms
[GPU] reduce_chi2::reduction: 0.28736 ms
[GPU] reduce_chi2_tot: 0.684928 ms
[GPU] chi2_image::free_all: 0.540224 ms
[CPU] chi2_image_tot: 20.8237 ms

[GPU] chi2_image::malloc_fint: 0.38976 ms
[GPU] chi2_image::copy_observations: 5.004 ms
[GPU] copy_input_H->D: 1.86301 ms
[GPU] sample::copy_uv_H->D: 3.19258 ms
[GPU] sample::copy_uvrot_D->D: 0.232256 ms
[GPU] sample::1st_shift: 0.289792 ms
[GPU] sample::FFT: 1.50352 ms
[GPU] sample::2nd_shift: 0.203776 ms
[GPU] sample::interpolate: 0.746272 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.02259 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.35008 ms
[CPU] chi2_image_tot: 15.3347 ms

[GPU] chi2_image::malloc_fint: 0.198048 ms
[GPU] chi2_image::copy_observations: 4.43907 ms
[GPU] copy_input_H->D: 1.66685 ms
[GPU] sample::copy_uv_H->D: 3.19152 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.290752 ms
[GPU] sample::FFT: 1.50323 ms
[GPU] sample::2nd_shift: 0.207808 ms
[GPU] sample::interpolate: 0.746496 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.02157 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.24192 ms
[GPU] reduce_chi2_tot: 0.6248 ms
[GPU] chi2_image::free_all: 0.344736 ms
[CPU] chi2_image_tot: 14.3625 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.44563 ms
[GPU] copy_input_H->D: 1.66614 ms
[GPU] sample::copy_uv_H->D: 3.20787 ms
[GPU] sample::copy_uvrot_D->D: 0.2304 ms
[GPU] sample::1st_shift: 0.288768 ms
[GPU] sample::FFT: 1.50013 ms
[GPU] sample::2nd_shift: 0.202752 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.03075 ms
[GPU] reduce_chi2::diff_weighted: 0.366176 ms
[GPU] reduce_chi2::reduction: 0.237952 ms
[GPU] reduce_chi2_tot: 0.61968 ms
[GPU] chi2_image::free_all: 0.3448 ms
[CPU] chi2_image_tot: 14.3759 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.44736 ms
[GPU] copy_input_H->D: 1.67078 ms
[GPU] sample::copy_uv_H->D: 3.18512 ms
[GPU] sample::copy_uvrot_D->D: 0.231136 ms
[GPU] sample::1st_shift: 0.288768 ms
[GPU] sample::FFT: 1.49344 ms
[GPU] sample::2nd_shift: 0.207872 ms
[GPU] sample::interpolate: 0.74544 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.00826 ms
[GPU] reduce_chi2::diff_weighted: 0.366208 ms
[GPU] reduce_chi2::reduction: 0.23888 ms
[GPU] reduce_chi2_tot: 0.621792 ms
[GPU] chi2_image::free_all: 0.344128 ms
[CPU] chi2_image_tot: 14.3589 ms

[GPU] chi2_image::malloc_fint: 0.199232 ms
[GPU] chi2_image::copy_observations: 4.43744 ms
[GPU] copy_input_H->D: 1.66234 ms
[GPU] sample::copy_uv_H->D: 3.18256 ms
[GPU] sample::copy_uvrot_D->D: 0.231104 ms
[GPU] sample::1st_shift: 0.290816 ms
[GPU] sample::FFT: 1.49587 ms
[GPU] sample::2nd_shift: 0.203776 ms
[GPU] sample::interpolate: 0.746208 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.00518 ms
[GPU] reduce_chi2::diff_weighted: 0.367264 ms
[GPU] reduce_chi2::reduction: 0.23696 ms
[GPU] reduce_chi2_tot: 0.62112 ms
[GPU] chi2_image::free_all: 0.344 ms
[CPU] chi2_image_tot: 14.3349 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.42477 ms
[GPU] copy_input_H->D: 1.664 ms
[GPU] sample::copy_uv_H->D: 3.18259 ms
[GPU] sample::copy_uvrot_D->D: 0.232288 ms
[GPU] sample::1st_shift: 0.289792 ms
[GPU] sample::FFT: 1.49418 ms
[GPU] sample::2nd_shift: 0.2048 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.01376 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.23952 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.352256 ms
[CPU] chi2_image_tot: 14.3481 ms

[GPU] chi2_image::malloc_fint: 0.212928 ms
[GPU] chi2_image::copy_observations: 4.43085 ms
[GPU] copy_input_H->D: 1.66266 ms
[GPU] sample::copy_uv_H->D: 3.18246 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.283648 ms
[GPU] sample::FFT: 1.50448 ms
[GPU] sample::2nd_shift: 0.203776 ms
[GPU] sample::interpolate: 0.746272 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.00563 ms
[GPU] reduce_chi2::diff_weighted: 0.368192 ms
[GPU] reduce_chi2::reduction: 0.239168 ms
[GPU] reduce_chi2_tot: 0.624 ms
[GPU] chi2_image::free_all: 0.344064 ms
[CPU] chi2_image_tot: 14.3521 ms

[GPU] chi2_image::malloc_fint: 0.208576 ms
[GPU] chi2_image::copy_observations: 4.43494 ms
[GPU] copy_input_H->D: 1.67174 ms
[GPU] sample::copy_uv_H->D: 3.24826 ms
[GPU] sample::copy_uvrot_D->D: 0.232224 ms
[GPU] sample::1st_shift: 0.290464 ms
[GPU] sample::FFT: 1.50323 ms
[GPU] sample::2nd_shift: 0.203744 ms
[GPU] sample::interpolate: 0.746432 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.07792 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241504 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.361472 ms
[CPU] chi2_image_tot: 14.4481 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 5.1825 ms
[GPU] copy_input_H->D: 3.6208 ms
[GPU] sample::copy_uv_H->D: 3.28253 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.282432 ms
[GPU] sample::FFT: 1.584 ms
[GPU] sample::2nd_shift: 0.203776 ms
[GPU] sample::interpolate: 0.74752 ms
[GPU] sample::apply_phase_sampled: 0.536512 ms
[GPU] sample_tot: 7.23507 ms
[GPU] reduce_chi2::diff_weighted: 0.370688 ms
[GPU] reduce_chi2::reduction: 0.250592 ms
[GPU] reduce_chi2_tot: 0.640032 ms
[GPU] chi2_image::free_all: 0.392576 ms
[CPU] chi2_image_tot: 17.3417 ms

[GPU] chi2_image::malloc_fint: 0.241664 ms
[GPU] chi2_image::copy_observations: 4.5015 ms
[GPU] copy_input_H->D: 1.66381 ms
[GPU] sample::copy_uv_H->D: 3.18339 ms
[GPU] sample::copy_uvrot_D->D: 0.232256 ms
[GPU] sample::1st_shift: 0.2816 ms
[GPU] sample::FFT: 1.50016 ms
[GPU] sample::2nd_shift: 0.203776 ms
[GPU] sample::interpolate: 0.745024 ms
[GPU] sample::apply_phase_sampled: 0.536224 ms
[GPU] sample_tot: 7.00534 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238624 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.430208 ms
[CPU] chi2_image_tot: 14.5352 ms

[GPU] chi2_image::malloc_fint: 0.199296 ms
[GPU] chi2_image::copy_observations: 4.43094 ms
[GPU] copy_input_H->D: 1.66589 ms
[GPU] sample::copy_uv_H->D: 3.19021 ms
[GPU] sample::copy_uvrot_D->D: 0.231328 ms
[GPU] sample::1st_shift: 0.290816 ms
[GPU] sample::FFT: 1.48966 ms
[GPU] sample::2nd_shift: 0.198656 ms
[GPU] sample::interpolate: 0.74544 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 6.99904 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.344064 ms
[CPU] chi2_image_tot: 14.3289 ms

[GPU] chi2_image::malloc_fint: 0.20272 ms
[GPU] chi2_image::copy_observations: 4.42406 ms
[GPU] copy_input_H->D: 1.66458 ms
[GPU] sample::copy_uv_H->D: 3.18307 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.285696 ms
[GPU] sample::FFT: 1.49914 ms
[GPU] sample::2nd_shift: 0.202752 ms
[GPU] sample::interpolate: 0.744448 ms
[GPU] sample::apply_phase_sampled: 0.536544 ms
[GPU] sample_tot: 7.0193 ms
[GPU] reduce_chi2::diff_weighted: 0.368416 ms
[GPU] reduce_chi2::reduction: 0.23808 ms
[GPU] reduce_chi2_tot: 0.622112 ms
[GPU] chi2_image::free_all: 0.35008 ms
[CPU] chi2_image_tot: 14.3498 ms

[GPU] chi2_image::malloc_fint: 0.198752 ms
[GPU] chi2_image::copy_observations: 4.42778 ms
[GPU] copy_input_H->D: 1.66502 ms
[GPU] sample::copy_uv_H->D: 3.18976 ms
[GPU] sample::copy_uvrot_D->D: 0.232128 ms
[GPU] sample::1st_shift: 0.27648 ms
[GPU] sample::FFT: 1.49366 ms
[GPU] sample::2nd_shift: 0.202752 ms
[GPU] sample::interpolate: 0.746496 ms
[GPU] sample::apply_phase_sampled: 0.536544 ms
[GPU] sample_tot: 6.99494 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241248 ms
[GPU] reduce_chi2_tot: 0.62592 ms
[GPU] chi2_image::free_all: 0.34304 ms
[CPU] chi2_image_tot: 14.3225 ms

[GPU] chi2_image::malloc_fint: 0.197696 ms
[GPU] chi2_image::copy_observations: 4.42918 ms
[GPU] copy_input_H->D: 1.66515 ms
[GPU] sample::copy_uv_H->D: 3.18608 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.285376 ms
[GPU] sample::FFT: 1.49763 ms
[GPU] sample::2nd_shift: 0.203712 ms
[GPU] sample::interpolate: 0.746464 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.00131 ms
[GPU] reduce_chi2::diff_weighted: 0.368192 ms
[GPU] reduce_chi2::reduction: 0.237696 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_image::free_all: 0.346112 ms
[CPU] chi2_image_tot: 14.331 ms

[GPU] chi2_image::malloc_fint: 0.203392 ms
[GPU] chi2_image::copy_observations: 4.43043 ms
[GPU] copy_input_H->D: 1.66864 ms
[GPU] sample::copy_uv_H->D: 3.17648 ms
[GPU] sample::copy_uvrot_D->D: 0.231008 ms
[GPU] sample::1st_shift: 0.286304 ms
[GPU] sample::FFT: 1.49584 ms
[GPU] sample::2nd_shift: 0.20992 ms
[GPU] sample::interpolate: 0.746496 ms
[GPU] sample::apply_phase_sampled: 0.536576 ms
[GPU] sample_tot: 6.99936 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237472 ms
[GPU] reduce_chi2_tot: 0.621376 ms
[GPU] chi2_image::free_all: 0.346144 ms
[CPU] chi2_image_tot: 14.3357 ms

[GPU] chi2_image::malloc_fint: 0.19952 ms
[GPU] chi2_image::copy_observations: 4.42426 ms
[GPU] copy_input_H->D: 1.66138 ms
[GPU] sample::copy_uv_H->D: 3.19034 ms
[GPU] sample::copy_uvrot_D->D: 0.232032 ms
[GPU] sample::1st_shift: 0.292704 ms
[GPU] sample::FFT: 1.50803 ms
[GPU] sample::2nd_shift: 0.204672 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.02566 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239808 ms
[GPU] reduce_chi2_tot: 0.624608 ms
[GPU] chi2_image::free_all: 0.344224 ms
[CPU] chi2_image_tot: 14.347 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.43088 ms
[GPU] copy_input_H->D: 1.66138 ms
[GPU] sample::copy_uv_H->D: 3.28765 ms
[GPU] sample::copy_uvrot_D->D: 0.232224 ms
[GPU] sample::1st_shift: 0.283648 ms
[GPU] sample::FFT: 6.10077 ms
[GPU] sample::2nd_shift: 0.211968 ms
[GPU] sample::interpolate: 0.74608 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 14.0104 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.627616 ms
[GPU] chi2_image::free_all: 0.402144 ms
[CPU] chi2_image_tot: 21.412 ms

[GPU] chi2_image::malloc_fint: 0.40224 ms
[GPU] chi2_image::copy_observations: 5.21827 ms
[GPU] copy_input_H->D: 1.90714 ms
[GPU] sample::copy_uv_H->D: 3.71274 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.292864 ms
[GPU] sample::FFT: 1.50221 ms
[GPU] sample::2nd_shift: 0.203712 ms
[GPU] sample::interpolate: 0.746496 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 7.54483 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.245504 ms
[GPU] reduce_chi2_tot: 0.628416 ms
[GPU] chi2_image::free_all: 0.343264 ms
[CPU] chi2_image_tot: 16.1396 ms
1024	1.000000e+06	float64	0	16	2.935088e-01	1.544783e-02	2.116442e-03	1.438713e-02
# |--> timings: [0.014521121978759766, 0.020895957946777344, 0.015419960021972656, 0.014431953430175781, 0.01444101333618164, 0.014425039291381836, 0.014400959014892578, 0.014413118362426758, 0.014415979385375977, 0.014513015747070312, 0.017412900924682617, 0.01460409164428711, 0.014394044876098633, 0.014415979385375977, 0.014387130737304688, 0.014405965805053711, 0.014400959014892578, 0.014413833618164062, 0.02148890495300293, 0.01622796058654785]

[GPU] chi2_image::malloc_fint: 0.206848 ms
[GPU] chi2_image::copy_observations: 4.43408 ms
[GPU] copy_input_H->D: 1.664 ms
[GPU] sample::copy_uv_H->D: 3.18922 ms
[GPU] sample::copy_uvrot_D->D: 0.2304 ms
[GPU] sample::1st_shift: 0.25088 ms
[GPU] sample::FFT: 1.50858 ms
[GPU] sample::2nd_shift: 0.208864 ms
[GPU] sample::interpolate: 0.750592 ms
[GPU] sample::apply_phase_sampled: 0.575392 ms
[GPU] sample_tot: 7.03213 ms
[GPU] reduce_chi2::diff_weighted: 0.372224 ms
[GPU] reduce_chi2::reduction: 0.240768 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_image::free_all: 0.34512 ms
[CPU] chi2_image_tot: 14.3816 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.42422 ms
[GPU] copy_input_H->D: 1.66813 ms
[GPU] sample::copy_uv_H->D: 3.18176 ms
[GPU] sample::copy_uvrot_D->D: 0.231104 ms
[GPU] sample::1st_shift: 0.253792 ms
[GPU] sample::FFT: 1.49597 ms
[GPU] sample::2nd_shift: 0.212992 ms
[GPU] sample::interpolate: 0.751616 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 7.0185 ms
[GPU] reduce_chi2::diff_weighted: 0.36656 ms
[GPU] reduce_chi2::reduction: 0.238784 ms
[GPU] reduce_chi2_tot: 0.622208 ms
[GPU] chi2_image::free_all: 0.346048 ms
[CPU] chi2_image_tot: 14.3439 ms

[GPU] chi2_image::malloc_fint: 0.198784 ms
[GPU] chi2_image::copy_observations: 4.4288 ms
[GPU] copy_input_H->D: 1.66301 ms
[GPU] sample::copy_uv_H->D: 3.18186 ms
[GPU] sample::copy_uvrot_D->D: 0.2304 ms
[GPU] sample::1st_shift: 0.255808 ms
[GPU] sample::FFT: 1.51846 ms
[GPU] sample::2nd_shift: 0.206848 ms
[GPU] sample::interpolate: 0.749568 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 7.03626 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239936 ms
[GPU] reduce_chi2_tot: 0.624352 ms
[GPU] chi2_image::free_all: 0.344288 ms
[CPU] chi2_image_tot: 14.3638 ms

[GPU] chi2_image::malloc_fint: 0.203968 ms
[GPU] chi2_image::copy_observations: 4.42499 ms
[GPU] copy_input_H->D: 1.6631 ms
[GPU] sample::copy_uv_H->D: 3.18464 ms
[GPU] sample::copy_uvrot_D->D: 0.232096 ms
[GPU] sample::1st_shift: 0.249856 ms
[GPU] sample::FFT: 1.49606 ms
[GPU] sample::2nd_shift: 0.209792 ms
[GPU] sample::interpolate: 0.750528 ms
[GPU] sample::apply_phase_sampled: 0.575008 ms
[GPU] sample_tot: 7.01328 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238304 ms
[GPU] reduce_chi2_tot: 0.621312 ms
[GPU] chi2_image::free_all: 0.3512 ms
[CPU] chi2_image_tot: 14.3438 ms

[GPU] chi2_image::malloc_fint: 0.198848 ms
[GPU] chi2_image::copy_observations: 4.42835 ms
[GPU] copy_input_H->D: 1.664 ms
[GPU] sample::copy_uv_H->D: 3.17814 ms
[GPU] sample::copy_uvrot_D->D: 0.23136 ms
[GPU] sample::1st_shift: 0.25088 ms
[GPU] sample::FFT: 1.49299 ms
[GPU] sample::2nd_shift: 0.203296 ms
[GPU] sample::interpolate: 0.749568 ms
[GPU] sample::apply_phase_sampled: 0.574304 ms
[GPU] sample_tot: 6.99766 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239008 ms
[GPU] reduce_chi2_tot: 0.6248 ms
[GPU] chi2_image::free_all: 0.361088 ms
[CPU] chi2_image_tot: 14.3418 ms

[GPU] chi2_image::malloc_fint: 0.20992 ms
[GPU] chi2_image::copy_observations: 4.42294 ms
[GPU] copy_input_H->D: 1.66237 ms
[GPU] sample::copy_uv_H->D: 3.2009 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.248704 ms
[GPU] sample::FFT: 1.4991 ms
[GPU] sample::2nd_shift: 0.208704 ms
[GPU] sample::interpolate: 0.750592 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 7.0361 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.23808 ms
[GPU] reduce_chi2_tot: 0.620544 ms
[GPU] chi2_image::free_all: 0.348864 ms
[CPU] chi2_image_tot: 14.3695 ms

[GPU] chi2_image::malloc_fint: 0.198848 ms
[GPU] chi2_image::copy_observations: 4.43462 ms
[GPU] copy_input_H->D: 1.75914 ms
[GPU] sample::copy_uv_H->D: 3.17616 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.252928 ms
[GPU] sample::FFT: 1.64253 ms
[GPU] sample::2nd_shift: 0.205472 ms
[GPU] sample::interpolate: 0.75056 ms
[GPU] sample::apply_phase_sampled: 0.577536 ms
[GPU] sample_tot: 7.15322 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238144 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.344096 ms
[CPU] chi2_image_tot: 14.5802 ms

[GPU] chi2_image::malloc_fint: 0.210944 ms
[GPU] chi2_image::copy_observations: 4.56666 ms
[GPU] copy_input_H->D: 1.94915 ms
[GPU] sample::copy_uv_H->D: 4.73501 ms
[GPU] sample::copy_uvrot_D->D: 0.23216 ms
[GPU] sample::1st_shift: 0.253536 ms
[GPU] sample::FFT: 1.54598 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.751136 ms
[GPU] sample::apply_phase_sampled: 0.576096 ms
[GPU] sample_tot: 8.64234 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.242912 ms
[GPU] reduce_chi2_tot: 0.628608 ms
[GPU] chi2_image::free_all: 0.369088 ms
[CPU] chi2_image_tot: 16.4378 ms

[GPU] chi2_image::malloc_fint: 0.216064 ms
[GPU] chi2_image::copy_observations: 4.46771 ms
[GPU] copy_input_H->D: 1.66707 ms
[GPU] sample::copy_uv_H->D: 3.18464 ms
[GPU] sample::copy_uvrot_D->D: 0.232352 ms
[GPU] sample::1st_shift: 0.25056 ms
[GPU] sample::FFT: 1.50726 ms
[GPU] sample::2nd_shift: 0.208544 ms
[GPU] sample::interpolate: 0.750528 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 7.02566 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.240448 ms
[GPU] reduce_chi2_tot: 0.625152 ms
[GPU] chi2_image::free_all: 0.356352 ms
[CPU] chi2_image_tot: 14.4251 ms

[GPU] chi2_image::malloc_fint: 0.208768 ms
[GPU] chi2_image::copy_observations: 4.43136 ms
[GPU] copy_input_H->D: 1.66365 ms
[GPU] sample::copy_uv_H->D: 3.18669 ms
[GPU] sample::copy_uvrot_D->D: 0.2304 ms
[GPU] sample::1st_shift: 0.251904 ms
[GPU] sample::FFT: 1.49501 ms
[GPU] sample::2nd_shift: 0.210944 ms
[GPU] sample::interpolate: 0.749408 ms
[GPU] sample::apply_phase_sampled: 0.575232 ms
[GPU] sample_tot: 7.01645 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.236192 ms
[GPU] reduce_chi2_tot: 0.61952 ms
[GPU] chi2_image::free_all: 0.349184 ms
[CPU] chi2_image_tot: 14.3565 ms

[GPU] chi2_image::malloc_fint: 0.199648 ms
[GPU] chi2_image::copy_observations: 4.43187 ms
[GPU] copy_input_H->D: 1.66637 ms
[GPU] sample::copy_uv_H->D: 3.19005 ms
[GPU] sample::copy_uvrot_D->D: 0.230976 ms
[GPU] sample::1st_shift: 0.253952 ms
[GPU] sample::FFT: 1.49622 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.749408 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 7.02275 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240384 ms
[GPU] reduce_chi2_tot: 0.625568 ms
[GPU] chi2_image::free_all: 0.344704 ms
[CPU] chi2_image_tot: 14.3582 ms

[GPU] chi2_image::malloc_fint: 0.21344 ms
[GPU] chi2_image::copy_observations: 4.42765 ms
[GPU] copy_input_H->D: 1.66406 ms
[GPU] sample::copy_uv_H->D: 3.20275 ms
[GPU] sample::copy_uvrot_D->D: 0.232096 ms
[GPU] sample::1st_shift: 0.249504 ms
[GPU] sample::FFT: 1.51347 ms
[GPU] sample::2nd_shift: 0.21504 ms
[GPU] sample::interpolate: 0.750368 ms
[GPU] sample::apply_phase_sampled: 0.5752 ms
[GPU] sample_tot: 7.05741 ms
[GPU] reduce_chi2::diff_weighted: 0.369248 ms
[GPU] reduce_chi2::reduction: 0.242112 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.350848 ms
[CPU] chi2_image_tot: 14.4077 ms

[GPU] chi2_image::malloc_fint: 0.202304 ms
[GPU] chi2_image::copy_observations: 4.43904 ms
[GPU] copy_input_H->D: 1.66464 ms
[GPU] sample::copy_uv_H->D: 3.17971 ms
[GPU] sample::copy_uvrot_D->D: 0.2304 ms
[GPU] sample::1st_shift: 0.252544 ms
[GPU] sample::FFT: 1.49418 ms
[GPU] sample::2nd_shift: 0.20992 ms
[GPU] sample::interpolate: 0.750112 ms
[GPU] sample::apply_phase_sampled: 0.575008 ms
[GPU] sample_tot: 7.01021 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238144 ms
[GPU] reduce_chi2_tot: 0.623008 ms
[GPU] chi2_image::free_all: 0.34576 ms
[CPU] chi2_image_tot: 14.3537 ms

[GPU] chi2_image::malloc_fint: 0.199232 ms
[GPU] chi2_image::copy_observations: 4.43475 ms
[GPU] copy_input_H->D: 1.66182 ms
[GPU] sample::copy_uv_H->D: 3.18362 ms
[GPU] sample::copy_uvrot_D->D: 0.231328 ms
[GPU] sample::1st_shift: 0.251904 ms
[GPU] sample::FFT: 1.50442 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.74752 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 7.02464 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.622528 ms
[GPU] chi2_image::free_all: 0.347424 ms
[CPU] chi2_image_tot: 14.3575 ms

[GPU] chi2_image::malloc_fint: 0.200192 ms
[GPU] chi2_image::copy_observations: 4.43331 ms
[GPU] copy_input_H->D: 1.67085 ms
[GPU] sample::copy_uv_H->D: 3.18022 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.251904 ms
[GPU] sample::FFT: 1.50067 ms
[GPU] sample::2nd_shift: 0.207872 ms
[GPU] sample::interpolate: 0.751168 ms
[GPU] sample::apply_phase_sampled: 0.574336 ms
[GPU] sample_tot: 7.01546 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.244128 ms
[GPU] reduce_chi2_tot: 0.628288 ms
[GPU] chi2_image::free_all: 0.345536 ms
[CPU] chi2_image_tot: 14.3612 ms

[GPU] chi2_image::malloc_fint: 0.199456 ms
[GPU] chi2_image::copy_observations: 4.4865 ms
[GPU] copy_input_H->D: 1.6672 ms
[GPU] sample::copy_uv_H->D: 3.18976 ms
[GPU] sample::copy_uvrot_D->D: 0.232256 ms
[GPU] sample::1st_shift: 0.25088 ms
[GPU] sample::FFT: 1.49402 ms
[GPU] sample::2nd_shift: 0.21168 ms
[GPU] sample::interpolate: 0.749568 ms
[GPU] sample::apply_phase_sampled: 0.576096 ms
[GPU] sample_tot: 7.33389 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240128 ms
[GPU] reduce_chi2_tot: 0.624544 ms
[GPU] chi2_image::free_all: 3.95264 ms
[CPU] chi2_image_tot: 18.3326 ms

[GPU] chi2_image::malloc_fint: 0.355392 ms
[GPU] chi2_image::copy_observations: 6.06413 ms
[GPU] copy_input_H->D: 1.83696 ms
[GPU] sample::copy_uv_H->D: 3.76858 ms
[GPU] sample::copy_uvrot_D->D: 0.237568 ms
[GPU] sample::1st_shift: 0.254592 ms
[GPU] sample::FFT: 1.76435 ms
[GPU] sample::2nd_shift: 0.214016 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 7.89494 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238848 ms
[GPU] reduce_chi2_tot: 0.622432 ms
[GPU] chi2_image::free_all: 0.349344 ms
[CPU] chi2_image_tot: 17.2042 ms

[GPU] chi2_image::malloc_fint: 0.197696 ms
[GPU] chi2_image::copy_observations: 4.42192 ms
[GPU] copy_input_H->D: 1.66275 ms
[GPU] sample::copy_uv_H->D: 3.18278 ms
[GPU] sample::copy_uvrot_D->D: 0.2304 ms
[GPU] sample::1st_shift: 0.25088 ms
[GPU] sample::FFT: 1.4969 ms
[GPU] sample::2nd_shift: 0.212576 ms
[GPU] sample::interpolate: 0.750112 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 7.01472 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240512 ms
[GPU] reduce_chi2_tot: 0.624384 ms
[GPU] chi2_image::free_all: 0.345088 ms
[CPU] chi2_image_tot: 14.333 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43117 ms
[GPU] copy_input_H->D: 1.66336 ms
[GPU] sample::copy_uv_H->D: 3.18509 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.254976 ms
[GPU] sample::FFT: 1.49693 ms
[GPU] sample::2nd_shift: 0.210816 ms
[GPU] sample::interpolate: 0.75056 ms
[GPU] sample::apply_phase_sampled: 0.575232 ms
[GPU] sample_tot: 7.02854 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.236512 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_image::free_all: 0.35056 ms
[CPU] chi2_image_tot: 14.3675 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.42157 ms
[GPU] copy_input_H->D: 1.66448 ms
[GPU] sample::copy_uv_H->D: 3.20451 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.25088 ms
[GPU] sample::FFT: 1.49914 ms
[GPU] sample::2nd_shift: 0.206848 ms
[GPU] sample::interpolate: 0.751616 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 7.0359 ms
[GPU] reduce_chi2::diff_weighted: 0.367264 ms
[GPU] reduce_chi2::reduction: 0.245728 ms
[GPU] reduce_chi2_tot: 0.629056 ms
[GPU] chi2_image::free_all: 0.345088 ms
[CPU] chi2_image_tot: 14.3636 ms
1024	1.000000e+06	float64	0	32	2.832680e-01	1.490884e-02	1.120550e-03	1.440096e-02
# |--> timings: [0.014436006546020508, 0.014410972595214844, 0.014432907104492188, 0.014410018920898438, 0.014407157897949219, 0.014433860778808594, 0.01464390754699707, 0.016501903533935547, 0.014492034912109375, 0.014424800872802734, 0.01442408561706543, 0.014475107192993164, 0.014420032501220703, 0.014425039291381836, 0.014425992965698242, 0.018402099609375, 0.017274141311645508, 0.014400959014892578, 0.014432907104492188, 0.014430046081542969]

[CPU] chi2_imag::fftw_alloc: 0.00823999 ms
[CPU] sample_image::copy_input: 1.86308 ms
[CPU] sample::1st_shift: 0.549356 ms
[CPU] sample::FFT: 13.8134 ms
[CPU] sample::2nd_shift: 0.447329 ms
[CPU] sample::interpolate: 43.0313 ms
[CPU] sample::apply_phase_sampled: 42.7504 ms
[CPU] sample_tot: 104.382 ms
[CPU] sample_image::free_data: 0.000517 ms
[CPU] sample_image_tot: 106.253 ms
[CPU] reduce_chi2::diff_weighted: 7.61416 ms
[CPU] reduce_chi2::reduction: 2.59824 ms
[CPU] reduce_chi2_tot: 10.2207 ms
[CPU] chi2_imag::free_fint: 0.316837 ms
[CPU] chi2_image_tot: 116.816 ms

[CPU] chi2_imag::fftw_alloc: 0.00788999 ms
[CPU] sample_image::copy_input: 1.86933 ms
[CPU] sample::1st_shift: 0.537605 ms
[CPU] sample::FFT: 11.5974 ms
[CPU] sample::2nd_shift: 0.444491 ms
[CPU] sample::interpolate: 43.0222 ms
[CPU] sample::apply_phase_sampled: 42.7744 ms
[CPU] sample_tot: 102.168 ms
[CPU] sample_image::free_data: 0.000462984 ms
[CPU] sample_image_tot: 104.043 ms
[CPU] reduce_chi2::diff_weighted: 7.5206 ms
[CPU] reduce_chi2::reduction: 2.59127 ms
[CPU] reduce_chi2_tot: 10.1216 ms
[CPU] chi2_imag::free_fint: 0.319252 ms
[CPU] chi2_image_tot: 114.5 ms

[CPU] chi2_imag::fftw_alloc: 0.007622 ms
[CPU] sample_image::copy_input: 1.87543 ms
[CPU] sample::1st_shift: 0.545527 ms
[CPU] sample::FFT: 11.605 ms
[CPU] sample::2nd_shift: 0.445217 ms
[CPU] sample::interpolate: 42.9895 ms
[CPU] sample::apply_phase_sampled: 42.7539 ms
[CPU] sample_tot: 102.131 ms
[CPU] sample_image::free_data: 0.000378001 ms
[CPU] sample_image_tot: 104.013 ms
[CPU] reduce_chi2::diff_weighted: 7.58582 ms
[CPU] reduce_chi2::reduction: 2.59351 ms
[CPU] reduce_chi2_tot: 10.1871 ms
[CPU] chi2_imag::free_fint: 0.319293 ms
[CPU] chi2_image_tot: 114.536 ms

[CPU] chi2_imag::fftw_alloc: 0.00716402 ms
[CPU] sample_image::copy_input: 1.86451 ms
[CPU] sample::1st_shift: 0.542831 ms
[CPU] sample::FFT: 11.5946 ms
[CPU] sample::2nd_shift: 0.447638 ms
[CPU] sample::interpolate: 42.9691 ms
[CPU] sample::apply_phase_sampled: 42.7723 ms
[CPU] sample_tot: 102.13 ms
[CPU] sample_image::free_data: 0.000425032 ms
[CPU] sample_image_tot: 104 ms
[CPU] reduce_chi2::diff_weighted: 7.60417 ms
[CPU] reduce_chi2::reduction: 2.59502 ms
[CPU] reduce_chi2_tot: 10.2062 ms
[CPU] chi2_imag::free_fint: 0.315645 ms
[CPU] chi2_image_tot: 114.54 ms

[CPU] chi2_imag::fftw_alloc: 0.00614295 ms
[CPU] sample_image::copy_input: 1.8812 ms
[CPU] sample::1st_shift: 0.550707 ms
[CPU] sample::FFT: 11.5865 ms
[CPU] sample::2nd_shift: 0.445153 ms
[CPU] sample::interpolate: 42.9959 ms
[CPU] sample::apply_phase_sampled: 42.7282 ms
[CPU] sample_tot: 102.094 ms
[CPU] sample_image::free_data: 0.000501983 ms
[CPU] sample_image_tot: 103.981 ms
[CPU] reduce_chi2::diff_weighted: 7.59045 ms
[CPU] reduce_chi2::reduction: 2.59422 ms
[CPU] reduce_chi2_tot: 10.1916 ms
[CPU] chi2_imag::free_fint: 0.315619 ms
[CPU] chi2_image_tot: 114.502 ms

[CPU] chi2_imag::fftw_alloc: 0.00528101 ms
[CPU] sample_image::copy_input: 1.86859 ms
[CPU] sample::1st_shift: 0.554638 ms
[CPU] sample::FFT: 11.5982 ms
[CPU] sample::2nd_shift: 0.449267 ms
[CPU] sample::interpolate: 42.9988 ms
[CPU] sample::apply_phase_sampled: 42.7217 ms
[CPU] sample_tot: 102.137 ms
[CPU] sample_image::free_data: 0.000404019 ms
[CPU] sample_image_tot: 104.012 ms
[CPU] reduce_chi2::diff_weighted: 7.60421 ms
[CPU] reduce_chi2::reduction: 2.5999 ms
[CPU] reduce_chi2_tot: 10.2121 ms
[CPU] chi2_imag::free_fint: 0.325523 ms
[CPU] chi2_image_tot: 114.562 ms

[CPU] chi2_imag::fftw_alloc: 0.00699901 ms
[CPU] sample_image::copy_input: 1.87474 ms
[CPU] sample::1st_shift: 0.544636 ms
[CPU] sample::FFT: 11.6372 ms
[CPU] sample::2nd_shift: 0.446784 ms
[CPU] sample::interpolate: 43.0139 ms
[CPU] sample::apply_phase_sampled: 42.7239 ms
[CPU] sample_tot: 102.135 ms
[CPU] sample_image::free_data: 0.000344007 ms
[CPU] sample_image_tot: 104.015 ms
[CPU] reduce_chi2::diff_weighted: 7.62457 ms
[CPU] reduce_chi2::reduction: 2.59335 ms
[CPU] reduce_chi2_tot: 10.2258 ms
[CPU] chi2_imag::free_fint: 0.329123 ms
[CPU] chi2_image_tot: 114.585 ms

[CPU] chi2_imag::fftw_alloc: 0.00724202 ms
[CPU] sample_image::copy_input: 1.86141 ms
[CPU] sample::1st_shift: 0.537841 ms
[CPU] sample::FFT: 11.5972 ms
[CPU] sample::2nd_shift: 0.456885 ms
[CPU] sample::interpolate: 42.9975 ms
[CPU] sample::apply_phase_sampled: 42.7193 ms
[CPU] sample_tot: 102.101 ms
[CPU] sample_image::free_data: 0.000396976 ms
[CPU] sample_image_tot: 103.968 ms
[CPU] reduce_chi2::diff_weighted: 7.60437 ms
[CPU] reduce_chi2::reduction: 2.60327 ms
[CPU] reduce_chi2_tot: 10.2159 ms
[CPU] chi2_imag::free_fint: 0.321659 ms
[CPU] chi2_image_tot: 114.521 ms

[CPU] chi2_imag::fftw_alloc: 0.007578 ms
[CPU] sample_image::copy_input: 1.86064 ms
[CPU] sample::1st_shift: 0.566999 ms
[CPU] sample::FFT: 11.5915 ms
[CPU] sample::2nd_shift: 0.446378 ms
[CPU] sample::interpolate: 43.0133 ms
[CPU] sample::apply_phase_sampled: 42.7604 ms
[CPU] sample_tot: 102.173 ms
[CPU] sample_image::free_data: 0.000483007 ms
[CPU] sample_image_tot: 104.04 ms
[CPU] reduce_chi2::diff_weighted: 7.6027 ms
[CPU] reduce_chi2::reduction: 2.59979 ms
[CPU] reduce_chi2_tot: 10.21 ms
[CPU] chi2_imag::free_fint: 0.323591 ms
[CPU] chi2_image_tot: 114.589 ms

[CPU] chi2_imag::fftw_alloc: 0.00764901 ms
[CPU] sample_image::copy_input: 1.8664 ms
[CPU] sample::1st_shift: 0.54456 ms
[CPU] sample::FFT: 11.6101 ms
[CPU] sample::2nd_shift: 0.444964 ms
[CPU] sample::interpolate: 42.9969 ms
[CPU] sample::apply_phase_sampled: 42.7786 ms
[CPU] sample_tot: 102.177 ms
[CPU] sample_image::free_data: 0.000328 ms
[CPU] sample_image_tot: 104.049 ms
[CPU] reduce_chi2::diff_weighted: 7.61116 ms
[CPU] reduce_chi2::reduction: 2.59064 ms
[CPU] reduce_chi2_tot: 10.2105 ms
[CPU] chi2_imag::free_fint: 0.327254 ms
[CPU] chi2_image_tot: 114.602 ms

[CPU] chi2_imag::fftw_alloc: 0.00653701 ms
[CPU] sample_image::copy_input: 1.8673 ms
[CPU] sample::1st_shift: 0.562428 ms
[CPU] sample::FFT: 11.5884 ms
[CPU] sample::2nd_shift: 0.445518 ms
[CPU] sample::interpolate: 42.9906 ms
[CPU] sample::apply_phase_sampled: 42.7401 ms
[CPU] sample_tot: 102.122 ms
[CPU] sample_image::free_data: 0.000435975 ms
[CPU] sample_image_tot: 103.997 ms
[CPU] reduce_chi2::diff_weighted: 7.57409 ms
[CPU] reduce_chi2::reduction: 2.59648 ms
[CPU] reduce_chi2_tot: 10.1788 ms
[CPU] chi2_imag::free_fint: 0.321213 ms
[CPU] chi2_image_tot: 114.511 ms

[CPU] chi2_imag::fftw_alloc: 0.00674801 ms
[CPU] sample_image::copy_input: 1.86809 ms
[CPU] sample::1st_shift: 0.550594 ms
[CPU] sample::FFT: 11.581 ms
[CPU] sample::2nd_shift: 0.447801 ms
[CPU] sample::interpolate: 42.9929 ms
[CPU] sample::apply_phase_sampled: 42.7384 ms
[CPU] sample_tot: 102.117 ms
[CPU] sample_image::free_data: 0.000439002 ms
[CPU] sample_image_tot: 103.991 ms
[CPU] reduce_chi2::diff_weighted: 7.56738 ms
[CPU] reduce_chi2::reduction: 2.59 ms
[CPU] reduce_chi2_tot: 10.1652 ms
[CPU] chi2_imag::free_fint: 0.327123 ms
[CPU] chi2_image_tot: 114.498 ms

[CPU] chi2_imag::fftw_alloc: 0.00725401 ms
[CPU] sample_image::copy_input: 1.86239 ms
[CPU] sample::1st_shift: 0.543491 ms
[CPU] sample::FFT: 11.5948 ms
[CPU] sample::2nd_shift: 0.446128 ms
[CPU] sample::interpolate: 43.0074 ms
[CPU] sample::apply_phase_sampled: 42.732 ms
[CPU] sample_tot: 102.123 ms
[CPU] sample_image::free_data: 0.000431959 ms
[CPU] sample_image_tot: 103.991 ms
[CPU] reduce_chi2::diff_weighted: 7.59689 ms
[CPU] reduce_chi2::reduction: 2.59745 ms
[CPU] reduce_chi2_tot: 10.2015 ms
[CPU] chi2_imag::free_fint: 0.316098 ms
[CPU] chi2_image_tot: 114.523 ms

[CPU] chi2_imag::fftw_alloc: 0.00455801 ms
[CPU] sample_image::copy_input: 1.86292 ms
[CPU] sample::1st_shift: 0.547159 ms
[CPU] sample::FFT: 11.5894 ms
[CPU] sample::2nd_shift: 0.447428 ms
[CPU] sample::interpolate: 43.0018 ms
[CPU] sample::apply_phase_sampled: 42.7155 ms
[CPU] sample_tot: 102.096 ms
[CPU] sample_image::free_data: 0.000380038 ms
[CPU] sample_image_tot: 103.964 ms
[CPU] reduce_chi2::diff_weighted: 7.57673 ms
[CPU] reduce_chi2::reduction: 2.59597 ms
[CPU] reduce_chi2_tot: 10.1797 ms
[CPU] chi2_imag::free_fint: 0.316539 ms
[CPU] chi2_image_tot: 114.473 ms

[CPU] chi2_imag::fftw_alloc: 0.00465999 ms
[CPU] sample_image::copy_input: 1.85273 ms
[CPU] sample::1st_shift: 0.539102 ms
[CPU] sample::FFT: 11.6235 ms
[CPU] sample::2nd_shift: 0.446035 ms
[CPU] sample::interpolate: 43.0171 ms
[CPU] sample::apply_phase_sampled: 42.747 ms
[CPU] sample_tot: 102.178 ms
[CPU] sample_image::free_data: 0.000411004 ms
[CPU] sample_image_tot: 104.036 ms
[CPU] reduce_chi2::diff_weighted: 7.62551 ms
[CPU] reduce_chi2::reduction: 2.59429 ms
[CPU] reduce_chi2_tot: 10.2275 ms
[CPU] chi2_imag::free_fint: 0.332415 ms
[CPU] chi2_image_tot: 114.609 ms

[CPU] chi2_imag::fftw_alloc: 0.00739098 ms
[CPU] sample_image::copy_input: 1.87158 ms
[CPU] sample::1st_shift: 0.553401 ms
[CPU] sample::FFT: 11.6097 ms
[CPU] sample::2nd_shift: 0.445374 ms
[CPU] sample::interpolate: 43.0351 ms
[CPU] sample::apply_phase_sampled: 42.7152 ms
[CPU] sample_tot: 102.152 ms
[CPU] sample_image::free_data: 0.000457978 ms
[CPU] sample_image_tot: 104.029 ms
[CPU] reduce_chi2::diff_weighted: 7.60483 ms
[CPU] reduce_chi2::reduction: 2.59999 ms
[CPU] reduce_chi2_tot: 10.2134 ms
[CPU] chi2_imag::free_fint: 0.323858 ms
[CPU] chi2_image_tot: 114.583 ms

[CPU] chi2_imag::fftw_alloc: 0.00704499 ms
[CPU] sample_image::copy_input: 1.8624 ms
[CPU] sample::1st_shift: 0.550078 ms
[CPU] sample::FFT: 11.5957 ms
[CPU] sample::2nd_shift: 0.447523 ms
[CPU] sample::interpolate: 57.1759 ms
[CPU] sample::apply_phase_sampled: 44.3083 ms
[CPU] sample_tot: 117.883 ms
[CPU] sample_image::free_data: 0.000391039 ms
[CPU] sample_image_tot: 119.752 ms
[CPU] reduce_chi2::diff_weighted: 7.61142 ms
[CPU] reduce_chi2::reduction: 2.5967 ms
[CPU] reduce_chi2_tot: 10.2165 ms
[CPU] chi2_imag::free_fint: 0.349286 ms
[CPU] chi2_image_tot: 130.333 ms

[CPU] chi2_imag::fftw_alloc: 0.00800396 ms
[CPU] sample_image::copy_input: 1.87672 ms
[CPU] sample::1st_shift: 0.540949 ms
[CPU] sample::FFT: 11.6113 ms
[CPU] sample::2nd_shift: 0.445198 ms
[CPU] sample::interpolate: 43.0795 ms
[CPU] sample::apply_phase_sampled: 42.7392 ms
[CPU] sample_tot: 102.336 ms
[CPU] sample_image::free_data: 0.00043097 ms
[CPU] sample_image_tot: 104.218 ms
[CPU] reduce_chi2::diff_weighted: 7.61091 ms
[CPU] reduce_chi2::reduction: 2.58694 ms
[CPU] reduce_chi2_tot: 10.2064 ms
[CPU] chi2_imag::free_fint: 0.436223 ms
[CPU] chi2_image_tot: 114.878 ms

[CPU] chi2_imag::fftw_alloc: 0.00776898 ms
[CPU] sample_image::copy_input: 1.89881 ms
[CPU] sample::1st_shift: 0.552008 ms
[CPU] sample::FFT: 11.5999 ms
[CPU] sample::2nd_shift: 0.444479 ms
[CPU] sample::interpolate: 43.0321 ms
[CPU] sample::apply_phase_sampled: 42.7184 ms
[CPU] sample_tot: 102.245 ms
[CPU] sample_image::free_data: 0.000422006 ms
[CPU] sample_image_tot: 104.15 ms
[CPU] reduce_chi2::diff_weighted: 7.61028 ms
[CPU] reduce_chi2::reduction: 2.59221 ms
[CPU] reduce_chi2_tot: 10.2118 ms
[CPU] chi2_imag::free_fint: 0.432895 ms
[CPU] chi2_image_tot: 114.811 ms

[CPU] chi2_imag::fftw_alloc: 0.00740896 ms
[CPU] sample_image::copy_input: 1.90357 ms
[CPU] sample::1st_shift: 0.548284 ms
[CPU] sample::FFT: 11.6014 ms
[CPU] sample::2nd_shift: 0.445495 ms
[CPU] sample::interpolate: 43.0429 ms
[CPU] sample::apply_phase_sampled: 42.7221 ms
[CPU] sample_tot: 102.293 ms
[CPU] sample_image::free_data: 0.000420026 ms
[CPU] sample_image_tot: 104.202 ms
[CPU] reduce_chi2::diff_weighted: 7.61004 ms
[CPU] reduce_chi2::reduction: 2.59851 ms
[CPU] reduce_chi2_tot: 10.2171 ms
[CPU] chi2_imag::free_fint: 0.432735 ms
[CPU] chi2_image_tot: 114.868 ms
1024	1.000000e+06	float64	1	0	2.194181e+00	1.154832e-01	3.517945e-03	1.145289e-01
# |--> timings: [0.11687898635864258, 0.1145620346069336, 0.11460304260253906, 0.11459994316101074, 0.11456298828125, 0.11462092399597168, 0.11464715003967285, 0.11458086967468262, 0.11465001106262207, 0.11466598510742188, 0.11456918716430664, 0.11455702781677246, 0.11457991600036621, 0.11452889442443848, 0.1146688461303711, 0.11464309692382812, 0.1303999423980713, 0.11493992805480957, 0.11487007141113281, 0.11493110656738281]

[CPU] chi2_imag::fftw_alloc: 0.00710401 ms
[CPU] sample_image::copy_input: 1.87691 ms
[CPU] sample::1st_shift: 0.983539 ms
[CPU] sample::FFT: 9.66609 ms
[CPU] sample::2nd_shift: 0.235949 ms
[CPU] sample::interpolate: 31.383 ms
[CPU] sample::apply_phase_sampled: 27.9896 ms
[CPU] sample_tot: 74.2833 ms
[CPU] sample_image::free_data: 0.00090996 ms
[CPU] sample_image_tot: 76.1671 ms
[CPU] reduce_chi2::diff_weighted: 5.89913 ms
[CPU] reduce_chi2::reduction: 2.29388 ms
[CPU] reduce_chi2_tot: 8.203 ms
[CPU] chi2_imag::free_fint: 0.00130601 ms
[CPU] chi2_image_tot: 84.3884 ms

[CPU] chi2_imag::fftw_alloc: 0.00127102 ms
[CPU] sample_image::copy_input: 0.692457 ms
[CPU] sample::1st_shift: 0.579857 ms
[CPU] sample::FFT: 6.72855 ms
[CPU] sample::2nd_shift: 0.22902 ms
[CPU] sample::interpolate: 29.2559 ms
[CPU] sample::apply_phase_sampled: 22.953 ms
[CPU] sample_tot: 61.3828 ms
[CPU] sample_image::free_data: 0.000850996 ms
[CPU] sample_image_tot: 62.0824 ms
[CPU] reduce_chi2::diff_weighted: 4.12037 ms
[CPU] reduce_chi2::reduction: 1.46902 ms
[CPU] reduce_chi2_tot: 5.59799 ms
[CPU] chi2_imag::free_fint: 0.000816013 ms
[CPU] chi2_image_tot: 67.6889 ms

[CPU] chi2_imag::fftw_alloc: 0.00166701 ms
[CPU] sample_image::copy_input: 0.596674 ms
[CPU] sample::1st_shift: 0.410926 ms
[CPU] sample::FFT: 5.96591 ms
[CPU] sample::2nd_shift: 0.235272 ms
[CPU] sample::interpolate: 29.2707 ms
[CPU] sample::apply_phase_sampled: 26.6455 ms
[CPU] sample_tot: 64.1594 ms
[CPU] sample_image::free_data: 0.000806991 ms
[CPU] sample_image_tot: 64.7627 ms
[CPU] reduce_chi2::diff_weighted: 4.92702 ms
[CPU] reduce_chi2::reduction: 1.80085 ms
[CPU] reduce_chi2_tot: 6.7362 ms
[CPU] chi2_imag::free_fint: 0.000986969 ms
[CPU] chi2_image_tot: 71.5084 ms

[CPU] chi2_imag::fftw_alloc: 0.001612 ms
[CPU] sample_image::copy_input: 0.627903 ms
[CPU] sample::1st_shift: 0.461828 ms
[CPU] sample::FFT: 6.61606 ms
[CPU] sample::2nd_shift: 0.249933 ms
[CPU] sample::interpolate: 28.4022 ms
[CPU] sample::apply_phase_sampled: 23.7498 ms
[CPU] sample_tot: 61.1047 ms
[CPU] sample_image::free_data: 0.00103901 ms
[CPU] sample_image_tot: 61.7394 ms
[CPU] reduce_chi2::diff_weighted: 4.15736 ms
[CPU] reduce_chi2::reduction: 1.45675 ms
[CPU] reduce_chi2_tot: 5.62346 ms
[CPU] chi2_imag::free_fint: 0.000690983 ms
[CPU] chi2_image_tot: 67.3715 ms

[CPU] chi2_imag::fftw_alloc: 0.00186003 ms
[CPU] sample_image::copy_input: 0.593899 ms
[CPU] sample::1st_shift: 0.409887 ms
[CPU] sample::FFT: 5.96491 ms
[CPU] sample::2nd_shift: 0.237017 ms
[CPU] sample::interpolate: 29.3 ms
[CPU] sample::apply_phase_sampled: 27.0352 ms
[CPU] sample_tot: 64.5734 ms
[CPU] sample_image::free_data: 0.000926026 ms
[CPU] sample_image_tot: 65.1745 ms
[CPU] reduce_chi2::diff_weighted: 5.01112 ms
[CPU] reduce_chi2::reduction: 1.7771 ms
[CPU] reduce_chi2_tot: 6.79673 ms
[CPU] chi2_imag::free_fint: 0.000963977 ms
[CPU] chi2_image_tot: 71.981 ms

[CPU] chi2_imag::fftw_alloc: 0.00180403 ms
[CPU] sample_image::copy_input: 0.62511 ms
[CPU] sample::1st_shift: 0.487891 ms
[CPU] sample::FFT: 6.77173 ms
[CPU] sample::2nd_shift: 0.238309 ms
[CPU] sample::interpolate: 29.2305 ms
[CPU] sample::apply_phase_sampled: 22.3627 ms
[CPU] sample_tot: 60.7456 ms
[CPU] sample_image::free_data: 0.00077096 ms
[CPU] sample_image_tot: 61.3773 ms
[CPU] reduce_chi2::diff_weighted: 4.14632 ms
[CPU] reduce_chi2::reduction: 1.47778 ms
[CPU] reduce_chi2_tot: 5.63289 ms
[CPU] chi2_imag::free_fint: 0.000895001 ms
[CPU] chi2_image_tot: 67.0197 ms

[CPU] chi2_imag::fftw_alloc: 0.001223 ms
[CPU] sample_image::copy_input: 0.600458 ms
[CPU] sample::1st_shift: 0.427074 ms
[CPU] sample::FFT: 5.93179 ms
[CPU] sample::2nd_shift: 0.246248 ms
[CPU] sample::interpolate: 28.686 ms
[CPU] sample::apply_phase_sampled: 22.4557 ms
[CPU] sample_tot: 59.4067 ms
[CPU] sample_image::free_data: 0.000895001 ms
[CPU] sample_image_tot: 60.0139 ms
[CPU] reduce_chi2::diff_weighted: 4.1368 ms
[CPU] reduce_chi2::reduction: 1.49027 ms
[CPU] reduce_chi2_tot: 5.63503 ms
[CPU] chi2_imag::free_fint: 0.000695989 ms
[CPU] chi2_image_tot: 65.6576 ms

[CPU] chi2_imag::fftw_alloc: 0.00115001 ms
[CPU] sample_image::copy_input: 0.598219 ms
[CPU] sample::1st_shift: 0.420685 ms
[CPU] sample::FFT: 5.93874 ms
[CPU] sample::2nd_shift: 0.235336 ms
[CPU] sample::interpolate: 29.2259 ms
[CPU] sample::apply_phase_sampled: 22.4828 ms
[CPU] sample_tot: 59.968 ms
[CPU] sample_image::free_data: 0.000737025 ms
[CPU] sample_image_tot: 60.5728 ms
[CPU] reduce_chi2::diff_weighted: 4.13203 ms
[CPU] reduce_chi2::reduction: 1.49204 ms
[CPU] reduce_chi2_tot: 5.63262 ms
[CPU] chi2_imag::free_fint: 0.000771019 ms
[CPU] chi2_image_tot: 66.2135 ms

[CPU] chi2_imag::fftw_alloc: 0.00108004 ms
[CPU] sample_image::copy_input: 0.5959 ms
[CPU] sample::1st_shift: 0.425767 ms
[CPU] sample::FFT: 5.9364 ms
[CPU] sample::2nd_shift: 0.23625 ms
[CPU] sample::interpolate: 28.8244 ms
[CPU] sample::apply_phase_sampled: 23.0854 ms
[CPU] sample_tot: 60.1751 ms
[CPU] sample_image::free_data: 0.00093499 ms
[CPU] sample_image_tot: 60.7774 ms
[CPU] reduce_chi2::diff_weighted: 4.13569 ms
[CPU] reduce_chi2::reduction: 1.50552 ms
[CPU] reduce_chi2_tot: 5.6497 ms
[CPU] chi2_imag::free_fint: 0.000634987 ms
[CPU] chi2_image_tot: 66.4349 ms

[CPU] chi2_imag::fftw_alloc: 0.00126404 ms
[CPU] sample_image::copy_input: 0.604731 ms
[CPU] sample::1st_shift: 0.422395 ms
[CPU] sample::FFT: 5.96262 ms
[CPU] sample::2nd_shift: 0.23165 ms
[CPU] sample::interpolate: 21.2253 ms
[CPU] sample::apply_phase_sampled: 21.3646 ms
[CPU] sample_tot: 50.8393 ms
[CPU] sample_image::free_data: 0.000752974 ms
[CPU] sample_image_tot: 51.4504 ms
[CPU] reduce_chi2::diff_weighted: 3.82339 ms
[CPU] reduce_chi2::reduction: 1.3129 ms
[CPU] reduce_chi2_tot: 5.14349 ms
[CPU] chi2_imag::free_fint: 0.00066997 ms
[CPU] chi2_image_tot: 56.6015 ms

[CPU] chi2_imag::fftw_alloc: 0.00121404 ms
[CPU] sample_image::copy_input: 0.591894 ms
[CPU] sample::1st_shift: 0.415438 ms
[CPU] sample::FFT: 5.91119 ms
[CPU] sample::2nd_shift: 0.227795 ms
[CPU] sample::interpolate: 20.8819 ms
[CPU] sample::apply_phase_sampled: 21.4007 ms
[CPU] sample_tot: 50.4619 ms
[CPU] sample_image::free_data: 0.000869972 ms
[CPU] sample_image_tot: 51.0599 ms
[CPU] reduce_chi2::diff_weighted: 3.83022 ms
[CPU] reduce_chi2::reduction: 1.32266 ms
[CPU] reduce_chi2_tot: 5.16168 ms
[CPU] chi2_imag::free_fint: 0.000703032 ms
[CPU] chi2_image_tot: 56.2296 ms

[CPU] chi2_imag::fftw_alloc: 0.00118098 ms
[CPU] sample_image::copy_input: 0.587966 ms
[CPU] sample::1st_shift: 0.416852 ms
[CPU] sample::FFT: 5.94657 ms
[CPU] sample::2nd_shift: 0.229122 ms
[CPU] sample::interpolate: 21.2207 ms
[CPU] sample::apply_phase_sampled: 21.3696 ms
[CPU] sample_tot: 50.8089 ms
[CPU] sample_image::free_data: 0.000811007 ms
[CPU] sample_image_tot: 51.4031 ms
[CPU] reduce_chi2::diff_weighted: 3.82218 ms
[CPU] reduce_chi2::reduction: 1.31941 ms
[CPU] reduce_chi2_tot: 5.14959 ms
[CPU] chi2_imag::free_fint: 0.000814965 ms
[CPU] chi2_image_tot: 56.5607 ms

[CPU] chi2_imag::fftw_alloc: 0.00114704 ms
[CPU] sample_image::copy_input: 0.584889 ms
[CPU] sample::1st_shift: 0.414127 ms
[CPU] sample::FFT: 5.90107 ms
[CPU] sample::2nd_shift: 0.227038 ms
[CPU] sample::interpolate: 21.352 ms
[CPU] sample::apply_phase_sampled: 21.3672 ms
[CPU] sample_tot: 50.8971 ms
[CPU] sample_image::free_data: 0.000979984 ms
[CPU] sample_image_tot: 51.4888 ms
[CPU] reduce_chi2::diff_weighted: 3.8128 ms
[CPU] reduce_chi2::reduction: 1.31022 ms
[CPU] reduce_chi2_tot: 5.13079 ms
[CPU] chi2_imag::free_fint: 0.000692031 ms
[CPU] chi2_image_tot: 56.6266 ms

[CPU] chi2_imag::fftw_alloc: 0.00150199 ms
[CPU] sample_image::copy_input: 0.582914 ms
[CPU] sample::1st_shift: 0.414081 ms
[CPU] sample::FFT: 5.93142 ms
[CPU] sample::2nd_shift: 0.228673 ms
[CPU] sample::interpolate: 21.423 ms
[CPU] sample::apply_phase_sampled: 21.3659 ms
[CPU] sample_tot: 50.9842 ms
[CPU] sample_image::free_data: 0.000766013 ms
[CPU] sample_image_tot: 51.5735 ms
[CPU] reduce_chi2::diff_weighted: 3.82374 ms
[CPU] reduce_chi2::reduction: 1.31934 ms
[CPU] reduce_chi2_tot: 5.151 ms
[CPU] chi2_imag::free_fint: 0.000742963 ms
[CPU] chi2_image_tot: 56.7328 ms

[CPU] chi2_imag::fftw_alloc: 0.001268 ms
[CPU] sample_image::copy_input: 0.585861 ms
[CPU] sample::1st_shift: 0.415529 ms
[CPU] sample::FFT: 5.91727 ms
[CPU] sample::2nd_shift: 0.228624 ms
[CPU] sample::interpolate: 20.9247 ms
[CPU] sample::apply_phase_sampled: 21.3659 ms
[CPU] sample_tot: 50.4867 ms
[CPU] sample_image::free_data: 0.000755012 ms
[CPU] sample_image_tot: 51.0786 ms
[CPU] reduce_chi2::diff_weighted: 3.81235 ms
[CPU] reduce_chi2::reduction: 1.33403 ms
[CPU] reduce_chi2_tot: 5.15477 ms
[CPU] chi2_imag::free_fint: 0.000697968 ms
[CPU] chi2_image_tot: 56.2411 ms

[CPU] chi2_imag::fftw_alloc: 0.00111602 ms
[CPU] sample_image::copy_input: 0.579247 ms
[CPU] sample::1st_shift: 0.41945 ms
[CPU] sample::FFT: 5.92812 ms
[CPU] sample::2nd_shift: 0.229132 ms
[CPU] sample::interpolate: 21.0799 ms
[CPU] sample::apply_phase_sampled: 21.3756 ms
[CPU] sample_tot: 50.6597 ms
[CPU] sample_image::free_data: 0.000717002 ms
[CPU] sample_image_tot: 51.2452 ms
[CPU] reduce_chi2::diff_weighted: 3.81968 ms
[CPU] reduce_chi2::reduction: 1.31903 ms
[CPU] reduce_chi2_tot: 5.14629 ms
[CPU] chi2_imag::free_fint: 0.000755012 ms
[CPU] chi2_image_tot: 56.3988 ms

[CPU] chi2_imag::fftw_alloc: 0.00156998 ms
[CPU] sample_image::copy_input: 0.591161 ms
[CPU] sample::1st_shift: 0.412209 ms
[CPU] sample::FFT: 5.90697 ms
[CPU] sample::2nd_shift: 0.22718 ms
[CPU] sample::interpolate: 20.9862 ms
[CPU] sample::apply_phase_sampled: 21.3733 ms
[CPU] sample_tot: 50.5315 ms
[CPU] sample_image::free_data: 0.000756001 ms
[CPU] sample_image_tot: 51.1289 ms
[CPU] reduce_chi2::diff_weighted: 3.80871 ms
[CPU] reduce_chi2::reduction: 1.31802 ms
[CPU] reduce_chi2_tot: 5.13309 ms
[CPU] chi2_imag::free_fint: 0.000670028 ms
[CPU] chi2_image_tot: 56.2697 ms

[CPU] chi2_imag::fftw_alloc: 0.000940985 ms
[CPU] sample_image::copy_input: 0.579736 ms
[CPU] sample::1st_shift: 0.413827 ms
[CPU] sample::FFT: 5.93662 ms
[CPU] sample::2nd_shift: 0.227104 ms
[CPU] sample::interpolate: 20.8634 ms
[CPU] sample::apply_phase_sampled: 21.3693 ms
[CPU] sample_tot: 50.4243 ms
[CPU] sample_image::free_data: 0.00068103 ms
[CPU] sample_image_tot: 51.0102 ms
[CPU] reduce_chi2::diff_weighted: 3.80335 ms
[CPU] reduce_chi2::reduction: 1.31033 ms
[CPU] reduce_chi2_tot: 5.12136 ms
[CPU] chi2_imag::free_fint: 0.00114 ms
[CPU] chi2_image_tot: 56.1392 ms

[CPU] chi2_imag::fftw_alloc: 0.00114396 ms
[CPU] sample_image::copy_input: 0.585512 ms
[CPU] sample::1st_shift: 0.424945 ms
[CPU] sample::FFT: 5.89675 ms
[CPU] sample::2nd_shift: 0.22925 ms
[CPU] sample::interpolate: 20.8599 ms
[CPU] sample::apply_phase_sampled: 21.3832 ms
[CPU] sample_tot: 50.4101 ms
[CPU] sample_image::free_data: 0.00078202 ms
[CPU] sample_image_tot: 51.0024 ms
[CPU] reduce_chi2::diff_weighted: 3.80513 ms
[CPU] reduce_chi2::reduction: 1.33246 ms
[CPU] reduce_chi2_tot: 5.14494 ms
[CPU] chi2_imag::free_fint: 0.000556 ms
[CPU] chi2_image_tot: 56.1551 ms

[CPU] chi2_imag::fftw_alloc: 0.00107399 ms
[CPU] sample_image::copy_input: 0.588018 ms
[CPU] sample::1st_shift: 0.415375 ms
[CPU] sample::FFT: 5.93051 ms
[CPU] sample::2nd_shift: 0.227199 ms
[CPU] sample::interpolate: 20.8622 ms
[CPU] sample::apply_phase_sampled: 21.3664 ms
[CPU] sample_tot: 50.4254 ms
[CPU] sample_image::free_data: 0.000739994 ms
[CPU] sample_image_tot: 51.0198 ms
[CPU] reduce_chi2::diff_weighted: 3.80762 ms
[CPU] reduce_chi2::reduction: 1.3218 ms
[CPU] reduce_chi2_tot: 5.13676 ms
[CPU] chi2_imag::free_fint: 0.000817003 ms
[CPU] chi2_image_tot: 56.1645 ms
1024	1.000000e+06	float64	2	0	1.165176e+00	6.132506e-02	5.921370e-03	5.619717e-02
# |--> timings: [0.08443784713745117, 0.06775712966918945, 0.0715789794921875, 0.06743812561035156, 0.07204818725585938, 0.06708407402038574, 0.06572222709655762, 0.06627392768859863, 0.06649589538574219, 0.056668996810913086, 0.0562899112701416, 0.05662083625793457, 0.05668497085571289, 0.056790828704833984, 0.056301116943359375, 0.0564570426940918, 0.05632615089416504, 0.056197166442871094, 0.05622076988220215, 0.05621981620788574]

[CPU] chi2_imag::fftw_alloc: 0.00220799 ms
[CPU] sample_image::copy_input: 0.566224 ms
[CPU] sample::1st_shift: 0.509872 ms
[CPU] sample::FFT: 11.239 ms
[CPU] sample::2nd_shift: 0.28251 ms
[CPU] sample::interpolate: 15.2735 ms
[CPU] sample::apply_phase_sampled: 11.2573 ms
[CPU] sample_tot: 40.5368 ms
[CPU] sample_image::free_data: 0.000777014 ms
[CPU] sample_image_tot: 41.1105 ms
[CPU] reduce_chi2::diff_weighted: 2.13067 ms
[CPU] reduce_chi2::reduction: 0.767516 ms
[CPU] reduce_chi2_tot: 2.90897 ms
[CPU] chi2_imag::free_fint: 0.00101596 ms
[CPU] chi2_image_tot: 44.0316 ms

[CPU] chi2_imag::fftw_alloc: 0.001379 ms
[CPU] sample_image::copy_input: 0.3622 ms
[CPU] sample::1st_shift: 0.239075 ms
[CPU] sample::FFT: 3.47926 ms
[CPU] sample::2nd_shift: 0.122835 ms
[CPU] sample::interpolate: 14.7213 ms
[CPU] sample::apply_phase_sampled: 12.3958 ms
[CPU] sample_tot: 32.6222 ms
[CPU] sample_image::free_data: 0.000824977 ms
[CPU] sample_image_tot: 32.9912 ms
[CPU] reduce_chi2::diff_weighted: 2.1437 ms
[CPU] reduce_chi2::reduction: 0.786135 ms
[CPU] reduce_chi2_tot: 2.93812 ms
[CPU] chi2_imag::free_fint: 0.000828004 ms
[CPU] chi2_image_tot: 35.9374 ms

[CPU] chi2_imag::fftw_alloc: 0.001729 ms
[CPU] sample_image::copy_input: 0.36358 ms
[CPU] sample::1st_shift: 0.238214 ms
[CPU] sample::FFT: 3.51166 ms
[CPU] sample::2nd_shift: 0.125655 ms
[CPU] sample::interpolate: 14.7561 ms
[CPU] sample::apply_phase_sampled: 13.3166 ms
[CPU] sample_tot: 33.6131 ms
[CPU] sample_image::free_data: 0.00115001 ms
[CPU] sample_image_tot: 33.9835 ms
[CPU] reduce_chi2::diff_weighted: 2.13116 ms
[CPU] reduce_chi2::reduction: 0.791354 ms
[CPU] reduce_chi2_tot: 2.93107 ms
[CPU] chi2_imag::free_fint: 0.000672007 ms
[CPU] chi2_image_tot: 36.9234 ms

[CPU] chi2_imag::fftw_alloc: 0.00183698 ms
[CPU] sample_image::copy_input: 0.362815 ms
[CPU] sample::1st_shift: 0.243408 ms
[CPU] sample::FFT: 3.49035 ms
[CPU] sample::2nd_shift: 0.125263 ms
[CPU] sample::interpolate: 14.7051 ms
[CPU] sample::apply_phase_sampled: 12.3045 ms
[CPU] sample_tot: 32.5487 ms
[CPU] sample_image::free_data: 0.000989006 ms
[CPU] sample_image_tot: 32.9182 ms
[CPU] reduce_chi2::diff_weighted: 2.47191 ms
[CPU] reduce_chi2::reduction: 0.789472 ms
[CPU] reduce_chi2_tot: 3.27084 ms
[CPU] chi2_imag::free_fint: 0.001006 ms
[CPU] chi2_image_tot: 36.1985 ms

[CPU] chi2_imag::fftw_alloc: 0.00182301 ms
[CPU] sample_image::copy_input: 0.362422 ms
[CPU] sample::1st_shift: 0.241617 ms
[CPU] sample::FFT: 3.51091 ms
[CPU] sample::2nd_shift: 0.122862 ms
[CPU] sample::interpolate: 14.6931 ms
[CPU] sample::apply_phase_sampled: 12.3838 ms
[CPU] sample_tot: 32.6106 ms
[CPU] sample_image::free_data: 0.000892032 ms
[CPU] sample_image_tot: 32.9794 ms
[CPU] reduce_chi2::diff_weighted: 2.14165 ms
[CPU] reduce_chi2::reduction: 0.774141 ms
[CPU] reduce_chi2_tot: 2.92303 ms
[CPU] chi2_imag::free_fint: 0.00070699 ms
[CPU] chi2_image_tot: 35.9112 ms

[CPU] chi2_imag::fftw_alloc: 0.00123103 ms
[CPU] sample_image::copy_input: 0.370891 ms
[CPU] sample::1st_shift: 0.242668 ms
[CPU] sample::FFT: 3.51338 ms
[CPU] sample::2nd_shift: 0.122718 ms
[CPU] sample::interpolate: 14.7198 ms
[CPU] sample::apply_phase_sampled: 13.1437 ms
[CPU] sample_tot: 33.411 ms
[CPU] sample_image::free_data: 0.000803033 ms
[CPU] sample_image_tot: 33.7887 ms
[CPU] reduce_chi2::diff_weighted: 2.13544 ms
[CPU] reduce_chi2::reduction: 0.776228 ms
[CPU] reduce_chi2_tot: 2.92008 ms
[CPU] chi2_imag::free_fint: 0.000714033 ms
[CPU] chi2_image_tot: 36.7167 ms

[CPU] chi2_imag::fftw_alloc: 0.00163005 ms
[CPU] sample_image::copy_input: 0.360267 ms
[CPU] sample::1st_shift: 0.242847 ms
[CPU] sample::FFT: 3.49739 ms
[CPU] sample::2nd_shift: 0.125493 ms
[CPU] sample::interpolate: 14.727 ms
[CPU] sample::apply_phase_sampled: 12.0828 ms
[CPU] sample_tot: 32.3413 ms
[CPU] sample_image::free_data: 0.00115001 ms
[CPU] sample_image_tot: 32.7082 ms
[CPU] reduce_chi2::diff_weighted: 2.4507 ms
[CPU] reduce_chi2::reduction: 0.831064 ms
[CPU] reduce_chi2_tot: 3.29002 ms
[CPU] chi2_imag::free_fint: 0.000615953 ms
[CPU] chi2_image_tot: 36.0062 ms

[CPU] chi2_imag::fftw_alloc: 0.00153895 ms
[CPU] sample_image::copy_input: 0.353257 ms
[CPU] sample::1st_shift: 0.274472 ms
[CPU] sample::FFT: 3.51064 ms
[CPU] sample::2nd_shift: 0.122595 ms
[CPU] sample::interpolate: 14.7169 ms
[CPU] sample::apply_phase_sampled: 13.1222 ms
[CPU] sample_tot: 33.4114 ms
[CPU] sample_image::free_data: 0.000749948 ms
[CPU] sample_image_tot: 33.7719 ms
[CPU] reduce_chi2::diff_weighted: 2.13105 ms
[CPU] reduce_chi2::reduction: 0.789896 ms
[CPU] reduce_chi2_tot: 2.92952 ms
[CPU] chi2_imag::free_fint: 0.00109203 ms
[CPU] chi2_image_tot: 36.7096 ms

[CPU] chi2_imag::fftw_alloc: 0.00166002 ms
[CPU] sample_image::copy_input: 0.362265 ms
[CPU] sample::1st_shift: 0.236849 ms
[CPU] sample::FFT: 3.51904 ms
[CPU] sample::2nd_shift: 0.123166 ms
[CPU] sample::interpolate: 14.6962 ms
[CPU] sample::apply_phase_sampled: 12.9019 ms
[CPU] sample_tot: 33.1458 ms
[CPU] sample_image::free_data: 0.000755012 ms
[CPU] sample_image_tot: 33.5146 ms
[CPU] reduce_chi2::diff_weighted: 2.15401 ms
[CPU] reduce_chi2::reduction: 0.795845 ms
[CPU] reduce_chi2_tot: 2.95945 ms
[CPU] chi2_imag::free_fint: 0.000680971 ms
[CPU] chi2_image_tot: 36.4822 ms

[CPU] chi2_imag::fftw_alloc: 0.00169798 ms
[CPU] sample_image::copy_input: 0.365534 ms
[CPU] sample::1st_shift: 0.241413 ms
[CPU] sample::FFT: 3.49651 ms
[CPU] sample::2nd_shift: 0.1241 ms
[CPU] sample::interpolate: 14.7151 ms
[CPU] sample::apply_phase_sampled: 11.7303 ms
[CPU] sample_tot: 31.9732 ms
[CPU] sample_image::free_data: 0.00097102 ms
[CPU] sample_image_tot: 32.3448 ms
[CPU] reduce_chi2::diff_weighted: 2.46385 ms
[CPU] reduce_chi2::reduction: 0.837377 ms
[CPU] reduce_chi2_tot: 3.30909 ms
[CPU] chi2_imag::free_fint: 0.000842963 ms
[CPU] chi2_image_tot: 35.6622 ms

[CPU] chi2_imag::fftw_alloc: 0.00115501 ms
[CPU] sample_image::copy_input: 0.355493 ms
[CPU] sample::1st_shift: 0.2794 ms
[CPU] sample::FFT: 3.52214 ms
[CPU] sample::2nd_shift: 0.123006 ms
[CPU] sample::interpolate: 14.7253 ms
[CPU] sample::apply_phase_sampled: 13.6655 ms
[CPU] sample_tot: 33.9754 ms
[CPU] sample_image::free_data: 0.000791973 ms
[CPU] sample_image_tot: 34.3373 ms
[CPU] reduce_chi2::diff_weighted: 2.14764 ms
[CPU] reduce_chi2::reduction: 0.793821 ms
[CPU] reduce_chi2_tot: 2.94954 ms
[CPU] chi2_imag::free_fint: 0.000790984 ms
[CPU] chi2_image_tot: 37.2953 ms

[CPU] chi2_imag::fftw_alloc: 0.00170898 ms
[CPU] sample_image::copy_input: 0.363179 ms
[CPU] sample::1st_shift: 0.241107 ms
[CPU] sample::FFT: 3.49848 ms
[CPU] sample::2nd_shift: 0.122992 ms
[CPU] sample::interpolate: 14.7256 ms
[CPU] sample::apply_phase_sampled: 12.6215 ms
[CPU] sample_tot: 32.8694 ms
[CPU] sample_image::free_data: 0.000990985 ms
[CPU] sample_image_tot: 33.2394 ms
[CPU] reduce_chi2::diff_weighted: 2.1515 ms
[CPU] reduce_chi2::reduction: 0.801909 ms
[CPU] reduce_chi2_tot: 2.96213 ms
[CPU] chi2_imag::free_fint: 0.00111602 ms
[CPU] chi2_image_tot: 36.2114 ms

[CPU] chi2_imag::fftw_alloc: 0.00113499 ms
[CPU] sample_image::copy_input: 0.36737 ms
[CPU] sample::1st_shift: 0.238374 ms
[CPU] sample::FFT: 3.5067 ms
[CPU] sample::2nd_shift: 0.122831 ms
[CPU] sample::interpolate: 14.9244 ms
[CPU] sample::apply_phase_sampled: 11.7342 ms
[CPU] sample_tot: 32.1861 ms
[CPU] sample_image::free_data: 0.000879983 ms
[CPU] sample_image_tot: 32.56 ms
[CPU] reduce_chi2::diff_weighted: 2.43263 ms
[CPU] reduce_chi2::reduction: 0.831584 ms
[CPU] reduce_chi2_tot: 3.27245 ms
[CPU] chi2_imag::free_fint: 0.000490982 ms
[CPU] chi2_image_tot: 35.8398 ms

[CPU] chi2_imag::fftw_alloc: 0.00111805 ms
[CPU] sample_image::copy_input: 0.366424 ms
[CPU] sample::1st_shift: 0.272854 ms
[CPU] sample::FFT: 3.49988 ms
[CPU] sample::2nd_shift: 0.122602 ms
[CPU] sample::interpolate: 14.7274 ms
[CPU] sample::apply_phase_sampled: 12.9507 ms
[CPU] sample_tot: 33.2394 ms
[CPU] sample_image::free_data: 0.000869972 ms
[CPU] sample_image_tot: 33.6123 ms
[CPU] reduce_chi2::diff_weighted: 2.14059 ms
[CPU] reduce_chi2::reduction: 0.782749 ms
[CPU] reduce_chi2_tot: 2.93148 ms
[CPU] chi2_imag::free_fint: 0.000676955 ms
[CPU] chi2_image_tot: 36.551 ms

[CPU] chi2_imag::fftw_alloc: 0.00157603 ms
[CPU] sample_image::copy_input: 0.366194 ms
[CPU] sample::1st_shift: 0.242654 ms
[CPU] sample::FFT: 3.51294 ms
[CPU] sample::2nd_shift: 0.123122 ms
[CPU] sample::interpolate: 14.66 ms
[CPU] sample::apply_phase_sampled: 12.3679 ms
[CPU] sample_tot: 32.5808 ms
[CPU] sample_image::free_data: 0.000789994 ms
[CPU] sample_image_tot: 32.9533 ms
[CPU] reduce_chi2::diff_weighted: 2.48069 ms
[CPU] reduce_chi2::reduction: 0.804265 ms
[CPU] reduce_chi2_tot: 3.29429 ms
[CPU] chi2_imag::free_fint: 0.000701984 ms
[CPU] chi2_image_tot: 36.2558 ms

[CPU] chi2_imag::fftw_alloc: 0.001101 ms
[CPU] sample_image::copy_input: 0.365299 ms
[CPU] sample::1st_shift: 0.242064 ms
[CPU] sample::FFT: 3.49026 ms
[CPU] sample::2nd_shift: 0.123295 ms
[CPU] sample::interpolate: 14.7119 ms
[CPU] sample::apply_phase_sampled: 12.5069 ms
[CPU] sample_tot: 32.7335 ms
[CPU] sample_image::free_data: 0.000983011 ms
[CPU] sample_image_tot: 33.1057 ms
[CPU] reduce_chi2::diff_weighted: 2.13847 ms
[CPU] reduce_chi2::reduction: 0.795252 ms
[CPU] reduce_chi2_tot: 2.94247 ms
[CPU] chi2_imag::free_fint: 0.000679982 ms
[CPU] chi2_image_tot: 36.0555 ms

[CPU] chi2_imag::fftw_alloc: 0.00103301 ms
[CPU] sample_image::copy_input: 0.369457 ms
[CPU] sample::1st_shift: 0.244528 ms
[CPU] sample::FFT: 3.51005 ms
[CPU] sample::2nd_shift: 0.12273 ms
[CPU] sample::interpolate: 14.7678 ms
[CPU] sample::apply_phase_sampled: 13.1604 ms
[CPU] sample_tot: 33.4674 ms
[CPU] sample_image::free_data: 0.000833999 ms
[CPU] sample_image_tot: 33.8437 ms
[CPU] reduce_chi2::diff_weighted: 2.13721 ms
[CPU] reduce_chi2::reduction: 0.813106 ms
[CPU] reduce_chi2_tot: 2.95911 ms
[CPU] chi2_imag::free_fint: 0.000772008 ms
[CPU] chi2_image_tot: 36.8099 ms

[CPU] chi2_imag::fftw_alloc: 0.00153901 ms
[CPU] sample_image::copy_input: 0.36728 ms
[CPU] sample::1st_shift: 0.241966 ms
[CPU] sample::FFT: 3.48373 ms
[CPU] sample::2nd_shift: 0.123365 ms
[CPU] sample::interpolate: 14.6805 ms
[CPU] sample::apply_phase_sampled: 12.0554 ms
[CPU] sample_tot: 32.2462 ms
[CPU] sample_image::free_data: 0.000867003 ms
[CPU] sample_image_tot: 32.6199 ms
[CPU] reduce_chi2::diff_weighted: 2.45888 ms
[CPU] reduce_chi2::reduction: 0.832264 ms
[CPU] reduce_chi2_tot: 3.30072 ms
[CPU] chi2_imag::free_fint: 0.000795 ms
[CPU] chi2_image_tot: 35.929 ms

[CPU] chi2_imag::fftw_alloc: 0.00141299 ms
[CPU] sample_image::copy_input: 0.365857 ms
[CPU] sample::1st_shift: 0.259957 ms
[CPU] sample::FFT: 3.52077 ms
[CPU] sample::2nd_shift: 0.123167 ms
[CPU] sample::interpolate: 14.6792 ms
[CPU] sample::apply_phase_sampled: 12.4373 ms
[CPU] sample_tot: 32.6785 ms
[CPU] sample_image::free_data: 0.000812986 ms
[CPU] sample_image_tot: 33.0508 ms
[CPU] reduce_chi2::diff_weighted: 2.13593 ms
[CPU] reduce_chi2::reduction: 0.797736 ms
[CPU] reduce_chi2_tot: 2.94146 ms
[CPU] chi2_imag::free_fint: 0.00098499 ms
[CPU] chi2_image_tot: 36.0007 ms

[CPU] chi2_imag::fftw_alloc: 0.00105501 ms
[CPU] sample_image::copy_input: 0.368433 ms
[CPU] sample::1st_shift: 0.242085 ms
[CPU] sample::FFT: 3.4945 ms
[CPU] sample::2nd_shift: 0.123221 ms
[CPU] sample::interpolate: 14.67 ms
[CPU] sample::apply_phase_sampled: 12.7815 ms
[CPU] sample_tot: 32.9734 ms
[CPU] sample_image::free_data: 0.000778993 ms
[CPU] sample_image_tot: 33.3481 ms
[CPU] reduce_chi2::diff_weighted: 2.14023 ms
[CPU] reduce_chi2::reduction: 0.765932 ms
[CPU] reduce_chi2_tot: 2.91567 ms
[CPU] chi2_imag::free_fint: 0.000559958 ms
[CPU] chi2_image_tot: 36.2717 ms
1024	1.000000e+06	float64	4	0	6.909962e-01	3.636822e-02	4.227676e-04	3.573012e-02
# |--> timings: [0.044085025787353516, 0.03600502014160156, 0.03699684143066406, 0.03626298904418945, 0.035971879959106445, 0.03677988052368164, 0.03606891632080078, 0.03677797317504883, 0.036550045013427734, 0.03573012351989746, 0.037358999252319336, 0.03627586364746094, 0.03589892387390137, 0.03661799430847168, 0.03631782531738281, 0.03611588478088379, 0.03687691688537598, 0.03599214553833008, 0.03606295585632324, 0.036334991455078125]

[CPU] chi2_imag::fftw_alloc: 0.00189099 ms
[CPU] sample_image::copy_input: 0.528386 ms
[CPU] sample::1st_shift: 0.321145 ms
[CPU] sample::FFT: 6.80641 ms
[CPU] sample::2nd_shift: 0.225103 ms
[CPU] sample::interpolate: 11.3868 ms
[CPU] sample::apply_phase_sampled: 11.8452 ms
[CPU] sample_tot: 32.1751 ms
[CPU] sample_image::free_data: 0.000822009 ms
[CPU] sample_image_tot: 32.7107 ms
[CPU] reduce_chi2::diff_weighted: 3.82651 ms
[CPU] reduce_chi2::reduction: 1.28265 ms
[CPU] reduce_chi2_tot: 5.11977 ms
[CPU] chi2_imag::free_fint: 0.00125199 ms
[CPU] chi2_image_tot: 37.8435 ms

[CPU] chi2_imag::fftw_alloc: 0.00157999 ms
[CPU] sample_image::copy_input: 0.380688 ms
[CPU] sample::1st_shift: 0.372428 ms
[CPU] sample::FFT: 5.3507 ms
[CPU] sample::2nd_shift: 0.213619 ms
[CPU] sample::interpolate: 11.4272 ms
[CPU] sample::apply_phase_sampled: 8.70912 ms
[CPU] sample_tot: 27.8331 ms
[CPU] sample_image::free_data: 0.00081904 ms
[CPU] sample_image_tot: 28.2207 ms
[CPU] reduce_chi2::diff_weighted: 1.57338 ms
[CPU] reduce_chi2::reduction: 0.543905 ms
[CPU] reduce_chi2_tot: 2.12569 ms
[CPU] chi2_imag::free_fint: 0.000872009 ms
[CPU] chi2_image_tot: 30.355 ms

[CPU] chi2_imag::fftw_alloc: 0.00161101 ms
[CPU] sample_image::copy_input: 0.350986 ms
[CPU] sample::1st_shift: 0.180131 ms
[CPU] sample::FFT: 2.71739 ms
[CPU] sample::2nd_shift: 0.087182 ms
[CPU] sample::interpolate: 9.93448 ms
[CPU] sample::apply_phase_sampled: 7.56867 ms
[CPU] sample_tot: 22.126 ms
[CPU] sample_image::free_data: 0.000995991 ms
[CPU] sample_image_tot: 22.4841 ms
[CPU] reduce_chi2::diff_weighted: 1.46568 ms
[CPU] reduce_chi2::reduction: 0.576913 ms
[CPU] reduce_chi2_tot: 2.05027 ms
[CPU] chi2_imag::free_fint: 0.000668981 ms
[CPU] chi2_image_tot: 24.5426 ms

[CPU] chi2_imag::fftw_alloc: 0.00111299 ms
[CPU] sample_image::copy_input: 0.347728 ms
[CPU] sample::1st_shift: 0.187727 ms
[CPU] sample::FFT: 2.73629 ms
[CPU] sample::2nd_shift: 0.08718 ms
[CPU] sample::interpolate: 9.91471 ms
[CPU] sample::apply_phase_sampled: 7.51093 ms
[CPU] sample_tot: 22.0739 ms
[CPU] sample_image::free_data: 0.000663043 ms
[CPU] sample_image_tot: 22.4293 ms
[CPU] reduce_chi2::diff_weighted: 1.49234 ms
[CPU] reduce_chi2::reduction: 0.546704 ms
[CPU] reduce_chi2_tot: 2.04744 ms
[CPU] chi2_imag::free_fint: 0.000728003 ms
[CPU] chi2_image_tot: 24.4846 ms

[CPU] chi2_imag::fftw_alloc: 0.00102801 ms
[CPU] sample_image::copy_input: 0.391939 ms
[CPU] sample::1st_shift: 0.18818 ms
[CPU] sample::FFT: 2.74255 ms
[CPU] sample::2nd_shift: 0.087276 ms
[CPU] sample::interpolate: 9.69414 ms
[CPU] sample::apply_phase_sampled: 7.44584 ms
[CPU] sample_tot: 21.8071 ms
[CPU] sample_image::free_data: 0.000944012 ms
[CPU] sample_image_tot: 22.208 ms
[CPU] reduce_chi2::diff_weighted: 1.39136 ms
[CPU] reduce_chi2::reduction: 0.67197 ms
[CPU] reduce_chi2_tot: 2.08137 ms
[CPU] chi2_imag::free_fint: 0.00166299 ms
[CPU] chi2_image_tot: 24.3001 ms

[CPU] chi2_imag::fftw_alloc: 0.001657 ms
[CPU] sample_image::copy_input: 0.353504 ms
[CPU] sample::1st_shift: 0.184687 ms
[CPU] sample::FFT: 3.72278 ms
[CPU] sample::2nd_shift: 0.085389 ms
[CPU] sample::interpolate: 9.97224 ms
[CPU] sample::apply_phase_sampled: 7.57438 ms
[CPU] sample_tot: 23.1481 ms
[CPU] sample_image::free_data: 0.000916014 ms
[CPU] sample_image_tot: 23.5109 ms
[CPU] reduce_chi2::diff_weighted: 1.55813 ms
[CPU] reduce_chi2::reduction: 0.539465 ms
[CPU] reduce_chi2_tot: 2.10695 ms
[CPU] chi2_imag::free_fint: 0.000796979 ms
[CPU] chi2_image_tot: 25.6272 ms

[CPU] chi2_imag::fftw_alloc: 0.00146002 ms
[CPU] sample_image::copy_input: 0.345905 ms
[CPU] sample::1st_shift: 0.176185 ms
[CPU] sample::FFT: 2.86811 ms
[CPU] sample::2nd_shift: 0.086366 ms
[CPU] sample::interpolate: 9.95411 ms
[CPU] sample::apply_phase_sampled: 7.89862 ms
[CPU] sample_tot: 22.6165 ms
[CPU] sample_image::free_data: 0.000900007 ms
[CPU] sample_image_tot: 22.9699 ms
[CPU] reduce_chi2::diff_weighted: 1.49531 ms
[CPU] reduce_chi2::reduction: 0.573085 ms
[CPU] reduce_chi2_tot: 2.07808 ms
[CPU] chi2_imag::free_fint: 0.000857981 ms
[CPU] chi2_image_tot: 25.0565 ms

[CPU] chi2_imag::fftw_alloc: 0.00125001 ms
[CPU] sample_image::copy_input: 0.347701 ms
[CPU] sample::1st_shift: 0.180882 ms
[CPU] sample::FFT: 2.85363 ms
[CPU] sample::2nd_shift: 0.086347 ms
[CPU] sample::interpolate: 9.91731 ms
[CPU] sample::apply_phase_sampled: 7.56124 ms
[CPU] sample_tot: 22.2254 ms
[CPU] sample_image::free_data: 0.000750006 ms
[CPU] sample_image_tot: 22.5809 ms
[CPU] reduce_chi2::diff_weighted: 1.46839 ms
[CPU] reduce_chi2::reduction: 0.525398 ms
[CPU] reduce_chi2_tot: 2.00233 ms
[CPU] chi2_imag::free_fint: 0.000700005 ms
[CPU] chi2_image_tot: 24.5909 ms

[CPU] chi2_imag::fftw_alloc: 0.00121398 ms
[CPU] sample_image::copy_input: 0.349692 ms
[CPU] sample::1st_shift: 0.194228 ms
[CPU] sample::FFT: 3.03537 ms
[CPU] sample::2nd_shift: 0.090481 ms
[CPU] sample::interpolate: 9.96617 ms
[CPU] sample::apply_phase_sampled: 7.54334 ms
[CPU] sample_tot: 22.5158 ms
[CPU] sample_image::free_data: 0.000862987 ms
[CPU] sample_image_tot: 22.8726 ms
[CPU] reduce_chi2::diff_weighted: 1.57161 ms
[CPU] reduce_chi2::reduction: 0.541752 ms
[CPU] reduce_chi2_tot: 2.12187 ms
[CPU] chi2_imag::free_fint: 0.000906002 ms
[CPU] chi2_image_tot: 25.0024 ms

[CPU] chi2_imag::fftw_alloc: 0.001062 ms
[CPU] sample_image::copy_input: 0.347303 ms
[CPU] sample::1st_shift: 0.191876 ms
[CPU] sample::FFT: 2.85832 ms
[CPU] sample::2nd_shift: 0.085121 ms
[CPU] sample::interpolate: 10.0681 ms
[CPU] sample::apply_phase_sampled: 7.50712 ms
[CPU] sample_tot: 22.4768 ms
[CPU] sample_image::free_data: 0.000869972 ms
[CPU] sample_image_tot: 22.8314 ms
[CPU] reduce_chi2::diff_weighted: 1.55236 ms
[CPU] reduce_chi2::reduction: 0.595413 ms
[CPU] reduce_chi2_tot: 2.15916 ms
[CPU] chi2_imag::free_fint: 0.00113901 ms
[CPU] chi2_image_tot: 25.0006 ms

[CPU] chi2_imag::fftw_alloc: 0.00174198 ms
[CPU] sample_image::copy_input: 0.362978 ms
[CPU] sample::1st_shift: 0.195594 ms
[CPU] sample::FFT: 3.18744 ms
[CPU] sample::2nd_shift: 0.088551 ms
[CPU] sample::interpolate: 10.1694 ms
[CPU] sample::apply_phase_sampled: 8.07246 ms
[CPU] sample_tot: 23.3474 ms
[CPU] sample_image::free_data: 0.00084599 ms
[CPU] sample_image_tot: 23.7185 ms
[CPU] reduce_chi2::diff_weighted: 1.4618 ms
[CPU] reduce_chi2::reduction: 0.5142 ms
[CPU] reduce_chi2_tot: 1.98538 ms
[CPU] chi2_imag::free_fint: 0.000860018 ms
[CPU] chi2_image_tot: 25.7133 ms

[CPU] chi2_imag::fftw_alloc: 0.000961998 ms
[CPU] sample_image::copy_input: 0.349336 ms
[CPU] sample::1st_shift: 0.19481 ms
[CPU] sample::FFT: 2.75593 ms
[CPU] sample::2nd_shift: 0.084937 ms
[CPU] sample::interpolate: 9.92478 ms
[CPU] sample::apply_phase_sampled: 7.50344 ms
[CPU] sample_tot: 22.0613 ms
[CPU] sample_image::free_data: 0.001034 ms
[CPU] sample_image_tot: 22.418 ms
[CPU] reduce_chi2::diff_weighted: 1.43293 ms
[CPU] reduce_chi2::reduction: 0.546913 ms
[CPU] reduce_chi2_tot: 1.98826 ms
[CPU] chi2_imag::free_fint: 0.000783009 ms
[CPU] chi2_image_tot: 24.4147 ms

[CPU] chi2_imag::fftw_alloc: 0.001206 ms
[CPU] sample_image::copy_input: 0.347217 ms
[CPU] sample::1st_shift: 0.190871 ms
[CPU] sample::FFT: 2.86456 ms
[CPU] sample::2nd_shift: 0.086708 ms
[CPU] sample::interpolate: 9.93957 ms
[CPU] sample::apply_phase_sampled: 7.51212 ms
[CPU] sample_tot: 22.2622 ms
[CPU] sample_image::free_data: 0.000852975 ms
[CPU] sample_image_tot: 22.6168 ms
[CPU] reduce_chi2::diff_weighted: 1.4474 ms
[CPU] reduce_chi2::reduction: 0.524941 ms
[CPU] reduce_chi2_tot: 1.98072 ms
[CPU] chi2_imag::free_fint: 0.000816013 ms
[CPU] chi2_image_tot: 24.6051 ms

[CPU] chi2_imag::fftw_alloc: 0.00108202 ms
[CPU] sample_image::copy_input: 0.349718 ms
[CPU] sample::1st_shift: 0.194042 ms
[CPU] sample::FFT: 2.84406 ms
[CPU] sample::2nd_shift: 0.085023 ms
[CPU] sample::interpolate: 9.92847 ms
[CPU] sample::apply_phase_sampled: 7.47942 ms
[CPU] sample_tot: 22.1489 ms
[CPU] sample_image::free_data: 0.000828994 ms
[CPU] sample_image_tot: 22.5057 ms
[CPU] reduce_chi2::diff_weighted: 1.46067 ms
[CPU] reduce_chi2::reduction: 0.630474 ms
[CPU] reduce_chi2_tot: 2.10077 ms
[CPU] chi2_imag::free_fint: 0.000783009 ms
[CPU] chi2_image_tot: 24.614 ms

[CPU] chi2_imag::fftw_alloc: 0.000933011 ms
[CPU] sample_image::copy_input: 0.353342 ms
[CPU] sample::1st_shift: 0.193295 ms
[CPU] sample::FFT: 3.22971 ms
[CPU] sample::2nd_shift: 0.112079 ms
[CPU] sample::interpolate: 9.94268 ms
[CPU] sample::apply_phase_sampled: 7.91955 ms
[CPU] sample_tot: 23.0614 ms
[CPU] sample_image::free_data: 0.00102702 ms
[CPU] sample_image_tot: 23.4241 ms
[CPU] reduce_chi2::diff_weighted: 1.50382 ms
[CPU] reduce_chi2::reduction: 0.534364 ms
[CPU] reduce_chi2_tot: 2.04795 ms
[CPU] chi2_imag::free_fint: 0.00122597 ms
[CPU] chi2_image_tot: 25.4811 ms

[CPU] chi2_imag::fftw_alloc: 0.00118901 ms
[CPU] sample_image::copy_input: 0.347204 ms
[CPU] sample::1st_shift: 0.196673 ms
[CPU] sample::FFT: 2.8549 ms
[CPU] sample::2nd_shift: 0.085294 ms
[CPU] sample::interpolate: 9.94719 ms
[CPU] sample::apply_phase_sampled: 7.49691 ms
[CPU] sample_tot: 22.1972 ms
[CPU] sample_image::free_data: 0.000830973 ms
[CPU] sample_image_tot: 22.5514 ms
[CPU] reduce_chi2::diff_weighted: 1.47494 ms
[CPU] reduce_chi2::reduction: 0.524175 ms
[CPU] reduce_chi2_tot: 2.00746 ms
[CPU] chi2_imag::free_fint: 0.000926957 ms
[CPU] chi2_image_tot: 24.5671 ms

[CPU] chi2_imag::fftw_alloc: 0.000765023 ms
[CPU] sample_image::copy_input: 0.353513 ms
[CPU] sample::1st_shift: 0.190579 ms
[CPU] sample::FFT: 3.0282 ms
[CPU] sample::2nd_shift: 0.090831 ms
[CPU] sample::interpolate: 10.0024 ms
[CPU] sample::apply_phase_sampled: 8.00666 ms
[CPU] sample_tot: 22.9903 ms
[CPU] sample_image::free_data: 0.000933011 ms
[CPU] sample_image_tot: 23.3519 ms
[CPU] reduce_chi2::diff_weighted: 1.53025 ms
[CPU] reduce_chi2::reduction: 0.599778 ms
[CPU] reduce_chi2_tot: 2.13907 ms
[CPU] chi2_imag::free_fint: 0.000899017 ms
[CPU] chi2_image_tot: 25.4988 ms

[CPU] chi2_imag::fftw_alloc: 0.00169798 ms
[CPU] sample_image::copy_input: 0.348997 ms
[CPU] sample::1st_shift: 0.175538 ms
[CPU] sample::FFT: 2.78209 ms
[CPU] sample::2nd_shift: 0.086437 ms
[CPU] sample::interpolate: 9.99441 ms
[CPU] sample::apply_phase_sampled: 7.58419 ms
[CPU] sample_tot: 22.2593 ms
[CPU] sample_image::free_data: 0.000839005 ms
[CPU] sample_image_tot: 22.6151 ms
[CPU] reduce_chi2::diff_weighted: 1.51832 ms
[CPU] reduce_chi2::reduction: 0.570551 ms
[CPU] reduce_chi2_tot: 2.09753 ms
[CPU] chi2_imag::free_fint: 0.000675966 ms
[CPU] chi2_image_tot: 24.7209 ms

[CPU] chi2_imag::fftw_alloc: 0.000899949 ms
[CPU] sample_image::copy_input: 0.345106 ms
[CPU] sample::1st_shift: 0.180566 ms
[CPU] sample::FFT: 2.75579 ms
[CPU] sample::2nd_shift: 0.087565 ms
[CPU] sample::interpolate: 9.9133 ms
[CPU] sample::apply_phase_sampled: 7.82474 ms
[CPU] sample_tot: 22.4001 ms
[CPU] sample_image::free_data: 0.000661996 ms
[CPU] sample_image_tot: 22.7525 ms
[CPU] reduce_chi2::diff_weighted: 1.48762 ms
[CPU] reduce_chi2::reduction: 0.783633 ms
[CPU] reduce_chi2_tot: 2.28165 ms
[CPU] chi2_imag::free_fint: 0.00134803 ms
[CPU] chi2_image_tot: 25.0421 ms

[CPU] chi2_imag::fftw_alloc: 0.001301 ms
[CPU] sample_image::copy_input: 0.356024 ms
[CPU] sample::1st_shift: 0.19772 ms
[CPU] sample::FFT: 2.9886 ms
[CPU] sample::2nd_shift: 0.085813 ms
[CPU] sample::interpolate: 9.64767 ms
[CPU] sample::apply_phase_sampled: 7.49839 ms
[CPU] sample_tot: 22.0142 ms
[CPU] sample_image::free_data: 0.000931963 ms
[CPU] sample_image_tot: 22.3779 ms
[CPU] reduce_chi2::diff_weighted: 1.52067 ms
[CPU] reduce_chi2::reduction: 0.544191 ms
[CPU] reduce_chi2_tot: 2.07454 ms
[CPU] chi2_imag::free_fint: 0.000709028 ms
[CPU] chi2_image_tot: 24.4603 ms
1024	1.000000e+06	float64	6	0	4.793472e-01	2.522880e-02	1.297693e-03	2.436805e-02
# |--> timings: [0.037908077239990234, 0.030425071716308594, 0.024605989456176758, 0.024550914764404297, 0.0243680477142334, 0.025706052780151367, 0.025122880935668945, 0.02465510368347168, 0.02506399154663086, 0.025065898895263672, 0.025801897048950195, 0.024480104446411133, 0.02466893196105957, 0.024676084518432617, 0.025543212890625, 0.02462911605834961, 0.025567054748535156, 0.024791955947875977, 0.0251009464263916, 0.02452397346496582]

[CPU] chi2_imag::fftw_alloc: 0.00220502 ms
[CPU] sample_image::copy_input: 0.49067 ms
[CPU] sample::1st_shift: 0.187744 ms
[CPU] sample::FFT: 5.19559 ms
[CPU] sample::2nd_shift: 0.113025 ms
[CPU] sample::interpolate: 7.69585 ms
[CPU] sample::apply_phase_sampled: 6.55101 ms
[CPU] sample_tot: 21.3887 ms
[CPU] sample_image::free_data: 0.000968983 ms
[CPU] sample_image_tot: 21.8873 ms
[CPU] reduce_chi2::diff_weighted: 1.25167 ms
[CPU] reduce_chi2::reduction: 0.643907 ms
[CPU] reduce_chi2_tot: 1.90495 ms
[CPU] chi2_imag::free_fint: 0.000854954 ms
[CPU] chi2_image_tot: 23.8044 ms

[CPU] chi2_imag::fftw_alloc: 0.00123202 ms
[CPU] sample_image::copy_input: 0.410639 ms
[CPU] sample::1st_shift: 0.191403 ms
[CPU] sample::FFT: 3.25624 ms
[CPU] sample::2nd_shift: 0.110152 ms
[CPU] sample::interpolate: 7.58584 ms
[CPU] sample::apply_phase_sampled: 6.56527 ms
[CPU] sample_tot: 19.3244 ms
[CPU] sample_image::free_data: 0.000826025 ms
[CPU] sample_image_tot: 19.7428 ms
[CPU] reduce_chi2::diff_weighted: 1.23301 ms
[CPU] reduce_chi2::reduction: 0.653484 ms
[CPU] reduce_chi2_tot: 1.89586 ms
[CPU] chi2_imag::free_fint: 0.000869972 ms
[CPU] chi2_image_tot: 21.6464 ms

[CPU] chi2_imag::fftw_alloc: 0.00106305 ms
[CPU] sample_image::copy_input: 0.398532 ms
[CPU] sample::1st_shift: 0.188062 ms
[CPU] sample::FFT: 3.33315 ms
[CPU] sample::2nd_shift: 0.110054 ms
[CPU] sample::interpolate: 7.61441 ms
[CPU] sample::apply_phase_sampled: 6.56088 ms
[CPU] sample_tot: 19.4158 ms
[CPU] sample_image::free_data: 0.000906992 ms
[CPU] sample_image_tot: 19.8226 ms
[CPU] reduce_chi2::diff_weighted: 1.27833 ms
[CPU] reduce_chi2::reduction: 0.659321 ms
[CPU] reduce_chi2_tot: 1.95099 ms
[CPU] chi2_imag::free_fint: 0.000970031 ms
[CPU] chi2_image_tot: 21.783 ms

[CPU] chi2_imag::fftw_alloc: 0.00127096 ms
[CPU] sample_image::copy_input: 0.427269 ms
[CPU] sample::1st_shift: 0.186924 ms
[CPU] sample::FFT: 3.58914 ms
[CPU] sample::2nd_shift: 0.110466 ms
[CPU] sample::interpolate: 7.84168 ms
[CPU] sample::apply_phase_sampled: 6.55656 ms
[CPU] sample_tot: 19.8852 ms
[CPU] sample_image::free_data: 0.000986969 ms
[CPU] sample_image_tot: 20.3223 ms
[CPU] reduce_chi2::diff_weighted: 1.26656 ms
[CPU] reduce_chi2::reduction: 0.658318 ms
[CPU] reduce_chi2_tot: 1.93788 ms
[CPU] chi2_imag::free_fint: 0.00097201 ms
[CPU] chi2_image_tot: 22.2699 ms

[CPU] chi2_imag::fftw_alloc: 0.00119902 ms
[CPU] sample_image::copy_input: 0.410164 ms
[CPU] sample::1st_shift: 0.185007 ms
[CPU] sample::FFT: 3.58511 ms
[CPU] sample::2nd_shift: 0.111178 ms
[CPU] sample::interpolate: 7.60645 ms
[CPU] sample::apply_phase_sampled: 6.54195 ms
[CPU] sample_tot: 19.6895 ms
[CPU] sample_image::free_data: 0.000939006 ms
[CPU] sample_image_tot: 20.1096 ms
[CPU] reduce_chi2::diff_weighted: 1.29846 ms
[CPU] reduce_chi2::reduction: 0.655964 ms
[CPU] reduce_chi2_tot: 1.96593 ms
[CPU] chi2_imag::free_fint: 0.00125106 ms
[CPU] chi2_image_tot: 22.086 ms

[CPU] chi2_imag::fftw_alloc: 0.00149402 ms
[CPU] sample_image::copy_input: 0.403308 ms
[CPU] sample::1st_shift: 0.184929 ms
[CPU] sample::FFT: 3.57871 ms
[CPU] sample::2nd_shift: 0.112425 ms
[CPU] sample::interpolate: 7.62773 ms
[CPU] sample::apply_phase_sampled: 6.57305 ms
[CPU] sample_tot: 19.6883 ms
[CPU] sample_image::free_data: 0.000927015 ms
[CPU] sample_image_tot: 20.1019 ms
[CPU] reduce_chi2::diff_weighted: 1.23606 ms
[CPU] reduce_chi2::reduction: 0.65752 ms
[CPU] reduce_chi2_tot: 1.90681 ms
[CPU] chi2_imag::free_fint: 0.00137702 ms
[CPU] chi2_image_tot: 22.0189 ms

[CPU] chi2_imag::fftw_alloc: 0.00159902 ms
[CPU] sample_image::copy_input: 0.384686 ms
[CPU] sample::1st_shift: 0.186053 ms
[CPU] sample::FFT: 3.58313 ms
[CPU] sample::2nd_shift: 0.110989 ms
[CPU] sample::interpolate: 7.60456 ms
[CPU] sample::apply_phase_sampled: 6.54772 ms
[CPU] sample_tot: 19.643 ms
[CPU] sample_image::free_data: 0.000869972 ms
[CPU] sample_image_tot: 20.0373 ms
[CPU] reduce_chi2::diff_weighted: 1.2402 ms
[CPU] reduce_chi2::reduction: 0.658747 ms
[CPU] reduce_chi2_tot: 1.9128 ms
[CPU] chi2_imag::free_fint: 0.00102702 ms
[CPU] chi2_image_tot: 21.9609 ms

[CPU] chi2_imag::fftw_alloc: 0.001479 ms
[CPU] sample_image::copy_input: 0.384509 ms
[CPU] sample::1st_shift: 0.189186 ms
[CPU] sample::FFT: 3.58718 ms
[CPU] sample::2nd_shift: 0.11063 ms
[CPU] sample::interpolate: 7.59987 ms
[CPU] sample::apply_phase_sampled: 6.54981 ms
[CPU] sample_tot: 19.6354 ms
[CPU] sample_image::free_data: 0.00085996 ms
[CPU] sample_image_tot: 20.0293 ms
[CPU] reduce_chi2::diff_weighted: 1.22626 ms
[CPU] reduce_chi2::reduction: 0.659226 ms
[CPU] reduce_chi2_tot: 1.89875 ms
[CPU] chi2_imag::free_fint: 0.00107003 ms
[CPU] chi2_image_tot: 21.9383 ms

[CPU] chi2_imag::fftw_alloc: 0.001407 ms
[CPU] sample_image::copy_input: 0.384441 ms
[CPU] sample::1st_shift: 0.185781 ms
[CPU] sample::FFT: 3.5825 ms
[CPU] sample::2nd_shift: 0.110947 ms
[CPU] sample::interpolate: 7.61237 ms
[CPU] sample::apply_phase_sampled: 6.60574 ms
[CPU] sample_tot: 19.6945 ms
[CPU] sample_image::free_data: 0.000806991 ms
[CPU] sample_image_tot: 20.0886 ms
[CPU] reduce_chi2::diff_weighted: 1.24015 ms
[CPU] reduce_chi2::reduction: 0.66037 ms
[CPU] reduce_chi2_tot: 1.91319 ms
[CPU] chi2_imag::free_fint: 0.00111101 ms
[CPU] chi2_image_tot: 22.0127 ms

[CPU] chi2_imag::fftw_alloc: 0.00153901 ms
[CPU] sample_image::copy_input: 0.393477 ms
[CPU] sample::1st_shift: 0.184028 ms
[CPU] sample::FFT: 3.58998 ms
[CPU] sample::2nd_shift: 0.109265 ms
[CPU] sample::interpolate: 7.61458 ms
[CPU] sample::apply_phase_sampled: 6.53258 ms
[CPU] sample_tot: 19.6343 ms
[CPU] sample_image::free_data: 0.001151 ms
[CPU] sample_image_tot: 20.0376 ms
[CPU] reduce_chi2::diff_weighted: 1.26187 ms
[CPU] reduce_chi2::reduction: 0.680128 ms
[CPU] reduce_chi2_tot: 1.95524 ms
[CPU] chi2_imag::free_fint: 0.00129297 ms
[CPU] chi2_image_tot: 22.0036 ms

[CPU] chi2_imag::fftw_alloc: 0.001357 ms
[CPU] sample_image::copy_input: 0.402425 ms
[CPU] sample::1st_shift: 0.185896 ms
[CPU] sample::FFT: 3.58255 ms
[CPU] sample::2nd_shift: 0.111567 ms
[CPU] sample::interpolate: 16.0873 ms
[CPU] sample::apply_phase_sampled: 12.5841 ms
[CPU] sample_tot: 34.1552 ms
[CPU] sample_image::free_data: 0.000771019 ms
[CPU] sample_image_tot: 34.5664 ms
[CPU] reduce_chi2::diff_weighted: 1.76003 ms
[CPU] reduce_chi2::reduction: 0.64727 ms
[CPU] reduce_chi2_tot: 2.41833 ms
[CPU] chi2_imag::free_fint: 0.000786036 ms
[CPU] chi2_image_tot: 36.9942 ms

[CPU] chi2_imag::fftw_alloc: 0.00252604 ms
[CPU] sample_image::copy_input: 0.402659 ms
[CPU] sample::1st_shift: 0.187182 ms
[CPU] sample::FFT: 3.72808 ms
[CPU] sample::2nd_shift: 0.112064 ms
[CPU] sample::interpolate: 7.70874 ms
[CPU] sample::apply_phase_sampled: 6.57419 ms
[CPU] sample_tot: 20.329 ms
[CPU] sample_image::free_data: 0.000972999 ms
[CPU] sample_image_tot: 20.7394 ms
[CPU] reduce_chi2::diff_weighted: 1.27769 ms
[CPU] reduce_chi2::reduction: 0.645406 ms
[CPU] reduce_chi2_tot: 1.93187 ms
[CPU] chi2_imag::free_fint: 0.00080996 ms
[CPU] chi2_image_tot: 22.6811 ms

[CPU] chi2_imag::fftw_alloc: 0.001195 ms
[CPU] sample_image::copy_input: 0.405986 ms
[CPU] sample::1st_shift: 0.185022 ms
[CPU] sample::FFT: 3.35212 ms
[CPU] sample::2nd_shift: 0.109992 ms
[CPU] sample::interpolate: 7.67981 ms
[CPU] sample::apply_phase_sampled: 6.54639 ms
[CPU] sample_tot: 19.5105 ms
[CPU] sample_image::free_data: 0.00093499 ms
[CPU] sample_image_tot: 19.9242 ms
[CPU] reduce_chi2::diff_weighted: 1.26143 ms
[CPU] reduce_chi2::reduction: 0.641664 ms
[CPU] reduce_chi2_tot: 1.91227 ms
[CPU] chi2_imag::free_fint: 0.000778993 ms
[CPU] chi2_image_tot: 21.8447 ms

[CPU] chi2_imag::fftw_alloc: 0.00117003 ms
[CPU] sample_image::copy_input: 0.411231 ms
[CPU] sample::1st_shift: 0.186732 ms
[CPU] sample::FFT: 3.34088 ms
[CPU] sample::2nd_shift: 0.11053 ms
[CPU] sample::interpolate: 7.68476 ms
[CPU] sample::apply_phase_sampled: 6.54801 ms
[CPU] sample_tot: 19.5094 ms
[CPU] sample_image::free_data: 0.000890985 ms
[CPU] sample_image_tot: 19.9284 ms
[CPU] reduce_chi2::diff_weighted: 1.25881 ms
[CPU] reduce_chi2::reduction: 0.638361 ms
[CPU] reduce_chi2_tot: 1.90634 ms
[CPU] chi2_imag::free_fint: 0.000887958 ms
[CPU] chi2_image_tot: 21.8427 ms

[CPU] chi2_imag::fftw_alloc: 0.00121503 ms
[CPU] sample_image::copy_input: 0.416777 ms
[CPU] sample::1st_shift: 0.184631 ms
[CPU] sample::FFT: 3.34021 ms
[CPU] sample::2nd_shift: 0.110491 ms
[CPU] sample::interpolate: 7.68258 ms
[CPU] sample::apply_phase_sampled: 6.55306 ms
[CPU] sample_tot: 19.5165 ms
[CPU] sample_image::free_data: 0.00116299 ms
[CPU] sample_image_tot: 19.9407 ms
[CPU] reduce_chi2::diff_weighted: 1.25178 ms
[CPU] reduce_chi2::reduction: 0.643254 ms
[CPU] reduce_chi2_tot: 1.90388 ms
[CPU] chi2_imag::free_fint: 0.00100199 ms
[CPU] chi2_image_tot: 21.8521 ms

[CPU] chi2_imag::fftw_alloc: 0.00115798 ms
[CPU] sample_image::copy_input: 0.406956 ms
[CPU] sample::1st_shift: 0.18539 ms
[CPU] sample::FFT: 3.34554 ms
[CPU] sample::2nd_shift: 0.109983 ms
[CPU] sample::interpolate: 7.71119 ms
[CPU] sample::apply_phase_sampled: 6.55885 ms
[CPU] sample_tot: 19.5243 ms
[CPU] sample_image::free_data: 0.001206 ms
[CPU] sample_image_tot: 19.9412 ms
[CPU] reduce_chi2::diff_weighted: 1.29126 ms
[CPU] reduce_chi2::reduction: 0.633581 ms
[CPU] reduce_chi2_tot: 1.93385 ms
[CPU] chi2_imag::free_fint: 0.000889995 ms
[CPU] chi2_image_tot: 21.8827 ms

[CPU] chi2_imag::fftw_alloc: 0.00164704 ms
[CPU] sample_image::copy_input: 0.417434 ms
[CPU] sample::1st_shift: 0.181987 ms
[CPU] sample::FFT: 3.33586 ms
[CPU] sample::2nd_shift: 0.109694 ms
[CPU] sample::interpolate: 7.89379 ms
[CPU] sample::apply_phase_sampled: 6.53561 ms
[CPU] sample_tot: 19.6794 ms
[CPU] sample_image::free_data: 0.000873988 ms
[CPU] sample_image_tot: 20.1049 ms
[CPU] reduce_chi2::diff_weighted: 1.29456 ms
[CPU] reduce_chi2::reduction: 0.63837 ms
[CPU] reduce_chi2_tot: 1.94131 ms
[CPU] chi2_imag::free_fint: 0.00116904 ms
[CPU] chi2_image_tot: 22.0551 ms

[CPU] chi2_imag::fftw_alloc: 0.00158703 ms
[CPU] sample_image::copy_input: 0.3989 ms
[CPU] sample::1st_shift: 0.18088 ms
[CPU] sample::FFT: 3.33409 ms
[CPU] sample::2nd_shift: 0.109597 ms
[CPU] sample::interpolate: 7.60664 ms
[CPU] sample::apply_phase_sampled: 6.53663 ms
[CPU] sample_tot: 19.4151 ms
[CPU] sample_image::free_data: 0.001001 ms
[CPU] sample_image_tot: 19.8212 ms
[CPU] reduce_chi2::diff_weighted: 1.2495 ms
[CPU] reduce_chi2::reduction: 0.641468 ms
[CPU] reduce_chi2_tot: 1.89947 ms
[CPU] chi2_imag::free_fint: 0.000898959 ms
[CPU] chi2_image_tot: 21.7289 ms

[CPU] chi2_imag::fftw_alloc: 0.00103103 ms
[CPU] sample_image::copy_input: 0.413164 ms
[CPU] sample::1st_shift: 0.18281 ms
[CPU] sample::FFT: 3.3415 ms
[CPU] sample::2nd_shift: 0.111969 ms
[CPU] sample::interpolate: 7.60925 ms
[CPU] sample::apply_phase_sampled: 6.54544 ms
[CPU] sample_tot: 19.4356 ms
[CPU] sample_image::free_data: 0.000865024 ms
[CPU] sample_image_tot: 19.8559 ms
[CPU] reduce_chi2::diff_weighted: 1.23505 ms
[CPU] reduce_chi2::reduction: 0.646335 ms
[CPU] reduce_chi2_tot: 1.89038 ms
[CPU] chi2_imag::free_fint: 0.000680971 ms
[CPU] chi2_image_tot: 21.7543 ms

[CPU] chi2_imag::fftw_alloc: 0.001312 ms
[CPU] sample_image::copy_input: 0.406244 ms
[CPU] sample::1st_shift: 0.180979 ms
[CPU] sample::FFT: 3.32432 ms
[CPU] sample::2nd_shift: 0.109854 ms
[CPU] sample::interpolate: 7.59842 ms
[CPU] sample::apply_phase_sampled: 6.55388 ms
[CPU] sample_tot: 19.4129 ms
[CPU] sample_image::free_data: 0.00115699 ms
[CPU] sample_image_tot: 19.8273 ms
[CPU] reduce_chi2::diff_weighted: 1.24202 ms
[CPU] reduce_chi2::reduction: 0.652728 ms
[CPU] reduce_chi2_tot: 1.90292 ms
[CPU] chi2_imag::free_fint: 0.000989006 ms
[CPU] chi2_image_tot: 21.7384 ms
1024	1.000000e+06	float64	8	0	4.334061e-01	2.281085e-02	3.370838e-03	2.171183e-02
# |--> timings: [0.023858070373535156, 0.02171182632446289, 0.021847963333129883, 0.02234816551208496, 0.022161006927490234, 0.0220949649810791, 0.022034168243408203, 0.02200913429260254, 0.022086143493652344, 0.022078990936279297, 0.037078857421875, 0.022755861282348633, 0.021905183792114258, 0.021902084350585938, 0.021911144256591797, 0.021945953369140625, 0.022122859954833984, 0.02180004119873047, 0.02181386947631836, 0.021797895431518555]

[CPU] chi2_imag::fftw_alloc: 0.00185397 ms
[CPU] sample_image::copy_input: 0.475977 ms
[CPU] sample::1st_shift: 0.155973 ms
[CPU] sample::FFT: 5.60164 ms
[CPU] sample::2nd_shift: 0.11111 ms
[CPU] sample::interpolate: 6.3836 ms
[CPU] sample::apply_phase_sampled: 5.3241 ms
[CPU] sample_tot: 19.2314 ms
[CPU] sample_image::free_data: 0.000785978 ms
[CPU] sample_image_tot: 19.716 ms
[CPU] reduce_chi2::diff_weighted: 1.21199 ms
[CPU] reduce_chi2::reduction: 0.528768 ms
[CPU] reduce_chi2_tot: 1.75214 ms
[CPU] chi2_imag::free_fint: 0.00174303 ms
[CPU] chi2_image_tot: 21.4807 ms

[CPU] chi2_imag::fftw_alloc: 0.00141998 ms
[CPU] sample_image::copy_input: 0.360339 ms
[CPU] sample::1st_shift: 0.155153 ms
[CPU] sample::FFT: 3.04449 ms
[CPU] sample::2nd_shift: 0.089721 ms
[CPU] sample::interpolate: 6.08864 ms
[CPU] sample::apply_phase_sampled: 5.22328 ms
[CPU] sample_tot: 16.3441 ms
[CPU] sample_image::free_data: 0.000661006 ms
[CPU] sample_image_tot: 16.7122 ms
[CPU] reduce_chi2::diff_weighted: 1.18899 ms
[CPU] reduce_chi2::reduction: 0.542274 ms
[CPU] reduce_chi2_tot: 1.7408 ms
[CPU] chi2_imag::free_fint: 0.00145804 ms
[CPU] chi2_image_tot: 18.462 ms

[CPU] chi2_imag::fftw_alloc: 0.001434 ms
[CPU] sample_image::copy_input: 0.360748 ms
[CPU] sample::1st_shift: 0.165847 ms
[CPU] sample::FFT: 3.06115 ms
[CPU] sample::2nd_shift: 0.09059 ms
[CPU] sample::interpolate: 6.11406 ms
[CPU] sample::apply_phase_sampled: 5.25091 ms
[CPU] sample_tot: 16.3172 ms
[CPU] sample_image::free_data: 0.000710017 ms
[CPU] sample_image_tot: 16.6848 ms
[CPU] reduce_chi2::diff_weighted: 1.18894 ms
[CPU] reduce_chi2::reduction: 0.522544 ms
[CPU] reduce_chi2_tot: 1.72144 ms
[CPU] chi2_imag::free_fint: 0.000782951 ms
[CPU] chi2_image_tot: 18.4144 ms

[CPU] chi2_imag::fftw_alloc: 0.00113004 ms
[CPU] sample_image::copy_input: 0.371956 ms
[CPU] sample::1st_shift: 0.150409 ms
[CPU] sample::FFT: 3.05199 ms
[CPU] sample::2nd_shift: 0.08946 ms
[CPU] sample::interpolate: 6.09182 ms
[CPU] sample::apply_phase_sampled: 5.23753 ms
[CPU] sample_tot: 16.2702 ms
[CPU] sample_image::free_data: 0.00104 ms
[CPU] sample_image_tot: 16.65 ms
[CPU] reduce_chi2::diff_weighted: 1.18284 ms
[CPU] reduce_chi2::reduction: 0.538828 ms
[CPU] reduce_chi2_tot: 1.73192 ms
[CPU] chi2_imag::free_fint: 0.000765955 ms
[CPU] chi2_image_tot: 18.3895 ms

[CPU] chi2_imag::fftw_alloc: 0.00113301 ms
[CPU] sample_image::copy_input: 0.35976 ms
[CPU] sample::1st_shift: 0.160805 ms
[CPU] sample::FFT: 3.04695 ms
[CPU] sample::2nd_shift: 0.090991 ms
[CPU] sample::interpolate: 6.18108 ms
[CPU] sample::apply_phase_sampled: 5.23895 ms
[CPU] sample_tot: 16.3503 ms
[CPU] sample_image::free_data: 0.000606 ms
[CPU] sample_image_tot: 16.7168 ms
[CPU] reduce_chi2::diff_weighted: 1.19208 ms
[CPU] reduce_chi2::reduction: 0.53116 ms
[CPU] reduce_chi2_tot: 1.73237 ms
[CPU] chi2_imag::free_fint: 0.000713975 ms
[CPU] chi2_image_tot: 18.4564 ms

[CPU] chi2_imag::fftw_alloc: 0.00177004 ms
[CPU] sample_image::copy_input: 0.362422 ms
[CPU] sample::1st_shift: 0.157023 ms
[CPU] sample::FFT: 3.04189 ms
[CPU] sample::2nd_shift: 0.09064 ms
[CPU] sample::interpolate: 6.08491 ms
[CPU] sample::apply_phase_sampled: 5.24914 ms
[CPU] sample_tot: 16.2596 ms
[CPU] sample_image::free_data: 0.000709028 ms
[CPU] sample_image_tot: 16.6312 ms
[CPU] reduce_chi2::diff_weighted: 1.18533 ms
[CPU] reduce_chi2::reduction: 0.538086 ms
[CPU] reduce_chi2_tot: 1.73722 ms
[CPU] chi2_imag::free_fint: 0.00100798 ms
[CPU] chi2_image_tot: 18.3783 ms

[CPU] chi2_imag::fftw_alloc: 0.001451 ms
[CPU] sample_image::copy_input: 0.375973 ms
[CPU] sample::1st_shift: 0.156572 ms
[CPU] sample::FFT: 3.26687 ms
[CPU] sample::2nd_shift: 0.091912 ms
[CPU] sample::interpolate: 6.1013 ms
[CPU] sample::apply_phase_sampled: 5.25439 ms
[CPU] sample_tot: 16.4905 ms
[CPU] sample_image::free_data: 0.000716012 ms
[CPU] sample_image_tot: 16.8765 ms
[CPU] reduce_chi2::diff_weighted: 1.18742 ms
[CPU] reduce_chi2::reduction: 0.534413 ms
[CPU] reduce_chi2_tot: 1.73543 ms
[CPU] chi2_imag::free_fint: 0.00149797 ms
[CPU] chi2_image_tot: 18.6225 ms

[CPU] chi2_imag::fftw_alloc: 0.00128098 ms
[CPU] sample_image::copy_input: 0.374662 ms
[CPU] sample::1st_shift: 0.15763 ms
[CPU] sample::FFT: 3.27162 ms
[CPU] sample::2nd_shift: 0.09546 ms
[CPU] sample::interpolate: 6.08598 ms
[CPU] sample::apply_phase_sampled: 5.26225 ms
[CPU] sample_tot: 16.5039 ms
[CPU] sample_image::free_data: 0.000776956 ms
[CPU] sample_image_tot: 16.8881 ms
[CPU] reduce_chi2::diff_weighted: 1.18802 ms
[CPU] reduce_chi2::reduction: 0.533677 ms
[CPU] reduce_chi2_tot: 1.73422 ms
[CPU] chi2_imag::free_fint: 0.00106997 ms
[CPU] chi2_image_tot: 18.6322 ms

[CPU] chi2_imag::fftw_alloc: 0.00114198 ms
[CPU] sample_image::copy_input: 0.381081 ms
[CPU] sample::1st_shift: 0.157744 ms
[CPU] sample::FFT: 3.25797 ms
[CPU] sample::2nd_shift: 0.091175 ms
[CPU] sample::interpolate: 6.09022 ms
[CPU] sample::apply_phase_sampled: 5.2597 ms
[CPU] sample_tot: 16.4932 ms
[CPU] sample_image::free_data: 0.000730972 ms
[CPU] sample_image_tot: 16.8845 ms
[CPU] reduce_chi2::diff_weighted: 1.19479 ms
[CPU] reduce_chi2::reduction: 0.53801 ms
[CPU] reduce_chi2_tot: 1.74605 ms
[CPU] chi2_imag::free_fint: 0.001062 ms
[CPU] chi2_image_tot: 18.6402 ms

[CPU] chi2_imag::fftw_alloc: 0.00121002 ms
[CPU] sample_image::copy_input: 0.376101 ms
[CPU] sample::1st_shift: 0.159287 ms
[CPU] sample::FFT: 3.26669 ms
[CPU] sample::2nd_shift: 0.09193 ms
[CPU] sample::interpolate: 6.10942 ms
[CPU] sample::apply_phase_sampled: 5.25934 ms
[CPU] sample_tot: 16.513 ms
[CPU] sample_image::free_data: 0.000649015 ms
[CPU] sample_image_tot: 16.8991 ms
[CPU] reduce_chi2::diff_weighted: 1.19047 ms
[CPU] reduce_chi2::reduction: 0.538575 ms
[CPU] reduce_chi2_tot: 1.74215 ms
[CPU] chi2_imag::free_fint: 0.000939006 ms
[CPU] chi2_image_tot: 18.6508 ms

[CPU] chi2_imag::fftw_alloc: 0.00140903 ms
[CPU] sample_image::copy_input: 0.372495 ms
[CPU] sample::1st_shift: 0.161021 ms
[CPU] sample::FFT: 3.27059 ms
[CPU] sample::2nd_shift: 0.093978 ms
[CPU] sample::interpolate: 6.08356 ms
[CPU] sample::apply_phase_sampled: 5.24762 ms
[CPU] sample_tot: 16.4761 ms
[CPU] sample_image::free_data: 0.000989006 ms
[CPU] sample_image_tot: 16.8587 ms
[CPU] reduce_chi2::diff_weighted: 1.20625 ms
[CPU] reduce_chi2::reduction: 0.540084 ms
[CPU] reduce_chi2_tot: 1.76089 ms
[CPU] chi2_imag::free_fint: 0.001368 ms
[CPU] chi2_image_tot: 18.6297 ms

[CPU] chi2_imag::fftw_alloc: 0.00106898 ms
[CPU] sample_image::copy_input: 0.368139 ms
[CPU] sample::1st_shift: 0.161411 ms
[CPU] sample::FFT: 3.25855 ms
[CPU] sample::2nd_shift: 0.091984 ms
[CPU] sample::interpolate: 6.08415 ms
[CPU] sample::apply_phase_sampled: 5.25169 ms
[CPU] sample_tot: 16.4734 ms
[CPU] sample_image::free_data: 0.000889006 ms
[CPU] sample_image_tot: 16.8506 ms
[CPU] reduce_chi2::diff_weighted: 1.19161 ms
[CPU] reduce_chi2::reduction: 0.55037 ms
[CPU] reduce_chi2_tot: 1.7554 ms
[CPU] chi2_imag::free_fint: 0.001696 ms
[CPU] chi2_image_tot: 18.6167 ms

[CPU] chi2_imag::fftw_alloc: 0.001579 ms
[CPU] sample_image::copy_input: 0.367516 ms
[CPU] sample::1st_shift: 0.15901 ms
[CPU] sample::FFT: 3.25668 ms
[CPU] sample::2nd_shift: 0.091624 ms
[CPU] sample::interpolate: 6.08788 ms
[CPU] sample::apply_phase_sampled: 5.25065 ms
[CPU] sample_tot: 16.4659 ms
[CPU] sample_image::free_data: 0.000700005 ms
[CPU] sample_image_tot: 16.8433 ms
[CPU] reduce_chi2::diff_weighted: 1.18767 ms
[CPU] reduce_chi2::reduction: 0.54496 ms
[CPU] reduce_chi2_tot: 1.74617 ms
[CPU] chi2_imag::free_fint: 0.00134198 ms
[CPU] chi2_image_tot: 18.5999 ms

[CPU] chi2_imag::fftw_alloc: 0.00124 ms
[CPU] sample_image::copy_input: 0.380005 ms
[CPU] sample::1st_shift: 0.16618 ms
[CPU] sample::FFT: 3.28445 ms
[CPU] sample::2nd_shift: 0.092481 ms
[CPU] sample::interpolate: 6.09425 ms
[CPU] sample::apply_phase_sampled: 5.22942 ms
[CPU] sample_tot: 16.4802 ms
[CPU] sample_image::free_data: 0.000794011 ms
[CPU] sample_image_tot: 16.8707 ms
[CPU] reduce_chi2::diff_weighted: 1.1911 ms
[CPU] reduce_chi2::reduction: 0.539098 ms
[CPU] reduce_chi2_tot: 1.74293 ms
[CPU] chi2_imag::free_fint: 0.00126305 ms
[CPU] chi2_image_tot: 18.6235 ms

[CPU] chi2_imag::fftw_alloc: 0.00158598 ms
[CPU] sample_image::copy_input: 0.374869 ms
[CPU] sample::1st_shift: 0.15622 ms
[CPU] sample::FFT: 3.26925 ms
[CPU] sample::2nd_shift: 0.092634 ms
[CPU] sample::interpolate: 6.0753 ms
[CPU] sample::apply_phase_sampled: 5.25309 ms
[CPU] sample_tot: 16.4685 ms
[CPU] sample_image::free_data: 0.000761996 ms
[CPU] sample_image_tot: 16.8535 ms
[CPU] reduce_chi2::diff_weighted: 1.20619 ms
[CPU] reduce_chi2::reduction: 0.536909 ms
[CPU] reduce_chi2_tot: 1.75583 ms
[CPU] chi2_imag::free_fint: 0.000995991 ms
[CPU] chi2_image_tot: 18.6189 ms

[CPU] chi2_imag::fftw_alloc: 0.00138802 ms
[CPU] sample_image::copy_input: 0.371337 ms
[CPU] sample::1st_shift: 0.160042 ms
[CPU] sample::FFT: 3.26102 ms
[CPU] sample::2nd_shift: 0.092421 ms
[CPU] sample::interpolate: 9.56511 ms
[CPU] sample::apply_phase_sampled: 5.56482 ms
[CPU] sample_tot: 20.2704 ms
[CPU] sample_image::free_data: 0.000827014 ms
[CPU] sample_image_tot: 20.6523 ms
[CPU] reduce_chi2::diff_weighted: 1.19786 ms
[CPU] reduce_chi2::reduction: 0.581044 ms
[CPU] reduce_chi2_tot: 1.79243 ms
[CPU] chi2_imag::free_fint: 0.00106695 ms
[CPU] chi2_image_tot: 22.4549 ms

[CPU] chi2_imag::fftw_alloc: 0.00165304 ms
[CPU] sample_image::copy_input: 0.380375 ms
[CPU] sample::1st_shift: 0.212432 ms
[CPU] sample::FFT: 3.30538 ms
[CPU] sample::2nd_shift: 0.091968 ms
[CPU] sample::interpolate: 6.08739 ms
[CPU] sample::apply_phase_sampled: 5.25628 ms
[CPU] sample_tot: 16.5741 ms
[CPU] sample_image::free_data: 0.000669039 ms
[CPU] sample_image_tot: 16.9637 ms
[CPU] reduce_chi2::diff_weighted: 1.19285 ms
[CPU] reduce_chi2::reduction: 0.541178 ms
[CPU] reduce_chi2_tot: 1.74698 ms
[CPU] chi2_imag::free_fint: 0.00105402 ms
[CPU] chi2_image_tot: 18.7208 ms

[CPU] chi2_imag::fftw_alloc: 0.00166695 ms
[CPU] sample_image::copy_input: 0.376162 ms
[CPU] sample::1st_shift: 0.141828 ms
[CPU] sample::FFT: 3.26823 ms
[CPU] sample::2nd_shift: 0.091756 ms
[CPU] sample::interpolate: 6.10213 ms
[CPU] sample::apply_phase_sampled: 5.27089 ms
[CPU] sample_tot: 16.4966 ms
[CPU] sample_image::free_data: 0.000594009 ms
[CPU] sample_image_tot: 16.8824 ms
[CPU] reduce_chi2::diff_weighted: 1.19033 ms
[CPU] reduce_chi2::reduction: 0.538832 ms
[CPU] reduce_chi2_tot: 1.74238 ms
[CPU] chi2_imag::free_fint: 0.00128197 ms
[CPU] chi2_image_tot: 18.6356 ms

[CPU] chi2_imag::fftw_alloc: 0.00180601 ms
[CPU] sample_image::copy_input: 0.377153 ms
[CPU] sample::1st_shift: 0.14198 ms
[CPU] sample::FFT: 3.27174 ms
[CPU] sample::2nd_shift: 0.091926 ms
[CPU] sample::interpolate: 6.09796 ms
[CPU] sample::apply_phase_sampled: 5.26234 ms
[CPU] sample_tot: 16.4899 ms
[CPU] sample_image::free_data: 0.000761996 ms
[CPU] sample_image_tot: 16.8767 ms
[CPU] reduce_chi2::diff_weighted: 1.19918 ms
[CPU] reduce_chi2::reduction: 0.544877 ms
[CPU] reduce_chi2_tot: 1.75703 ms
[CPU] chi2_imag::free_fint: 0.000966946 ms
[CPU] chi2_image_tot: 18.6439 ms

[CPU] chi2_imag::fftw_alloc: 0.00149402 ms
[CPU] sample_image::copy_input: 0.371114 ms
[CPU] sample::1st_shift: 0.144351 ms
[CPU] sample::FFT: 3.26217 ms
[CPU] sample::2nd_shift: 0.091188 ms
[CPU] sample::interpolate: 6.09548 ms
[CPU] sample::apply_phase_sampled: 5.26608 ms
[CPU] sample_tot: 16.4857 ms
[CPU] sample_image::free_data: 0.00068004 ms
[CPU] sample_image_tot: 16.8664 ms
[CPU] reduce_chi2::diff_weighted: 1.19635 ms
[CPU] reduce_chi2::reduction: 0.539307 ms
[CPU] reduce_chi2_tot: 1.74792 ms
[CPU] chi2_imag::free_fint: 0.00126701 ms
[CPU] chi2_image_tot: 18.6243 ms
1024	1.000000e+06	float64	10	0	3.581707e-01	1.885109e-02	8.728191e-04	1.844096e-02
# |--> timings: [0.02153301239013672, 0.018526792526245117, 0.01848006248474121, 0.018459796905517578, 0.01851797103881836, 0.018440961837768555, 0.018693923950195312, 0.018702983856201172, 0.018713951110839844, 0.01872396469116211, 0.01871013641357422, 0.018687963485717773, 0.018670082092285156, 0.01869511604309082, 0.0186920166015625, 0.022528886795043945, 0.01879405975341797, 0.01871800422668457, 0.018717050552368164, 0.018697023391723633]

[CPU] chi2_imag::fftw_alloc: 0.00193098 ms
[CPU] sample_image::copy_input: 1.94698 ms
[CPU] sample::1st_shift: 2.31523 ms
[CPU] sample::FFT: 6.53815 ms
[CPU] sample::2nd_shift: 0.079709 ms
[CPU] sample::interpolate: 8.60982 ms
[CPU] sample::apply_phase_sampled: 9.19204 ms
[CPU] sample_tot: 28.3544 ms
[CPU] sample_image::free_data: 0.000817003 ms
[CPU] sample_image_tot: 30.3118 ms
[CPU] reduce_chi2::diff_weighted: 2.37459 ms
[CPU] reduce_chi2::reduction: 0.518255 ms
[CPU] reduce_chi2_tot: 2.90338 ms
[CPU] chi2_imag::free_fint: 0.00115996 ms
[CPU] chi2_image_tot: 33.2284 ms

[CPU] chi2_imag::fftw_alloc: 0.00177202 ms
[CPU] sample_image::copy_input: 0.364892 ms
[CPU] sample::1st_shift: 0.138231 ms
[CPU] sample::FFT: 3.25755 ms
[CPU] sample::2nd_shift: 0.085427 ms
[CPU] sample::interpolate: 5.77147 ms
[CPU] sample::apply_phase_sampled: 4.43773 ms
[CPU] sample_tot: 15.2973 ms
[CPU] sample_image::free_data: 0.000785047 ms
[CPU] sample_image_tot: 15.6713 ms
[CPU] reduce_chi2::diff_weighted: 1.19528 ms
[CPU] reduce_chi2::reduction: 0.450152 ms
[CPU] reduce_chi2_tot: 1.65546 ms
[CPU] chi2_imag::free_fint: 0.00090996 ms
[CPU] chi2_image_tot: 17.3378 ms

[CPU] chi2_imag::fftw_alloc: 0.00122603 ms
[CPU] sample_image::copy_input: 0.369759 ms
[CPU] sample::1st_shift: 0.132826 ms
[CPU] sample::FFT: 3.02514 ms
[CPU] sample::2nd_shift: 0.077595 ms
[CPU] sample::interpolate: 5.09134 ms
[CPU] sample::apply_phase_sampled: 4.38276 ms
[CPU] sample_tot: 14.3177 ms
[CPU] sample_image::free_data: 0.000712986 ms
[CPU] sample_image_tot: 14.6967 ms
[CPU] reduce_chi2::diff_weighted: 1.2269 ms
[CPU] reduce_chi2::reduction: 0.468893 ms
[CPU] reduce_chi2_tot: 1.70538 ms
[CPU] chi2_imag::free_fint: 0.00114203 ms
[CPU] chi2_image_tot: 16.4115 ms

[CPU] chi2_imag::fftw_alloc: 0.00128901 ms
[CPU] sample_image::copy_input: 0.362733 ms
[CPU] sample::1st_shift: 0.133958 ms
[CPU] sample::FFT: 3.02191 ms
[CPU] sample::2nd_shift: 0.0775559 ms
[CPU] sample::interpolate: 5.08563 ms
[CPU] sample::apply_phase_sampled: 4.38118 ms
[CPU] sample_tot: 14.3089 ms
[CPU] sample_image::free_data: 0.000602973 ms
[CPU] sample_image_tot: 14.6801 ms
[CPU] reduce_chi2::diff_weighted: 1.25453 ms
[CPU] reduce_chi2::reduction: 0.448833 ms
[CPU] reduce_chi2_tot: 1.71313 ms
[CPU] chi2_imag::free_fint: 0.000966014 ms
[CPU] chi2_image_tot: 16.4027 ms

[CPU] chi2_imag::fftw_alloc: 0.00130298 ms
[CPU] sample_image::copy_input: 0.36387 ms
[CPU] sample::1st_shift: 0.153122 ms
[CPU] sample::FFT: 3.02122 ms
[CPU] sample::2nd_shift: 0.078129 ms
[CPU] sample::interpolate: 5.08907 ms
[CPU] sample::apply_phase_sampled: 4.38586 ms
[CPU] sample_tot: 14.3293 ms
[CPU] sample_image::free_data: 0.000703963 ms
[CPU] sample_image_tot: 14.7019 ms
[CPU] reduce_chi2::diff_weighted: 1.19309 ms
[CPU] reduce_chi2::reduction: 0.461687 ms
[CPU] reduce_chi2_tot: 1.66423 ms
[CPU] chi2_imag::free_fint: 0.00102603 ms
[CPU] chi2_image_tot: 16.376 ms

[CPU] chi2_imag::fftw_alloc: 0.00117003 ms
[CPU] sample_image::copy_input: 0.360564 ms
[CPU] sample::1st_shift: 0.131775 ms
[CPU] sample::FFT: 3.09022 ms
[CPU] sample::2nd_shift: 0.077878 ms
[CPU] sample::interpolate: 5.14983 ms
[CPU] sample::apply_phase_sampled: 4.38614 ms
[CPU] sample_tot: 14.4528 ms
[CPU] sample_image::free_data: 0.00123598 ms
[CPU] sample_image_tot: 14.8224 ms
[CPU] reduce_chi2::diff_weighted: 1.20118 ms
[CPU] reduce_chi2::reduction: 0.448335 ms
[CPU] reduce_chi2_tot: 1.65978 ms
[CPU] chi2_imag::free_fint: 0.00080996 ms
[CPU] chi2_image_tot: 16.4916 ms

[CPU] chi2_imag::fftw_alloc: 0.00107003 ms
[CPU] sample_image::copy_input: 0.365994 ms
[CPU] sample::1st_shift: 0.131527 ms
[CPU] sample::FFT: 3.02088 ms
[CPU] sample::2nd_shift: 0.077864 ms
[CPU] sample::interpolate: 5.2392 ms
[CPU] sample::apply_phase_sampled: 4.43285 ms
[CPU] sample_tot: 14.5092 ms
[CPU] sample_image::free_data: 0.000639993 ms
[CPU] sample_image_tot: 14.8842 ms
[CPU] reduce_chi2::diff_weighted: 1.19846 ms
[CPU] reduce_chi2::reduction: 0.455392 ms
[CPU] reduce_chi2_tot: 1.66345 ms
[CPU] chi2_imag::free_fint: 0.000757049 ms
[CPU] chi2_image_tot: 16.5565 ms

[CPU] chi2_imag::fftw_alloc: 0.00133901 ms
[CPU] sample_image::copy_input: 0.366529 ms
[CPU] sample::1st_shift: 0.131174 ms
[CPU] sample::FFT: 3.0318 ms
[CPU] sample::2nd_shift: 0.077638 ms
[CPU] sample::interpolate: 6.16276 ms
[CPU] sample::apply_phase_sampled: 6.47681 ms
[CPU] sample_tot: 17.4868 ms
[CPU] sample_image::free_data: 0.00053196 ms
[CPU] sample_image_tot: 17.862 ms
[CPU] reduce_chi2::diff_weighted: 1.54409 ms
[CPU] reduce_chi2::reduction: 0.483277 ms
[CPU] reduce_chi2_tot: 2.0398 ms
[CPU] chi2_imag::free_fint: 0.00132102 ms
[CPU] chi2_image_tot: 19.9124 ms

[CPU] chi2_imag::fftw_alloc: 0.00165298 ms
[CPU] sample_image::copy_input: 0.361598 ms
[CPU] sample::1st_shift: 0.130227 ms
[CPU] sample::FFT: 3.03705 ms
[CPU] sample::2nd_shift: 0.077724 ms
[CPU] sample::interpolate: 7.45909 ms
[CPU] sample::apply_phase_sampled: 6.49259 ms
[CPU] sample_tot: 21.7618 ms
[CPU] sample_image::free_data: 0.000731961 ms
[CPU] sample_image_tot: 22.1328 ms
[CPU] reduce_chi2::diff_weighted: 1.19719 ms
[CPU] reduce_chi2::reduction: 0.45753 ms
[CPU] reduce_chi2_tot: 1.66478 ms
[CPU] chi2_imag::free_fint: 0.000832952 ms
[CPU] chi2_image_tot: 23.8077 ms

[CPU] chi2_imag::fftw_alloc: 0.00175601 ms
[CPU] sample_image::copy_input: 0.365597 ms
[CPU] sample::1st_shift: 0.127984 ms
[CPU] sample::FFT: 3.09033 ms
[CPU] sample::2nd_shift: 0.078062 ms
[CPU] sample::interpolate: 5.17215 ms
[CPU] sample::apply_phase_sampled: 4.38337 ms
[CPU] sample_tot: 14.4601 ms
[CPU] sample_image::free_data: 0.000743021 ms
[CPU] sample_image_tot: 14.8347 ms
[CPU] reduce_chi2::diff_weighted: 1.19557 ms
[CPU] reduce_chi2::reduction: 0.446178 ms
[CPU] reduce_chi2_tot: 1.65201 ms
[CPU] chi2_imag::free_fint: 0.001284 ms
[CPU] chi2_image_tot: 16.4976 ms

[CPU] chi2_imag::fftw_alloc: 0.00128802 ms
[CPU] sample_image::copy_input: 0.368106 ms
[CPU] sample::1st_shift: 0.129727 ms
[CPU] sample::FFT: 3.07529 ms
[CPU] sample::2nd_shift: 0.077089 ms
[CPU] sample::interpolate: 5.1821 ms
[CPU] sample::apply_phase_sampled: 4.43698 ms
[CPU] sample_tot: 14.5103 ms
[CPU] sample_image::free_data: 0.000733999 ms
[CPU] sample_image_tot: 14.8873 ms
[CPU] reduce_chi2::diff_weighted: 1.20389 ms
[CPU] reduce_chi2::reduction: 0.445619 ms
[CPU] reduce_chi2_tot: 1.65918 ms
[CPU] chi2_imag::free_fint: 0.000842032 ms
[CPU] chi2_image_tot: 16.5562 ms

[CPU] chi2_imag::fftw_alloc: 0.00115501 ms
[CPU] sample_image::copy_input: 0.370019 ms
[CPU] sample::1st_shift: 0.127967 ms
[CPU] sample::FFT: 3.08173 ms
[CPU] sample::2nd_shift: 0.080361 ms
[CPU] sample::interpolate: 5.17259 ms
[CPU] sample::apply_phase_sampled: 4.37708 ms
[CPU] sample_tot: 14.4438 ms
[CPU] sample_image::free_data: 0.00068004 ms
[CPU] sample_image_tot: 14.8228 ms
[CPU] reduce_chi2::diff_weighted: 1.19534 ms
[CPU] reduce_chi2::reduction: 0.458582 ms
[CPU] reduce_chi2_tot: 1.66417 ms
[CPU] chi2_imag::free_fint: 0.00103301 ms
[CPU] chi2_image_tot: 16.4969 ms

[CPU] chi2_imag::fftw_alloc: 0.00189699 ms
[CPU] sample_image::copy_input: 0.362235 ms
[CPU] sample::1st_shift: 0.128534 ms
[CPU] sample::FFT: 3.07601 ms
[CPU] sample::2nd_shift: 0.07861 ms
[CPU] sample::interpolate: 5.1689 ms
[CPU] sample::apply_phase_sampled: 4.38098 ms
[CPU] sample_tot: 14.4398 ms
[CPU] sample_image::free_data: 0.000815024 ms
[CPU] sample_image_tot: 14.8115 ms
[CPU] reduce_chi2::diff_weighted: 1.19346 ms
[CPU] reduce_chi2::reduction: 0.447512 ms
[CPU] reduce_chi2_tot: 1.65109 ms
[CPU] chi2_imag::free_fint: 0.000811007 ms
[CPU] chi2_image_tot: 16.4725 ms

[CPU] chi2_imag::fftw_alloc: 0.00140496 ms
[CPU] sample_image::copy_input: 0.370046 ms
[CPU] sample::1st_shift: 0.127469 ms
[CPU] sample::FFT: 3.07027 ms
[CPU] sample::2nd_shift: 0.077288 ms
[CPU] sample::interpolate: 5.17932 ms
[CPU] sample::apply_phase_sampled: 4.37806 ms
[CPU] sample_tot: 14.4357 ms
[CPU] sample_image::free_data: 0.000772998 ms
[CPU] sample_image_tot: 14.8152 ms
[CPU] reduce_chi2::diff_weighted: 1.19574 ms
[CPU] reduce_chi2::reduction: 0.452627 ms
[CPU] reduce_chi2_tot: 1.65883 ms
[CPU] chi2_imag::free_fint: 0.000783999 ms
[CPU] chi2_image_tot: 16.4831 ms

[CPU] chi2_imag::fftw_alloc: 0.00141398 ms
[CPU] sample_image::copy_input: 0.364151 ms
[CPU] sample::1st_shift: 0.128015 ms
[CPU] sample::FFT: 3.07825 ms
[CPU] sample::2nd_shift: 0.085958 ms
[CPU] sample::interpolate: 6.14695 ms
[CPU] sample::apply_phase_sampled: 6.54553 ms
[CPU] sample_tot: 17.5972 ms
[CPU] sample_image::free_data: 0.00059302 ms
[CPU] sample_image_tot: 17.97 ms
[CPU] reduce_chi2::diff_weighted: 1.18772 ms
[CPU] reduce_chi2::reduction: 0.556958 ms
[CPU] reduce_chi2_tot: 1.75469 ms
[CPU] chi2_imag::free_fint: 0.000882021 ms
[CPU] chi2_image_tot: 19.7345 ms

[CPU] chi2_imag::fftw_alloc: 0.00197504 ms
[CPU] sample_image::copy_input: 0.360987 ms
[CPU] sample::1st_shift: 0.127475 ms
[CPU] sample::FFT: 3.37961 ms
[CPU] sample::2nd_shift: 0.080521 ms
[CPU] sample::interpolate: 9.01098 ms
[CPU] sample::apply_phase_sampled: 6.26724 ms
[CPU] sample_tot: 20.4752 ms
[CPU] sample_image::free_data: 0.000783009 ms
[CPU] sample_image_tot: 20.8459 ms
[CPU] reduce_chi2::diff_weighted: 1.19694 ms
[CPU] reduce_chi2::reduction: 0.507334 ms
[CPU] reduce_chi2_tot: 1.71484 ms
[CPU] chi2_imag::free_fint: 0.000876957 ms
[CPU] chi2_image_tot: 22.5717 ms

[CPU] chi2_imag::fftw_alloc: 0.00219297 ms
[CPU] sample_image::copy_input: 0.364802 ms
[CPU] sample::1st_shift: 0.136255 ms
[CPU] sample::FFT: 3.20786 ms
[CPU] sample::2nd_shift: 0.077518 ms
[CPU] sample::interpolate: 5.09075 ms
[CPU] sample::apply_phase_sampled: 4.40165 ms
[CPU] sample_tot: 14.524 ms
[CPU] sample_image::free_data: 0.000673987 ms
[CPU] sample_image_tot: 14.8979 ms
[CPU] reduce_chi2::diff_weighted: 1.20221 ms
[CPU] reduce_chi2::reduction: 0.447688 ms
[CPU] reduce_chi2_tot: 1.66028 ms
[CPU] chi2_imag::free_fint: 0.000885047 ms
[CPU] chi2_image_tot: 16.5691 ms

[CPU] chi2_imag::fftw_alloc: 0.00137999 ms
[CPU] sample_image::copy_input: 0.374136 ms
[CPU] sample::1st_shift: 0.129658 ms
[CPU] sample::FFT: 3.03271 ms
[CPU] sample::2nd_shift: 0.077353 ms
[CPU] sample::interpolate: 5.12057 ms
[CPU] sample::apply_phase_sampled: 4.38291 ms
[CPU] sample_tot: 14.3489 ms
[CPU] sample_image::free_data: 0.000803964 ms
[CPU] sample_image_tot: 14.7319 ms
[CPU] reduce_chi2::diff_weighted: 1.2116 ms
[CPU] reduce_chi2::reduction: 0.449863 ms
[CPU] reduce_chi2_tot: 1.67197 ms
[CPU] chi2_imag::free_fint: 0.000868982 ms
[CPU] chi2_image_tot: 16.4139 ms

[CPU] chi2_imag::fftw_alloc: 0.00131002 ms
[CPU] sample_image::copy_input: 0.371299 ms
[CPU] sample::1st_shift: 0.130134 ms
[CPU] sample::FFT: 3.03756 ms
[CPU] sample::2nd_shift: 0.077618 ms
[CPU] sample::interpolate: 5.08781 ms
[CPU] sample::apply_phase_sampled: 4.38075 ms
[CPU] sample_tot: 14.3212 ms
[CPU] sample_image::free_data: 0.00078103 ms
[CPU] sample_image_tot: 14.7012 ms
[CPU] reduce_chi2::diff_weighted: 1.197 ms
[CPU] reduce_chi2::reduction: 0.448904 ms
[CPU] reduce_chi2_tot: 1.65586 ms
[CPU] chi2_imag::free_fint: 0.000810018 ms
[CPU] chi2_image_tot: 16.3663 ms

[CPU] chi2_imag::fftw_alloc: 0.00130001 ms
[CPU] sample_image::copy_input: 0.439275 ms
[CPU] sample::1st_shift: 0.132767 ms
[CPU] sample::FFT: 3.03563 ms
[CPU] sample::2nd_shift: 0.076676 ms
[CPU] sample::interpolate: 5.09206 ms
[CPU] sample::apply_phase_sampled: 4.39318 ms
[CPU] sample_tot: 14.3349 ms
[CPU] sample_image::free_data: 0.000842963 ms
[CPU] sample_image_tot: 14.7831 ms
[CPU] reduce_chi2::diff_weighted: 1.19134 ms
[CPU] reduce_chi2::reduction: 0.45307 ms
[CPU] reduce_chi2_tot: 1.65351 ms
[CPU] chi2_imag::free_fint: 0.000791973 ms
[CPU] chi2_image_tot: 16.446 ms
1024	1.000000e+06	float64	12	0	3.353488e-01	1.764994e-02	2.192130e-03	1.644301e-02
# |--> timings: [0.033286094665527344, 0.01741814613342285, 0.016488075256347656, 0.016480207443237305, 0.01644611358642578, 0.016564130783081055, 0.016624927520751953, 0.019984960556030273, 0.02388596534729004, 0.01657581329345703, 0.016638994216918945, 0.016570091247558594, 0.01654505729675293, 0.01655411720275879, 0.019810199737548828, 0.02265191078186035, 0.016649961471557617, 0.016497135162353516, 0.01644301414489746, 0.016520023345947266]

[GPU] chi2_image::malloc_fint: 0.204128 ms
[GPU] chi2_image::copy_observations: 4.49786 ms
[GPU] copy_input_H->D: 5.85459 ms
[GPU] sample::copy_uv_H->D: 3.25552 ms
[GPU] sample::copy_uvrot_D->D: 0.23648 ms
[GPU] sample::1st_shift: 1.1817 ms
[GPU] sample::FFT: 196.608 ms
[GPU] sample::2nd_shift: 0.75248 ms
[GPU] sample::interpolate: 1.51962 ms
[GPU] sample::apply_phase_sampled: 0.54064 ms
[GPU] sample_tot: 204.552 ms
[GPU] reduce_chi2::diff_weighted: 0.372736 ms
[GPU] reduce_chi2::reduction: 0.286752 ms
[GPU] reduce_chi2_tot: 0.683328 ms
[GPU] chi2_image::free_all: 0.493216 ms
[CPU] chi2_image_tot: 219.29 ms

[GPU] chi2_image::malloc_fint: 0.313504 ms
[GPU] chi2_image::copy_observations: 4.79968 ms
[GPU] copy_input_H->D: 5.83578 ms
[GPU] sample::copy_uv_H->D: 3.26586 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 1.18067 ms
[GPU] sample::FFT: 4.22406 ms
[GPU] sample::2nd_shift: 0.739872 ms
[GPU] sample::interpolate: 1.51757 ms
[GPU] sample::apply_phase_sampled: 0.535328 ms
[GPU] sample_tot: 12.0146 ms
[GPU] reduce_chi2::diff_weighted: 0.369312 ms
[GPU] reduce_chi2::reduction: 0.23664 ms
[GPU] reduce_chi2_tot: 0.622752 ms
[GPU] chi2_image::free_all: 0.352512 ms
[CPU] chi2_image_tot: 24.0317 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.4288 ms
[GPU] copy_input_H->D: 5.82989 ms
[GPU] sample::copy_uv_H->D: 3.26323 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.16838 ms
[GPU] sample::FFT: 4.21936 ms
[GPU] sample::2nd_shift: 0.738912 ms
[GPU] sample::interpolate: 1.5193 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 11.9882 ms
[GPU] reduce_chi2::diff_weighted: 0.368512 ms
[GPU] reduce_chi2::reduction: 0.240128 ms
[GPU] reduce_chi2_tot: 0.625568 ms
[GPU] chi2_image::free_all: 0.346176 ms
[CPU] chi2_image_tot: 23.4951 ms

[GPU] chi2_image::malloc_fint: 0.199104 ms
[GPU] chi2_image::copy_observations: 4.42634 ms
[GPU] copy_input_H->D: 5.82522 ms
[GPU] sample::copy_uv_H->D: 3.26477 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.16003 ms
[GPU] sample::FFT: 4.2304 ms
[GPU] sample::2nd_shift: 0.736256 ms
[GPU] sample::interpolate: 1.52269 ms
[GPU] sample::apply_phase_sampled: 0.53552 ms
[GPU] sample_tot: 11.9951 ms
[GPU] reduce_chi2::diff_weighted: 0.370496 ms
[GPU] reduce_chi2::reduction: 0.236544 ms
[GPU] reduce_chi2_tot: 0.623136 ms
[GPU] chi2_image::free_all: 0.351232 ms
[CPU] chi2_image_tot: 23.4974 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.42349 ms
[GPU] copy_input_H->D: 5.82957 ms
[GPU] sample::copy_uv_H->D: 3.2727 ms
[GPU] sample::copy_uvrot_D->D: 0.232128 ms
[GPU] sample::1st_shift: 1.17043 ms
[GPU] sample::FFT: 4.21683 ms
[GPU] sample::2nd_shift: 0.74848 ms
[GPU] sample::interpolate: 1.52464 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 12.0146 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237696 ms
[GPU] reduce_chi2_tot: 0.622496 ms
[GPU] chi2_image::free_all: 0.347616 ms
[CPU] chi2_image_tot: 23.5113 ms

[GPU] chi2_image::malloc_fint: 0.20256 ms
[GPU] chi2_image::copy_observations: 4.42195 ms
[GPU] copy_input_H->D: 5.82614 ms
[GPU] sample::copy_uv_H->D: 3.39814 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.16285 ms
[GPU] sample::FFT: 4.24582 ms
[GPU] sample::2nd_shift: 0.749568 ms
[GPU] sample::interpolate: 1.51962 ms
[GPU] sample::apply_phase_sampled: 0.534496 ms
[GPU] sample_tot: 12.575 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239072 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 2.85488 ms
[CPU] chi2_image_tot: 26.5829 ms

[GPU] chi2_image::malloc_fint: 0.200608 ms
[GPU] chi2_image::copy_observations: 4.46464 ms
[GPU] copy_input_H->D: 5.87504 ms
[GPU] sample::copy_uv_H->D: 3.32336 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 1.17334 ms
[GPU] sample::FFT: 4.21456 ms
[GPU] sample::2nd_shift: 0.750208 ms
[GPU] sample::interpolate: 1.51859 ms
[GPU] sample::apply_phase_sampled: 0.534048 ms
[GPU] sample_tot: 12.0682 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.352256 ms
[CPU] chi2_image_tot: 23.6677 ms

[GPU] chi2_image::malloc_fint: 0.20176 ms
[GPU] chi2_image::copy_observations: 4.42922 ms
[GPU] copy_input_H->D: 5.82352 ms
[GPU] sample::copy_uv_H->D: 3.26042 ms
[GPU] sample::copy_uvrot_D->D: 0.231968 ms
[GPU] sample::1st_shift: 1.17718 ms
[GPU] sample::FFT: 4.2231 ms
[GPU] sample::2nd_shift: 0.746496 ms
[GPU] sample::interpolate: 1.51712 ms
[GPU] sample::apply_phase_sampled: 0.534496 ms
[GPU] sample_tot: 12.0043 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239296 ms
[GPU] reduce_chi2_tot: 0.623328 ms
[GPU] chi2_image::free_all: 0.34816 ms
[CPU] chi2_image_tot: 23.5087 ms

[GPU] chi2_image::malloc_fint: 0.203776 ms
[GPU] chi2_image::copy_observations: 4.42749 ms
[GPU] copy_input_H->D: 5.82618 ms
[GPU] sample::copy_uv_H->D: 3.26582 ms
[GPU] sample::copy_uvrot_D->D: 0.232224 ms
[GPU] sample::1st_shift: 1.16429 ms
[GPU] sample::FFT: 4.21978 ms
[GPU] sample::2nd_shift: 0.748544 ms
[GPU] sample::interpolate: 1.52349 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 12.0004 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23856 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.348256 ms
[CPU] chi2_image_tot: 23.5094 ms

[GPU] chi2_image::malloc_fint: 0.198464 ms
[GPU] chi2_image::copy_observations: 4.4201 ms
[GPU] copy_input_H->D: 5.82864 ms
[GPU] sample::copy_uv_H->D: 3.28506 ms
[GPU] sample::copy_uvrot_D->D: 0.232192 ms
[GPU] sample::1st_shift: 1.17658 ms
[GPU] sample::FFT: 4.2264 ms
[GPU] sample::2nd_shift: 0.750432 ms
[GPU] sample::interpolate: 1.52166 ms
[GPU] sample::apply_phase_sampled: 0.536192 ms
[GPU] sample_tot: 12.0431 ms
[GPU] reduce_chi2::diff_weighted: 0.368576 ms
[GPU] reduce_chi2::reduction: 0.238144 ms
[GPU] reduce_chi2_tot: 0.62432 ms
[GPU] chi2_image::free_all: 0.350432 ms
[CPU] chi2_image_tot: 23.5471 ms

[GPU] chi2_image::malloc_fint: 0.212864 ms
[GPU] chi2_image::copy_observations: 4.42982 ms
[GPU] copy_input_H->D: 5.83632 ms
[GPU] sample::copy_uv_H->D: 3.26106 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 1.16326 ms
[GPU] sample::FFT: 4.26445 ms
[GPU] sample::2nd_shift: 0.742112 ms
[GPU] sample::interpolate: 1.52064 ms
[GPU] sample::apply_phase_sampled: 0.535328 ms
[GPU] sample_tot: 12.034 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.350208 ms
[CPU] chi2_image_tot: 23.5613 ms

[GPU] chi2_image::malloc_fint: 0.19872 ms
[GPU] chi2_image::copy_observations: 4.43494 ms
[GPU] copy_input_H->D: 6.15626 ms
[GPU] sample::copy_uv_H->D: 4.84035 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 1.16429 ms
[GPU] sample::FFT: 4.22109 ms
[GPU] sample::2nd_shift: 0.75776 ms
[GPU] sample::interpolate: 1.52048 ms
[GPU] sample::apply_phase_sampled: 0.534496 ms
[GPU] sample_tot: 13.6002 ms
[GPU] reduce_chi2::diff_weighted: 0.368192 ms
[GPU] reduce_chi2::reduction: 0.23968 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.352704 ms
[CPU] chi2_image_tot: 25.4443 ms

[GPU] chi2_image::malloc_fint: 0.198336 ms
[GPU] chi2_image::copy_observations: 4.42765 ms
[GPU] copy_input_H->D: 5.82963 ms
[GPU] sample::copy_uv_H->D: 3.27296 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.172 ms
[GPU] sample::FFT: 4.22179 ms
[GPU] sample::2nd_shift: 0.729088 ms
[GPU] sample::interpolate: 1.52016 ms
[GPU] sample::apply_phase_sampled: 0.535264 ms
[GPU] sample_tot: 12.0025 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239936 ms
[GPU] reduce_chi2_tot: 0.624096 ms
[GPU] chi2_image::free_all: 0.35024 ms
[CPU] chi2_image_tot: 23.5104 ms

[GPU] chi2_image::malloc_fint: 0.202944 ms
[GPU] chi2_image::copy_observations: 4.42093 ms
[GPU] copy_input_H->D: 5.82832 ms
[GPU] sample::copy_uv_H->D: 3.26115 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.16512 ms
[GPU] sample::FFT: 4.21862 ms
[GPU] sample::2nd_shift: 0.745024 ms
[GPU] sample::interpolate: 1.52013 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 11.9902 ms
[GPU] reduce_chi2::diff_weighted: 0.368192 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.354304 ms
[CPU] chi2_image_tot: 23.4972 ms

[GPU] chi2_image::malloc_fint: 0.198592 ms
[GPU] chi2_image::copy_observations: 4.42531 ms
[GPU] copy_input_H->D: 5.8264 ms
[GPU] sample::copy_uv_H->D: 3.29469 ms
[GPU] sample::copy_uvrot_D->D: 0.232256 ms
[GPU] sample::1st_shift: 1.15712 ms
[GPU] sample::FFT: 4.22298 ms
[GPU] sample::2nd_shift: 0.7464 ms
[GPU] sample::interpolate: 1.51821 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 12.0227 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.238048 ms
[GPU] reduce_chi2_tot: 0.622176 ms
[GPU] chi2_image::free_all: 0.349408 ms
[CPU] chi2_image_tot: 23.5223 ms

[GPU] chi2_image::malloc_fint: 0.20032 ms
[GPU] chi2_image::copy_observations: 4.42182 ms
[GPU] copy_input_H->D: 5.82957 ms
[GPU] sample::copy_uv_H->D: 3.26637 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.18058 ms
[GPU] sample::FFT: 4.22301 ms
[GPU] sample::2nd_shift: 0.73216 ms
[GPU] sample::interpolate: 1.51917 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 12.0044 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.238688 ms
[GPU] reduce_chi2_tot: 0.62432 ms
[GPU] chi2_image::free_all: 0.349216 ms
[CPU] chi2_image_tot: 23.5067 ms

[GPU] chi2_image::malloc_fint: 0.19808 ms
[GPU] chi2_image::copy_observations: 4.44627 ms
[GPU] copy_input_H->D: 5.8297 ms
[GPU] sample::copy_uv_H->D: 3.24621 ms
[GPU] sample::copy_uvrot_D->D: 0.239424 ms
[GPU] sample::1st_shift: 1.17014 ms
[GPU] sample::FFT: 6.64883 ms
[GPU] sample::2nd_shift: 0.730112 ms
[GPU] sample::interpolate: 1.51962 ms
[GPU] sample::apply_phase_sampled: 0.535296 ms
[GPU] sample_tot: 14.43 ms
[GPU] reduce_chi2::diff_weighted: 0.370688 ms
[GPU] reduce_chi2::reduction: 0.24912 ms
[GPU] reduce_chi2_tot: 0.637952 ms
[GPU] chi2_image::free_all: 0.382112 ms
[CPU] chi2_image_tot: 26.0031 ms

[GPU] chi2_image::malloc_fint: 0.225344 ms
[GPU] chi2_image::copy_observations: 4.48205 ms
[GPU] copy_input_H->D: 5.85331 ms
[GPU] sample::copy_uv_H->D: 3.2513 ms
[GPU] sample::copy_uvrot_D->D: 0.232384 ms
[GPU] sample::1st_shift: 1.17542 ms
[GPU] sample::FFT: 4.22051 ms
[GPU] sample::2nd_shift: 0.746496 ms
[GPU] sample::interpolate: 1.51654 ms
[GPU] sample::apply_phase_sampled: 0.53648 ms
[GPU] sample_tot: 11.9949 ms
[GPU] reduce_chi2::diff_weighted: 0.369376 ms
[GPU] reduce_chi2::reduction: 0.238112 ms
[GPU] reduce_chi2_tot: 0.623328 ms
[GPU] chi2_image::free_all: 0.354144 ms
[CPU] chi2_image_tot: 23.6118 ms

[GPU] chi2_image::malloc_fint: 0.199072 ms
[GPU] chi2_image::copy_observations: 4.42509 ms
[GPU] copy_input_H->D: 5.82733 ms
[GPU] sample::copy_uv_H->D: 3.28528 ms
[GPU] sample::copy_uvrot_D->D: 0.232064 ms
[GPU] sample::1st_shift: 1.17043 ms
[GPU] sample::FFT: 4.22218 ms
[GPU] sample::2nd_shift: 0.73728 ms
[GPU] sample::interpolate: 1.52064 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 12.0185 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.237888 ms
[GPU] reduce_chi2_tot: 0.623168 ms
[GPU] chi2_image::free_all: 0.350208 ms
[CPU] chi2_image_tot: 23.5186 ms

[GPU] chi2_image::malloc_fint: 0.1984 ms
[GPU] chi2_image::copy_observations: 4.41814 ms
[GPU] copy_input_H->D: 5.82653 ms
[GPU] sample::copy_uv_H->D: 3.28294 ms
[GPU] sample::copy_uvrot_D->D: 0.232224 ms
[GPU] sample::1st_shift: 1.14381 ms
[GPU] sample::FFT: 4.21379 ms
[GPU] sample::2nd_shift: 0.75328 ms
[GPU] sample::interpolate: 1.51747 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 11.9931 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.238016 ms
[GPU] reduce_chi2_tot: 0.623104 ms
[GPU] chi2_image::free_all: 0.348384 ms
[CPU] chi2_image_tot: 23.4841 ms
2048	1.000000e+06	float64	0	8	4.562621e-01	2.401380e-02	9.188966e-04	2.355695e-02
# |--> timings: [0.2193741798400879, 0.024105072021484375, 0.02355790138244629, 0.023562908172607422, 0.0235750675201416, 0.026646137237548828, 0.023732900619506836, 0.02357196807861328, 0.023572921752929688, 0.023611068725585938, 0.02362799644470215, 0.02550792694091797, 0.0235748291015625, 0.023561954498291016, 0.02358722686767578, 0.023574113845825195, 0.026067018508911133, 0.023684024810791016, 0.02358412742614746, 0.023556947708129883]

[GPU] chi2_image::malloc_fint: 0.20896 ms
[GPU] chi2_image::copy_observations: 4.42595 ms
[GPU] copy_input_H->D: 5.83091 ms
[GPU] sample::copy_uv_H->D: 3.28 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.07504 ms
[GPU] sample::FFT: 4.22298 ms
[GPU] sample::2nd_shift: 0.915456 ms
[GPU] sample::interpolate: 1.50938 ms
[GPU] sample::apply_phase_sampled: 0.53616 ms
[GPU] sample_tot: 12.0914 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241408 ms
[GPU] reduce_chi2_tot: 0.625408 ms
[GPU] chi2_image::free_all: 0.353088 ms
[CPU] chi2_image_tot: 23.6177 ms

[GPU] chi2_image::malloc_fint: 0.199392 ms
[GPU] chi2_image::copy_observations: 4.44042 ms
[GPU] copy_input_H->D: 5.82925 ms
[GPU] sample::copy_uv_H->D: 3.24618 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.07392 ms
[GPU] sample::FFT: 4.3735 ms
[GPU] sample::2nd_shift: 0.914432 ms
[GPU] sample::interpolate: 1.5145 ms
[GPU] sample::apply_phase_sampled: 0.535168 ms
[GPU] sample_tot: 17.0844 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239808 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 3.07274 ms
[CPU] chi2_image_tot: 31.3285 ms

[GPU] chi2_image::malloc_fint: 0.263168 ms
[GPU] chi2_image::copy_observations: 4.43206 ms
[GPU] copy_input_H->D: 5.85082 ms
[GPU] sample::copy_uv_H->D: 3.28493 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 1.06394 ms
[GPU] sample::FFT: 4.22502 ms
[GPU] sample::2nd_shift: 0.91712 ms
[GPU] sample::interpolate: 1.50717 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 12.0872 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239072 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.352064 ms
[CPU] chi2_image_tot: 23.6881 ms

[GPU] chi2_image::malloc_fint: 0.203776 ms
[GPU] chi2_image::copy_observations: 4.42368 ms
[GPU] copy_input_H->D: 5.82451 ms
[GPU] sample::copy_uv_H->D: 3.27827 ms
[GPU] sample::copy_uvrot_D->D: 0.232352 ms
[GPU] sample::1st_shift: 1.0537 ms
[GPU] sample::FFT: 4.2313 ms
[GPU] sample::2nd_shift: 0.900096 ms
[GPU] sample::interpolate: 1.5104 ms
[GPU] sample::apply_phase_sampled: 0.53632 ms
[GPU] sample_tot: 12.0612 ms
[GPU] reduce_chi2::diff_weighted: 0.366432 ms
[GPU] reduce_chi2::reduction: 0.238304 ms
[GPU] reduce_chi2_tot: 0.621376 ms
[GPU] chi2_image::free_all: 0.350432 ms
[CPU] chi2_image_tot: 23.5613 ms

[GPU] chi2_image::malloc_fint: 0.198592 ms
[GPU] chi2_image::copy_observations: 4.42931 ms
[GPU] copy_input_H->D: 5.82758 ms
[GPU] sample::copy_uv_H->D: 3.27939 ms
[GPU] sample::copy_uvrot_D->D: 0.231392 ms
[GPU] sample::1st_shift: 1.06282 ms
[GPU] sample::FFT: 4.22614 ms
[GPU] sample::2nd_shift: 0.918528 ms
[GPU] sample::interpolate: 1.51037 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 12.0902 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238976 ms
[GPU] reduce_chi2_tot: 0.623296 ms
[GPU] chi2_image::free_all: 0.356384 ms
[CPU] chi2_image_tot: 23.6062 ms

[GPU] chi2_image::malloc_fint: 0.198976 ms
[GPU] chi2_image::copy_observations: 4.42829 ms
[GPU] copy_input_H->D: 5.82694 ms
[GPU] sample::copy_uv_H->D: 3.26019 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.05629 ms
[GPU] sample::FFT: 4.22499 ms
[GPU] sample::2nd_shift: 0.908064 ms
[GPU] sample::interpolate: 1.51101 ms
[GPU] sample::apply_phase_sampled: 0.535392 ms
[GPU] sample_tot: 12.0511 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238336 ms
[GPU] reduce_chi2_tot: 0.623296 ms
[GPU] chi2_image::free_all: 0.350496 ms
[CPU] chi2_image_tot: 23.5552 ms

[GPU] chi2_image::malloc_fint: 0.20288 ms
[GPU] chi2_image::copy_observations: 4.42432 ms
[GPU] copy_input_H->D: 5.8304 ms
[GPU] sample::copy_uv_H->D: 3.27792 ms
[GPU] sample::copy_uvrot_D->D: 0.232352 ms
[GPU] sample::1st_shift: 1.06755 ms
[GPU] sample::FFT: 4.34499 ms
[GPU] sample::2nd_shift: 0.9216 ms
[GPU] sample::interpolate: 1.5104 ms
[GPU] sample::apply_phase_sampled: 0.535104 ms
[GPU] sample_tot: 12.2071 ms
[GPU] reduce_chi2::diff_weighted: 0.369216 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.353088 ms
[CPU] chi2_image_tot: 23.7187 ms

[GPU] chi2_image::malloc_fint: 0.197856 ms
[GPU] chi2_image::copy_observations: 4.49226 ms
[GPU] copy_input_H->D: 6.78224 ms
[GPU] sample::copy_uv_H->D: 3.2792 ms
[GPU] sample::copy_uvrot_D->D: 0.232256 ms
[GPU] sample::1st_shift: 1.05978 ms
[GPU] sample::FFT: 4.23936 ms
[GPU] sample::2nd_shift: 0.920576 ms
[GPU] sample::interpolate: 1.51002 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 12.0983 ms
[GPU] reduce_chi2::diff_weighted: 0.368576 ms
[GPU] reduce_chi2::reduction: 0.238976 ms
[GPU] reduce_chi2_tot: 0.6232 ms
[GPU] chi2_image::free_all: 0.356288 ms
[CPU] chi2_image_tot: 24.6284 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.42845 ms
[GPU] copy_input_H->D: 5.82678 ms
[GPU] sample::copy_uv_H->D: 3.32266 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 1.06701 ms
[GPU] sample::FFT: 4.23354 ms
[GPU] sample::2nd_shift: 0.896 ms
[GPU] sample::interpolate: 1.51021 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 12.1138 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239872 ms
[GPU] reduce_chi2_tot: 0.624384 ms
[GPU] chi2_image::free_all: 0.35152 ms
[CPU] chi2_image_tot: 23.6258 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.42426 ms
[GPU] copy_input_H->D: 5.8353 ms
[GPU] sample::copy_uv_H->D: 3.27866 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.08032 ms
[GPU] sample::FFT: 4.22138 ms
[GPU] sample::2nd_shift: 0.91008 ms
[GPU] sample::interpolate: 1.5145 ms
[GPU] sample::apply_phase_sampled: 0.535264 ms
[GPU] sample_tot: 12.0933 ms
[GPU] reduce_chi2::diff_weighted: 0.369632 ms
[GPU] reduce_chi2::reduction: 0.23984 ms
[GPU] reduce_chi2_tot: 0.6264 ms
[GPU] chi2_image::free_all: 0.38176 ms
[CPU] chi2_image_tot: 23.6369 ms

[GPU] chi2_image::malloc_fint: 0.200544 ms
[GPU] chi2_image::copy_observations: 4.4247 ms
[GPU] copy_input_H->D: 5.82589 ms
[GPU] sample::copy_uv_H->D: 3.27446 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 1.06374 ms
[GPU] sample::FFT: 4.23117 ms
[GPU] sample::2nd_shift: 0.916992 ms
[GPU] sample::interpolate: 1.50832 ms
[GPU] sample::apply_phase_sampled: 0.535488 ms
[GPU] sample_tot: 12.0816 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23744 ms
[GPU] reduce_chi2_tot: 0.621728 ms
[GPU] chi2_image::free_all: 0.352704 ms
[CPU] chi2_image_tot: 23.5834 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.41978 ms
[GPU] copy_input_H->D: 5.82451 ms
[GPU] sample::copy_uv_H->D: 3.27568 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.05629 ms
[GPU] sample::FFT: 4.23162 ms
[GPU] sample::2nd_shift: 0.918272 ms
[GPU] sample::interpolate: 1.50726 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 12.0812 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238624 ms
[GPU] reduce_chi2_tot: 0.623744 ms
[GPU] chi2_image::free_all: 0.35504 ms
[CPU] chi2_image_tot: 23.5802 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.49216 ms
[GPU] copy_input_H->D: 5.8297 ms
[GPU] sample::copy_uv_H->D: 8.22106 ms
[GPU] sample::copy_uvrot_D->D: 0.233984 ms
[GPU] sample::1st_shift: 1.06035 ms
[GPU] sample::FFT: 6.63302 ms
[GPU] sample::2nd_shift: 0.925696 ms
[GPU] sample::interpolate: 1.5104 ms
[GPU] sample::apply_phase_sampled: 0.539552 ms
[GPU] sample_tot: 19.6272 ms
[GPU] reduce_chi2::diff_weighted: 0.373248 ms
[GPU] reduce_chi2::reduction: 0.286048 ms
[GPU] reduce_chi2_tot: 0.686336 ms
[GPU] chi2_image::free_all: 0.553984 ms
[CPU] chi2_image_tot: 31.4832 ms

[GPU] chi2_image::malloc_fint: 0.373408 ms
[GPU] chi2_image::copy_observations: 4.48205 ms
[GPU] copy_input_H->D: 5.82688 ms
[GPU] sample::copy_uv_H->D: 3.27904 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.06058 ms
[GPU] sample::FFT: 4.2377 ms
[GPU] sample::2nd_shift: 0.9192 ms
[GPU] sample::interpolate: 1.51318 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 12.1172 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.24544 ms
[GPU] reduce_chi2_tot: 0.631328 ms
[GPU] chi2_image::free_all: 0.353312 ms
[CPU] chi2_image_tot: 23.8689 ms

[GPU] chi2_image::malloc_fint: 0.199936 ms
[GPU] chi2_image::copy_observations: 4.4361 ms
[GPU] copy_input_H->D: 5.82704 ms
[GPU] sample::copy_uv_H->D: 3.284 ms
[GPU] sample::copy_uvrot_D->D: 0.233056 ms
[GPU] sample::1st_shift: 1.05165 ms
[GPU] sample::FFT: 4.24643 ms
[GPU] sample::2nd_shift: 0.918528 ms
[GPU] sample::interpolate: 1.50922 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 12.0986 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238912 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.359424 ms
[CPU] chi2_image_tot: 23.6223 ms

[GPU] chi2_image::malloc_fint: 0.19952 ms
[GPU] chi2_image::copy_observations: 4.42163 ms
[GPU] copy_input_H->D: 5.82691 ms
[GPU] sample::copy_uv_H->D: 3.2785 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 1.06579 ms
[GPU] sample::FFT: 4.26189 ms
[GPU] sample::2nd_shift: 0.919552 ms
[GPU] sample::interpolate: 1.51142 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 12.1295 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.238272 ms
[GPU] reduce_chi2_tot: 0.622624 ms
[GPU] chi2_image::free_all: 0.356736 ms
[CPU] chi2_image_tot: 23.6335 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.43107 ms
[GPU] copy_input_H->D: 5.83331 ms
[GPU] sample::copy_uv_H->D: 3.2727 ms
[GPU] sample::copy_uvrot_D->D: 0.231168 ms
[GPU] sample::1st_shift: 1.06086 ms
[GPU] sample::FFT: 4.22186 ms
[GPU] sample::2nd_shift: 0.908096 ms
[GPU] sample::interpolate: 1.5145 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 12.0634 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239552 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.353312 ms
[CPU] chi2_image_tot: 23.5818 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.43635 ms
[GPU] copy_input_H->D: 5.82928 ms
[GPU] sample::copy_uv_H->D: 3.29126 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.06291 ms
[GPU] sample::FFT: 4.47427 ms
[GPU] sample::2nd_shift: 0.921344 ms
[GPU] sample::interpolate: 1.5063 ms
[GPU] sample::apply_phase_sampled: 0.535104 ms
[GPU] sample_tot: 12.871 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.626656 ms
[GPU] chi2_image::free_all: 0.367936 ms
[CPU] chi2_image_tot: 24.4109 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.42608 ms
[GPU] copy_input_H->D: 5.83024 ms
[GPU] sample::copy_uv_H->D: 3.28304 ms
[GPU] sample::copy_uvrot_D->D: 0.231968 ms
[GPU] sample::1st_shift: 1.0649 ms
[GPU] sample::FFT: 4.22307 ms
[GPU] sample::2nd_shift: 0.903168 ms
[GPU] sample::interpolate: 1.51347 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 12.0756 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.237632 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.363648 ms
[CPU] chi2_image_tot: 23.5931 ms

[GPU] chi2_image::malloc_fint: 0.20512 ms
[GPU] chi2_image::copy_observations: 4.4215 ms
[GPU] copy_input_H->D: 5.82675 ms
[GPU] sample::copy_uv_H->D: 3.27475 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 1.05978 ms
[GPU] sample::FFT: 4.22618 ms
[GPU] sample::2nd_shift: 0.90624 ms
[GPU] sample::interpolate: 1.51245 ms
[GPU] sample::apply_phase_sampled: 0.535232 ms
[GPU] sample_tot: 12.0677 ms
[GPU] reduce_chi2::diff_weighted: 0.368416 ms
[GPU] reduce_chi2::reduction: 0.238208 ms
[GPU] reduce_chi2_tot: 0.623168 ms
[GPU] chi2_image::free_all: 0.352704 ms
[CPU] chi2_image_tot: 23.5725 ms
2048	1.000000e+06	float64	0	16	4.675403e-01	2.460738e-02	2.372259e-03	2.361894e-02
# |--> timings: [0.023669004440307617, 0.03139185905456543, 0.023756980895996094, 0.023627042770385742, 0.023669004440307617, 0.02361893653869629, 0.023782014846801758, 0.024692058563232422, 0.02369213104248047, 0.023705005645751953, 0.02364802360534668, 0.02364182472229004, 0.031555891036987305, 0.02395486831665039, 0.023684978485107422, 0.023698806762695312, 0.023648977279663086, 0.024475812911987305, 0.023658037185668945, 0.023638010025024414]

[GPU] chi2_image::malloc_fint: 0.210944 ms
[GPU] chi2_image::copy_observations: 4.4263 ms
[GPU] copy_input_H->D: 5.82547 ms
[GPU] sample::copy_uv_H->D: 3.30272 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.979456 ms
[GPU] sample::FFT: 4.23184 ms
[GPU] sample::2nd_shift: 0.823296 ms
[GPU] sample::interpolate: 1.5031 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 11.9677 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.241952 ms
[GPU] reduce_chi2_tot: 0.627296 ms
[GPU] chi2_image::free_all: 0.353216 ms
[CPU] chi2_image_tot: 23.4935 ms

[GPU] chi2_image::malloc_fint: 0.201728 ms
[GPU] chi2_image::copy_observations: 4.42234 ms
[GPU] copy_input_H->D: 5.82982 ms
[GPU] sample::copy_uv_H->D: 3.28547 ms
[GPU] sample::copy_uvrot_D->D: 0.232384 ms
[GPU] sample::1st_shift: 0.980992 ms
[GPU] sample::FFT: 4.25056 ms
[GPU] sample::2nd_shift: 0.811584 ms
[GPU] sample::interpolate: 1.5063 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 11.9612 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.23904 ms
[GPU] reduce_chi2_tot: 0.624448 ms
[GPU] chi2_image::free_all: 0.353952 ms
[CPU] chi2_image_tot: 23.4691 ms

[GPU] chi2_image::malloc_fint: 0.200544 ms
[GPU] chi2_image::copy_observations: 4.43085 ms
[GPU] copy_input_H->D: 5.8288 ms
[GPU] sample::copy_uv_H->D: 3.32394 ms
[GPU] sample::copy_uvrot_D->D: 0.233152 ms
[GPU] sample::1st_shift: 0.981792 ms
[GPU] sample::FFT: 4.2201 ms
[GPU] sample::2nd_shift: 0.82432 ms
[GPU] sample::interpolate: 1.50592 ms
[GPU] sample::apply_phase_sampled: 0.574016 ms
[GPU] sample_tot: 11.9865 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.238208 ms
[GPU] reduce_chi2_tot: 0.623104 ms
[GPU] chi2_image::free_all: 0.362496 ms
[CPU] chi2_image_tot: 23.5085 ms

[GPU] chi2_image::malloc_fint: 0.197856 ms
[GPU] chi2_image::copy_observations: 5.42438 ms
[GPU] copy_input_H->D: 9.45565 ms
[GPU] sample::copy_uv_H->D: 3.60141 ms
[GPU] sample::copy_uvrot_D->D: 0.23552 ms
[GPU] sample::1st_shift: 0.974848 ms
[GPU] sample::FFT: 4.22605 ms
[GPU] sample::2nd_shift: 0.813792 ms
[GPU] sample::interpolate: 1.50221 ms
[GPU] sample::apply_phase_sampled: 0.57344 ms
[GPU] sample_tot: 12.2548 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.245472 ms
[GPU] reduce_chi2_tot: 0.631424 ms
[GPU] chi2_image::free_all: 0.355008 ms
[CPU] chi2_image_tot: 28.4013 ms

[GPU] chi2_image::malloc_fint: 0.200256 ms
[GPU] chi2_image::copy_observations: 4.45702 ms
[GPU] copy_input_H->D: 5.82762 ms
[GPU] sample::copy_uv_H->D: 3.28448 ms
[GPU] sample::copy_uvrot_D->D: 0.233376 ms
[GPU] sample::1st_shift: 0.985664 ms
[GPU] sample::FFT: 4.25133 ms
[GPU] sample::2nd_shift: 0.813728 ms
[GPU] sample::interpolate: 1.50221 ms
[GPU] sample::apply_phase_sampled: 0.57408 ms
[GPU] sample_tot: 11.9743 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239296 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.3584 ms
[CPU] chi2_image_tot: 23.5164 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.41898 ms
[GPU] copy_input_H->D: 5.82838 ms
[GPU] sample::copy_uv_H->D: 3.2783 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.978752 ms
[GPU] sample::FFT: 4.21958 ms
[GPU] sample::2nd_shift: 0.82944 ms
[GPU] sample::interpolate: 1.50493 ms
[GPU] sample::apply_phase_sampled: 0.574336 ms
[GPU] sample_tot: 11.9378 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239808 ms
[GPU] reduce_chi2_tot: 0.624416 ms
[GPU] chi2_image::free_all: 0.353056 ms
[CPU] chi2_image_tot: 23.4394 ms

[GPU] chi2_image::malloc_fint: 0.202176 ms
[GPU] chi2_image::copy_observations: 4.42576 ms
[GPU] copy_input_H->D: 5.82666 ms
[GPU] sample::copy_uv_H->D: 3.27379 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.973824 ms
[GPU] sample::FFT: 4.2281 ms
[GPU] sample::2nd_shift: 0.820096 ms
[GPU] sample::interpolate: 1.50221 ms
[GPU] sample::apply_phase_sampled: 0.57344 ms
[GPU] sample_tot: 11.9246 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.238368 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_image::free_all: 0.35616 ms
[CPU] chi2_image_tot: 23.4329 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.42061 ms
[GPU] copy_input_H->D: 5.83088 ms
[GPU] sample::copy_uv_H->D: 3.29392 ms
[GPU] sample::copy_uvrot_D->D: 0.233408 ms
[GPU] sample::1st_shift: 0.972768 ms
[GPU] sample::FFT: 4.22195 ms
[GPU] sample::2nd_shift: 0.832352 ms
[GPU] sample::interpolate: 1.50528 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 11.952 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238816 ms
[GPU] reduce_chi2_tot: 0.623584 ms
[GPU] chi2_image::free_all: 0.352352 ms
[CPU] chi2_image_tot: 23.4546 ms

[GPU] chi2_image::malloc_fint: 0.202048 ms
[GPU] chi2_image::copy_observations: 4.42781 ms
[GPU] copy_input_H->D: 5.83331 ms
[GPU] sample::copy_uv_H->D: 6.29827 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 0.968352 ms
[GPU] sample::FFT: 4.32285 ms
[GPU] sample::2nd_shift: 0.813056 ms
[GPU] sample::interpolate: 1.5039 ms
[GPU] sample::apply_phase_sampled: 0.575136 ms
[GPU] sample_tot: 15.0759 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.25104 ms
[GPU] reduce_chi2_tot: 0.639392 ms
[GPU] chi2_image::free_all: 0.403456 ms
[CPU] chi2_image_tot: 26.6636 ms

[GPU] chi2_image::malloc_fint: 0.238688 ms
[GPU] chi2_image::copy_observations: 4.4961 ms
[GPU] copy_input_H->D: 5.83238 ms
[GPU] sample::copy_uv_H->D: 3.29254 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 0.973824 ms
[GPU] sample::FFT: 4.2263 ms
[GPU] sample::2nd_shift: 0.823296 ms
[GPU] sample::interpolate: 1.50298 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 12.009 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.242528 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.358432 ms
[CPU] chi2_image_tot: 23.6402 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.4367 ms
[GPU] copy_input_H->D: 5.82774 ms
[GPU] sample::copy_uv_H->D: 3.28909 ms
[GPU] sample::copy_uvrot_D->D: 0.23216 ms
[GPU] sample::1st_shift: 0.979488 ms
[GPU] sample::FFT: 4.22608 ms
[GPU] sample::2nd_shift: 0.815104 ms
[GPU] sample::interpolate: 1.50118 ms
[GPU] sample::apply_phase_sampled: 0.57344 ms
[GPU] sample_tot: 11.9347 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239328 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.35328 ms
[CPU] chi2_image_tot: 23.457 ms

[GPU] chi2_image::malloc_fint: 0.203552 ms
[GPU] chi2_image::copy_observations: 4.43485 ms
[GPU] copy_input_H->D: 5.82774 ms
[GPU] sample::copy_uv_H->D: 3.27437 ms
[GPU] sample::copy_uvrot_D->D: 0.232096 ms
[GPU] sample::1st_shift: 0.978944 ms
[GPU] sample::FFT: 4.22035 ms
[GPU] sample::2nd_shift: 0.820128 ms
[GPU] sample::interpolate: 1.50118 ms
[GPU] sample::apply_phase_sampled: 0.574272 ms
[GPU] sample_tot: 11.9183 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.241152 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.362496 ms
[CPU] chi2_image_tot: 23.4457 ms

[GPU] chi2_image::malloc_fint: 0.19904 ms
[GPU] chi2_image::copy_observations: 4.43846 ms
[GPU] copy_input_H->D: 5.83011 ms
[GPU] sample::copy_uv_H->D: 3.28602 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.974592 ms
[GPU] sample::FFT: 4.22499 ms
[GPU] sample::2nd_shift: 0.816768 ms
[GPU] sample::interpolate: 1.50323 ms
[GPU] sample::apply_phase_sampled: 0.574112 ms
[GPU] sample_tot: 11.9296 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.241344 ms
[GPU] reduce_chi2_tot: 0.627424 ms
[GPU] chi2_image::free_all: 0.370464 ms
[CPU] chi2_image_tot: 23.4701 ms

[GPU] chi2_image::malloc_fint: 0.215168 ms
[GPU] chi2_image::copy_observations: 4.44621 ms
[GPU] copy_input_H->D: 5.83078 ms
[GPU] sample::copy_uv_H->D: 3.25165 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.989184 ms
[GPU] sample::FFT: 4.23734 ms
[GPU] sample::2nd_shift: 0.819104 ms
[GPU] sample::interpolate: 1.50323 ms
[GPU] sample::apply_phase_sampled: 0.574048 ms
[GPU] sample_tot: 13.6479 ms
[GPU] reduce_chi2::diff_weighted: 0.370688 ms
[GPU] reduce_chi2::reduction: 0.242784 ms
[GPU] reduce_chi2_tot: 0.630784 ms
[GPU] chi2_image::free_all: 0.36176 ms
[CPU] chi2_image_tot: 25.2113 ms

[GPU] chi2_image::malloc_fint: 0.203616 ms
[GPU] chi2_image::copy_observations: 4.45062 ms
[GPU] copy_input_H->D: 5.84397 ms
[GPU] sample::copy_uv_H->D: 3.34762 ms
[GPU] sample::copy_uvrot_D->D: 0.233344 ms
[GPU] sample::1st_shift: 0.973792 ms
[GPU] sample::FFT: 4.23709 ms
[GPU] sample::2nd_shift: 0.824288 ms
[GPU] sample::interpolate: 1.50416 ms
[GPU] sample::apply_phase_sampled: 0.575136 ms
[GPU] sample_tot: 12.0164 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241184 ms
[GPU] reduce_chi2_tot: 0.626656 ms
[GPU] chi2_image::free_all: 0.352672 ms
[CPU] chi2_image_tot: 23.5785 ms

[GPU] chi2_image::malloc_fint: 0.202784 ms
[GPU] chi2_image::copy_observations: 4.42026 ms
[GPU] copy_input_H->D: 5.82755 ms
[GPU] sample::copy_uv_H->D: 3.27434 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 0.9776 ms
[GPU] sample::FFT: 4.22915 ms
[GPU] sample::2nd_shift: 0.81408 ms
[GPU] sample::interpolate: 1.5032 ms
[GPU] sample::apply_phase_sampled: 0.57408 ms
[GPU] sample_tot: 11.9224 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239744 ms
[GPU] reduce_chi2_tot: 0.624448 ms
[GPU] chi2_image::free_all: 0.357344 ms
[CPU] chi2_image_tot: 23.4316 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.42483 ms
[GPU] copy_input_H->D: 5.82963 ms
[GPU] sample::copy_uv_H->D: 3.29894 ms
[GPU] sample::copy_uvrot_D->D: 0.231264 ms
[GPU] sample::1st_shift: 0.978944 ms
[GPU] sample::FFT: 4.22422 ms
[GPU] sample::2nd_shift: 0.822272 ms
[GPU] sample::interpolate: 1.50602 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 11.9544 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.240512 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.35328 ms
[CPU] chi2_image_tot: 23.464 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.42064 ms
[GPU] copy_input_H->D: 5.82646 ms
[GPU] sample::copy_uv_H->D: 3.27142 ms
[GPU] sample::copy_uvrot_D->D: 0.23312 ms
[GPU] sample::1st_shift: 0.974848 ms
[GPU] sample::FFT: 4.2249 ms
[GPU] sample::2nd_shift: 0.818176 ms
[GPU] sample::interpolate: 1.50387 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 11.9184 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240768 ms
[GPU] reduce_chi2_tot: 0.625728 ms
[GPU] chi2_image::free_all: 0.35488 ms
[CPU] chi2_image_tot: 23.4308 ms

[GPU] chi2_image::malloc_fint: 0.200928 ms
[GPU] chi2_image::copy_observations: 4.43542 ms
[GPU] copy_input_H->D: 5.82678 ms
[GPU] sample::copy_uv_H->D: 3.26438 ms
[GPU] sample::copy_uvrot_D->D: 0.23216 ms
[GPU] sample::1st_shift: 0.980992 ms
[GPU] sample::FFT: 4.4521 ms
[GPU] sample::2nd_shift: 0.813056 ms
[GPU] sample::interpolate: 1.50426 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 12.1485 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.238112 ms
[GPU] reduce_chi2_tot: 0.621888 ms
[GPU] chi2_image::free_all: 0.357568 ms
[CPU] chi2_image_tot: 23.6693 ms

[GPU] chi2_image::malloc_fint: 0.19904 ms
[GPU] chi2_image::copy_observations: 4.47062 ms
[GPU] copy_input_H->D: 7.18701 ms
[GPU] sample::copy_uv_H->D: 3.30147 ms
[GPU] sample::copy_uvrot_D->D: 0.232352 ms
[GPU] sample::1st_shift: 0.975872 ms
[GPU] sample::FFT: 4.25779 ms
[GPU] sample::2nd_shift: 0.820224 ms
[GPU] sample::interpolate: 1.4991 ms
[GPU] sample::apply_phase_sampled: 0.574272 ms
[GPU] sample_tot: 11.9876 ms
[GPU] reduce_chi2::diff_weighted: 0.367296 ms
[GPU] reduce_chi2::reduction: 0.239904 ms
[GPU] reduce_chi2_tot: 0.62304 ms
[GPU] chi2_image::free_all: 0.3584 ms
[CPU] chi2_image_tot: 24.905 ms
2048	1.000000e+06	float64	0	32	4.588423e-01	2.414959e-02	1.308876e-03	2.349591e-02
# |--> timings: [0.023543834686279297, 0.023537874221801758, 0.02357196807861328, 0.028467178344726562, 0.02358102798461914, 0.023504018783569336, 0.023498058319091797, 0.023519039154052734, 0.02673196792602539, 0.023710012435913086, 0.023524045944213867, 0.023513078689575195, 0.023533105850219727, 0.025277137756347656, 0.023643970489501953, 0.023501873016357422, 0.023530006408691406, 0.023495912551879883, 0.023734092712402344, 0.02496790885925293]

[CPU] chi2_imag::fftw_alloc: 0.00778498 ms
[CPU] sample_image::copy_input: 6.2261 ms
[CPU] sample::1st_shift: 3.12399 ms
[CPU] sample::FFT: 60.0617 ms
[CPU] sample::2nd_shift: 2.9024 ms
[CPU] sample::interpolate: 46.0041 ms
[CPU] sample::apply_phase_sampled: 42.736 ms
[CPU] sample_tot: 158.6 ms
[CPU] sample_image::free_data: 0.065356 ms
[CPU] sample_image_tot: 164.904 ms
[CPU] reduce_chi2::diff_weighted: 7.56715 ms
[CPU] reduce_chi2::reduction: 2.60118 ms
[CPU] reduce_chi2_tot: 10.1758 ms
[CPU] chi2_imag::free_fint: 0.307897 ms
[CPU] chi2_image_tot: 175.413 ms

[CPU] chi2_imag::fftw_alloc: 0.00842899 ms
[CPU] sample_image::copy_input: 6.29909 ms
[CPU] sample::1st_shift: 3.16627 ms
[CPU] sample::FFT: 57.757 ms
[CPU] sample::2nd_shift: 2.99336 ms
[CPU] sample::interpolate: 45.9873 ms
[CPU] sample::apply_phase_sampled: 42.7629 ms
[CPU] sample_tot: 156.416 ms
[CPU] sample_image::free_data: 0.066036 ms
[CPU] sample_image_tot: 162.791 ms
[CPU] reduce_chi2::diff_weighted: 7.59814 ms
[CPU] reduce_chi2::reduction: 2.62205 ms
[CPU] reduce_chi2_tot: 10.2259 ms
[CPU] chi2_imag::free_fint: 0.30858 ms
[CPU] chi2_image_tot: 173.341 ms

[CPU] chi2_imag::fftw_alloc: 0.00612496 ms
[CPU] sample_image::copy_input: 6.22427 ms
[CPU] sample::1st_shift: 3.10346 ms
[CPU] sample::FFT: 57.6068 ms
[CPU] sample::2nd_shift: 2.88879 ms
[CPU] sample::interpolate: 45.9613 ms
[CPU] sample::apply_phase_sampled: 42.8353 ms
[CPU] sample_tot: 156.163 ms
[CPU] sample_image::free_data: 0.059921 ms
[CPU] sample_image_tot: 162.456 ms
[CPU] reduce_chi2::diff_weighted: 7.60852 ms
[CPU] reduce_chi2::reduction: 2.59035 ms
[CPU] reduce_chi2_tot: 10.2061 ms
[CPU] chi2_imag::free_fint: 0.31206 ms
[CPU] chi2_image_tot: 172.987 ms

[CPU] chi2_imag::fftw_alloc: 0.00880199 ms
[CPU] sample_image::copy_input: 6.23891 ms
[CPU] sample::1st_shift: 3.16237 ms
[CPU] sample::FFT: 57.5321 ms
[CPU] sample::2nd_shift: 2.91929 ms
[CPU] sample::interpolate: 46.0302 ms
[CPU] sample::apply_phase_sampled: 42.7505 ms
[CPU] sample_tot: 156.161 ms
[CPU] sample_image::free_data: 0.064963 ms
[CPU] sample_image_tot: 162.474 ms
[CPU] reduce_chi2::diff_weighted: 7.60028 ms
[CPU] reduce_chi2::reduction: 2.59068 ms
[CPU] reduce_chi2_tot: 10.1983 ms
[CPU] chi2_imag::free_fint: 0.310495 ms
[CPU] chi2_image_tot: 172.999 ms

[CPU] chi2_imag::fftw_alloc: 0.00891305 ms
[CPU] sample_image::copy_input: 6.31236 ms
[CPU] sample::1st_shift: 3.19294 ms
[CPU] sample::FFT: 57.8673 ms
[CPU] sample::2nd_shift: 2.96523 ms
[CPU] sample::interpolate: 45.9612 ms
[CPU] sample::apply_phase_sampled: 42.7596 ms
[CPU] sample_tot: 156.508 ms
[CPU] sample_image::free_data: 0.067321 ms
[CPU] sample_image_tot: 162.896 ms
[CPU] reduce_chi2::diff_weighted: 7.56294 ms
[CPU] reduce_chi2::reduction: 2.6034 ms
[CPU] reduce_chi2_tot: 10.1728 ms
[CPU] chi2_imag::free_fint: 0.30043 ms
[CPU] chi2_image_tot: 173.386 ms

[CPU] chi2_imag::fftw_alloc: 0.005371 ms
[CPU] sample_image::copy_input: 6.20199 ms
[CPU] sample::1st_shift: 3.14563 ms
[CPU] sample::FFT: 57.7603 ms
[CPU] sample::2nd_shift: 2.89007 ms
[CPU] sample::interpolate: 45.9554 ms
[CPU] sample::apply_phase_sampled: 42.7806 ms
[CPU] sample_tot: 156.297 ms
[CPU] sample_image::free_data: 0.060763 ms
[CPU] sample_image_tot: 162.568 ms
[CPU] reduce_chi2::diff_weighted: 7.5862 ms
[CPU] reduce_chi2::reduction: 2.59308 ms
[CPU] reduce_chi2_tot: 10.1866 ms
[CPU] chi2_imag::free_fint: 0.308363 ms
[CPU] chi2_image_tot: 173.076 ms

[CPU] chi2_imag::fftw_alloc: 0.009835 ms
[CPU] sample_image::copy_input: 6.29927 ms
[CPU] sample::1st_shift: 3.12825 ms
[CPU] sample::FFT: 57.4779 ms
[CPU] sample::2nd_shift: 2.92046 ms
[CPU] sample::interpolate: 46.1281 ms
[CPU] sample::apply_phase_sampled: 42.7556 ms
[CPU] sample_tot: 156.167 ms
[CPU] sample_image::free_data: 0.065712 ms
[CPU] sample_image_tot: 162.541 ms
[CPU] reduce_chi2::diff_weighted: 7.58734 ms
[CPU] reduce_chi2::reduction: 2.58663 ms
[CPU] reduce_chi2_tot: 10.1818 ms
[CPU] chi2_imag::free_fint: 0.314383 ms
[CPU] chi2_image_tot: 173.054 ms

[CPU] chi2_imag::fftw_alloc: 0.00854 ms
[CPU] sample_image::copy_input: 6.27469 ms
[CPU] sample::1st_shift: 3.22529 ms
[CPU] sample::FFT: 57.9825 ms
[CPU] sample::2nd_shift: 2.97228 ms
[CPU] sample::interpolate: 45.9411 ms
[CPU] sample::apply_phase_sampled: 42.7383 ms
[CPU] sample_tot: 156.637 ms
[CPU] sample_image::free_data: 0.061238 ms
[CPU] sample_image_tot: 162.981 ms
[CPU] reduce_chi2::diff_weighted: 7.58731 ms
[CPU] reduce_chi2::reduction: 2.59656 ms
[CPU] reduce_chi2_tot: 10.1908 ms
[CPU] chi2_imag::free_fint: 0.301251 ms
[CPU] chi2_image_tot: 173.49 ms

[CPU] chi2_imag::fftw_alloc: 0.00636 ms
[CPU] sample_image::copy_input: 6.22522 ms
[CPU] sample::1st_shift: 3.16881 ms
[CPU] sample::FFT: 57.5979 ms
[CPU] sample::2nd_shift: 2.91162 ms
[CPU] sample::interpolate: 45.9705 ms
[CPU] sample::apply_phase_sampled: 42.7591 ms
[CPU] sample_tot: 156.168 ms
[CPU] sample_image::free_data: 0.061938 ms
[CPU] sample_image_tot: 162.463 ms
[CPU] reduce_chi2::diff_weighted: 7.57913 ms
[CPU] reduce_chi2::reduction: 2.59932 ms
[CPU] reduce_chi2_tot: 10.1867 ms
[CPU] chi2_imag::free_fint: 0.30631 ms
[CPU] chi2_image_tot: 172.97 ms

[CPU] chi2_imag::fftw_alloc: 0.00756903 ms
[CPU] sample_image::copy_input: 6.29156 ms
[CPU] sample::1st_shift: 3.16425 ms
[CPU] sample::FFT: 57.7089 ms
[CPU] sample::2nd_shift: 2.90607 ms
[CPU] sample::interpolate: 46.1091 ms
[CPU] sample::apply_phase_sampled: 42.7653 ms
[CPU] sample_tot: 156.439 ms
[CPU] sample_image::free_data: 0.066035 ms
[CPU] sample_image_tot: 162.805 ms
[CPU] reduce_chi2::diff_weighted: 7.58955 ms
[CPU] reduce_chi2::reduction: 2.59177 ms
[CPU] reduce_chi2_tot: 10.1895 ms
[CPU] chi2_imag::free_fint: 0.315735 ms
[CPU] chi2_image_tot: 173.326 ms

[CPU] chi2_imag::fftw_alloc: 0.008217 ms
[CPU] sample_image::copy_input: 6.31742 ms
[CPU] sample::1st_shift: 3.11165 ms
[CPU] sample::FFT: 57.8867 ms
[CPU] sample::2nd_shift: 2.90208 ms
[CPU] sample::interpolate: 45.9552 ms
[CPU] sample::apply_phase_sampled: 42.7505 ms
[CPU] sample_tot: 156.367 ms
[CPU] sample_image::free_data: 0.064686 ms
[CPU] sample_image_tot: 162.757 ms
[CPU] reduce_chi2::diff_weighted: 7.55064 ms
[CPU] reduce_chi2::reduction: 2.59062 ms
[CPU] reduce_chi2_tot: 10.1489 ms
[CPU] chi2_imag::free_fint: 0.304343 ms
[CPU] chi2_image_tot: 173.227 ms

[CPU] chi2_imag::fftw_alloc: 0.00673899 ms
[CPU] sample_image::copy_input: 6.2214 ms
[CPU] sample::1st_shift: 3.15666 ms
[CPU] sample::FFT: 57.8964 ms
[CPU] sample::2nd_shift: 2.89171 ms
[CPU] sample::interpolate: 45.9711 ms
[CPU] sample::apply_phase_sampled: 42.7399 ms
[CPU] sample_tot: 156.41 ms
[CPU] sample_image::free_data: 0.061897 ms
[CPU] sample_image_tot: 162.701 ms
[CPU] reduce_chi2::diff_weighted: 7.59849 ms
[CPU] reduce_chi2::reduction: 2.59255 ms
[CPU] reduce_chi2_tot: 10.1991 ms
[CPU] chi2_imag::free_fint: 0.308544 ms
[CPU] chi2_image_tot: 173.223 ms

[CPU] chi2_imag::fftw_alloc: 0.00799599 ms
[CPU] sample_image::copy_input: 6.31004 ms
[CPU] sample::1st_shift: 3.13956 ms
[CPU] sample::FFT: 57.7929 ms
[CPU] sample::2nd_shift: 2.87528 ms
[CPU] sample::interpolate: 46.0905 ms
[CPU] sample::apply_phase_sampled: 42.7518 ms
[CPU] sample_tot: 156.425 ms
[CPU] sample_image::free_data: 0.065867 ms
[CPU] sample_image_tot: 162.811 ms
[CPU] reduce_chi2::diff_weighted: 7.59843 ms
[CPU] reduce_chi2::reduction: 2.59235 ms
[CPU] reduce_chi2_tot: 10.1985 ms
[CPU] chi2_imag::free_fint: 0.315565 ms
[CPU] chi2_image_tot: 173.34 ms

[CPU] chi2_imag::fftw_alloc: 0.00856997 ms
[CPU] sample_image::copy_input: 6.27297 ms
[CPU] sample::1st_shift: 3.12472 ms
[CPU] sample::FFT: 57.8682 ms
[CPU] sample::2nd_shift: 2.91114 ms
[CPU] sample::interpolate: 45.9577 ms
[CPU] sample::apply_phase_sampled: 42.7509 ms
[CPU] sample_tot: 156.371 ms
[CPU] sample_image::free_data: 0.059917 ms
[CPU] sample_image_tot: 162.711 ms
[CPU] reduce_chi2::diff_weighted: 7.578 ms
[CPU] reduce_chi2::reduction: 2.59958 ms
[CPU] reduce_chi2_tot: 10.1847 ms
[CPU] chi2_imag::free_fint: 0.305531 ms
[CPU] chi2_image_tot: 173.218 ms

[CPU] chi2_imag::fftw_alloc: 0.00573997 ms
[CPU] sample_image::copy_input: 6.26669 ms
[CPU] sample::1st_shift: 3.14681 ms
[CPU] sample::FFT: 57.5804 ms
[CPU] sample::2nd_shift: 2.89483 ms
[CPU] sample::interpolate: 54.401 ms
[CPU] sample::apply_phase_sampled: 49.9278 ms
[CPU] sample_tot: 171.742 ms
[CPU] sample_image::free_data: 0.066765 ms
[CPU] sample_image_tot: 178.084 ms
[CPU] reduce_chi2::diff_weighted: 7.59721 ms
[CPU] reduce_chi2::reduction: 2.59794 ms
[CPU] reduce_chi2_tot: 10.2024 ms
[CPU] chi2_imag::free_fint: 0.321269 ms
[CPU] chi2_image_tot: 188.621 ms

[CPU] chi2_imag::fftw_alloc: 0.00928697 ms
[CPU] sample_image::copy_input: 6.27653 ms
[CPU] sample::1st_shift: 3.23673 ms
[CPU] sample::FFT: 57.885 ms
[CPU] sample::2nd_shift: 3.00034 ms
[CPU] sample::interpolate: 46.1023 ms
[CPU] sample::apply_phase_sampled: 42.7409 ms
[CPU] sample_tot: 156.84 ms
[CPU] sample_image::free_data: 0.065129 ms
[CPU] sample_image_tot: 163.19 ms
[CPU] reduce_chi2::diff_weighted: 7.59509 ms
[CPU] reduce_chi2::reduction: 2.6021 ms
[CPU] reduce_chi2_tot: 10.205 ms
[CPU] chi2_imag::free_fint: 0.418133 ms
[CPU] chi2_image_tot: 173.83 ms

[CPU] chi2_imag::fftw_alloc: 0.00775495 ms
[CPU] sample_image::copy_input: 6.31201 ms
[CPU] sample::1st_shift: 3.1448 ms
[CPU] sample::FFT: 57.7691 ms
[CPU] sample::2nd_shift: 2.91676 ms
[CPU] sample::interpolate: 46.0563 ms
[CPU] sample::apply_phase_sampled: 42.7619 ms
[CPU] sample_tot: 156.52 ms
[CPU] sample_image::free_data: 0.061337 ms
[CPU] sample_image_tot: 162.9 ms
[CPU] reduce_chi2::diff_weighted: 7.52473 ms
[CPU] reduce_chi2::reduction: 2.59569 ms
[CPU] reduce_chi2_tot: 10.1277 ms
[CPU] chi2_imag::free_fint: 0.42037 ms
[CPU] chi2_image_tot: 173.464 ms

[CPU] chi2_imag::fftw_alloc: 0.00883802 ms
[CPU] sample_image::copy_input: 6.2442 ms
[CPU] sample::1st_shift: 3.16596 ms
[CPU] sample::FFT: 58.6206 ms
[CPU] sample::2nd_shift: 2.91132 ms
[CPU] sample::interpolate: 46.0791 ms
[CPU] sample::apply_phase_sampled: 42.7847 ms
[CPU] sample_tot: 157.438 ms
[CPU] sample_image::free_data: 0.065718 ms
[CPU] sample_image_tot: 163.756 ms
[CPU] reduce_chi2::diff_weighted: 7.57399 ms
[CPU] reduce_chi2::reduction: 2.59108 ms
[CPU] reduce_chi2_tot: 10.1718 ms
[CPU] chi2_imag::free_fint: 0.423543 ms
[CPU] chi2_image_tot: 174.368 ms

[CPU] chi2_imag::fftw_alloc: 0.016476 ms
[CPU] sample_image::copy_input: 6.38947 ms
[CPU] sample::1st_shift: 3.1258 ms
[CPU] sample::FFT: 57.8286 ms
[CPU] sample::2nd_shift: 2.93267 ms
[CPU] sample::interpolate: 46.0712 ms
[CPU] sample::apply_phase_sampled: 42.7444 ms
[CPU] sample_tot: 156.586 ms
[CPU] sample_image::free_data: 0.065942 ms
[CPU] sample_image_tot: 163.049 ms
[CPU] reduce_chi2::diff_weighted: 7.57349 ms
[CPU] reduce_chi2::reduction: 2.58881 ms
[CPU] reduce_chi2_tot: 10.1691 ms
[CPU] chi2_imag::free_fint: 0.416522 ms
[CPU] chi2_image_tot: 173.664 ms

[CPU] chi2_imag::fftw_alloc: 0.00953599 ms
[CPU] sample_image::copy_input: 6.23385 ms
[CPU] sample::1st_shift: 3.15393 ms
[CPU] sample::FFT: 58.2516 ms
[CPU] sample::2nd_shift: 2.9042 ms
[CPU] sample::interpolate: 46.0691 ms
[CPU] sample::apply_phase_sampled: 42.7449 ms
[CPU] sample_tot: 157.005 ms
[CPU] sample_image::free_data: 0.060398 ms
[CPU] sample_image_tot: 163.307 ms
[CPU] reduce_chi2::diff_weighted: 7.57798 ms
[CPU] reduce_chi2::reduction: 2.59478 ms
[CPU] reduce_chi2_tot: 10.1791 ms
[CPU] chi2_imag::free_fint: 0.417761 ms
[CPU] chi2_image_tot: 173.921 ms
2048	1.000000e+06	float64	1	0	3.311124e+00	1.742697e-01	3.422573e-03	1.730361e-01
# |--> timings: [0.17547821998596191, 0.17340302467346191, 0.1730480194091797, 0.17306113243103027, 0.1734459400177002, 0.17313694953918457, 0.17311692237854004, 0.17354893684387207, 0.1730360984802246, 0.1733870506286621, 0.17328619956970215, 0.17328190803527832, 0.1733999252319336, 0.1732769012451172, 0.18868088722229004, 0.17389798164367676, 0.17352604866027832, 0.17485499382019043, 0.173753023147583, 0.1739821434020996]

[CPU] chi2_imag::fftw_alloc: 0.00712101 ms
[CPU] sample_image::copy_input: 5.64967 ms
[CPU] sample::1st_shift: 3.38269 ms
[CPU] sample::FFT: 36.077 ms
[CPU] sample::2nd_shift: 1.53345 ms
[CPU] sample::interpolate: 25.264 ms
[CPU] sample::apply_phase_sampled: 21.3778 ms
[CPU] sample_tot: 92.0466 ms
[CPU] sample_image::free_data: 0.063204 ms
[CPU] sample_image_tot: 97.7694 ms
[CPU] reduce_chi2::diff_weighted: 3.80212 ms
[CPU] reduce_chi2::reduction: 1.31532 ms
[CPU] reduce_chi2_tot: 5.12488 ms
[CPU] chi2_imag::free_fint: 0.00105001 ms
[CPU] chi2_image_tot: 102.91 ms

[CPU] chi2_imag::fftw_alloc: 0.00171998 ms
[CPU] sample_image::copy_input: 3.47571 ms
[CPU] sample::1st_shift: 1.7016 ms
[CPU] sample::FFT: 29.6162 ms
[CPU] sample::2nd_shift: 1.5402 ms
[CPU] sample::interpolate: 22.5352 ms
[CPU] sample::apply_phase_sampled: 21.3837 ms
[CPU] sample_tot: 78.4601 ms
[CPU] sample_image::free_data: 0.066318 ms
[CPU] sample_image_tot: 82.0108 ms
[CPU] reduce_chi2::diff_weighted: 3.81633 ms
[CPU] reduce_chi2::reduction: 1.31483 ms
[CPU] reduce_chi2_tot: 5.13804 ms
[CPU] chi2_imag::free_fint: 0.00111299 ms
[CPU] chi2_image_tot: 87.1587 ms

[CPU] chi2_imag::fftw_alloc: 0.00160001 ms
[CPU] sample_image::copy_input: 3.46503 ms
[CPU] sample::1st_shift: 1.69576 ms
[CPU] sample::FFT: 29.5564 ms
[CPU] sample::2nd_shift: 1.57602 ms
[CPU] sample::interpolate: 22.4021 ms
[CPU] sample::apply_phase_sampled: 21.3876 ms
[CPU] sample_tot: 78.337 ms
[CPU] sample_image::free_data: 0.043719 ms
[CPU] sample_image_tot: 81.8545 ms
[CPU] reduce_chi2::diff_weighted: 3.8123 ms
[CPU] reduce_chi2::reduction: 1.32988 ms
[CPU] reduce_chi2_tot: 5.14969 ms
[CPU] chi2_imag::free_fint: 0.00102504 ms
[CPU] chi2_image_tot: 87.0132 ms

[CPU] chi2_imag::fftw_alloc: 0.00168098 ms
[CPU] sample_image::copy_input: 3.51918 ms
[CPU] sample::1st_shift: 1.69188 ms
[CPU] sample::FFT: 29.5895 ms
[CPU] sample::2nd_shift: 1.53351 ms
[CPU] sample::interpolate: 22.4711 ms
[CPU] sample::apply_phase_sampled: 21.3854 ms
[CPU] sample_tot: 78.3412 ms
[CPU] sample_image::free_data: 0.050413 ms
[CPU] sample_image_tot: 81.9187 ms
[CPU] reduce_chi2::diff_weighted: 3.79921 ms
[CPU] reduce_chi2::reduction: 1.32768 ms
[CPU] reduce_chi2_tot: 5.13382 ms
[CPU] chi2_imag::free_fint: 0.00113802 ms
[CPU] chi2_image_tot: 87.0611 ms

[CPU] chi2_imag::fftw_alloc: 0.00128301 ms
[CPU] sample_image::copy_input: 3.47347 ms
[CPU] sample::1st_shift: 1.72488 ms
[CPU] sample::FFT: 29.6234 ms
[CPU] sample::2nd_shift: 1.55845 ms
[CPU] sample::interpolate: 22.3466 ms
[CPU] sample::apply_phase_sampled: 21.3833 ms
[CPU] sample_tot: 78.3099 ms
[CPU] sample_image::free_data: 0.069915 ms
[CPU] sample_image_tot: 81.8617 ms
[CPU] reduce_chi2::diff_weighted: 3.79956 ms
[CPU] reduce_chi2::reduction: 1.32203 ms
[CPU] reduce_chi2_tot: 5.12844 ms
[CPU] chi2_imag::free_fint: 0.000871019 ms
[CPU] chi2_image_tot: 86.9981 ms

[CPU] chi2_imag::fftw_alloc: 0.00124605 ms
[CPU] sample_image::copy_input: 3.4369 ms
[CPU] sample::1st_shift: 1.73167 ms
[CPU] sample::FFT: 29.7131 ms
[CPU] sample::2nd_shift: 1.60064 ms
[CPU] sample::interpolate: 22.3251 ms
[CPU] sample::apply_phase_sampled: 21.3806 ms
[CPU] sample_tot: 78.407 ms
[CPU] sample_image::free_data: 0.043672 ms
[CPU] sample_image_tot: 81.8963 ms
[CPU] reduce_chi2::diff_weighted: 3.81153 ms
[CPU] reduce_chi2::reduction: 1.31784 ms
[CPU] reduce_chi2_tot: 5.13646 ms
[CPU] chi2_imag::free_fint: 0.00137999 ms
[CPU] chi2_image_tot: 87.0415 ms

[CPU] chi2_imag::fftw_alloc: 0.00134099 ms
[CPU] sample_image::copy_input: 3.49237 ms
[CPU] sample::1st_shift: 1.68726 ms
[CPU] sample::FFT: 29.6428 ms
[CPU] sample::2nd_shift: 1.56016 ms
[CPU] sample::interpolate: 22.3309 ms
[CPU] sample::apply_phase_sampled: 21.3875 ms
[CPU] sample_tot: 78.2888 ms
[CPU] sample_image::free_data: 0.051244 ms
[CPU] sample_image_tot: 81.841 ms
[CPU] reduce_chi2::diff_weighted: 3.80883 ms
[CPU] reduce_chi2::reduction: 1.31737 ms
[CPU] reduce_chi2_tot: 5.13329 ms
[CPU] chi2_imag::free_fint: 0.000874978 ms
[CPU] chi2_image_tot: 86.982 ms

[CPU] chi2_imag::fftw_alloc: 0.00117003 ms
[CPU] sample_image::copy_input: 3.46308 ms
[CPU] sample::1st_shift: 1.67765 ms
[CPU] sample::FFT: 29.6815 ms
[CPU] sample::2nd_shift: 1.55004 ms
[CPU] sample::interpolate: 22.3927 ms
[CPU] sample::apply_phase_sampled: 21.4206 ms
[CPU] sample_tot: 78.4013 ms
[CPU] sample_image::free_data: 0.04236 ms
[CPU] sample_image_tot: 81.9153 ms
[CPU] reduce_chi2::diff_weighted: 3.81751 ms
[CPU] reduce_chi2::reduction: 1.31888 ms
[CPU] reduce_chi2_tot: 5.14374 ms
[CPU] chi2_imag::free_fint: 0.000709959 ms
[CPU] chi2_image_tot: 87.0663 ms

[CPU] chi2_imag::fftw_alloc: 0.00119302 ms
[CPU] sample_image::copy_input: 3.49183 ms
[CPU] sample::1st_shift: 1.70603 ms
[CPU] sample::FFT: 29.6837 ms
[CPU] sample::2nd_shift: 1.56913 ms
[CPU] sample::interpolate: 22.3402 ms
[CPU] sample::apply_phase_sampled: 21.395 ms
[CPU] sample_tot: 78.3821 ms
[CPU] sample_image::free_data: 0.043639 ms
[CPU] sample_image_tot: 81.926 ms
[CPU] reduce_chi2::diff_weighted: 3.81189 ms
[CPU] reduce_chi2::reduction: 1.31613 ms
[CPU] reduce_chi2_tot: 5.13581 ms
[CPU] chi2_imag::free_fint: 0.00118103 ms
[CPU] chi2_image_tot: 87.0702 ms

[CPU] chi2_imag::fftw_alloc: 0.00163499 ms
[CPU] sample_image::copy_input: 3.50063 ms
[CPU] sample::1st_shift: 1.71961 ms
[CPU] sample::FFT: 29.6011 ms
[CPU] sample::2nd_shift: 1.56603 ms
[CPU] sample::interpolate: 22.3345 ms
[CPU] sample::apply_phase_sampled: 21.397 ms
[CPU] sample_tot: 78.3187 ms
[CPU] sample_image::free_data: 0.055115 ms
[CPU] sample_image_tot: 81.8826 ms
[CPU] reduce_chi2::diff_weighted: 3.80133 ms
[CPU] reduce_chi2::reduction: 1.3248 ms
[CPU] reduce_chi2_tot: 5.13317 ms
[CPU] chi2_imag::free_fint: 0.00101898 ms
[CPU] chi2_image_tot: 87.0246 ms

[CPU] chi2_imag::fftw_alloc: 0.00102504 ms
[CPU] sample_image::copy_input: 3.49102 ms
[CPU] sample::1st_shift: 1.73557 ms
[CPU] sample::FFT: 29.6655 ms
[CPU] sample::2nd_shift: 1.54466 ms
[CPU] sample::interpolate: 22.3164 ms
[CPU] sample::apply_phase_sampled: 21.3801 ms
[CPU] sample_tot: 78.3339 ms
[CPU] sample_image::free_data: 0.044882 ms
[CPU] sample_image_tot: 81.8779 ms
[CPU] reduce_chi2::diff_weighted: 3.80758 ms
[CPU] reduce_chi2::reduction: 1.3153 ms
[CPU] reduce_chi2_tot: 5.13043 ms
[CPU] chi2_imag::free_fint: 0.000689994 ms
[CPU] chi2_image_tot: 87.0157 ms

[CPU] chi2_imag::fftw_alloc: 0.00140502 ms
[CPU] sample_image::copy_input: 3.50843 ms
[CPU] sample::1st_shift: 1.69728 ms
[CPU] sample::FFT: 29.6297 ms
[CPU] sample::2nd_shift: 1.61407 ms
[CPU] sample::interpolate: 22.3682 ms
[CPU] sample::apply_phase_sampled: 21.4125 ms
[CPU] sample_tot: 78.3947 ms
[CPU] sample_image::free_data: 0.047403 ms
[CPU] sample_image_tot: 81.9592 ms
[CPU] reduce_chi2::diff_weighted: 3.80361 ms
[CPU] reduce_chi2::reduction: 1.31624 ms
[CPU] reduce_chi2_tot: 5.12735 ms
[CPU] chi2_imag::free_fint: 0.00109797 ms
[CPU] chi2_image_tot: 87.0949 ms

[CPU] chi2_imag::fftw_alloc: 0.00186497 ms
[CPU] sample_image::copy_input: 3.45885 ms
[CPU] sample::1st_shift: 1.68758 ms
[CPU] sample::FFT: 29.6186 ms
[CPU] sample::2nd_shift: 1.54838 ms
[CPU] sample::interpolate: 22.3283 ms
[CPU] sample::apply_phase_sampled: 21.394 ms
[CPU] sample_tot: 78.2462 ms
[CPU] sample_image::free_data: 0.057601 ms
[CPU] sample_image_tot: 81.7711 ms
[CPU] reduce_chi2::diff_weighted: 3.80753 ms
[CPU] reduce_chi2::reduction: 1.36167 ms
[CPU] reduce_chi2_tot: 5.17805 ms
[CPU] chi2_imag::free_fint: 0.00137795 ms
[CPU] chi2_image_tot: 86.9585 ms

[CPU] chi2_imag::fftw_alloc: 0.00113796 ms
[CPU] sample_image::copy_input: 3.44 ms
[CPU] sample::1st_shift: 1.70861 ms
[CPU] sample::FFT: 29.6576 ms
[CPU] sample::2nd_shift: 1.55345 ms
[CPU] sample::interpolate: 22.3244 ms
[CPU] sample::apply_phase_sampled: 21.3839 ms
[CPU] sample_tot: 78.3329 ms
[CPU] sample_image::free_data: 0.042302 ms
[CPU] sample_image_tot: 81.8235 ms
[CPU] reduce_chi2::diff_weighted: 3.80581 ms
[CPU] reduce_chi2::reduction: 1.32091 ms
[CPU] reduce_chi2_tot: 5.13368 ms
[CPU] chi2_imag::free_fint: 0.000730972 ms
[CPU] chi2_image_tot: 86.9644 ms

[CPU] chi2_imag::fftw_alloc: 0.00171899 ms
[CPU] sample_image::copy_input: 3.51917 ms
[CPU] sample::1st_shift: 1.69479 ms
[CPU] sample::FFT: 29.6333 ms
[CPU] sample::2nd_shift: 1.57654 ms
[CPU] sample::interpolate: 22.3516 ms
[CPU] sample::apply_phase_sampled: 21.3989 ms
[CPU] sample_tot: 78.3457 ms
[CPU] sample_image::free_data: 0.054405 ms
[CPU] sample_image_tot: 81.928 ms
[CPU] reduce_chi2::diff_weighted: 3.80482 ms
[CPU] reduce_chi2::reduction: 1.31611 ms
[CPU] reduce_chi2_tot: 5.12755 ms
[CPU] chi2_imag::free_fint: 0.000804022 ms
[CPU] chi2_image_tot: 87.064 ms

[CPU] chi2_imag::fftw_alloc: 0.00140001 ms
[CPU] sample_image::copy_input: 3.48312 ms
[CPU] sample::1st_shift: 1.70436 ms
[CPU] sample::FFT: 29.5665 ms
[CPU] sample::2nd_shift: 1.54151 ms
[CPU] sample::interpolate: 22.3844 ms
[CPU] sample::apply_phase_sampled: 21.3815 ms
[CPU] sample_tot: 78.2452 ms
[CPU] sample_image::free_data: 0.063061 ms
[CPU] sample_image_tot: 81.7996 ms
[CPU] reduce_chi2::diff_weighted: 3.82393 ms
[CPU] reduce_chi2::reduction: 1.31425 ms
[CPU] reduce_chi2_tot: 5.1445 ms
[CPU] chi2_imag::free_fint: 0.000938016 ms
[CPU] chi2_image_tot: 86.9526 ms

[CPU] chi2_imag::fftw_alloc: 0.00145496 ms
[CPU] sample_image::copy_input: 3.44306 ms
[CPU] sample::1st_shift: 1.69353 ms
[CPU] sample::FFT: 29.7265 ms
[CPU] sample::2nd_shift: 1.54063 ms
[CPU] sample::interpolate: 22.3296 ms
[CPU] sample::apply_phase_sampled: 21.384 ms
[CPU] sample_tot: 78.3594 ms
[CPU] sample_image::free_data: 0.042178 ms
[CPU] sample_image_tot: 81.8525 ms
[CPU] reduce_chi2::diff_weighted: 3.80716 ms
[CPU] reduce_chi2::reduction: 1.31644 ms
[CPU] reduce_chi2_tot: 5.13113 ms
[CPU] chi2_imag::free_fint: 0.000663975 ms
[CPU] chi2_image_tot: 86.9924 ms

[CPU] chi2_imag::fftw_alloc: 0.00122399 ms
[CPU] sample_image::copy_input: 3.48056 ms
[CPU] sample::1st_shift: 1.67798 ms
[CPU] sample::FFT: 29.5803 ms
[CPU] sample::2nd_shift: 1.5868 ms
[CPU] sample::interpolate: 22.3752 ms
[CPU] sample::apply_phase_sampled: 21.3836 ms
[CPU] sample_tot: 78.2875 ms
[CPU] sample_image::free_data: 0.053427 ms
[CPU] sample_image_tot: 81.8296 ms
[CPU] reduce_chi2::diff_weighted: 3.80846 ms
[CPU] reduce_chi2::reduction: 1.31915 ms
[CPU] reduce_chi2_tot: 5.13506 ms
[CPU] chi2_imag::free_fint: 0.00100199 ms
[CPU] chi2_image_tot: 86.9735 ms

[CPU] chi2_imag::fftw_alloc: 0.00160397 ms
[CPU] sample_image::copy_input: 3.48568 ms
[CPU] sample::1st_shift: 1.70433 ms
[CPU] sample::FFT: 29.6521 ms
[CPU] sample::2nd_shift: 1.60486 ms
[CPU] sample::interpolate: 22.3475 ms
[CPU] sample::apply_phase_sampled: 21.3819 ms
[CPU] sample_tot: 78.3471 ms
[CPU] sample_image::free_data: 0.066139 ms
[CPU] sample_image_tot: 81.9072 ms
[CPU] reduce_chi2::diff_weighted: 3.79491 ms
[CPU] reduce_chi2::reduction: 1.3113 ms
[CPU] reduce_chi2_tot: 5.11382 ms
[CPU] chi2_imag::free_fint: 0.000992964 ms
[CPU] chi2_image_tot: 87.0304 ms

[CPU] chi2_imag::fftw_alloc: 0.00154902 ms
[CPU] sample_image::copy_input: 3.44352 ms
[CPU] sample::1st_shift: 1.68486 ms
[CPU] sample::FFT: 29.6517 ms
[CPU] sample::2nd_shift: 1.55251 ms
[CPU] sample::interpolate: 22.322 ms
[CPU] sample::apply_phase_sampled: 21.4015 ms
[CPU] sample_tot: 78.2867 ms
[CPU] sample_image::free_data: 0.045686 ms
[CPU] sample_image_tot: 81.7844 ms
[CPU] reduce_chi2::diff_weighted: 3.81312 ms
[CPU] reduce_chi2::reduction: 1.32042 ms
[CPU] reduce_chi2_tot: 5.14091 ms
[CPU] chi2_imag::free_fint: 0.000959961 ms
[CPU] chi2_image_tot: 86.9345 ms
2048	1.000000e+06	float64	2	0	1.654574e+00	8.708285e-02	5.650224e-05	8.699489e-02
# |--> timings: [0.10296106338500977, 0.08722996711730957, 0.08707904815673828, 0.08712100982666016, 0.08705902099609375, 0.08710098266601562, 0.08703804016113281, 0.08712601661682129, 0.08713698387145996, 0.08708810806274414, 0.08707404136657715, 0.08715605735778809, 0.08701920509338379, 0.08702588081359863, 0.08712601661682129, 0.08701705932617188, 0.08705496788024902, 0.08703494071960449, 0.08709192276000977, 0.08699488639831543]

[CPU] chi2_imag::fftw_alloc: 0.001935 ms
[CPU] sample_image::copy_input: 3.259 ms
[CPU] sample::1st_shift: 1.97586 ms
[CPU] sample::FFT: 18.0734 ms
[CPU] sample::2nd_shift: 1.12551 ms
[CPU] sample::interpolate: 15.4972 ms
[CPU] sample::apply_phase_sampled: 12.1661 ms
[CPU] sample_tot: 50.5569 ms
[CPU] sample_image::free_data: 0.062968 ms
[CPU] sample_image_tot: 53.8897 ms
[CPU] reduce_chi2::diff_weighted: 2.46193 ms
[CPU] reduce_chi2::reduction: 0.858243 ms
[CPU] reduce_chi2_tot: 3.32862 ms
[CPU] chi2_imag::free_fint: 0.00147603 ms
[CPU] chi2_image_tot: 57.2302 ms

[CPU] chi2_imag::fftw_alloc: 0.00150601 ms
[CPU] sample_image::copy_input: 2.17679 ms
[CPU] sample::1st_shift: 1.22761 ms
[CPU] sample::FFT: 16.1016 ms
[CPU] sample::2nd_shift: 1.15266 ms
[CPU] sample::interpolate: 15.4277 ms
[CPU] sample::apply_phase_sampled: 12.4133 ms
[CPU] sample_tot: 48.0516 ms
[CPU] sample_image::free_data: 0.032445 ms
[CPU] sample_image_tot: 50.2698 ms
[CPU] reduce_chi2::diff_weighted: 2.154 ms
[CPU] reduce_chi2::reduction: 0.774987 ms
[CPU] reduce_chi2_tot: 2.9382 ms
[CPU] chi2_imag::free_fint: 0.00116799 ms
[CPU] chi2_image_tot: 53.2315 ms

[CPU] chi2_imag::fftw_alloc: 0.00150199 ms
[CPU] sample_image::copy_input: 2.13802 ms
[CPU] sample::1st_shift: 1.23608 ms
[CPU] sample::FFT: 16.0274 ms
[CPU] sample::2nd_shift: 1.14001 ms
[CPU] sample::interpolate: 15.4643 ms
[CPU] sample::apply_phase_sampled: 12.6889 ms
[CPU] sample_tot: 48.2294 ms
[CPU] sample_image::free_data: 0.030602 ms
[CPU] sample_image_tot: 50.4059 ms
[CPU] reduce_chi2::diff_weighted: 2.12527 ms
[CPU] reduce_chi2::reduction: 0.766432 ms
[CPU] reduce_chi2_tot: 2.89945 ms
[CPU] chi2_imag::free_fint: 0.000679982 ms
[CPU] chi2_image_tot: 53.313 ms

[CPU] chi2_imag::fftw_alloc: 0.00112003 ms
[CPU] sample_image::copy_input: 2.30202 ms
[CPU] sample::1st_shift: 1.18372 ms
[CPU] sample::FFT: 16.0535 ms
[CPU] sample::2nd_shift: 1.12999 ms
[CPU] sample::interpolate: 15.6003 ms
[CPU] sample::apply_phase_sampled: 12.8694 ms
[CPU] sample_tot: 48.5549 ms
[CPU] sample_image::free_data: 0.058838 ms
[CPU] sample_image_tot: 50.9237 ms
[CPU] reduce_chi2::diff_weighted: 2.67186 ms
[CPU] reduce_chi2::reduction: 0.956984 ms
[CPU] reduce_chi2_tot: 3.63738 ms
[CPU] chi2_imag::free_fint: 0.00147801 ms
[CPU] chi2_image_tot: 54.5699 ms

[CPU] chi2_imag::fftw_alloc: 0.00150496 ms
[CPU] sample_image::copy_input: 2.19427 ms
[CPU] sample::1st_shift: 1.18905 ms
[CPU] sample::FFT: 16.0819 ms
[CPU] sample::2nd_shift: 1.10564 ms
[CPU] sample::interpolate: 15.5393 ms
[CPU] sample::apply_phase_sampled: 13.0629 ms
[CPU] sample_tot: 48.7085 ms
[CPU] sample_image::free_data: 0.041091 ms
[CPU] sample_image_tot: 50.9518 ms
[CPU] reduce_chi2::diff_weighted: 2.16219 ms
[CPU] reduce_chi2::reduction: 0.800123 ms
[CPU] reduce_chi2_tot: 2.97027 ms
[CPU] chi2_imag::free_fint: 0.00111299 ms
[CPU] chi2_image_tot: 53.9304 ms

[CPU] chi2_imag::fftw_alloc: 0.00197196 ms
[CPU] sample_image::copy_input: 2.16508 ms
[CPU] sample::1st_shift: 1.22429 ms
[CPU] sample::FFT: 16.0847 ms
[CPU] sample::2nd_shift: 1.16911 ms
[CPU] sample::interpolate: 15.4828 ms
[CPU] sample::apply_phase_sampled: 12.06 ms
[CPU] sample_tot: 47.7409 ms
[CPU] sample_image::free_data: 0.032189 ms
[CPU] sample_image_tot: 49.9458 ms
[CPU] reduce_chi2::diff_weighted: 2.35697 ms
[CPU] reduce_chi2::reduction: 0.818212 ms
[CPU] reduce_chi2_tot: 3.18317 ms
[CPU] chi2_imag::free_fint: 0.000778993 ms
[CPU] chi2_image_tot: 53.1375 ms

[CPU] chi2_imag::fftw_alloc: 0.00148197 ms
[CPU] sample_image::copy_input: 2.17261 ms
[CPU] sample::1st_shift: 1.19266 ms
[CPU] sample::FFT: 16.025 ms
[CPU] sample::2nd_shift: 1.1166 ms
[CPU] sample::interpolate: 15.4289 ms
[CPU] sample::apply_phase_sampled: 12.6954 ms
[CPU] sample_tot: 48.187 ms
[CPU] sample_image::free_data: 0.053521 ms
[CPU] sample_image_tot: 50.4211 ms
[CPU] reduce_chi2::diff_weighted: 2.37599 ms
[CPU] reduce_chi2::reduction: 0.737417 ms
[CPU] reduce_chi2_tot: 3.12147 ms
[CPU] chi2_imag::free_fint: 0.000877015 ms
[CPU] chi2_image_tot: 53.5508 ms

[CPU] chi2_imag::fftw_alloc: 0.00152399 ms
[CPU] sample_image::copy_input: 2.18484 ms
[CPU] sample::1st_shift: 1.22163 ms
[CPU] sample::FFT: 16.0015 ms
[CPU] sample::2nd_shift: 1.15297 ms
[CPU] sample::interpolate: 15.4391 ms
[CPU] sample::apply_phase_sampled: 13.1506 ms
[CPU] sample_tot: 48.6751 ms
[CPU] sample_image::free_data: 0.04106 ms
[CPU] sample_image_tot: 50.9093 ms
[CPU] reduce_chi2::diff_weighted: 2.12491 ms
[CPU] reduce_chi2::reduction: 0.773165 ms
[CPU] reduce_chi2_tot: 2.90617 ms
[CPU] chi2_imag::free_fint: 0.000814034 ms
[CPU] chi2_image_tot: 53.8235 ms

[CPU] chi2_imag::fftw_alloc: 0.00128802 ms
[CPU] sample_image::copy_input: 2.14659 ms
[CPU] sample::1st_shift: 1.23497 ms
[CPU] sample::FFT: 16.0845 ms
[CPU] sample::2nd_shift: 1.17113 ms
[CPU] sample::interpolate: 15.4558 ms
[CPU] sample::apply_phase_sampled: 11.4861 ms
[CPU] sample_tot: 47.1291 ms
[CPU] sample_image::free_data: 0.034111 ms
[CPU] sample_image_tot: 49.3181 ms
[CPU] reduce_chi2::diff_weighted: 2.38391 ms
[CPU] reduce_chi2::reduction: 0.833127 ms
[CPU] reduce_chi2_tot: 3.22475 ms
[CPU] chi2_imag::free_fint: 0.000868982 ms
[CPU] chi2_image_tot: 52.551 ms

[CPU] chi2_imag::fftw_alloc: 0.00107702 ms
[CPU] sample_image::copy_input: 2.17126 ms
[CPU] sample::1st_shift: 1.23351 ms
[CPU] sample::FFT: 16.0417 ms
[CPU] sample::2nd_shift: 1.15749 ms
[CPU] sample::interpolate: 15.4108 ms
[CPU] sample::apply_phase_sampled: 12.771 ms
[CPU] sample_tot: 48.3155 ms
[CPU] sample_image::free_data: 0.04267 ms
[CPU] sample_image_tot: 50.5385 ms
[CPU] reduce_chi2::diff_weighted: 2.25347 ms
[CPU] reduce_chi2::reduction: 0.750904 ms
[CPU] reduce_chi2_tot: 3.01266 ms
[CPU] chi2_imag::free_fint: 0.000915956 ms
[CPU] chi2_image_tot: 53.5597 ms

[CPU] chi2_imag::fftw_alloc: 0.00126404 ms
[CPU] sample_image::copy_input: 2.18086 ms
[CPU] sample::1st_shift: 1.25225 ms
[CPU] sample::FFT: 16.0322 ms
[CPU] sample::2nd_shift: 1.18809 ms
[CPU] sample::interpolate: 15.4553 ms
[CPU] sample::apply_phase_sampled: 12.6034 ms
[CPU] sample_tot: 48.2111 ms
[CPU] sample_image::free_data: 0.040008 ms
[CPU] sample_image_tot: 50.4405 ms
[CPU] reduce_chi2::diff_weighted: 2.11056 ms
[CPU] reduce_chi2::reduction: 0.760962 ms
[CPU] reduce_chi2_tot: 2.8793 ms
[CPU] chi2_imag::free_fint: 0.000610016 ms
[CPU] chi2_image_tot: 53.3276 ms

[CPU] chi2_imag::fftw_alloc: 0.00124302 ms
[CPU] sample_image::copy_input: 2.15527 ms
[CPU] sample::1st_shift: 1.30736 ms
[CPU] sample::FFT: 16.0669 ms
[CPU] sample::2nd_shift: 1.24649 ms
[CPU] sample::interpolate: 15.4472 ms
[CPU] sample::apply_phase_sampled: 11.9629 ms
[CPU] sample_tot: 47.7358 ms
[CPU] sample_image::free_data: 0.043723 ms
[CPU] sample_image_tot: 49.9432 ms
[CPU] reduce_chi2::diff_weighted: 2.47063 ms
[CPU] reduce_chi2::reduction: 0.856505 ms
[CPU] reduce_chi2_tot: 3.33507 ms
[CPU] chi2_imag::free_fint: 0.000952976 ms
[CPU] chi2_image_tot: 53.2874 ms

[CPU] chi2_imag::fftw_alloc: 0.00126701 ms
[CPU] sample_image::copy_input: 2.22345 ms
[CPU] sample::1st_shift: 1.26492 ms
[CPU] sample::FFT: 16.0235 ms
[CPU] sample::2nd_shift: 1.16035 ms
[CPU] sample::interpolate: 15.3966 ms
[CPU] sample::apply_phase_sampled: 13.1118 ms
[CPU] sample_tot: 48.7039 ms
[CPU] sample_image::free_data: 0.036313 ms
[CPU] sample_image_tot: 50.9729 ms
[CPU] reduce_chi2::diff_weighted: 2.16589 ms
[CPU] reduce_chi2::reduction: 0.788355 ms
[CPU] reduce_chi2_tot: 2.96188 ms
[CPU] chi2_imag::free_fint: 0.001084 ms
[CPU] chi2_image_tot: 53.9435 ms

[CPU] chi2_imag::fftw_alloc: 0.00144599 ms
[CPU] sample_image::copy_input: 2.14998 ms
[CPU] sample::1st_shift: 1.24887 ms
[CPU] sample::FFT: 16.1061 ms
[CPU] sample::2nd_shift: 1.14686 ms
[CPU] sample::interpolate: 15.4827 ms
[CPU] sample::apply_phase_sampled: 12.5849 ms
[CPU] sample_tot: 48.2906 ms
[CPU] sample_image::free_data: 0.046017 ms
[CPU] sample_image_tot: 50.4946 ms
[CPU] reduce_chi2::diff_weighted: 2.15575 ms
[CPU] reduce_chi2::reduction: 0.79946 ms
[CPU] reduce_chi2_tot: 2.9621 ms
[CPU] chi2_imag::free_fint: 0.000843022 ms
[CPU] chi2_image_tot: 53.4653 ms

[CPU] chi2_imag::fftw_alloc: 0.00143802 ms
[CPU] sample_image::copy_input: 2.20741 ms
[CPU] sample::1st_shift: 1.22959 ms
[CPU] sample::FFT: 16.0484 ms
[CPU] sample::2nd_shift: 1.168 ms
[CPU] sample::interpolate: 15.4179 ms
[CPU] sample::apply_phase_sampled: 12.6548 ms
[CPU] sample_tot: 48.2578 ms
[CPU] sample_image::free_data: 0.062769 ms
[CPU] sample_image_tot: 50.536 ms
[CPU] reduce_chi2::diff_weighted: 2.63824 ms
[CPU] reduce_chi2::reduction: 0.933862 ms
[CPU] reduce_chi2_tot: 3.58095 ms
[CPU] chi2_imag::free_fint: 0.000856002 ms
[CPU] chi2_image_tot: 54.1248 ms

[CPU] chi2_imag::fftw_alloc: 0.00172999 ms
[CPU] sample_image::copy_input: 2.17783 ms
[CPU] sample::1st_shift: 1.24641 ms
[CPU] sample::FFT: 16.0507 ms
[CPU] sample::2nd_shift: 1.15454 ms
[CPU] sample::interpolate: 15.547 ms
[CPU] sample::apply_phase_sampled: 12.6724 ms
[CPU] sample_tot: 48.3927 ms
[CPU] sample_image::free_data: 0.035459 ms
[CPU] sample_image_tot: 50.6139 ms
[CPU] reduce_chi2::diff_weighted: 2.16515 ms
[CPU] reduce_chi2::reduction: 0.791383 ms
[CPU] reduce_chi2_tot: 2.96374 ms
[CPU] chi2_imag::free_fint: 0.000987959 ms
[CPU] chi2_image_tot: 53.5861 ms

[CPU] chi2_imag::fftw_alloc: 0.00148104 ms
[CPU] sample_image::copy_input: 2.12855 ms
[CPU] sample::1st_shift: 1.21553 ms
[CPU] sample::FFT: 16.0536 ms
[CPU] sample::2nd_shift: 1.14711 ms
[CPU] sample::interpolate: 15.5068 ms
[CPU] sample::apply_phase_sampled: 12.0273 ms
[CPU] sample_tot: 47.6501 ms
[CPU] sample_image::free_data: 0.035843 ms
[CPU] sample_image_tot: 49.8231 ms
[CPU] reduce_chi2::diff_weighted: 2.15122 ms
[CPU] reduce_chi2::reduction: 0.799993 ms
[CPU] reduce_chi2_tot: 2.95836 ms
[CPU] chi2_imag::free_fint: 0.000779983 ms
[CPU] chi2_image_tot: 52.7897 ms

[CPU] chi2_imag::fftw_alloc: 0.001685 ms
[CPU] sample_image::copy_input: 2.21981 ms
[CPU] sample::1st_shift: 1.22344 ms
[CPU] sample::FFT: 16.0742 ms
[CPU] sample::2nd_shift: 1.13335 ms
[CPU] sample::interpolate: 15.5403 ms
[CPU] sample::apply_phase_sampled: 12.3405 ms
[CPU] sample_tot: 48.0392 ms
[CPU] sample_image::free_data: 0.0496579 ms
[CPU] sample_image_tot: 50.3174 ms
[CPU] reduce_chi2::diff_weighted: 2.45505 ms
[CPU] reduce_chi2::reduction: 0.782525 ms
[CPU] reduce_chi2_tot: 3.24519 ms
[CPU] chi2_imag::free_fint: 0.000981963 ms
[CPU] chi2_image_tot: 53.5715 ms

[CPU] chi2_imag::fftw_alloc: 0.00143104 ms
[CPU] sample_image::copy_input: 2.19028 ms
[CPU] sample::1st_shift: 1.18882 ms
[CPU] sample::FFT: 16.107 ms
[CPU] sample::2nd_shift: 1.10321 ms
[CPU] sample::interpolate: 15.5073 ms
[CPU] sample::apply_phase_sampled: 12.9974 ms
[CPU] sample_tot: 48.6349 ms
[CPU] sample_image::free_data: 0.040717 ms
[CPU] sample_image_tot: 50.8737 ms
[CPU] reduce_chi2::diff_weighted: 2.14463 ms
[CPU] reduce_chi2::reduction: 0.770853 ms
[CPU] reduce_chi2_tot: 2.92526 ms
[CPU] chi2_imag::free_fint: 0.00122399 ms
[CPU] chi2_image_tot: 53.8075 ms

[CPU] chi2_imag::fftw_alloc: 0.00145001 ms
[CPU] sample_image::copy_input: 2.15039 ms
[CPU] sample::1st_shift: 1.20763 ms
[CPU] sample::FFT: 16.0664 ms
[CPU] sample::2nd_shift: 1.15108 ms
[CPU] sample::interpolate: 15.56 ms
[CPU] sample::apply_phase_sampled: 12.2685 ms
[CPU] sample_tot: 47.9387 ms
[CPU] sample_image::free_data: 0.030787 ms
[CPU] sample_image_tot: 50.1277 ms
[CPU] reduce_chi2::diff_weighted: 2.15887 ms
[CPU] reduce_chi2::reduction: 0.791613 ms
[CPU] reduce_chi2_tot: 2.9579 ms
[CPU] chi2_imag::free_fint: 0.001129 ms
[CPU] chi2_image_tot: 53.0944 ms
2048	1.000000e+06	float64	4	0	1.017892e+00	5.357327e-02	4.595914e-04	5.261493e-02
# |--> timings: [0.0572819709777832, 0.053297996520996094, 0.05337715148925781, 0.05463600158691406, 0.05399584770202637, 0.05320096015930176, 0.05361485481262207, 0.05388498306274414, 0.05261492729187012, 0.05362987518310547, 0.0533909797668457, 0.053349971771240234, 0.05400800704956055, 0.053529977798461914, 0.05418896675109863, 0.053648948669433594, 0.0528559684753418, 0.053630828857421875, 0.05387091636657715, 0.05316495895385742]

[CPU] chi2_imag::fftw_alloc: 0.00178098 ms
[CPU] sample_image::copy_input: 2.79833 ms
[CPU] sample::1st_shift: 1.34025 ms
[CPU] sample::FFT: 21.0974 ms
[CPU] sample::2nd_shift: 1.35278 ms
[CPU] sample::interpolate: 12.7628 ms
[CPU] sample::apply_phase_sampled: 9.56966 ms
[CPU] sample_tot: 47.8535 ms
[CPU] sample_image::free_data: 0.088727 ms
[CPU] sample_image_tot: 50.7516 ms
[CPU] reduce_chi2::diff_weighted: 1.49738 ms
[CPU] reduce_chi2::reduction: 0.536995 ms
[CPU] reduce_chi2_tot: 2.04365 ms
[CPU] chi2_imag::free_fint: 0.001084 ms
[CPU] chi2_image_tot: 52.8067 ms

[CPU] chi2_imag::fftw_alloc: 0.00141602 ms
[CPU] sample_image::copy_input: 2.17267 ms
[CPU] sample::1st_shift: 1.2139 ms
[CPU] sample::FFT: 11.7383 ms
[CPU] sample::2nd_shift: 1.10382 ms
[CPU] sample::interpolate: 10.4969 ms
[CPU] sample::apply_phase_sampled: 8.2539 ms
[CPU] sample_tot: 34.4921 ms
[CPU] sample_image::free_data: 0.03779 ms
[CPU] sample_image_tot: 36.7107 ms
[CPU] reduce_chi2::diff_weighted: 1.49452 ms
[CPU] reduce_chi2::reduction: 0.521886 ms
[CPU] reduce_chi2_tot: 2.02485 ms
[CPU] chi2_imag::free_fint: 0.00118499 ms
[CPU] chi2_image_tot: 38.7445 ms

[CPU] chi2_imag::fftw_alloc: 0.00146299 ms
[CPU] sample_image::copy_input: 2.12937 ms
[CPU] sample::1st_shift: 1.16979 ms
[CPU] sample::FFT: 11.4573 ms
[CPU] sample::2nd_shift: 1.06336 ms
[CPU] sample::interpolate: 10.4595 ms
[CPU] sample::apply_phase_sampled: 8.26834 ms
[CPU] sample_tot: 34.113 ms
[CPU] sample_image::free_data: 0.036624 ms
[CPU] sample_image_tot: 36.2887 ms
[CPU] reduce_chi2::diff_weighted: 1.46389 ms
[CPU] reduce_chi2::reduction: 0.578433 ms
[CPU] reduce_chi2_tot: 2.05165 ms
[CPU] chi2_imag::free_fint: 0.00134105 ms
[CPU] chi2_image_tot: 38.3492 ms

[CPU] chi2_imag::fftw_alloc: 0.00120501 ms
[CPU] sample_image::copy_input: 2.16011 ms
[CPU] sample::1st_shift: 1.21325 ms
[CPU] sample::FFT: 13.2123 ms
[CPU] sample::2nd_shift: 1.13972 ms
[CPU] sample::interpolate: 10.4208 ms
[CPU] sample::apply_phase_sampled: 7.58615 ms
[CPU] sample_tot: 35.2489 ms
[CPU] sample_image::free_data: 0.034426 ms
[CPU] sample_image_tot: 37.4518 ms
[CPU] reduce_chi2::diff_weighted: 1.47576 ms
[CPU] reduce_chi2::reduction: 0.526142 ms
[CPU] reduce_chi2_tot: 2.00991 ms
[CPU] chi2_imag::free_fint: 0.00095705 ms
[CPU] chi2_image_tot: 39.4696 ms

[CPU] chi2_imag::fftw_alloc: 0.00129902 ms
[CPU] sample_image::copy_input: 2.14104 ms
[CPU] sample::1st_shift: 1.19804 ms
[CPU] sample::FFT: 11.4713 ms
[CPU] sample::2nd_shift: 1.12592 ms
[CPU] sample::interpolate: 10.0755 ms
[CPU] sample::apply_phase_sampled: 7.75824 ms
[CPU] sample_tot: 33.3378 ms
[CPU] sample_image::free_data: 0.03425 ms
[CPU] sample_image_tot: 35.5223 ms
[CPU] reduce_chi2::diff_weighted: 1.46291 ms
[CPU] reduce_chi2::reduction: 0.525428 ms
[CPU] reduce_chi2_tot: 1.99586 ms
[CPU] chi2_imag::free_fint: 0.000778993 ms
[CPU] chi2_image_tot: 37.5266 ms

[CPU] chi2_imag::fftw_alloc: 0.00141904 ms
[CPU] sample_image::copy_input: 2.14418 ms
[CPU] sample::1st_shift: 1.19567 ms
[CPU] sample::FFT: 11.4887 ms
[CPU] sample::2nd_shift: 1.07293 ms
[CPU] sample::interpolate: 10.363 ms
[CPU] sample::apply_phase_sampled: 7.73992 ms
[CPU] sample_tot: 33.562 ms
[CPU] sample_image::free_data: 0.050563 ms
[CPU] sample_image_tot: 35.7661 ms
[CPU] reduce_chi2::diff_weighted: 1.45442 ms
[CPU] reduce_chi2::reduction: 0.584944 ms
[CPU] reduce_chi2_tot: 2.04798 ms
[CPU] chi2_imag::free_fint: 0.00165298 ms
[CPU] chi2_image_tot: 37.823 ms

[CPU] chi2_imag::fftw_alloc: 0.001262 ms
[CPU] sample_image::copy_input: 2.20287 ms
[CPU] sample::1st_shift: 1.28523 ms
[CPU] sample::FFT: 11.6599 ms
[CPU] sample::2nd_shift: 1.12447 ms
[CPU] sample::interpolate: 10.1767 ms
[CPU] sample::apply_phase_sampled: 7.21527 ms
[CPU] sample_tot: 33.1571 ms
[CPU] sample_image::free_data: 0.033684 ms
[CPU] sample_image_tot: 35.4032 ms
[CPU] reduce_chi2::diff_weighted: 1.3985 ms
[CPU] reduce_chi2::reduction: 0.50213 ms
[CPU] reduce_chi2_tot: 1.90924 ms
[CPU] chi2_imag::free_fint: 0.000900007 ms
[CPU] chi2_image_tot: 37.32 ms

[CPU] chi2_imag::fftw_alloc: 0.00146503 ms
[CPU] sample_image::copy_input: 2.17679 ms
[CPU] sample::1st_shift: 1.23732 ms
[CPU] sample::FFT: 11.6707 ms
[CPU] sample::2nd_shift: 1.1556 ms
[CPU] sample::interpolate: 10.3434 ms
[CPU] sample::apply_phase_sampled: 8.16744 ms
[CPU] sample_tot: 34.284 ms
[CPU] sample_image::free_data: 0.040563 ms
[CPU] sample_image_tot: 36.5093 ms
[CPU] reduce_chi2::diff_weighted: 1.49172 ms
[CPU] reduce_chi2::reduction: 0.538329 ms
[CPU] reduce_chi2_tot: 2.03871 ms
[CPU] chi2_imag::free_fint: 0.00088301 ms
[CPU] chi2_image_tot: 38.5569 ms

[CPU] chi2_imag::fftw_alloc: 0.00120403 ms
[CPU] sample_image::copy_input: 2.12948 ms
[CPU] sample::1st_shift: 1.16238 ms
[CPU] sample::FFT: 11.4954 ms
[CPU] sample::2nd_shift: 1.06574 ms
[CPU] sample::interpolate: 10.0284 ms
[CPU] sample::apply_phase_sampled: 7.6515 ms
[CPU] sample_tot: 33.0806 ms
[CPU] sample_image::free_data: 0.036624 ms
[CPU] sample_image_tot: 35.2549 ms
[CPU] reduce_chi2::diff_weighted: 1.42779 ms
[CPU] reduce_chi2::reduction: 0.504104 ms
[CPU] reduce_chi2_tot: 1.9395 ms
[CPU] chi2_imag::free_fint: 0.000876025 ms
[CPU] chi2_image_tot: 37.2019 ms

[CPU] chi2_imag::fftw_alloc: 0.001534 ms
[CPU] sample_image::copy_input: 2.11108 ms
[CPU] sample::1st_shift: 1.24526 ms
[CPU] sample::FFT: 12.3888 ms
[CPU] sample::2nd_shift: 1.15269 ms
[CPU] sample::interpolate: 10.0273 ms
[CPU] sample::apply_phase_sampled: 7.51704 ms
[CPU] sample_tot: 33.9973 ms
[CPU] sample_image::free_data: 0.030969 ms
[CPU] sample_image_tot: 36.1487 ms
[CPU] reduce_chi2::diff_weighted: 1.41384 ms
[CPU] reduce_chi2::reduction: 0.502211 ms
[CPU] reduce_chi2_tot: 1.92535 ms
[CPU] chi2_imag::free_fint: 0.000850996 ms
[CPU] chi2_image_tot: 38.0826 ms

[CPU] chi2_imag::fftw_alloc: 0.00133697 ms
[CPU] sample_image::copy_input: 2.1772 ms
[CPU] sample::1st_shift: 1.2153 ms
[CPU] sample::FFT: 11.4813 ms
[CPU] sample::2nd_shift: 1.09865 ms
[CPU] sample::interpolate: 10.0034 ms
[CPU] sample::apply_phase_sampled: 7.16045 ms
[CPU] sample_tot: 32.6619 ms
[CPU] sample_image::free_data: 0.042943 ms
[CPU] sample_image_tot: 34.891 ms
[CPU] reduce_chi2::diff_weighted: 1.42378 ms
[CPU] reduce_chi2::reduction: 0.504984 ms
[CPU] reduce_chi2_tot: 1.93663 ms
[CPU] chi2_imag::free_fint: 0.000824977 ms
[CPU] chi2_image_tot: 36.8359 ms

[CPU] chi2_imag::fftw_alloc: 0.001012 ms
[CPU] sample_image::copy_input: 2.11688 ms
[CPU] sample::1st_shift: 1.20597 ms
[CPU] sample::FFT: 11.4569 ms
[CPU] sample::2nd_shift: 1.09339 ms
[CPU] sample::interpolate: 10.0017 ms
[CPU] sample::apply_phase_sampled: 7.53596 ms
[CPU] sample_tot: 32.995 ms
[CPU] sample_image::free_data: 0.034211 ms
[CPU] sample_image_tot: 35.1545 ms
[CPU] reduce_chi2::diff_weighted: 1.4244 ms
[CPU] reduce_chi2::reduction: 0.508131 ms
[CPU] reduce_chi2_tot: 1.95014 ms
[CPU] chi2_imag::free_fint: 0.000692031 ms
[CPU] chi2_image_tot: 37.1124 ms

[CPU] chi2_imag::fftw_alloc: 0.00125502 ms
[CPU] sample_image::copy_input: 2.13523 ms
[CPU] sample::1st_shift: 1.18229 ms
[CPU] sample::FFT: 11.4807 ms
[CPU] sample::2nd_shift: 1.11912 ms
[CPU] sample::interpolate: 10.3302 ms
[CPU] sample::apply_phase_sampled: 7.53843 ms
[CPU] sample_tot: 33.3459 ms
[CPU] sample_image::free_data: 0.037619 ms
[CPU] sample_image_tot: 35.528 ms
[CPU] reduce_chi2::diff_weighted: 1.47777 ms
[CPU] reduce_chi2::reduction: 0.737198 ms
[CPU] reduce_chi2_tot: 2.23123 ms
[CPU] chi2_imag::free_fint: 0.00224402 ms
[CPU] chi2_image_tot: 37.7699 ms

[CPU] chi2_imag::fftw_alloc: 0.00165898 ms
[CPU] sample_image::copy_input: 2.14758 ms
[CPU] sample::1st_shift: 1.2279 ms
[CPU] sample::FFT: 11.8365 ms
[CPU] sample::2nd_shift: 1.09294 ms
[CPU] sample::interpolate: 10.3127 ms
[CPU] sample::apply_phase_sampled: 7.46875 ms
[CPU] sample_tot: 33.6221 ms
[CPU] sample_image::free_data: 0.033345 ms
[CPU] sample_image_tot: 35.8195 ms
[CPU] reduce_chi2::diff_weighted: 1.48119 ms
[CPU] reduce_chi2::reduction: 0.534784 ms
[CPU] reduce_chi2_tot: 2.02393 ms
[CPU] chi2_imag::free_fint: 0.001051 ms
[CPU] chi2_image_tot: 37.8522 ms

[CPU] chi2_imag::fftw_alloc: 0.00142399 ms
[CPU] sample_image::copy_input: 2.15384 ms
[CPU] sample::1st_shift: 1.14135 ms
[CPU] sample::FFT: 11.5553 ms
[CPU] sample::2nd_shift: 1.05574 ms
[CPU] sample::interpolate: 10.3174 ms
[CPU] sample::apply_phase_sampled: 7.51404 ms
[CPU] sample_tot: 33.2693 ms
[CPU] sample_image::free_data: 0.058483 ms
[CPU] sample_image_tot: 35.4908 ms
[CPU] reduce_chi2::diff_weighted: 1.4615 ms
[CPU] reduce_chi2::reduction: 0.52196 ms
[CPU] reduce_chi2_tot: 1.99143 ms
[CPU] chi2_imag::free_fint: 0.000792032 ms
[CPU] chi2_image_tot: 37.4908 ms

[CPU] chi2_imag::fftw_alloc: 0.00161899 ms
[CPU] sample_image::copy_input: 2.15709 ms
[CPU] sample::1st_shift: 1.19016 ms
[CPU] sample::FFT: 11.681 ms
[CPU] sample::2nd_shift: 1.08159 ms
[CPU] sample::interpolate: 10.0148 ms
[CPU] sample::apply_phase_sampled: 7.35059 ms
[CPU] sample_tot: 33.0071 ms
[CPU] sample_image::free_data: 0.032171 ms
[CPU] sample_image_tot: 35.2051 ms
[CPU] reduce_chi2::diff_weighted: 1.4382 ms
[CPU] reduce_chi2::reduction: 0.503903 ms
[CPU] reduce_chi2_tot: 1.95003 ms
[CPU] chi2_imag::free_fint: 0.000945991 ms
[CPU] chi2_image_tot: 37.1639 ms

[CPU] chi2_imag::fftw_alloc: 0.00144797 ms
[CPU] sample_image::copy_input: 2.17759 ms
[CPU] sample::1st_shift: 1.19097 ms
[CPU] sample::FFT: 13.9763 ms
[CPU] sample::2nd_shift: 1.09837 ms
[CPU] sample::interpolate: 10.1996 ms
[CPU] sample::apply_phase_sampled: 7.52113 ms
[CPU] sample_tot: 35.735 ms
[CPU] sample_image::free_data: 0.050269 ms
[CPU] sample_image_tot: 37.9717 ms
[CPU] reduce_chi2::diff_weighted: 1.49243 ms
[CPU] reduce_chi2::reduction: 0.559618 ms
[CPU] reduce_chi2_tot: 2.06036 ms
[CPU] chi2_imag::free_fint: 0.00119302 ms
[CPU] chi2_image_tot: 40.0406 ms

[CPU] chi2_imag::fftw_alloc: 0.00138697 ms
[CPU] sample_image::copy_input: 2.0854 ms
[CPU] sample::1st_shift: 1.20509 ms
[CPU] sample::FFT: 11.6855 ms
[CPU] sample::2nd_shift: 1.11591 ms
[CPU] sample::interpolate: 10.4015 ms
[CPU] sample::apply_phase_sampled: 7.60401 ms
[CPU] sample_tot: 33.7245 ms
[CPU] sample_image::free_data: 0.031784 ms
[CPU] sample_image_tot: 35.8506 ms
[CPU] reduce_chi2::diff_weighted: 1.47363 ms
[CPU] reduce_chi2::reduction: 0.537811 ms
[CPU] reduce_chi2_tot: 2.0202 ms
[CPU] chi2_imag::free_fint: 0.00138499 ms
[CPU] chi2_image_tot: 37.8797 ms

[CPU] chi2_imag::fftw_alloc: 0.00145502 ms
[CPU] sample_image::copy_input: 2.08687 ms
[CPU] sample::1st_shift: 1.19666 ms
[CPU] sample::FFT: 11.5019 ms
[CPU] sample::2nd_shift: 1.09007 ms
[CPU] sample::interpolate: 10.4745 ms
[CPU] sample::apply_phase_sampled: 7.80022 ms
[CPU] sample_tot: 33.7639 ms
[CPU] sample_image::free_data: 0.034839 ms
[CPU] sample_image_tot: 35.895 ms
[CPU] reduce_chi2::diff_weighted: 1.55237 ms
[CPU] reduce_chi2::reduction: 0.566917 ms
[CPU] reduce_chi2_tot: 2.12666 ms
[CPU] chi2_imag::free_fint: 0.00113301 ms
[CPU] chi2_image_tot: 38.0305 ms

[CPU] chi2_imag::fftw_alloc: 0.00156998 ms
[CPU] sample_image::copy_input: 2.24058 ms
[CPU] sample::1st_shift: 1.25607 ms
[CPU] sample::FFT: 12.4326 ms
[CPU] sample::2nd_shift: 1.06831 ms
[CPU] sample::interpolate: 10.1882 ms
[CPU] sample::apply_phase_sampled: 7.37882 ms
[CPU] sample_tot: 34.1393 ms
[CPU] sample_image::free_data: 0.045568 ms
[CPU] sample_image_tot: 36.4347 ms
[CPU] reduce_chi2::diff_weighted: 1.39009 ms
[CPU] reduce_chi2::reduction: 0.528658 ms
[CPU] reduce_chi2_tot: 1.9274 ms
[CPU] chi2_imag::free_fint: 0.00154198 ms
[CPU] chi2_image_tot: 38.3717 ms
2048	1.000000e+06	float64	6	0	7.228708e-01	3.804583e-02	7.956946e-04	3.689790e-02
# |--> timings: [0.05286097526550293, 0.03880810737609863, 0.03841686248779297, 0.03953385353088379, 0.037590980529785156, 0.03788495063781738, 0.037384986877441406, 0.0386199951171875, 0.03726387023925781, 0.03815197944641113, 0.036897897720336914, 0.03717494010925293, 0.03784012794494629, 0.037927865982055664, 0.037557125091552734, 0.037225961685180664, 0.04011106491088867, 0.03794503211975098, 0.03809809684753418, 0.0384371280670166]

[CPU] chi2_imag::fftw_alloc: 0.00243704 ms
[CPU] sample_image::copy_input: 2.78216 ms
[CPU] sample::1st_shift: 1.23639 ms
[CPU] sample::FFT: 15.372 ms
[CPU] sample::2nd_shift: 1.21452 ms
[CPU] sample::interpolate: 8.70666 ms
[CPU] sample::apply_phase_sampled: 6.88383 ms
[CPU] sample_tot: 35.1364 ms
[CPU] sample_image::free_data: 0.054681 ms
[CPU] sample_image_tot: 37.9858 ms
[CPU] reduce_chi2::diff_weighted: 1.252 ms
[CPU] reduce_chi2::reduction: 0.72681 ms
[CPU] reduce_chi2_tot: 1.99264 ms
[CPU] chi2_imag::free_fint: 0.00131095 ms
[CPU] chi2_image_tot: 39.9918 ms

[CPU] chi2_imag::fftw_alloc: 0.00137399 ms
[CPU] sample_image::copy_input: 2.77926 ms
[CPU] sample::1st_shift: 1.20058 ms
[CPU] sample::FFT: 14.7118 ms
[CPU] sample::2nd_shift: 1.24938 ms
[CPU] sample::interpolate: 8.08724 ms
[CPU] sample::apply_phase_sampled: 6.56395 ms
[CPU] sample_tot: 33.5261 ms
[CPU] sample_image::free_data: 0.037102 ms
[CPU] sample_image_tot: 36.3558 ms
[CPU] reduce_chi2::diff_weighted: 1.26415 ms
[CPU] reduce_chi2::reduction: 0.659936 ms
[CPU] reduce_chi2_tot: 1.9374 ms
[CPU] chi2_imag::free_fint: 0.00140601 ms
[CPU] chi2_image_tot: 38.3039 ms

[CPU] chi2_imag::fftw_alloc: 0.00135897 ms
[CPU] sample_image::copy_input: 2.67464 ms
[CPU] sample::1st_shift: 1.25021 ms
[CPU] sample::FFT: 15.4392 ms
[CPU] sample::2nd_shift: 1.23299 ms
[CPU] sample::interpolate: 8.29785 ms
[CPU] sample::apply_phase_sampled: 6.53559 ms
[CPU] sample_tot: 34.4767 ms
[CPU] sample_image::free_data: 0.046376 ms
[CPU] sample_image_tot: 37.2099 ms
[CPU] reduce_chi2::diff_weighted: 1.25763 ms
[CPU] reduce_chi2::reduction: 0.661749 ms
[CPU] reduce_chi2_tot: 1.93251 ms
[CPU] chi2_imag::free_fint: 0.00144204 ms
[CPU] chi2_image_tot: 39.1532 ms

[CPU] chi2_imag::fftw_alloc: 0.00166596 ms
[CPU] sample_image::copy_input: 2.71022 ms
[CPU] sample::1st_shift: 1.25058 ms
[CPU] sample::FFT: 15.6075 ms
[CPU] sample::2nd_shift: 1.23283 ms
[CPU] sample::interpolate: 9.89531 ms
[CPU] sample::apply_phase_sampled: 7.72957 ms
[CPU] sample_tot: 37.4079 ms
[CPU] sample_image::free_data: 0.043186 ms
[CPU] sample_image_tot: 40.1735 ms
[CPU] reduce_chi2::diff_weighted: 1.39957 ms
[CPU] reduce_chi2::reduction: 0.659045 ms
[CPU] reduce_chi2_tot: 2.07203 ms
[CPU] chi2_imag::free_fint: 0.00133901 ms
[CPU] chi2_image_tot: 42.2564 ms

[CPU] chi2_imag::fftw_alloc: 0.001685 ms
[CPU] sample_image::copy_input: 2.67168 ms
[CPU] sample::1st_shift: 1.2394 ms
[CPU] sample::FFT: 15.6097 ms
[CPU] sample::2nd_shift: 1.24932 ms
[CPU] sample::interpolate: 9.59569 ms
[CPU] sample::apply_phase_sampled: 7.75485 ms
[CPU] sample_tot: 37.1581 ms
[CPU] sample_image::free_data: 0.0372429 ms
[CPU] sample_image_tot: 39.8805 ms
[CPU] reduce_chi2::diff_weighted: 1.40011 ms
[CPU] reduce_chi2::reduction: 0.660343 ms
[CPU] reduce_chi2_tot: 2.0742 ms
[CPU] chi2_imag::free_fint: 0.001345 ms
[CPU] chi2_image_tot: 41.9654 ms

[CPU] chi2_imag::fftw_alloc: 0.00144599 ms
[CPU] sample_image::copy_input: 2.66902 ms
[CPU] sample::1st_shift: 1.20108 ms
[CPU] sample::FFT: 15.5913 ms
[CPU] sample::2nd_shift: 1.5551 ms
[CPU] sample::interpolate: 8.09449 ms
[CPU] sample::apply_phase_sampled: 6.55312 ms
[CPU] sample_tot: 34.7042 ms
[CPU] sample_image::free_data: 0.049795 ms
[CPU] sample_image_tot: 37.4348 ms
[CPU] reduce_chi2::diff_weighted: 1.26859 ms
[CPU] reduce_chi2::reduction: 0.664146 ms
[CPU] reduce_chi2_tot: 1.94579 ms
[CPU] chi2_imag::free_fint: 0.00113295 ms
[CPU] chi2_image_tot: 39.3905 ms

[CPU] chi2_imag::fftw_alloc: 0.001685 ms
[CPU] sample_image::copy_input: 2.64084 ms
[CPU] sample::1st_shift: 1.20653 ms
[CPU] sample::FFT: 15.5798 ms
[CPU] sample::2nd_shift: 1.20783 ms
[CPU] sample::interpolate: 8.06369 ms
[CPU] sample::apply_phase_sampled: 6.57824 ms
[CPU] sample_tot: 34.343 ms
[CPU] sample_image::free_data: 0.04305 ms
[CPU] sample_image_tot: 37.0393 ms
[CPU] reduce_chi2::diff_weighted: 1.26469 ms
[CPU] reduce_chi2::reduction: 0.661674 ms
[CPU] reduce_chi2_tot: 1.93904 ms
[CPU] chi2_imag::free_fint: 0.00120304 ms
[CPU] chi2_image_tot: 38.9895 ms

[CPU] chi2_imag::fftw_alloc: 0.001329 ms
[CPU] sample_image::copy_input: 2.68805 ms
[CPU] sample::1st_shift: 1.21898 ms
[CPU] sample::FFT: 15.6059 ms
[CPU] sample::2nd_shift: 1.18761 ms
[CPU] sample::interpolate: 9.31053 ms
[CPU] sample::apply_phase_sampled: 6.56764 ms
[CPU] sample_tot: 35.6086 ms
[CPU] sample_image::free_data: 0.041618 ms
[CPU] sample_image_tot: 38.3501 ms
[CPU] reduce_chi2::diff_weighted: 1.2505 ms
[CPU] reduce_chi2::reduction: 0.661904 ms
[CPU] reduce_chi2_tot: 1.92513 ms
[CPU] chi2_imag::free_fint: 0.00122999 ms
[CPU] chi2_image_tot: 40.2854 ms

[CPU] chi2_imag::fftw_alloc: 0.00157702 ms
[CPU] sample_image::copy_input: 2.70088 ms
[CPU] sample::1st_shift: 1.23425 ms
[CPU] sample::FFT: 15.6093 ms
[CPU] sample::2nd_shift: 1.2299 ms
[CPU] sample::interpolate: 9.50093 ms
[CPU] sample::apply_phase_sampled: 6.99275 ms
[CPU] sample_tot: 36.2903 ms
[CPU] sample_image::free_data: 0.03478 ms
[CPU] sample_image_tot: 39.0375 ms
[CPU] reduce_chi2::diff_weighted: 1.26532 ms
[CPU] reduce_chi2::reduction: 0.668394 ms
[CPU] reduce_chi2_tot: 1.94681 ms
[CPU] chi2_imag::free_fint: 0.00140403 ms
[CPU] chi2_image_tot: 40.9955 ms

[CPU] chi2_imag::fftw_alloc: 0.00135001 ms
[CPU] sample_image::copy_input: 2.67381 ms
[CPU] sample::1st_shift: 1.18174 ms
[CPU] sample::FFT: 16.1118 ms
[CPU] sample::2nd_shift: 1.19879 ms
[CPU] sample::interpolate: 9.51916 ms
[CPU] sample::apply_phase_sampled: 6.56825 ms
[CPU] sample_tot: 36.2932 ms
[CPU] sample_image::free_data: 0.038859 ms
[CPU] sample_image_tot: 39.0178 ms
[CPU] reduce_chi2::diff_weighted: 1.2769 ms
[CPU] reduce_chi2::reduction: 0.651997 ms
[CPU] reduce_chi2_tot: 1.94321 ms
[CPU] chi2_imag::free_fint: 0.001351 ms
[CPU] chi2_image_tot: 40.9715 ms

[CPU] chi2_imag::fftw_alloc: 0.001479 ms
[CPU] sample_image::copy_input: 2.71508 ms
[CPU] sample::1st_shift: 1.22301 ms
[CPU] sample::FFT: 15.5217 ms
[CPU] sample::2nd_shift: 1.234 ms
[CPU] sample::interpolate: 9.12269 ms
[CPU] sample::apply_phase_sampled: 6.56755 ms
[CPU] sample_tot: 35.368 ms
[CPU] sample_image::free_data: 0.047067 ms
[CPU] sample_image_tot: 38.1421 ms
[CPU] reduce_chi2::diff_weighted: 1.25567 ms
[CPU] reduce_chi2::reduction: 0.659687 ms
[CPU] reduce_chi2_tot: 1.92847 ms
[CPU] chi2_imag::free_fint: 0.00125001 ms
[CPU] chi2_image_tot: 40.081 ms

[CPU] chi2_imag::fftw_alloc: 0.00160001 ms
[CPU] sample_image::copy_input: 2.69202 ms
[CPU] sample::1st_shift: 1.20971 ms
[CPU] sample::FFT: 15.6451 ms
[CPU] sample::2nd_shift: 1.2005 ms
[CPU] sample::interpolate: 8.94683 ms
[CPU] sample::apply_phase_sampled: 6.58529 ms
[CPU] sample_tot: 35.2847 ms
[CPU] sample_image::free_data: 0.032723 ms
[CPU] sample_image_tot: 38.0209 ms
[CPU] reduce_chi2::diff_weighted: 1.23968 ms
[CPU] reduce_chi2::reduction: 0.664379 ms
[CPU] reduce_chi2_tot: 1.9175 ms
[CPU] chi2_imag::free_fint: 0.00149396 ms
[CPU] chi2_image_tot: 39.9495 ms

[CPU] chi2_imag::fftw_alloc: 0.00130903 ms
[CPU] sample_image::copy_input: 2.69012 ms
[CPU] sample::1st_shift: 1.28168 ms
[CPU] sample::FFT: 15.5753 ms
[CPU] sample::2nd_shift: 2.15465 ms
[CPU] sample::interpolate: 9.22334 ms
[CPU] sample::apply_phase_sampled: 6.60063 ms
[CPU] sample_tot: 36.5208 ms
[CPU] sample_image::free_data: 0.043626 ms
[CPU] sample_image_tot: 39.2662 ms
[CPU] reduce_chi2::diff_weighted: 1.23728 ms
[CPU] reduce_chi2::reduction: 0.659378 ms
[CPU] reduce_chi2_tot: 1.9096 ms
[CPU] chi2_imag::free_fint: 0.00108697 ms
[CPU] chi2_image_tot: 41.1858 ms

[CPU] chi2_imag::fftw_alloc: 0.00176602 ms
[CPU] sample_image::copy_input: 2.52901 ms
[CPU] sample::1st_shift: 1.17737 ms
[CPU] sample::FFT: 15.7772 ms
[CPU] sample::2nd_shift: 1.12186 ms
[CPU] sample::interpolate: 8.75228 ms
[CPU] sample::apply_phase_sampled: 6.56139 ms
[CPU] sample_tot: 35.0812 ms
[CPU] sample_image::free_data: 0.057429 ms
[CPU] sample_image_tot: 37.6799 ms
[CPU] reduce_chi2::diff_weighted: 1.22915 ms
[CPU] reduce_chi2::reduction: 0.658977 ms
[CPU] reduce_chi2_tot: 1.90109 ms
[CPU] chi2_imag::free_fint: 0.00110897 ms
[CPU] chi2_image_tot: 39.5913 ms

[CPU] chi2_imag::fftw_alloc: 0.00151398 ms
[CPU] sample_image::copy_input: 2.5343 ms
[CPU] sample::1st_shift: 1.18931 ms
[CPU] sample::FFT: 15.7327 ms
[CPU] sample::2nd_shift: 1.17162 ms
[CPU] sample::interpolate: 8.86478 ms
[CPU] sample::apply_phase_sampled: 6.54359 ms
[CPU] sample_tot: 35.1933 ms
[CPU] sample_image::free_data: 0.037191 ms
[CPU] sample_image_tot: 37.7763 ms
[CPU] reduce_chi2::diff_weighted: 1.27663 ms
[CPU] reduce_chi2::reduction: 0.656738 ms
[CPU] reduce_chi2_tot: 1.94617 ms
[CPU] chi2_imag::free_fint: 0.00166101 ms
[CPU] chi2_image_tot: 39.7333 ms

[CPU] chi2_imag::fftw_alloc: 0.00135502 ms
[CPU] sample_image::copy_input: 2.59787 ms
[CPU] sample::1st_shift: 1.21099 ms
[CPU] sample::FFT: 16.7632 ms
[CPU] sample::2nd_shift: 1.22676 ms
[CPU] sample::interpolate: 8.85474 ms
[CPU] sample::apply_phase_sampled: 6.90601 ms
[CPU] sample_tot: 36.649 ms
[CPU] sample_image::free_data: 0.034579 ms
[CPU] sample_image_tot: 39.2925 ms
[CPU] reduce_chi2::diff_weighted: 1.31627 ms
[CPU] reduce_chi2::reduction: 0.659638 ms
[CPU] reduce_chi2_tot: 1.98801 ms
[CPU] chi2_imag::free_fint: 0.00130199 ms
[CPU] chi2_image_tot: 41.2906 ms

[CPU] chi2_imag::fftw_alloc: 0.00143901 ms
[CPU] sample_image::copy_input: 2.67394 ms
[CPU] sample::1st_shift: 1.21176 ms
[CPU] sample::FFT: 15.6892 ms
[CPU] sample::2nd_shift: 1.21433 ms
[CPU] sample::interpolate: 9.45107 ms
[CPU] sample::apply_phase_sampled: 7.25564 ms
[CPU] sample_tot: 36.5384 ms
[CPU] sample_image::free_data: 0.037729 ms
[CPU] sample_image_tot: 39.2615 ms
[CPU] reduce_chi2::diff_weighted: 1.24397 ms
[CPU] reduce_chi2::reduction: 0.661616 ms
[CPU] reduce_chi2_tot: 1.9188 ms
[CPU] chi2_imag::free_fint: 0.00127999 ms
[CPU] chi2_image_tot: 41.1906 ms

[CPU] chi2_imag::fftw_alloc: 0.00157196 ms
[CPU] sample_image::copy_input: 2.70557 ms
[CPU] sample::1st_shift: 1.21147 ms
[CPU] sample::FFT: 15.7107 ms
[CPU] sample::2nd_shift: 1.23891 ms
[CPU] sample::interpolate: 8.58639 ms
[CPU] sample::apply_phase_sampled: 6.72538 ms
[CPU] sample_tot: 35.1872 ms
[CPU] sample_image::free_data: 0.03444 ms
[CPU] sample_image_tot: 37.9391 ms
[CPU] reduce_chi2::diff_weighted: 1.21292 ms
[CPU] reduce_chi2::reduction: 0.657189 ms
[CPU] reduce_chi2_tot: 1.8822 ms
[CPU] chi2_imag::free_fint: 0.000989996 ms
[CPU] chi2_image_tot: 39.8311 ms

[CPU] chi2_imag::fftw_alloc: 0.00161101 ms
[CPU] sample_image::copy_input: 2.66927 ms
[CPU] sample::1st_shift: 1.2346 ms
[CPU] sample::FFT: 15.7591 ms
[CPU] sample::2nd_shift: 1.21841 ms
[CPU] sample::interpolate: 9.49703 ms
[CPU] sample::apply_phase_sampled: 7.2277 ms
[CPU] sample_tot: 36.6542 ms
[CPU] sample_image::free_data: 0.04719 ms
[CPU] sample_image_tot: 39.3825 ms
[CPU] reduce_chi2::diff_weighted: 1.46695 ms
[CPU] reduce_chi2::reduction: 0.66339 ms
[CPU] reduce_chi2_tot: 2.1431 ms
[CPU] chi2_imag::free_fint: 0.00109995 ms
[CPU] chi2_image_tot: 41.5358 ms

[CPU] chi2_imag::fftw_alloc: 0.00139704 ms
[CPU] sample_image::copy_input: 2.70091 ms
[CPU] sample::1st_shift: 1.20771 ms
[CPU] sample::FFT: 14.9147 ms
[CPU] sample::2nd_shift: 1.21841 ms
[CPU] sample::interpolate: 9.42431 ms
[CPU] sample::apply_phase_sampled: 6.5455 ms
[CPU] sample_tot: 35.0026 ms
[CPU] sample_image::free_data: 0.028212 ms
[CPU] sample_image_tot: 37.7422 ms
[CPU] reduce_chi2::diff_weighted: 1.26729 ms
[CPU] reduce_chi2::reduction: 0.650427 ms
[CPU] reduce_chi2_tot: 1.92618 ms
[CPU] chi2_imag::free_fint: 0.000634987 ms
[CPU] chi2_image_tot: 39.6768 ms
2048	1.000000e+06	float64	8	0	7.678354e-01	4.041239e-02	1.051332e-03	3.838515e-02
# |--> timings: [0.040049076080322266, 0.03838515281677246, 0.039238929748535156, 0.04233503341674805, 0.04204201698303223, 0.03947091102600098, 0.03906702995300293, 0.0403599739074707, 0.041069984436035156, 0.041047096252441406, 0.0401611328125, 0.040023088455200195, 0.041262149810791016, 0.039665937423706055, 0.03980517387390137, 0.04136490821838379, 0.041265010833740234, 0.03991103172302246, 0.04161190986633301, 0.0397489070892334]

[CPU] chi2_imag::fftw_alloc: 0.00187103 ms
[CPU] sample_image::copy_input: 2.80945 ms
[CPU] sample::1st_shift: 2.34097 ms
[CPU] sample::FFT: 17.4735 ms
[CPU] sample::2nd_shift: 1.17385 ms
[CPU] sample::interpolate: 8.37484 ms
[CPU] sample::apply_phase_sampled: 5.4819 ms
[CPU] sample_tot: 36.5745 ms
[CPU] sample_image::free_data: 0.057835 ms
[CPU] sample_image_tot: 39.4568 ms
[CPU] reduce_chi2::diff_weighted: 1.20097 ms
[CPU] reduce_chi2::reduction: 0.546018 ms
[CPU] reduce_chi2_tot: 1.75987 ms
[CPU] chi2_imag::free_fint: 0.001301 ms
[CPU] chi2_image_tot: 41.2293 ms

[CPU] chi2_imag::fftw_alloc: 0.00153802 ms
[CPU] sample_image::copy_input: 2.52824 ms
[CPU] sample::1st_shift: 1.2068 ms
[CPU] sample::FFT: 12.9335 ms
[CPU] sample::2nd_shift: 1.12907 ms
[CPU] sample::interpolate: 6.50741 ms
[CPU] sample::apply_phase_sampled: 5.26317 ms
[CPU] sample_tot: 28.7461 ms
[CPU] sample_image::free_data: 0.045388 ms
[CPU] sample_image_tot: 31.3313 ms
[CPU] reduce_chi2::diff_weighted: 1.20496 ms
[CPU] reduce_chi2::reduction: 0.544933 ms
[CPU] reduce_chi2_tot: 1.76271 ms
[CPU] chi2_imag::free_fint: 0.000959961 ms
[CPU] chi2_image_tot: 33.1044 ms

[CPU] chi2_imag::fftw_alloc: 0.00155502 ms
[CPU] sample_image::copy_input: 2.60414 ms
[CPU] sample::1st_shift: 1.20909 ms
[CPU] sample::FFT: 12.9697 ms
[CPU] sample::2nd_shift: 1.16576 ms
[CPU] sample::interpolate: 7.68497 ms
[CPU] sample::apply_phase_sampled: 5.25211 ms
[CPU] sample_tot: 29.9876 ms
[CPU] sample_image::free_data: 0.041041 ms
[CPU] sample_image_tot: 32.6452 ms
[CPU] reduce_chi2::diff_weighted: 1.21461 ms
[CPU] reduce_chi2::reduction: 0.544508 ms
[CPU] reduce_chi2_tot: 1.77169 ms
[CPU] chi2_imag::free_fint: 0.00105699 ms
[CPU] chi2_image_tot: 34.4271 ms

[CPU] chi2_imag::fftw_alloc: 0.00141299 ms
[CPU] sample_image::copy_input: 2.46049 ms
[CPU] sample::1st_shift: 1.18155 ms
[CPU] sample::FFT: 12.9994 ms
[CPU] sample::2nd_shift: 1.13229 ms
[CPU] sample::interpolate: 6.94716 ms
[CPU] sample::apply_phase_sampled: 5.76733 ms
[CPU] sample_tot: 29.7133 ms
[CPU] sample_image::free_data: 0.036627 ms
[CPU] sample_image_tot: 32.2226 ms
[CPU] reduce_chi2::diff_weighted: 1.31504 ms
[CPU] reduce_chi2::reduction: 0.53925 ms
[CPU] reduce_chi2_tot: 1.86781 ms
[CPU] chi2_imag::free_fint: 0.00116101 ms
[CPU] chi2_image_tot: 34.1003 ms

[CPU] chi2_imag::fftw_alloc: 0.00159297 ms
[CPU] sample_image::copy_input: 2.44697 ms
[CPU] sample::1st_shift: 1.16242 ms
[CPU] sample::FFT: 12.9907 ms
[CPU] sample::2nd_shift: 1.11256 ms
[CPU] sample::interpolate: 7.09948 ms
[CPU] sample::apply_phase_sampled: 5.48772 ms
[CPU] sample_tot: 29.5774 ms
[CPU] sample_image::free_data: 0.039343 ms
[CPU] sample_image_tot: 32.0756 ms
[CPU] reduce_chi2::diff_weighted: 1.20826 ms
[CPU] reduce_chi2::reduction: 0.541475 ms
[CPU] reduce_chi2_tot: 1.76228 ms
[CPU] chi2_imag::free_fint: 0.001201 ms
[CPU] chi2_image_tot: 33.8482 ms

[CPU] chi2_imag::fftw_alloc: 0.00163197 ms
[CPU] sample_image::copy_input: 2.51227 ms
[CPU] sample::1st_shift: 1.17448 ms
[CPU] sample::FFT: 12.9931 ms
[CPU] sample::2nd_shift: 1.15129 ms
[CPU] sample::interpolate: 6.71001 ms
[CPU] sample::apply_phase_sampled: 5.30318 ms
[CPU] sample_tot: 29.0217 ms
[CPU] sample_image::free_data: 0.040131 ms
[CPU] sample_image_tot: 31.586 ms
[CPU] reduce_chi2::diff_weighted: 1.20478 ms
[CPU] reduce_chi2::reduction: 0.550779 ms
[CPU] reduce_chi2_tot: 1.76877 ms
[CPU] chi2_imag::free_fint: 0.000943022 ms
[CPU] chi2_image_tot: 33.3648 ms

[CPU] chi2_imag::fftw_alloc: 0.00156503 ms
[CPU] sample_image::copy_input: 2.53515 ms
[CPU] sample::1st_shift: 1.11757 ms
[CPU] sample::FFT: 13.0541 ms
[CPU] sample::2nd_shift: 1.10371 ms
[CPU] sample::interpolate: 7.07198 ms
[CPU] sample::apply_phase_sampled: 5.68462 ms
[CPU] sample_tot: 29.7363 ms
[CPU] sample_image::free_data: 0.034662 ms
[CPU] sample_image_tot: 32.3184 ms
[CPU] reduce_chi2::diff_weighted: 1.26563 ms
[CPU] reduce_chi2::reduction: 0.544588 ms
[CPU] reduce_chi2_tot: 1.82375 ms
[CPU] chi2_imag::free_fint: 0.00149099 ms
[CPU] chi2_image_tot: 34.153 ms

[CPU] chi2_imag::fftw_alloc: 0.00135304 ms
[CPU] sample_image::copy_input: 2.54869 ms
[CPU] sample::1st_shift: 1.13041 ms
[CPU] sample::FFT: 13.0516 ms
[CPU] sample::2nd_shift: 1.11252 ms
[CPU] sample::interpolate: 8.16924 ms
[CPU] sample::apply_phase_sampled: 5.24129 ms
[CPU] sample_tot: 30.4005 ms
[CPU] sample_image::free_data: 0.040866 ms
[CPU] sample_image_tot: 33.0022 ms
[CPU] reduce_chi2::diff_weighted: 1.19127 ms
[CPU] reduce_chi2::reduction: 0.538576 ms
[CPU] reduce_chi2_tot: 1.74245 ms
[CPU] chi2_imag::free_fint: 0.00120298 ms
[CPU] chi2_image_tot: 34.755 ms

[CPU] chi2_imag::fftw_alloc: 0.001579 ms
[CPU] sample_image::copy_input: 2.58065 ms
[CPU] sample::1st_shift: 1.11756 ms
[CPU] sample::FFT: 13.0524 ms
[CPU] sample::2nd_shift: 1.1185 ms
[CPU] sample::interpolate: 6.50493 ms
[CPU] sample::apply_phase_sampled: 5.8878 ms
[CPU] sample_tot: 29.3752 ms
[CPU] sample_image::free_data: 0.038873 ms
[CPU] sample_image_tot: 32.007 ms
[CPU] reduce_chi2::diff_weighted: 1.20496 ms
[CPU] reduce_chi2::reduction: 0.575672 ms
[CPU] reduce_chi2_tot: 1.79383 ms
[CPU] chi2_imag::free_fint: 0.00114198 ms
[CPU] chi2_image_tot: 33.8116 ms

[CPU] chi2_imag::fftw_alloc: 0.00131305 ms
[CPU] sample_image::copy_input: 2.51159 ms
[CPU] sample::1st_shift: 1.13668 ms
[CPU] sample::FFT: 13.0652 ms
[CPU] sample::2nd_shift: 1.12061 ms
[CPU] sample::interpolate: 7.8481 ms
[CPU] sample::apply_phase_sampled: 5.36293 ms
[CPU] sample_tot: 30.2399 ms
[CPU] sample_image::free_data: 0.036719 ms
[CPU] sample_image_tot: 32.7996 ms
[CPU] reduce_chi2::diff_weighted: 1.20185 ms
[CPU] reduce_chi2::reduction: 0.540586 ms
[CPU] reduce_chi2_tot: 1.75498 ms
[CPU] chi2_imag::free_fint: 0.00098598 ms
[CPU] chi2_image_tot: 34.564 ms

[CPU] chi2_imag::fftw_alloc: 0.00123197 ms
[CPU] sample_image::copy_input: 2.48401 ms
[CPU] sample::1st_shift: 1.18585 ms
[CPU] sample::FFT: 13.0528 ms
[CPU] sample::2nd_shift: 1.11613 ms
[CPU] sample::interpolate: 7.03363 ms
[CPU] sample::apply_phase_sampled: 6.20799 ms
[CPU] sample_tot: 30.2959 ms
[CPU] sample_image::free_data: 0.036443 ms
[CPU] sample_image_tot: 32.8289 ms
[CPU] reduce_chi2::diff_weighted: 1.36423 ms
[CPU] reduce_chi2::reduction: 0.546826 ms
[CPU] reduce_chi2_tot: 1.92327 ms
[CPU] chi2_imag::free_fint: 0.001568 ms
[CPU] chi2_image_tot: 34.7623 ms

[CPU] chi2_imag::fftw_alloc: 0.00151305 ms
[CPU] sample_image::copy_input: 2.44761 ms
[CPU] sample::1st_shift: 1.15331 ms
[CPU] sample::FFT: 13.0984 ms
[CPU] sample::2nd_shift: 1.15573 ms
[CPU] sample::interpolate: 6.50663 ms
[CPU] sample::apply_phase_sampled: 5.25714 ms
[CPU] sample_tot: 28.8703 ms
[CPU] sample_image::free_data: 0.038143 ms
[CPU] sample_image_tot: 31.3684 ms
[CPU] reduce_chi2::diff_weighted: 1.20958 ms
[CPU] reduce_chi2::reduction: 0.538018 ms
[CPU] reduce_chi2_tot: 1.76031 ms
[CPU] chi2_imag::free_fint: 0.000761007 ms
[CPU] chi2_image_tot: 33.1389 ms

[CPU] chi2_imag::fftw_alloc: 0.001429 ms
[CPU] sample_image::copy_input: 2.5238 ms
[CPU] sample::1st_shift: 1.1562 ms
[CPU] sample::FFT: 13.0502 ms
[CPU] sample::2nd_shift: 1.11889 ms
[CPU] sample::interpolate: 6.52391 ms
[CPU] sample::apply_phase_sampled: 5.30094 ms
[CPU] sample_tot: 28.8597 ms
[CPU] sample_image::free_data: 0.035975 ms
[CPU] sample_image_tot: 31.4311 ms
[CPU] reduce_chi2::diff_weighted: 1.20264 ms
[CPU] reduce_chi2::reduction: 0.537813 ms
[CPU] reduce_chi2_tot: 1.75278 ms
[CPU] chi2_imag::free_fint: 0.00104 ms
[CPU] chi2_image_tot: 33.1937 ms

[CPU] chi2_imag::fftw_alloc: 0.001612 ms
[CPU] sample_image::copy_input: 2.49751 ms
[CPU] sample::1st_shift: 1.16226 ms
[CPU] sample::FFT: 13.7378 ms
[CPU] sample::2nd_shift: 1.11255 ms
[CPU] sample::interpolate: 7.37047 ms
[CPU] sample::apply_phase_sampled: 6.11927 ms
[CPU] sample_tot: 31.2066 ms
[CPU] sample_image::free_data: 0.036314 ms
[CPU] sample_image_tot: 33.7525 ms
[CPU] reduce_chi2::diff_weighted: 1.19806 ms
[CPU] reduce_chi2::reduction: 0.544961 ms
[CPU] reduce_chi2_tot: 1.75541 ms
[CPU] chi2_imag::free_fint: 0.001023 ms
[CPU] chi2_image_tot: 35.5182 ms

[CPU] chi2_imag::fftw_alloc: 0.00147696 ms
[CPU] sample_image::copy_input: 2.54982 ms
[CPU] sample::1st_shift: 1.16906 ms
[CPU] sample::FFT: 13.4408 ms
[CPU] sample::2nd_shift: 1.12224 ms
[CPU] sample::interpolate: 6.42924 ms
[CPU] sample::apply_phase_sampled: 5.25023 ms
[CPU] sample_tot: 29.1871 ms
[CPU] sample_image::free_data: 0.043196 ms
[CPU] sample_image_tot: 31.7909 ms
[CPU] reduce_chi2::diff_weighted: 1.19842 ms
[CPU] reduce_chi2::reduction: 0.52191 ms
[CPU] reduce_chi2_tot: 1.7293 ms
[CPU] chi2_imag::free_fint: 0.00088301 ms
[CPU] chi2_image_tot: 33.5294 ms

[CPU] chi2_imag::fftw_alloc: 0.000924047 ms
[CPU] sample_image::copy_input: 2.48395 ms
[CPU] sample::1st_shift: 1.24852 ms
[CPU] sample::FFT: 12.6416 ms
[CPU] sample::2nd_shift: 1.16068 ms
[CPU] sample::interpolate: 6.5825 ms
[CPU] sample::apply_phase_sampled: 5.23373 ms
[CPU] sample_tot: 28.6834 ms
[CPU] sample_image::free_data: 0.040827 ms
[CPU] sample_image_tot: 31.2184 ms
[CPU] reduce_chi2::diff_weighted: 1.22715 ms
[CPU] reduce_chi2::reduction: 0.53734 ms
[CPU] reduce_chi2_tot: 1.77386 ms
[CPU] chi2_imag::free_fint: 0.001067 ms
[CPU] chi2_image_tot: 33.0003 ms

[CPU] chi2_imag::fftw_alloc: 0.00148895 ms
[CPU] sample_image::copy_input: 2.48845 ms
[CPU] sample::1st_shift: 1.18185 ms
[CPU] sample::FFT: 12.8025 ms
[CPU] sample::2nd_shift: 1.1109 ms
[CPU] sample::interpolate: 6.48206 ms
[CPU] sample::apply_phase_sampled: 5.25594 ms
[CPU] sample_tot: 28.534 ms
[CPU] sample_image::free_data: 0.045034 ms
[CPU] sample_image_tot: 31.0783 ms
[CPU] reduce_chi2::diff_weighted: 1.19628 ms
[CPU] reduce_chi2::reduction: 0.550938 ms
[CPU] reduce_chi2_tot: 1.76018 ms
[CPU] chi2_imag::free_fint: 0.00118499 ms
[CPU] chi2_image_tot: 32.8482 ms

[CPU] chi2_imag::fftw_alloc: 0.001056 ms
[CPU] sample_image::copy_input: 2.55593 ms
[CPU] sample::1st_shift: 1.21537 ms
[CPU] sample::FFT: 13.0793 ms
[CPU] sample::2nd_shift: 1.18032 ms
[CPU] sample::interpolate: 6.47895 ms
[CPU] sample::apply_phase_sampled: 5.25733 ms
[CPU] sample_tot: 28.9299 ms
[CPU] sample_image::free_data: 0.036271 ms
[CPU] sample_image_tot: 31.534 ms
[CPU] reduce_chi2::diff_weighted: 1.19891 ms
[CPU] reduce_chi2::reduction: 0.541068 ms
[CPU] reduce_chi2_tot: 1.75316 ms
[CPU] chi2_imag::free_fint: 0.000879983 ms
[CPU] chi2_image_tot: 33.2963 ms

[CPU] chi2_imag::fftw_alloc: 0.00153499 ms
[CPU] sample_image::copy_input: 2.51113 ms
[CPU] sample::1st_shift: 1.16175 ms
[CPU] sample::FFT: 13.0609 ms
[CPU] sample::2nd_shift: 1.10985 ms
[CPU] sample::interpolate: 6.58973 ms
[CPU] sample::apply_phase_sampled: 5.72568 ms
[CPU] sample_tot: 29.347 ms
[CPU] sample_image::free_data: 0.030273 ms
[CPU] sample_image_tot: 31.9002 ms
[CPU] reduce_chi2::diff_weighted: 1.20951 ms
[CPU] reduce_chi2::reduction: 0.552513 ms
[CPU] reduce_chi2_tot: 1.77514 ms
[CPU] chi2_imag::free_fint: 0.00125199 ms
[CPU] chi2_image_tot: 33.6855 ms

[CPU] chi2_imag::fftw_alloc: 0.00120501 ms
[CPU] sample_image::copy_input: 2.54962 ms
[CPU] sample::1st_shift: 1.16914 ms
[CPU] sample::FFT: 13.0822 ms
[CPU] sample::2nd_shift: 1.1122 ms
[CPU] sample::interpolate: 6.47178 ms
[CPU] sample::apply_phase_sampled: 5.27207 ms
[CPU] sample_tot: 28.809 ms
[CPU] sample_image::free_data: 0.040774 ms
[CPU] sample_image_tot: 31.4103 ms
[CPU] reduce_chi2::diff_weighted: 1.19508 ms
[CPU] reduce_chi2::reduction: 0.558348 ms
[CPU] reduce_chi2_tot: 1.76622 ms
[CPU] chi2_imag::free_fint: 0.00103796 ms
[CPU] chi2_image_tot: 33.1867 ms
2048	1.000000e+06	float64	10	0	6.437225e-01	3.388013e-02	7.164227e-04	3.291917e-02
# |--> timings: [0.04128623008728027, 0.03318214416503906, 0.03450322151184082, 0.03418397903442383, 0.03392505645751953, 0.033438920974731445, 0.03422808647155762, 0.03483009338378906, 0.033885955810546875, 0.0346379280090332, 0.03484487533569336, 0.03321504592895508, 0.03326892852783203, 0.035592079162597656, 0.033599138259887695, 0.03306698799133301, 0.03291916847229004, 0.03337883949279785, 0.033761024475097656, 0.03326106071472168]

[CPU] chi2_imag::fftw_alloc: 0.00174495 ms
[CPU] sample_image::copy_input: 2.65365 ms
[CPU] sample::1st_shift: 1.16593 ms
[CPU] sample::FFT: 14.8712 ms
[CPU] sample::2nd_shift: 1.10907 ms
[CPU] sample::interpolate: 5.7276 ms
[CPU] sample::apply_phase_sampled: 4.38806 ms
[CPU] sample_tot: 28.9967 ms
[CPU] sample_image::free_data: 0.052536 ms
[CPU] sample_image_tot: 31.717 ms
[CPU] reduce_chi2::diff_weighted: 1.19893 ms
[CPU] reduce_chi2::reduction: 0.474544 ms
[CPU] reduce_chi2_tot: 1.68647 ms
[CPU] chi2_imag::free_fint: 0.00124302 ms
[CPU] chi2_image_tot: 33.4158 ms

[CPU] chi2_imag::fftw_alloc: 0.00150799 ms
[CPU] sample_image::copy_input: 2.52618 ms
[CPU] sample::1st_shift: 1.17281 ms
[CPU] sample::FFT: 11.5792 ms
[CPU] sample::2nd_shift: 1.12465 ms
[CPU] sample::interpolate: 5.49155 ms
[CPU] sample::apply_phase_sampled: 4.39037 ms
[CPU] sample_tot: 25.456 ms
[CPU] sample_image::free_data: 0.041716 ms
[CPU] sample_image_tot: 28.0365 ms
[CPU] reduce_chi2::diff_weighted: 1.1983 ms
[CPU] reduce_chi2::reduction: 0.46833 ms
[CPU] reduce_chi2_tot: 1.6798 ms
[CPU] chi2_imag::free_fint: 0.001067 ms
[CPU] chi2_image_tot: 29.7266 ms

[CPU] chi2_imag::fftw_alloc: 0.001523 ms
[CPU] sample_image::copy_input: 2.52465 ms
[CPU] sample::1st_shift: 1.17632 ms
[CPU] sample::FFT: 11.5185 ms
[CPU] sample::2nd_shift: 1.10676 ms
[CPU] sample::interpolate: 8.01601 ms
[CPU] sample::apply_phase_sampled: 5.54072 ms
[CPU] sample_tot: 29.0591 ms
[CPU] sample_image::free_data: 0.045693 ms
[CPU] sample_image_tot: 31.6414 ms
[CPU] reduce_chi2::diff_weighted: 2.61018 ms
[CPU] reduce_chi2::reduction: 3.28507 ms
[CPU] reduce_chi2_tot: 5.90664 ms
[CPU] chi2_imag::free_fint: 0.000738015 ms
[CPU] chi2_image_tot: 37.5579 ms

[CPU] chi2_imag::fftw_alloc: 0.00170298 ms
[CPU] sample_image::copy_input: 4.22312 ms
[CPU] sample::1st_shift: 2.25208 ms
[CPU] sample::FFT: 11.5401 ms
[CPU] sample::2nd_shift: 1.12104 ms
[CPU] sample::interpolate: 5.44147 ms
[CPU] sample::apply_phase_sampled: 4.38727 ms
[CPU] sample_tot: 26.4092 ms
[CPU] sample_image::free_data: 0.040898 ms
[CPU] sample_image_tot: 30.6855 ms
[CPU] reduce_chi2::diff_weighted: 1.20627 ms
[CPU] reduce_chi2::reduction: 0.464594 ms
[CPU] reduce_chi2_tot: 1.6837 ms
[CPU] chi2_imag::free_fint: 0.00119203 ms
[CPU] chi2_image_tot: 32.3795 ms

[CPU] chi2_imag::fftw_alloc: 0.00136299 ms
[CPU] sample_image::copy_input: 2.47206 ms
[CPU] sample::1st_shift: 1.14845 ms
[CPU] sample::FFT: 11.5432 ms
[CPU] sample::2nd_shift: 1.09698 ms
[CPU] sample::interpolate: 5.48362 ms
[CPU] sample::apply_phase_sampled: 4.38291 ms
[CPU] sample_tot: 25.3354 ms
[CPU] sample_image::free_data: 0.032966 ms
[CPU] sample_image_tot: 27.8518 ms
[CPU] reduce_chi2::diff_weighted: 1.20204 ms
[CPU] reduce_chi2::reduction: 0.46373 ms
[CPU] reduce_chi2_tot: 1.67865 ms
[CPU] chi2_imag::free_fint: 0.000923988 ms
[CPU] chi2_image_tot: 29.5397 ms

[CPU] chi2_imag::fftw_alloc: 0.00174105 ms
[CPU] sample_image::copy_input: 2.48486 ms
[CPU] sample::1st_shift: 1.14338 ms
[CPU] sample::FFT: 11.5373 ms
[CPU] sample::2nd_shift: 1.09833 ms
[CPU] sample::interpolate: 5.44393 ms
[CPU] sample::apply_phase_sampled: 4.40594 ms
[CPU] sample_tot: 25.3069 ms
[CPU] sample_image::free_data: 0.037762 ms
[CPU] sample_image_tot: 27.8423 ms
[CPU] reduce_chi2::diff_weighted: 1.19721 ms
[CPU] reduce_chi2::reduction: 0.459921 ms
[CPU] reduce_chi2_tot: 1.66989 ms
[CPU] chi2_imag::free_fint: 0.00083301 ms
[CPU] chi2_image_tot: 29.5224 ms

[CPU] chi2_imag::fftw_alloc: 0.00192295 ms
[CPU] sample_image::copy_input: 2.48764 ms
[CPU] sample::1st_shift: 1.13588 ms
[CPU] sample::FFT: 11.5345 ms
[CPU] sample::2nd_shift: 1.10081 ms
[CPU] sample::interpolate: 8.47906 ms
[CPU] sample::apply_phase_sampled: 5.59848 ms
[CPU] sample_tot: 29.5374 ms
[CPU] sample_image::free_data: 0.043603 ms
[CPU] sample_image_tot: 32.0813 ms
[CPU] reduce_chi2::diff_weighted: 1.22005 ms
[CPU] reduce_chi2::reduction: 0.491199 ms
[CPU] reduce_chi2_tot: 1.72419 ms
[CPU] chi2_imag::free_fint: 0.00145705 ms
[CPU] chi2_image_tot: 33.8162 ms

[CPU] chi2_imag::fftw_alloc: 0.00126101 ms
[CPU] sample_image::copy_input: 2.62406 ms
[CPU] sample::1st_shift: 1.18995 ms
[CPU] sample::FFT: 16.2847 ms
[CPU] sample::2nd_shift: 1.14076 ms
[CPU] sample::interpolate: 5.42167 ms
[CPU] sample::apply_phase_sampled: 4.62649 ms
[CPU] sample_tot: 30.3585 ms
[CPU] sample_image::free_data: 0.067331 ms
[CPU] sample_image_tot: 33.0627 ms
[CPU] reduce_chi2::diff_weighted: 1.19735 ms
[CPU] reduce_chi2::reduction: 0.487486 ms
[CPU] reduce_chi2_tot: 1.69814 ms
[CPU] chi2_imag::free_fint: 0.000811007 ms
[CPU] chi2_image_tot: 34.7706 ms

[CPU] chi2_imag::fftw_alloc: 0.00121002 ms
[CPU] sample_image::copy_input: 2.55032 ms
[CPU] sample::1st_shift: 1.22317 ms
[CPU] sample::FFT: 11.5171 ms
[CPU] sample::2nd_shift: 1.13269 ms
[CPU] sample::interpolate: 5.41766 ms
[CPU] sample::apply_phase_sampled: 4.39053 ms
[CPU] sample_tot: 25.3835 ms
[CPU] sample_image::free_data: 0.037246 ms
[CPU] sample_image_tot: 27.9821 ms
[CPU] reduce_chi2::diff_weighted: 1.21479 ms
[CPU] reduce_chi2::reduction: 0.467873 ms
[CPU] reduce_chi2_tot: 1.69551 ms
[CPU] chi2_imag::free_fint: 0.001006 ms
[CPU] chi2_image_tot: 29.6875 ms

[CPU] chi2_imag::fftw_alloc: 0.00200502 ms
[CPU] sample_image::copy_input: 2.50508 ms
[CPU] sample::1st_shift: 1.16885 ms
[CPU] sample::FFT: 11.4984 ms
[CPU] sample::2nd_shift: 1.12752 ms
[CPU] sample::interpolate: 5.42275 ms
[CPU] sample::apply_phase_sampled: 4.38179 ms
[CPU] sample_tot: 25.2768 ms
[CPU] sample_image::free_data: 0.041344 ms
[CPU] sample_image_tot: 27.8353 ms
[CPU] reduce_chi2::diff_weighted: 1.23989 ms
[CPU] reduce_chi2::reduction: 0.485175 ms
[CPU] reduce_chi2_tot: 1.73825 ms
[CPU] chi2_imag::free_fint: 0.000819971 ms
[CPU] chi2_image_tot: 29.5836 ms

[CPU] chi2_imag::fftw_alloc: 0.00163197 ms
[CPU] sample_image::copy_input: 2.46687 ms
[CPU] sample::1st_shift: 1.14893 ms
[CPU] sample::FFT: 11.4995 ms
[CPU] sample::2nd_shift: 1.10628 ms
[CPU] sample::interpolate: 5.52702 ms
[CPU] sample::apply_phase_sampled: 4.38204 ms
[CPU] sample_tot: 25.3405 ms
[CPU] sample_image::free_data: 0.032538 ms
[CPU] sample_image_tot: 27.852 ms
[CPU] reduce_chi2::diff_weighted: 1.2005 ms
[CPU] reduce_chi2::reduction: 0.461965 ms
[CPU] reduce_chi2_tot: 1.67546 ms
[CPU] chi2_imag::free_fint: 0.00093499 ms
[CPU] chi2_image_tot: 29.5404 ms

[CPU] chi2_imag::fftw_alloc: 0.00124198 ms
[CPU] sample_image::copy_input: 2.48354 ms
[CPU] sample::1st_shift: 1.15631 ms
[CPU] sample::FFT: 14.9522 ms
[CPU] sample::2nd_shift: 1.57683 ms
[CPU] sample::interpolate: 9.51852 ms
[CPU] sample::apply_phase_sampled: 4.84045 ms
[CPU] sample_tot: 33.7311 ms
[CPU] sample_image::free_data: 0.052506 ms
[CPU] sample_image_tot: 36.2791 ms
[CPU] reduce_chi2::diff_weighted: 1.21532 ms
[CPU] reduce_chi2::reduction: 0.558204 ms
[CPU] reduce_chi2_tot: 1.78693 ms
[CPU] chi2_imag::free_fint: 0.00104704 ms
[CPU] chi2_image_tot: 38.0767 ms

[CPU] chi2_imag::fftw_alloc: 0.00144105 ms
[CPU] sample_image::copy_input: 2.49394 ms
[CPU] sample::1st_shift: 1.16718 ms
[CPU] sample::FFT: 11.8143 ms
[CPU] sample::2nd_shift: 1.10156 ms
[CPU] sample::interpolate: 5.4189 ms
[CPU] sample::apply_phase_sampled: 4.43449 ms
[CPU] sample_tot: 25.6271 ms
[CPU] sample_image::free_data: 0.037063 ms
[CPU] sample_image_tot: 28.1698 ms
[CPU] reduce_chi2::diff_weighted: 1.20088 ms
[CPU] reduce_chi2::reduction: 0.461073 ms
[CPU] reduce_chi2_tot: 1.67499 ms
[CPU] chi2_imag::free_fint: 0.00101799 ms
[CPU] chi2_image_tot: 29.8552 ms

[CPU] chi2_imag::fftw_alloc: 0.00150001 ms
[CPU] sample_image::copy_input: 2.48716 ms
[CPU] sample::1st_shift: 1.1486 ms
[CPU] sample::FFT: 11.5099 ms
[CPU] sample::2nd_shift: 1.10925 ms
[CPU] sample::interpolate: 5.42027 ms
[CPU] sample::apply_phase_sampled: 4.39166 ms
[CPU] sample_tot: 25.2652 ms
[CPU] sample_image::free_data: 0.035996 ms
[CPU] sample_image_tot: 27.8002 ms
[CPU] reduce_chi2::diff_weighted: 1.20381 ms
[CPU] reduce_chi2::reduction: 0.46977 ms
[CPU] reduce_chi2_tot: 1.68673 ms
[CPU] chi2_imag::free_fint: 0.00117399 ms
[CPU] chi2_image_tot: 29.4974 ms

[CPU] chi2_imag::fftw_alloc: 0.00140199 ms
[CPU] sample_image::copy_input: 2.49963 ms
[CPU] sample::1st_shift: 1.14435 ms
[CPU] sample::FFT: 11.527 ms
[CPU] sample::2nd_shift: 1.09402 ms
[CPU] sample::interpolate: 5.42608 ms
[CPU] sample::apply_phase_sampled: 4.39094 ms
[CPU] sample_tot: 25.2662 ms
[CPU] sample_image::free_data: 0.0432 ms
[CPU] sample_image_tot: 27.8207 ms
[CPU] reduce_chi2::diff_weighted: 1.19959 ms
[CPU] reduce_chi2::reduction: 0.464154 ms
[CPU] reduce_chi2_tot: 1.67659 ms
[CPU] chi2_imag::free_fint: 0.000815024 ms
[CPU] chi2_image_tot: 29.5071 ms

[CPU] chi2_imag::fftw_alloc: 0.00128802 ms
[CPU] sample_image::copy_input: 2.47395 ms
[CPU] sample::1st_shift: 1.31157 ms
[CPU] sample::FFT: 14.7605 ms
[CPU] sample::2nd_shift: 1.14654 ms
[CPU] sample::interpolate: 8.56377 ms
[CPU] sample::apply_phase_sampled: 7.4545 ms
[CPU] sample_tot: 34.9147 ms
[CPU] sample_image::free_data: 0.046405 ms
[CPU] sample_image_tot: 37.4474 ms
[CPU] reduce_chi2::diff_weighted: 1.18057 ms
[CPU] reduce_chi2::reduction: 0.513569 ms
[CPU] reduce_chi2_tot: 1.70448 ms
[CPU] chi2_imag::free_fint: 0.00114698 ms
[CPU] chi2_image_tot: 39.1618 ms

[CPU] chi2_imag::fftw_alloc: 0.00164896 ms
[CPU] sample_image::copy_input: 2.55964 ms
[CPU] sample::1st_shift: 1.17192 ms
[CPU] sample::FFT: 11.2431 ms
[CPU] sample::2nd_shift: 1.11165 ms
[CPU] sample::interpolate: 5.38815 ms
[CPU] sample::apply_phase_sampled: 4.39321 ms
[CPU] sample_tot: 24.9594 ms
[CPU] sample_image::free_data: 0.03625 ms
[CPU] sample_image_tot: 27.5673 ms
[CPU] reduce_chi2::diff_weighted: 1.19716 ms
[CPU] reduce_chi2::reduction: 0.45259 ms
[CPU] reduce_chi2_tot: 1.65887 ms
[CPU] chi2_imag::free_fint: 0.00073004 ms
[CPU] chi2_image_tot: 29.2356 ms

[CPU] chi2_imag::fftw_alloc: 0.00142597 ms
[CPU] sample_image::copy_input: 2.5662 ms
[CPU] sample::1st_shift: 1.16266 ms
[CPU] sample::FFT: 11.2223 ms
[CPU] sample::2nd_shift: 1.10637 ms
[CPU] sample::interpolate: 5.3802 ms
[CPU] sample::apply_phase_sampled: 4.38179 ms
[CPU] sample_tot: 24.9156 ms
[CPU] sample_image::free_data: 0.046757 ms
[CPU] sample_image_tot: 27.5404 ms
[CPU] reduce_chi2::diff_weighted: 1.19622 ms
[CPU] reduce_chi2::reduction: 0.455082 ms
[CPU] reduce_chi2_tot: 1.66043 ms
[CPU] chi2_imag::free_fint: 0.000822009 ms
[CPU] chi2_image_tot: 29.2107 ms

[CPU] chi2_imag::fftw_alloc: 0.00150304 ms
[CPU] sample_image::copy_input: 2.62409 ms
[CPU] sample::1st_shift: 1.15486 ms
[CPU] sample::FFT: 11.2441 ms
[CPU] sample::2nd_shift: 1.11739 ms
[CPU] sample::interpolate: 5.38303 ms
[CPU] sample::apply_phase_sampled: 4.37535 ms
[CPU] sample_tot: 24.9299 ms
[CPU] sample_image::free_data: 0.047817 ms
[CPU] sample_image_tot: 27.6135 ms
[CPU] reduce_chi2::diff_weighted: 1.2029 ms
[CPU] reduce_chi2::reduction: 0.454439 ms
[CPU] reduce_chi2_tot: 1.66723 ms
[CPU] chi2_imag::free_fint: 0.000928994 ms
[CPU] chi2_image_tot: 29.2905 ms

[CPU] chi2_imag::fftw_alloc: 0.00168005 ms
[CPU] sample_image::copy_input: 2.61727 ms
[CPU] sample::1st_shift: 1.18442 ms
[CPU] sample::FFT: 11.2321 ms
[CPU] sample::2nd_shift: 1.13694 ms
[CPU] sample::interpolate: 8.87192 ms
[CPU] sample::apply_phase_sampled: 4.54432 ms
[CPU] sample_tot: 28.6168 ms
[CPU] sample_image::free_data: 0.050658 ms
[CPU] sample_image_tot: 31.2963 ms
[CPU] reduce_chi2::diff_weighted: 1.21136 ms
[CPU] reduce_chi2::reduction: 0.498301 ms
[CPU] reduce_chi2_tot: 1.71916 ms
[CPU] chi2_imag::free_fint: 0.000876025 ms
[CPU] chi2_image_tot: 33.0255 ms
2048	1.000000e+06	float64	12	0	6.044295e-01	3.181208e-02	3.279592e-03	2.928495e-02
# |--> timings: [0.033473968505859375, 0.029806137084960938, 0.03762984275817871, 0.03246307373046875, 0.029614925384521484, 0.02959585189819336, 0.03388690948486328, 0.034845829010009766, 0.029762983322143555, 0.02965688705444336, 0.029614925384521484, 0.038156986236572266, 0.029933929443359375, 0.02957296371459961, 0.029581069946289062, 0.03923606872558594, 0.029314041137695312, 0.029284954071044922, 0.02937006950378418, 0.03310203552246094]

[GPU] chi2_image::malloc_fint: 0.2024 ms
[GPU] chi2_image::copy_observations: 4.44467 ms
[GPU] copy_input_H->D: 22.4641 ms
[GPU] sample::copy_uv_H->D: 3.26662 ms
[GPU] sample::copy_uvrot_D->D: 0.237568 ms
[GPU] sample::1st_shift: 6.0023 ms
[GPU] sample::FFT: 217.437 ms
[GPU] sample::2nd_shift: 4.1335 ms
[GPU] sample::interpolate: 2.22371 ms
[GPU] sample::apply_phase_sampled: 0.536448 ms
[GPU] sample_tot: 234.175 ms
[GPU] reduce_chi2::diff_weighted: 0.369408 ms
[GPU] reduce_chi2::reduction: 0.248832 ms
[GPU] reduce_chi2_tot: 0.635008 ms
[GPU] chi2_image::free_all: 0.39424 ms
[CPU] chi2_image_tot: 265.432 ms

[GPU] chi2_image::malloc_fint: 0.2048 ms
[GPU] chi2_image::copy_observations: 4.4503 ms
[GPU] copy_input_H->D: 22.4532 ms
[GPU] sample::copy_uv_H->D: 3.34902 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 5.96554 ms
[GPU] sample::FFT: 16.4105 ms
[GPU] sample::2nd_shift: 4.16755 ms
[GPU] sample::interpolate: 2.22413 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 33.2012 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237312 ms
[GPU] reduce_chi2_tot: 0.62096 ms
[GPU] chi2_image::free_all: 0.40256 ms
[CPU] chi2_image_tot: 61.4145 ms

[GPU] chi2_image::malloc_fint: 0.198816 ms
[GPU] chi2_image::copy_observations: 4.42803 ms
[GPU] copy_input_H->D: 22.5003 ms
[GPU] sample::copy_uv_H->D: 4.51622 ms
[GPU] sample::copy_uvrot_D->D: 0.233376 ms
[GPU] sample::1st_shift: 6.05251 ms
[GPU] sample::FFT: 16.4086 ms
[GPU] sample::2nd_shift: 4.13798 ms
[GPU] sample::interpolate: 2.22272 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 34.4331 ms
[GPU] reduce_chi2::diff_weighted: 0.369152 ms
[GPU] reduce_chi2::reduction: 0.237728 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.396832 ms
[CPU] chi2_image_tot: 62.6602 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.4295 ms
[GPU] copy_input_H->D: 22.4627 ms
[GPU] sample::copy_uv_H->D: 3.28298 ms
[GPU] sample::copy_uvrot_D->D: 0.23136 ms
[GPU] sample::1st_shift: 6.04877 ms
[GPU] sample::FFT: 16.4234 ms
[GPU] sample::2nd_shift: 4.10419 ms
[GPU] sample::interpolate: 2.2231 ms
[GPU] sample::apply_phase_sampled: 0.534464 ms
[GPU] sample_tot: 33.1697 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238272 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.39424 ms
[CPU] chi2_image_tot: 61.3589 ms

[GPU] chi2_image::malloc_fint: 0.19952 ms
[GPU] chi2_image::copy_observations: 4.42912 ms
[GPU] copy_input_H->D: 22.4622 ms
[GPU] sample::copy_uv_H->D: 6.63661 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 6.01907 ms
[GPU] sample::FFT: 16.5151 ms
[GPU] sample::2nd_shift: 4.13565 ms
[GPU] sample::interpolate: 2.22608 ms
[GPU] sample::apply_phase_sampled: 0.5352 ms
[GPU] sample_tot: 36.6251 ms
[GPU] reduce_chi2::diff_weighted: 0.366432 ms
[GPU] reduce_chi2::reduction: 0.239328 ms
[GPU] reduce_chi2_tot: 0.622208 ms
[GPU] chi2_image::free_all: 0.39936 ms
[CPU] chi2_image_tot: 64.815 ms

[GPU] chi2_image::malloc_fint: 0.198816 ms
[GPU] chi2_image::copy_observations: 4.42598 ms
[GPU] copy_input_H->D: 22.4575 ms
[GPU] sample::copy_uv_H->D: 3.28051 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 6.06515 ms
[GPU] sample::FFT: 16.4188 ms
[GPU] sample::2nd_shift: 4.11923 ms
[GPU] sample::interpolate: 2.22502 ms
[GPU] sample::apply_phase_sampled: 0.535232 ms
[GPU] sample_tot: 33.195 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.23776 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_image::free_all: 0.39792 ms
[CPU] chi2_image_tot: 61.378 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.41878 ms
[GPU] copy_input_H->D: 22.4591 ms
[GPU] sample::copy_uv_H->D: 3.44944 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 6.07539 ms
[GPU] sample::FFT: 18.432 ms
[GPU] sample::2nd_shift: 4.14515 ms
[GPU] sample::interpolate: 2.22096 ms
[GPU] sample::apply_phase_sampled: 0.535072 ms
[GPU] sample_tot: 35.4111 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23952 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.394656 ms
[CPU] chi2_image_tot: 63.592 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.42922 ms
[GPU] copy_input_H->D: 22.4548 ms
[GPU] sample::copy_uv_H->D: 3.29872 ms
[GPU] sample::copy_uvrot_D->D: 0.233024 ms
[GPU] sample::1st_shift: 6.04467 ms
[GPU] sample::FFT: 16.4132 ms
[GPU] sample::2nd_shift: 4.09395 ms
[GPU] sample::interpolate: 2.22294 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.1572 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.6248 ms
[GPU] chi2_image::free_all: 0.397344 ms
[CPU] chi2_image_tot: 61.3437 ms

[GPU] chi2_image::malloc_fint: 0.200288 ms
[GPU] chi2_image::copy_observations: 4.42026 ms
[GPU] copy_input_H->D: 22.4686 ms
[GPU] sample::copy_uv_H->D: 3.26672 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 5.97398 ms
[GPU] sample::FFT: 18.7307 ms
[GPU] sample::2nd_shift: 4.184 ms
[GPU] sample::interpolate: 2.22512 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 35.4666 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240064 ms
[GPU] reduce_chi2_tot: 0.626464 ms
[GPU] chi2_image::free_all: 0.397312 ms
[CPU] chi2_image_tot: 63.6597 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.42394 ms
[GPU] copy_input_H->D: 22.4582 ms
[GPU] sample::copy_uv_H->D: 3.2968 ms
[GPU] sample::copy_uvrot_D->D: 0.233152 ms
[GPU] sample::1st_shift: 5.95821 ms
[GPU] sample::FFT: 16.4168 ms
[GPU] sample::2nd_shift: 4.14822 ms
[GPU] sample::interpolate: 2.22301 ms
[GPU] sample::apply_phase_sampled: 0.535104 ms
[GPU] sample_tot: 33.1387 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.400384 ms
[CPU] chi2_image_tot: 61.3288 ms

[GPU] chi2_image::malloc_fint: 0.199296 ms
[GPU] chi2_image::copy_observations: 4.42477 ms
[GPU] copy_input_H->D: 22.464 ms
[GPU] sample::copy_uv_H->D: 3.33453 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 6.0713 ms
[GPU] sample::FFT: 16.4055 ms
[GPU] sample::2nd_shift: 4.1656 ms
[GPU] sample::interpolate: 2.22675 ms
[GPU] sample::apply_phase_sampled: 0.53504 ms
[GPU] sample_tot: 33.2927 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.23936 ms
[GPU] reduce_chi2_tot: 0.625536 ms
[GPU] chi2_image::free_all: 0.411136 ms
[CPU] chi2_image_tot: 61.4982 ms

[GPU] chi2_image::malloc_fint: 0.203776 ms
[GPU] chi2_image::copy_observations: 4.42282 ms
[GPU] copy_input_H->D: 22.458 ms
[GPU] sample::copy_uv_H->D: 3.28358 ms
[GPU] sample::copy_uvrot_D->D: 0.231968 ms
[GPU] sample::1st_shift: 6.03827 ms
[GPU] sample::FFT: 16.425 ms
[GPU] sample::2nd_shift: 4.1112 ms
[GPU] sample::interpolate: 2.22403 ms
[GPU] sample::apply_phase_sampled: 0.535136 ms
[GPU] sample_tot: 33.1694 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.237664 ms
[GPU] reduce_chi2_tot: 0.6224 ms
[GPU] chi2_image::free_all: 0.4352 ms
[CPU] chi2_image_tot: 61.3926 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.42218 ms
[GPU] copy_input_H->D: 22.4636 ms
[GPU] sample::copy_uv_H->D: 3.29142 ms
[GPU] sample::copy_uvrot_D->D: 0.233216 ms
[GPU] sample::1st_shift: 6.03235 ms
[GPU] sample::FFT: 17.0542 ms
[GPU] sample::2nd_shift: 4.10112 ms
[GPU] sample::interpolate: 2.22106 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.8015 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240928 ms
[GPU] reduce_chi2_tot: 0.624576 ms
[GPU] chi2_image::free_all: 0.401408 ms
[CPU] chi2_image_tot: 61.9922 ms

[GPU] chi2_image::malloc_fint: 0.202528 ms
[GPU] chi2_image::copy_observations: 4.42602 ms
[GPU] copy_input_H->D: 22.461 ms
[GPU] sample::copy_uv_H->D: 3.27219 ms
[GPU] sample::copy_uvrot_D->D: 0.23312 ms
[GPU] sample::1st_shift: 6.07808 ms
[GPU] sample::FFT: 16.4188 ms
[GPU] sample::2nd_shift: 4.1431 ms
[GPU] sample::interpolate: 2.21901 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 33.2175 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.240768 ms
[GPU] reduce_chi2_tot: 0.625824 ms
[GPU] chi2_image::free_all: 0.3968 ms
[CPU] chi2_image_tot: 61.4172 ms

[GPU] chi2_image::malloc_fint: 0.202784 ms
[GPU] chi2_image::copy_observations: 4.42163 ms
[GPU] copy_input_H->D: 22.462 ms
[GPU] sample::copy_uv_H->D: 3.28883 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 5.98835 ms
[GPU] sample::FFT: 16.4615 ms
[GPU] sample::2nd_shift: 4.18509 ms
[GPU] sample::interpolate: 2.22208 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 35.6303 ms
[GPU] reduce_chi2::diff_weighted: 0.370368 ms
[GPU] reduce_chi2::reduction: 0.243616 ms
[GPU] reduce_chi2_tot: 0.631808 ms
[GPU] chi2_image::free_all: 0.436928 ms
[CPU] chi2_image_tot: 63.8705 ms

[GPU] chi2_image::malloc_fint: 0.2336 ms
[GPU] chi2_image::copy_observations: 5.8984 ms
[GPU] copy_input_H->D: 23.9849 ms
[GPU] sample::copy_uv_H->D: 3.31296 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 6.04854 ms
[GPU] sample::FFT: 16.4156 ms
[GPU] sample::2nd_shift: 4.14208 ms
[GPU] sample::interpolate: 2.22208 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 33.2411 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240256 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.40448 ms
[CPU] chi2_image_tot: 64.4853 ms

[GPU] chi2_image::malloc_fint: 0.199552 ms
[GPU] chi2_image::copy_observations: 4.43715 ms
[GPU] copy_input_H->D: 22.474 ms
[GPU] sample::copy_uv_H->D: 3.31699 ms
[GPU] sample::copy_uvrot_D->D: 0.23328 ms
[GPU] sample::1st_shift: 6.00634 ms
[GPU] sample::FFT: 16.4946 ms
[GPU] sample::2nd_shift: 4.17382 ms
[GPU] sample::interpolate: 2.22266 ms
[GPU] sample::apply_phase_sampled: 0.535168 ms
[GPU] sample_tot: 33.8186 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.252704 ms
[GPU] reduce_chi2_tot: 0.637952 ms
[GPU] chi2_image::free_all: 0.406528 ms
[CPU] chi2_image_tot: 62.054 ms

[GPU] chi2_image::malloc_fint: 0.20144 ms
[GPU] chi2_image::copy_observations: 4.47222 ms
[GPU] copy_input_H->D: 22.4624 ms
[GPU] sample::copy_uv_H->D: 3.30768 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 5.99635 ms
[GPU] sample::FFT: 16.4075 ms
[GPU] sample::2nd_shift: 4.14106 ms
[GPU] sample::interpolate: 2.22176 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.1651 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.241632 ms
[GPU] reduce_chi2_tot: 0.62864 ms
[GPU] chi2_image::free_all: 0.400576 ms
[CPU] chi2_image_tot: 61.4116 ms

[GPU] chi2_image::malloc_fint: 0.20352 ms
[GPU] chi2_image::copy_observations: 4.42176 ms
[GPU] copy_input_H->D: 22.464 ms
[GPU] sample::copy_uv_H->D: 3.30109 ms
[GPU] sample::copy_uvrot_D->D: 0.232384 ms
[GPU] sample::1st_shift: 6.05901 ms
[GPU] sample::FFT: 16.4171 ms
[GPU] sample::2nd_shift: 4.1113 ms
[GPU] sample::interpolate: 2.22106 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 34.9215 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.241824 ms
[GPU] reduce_chi2_tot: 0.625792 ms
[GPU] chi2_image::free_all: 4.98134 ms
[CPU] chi2_image_tot: 67.707 ms

[GPU] chi2_image::malloc_fint: 0.203776 ms
[GPU] chi2_image::copy_observations: 4.60525 ms
[GPU] copy_input_H->D: 22.7062 ms
[GPU] sample::copy_uv_H->D: 3.30518 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 6.07334 ms
[GPU] sample::FFT: 16.4166 ms
[GPU] sample::2nd_shift: 4.16358 ms
[GPU] sample::interpolate: 2.224 ms
[GPU] sample::apply_phase_sampled: 0.535264 ms
[GPU] sample_tot: 33.2718 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.248352 ms
[GPU] reduce_chi2_tot: 0.633664 ms
[GPU] chi2_image::free_all: 0.39776 ms
[CPU] chi2_image_tot: 61.9068 ms
4096	1.000000e+06	float64	0	8	1.191713e+00	6.272174e-02	1.728214e-03	6.139517e-02
# |--> timings: [0.26551008224487305, 0.0614778995513916, 0.06272697448730469, 0.06142401695251465, 0.06488394737243652, 0.061444997787475586, 0.06365704536437988, 0.061411142349243164, 0.06372308731079102, 0.06139516830444336, 0.0615689754486084, 0.06145906448364258, 0.0620570182800293, 0.061482906341552734, 0.06509590148925781, 0.06455516815185547, 0.0621190071105957, 0.061482906341552734, 0.06777191162109375, 0.061975955963134766]

[GPU] chi2_image::malloc_fint: 0.207872 ms
[GPU] chi2_image::copy_observations: 4.42579 ms
[GPU] copy_input_H->D: 22.4671 ms
[GPU] sample::copy_uv_H->D: 3.30445 ms
[GPU] sample::copy_uvrot_D->D: 0.234016 ms
[GPU] sample::1st_shift: 5.42413 ms
[GPU] sample::FFT: 16.501 ms
[GPU] sample::2nd_shift: 4.7072 ms
[GPU] sample::interpolate: 2.20771 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.4701 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239872 ms
[GPU] reduce_chi2_tot: 0.62512 ms
[GPU] chi2_image::free_all: 2.7456 ms
[CPU] chi2_image_tot: 64.0282 ms

[GPU] chi2_image::malloc_fint: 0.200544 ms
[GPU] chi2_image::copy_observations: 4.42339 ms
[GPU] copy_input_H->D: 22.5053 ms
[GPU] sample::copy_uv_H->D: 3.29747 ms
[GPU] sample::copy_uvrot_D->D: 0.232 ms
[GPU] sample::1st_shift: 5.42208 ms
[GPU] sample::FFT: 16.4198 ms
[GPU] sample::2nd_shift: 4.7073 ms
[GPU] sample::interpolate: 2.20979 ms
[GPU] sample::apply_phase_sampled: 0.536352 ms
[GPU] sample_tot: 33.15 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.2392 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.399584 ms
[CPU] chi2_image_tot: 61.4022 ms

[GPU] chi2_image::malloc_fint: 0.203168 ms
[GPU] chi2_image::copy_observations: 4.42083 ms
[GPU] copy_input_H->D: 22.4629 ms
[GPU] sample::copy_uv_H->D: 3.31222 ms
[GPU] sample::copy_uvrot_D->D: 0.23328 ms
[GPU] sample::1st_shift: 5.41696 ms
[GPU] sample::FFT: 16.4147 ms
[GPU] sample::2nd_shift: 4.69574 ms
[GPU] sample::interpolate: 2.20979 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.3496 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24048 ms
[GPU] reduce_chi2_tot: 0.624864 ms
[GPU] chi2_image::free_all: 1.1152 ms
[CPU] chi2_image_tot: 62.2582 ms

[GPU] chi2_image::malloc_fint: 1.57907 ms
[GPU] chi2_image::copy_observations: 7.96813 ms
[GPU] copy_input_H->D: 22.4901 ms
[GPU] sample::copy_uv_H->D: 3.32339 ms
[GPU] sample::copy_uvrot_D->D: 0.232384 ms
[GPU] sample::1st_shift: 5.40774 ms
[GPU] sample::FFT: 16.4332 ms
[GPU] sample::2nd_shift: 4.7063 ms
[GPU] sample::interpolate: 2.21082 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.1786 ms
[GPU] reduce_chi2::diff_weighted: 0.367328 ms
[GPU] reduce_chi2::reduction: 0.24032 ms
[GPU] reduce_chi2_tot: 0.624512 ms
[GPU] chi2_image::free_all: 0.39936 ms
[CPU] chi2_image_tot: 66.3249 ms

[GPU] chi2_image::malloc_fint: 0.20144 ms
[GPU] chi2_image::copy_observations: 4.42704 ms
[GPU] copy_input_H->D: 22.4569 ms
[GPU] sample::copy_uv_H->D: 3.28646 ms
[GPU] sample::copy_uvrot_D->D: 0.239616 ms
[GPU] sample::1st_shift: 5.40464 ms
[GPU] sample::FFT: 16.4204 ms
[GPU] sample::2nd_shift: 4.7063 ms
[GPU] sample::interpolate: 2.21082 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.1305 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239744 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.399328 ms
[CPU] chi2_image_tot: 61.3177 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 5.24707 ms
[GPU] copy_input_H->D: 24.1715 ms
[GPU] sample::copy_uv_H->D: 3.3343 ms
[GPU] sample::copy_uvrot_D->D: 0.236256 ms
[GPU] sample::1st_shift: 5.41181 ms
[GPU] sample::FFT: 16.4159 ms
[GPU] sample::2nd_shift: 4.7223 ms
[GPU] sample::interpolate: 2.20774 ms
[GPU] sample::apply_phase_sampled: 0.536576 ms
[GPU] sample_tot: 33.1967 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.2416 ms
[GPU] reduce_chi2_tot: 0.625952 ms
[GPU] chi2_image::free_all: 0.400064 ms
[CPU] chi2_image_tot: 63.9283 ms

[GPU] chi2_image::malloc_fint: 0.204704 ms
[GPU] chi2_image::copy_observations: 4.42307 ms
[GPU] copy_input_H->D: 22.4878 ms
[GPU] sample::copy_uv_H->D: 3.31936 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 5.42586 ms
[GPU] sample::FFT: 16.4123 ms
[GPU] sample::2nd_shift: 4.69574 ms
[GPU] sample::interpolate: 2.21184 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.3388 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241536 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.400896 ms
[CPU] chi2_image_tot: 61.5623 ms

[GPU] chi2_image::malloc_fint: 0.198976 ms
[GPU] chi2_image::copy_observations: 4.42749 ms
[GPU] copy_input_H->D: 22.5647 ms
[GPU] sample::copy_uv_H->D: 3.30262 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 5.42208 ms
[GPU] sample::FFT: 16.4201 ms
[GPU] sample::2nd_shift: 4.73075 ms
[GPU] sample::interpolate: 2.20979 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.1834 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239136 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_image::free_all: 0.40208 ms
[CPU] chi2_image_tot: 61.4792 ms

[GPU] chi2_image::malloc_fint: 0.200224 ms
[GPU] chi2_image::copy_observations: 4.42368 ms
[GPU] copy_input_H->D: 22.4625 ms
[GPU] sample::copy_uv_H->D: 3.3024 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 5.41869 ms
[GPU] sample::FFT: 16.4282 ms
[GPU] sample::2nd_shift: 4.71654 ms
[GPU] sample::interpolate: 2.20979 ms
[GPU] sample::apply_phase_sampled: 0.53616 ms
[GPU] sample_tot: 33.1698 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24048 ms
[GPU] reduce_chi2_tot: 0.6248 ms
[GPU] chi2_image::free_all: 0.39936 ms
[CPU] chi2_image_tot: 61.3617 ms

[GPU] chi2_image::malloc_fint: 0.256 ms
[GPU] chi2_image::copy_observations: 4.44621 ms
[GPU] copy_input_H->D: 22.49 ms
[GPU] sample::copy_uv_H->D: 3.2937 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 5.42618 ms
[GPU] sample::FFT: 16.418 ms
[GPU] sample::2nd_shift: 4.68378 ms
[GPU] sample::interpolate: 2.20877 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.1274 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.239776 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.402528 ms
[CPU] chi2_image_tot: 61.4278 ms

[GPU] chi2_image::malloc_fint: 0.20016 ms
[GPU] chi2_image::copy_observations: 4.42656 ms
[GPU] copy_input_H->D: 22.4642 ms
[GPU] sample::copy_uv_H->D: 3.29808 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 5.41654 ms
[GPU] sample::FFT: 16.4242 ms
[GPU] sample::2nd_shift: 4.69299 ms
[GPU] sample::interpolate: 2.20979 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.133 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243616 ms
[GPU] reduce_chi2_tot: 0.628448 ms
[GPU] chi2_image::free_all: 0.39936 ms
[CPU] chi2_image_tot: 61.331 ms

[GPU] chi2_image::malloc_fint: 0.198112 ms
[GPU] chi2_image::copy_observations: 4.43603 ms
[GPU] copy_input_H->D: 22.4964 ms
[GPU] sample::copy_uv_H->D: 3.2767 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 5.40026 ms
[GPU] sample::FFT: 16.4209 ms
[GPU] sample::2nd_shift: 4.70938 ms
[GPU] sample::interpolate: 2.21082 ms
[GPU] sample::apply_phase_sampled: 0.535488 ms
[GPU] sample_tot: 33.1132 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.240736 ms
[GPU] reduce_chi2_tot: 0.626592 ms
[GPU] chi2_image::free_all: 0.399104 ms
[CPU] chi2_image_tot: 61.3501 ms

[GPU] chi2_image::malloc_fint: 0.199392 ms
[GPU] chi2_image::copy_observations: 4.42083 ms
[GPU] copy_input_H->D: 22.4682 ms
[GPU] sample::copy_uv_H->D: 3.31827 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 5.41184 ms
[GPU] sample::FFT: 16.4107 ms
[GPU] sample::2nd_shift: 4.69606 ms
[GPU] sample::interpolate: 2.20947 ms
[GPU] sample::apply_phase_sampled: 0.537184 ms
[GPU] sample_tot: 33.1386 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.239744 ms
[GPU] reduce_chi2_tot: 0.623584 ms
[GPU] chi2_image::free_all: 0.40416 ms
[CPU] chi2_image_tot: 61.3329 ms

[GPU] chi2_image::malloc_fint: 0.207872 ms
[GPU] chi2_image::copy_observations: 4.43248 ms
[GPU] copy_input_H->D: 22.4677 ms
[GPU] sample::copy_uv_H->D: 5.80003 ms
[GPU] sample::copy_uvrot_D->D: 0.234144 ms
[GPU] sample::1st_shift: 5.40874 ms
[GPU] sample::FFT: 16.469 ms
[GPU] sample::2nd_shift: 4.71299 ms
[GPU] sample::interpolate: 2.21491 ms
[GPU] sample::apply_phase_sampled: 0.536224 ms
[GPU] sample_tot: 35.7022 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240032 ms
[GPU] reduce_chi2_tot: 0.624544 ms
[GPU] chi2_image::free_all: 0.40384 ms
[CPU] chi2_image_tot: 63.9164 ms

[GPU] chi2_image::malloc_fint: 0.19904 ms
[GPU] chi2_image::copy_observations: 4.42131 ms
[GPU] copy_input_H->D: 22.4765 ms
[GPU] sample::copy_uv_H->D: 3.29773 ms
[GPU] sample::copy_uvrot_D->D: 0.233088 ms
[GPU] sample::1st_shift: 5.4289 ms
[GPU] sample::FFT: 16.451 ms
[GPU] sample::2nd_shift: 4.6889 ms
[GPU] sample::interpolate: 2.21184 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.1716 ms
[GPU] reduce_chi2::diff_weighted: 0.365568 ms
[GPU] reduce_chi2::reduction: 0.240256 ms
[GPU] reduce_chi2_tot: 0.623584 ms
[GPU] chi2_image::free_all: 0.400384 ms
[CPU] chi2_image_tot: 61.3739 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.42291 ms
[GPU] copy_input_H->D: 22.4556 ms
[GPU] sample::copy_uv_H->D: 3.47459 ms
[GPU] sample::copy_uvrot_D->D: 0.233056 ms
[GPU] sample::1st_shift: 5.42515 ms
[GPU] sample::FFT: 18.0025 ms
[GPU] sample::2nd_shift: 4.7063 ms
[GPU] sample::interpolate: 2.21059 ms
[GPU] sample::apply_phase_sampled: 0.536128 ms
[GPU] sample_tot: 34.9143 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24368 ms
[GPU] reduce_chi2_tot: 0.629504 ms
[GPU] chi2_image::free_all: 0.400224 ms
[CPU] chi2_image_tot: 63.1058 ms

[GPU] chi2_image::malloc_fint: 0.199296 ms
[GPU] chi2_image::copy_observations: 4.42541 ms
[GPU] copy_input_H->D: 22.4693 ms
[GPU] sample::copy_uv_H->D: 3.30362 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 5.41594 ms
[GPU] sample::FFT: 16.4141 ms
[GPU] sample::2nd_shift: 4.68435 ms
[GPU] sample::interpolate: 2.20877 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.12 ms
[GPU] reduce_chi2::diff_weighted: 0.3672 ms
[GPU] reduce_chi2::reduction: 0.24112 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.402432 ms
[CPU] chi2_image_tot: 61.3221 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.42678 ms
[GPU] copy_input_H->D: 22.4624 ms
[GPU] sample::copy_uv_H->D: 3.29725 ms
[GPU] sample::copy_uvrot_D->D: 0.233184 ms
[GPU] sample::1st_shift: 5.42266 ms
[GPU] sample::FFT: 17.3414 ms
[GPU] sample::2nd_shift: 4.72218 ms
[GPU] sample::interpolate: 2.21344 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 34.0892 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24176 ms
[GPU] reduce_chi2_tot: 0.625824 ms
[GPU] chi2_image::free_all: 0.399264 ms
[CPU] chi2_image_tot: 62.2827 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.42538 ms
[GPU] copy_input_H->D: 22.4635 ms
[GPU] sample::copy_uv_H->D: 3.31254 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 5.41485 ms
[GPU] sample::FFT: 16.4259 ms
[GPU] sample::2nd_shift: 4.69094 ms
[GPU] sample::interpolate: 2.20979 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.153 ms
[GPU] reduce_chi2::diff_weighted: 0.367232 ms
[GPU] reduce_chi2::reduction: 0.24112 ms
[GPU] reduce_chi2_tot: 0.625152 ms
[GPU] chi2_image::free_all: 0.40448 ms
[CPU] chi2_image_tot: 61.3541 ms

[GPU] chi2_image::malloc_fint: 0.19984 ms
[GPU] chi2_image::copy_observations: 4.42576 ms
[GPU] copy_input_H->D: 22.4612 ms
[GPU] sample::copy_uv_H->D: 3.36486 ms
[GPU] sample::copy_uvrot_D->D: 0.23328 ms
[GPU] sample::1st_shift: 5.42093 ms
[GPU] sample::FFT: 16.411 ms
[GPU] sample::2nd_shift: 4.68157 ms
[GPU] sample::interpolate: 2.20979 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 33.1834 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.244224 ms
[GPU] reduce_chi2_tot: 0.629408 ms
[GPU] chi2_image::free_all: 0.402784 ms
[CPU] chi2_image_tot: 61.3789 ms
4096	1.000000e+06	float64	0	16	1.181069e+00	6.216153e-02	1.303934e-03	6.138206e-02
# |--> timings: [0.06407713890075684, 0.061467885971069336, 0.06232190132141113, 0.06639504432678223, 0.06138205528259277, 0.06399393081665039, 0.06162905693054199, 0.06154608726501465, 0.06142687797546387, 0.06149697303771973, 0.06139683723449707, 0.06141519546508789, 0.061402082443237305, 0.0639810562133789, 0.06143903732299805, 0.06317281723022461, 0.06139016151428223, 0.0623469352722168, 0.06142115592956543, 0.06144404411315918]

[GPU] chi2_image::malloc_fint: 0.205088 ms
[GPU] chi2_image::copy_observations: 4.42442 ms
[GPU] copy_input_H->D: 22.4576 ms
[GPU] sample::copy_uv_H->D: 3.29728 ms
[GPU] sample::copy_uvrot_D->D: 0.234336 ms
[GPU] sample::1st_shift: 4.55066 ms
[GPU] sample::FFT: 16.4137 ms
[GPU] sample::2nd_shift: 4.096 ms
[GPU] sample::interpolate: 2.19034 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 31.6834 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.625184 ms
[GPU] chi2_image::free_all: 0.41168 ms
[CPU] chi2_image_tot: 59.8918 ms

[GPU] chi2_image::malloc_fint: 0.199968 ms
[GPU] chi2_image::copy_observations: 4.4215 ms
[GPU] copy_input_H->D: 22.4535 ms
[GPU] sample::copy_uv_H->D: 3.30237 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 4.53837 ms
[GPU] sample::FFT: 17.3862 ms
[GPU] sample::2nd_shift: 4.1001 ms
[GPU] sample::interpolate: 2.18726 ms
[GPU] sample::apply_phase_sampled: 0.575392 ms
[GPU] sample_tot: 32.6562 ms
[GPU] reduce_chi2::diff_weighted: 0.370688 ms
[GPU] reduce_chi2::reduction: 0.241344 ms
[GPU] reduce_chi2_tot: 0.627616 ms
[GPU] chi2_image::free_all: 0.411552 ms
[CPU] chi2_image_tot: 60.8479 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.43514 ms
[GPU] copy_input_H->D: 22.4711 ms
[GPU] sample::copy_uv_H->D: 3.31952 ms
[GPU] sample::copy_uvrot_D->D: 0.231968 ms
[GPU] sample::1st_shift: 4.56362 ms
[GPU] sample::FFT: 16.4351 ms
[GPU] sample::2nd_shift: 4.0704 ms
[GPU] sample::interpolate: 2.18883 ms
[GPU] sample::apply_phase_sampled: 0.575136 ms
[GPU] sample_tot: 31.7174 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.240768 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.404608 ms
[CPU] chi2_image_tot: 59.938 ms

[GPU] chi2_image::malloc_fint: 0.200736 ms
[GPU] chi2_image::copy_observations: 4.43555 ms
[GPU] copy_input_H->D: 22.4637 ms
[GPU] sample::copy_uv_H->D: 3.36038 ms
[GPU] sample::copy_uvrot_D->D: 0.233088 ms
[GPU] sample::1st_shift: 4.54 ms
[GPU] sample::FFT: 16.4178 ms
[GPU] sample::2nd_shift: 4.0751 ms
[GPU] sample::interpolate: 2.18986 ms
[GPU] sample::apply_phase_sampled: 0.573984 ms
[GPU] sample_tot: 33.5795 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_image::free_all: 0.41472 ms
[CPU] chi2_image_tot: 61.8038 ms

[GPU] chi2_image::malloc_fint: 0.212512 ms
[GPU] chi2_image::copy_observations: 4.44118 ms
[GPU] copy_input_H->D: 22.4811 ms
[GPU] sample::copy_uv_H->D: 3.3001 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 4.51763 ms
[GPU] sample::FFT: 16.4217 ms
[GPU] sample::2nd_shift: 4.096 ms
[GPU] sample::interpolate: 2.18931 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 31.6599 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.241568 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.403712 ms
[CPU] chi2_image_tot: 59.9049 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.43392 ms
[GPU] copy_input_H->D: 22.4616 ms
[GPU] sample::copy_uv_H->D: 3.29494 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 4.52301 ms
[GPU] sample::FFT: 16.4174 ms
[GPU] sample::2nd_shift: 4.08534 ms
[GPU] sample::interpolate: 2.18822 ms
[GPU] sample::apply_phase_sampled: 0.575456 ms
[GPU] sample_tot: 31.6989 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239648 ms
[GPU] reduce_chi2_tot: 0.625952 ms
[GPU] chi2_image::free_all: 0.693088 ms
[CPU] chi2_image_tot: 60.1938 ms

[GPU] chi2_image::malloc_fint: 0.672896 ms
[GPU] chi2_image::copy_observations: 10.3189 ms
[GPU] copy_input_H->D: 22.657 ms
[GPU] sample::copy_uv_H->D: 3.33427 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 4.51482 ms
[GPU] sample::FFT: 16.4454 ms
[GPU] sample::2nd_shift: 4.08781 ms
[GPU] sample::interpolate: 2.1903 ms
[GPU] sample::apply_phase_sampled: 0.574016 ms
[GPU] sample_tot: 31.7051 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241376 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.400704 ms
[CPU] chi2_image_tot: 66.4686 ms

[GPU] chi2_image::malloc_fint: 0.200928 ms
[GPU] chi2_image::copy_observations: 4.42285 ms
[GPU] copy_input_H->D: 22.4646 ms
[GPU] sample::copy_uv_H->D: 3.29027 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 4.54963 ms
[GPU] sample::FFT: 16.4452 ms
[GPU] sample::2nd_shift: 4.05894 ms
[GPU] sample::interpolate: 2.19315 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 31.6668 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.242208 ms
[GPU] reduce_chi2_tot: 0.627872 ms
[GPU] chi2_image::free_all: 0.529568 ms
[CPU] chi2_image_tot: 59.9943 ms

[GPU] chi2_image::malloc_fint: 0.200448 ms
[GPU] chi2_image::copy_observations: 4.42714 ms
[GPU] copy_input_H->D: 22.4866 ms
[GPU] sample::copy_uv_H->D: 3.3025 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 4.52093 ms
[GPU] sample::FFT: 16.4434 ms
[GPU] sample::2nd_shift: 4.07245 ms
[GPU] sample::interpolate: 2.19136 ms
[GPU] sample::apply_phase_sampled: 0.575168 ms
[GPU] sample_tot: 31.6631 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.241184 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.409984 ms
[CPU] chi2_image_tot: 59.8966 ms

[GPU] chi2_image::malloc_fint: 0.199008 ms
[GPU] chi2_image::copy_observations: 4.43168 ms
[GPU] copy_input_H->D: 22.4642 ms
[GPU] sample::copy_uv_H->D: 3.31686 ms
[GPU] sample::copy_uvrot_D->D: 0.233248 ms
[GPU] sample::1st_shift: 4.53203 ms
[GPU] sample::FFT: 16.4292 ms
[GPU] sample::2nd_shift: 4.07955 ms
[GPU] sample::interpolate: 2.18624 ms
[GPU] sample::apply_phase_sampled: 0.575296 ms
[GPU] sample_tot: 31.6746 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240992 ms
[GPU] reduce_chi2_tot: 0.623968 ms
[GPU] chi2_image::free_all: 0.411968 ms
[CPU] chi2_image_tot: 59.886 ms

[GPU] chi2_image::malloc_fint: 0.199648 ms
[GPU] chi2_image::copy_observations: 4.45338 ms
[GPU] copy_input_H->D: 22.5118 ms
[GPU] sample::copy_uv_H->D: 3.29632 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 4.52061 ms
[GPU] sample::FFT: 16.4403 ms
[GPU] sample::2nd_shift: 4.07014 ms
[GPU] sample::interpolate: 2.18883 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 31.6487 ms
[GPU] reduce_chi2::diff_weighted: 0.368512 ms
[GPU] reduce_chi2::reduction: 0.240288 ms
[GPU] reduce_chi2_tot: 0.625184 ms
[GPU] chi2_image::free_all: 0.410848 ms
[CPU] chi2_image_tot: 59.9334 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.42906 ms
[GPU] copy_input_H->D: 22.4594 ms
[GPU] sample::copy_uv_H->D: 3.29357 ms
[GPU] sample::copy_uvrot_D->D: 0.23328 ms
[GPU] sample::1st_shift: 4.53594 ms
[GPU] sample::FFT: 16.4342 ms
[GPU] sample::2nd_shift: 4.0919 ms
[GPU] sample::interpolate: 2.19136 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 31.6795 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.243776 ms
[GPU] reduce_chi2_tot: 0.63008 ms
[GPU] chi2_image::free_all: 0.407616 ms
[CPU] chi2_image_tot: 59.8865 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.42675 ms
[GPU] copy_input_H->D: 22.4902 ms
[GPU] sample::copy_uv_H->D: 4.47187 ms
[GPU] sample::copy_uvrot_D->D: 0.233056 ms
[GPU] sample::1st_shift: 4.50662 ms
[GPU] sample::FFT: 16.4209 ms
[GPU] sample::2nd_shift: 4.04144 ms
[GPU] sample::interpolate: 2.18685 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 32.7711 ms
[GPU] reduce_chi2::diff_weighted: 0.368416 ms
[GPU] reduce_chi2::reduction: 0.242272 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.405088 ms
[CPU] chi2_image_tot: 60.9976 ms

[GPU] chi2_image::malloc_fint: 0.200512 ms
[GPU] chi2_image::copy_observations: 4.44739 ms
[GPU] copy_input_H->D: 22.4655 ms
[GPU] sample::copy_uv_H->D: 3.31437 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 4.49741 ms
[GPU] sample::FFT: 16.4264 ms
[GPU] sample::2nd_shift: 4.0673 ms
[GPU] sample::interpolate: 2.18794 ms
[GPU] sample::apply_phase_sampled: 0.57344 ms
[GPU] sample_tot: 31.6192 ms
[GPU] reduce_chi2::diff_weighted: 0.374496 ms
[GPU] reduce_chi2::reduction: 0.242016 ms
[GPU] reduce_chi2_tot: 0.633056 ms
[GPU] chi2_image::free_all: 0.404288 ms
[CPU] chi2_image_tot: 59.8497 ms

[GPU] chi2_image::malloc_fint: 0.200448 ms
[GPU] chi2_image::copy_observations: 4.43904 ms
[GPU] copy_input_H->D: 22.4708 ms
[GPU] sample::copy_uv_H->D: 3.48672 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 4.54656 ms
[GPU] sample::FFT: 19.5419 ms
[GPU] sample::2nd_shift: 4.08118 ms
[GPU] sample::interpolate: 2.19034 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 34.981 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.244512 ms
[GPU] reduce_chi2_tot: 0.628384 ms
[GPU] chi2_image::free_all: 0.404576 ms
[CPU] chi2_image_tot: 63.2047 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.43795 ms
[GPU] copy_input_H->D: 22.4622 ms
[GPU] sample::copy_uv_H->D: 3.30448 ms
[GPU] sample::copy_uvrot_D->D: 0.23344 ms
[GPU] sample::1st_shift: 4.52403 ms
[GPU] sample::FFT: 16.4388 ms
[GPU] sample::2nd_shift: 4.0744 ms
[GPU] sample::interpolate: 2.19002 ms
[GPU] sample::apply_phase_sampled: 0.574016 ms
[GPU] sample_tot: 31.6666 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.243264 ms
[GPU] reduce_chi2_tot: 0.62608 ms
[GPU] chi2_image::free_all: 0.40496 ms
[CPU] chi2_image_tot: 59.8784 ms

[GPU] chi2_image::malloc_fint: 0.199968 ms
[GPU] chi2_image::copy_observations: 4.43446 ms
[GPU] copy_input_H->D: 22.463 ms
[GPU] sample::copy_uv_H->D: 3.26861 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 4.57523 ms
[GPU] sample::FFT: 16.4266 ms
[GPU] sample::2nd_shift: 4.07331 ms
[GPU] sample::interpolate: 2.18826 ms
[GPU] sample::apply_phase_sampled: 0.574336 ms
[GPU] sample_tot: 31.6679 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243648 ms
[GPU] reduce_chi2_tot: 0.627808 ms
[GPU] chi2_image::free_all: 0.40448 ms
[CPU] chi2_image_tot: 59.8774 ms

[GPU] chi2_image::malloc_fint: 0.19936 ms
[GPU] chi2_image::copy_observations: 4.42563 ms
[GPU] copy_input_H->D: 22.4555 ms
[GPU] sample::copy_uv_H->D: 3.29421 ms
[GPU] sample::copy_uvrot_D->D: 0.232416 ms
[GPU] sample::1st_shift: 4.5391 ms
[GPU] sample::FFT: 16.4229 ms
[GPU] sample::2nd_shift: 4.08166 ms
[GPU] sample::interpolate: 2.19034 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 31.6692 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.244672 ms
[GPU] reduce_chi2_tot: 0.630528 ms
[GPU] chi2_image::free_all: 0.40448 ms
[CPU] chi2_image_tot: 59.8684 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.42426 ms
[GPU] copy_input_H->D: 22.4607 ms
[GPU] sample::copy_uv_H->D: 3.31203 ms
[GPU] sample::copy_uvrot_D->D: 0.233312 ms
[GPU] sample::1st_shift: 4.54451 ms
[GPU] sample::FFT: 16.8305 ms
[GPU] sample::2nd_shift: 4.06938 ms
[GPU] sample::interpolate: 2.18909 ms
[GPU] sample::apply_phase_sampled: 0.576224 ms
[GPU] sample_tot: 32.0819 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.242176 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 0.399776 ms
[CPU] chi2_image_tot: 60.2726 ms

[GPU] chi2_image::malloc_fint: 0.197728 ms
[GPU] chi2_image::copy_observations: 4.42771 ms
[GPU] copy_input_H->D: 22.4529 ms
[GPU] sample::copy_uv_H->D: 3.30336 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 4.52608 ms
[GPU] sample::FFT: 16.4322 ms
[GPU] sample::2nd_shift: 4.06733 ms
[GPU] sample::interpolate: 2.18829 ms
[GPU] sample::apply_phase_sampled: 0.574272 ms
[GPU] sample_tot: 31.6512 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241312 ms
[GPU] reduce_chi2_tot: 0.625312 ms
[GPU] chi2_image::free_all: 0.398784 ms
[CPU] chi2_image_tot: 59.8355 ms
4096	1.000000e+06	float64	0	32	1.153816e+00	6.072716e-02	1.608061e-03	5.990195e-02
# |--> timings: [0.059942007064819336, 0.060912132263183594, 0.06000685691833496, 0.061868906021118164, 0.05997204780578613, 0.06025886535644531, 0.0665431022644043, 0.0600590705871582, 0.05996894836425781, 0.059951066970825195, 0.059999942779541016, 0.05995512008666992, 0.06106305122375488, 0.059918880462646484, 0.06327009201049805, 0.059951066970825195, 0.05994296073913574, 0.05993390083312988, 0.06033802032470703, 0.05990195274353027]

[CPU] chi2_imag::fftw_alloc: 0.00741502 ms
[CPU] sample_image::copy_input: 25.7381 ms
[CPU] sample::1st_shift: 12.4667 ms
[CPU] sample::FFT: 310.717 ms
[CPU] sample::2nd_shift: 12.0429 ms
[CPU] sample::interpolate: 74.2299 ms
[CPU] sample::apply_phase_sampled: 42.7504 ms
[CPU] sample_tot: 456.502 ms
[CPU] sample_image::free_data: 0.341465 ms
[CPU] sample_image_tot: 482.597 ms
[CPU] reduce_chi2::diff_weighted: 7.53486 ms
[CPU] reduce_chi2::reduction: 2.58712 ms
[CPU] reduce_chi2_tot: 10.1298 ms
[CPU] chi2_imag::free_fint: 0.398444 ms
[CPU] chi2_image_tot: 493.15 ms

[CPU] chi2_imag::fftw_alloc: 0.00835204 ms
[CPU] sample_image::copy_input: 25.7227 ms
[CPU] sample::1st_shift: 12.4064 ms
[CPU] sample::FFT: 309.165 ms
[CPU] sample::2nd_shift: 12.0636 ms
[CPU] sample::interpolate: 73.3806 ms
[CPU] sample::apply_phase_sampled: 42.7402 ms
[CPU] sample_tot: 454.035 ms
[CPU] sample_image::free_data: 0.345209 ms
[CPU] sample_image_tot: 480.114 ms
[CPU] reduce_chi2::diff_weighted: 7.54457 ms
[CPU] reduce_chi2::reduction: 2.59716 ms
[CPU] reduce_chi2_tot: 10.15 ms
[CPU] chi2_imag::free_fint: 0.415208 ms
[CPU] chi2_image_tot: 490.697 ms

[CPU] chi2_imag::fftw_alloc: 0.00656699 ms
[CPU] sample_image::copy_input: 25.6353 ms
[CPU] sample::1st_shift: 12.3336 ms
[CPU] sample::FFT: 308.27 ms
[CPU] sample::2nd_shift: 12.163 ms
[CPU] sample::interpolate: 74.2937 ms
[CPU] sample::apply_phase_sampled: 42.7301 ms
[CPU] sample_tot: 454.046 ms
[CPU] sample_image::free_data: 0.348697 ms
[CPU] sample_image_tot: 480.041 ms
[CPU] reduce_chi2::diff_weighted: 7.55629 ms
[CPU] reduce_chi2::reduction: 2.59906 ms
[CPU] reduce_chi2_tot: 10.1632 ms
[CPU] chi2_imag::free_fint: 0.382687 ms
[CPU] chi2_image_tot: 490.602 ms

[CPU] chi2_imag::fftw_alloc: 0.00578101 ms
[CPU] sample_image::copy_input: 25.5037 ms
[CPU] sample::1st_shift: 12.3914 ms
[CPU] sample::FFT: 308.822 ms
[CPU] sample::2nd_shift: 12.0926 ms
[CPU] sample::interpolate: 75.0935 ms
[CPU] sample::apply_phase_sampled: 42.74 ms
[CPU] sample_tot: 455.444 ms
[CPU] sample_image::free_data: 0.338395 ms
[CPU] sample_image_tot: 481.297 ms
[CPU] reduce_chi2::diff_weighted: 7.5807 ms
[CPU] reduce_chi2::reduction: 2.58172 ms
[CPU] reduce_chi2_tot: 10.1808 ms
[CPU] chi2_imag::free_fint: 0.407439 ms
[CPU] chi2_image_tot: 491.9 ms

[CPU] chi2_imag::fftw_alloc: 0.00779901 ms
[CPU] sample_image::copy_input: 25.6097 ms
[CPU] sample::1st_shift: 12.2926 ms
[CPU] sample::FFT: 308.496 ms
[CPU] sample::2nd_shift: 12.0228 ms
[CPU] sample::interpolate: 74.6267 ms
[CPU] sample::apply_phase_sampled: 42.749 ms
[CPU] sample_tot: 454.482 ms
[CPU] sample_image::free_data: 0.338135 ms
[CPU] sample_image_tot: 480.439 ms
[CPU] reduce_chi2::diff_weighted: 7.57118 ms
[CPU] reduce_chi2::reduction: 2.59678 ms
[CPU] reduce_chi2_tot: 10.1763 ms
[CPU] chi2_imag::free_fint: 0.407215 ms
[CPU] chi2_image_tot: 491.039 ms

[CPU] chi2_imag::fftw_alloc: 0.00833103 ms
[CPU] sample_image::copy_input: 25.6904 ms
[CPU] sample::1st_shift: 12.3591 ms
[CPU] sample::FFT: 307.944 ms
[CPU] sample::2nd_shift: 12.0624 ms
[CPU] sample::interpolate: 73.3851 ms
[CPU] sample::apply_phase_sampled: 42.7603 ms
[CPU] sample_tot: 452.777 ms
[CPU] sample_image::free_data: 0.328969 ms
[CPU] sample_image_tot: 478.807 ms
[CPU] reduce_chi2::diff_weighted: 7.57492 ms
[CPU] reduce_chi2::reduction: 2.59831 ms
[CPU] reduce_chi2_tot: 10.1816 ms
[CPU] chi2_imag::free_fint: 0.402052 ms
[CPU] chi2_image_tot: 489.407 ms

[CPU] chi2_imag::fftw_alloc: 0.007517 ms
[CPU] sample_image::copy_input: 25.7463 ms
[CPU] sample::1st_shift: 12.3858 ms
[CPU] sample::FFT: 308.33 ms
[CPU] sample::2nd_shift: 11.9983 ms
[CPU] sample::interpolate: 73.8891 ms
[CPU] sample::apply_phase_sampled: 42.7563 ms
[CPU] sample_tot: 453.601 ms
[CPU] sample_image::free_data: 0.327048 ms
[CPU] sample_image_tot: 479.684 ms
[CPU] reduce_chi2::diff_weighted: 7.596 ms
[CPU] reduce_chi2::reduction: 2.58791 ms
[CPU] reduce_chi2_tot: 10.1918 ms
[CPU] chi2_imag::free_fint: 0.387767 ms
[CPU] chi2_image_tot: 490.279 ms

[CPU] chi2_imag::fftw_alloc: 0.006116 ms
[CPU] sample_image::copy_input: 25.5485 ms
[CPU] sample::1st_shift: 12.3814 ms
[CPU] sample::FFT: 308.758 ms
[CPU] sample::2nd_shift: 12.1325 ms
[CPU] sample::interpolate: 74.7858 ms
[CPU] sample::apply_phase_sampled: 42.7316 ms
[CPU] sample_tot: 455.098 ms
[CPU] sample_image::free_data: 0.336868 ms
[CPU] sample_image_tot: 480.994 ms
[CPU] reduce_chi2::diff_weighted: 7.58641 ms
[CPU] reduce_chi2::reduction: 2.59187 ms
[CPU] reduce_chi2_tot: 10.187 ms
[CPU] chi2_imag::free_fint: 0.402607 ms
[CPU] chi2_image_tot: 491.599 ms

[CPU] chi2_imag::fftw_alloc: 0.007728 ms
[CPU] sample_image::copy_input: 25.5722 ms
[CPU] sample::1st_shift: 12.3179 ms
[CPU] sample::FFT: 308.552 ms
[CPU] sample::2nd_shift: 12.0369 ms
[CPU] sample::interpolate: 74.8336 ms
[CPU] sample::apply_phase_sampled: 42.737 ms
[CPU] sample_tot: 454.778 ms
[CPU] sample_image::free_data: 0.342101 ms
[CPU] sample_image_tot: 480.702 ms
[CPU] reduce_chi2::diff_weighted: 7.61086 ms
[CPU] reduce_chi2::reduction: 2.58682 ms
[CPU] reduce_chi2_tot: 10.2059 ms
[CPU] chi2_imag::free_fint: 0.410073 ms
[CPU] chi2_image_tot: 491.334 ms

[CPU] chi2_imag::fftw_alloc: 0.00759098 ms
[CPU] sample_image::copy_input: 25.6675 ms
[CPU] sample::1st_shift: 12.4678 ms
[CPU] sample::FFT: 310.322 ms
[CPU] sample::2nd_shift: 12.0454 ms
[CPU] sample::interpolate: 74.0821 ms
[CPU] sample::apply_phase_sampled: 42.7462 ms
[CPU] sample_tot: 455.942 ms
[CPU] sample_image::free_data: 0.331066 ms
[CPU] sample_image_tot: 481.952 ms
[CPU] reduce_chi2::diff_weighted: 7.56584 ms
[CPU] reduce_chi2::reduction: 2.58908 ms
[CPU] reduce_chi2_tot: 10.163 ms
[CPU] chi2_imag::free_fint: 0.41582 ms
[CPU] chi2_image_tot: 492.547 ms

[CPU] chi2_imag::fftw_alloc: 0.00799203 ms
[CPU] sample_image::copy_input: 25.7619 ms
[CPU] sample::1st_shift: 12.304 ms
[CPU] sample::FFT: 309.258 ms
[CPU] sample::2nd_shift: 11.9918 ms
[CPU] sample::interpolate: 73.6431 ms
[CPU] sample::apply_phase_sampled: 42.7421 ms
[CPU] sample_tot: 454.22 ms
[CPU] sample_image::free_data: 0.329242 ms
[CPU] sample_image_tot: 480.321 ms
[CPU] reduce_chi2::diff_weighted: 7.55089 ms
[CPU] reduce_chi2::reduction: 2.5905 ms
[CPU] reduce_chi2_tot: 10.1517 ms
[CPU] chi2_imag::free_fint: 0.406588 ms
[CPU] chi2_image_tot: 490.896 ms

[CPU] chi2_imag::fftw_alloc: 0.00877597 ms
[CPU] sample_image::copy_input: 25.68 ms
[CPU] sample::1st_shift: 12.4089 ms
[CPU] sample::FFT: 308.138 ms
[CPU] sample::2nd_shift: 12.1606 ms
[CPU] sample::interpolate: 73.8758 ms
[CPU] sample::apply_phase_sampled: 42.7758 ms
[CPU] sample_tot: 453.616 ms
[CPU] sample_image::free_data: 0.334894 ms
[CPU] sample_image_tot: 479.643 ms
[CPU] reduce_chi2::diff_weighted: 7.57296 ms
[CPU] reduce_chi2::reduction: 2.59502 ms
[CPU] reduce_chi2_tot: 10.1762 ms
[CPU] chi2_imag::free_fint: 0.37937 ms
[CPU] chi2_image_tot: 490.215 ms

[CPU] chi2_imag::fftw_alloc: 0.00531599 ms
[CPU] sample_image::copy_input: 25.5734 ms
[CPU] sample::1st_shift: 12.2762 ms
[CPU] sample::FFT: 308.857 ms
[CPU] sample::2nd_shift: 12.0551 ms
[CPU] sample::interpolate: 74.7828 ms
[CPU] sample::apply_phase_sampled: 42.7491 ms
[CPU] sample_tot: 455.016 ms
[CPU] sample_image::free_data: 0.333867 ms
[CPU] sample_image_tot: 480.935 ms
[CPU] reduce_chi2::diff_weighted: 7.52269 ms
[CPU] reduce_chi2::reduction: 2.59834 ms
[CPU] reduce_chi2_tot: 10.1292 ms
[CPU] chi2_imag::free_fint: 0.401916 ms
[CPU] chi2_image_tot: 491.479 ms

[CPU] chi2_imag::fftw_alloc: 0.00735396 ms
[CPU] sample_image::copy_input: 25.5836 ms
[CPU] sample::1st_shift: 12.4602 ms
[CPU] sample::FFT: 308.064 ms
[CPU] sample::2nd_shift: 12.1083 ms
[CPU] sample::interpolate: 74.7666 ms
[CPU] sample::apply_phase_sampled: 42.7441 ms
[CPU] sample_tot: 454.443 ms
[CPU] sample_image::free_data: 0.34105 ms
[CPU] sample_image_tot: 480.382 ms
[CPU] reduce_chi2::diff_weighted: 7.59908 ms
[CPU] reduce_chi2::reduction: 2.59274 ms
[CPU] reduce_chi2_tot: 10.2002 ms
[CPU] chi2_imag::free_fint: 0.403669 ms
[CPU] chi2_image_tot: 491.001 ms

[CPU] chi2_imag::fftw_alloc: 0.00744301 ms
[CPU] sample_image::copy_input: 25.7046 ms
[CPU] sample::1st_shift: 12.342 ms
[CPU] sample::FFT: 309.816 ms
[CPU] sample::2nd_shift: 12.0413 ms
[CPU] sample::interpolate: 84.627 ms
[CPU] sample::apply_phase_sampled: 48.4818 ms
[CPU] sample_tot: 471.587 ms
[CPU] sample_image::free_data: 0.334755 ms
[CPU] sample_image_tot: 497.637 ms
[CPU] reduce_chi2::diff_weighted: 7.59644 ms
[CPU] reduce_chi2::reduction: 2.58581 ms
[CPU] reduce_chi2_tot: 10.1914 ms
[CPU] chi2_imag::free_fint: 0.40488 ms
[CPU] chi2_image_tot: 508.249 ms

[CPU] chi2_imag::fftw_alloc: 0.00844098 ms
[CPU] sample_image::copy_input: 25.575 ms
[CPU] sample::1st_shift: 12.4596 ms
[CPU] sample::FFT: 309.632 ms
[CPU] sample::2nd_shift: 12.0947 ms
[CPU] sample::interpolate: 73.9872 ms
[CPU] sample::apply_phase_sampled: 42.7759 ms
[CPU] sample_tot: 455.246 ms
[CPU] sample_image::free_data: 0.332338 ms
[CPU] sample_image_tot: 481.166 ms
[CPU] reduce_chi2::diff_weighted: 7.58967 ms
[CPU] reduce_chi2::reduction: 2.59104 ms
[CPU] reduce_chi2_tot: 10.1891 ms
[CPU] chi2_imag::free_fint: 0.399702 ms
[CPU] chi2_image_tot: 491.772 ms

[CPU] chi2_imag::fftw_alloc: 0.00699295 ms
[CPU] sample_image::copy_input: 25.6131 ms
[CPU] sample::1st_shift: 12.3625 ms
[CPU] sample::FFT: 311.099 ms
[CPU] sample::2nd_shift: 12.1762 ms
[CPU] sample::interpolate: 73.6446 ms
[CPU] sample::apply_phase_sampled: 42.7378 ms
[CPU] sample_tot: 456.307 ms
[CPU] sample_image::free_data: 0.368343 ms
[CPU] sample_image_tot: 482.3 ms
[CPU] reduce_chi2::diff_weighted: 7.49707 ms
[CPU] reduce_chi2::reduction: 2.58635 ms
[CPU] reduce_chi2_tot: 10.0915 ms
[CPU] chi2_imag::free_fint: 0.402024 ms
[CPU] chi2_image_tot: 492.809 ms

[CPU] chi2_imag::fftw_alloc: 0.00807596 ms
[CPU] sample_image::copy_input: 25.5696 ms
[CPU] sample::1st_shift: 12.4039 ms
[CPU] sample::FFT: 310.142 ms
[CPU] sample::2nd_shift: 12.1358 ms
[CPU] sample::interpolate: 74.0236 ms
[CPU] sample::apply_phase_sampled: 42.7504 ms
[CPU] sample_tot: 455.707 ms
[CPU] sample_image::free_data: 0.338372 ms
[CPU] sample_image_tot: 481.626 ms
[CPU] reduce_chi2::diff_weighted: 7.54642 ms
[CPU] reduce_chi2::reduction: 2.59072 ms
[CPU] reduce_chi2_tot: 10.1452 ms
[CPU] chi2_imag::free_fint: 0.379911 ms
[CPU] chi2_image_tot: 492.168 ms

[CPU] chi2_imag::fftw_alloc: 0.00514201 ms
[CPU] sample_image::copy_input: 25.5645 ms
[CPU] sample::1st_shift: 12.2933 ms
[CPU] sample::FFT: 309.926 ms
[CPU] sample::2nd_shift: 12.0957 ms
[CPU] sample::interpolate: 75.0493 ms
[CPU] sample::apply_phase_sampled: 42.7405 ms
[CPU] sample_tot: 456.396 ms
[CPU] sample_image::free_data: 0.335436 ms
[CPU] sample_image_tot: 482.306 ms
[CPU] reduce_chi2::diff_weighted: 7.57602 ms
[CPU] reduce_chi2::reduction: 2.58946 ms
[CPU] reduce_chi2_tot: 10.1739 ms
[CPU] chi2_imag::free_fint: 0.407011 ms
[CPU] chi2_image_tot: 492.901 ms

[CPU] chi2_imag::fftw_alloc: 0.007878 ms
[CPU] sample_image::copy_input: 25.6453 ms
[CPU] sample::1st_shift: 12.3676 ms
[CPU] sample::FFT: 308.17 ms
[CPU] sample::2nd_shift: 12.0364 ms
[CPU] sample::interpolate: 74.7488 ms
[CPU] sample::apply_phase_sampled: 42.7449 ms
[CPU] sample_tot: 454.362 ms
[CPU] sample_image::free_data: 0.341272 ms
[CPU] sample_image_tot: 480.359 ms
[CPU] reduce_chi2::diff_weighted: 7.55593 ms
[CPU] reduce_chi2::reduction: 2.59318 ms
[CPU] reduce_chi2_tot: 10.157 ms
[CPU] chi2_imag::free_fint: 0.406865 ms
[CPU] chi2_image_tot: 490.939 ms
4096	1.000000e+06	float64	1	0	9.353695e+00	4.922998e-01	3.872996e-03	4.894719e-01
# |--> timings: [0.49321508407592773, 0.4907650947570801, 0.4906630516052246, 0.49196314811706543, 0.491102933883667, 0.4894719123840332, 0.4906730651855469, 0.49166393280029297, 0.49140310287475586, 0.49260997772216797, 0.49095892906188965, 0.4902768135070801, 0.49154210090637207, 0.49106502532958984, 0.5083160400390625, 0.49184203147888184, 0.4928750991821289, 0.4922299385070801, 0.4929630756378174, 0.49131011962890625]

[CPU] chi2_imag::fftw_alloc: 0.00659999 ms
[CPU] sample_image::copy_input: 15.5833 ms
[CPU] sample::1st_shift: 7.19972 ms
[CPU] sample::FFT: 168.868 ms
[CPU] sample::2nd_shift: 6.90413 ms
[CPU] sample::interpolate: 46.8283 ms
[CPU] sample::apply_phase_sampled: 24.1475 ms
[CPU] sample_tot: 257.811 ms
[CPU] sample_image::free_data: 0.361316 ms
[CPU] sample_image_tot: 273.769 ms
[CPU] reduce_chi2::diff_weighted: 4.16185 ms
[CPU] reduce_chi2::reduction: 1.4778 ms
[CPU] reduce_chi2_tot: 5.64805 ms
[CPU] chi2_imag::free_fint: 0.00138901 ms
[CPU] chi2_image_tot: 279.434 ms

[CPU] chi2_imag::fftw_alloc: 0.00178401 ms
[CPU] sample_image::copy_input: 13.5337 ms
[CPU] sample::1st_shift: 7.19724 ms
[CPU] sample::FFT: 167.919 ms
[CPU] sample::2nd_shift: 7.19206 ms
[CPU] sample::interpolate: 45.2901 ms
[CPU] sample::apply_phase_sampled: 22.4126 ms
[CPU] sample_tot: 251.711 ms
[CPU] sample_image::free_data: 0.37702 ms
[CPU] sample_image_tot: 265.633 ms
[CPU] reduce_chi2::diff_weighted: 3.98041 ms
[CPU] reduce_chi2::reduction: 1.31967 ms
[CPU] reduce_chi2_tot: 5.31086 ms
[CPU] chi2_imag::free_fint: 0.00180199 ms
[CPU] chi2_image_tot: 270.955 ms

[CPU] chi2_imag::fftw_alloc: 0.00117504 ms
[CPU] sample_image::copy_input: 13.6304 ms
[CPU] sample::1st_shift: 6.85522 ms
[CPU] sample::FFT: 167.755 ms
[CPU] sample::2nd_shift: 7.21154 ms
[CPU] sample::interpolate: 44.3554 ms
[CPU] sample::apply_phase_sampled: 27.6495 ms
[CPU] sample_tot: 255.551 ms
[CPU] sample_image::free_data: 0.625032 ms
[CPU] sample_image_tot: 269.822 ms
[CPU] reduce_chi2::diff_weighted: 11.5306 ms
[CPU] reduce_chi2::reduction: 3.40486 ms
[CPU] reduce_chi2_tot: 14.9471 ms
[CPU] chi2_imag::free_fint: 0.00177399 ms
[CPU] chi2_image_tot: 284.78 ms

[CPU] chi2_imag::fftw_alloc: 0.00139902 ms
[CPU] sample_image::copy_input: 16.3468 ms
[CPU] sample::1st_shift: 7.20223 ms
[CPU] sample::FFT: 166.384 ms
[CPU] sample::2nd_shift: 6.92499 ms
[CPU] sample::interpolate: 42.4712 ms
[CPU] sample::apply_phase_sampled: 24.7065 ms
[CPU] sample_tot: 249.392 ms
[CPU] sample_image::free_data: 0.360155 ms
[CPU] sample_image_tot: 266.116 ms
[CPU] reduce_chi2::diff_weighted: 4.20182 ms
[CPU] reduce_chi2::reduction: 1.60204 ms
[CPU] reduce_chi2_tot: 5.81313 ms
[CPU] chi2_imag::free_fint: 0.00123901 ms
[CPU] chi2_image_tot: 271.938 ms

[CPU] chi2_imag::fftw_alloc: 0.00156101 ms
[CPU] sample_image::copy_input: 13.9447 ms
[CPU] sample::1st_shift: 7.20367 ms
[CPU] sample::FFT: 166.361 ms
[CPU] sample::2nd_shift: 6.90859 ms
[CPU] sample::interpolate: 42.448 ms
[CPU] sample::apply_phase_sampled: 23.9828 ms
[CPU] sample_tot: 248.599 ms
[CPU] sample_image::free_data: 0.348993 ms
[CPU] sample_image_tot: 262.904 ms
[CPU] reduce_chi2::diff_weighted: 4.16147 ms
[CPU] reduce_chi2::reduction: 1.51617 ms
[CPU] reduce_chi2_tot: 5.68611 ms
[CPU] chi2_imag::free_fint: 0.00131002 ms
[CPU] chi2_image_tot: 268.6 ms

[CPU] chi2_imag::fftw_alloc: 0.00189501 ms
[CPU] sample_image::copy_input: 13.8359 ms
[CPU] sample::1st_shift: 7.20727 ms
[CPU] sample::FFT: 166.634 ms
[CPU] sample::2nd_shift: 6.8996 ms
[CPU] sample::interpolate: 45.4971 ms
[CPU] sample::apply_phase_sampled: 27.23 ms
[CPU] sample_tot: 255.159 ms
[CPU] sample_image::free_data: 0.350897 ms
[CPU] sample_image_tot: 269.357 ms
[CPU] reduce_chi2::diff_weighted: 5.33713 ms
[CPU] reduce_chi2::reduction: 1.91351 ms
[CPU] reduce_chi2_tot: 7.26658 ms
[CPU] chi2_imag::free_fint: 0.00201399 ms
[CPU] chi2_image_tot: 276.634 ms

[CPU] chi2_imag::fftw_alloc: 0.00126101 ms
[CPU] sample_image::copy_input: 13.8569 ms
[CPU] sample::1st_shift: 6.89863 ms
[CPU] sample::FFT: 168.844 ms
[CPU] sample::2nd_shift: 7.28471 ms
[CPU] sample::interpolate: 39.5763 ms
[CPU] sample::apply_phase_sampled: 21.3726 ms
[CPU] sample_tot: 245.678 ms
[CPU] sample_image::free_data: 0.357234 ms
[CPU] sample_image_tot: 259.904 ms
[CPU] reduce_chi2::diff_weighted: 3.80927 ms
[CPU] reduce_chi2::reduction: 1.32473 ms
[CPU] reduce_chi2_tot: 5.1421 ms
[CPU] chi2_imag::free_fint: 0.00131701 ms
[CPU] chi2_image_tot: 265.055 ms

[CPU] chi2_imag::fftw_alloc: 0.00136904 ms
[CPU] sample_image::copy_input: 13.6781 ms
[CPU] sample::1st_shift: 6.93257 ms
[CPU] sample::FFT: 166.362 ms
[CPU] sample::2nd_shift: 6.98071 ms
[CPU] sample::interpolate: 40.6154 ms
[CPU] sample::apply_phase_sampled: 22.8825 ms
[CPU] sample_tot: 245.46 ms
[CPU] sample_image::free_data: 0.353192 ms
[CPU] sample_image_tot: 259.502 ms
[CPU] reduce_chi2::diff_weighted: 4.15638 ms
[CPU] reduce_chi2::reduction: 1.44365 ms
[CPU] reduce_chi2_tot: 5.60836 ms
[CPU] chi2_imag::free_fint: 0.001095 ms
[CPU] chi2_image_tot: 265.12 ms

[CPU] chi2_imag::fftw_alloc: 0.001479 ms
[CPU] sample_image::copy_input: 13.7495 ms
[CPU] sample::1st_shift: 7.17546 ms
[CPU] sample::FFT: 166.981 ms
[CPU] sample::2nd_shift: 6.8915 ms
[CPU] sample::interpolate: 44.7959 ms
[CPU] sample::apply_phase_sampled: 27.4976 ms
[CPU] sample_tot: 255.05 ms
[CPU] sample_image::free_data: 0.372993 ms
[CPU] sample_image_tot: 269.185 ms
[CPU] reduce_chi2::diff_weighted: 4.91194 ms
[CPU] reduce_chi2::reduction: 1.96715 ms
[CPU] reduce_chi2_tot: 6.89026 ms
[CPU] chi2_imag::free_fint: 0.00142498 ms
[CPU] chi2_image_tot: 276.086 ms

[CPU] chi2_imag::fftw_alloc: 0.001529 ms
[CPU] sample_image::copy_input: 14.2353 ms
[CPU] sample::1st_shift: 6.88168 ms
[CPU] sample::FFT: 168.374 ms
[CPU] sample::2nd_shift: 7.2111 ms
[CPU] sample::interpolate: 37.8245 ms
[CPU] sample::apply_phase_sampled: 21.3781 ms
[CPU] sample_tot: 243.349 ms
[CPU] sample_image::free_data: 0.353913 ms
[CPU] sample_image_tot: 257.948 ms
[CPU] reduce_chi2::diff_weighted: 3.81678 ms
[CPU] reduce_chi2::reduction: 1.31375 ms
[CPU] reduce_chi2_tot: 5.13932 ms
[CPU] chi2_imag::free_fint: 0.000991975 ms
[CPU] chi2_image_tot: 263.096 ms

[CPU] chi2_imag::fftw_alloc: 0.00157801 ms
[CPU] sample_image::copy_input: 13.7049 ms
[CPU] sample::1st_shift: 6.88285 ms
[CPU] sample::FFT: 168.242 ms
[CPU] sample::2nd_shift: 7.18855 ms
[CPU] sample::interpolate: 38.8854 ms
[CPU] sample::apply_phase_sampled: 22.3475 ms
[CPU] sample_tot: 245.25 ms
[CPU] sample_image::free_data: 0.38222 ms
[CPU] sample_image_tot: 259.349 ms
[CPU] reduce_chi2::diff_weighted: 4.15391 ms
[CPU] reduce_chi2::reduction: 1.47345 ms
[CPU] reduce_chi2_tot: 5.63582 ms
[CPU] chi2_imag::free_fint: 0.00155403 ms
[CPU] chi2_image_tot: 264.995 ms

[CPU] chi2_imag::fftw_alloc: 0.00167202 ms
[CPU] sample_image::copy_input: 13.6082 ms
[CPU] sample::1st_shift: 7.18764 ms
[CPU] sample::FFT: 166.242 ms
[CPU] sample::2nd_shift: 6.87261 ms
[CPU] sample::interpolate: 44.5775 ms
[CPU] sample::apply_phase_sampled: 24.5375 ms
[CPU] sample_tot: 251.114 ms
[CPU] sample_image::free_data: 0.390312 ms
[CPU] sample_image_tot: 265.124 ms
[CPU] reduce_chi2::diff_weighted: 4.16751 ms
[CPU] reduce_chi2::reduction: 1.46696 ms
[CPU] reduce_chi2_tot: 5.6442 ms
[CPU] chi2_imag::free_fint: 0.00140601 ms
[CPU] chi2_image_tot: 270.778 ms

[CPU] chi2_imag::fftw_alloc: 0.00293704 ms
[CPU] sample_image::copy_input: 15.1832 ms
[CPU] sample::1st_shift: 7.21817 ms
[CPU] sample::FFT: 167.92 ms
[CPU] sample::2nd_shift: 7.21858 ms
[CPU] sample::interpolate: 44.4642 ms
[CPU] sample::apply_phase_sampled: 26.6225 ms
[CPU] sample_tot: 255.167 ms
[CPU] sample_image::free_data: 0.349617 ms
[CPU] sample_image_tot: 270.711 ms
[CPU] reduce_chi2::diff_weighted: 4.14492 ms
[CPU] reduce_chi2::reduction: 1.53561 ms
[CPU] reduce_chi2_tot: 5.68967 ms
[CPU] chi2_imag::free_fint: 0.00164204 ms
[CPU] chi2_image_tot: 276.42 ms

[CPU] chi2_imag::fftw_alloc: 0.00148499 ms
[CPU] sample_image::copy_input: 13.8609 ms
[CPU] sample::1st_shift: 6.86687 ms
[CPU] sample::FFT: 166.954 ms
[CPU] sample::2nd_shift: 7.20809 ms
[CPU] sample::interpolate: 42.7415 ms
[CPU] sample::apply_phase_sampled: 25.072 ms
[CPU] sample_tot: 250.554 ms
[CPU] sample_image::free_data: 0.369057 ms
[CPU] sample_image_tot: 264.797 ms
[CPU] reduce_chi2::diff_weighted: 4.15277 ms
[CPU] reduce_chi2::reduction: 1.59968 ms
[CPU] reduce_chi2_tot: 5.76133 ms
[CPU] chi2_imag::free_fint: 0.00129599 ms
[CPU] chi2_image_tot: 270.568 ms

[CPU] chi2_imag::fftw_alloc: 0.00164099 ms
[CPU] sample_image::copy_input: 13.6713 ms
[CPU] sample::1st_shift: 7.20231 ms
[CPU] sample::FFT: 166.4 ms
[CPU] sample::2nd_shift: 6.87511 ms
[CPU] sample::interpolate: 42.3505 ms
[CPU] sample::apply_phase_sampled: 25.2562 ms
[CPU] sample_tot: 249.78 ms
[CPU] sample_image::free_data: 0.360655 ms
[CPU] sample_image_tot: 263.824 ms
[CPU] reduce_chi2::diff_weighted: 4.19377 ms
[CPU] reduce_chi2::reduction: 1.71219 ms
[CPU] reduce_chi2_tot: 5.91518 ms
[CPU] chi2_imag::free_fint: 0.00109 ms
[CPU] chi2_image_tot: 269.748 ms

[CPU] chi2_imag::fftw_alloc: 0.00164798 ms
[CPU] sample_image::copy_input: 14.0657 ms
[CPU] sample::1st_shift: 7.1957 ms
[CPU] sample::FFT: 166.545 ms
[CPU] sample::2nd_shift: 6.89468 ms
[CPU] sample::interpolate: 46.8399 ms
[CPU] sample::apply_phase_sampled: 25.5426 ms
[CPU] sample_tot: 254.714 ms
[CPU] sample_image::free_data: 0.354692 ms
[CPU] sample_image_tot: 269.145 ms
[CPU] reduce_chi2::diff_weighted: 4.65779 ms
[CPU] reduce_chi2::reduction: 1.63411 ms
[CPU] reduce_chi2_tot: 6.30057 ms
[CPU] chi2_imag::free_fint: 0.001518 ms
[CPU] chi2_image_tot: 275.456 ms

[CPU] chi2_imag::fftw_alloc: 0.00158197 ms
[CPU] sample_image::copy_input: 13.7669 ms
[CPU] sample::1st_shift: 6.93346 ms
[CPU] sample::FFT: 168.854 ms
[CPU] sample::2nd_shift: 7.26472 ms
[CPU] sample::interpolate: 39.8817 ms
[CPU] sample::apply_phase_sampled: 22.3945 ms
[CPU] sample_tot: 247.002 ms
[CPU] sample_image::free_data: 0.372865 ms
[CPU] sample_image_tot: 261.153 ms
[CPU] reduce_chi2::diff_weighted: 4.17127 ms
[CPU] reduce_chi2::reduction: 1.48083 ms
[CPU] reduce_chi2_tot: 5.6606 ms
[CPU] chi2_imag::free_fint: 0.00122102 ms
[CPU] chi2_image_tot: 266.823 ms

[CPU] chi2_imag::fftw_alloc: 0.00169 ms
[CPU] sample_image::copy_input: 13.5153 ms
[CPU] sample::1st_shift: 7.15506 ms
[CPU] sample::FFT: 167.136 ms
[CPU] sample::2nd_shift: 7.2018 ms
[CPU] sample::interpolate: 45.9619 ms
[CPU] sample::apply_phase_sampled: 21.5752 ms
[CPU] sample_tot: 250.755 ms
[CPU] sample_image::free_data: 0.358625 ms
[CPU] sample_image_tot: 264.64 ms
[CPU] reduce_chi2::diff_weighted: 3.80211 ms
[CPU] reduce_chi2::reduction: 1.32229 ms
[CPU] reduce_chi2_tot: 5.13334 ms
[CPU] chi2_imag::free_fint: 0.001618 ms
[CPU] chi2_image_tot: 269.784 ms

[CPU] chi2_imag::fftw_alloc: 0.00135903 ms
[CPU] sample_image::copy_input: 13.546 ms
[CPU] sample::1st_shift: 6.91575 ms
[CPU] sample::FFT: 166.255 ms
[CPU] sample::2nd_shift: 6.94513 ms
[CPU] sample::interpolate: 36.6317 ms
[CPU] sample::apply_phase_sampled: 21.3765 ms
[CPU] sample_tot: 239.797 ms
[CPU] sample_image::free_data: 0.355363 ms
[CPU] sample_image_tot: 253.71 ms
[CPU] reduce_chi2::diff_weighted: 3.81108 ms
[CPU] reduce_chi2::reduction: 1.31216 ms
[CPU] reduce_chi2_tot: 5.13169 ms
[CPU] chi2_imag::free_fint: 0.00139099 ms
[CPU] chi2_image_tot: 258.851 ms

[CPU] chi2_imag::fftw_alloc: 0.001262 ms
[CPU] sample_image::copy_input: 13.5861 ms
[CPU] sample::1st_shift: 6.82433 ms
[CPU] sample::FFT: 167.899 ms
[CPU] sample::2nd_shift: 7.20745 ms
[CPU] sample::interpolate: 45.2884 ms
[CPU] sample::apply_phase_sampled: 24.2315 ms
[CPU] sample_tot: 253.175 ms
[CPU] sample_image::free_data: 0.403274 ms
[CPU] sample_image_tot: 267.175 ms
[CPU] reduce_chi2::diff_weighted: 4.26799 ms
[CPU] reduce_chi2::reduction: 1.51684 ms
[CPU] reduce_chi2_tot: 5.79389 ms
[CPU] chi2_imag::free_fint: 0.00134 ms
[CPU] chi2_image_tot: 272.978 ms
4096	1.000000e+06	float64	2	0	5.140387e+00	2.705467e-01	5.799773e-03	2.589180e-01
# |--> timings: [0.27948498725891113, 0.27102184295654297, 0.2848479747772217, 0.2720041275024414, 0.268665075302124, 0.2767009735107422, 0.2651209831237793, 0.2651851177215576, 0.2761521339416504, 0.2631680965423584, 0.2650611400604248, 0.2712681293487549, 0.27651190757751465, 0.27063584327697754, 0.26981687545776367, 0.27552103996276855, 0.2668941020965576, 0.2698500156402588, 0.25891804695129395, 0.2730438709259033]

[CPU] chi2_imag::fftw_alloc: 0.00189303 ms
[CPU] sample_image::copy_input: 8.88121 ms
[CPU] sample::1st_shift: 5.24479 ms
[CPU] sample::FFT: 90.9528 ms
[CPU] sample::2nd_shift: 5.3656 ms
[CPU] sample::interpolate: 22.5344 ms
[CPU] sample::apply_phase_sampled: 11.2807 ms
[CPU] sample_tot: 137.114 ms
[CPU] sample_image::free_data: 0.365174 ms
[CPU] sample_image_tot: 146.374 ms
[CPU] reduce_chi2::diff_weighted: 2.22047 ms
[CPU] reduce_chi2::reduction: 0.788517 ms
[CPU] reduce_chi2_tot: 3.01789 ms
[CPU] chi2_imag::free_fint: 0.00104896 ms
[CPU] chi2_image_tot: 149.404 ms

[CPU] chi2_imag::fftw_alloc: 0.00155298 ms
[CPU] sample_image::copy_input: 8.12957 ms
[CPU] sample::1st_shift: 5.25384 ms
[CPU] sample::FFT: 89.5639 ms
[CPU] sample::2nd_shift: 5.20702 ms
[CPU] sample::interpolate: 22.2125 ms
[CPU] sample::apply_phase_sampled: 12.5616 ms
[CPU] sample_tot: 136.48 ms
[CPU] sample_image::free_data: 0.367519 ms
[CPU] sample_image_tot: 144.987 ms
[CPU] reduce_chi2::diff_weighted: 2.17371 ms
[CPU] reduce_chi2::reduction: 0.796638 ms
[CPU] reduce_chi2_tot: 2.97828 ms
[CPU] chi2_imag::free_fint: 0.00101002 ms
[CPU] chi2_image_tot: 147.975 ms

[CPU] chi2_imag::fftw_alloc: 0.00200298 ms
[CPU] sample_image::copy_input: 8.16029 ms
[CPU] sample::1st_shift: 5.36809 ms
[CPU] sample::FFT: 89.575 ms
[CPU] sample::2nd_shift: 5.33074 ms
[CPU] sample::interpolate: 22.3549 ms
[CPU] sample::apply_phase_sampled: 12.3483 ms
[CPU] sample_tot: 136.696 ms
[CPU] sample_image::free_data: 0.361905 ms
[CPU] sample_image_tot: 145.229 ms
[CPU] reduce_chi2::diff_weighted: 2.15498 ms
[CPU] reduce_chi2::reduction: 0.759823 ms
[CPU] reduce_chi2_tot: 2.92277 ms
[CPU] chi2_imag::free_fint: 0.00116002 ms
[CPU] chi2_image_tot: 148.161 ms

[CPU] chi2_imag::fftw_alloc: 0.00134803 ms
[CPU] sample_image::copy_input: 8.11908 ms
[CPU] sample::1st_shift: 5.31297 ms
[CPU] sample::FFT: 89.0546 ms
[CPU] sample::2nd_shift: 5.26556 ms
[CPU] sample::interpolate: 22.7679 ms
[CPU] sample::apply_phase_sampled: 13.0931 ms
[CPU] sample_tot: 137.183 ms
[CPU] sample_image::free_data: 0.37953 ms
[CPU] sample_image_tot: 145.693 ms
[CPU] reduce_chi2::diff_weighted: 5.7773 ms
[CPU] reduce_chi2::reduction: 1.97201 ms
[CPU] reduce_chi2_tot: 7.76544 ms
[CPU] chi2_imag::free_fint: 0.001662 ms
[CPU] chi2_image_tot: 153.468 ms

[CPU] chi2_imag::fftw_alloc: 0.00138901 ms
[CPU] sample_image::copy_input: 8.72736 ms
[CPU] sample::1st_shift: 5.35384 ms
[CPU] sample::FFT: 89.3461 ms
[CPU] sample::2nd_shift: 5.36695 ms
[CPU] sample::interpolate: 22.8255 ms
[CPU] sample::apply_phase_sampled: 12.3225 ms
[CPU] sample_tot: 136.925 ms
[CPU] sample_image::free_data: 0.371141 ms
[CPU] sample_image_tot: 146.035 ms
[CPU] reduce_chi2::diff_weighted: 2.16556 ms
[CPU] reduce_chi2::reduction: 0.773946 ms
[CPU] reduce_chi2_tot: 2.94748 ms
[CPU] chi2_imag::free_fint: 0.00100897 ms
[CPU] chi2_image_tot: 148.991 ms

[CPU] chi2_imag::fftw_alloc: 0.00157201 ms
[CPU] sample_image::copy_input: 8.13924 ms
[CPU] sample::1st_shift: 5.26487 ms
[CPU] sample::FFT: 89.4182 ms
[CPU] sample::2nd_shift: 5.44127 ms
[CPU] sample::interpolate: 22.3015 ms
[CPU] sample::apply_phase_sampled: 13.1692 ms
[CPU] sample_tot: 137.264 ms
[CPU] sample_image::free_data: 0.36965 ms
[CPU] sample_image_tot: 145.786 ms
[CPU] reduce_chi2::diff_weighted: 2.19197 ms
[CPU] reduce_chi2::reduction: 0.787521 ms
[CPU] reduce_chi2_tot: 2.98869 ms
[CPU] chi2_imag::free_fint: 0.00119797 ms
[CPU] chi2_image_tot: 148.784 ms

[CPU] chi2_imag::fftw_alloc: 0.001896 ms
[CPU] sample_image::copy_input: 8.14286 ms
[CPU] sample::1st_shift: 5.24213 ms
[CPU] sample::FFT: 89.3695 ms
[CPU] sample::2nd_shift: 5.21782 ms
[CPU] sample::interpolate: 22.7385 ms
[CPU] sample::apply_phase_sampled: 13.0634 ms
[CPU] sample_tot: 137.329 ms
[CPU] sample_image::free_data: 0.372961 ms
[CPU] sample_image_tot: 145.855 ms
[CPU] reduce_chi2::diff_weighted: 2.16059 ms
[CPU] reduce_chi2::reduction: 0.783913 ms
[CPU] reduce_chi2_tot: 2.95285 ms
[CPU] chi2_imag::free_fint: 0.00109 ms
[CPU] chi2_image_tot: 148.817 ms

[CPU] chi2_imag::fftw_alloc: 0.001501 ms
[CPU] sample_image::copy_input: 8.13047 ms
[CPU] sample::1st_shift: 5.3398 ms
[CPU] sample::FFT: 89.7127 ms
[CPU] sample::2nd_shift: 5.33204 ms
[CPU] sample::interpolate: 22.9168 ms
[CPU] sample::apply_phase_sampled: 11.1811 ms
[CPU] sample_tot: 136.2 ms
[CPU] sample_image::free_data: 0.375265 ms
[CPU] sample_image_tot: 144.717 ms
[CPU] reduce_chi2::diff_weighted: 2.16447 ms
[CPU] reduce_chi2::reduction: 0.77192 ms
[CPU] reduce_chi2_tot: 2.94513 ms
[CPU] chi2_imag::free_fint: 0.001351 ms
[CPU] chi2_image_tot: 147.671 ms

[CPU] chi2_imag::fftw_alloc: 0.00170805 ms
[CPU] sample_image::copy_input: 8.13727 ms
[CPU] sample::1st_shift: 5.21595 ms
[CPU] sample::FFT: 89.299 ms
[CPU] sample::2nd_shift: 5.26607 ms
[CPU] sample::interpolate: 22.6472 ms
[CPU] sample::apply_phase_sampled: 12.0402 ms
[CPU] sample_tot: 136.167 ms
[CPU] sample_image::free_data: 0.388492 ms
[CPU] sample_image_tot: 144.704 ms
[CPU] reduce_chi2::diff_weighted: 2.45987 ms
[CPU] reduce_chi2::reduction: 0.880409 ms
[CPU] reduce_chi2_tot: 3.3494 ms
[CPU] chi2_imag::free_fint: 0.00129198 ms
[CPU] chi2_image_tot: 148.064 ms

[CPU] chi2_imag::fftw_alloc: 0.001479 ms
[CPU] sample_image::copy_input: 8.13293 ms
[CPU] sample::1st_shift: 5.25316 ms
[CPU] sample::FFT: 89.1123 ms
[CPU] sample::2nd_shift: 5.22394 ms
[CPU] sample::interpolate: 22.9413 ms
[CPU] sample::apply_phase_sampled: 11.2205 ms
[CPU] sample_tot: 135.454 ms
[CPU] sample_image::free_data: 0.363836 ms
[CPU] sample_image_tot: 143.961 ms
[CPU] reduce_chi2::diff_weighted: 2.15172 ms
[CPU] reduce_chi2::reduction: 0.788495 ms
[CPU] reduce_chi2_tot: 2.94851 ms
[CPU] chi2_imag::free_fint: 0.000987027 ms
[CPU] chi2_image_tot: 146.919 ms

[CPU] chi2_imag::fftw_alloc: 0.00151602 ms
[CPU] sample_image::copy_input: 8.13865 ms
[CPU] sample::1st_shift: 5.36723 ms
[CPU] sample::FFT: 89.6409 ms
[CPU] sample::2nd_shift: 5.34273 ms
[CPU] sample::interpolate: 23.3436 ms
[CPU] sample::apply_phase_sampled: 11.2241 ms
[CPU] sample_tot: 136.647 ms
[CPU] sample_image::free_data: 0.357138 ms
[CPU] sample_image_tot: 145.153 ms
[CPU] reduce_chi2::diff_weighted: 2.16094 ms
[CPU] reduce_chi2::reduction: 0.784684 ms
[CPU] reduce_chi2_tot: 2.95358 ms
[CPU] chi2_imag::free_fint: 0.000969972 ms
[CPU] chi2_image_tot: 148.116 ms

[CPU] chi2_imag::fftw_alloc: 0.001218 ms
[CPU] sample_image::copy_input: 8.05515 ms
[CPU] sample::1st_shift: 5.31544 ms
[CPU] sample::FFT: 89.5793 ms
[CPU] sample::2nd_shift: 5.42519 ms
[CPU] sample::interpolate: 22.9951 ms
[CPU] sample::apply_phase_sampled: 12.6895 ms
[CPU] sample_tot: 137.73 ms
[CPU] sample_image::free_data: 0.372842 ms
[CPU] sample_image_tot: 146.174 ms
[CPU] reduce_chi2::diff_weighted: 2.19419 ms
[CPU] reduce_chi2::reduction: 0.771987 ms
[CPU] reduce_chi2_tot: 2.97468 ms
[CPU] chi2_imag::free_fint: 0.00151503 ms
[CPU] chi2_image_tot: 149.158 ms

[CPU] chi2_imag::fftw_alloc: 0.00149704 ms
[CPU] sample_image::copy_input: 8.14161 ms
[CPU] sample::1st_shift: 5.25811 ms
[CPU] sample::FFT: 89.8024 ms
[CPU] sample::2nd_shift: 5.41537 ms
[CPU] sample::interpolate: 22.6406 ms
[CPU] sample::apply_phase_sampled: 12.6277 ms
[CPU] sample_tot: 137.472 ms
[CPU] sample_image::free_data: 0.370891 ms
[CPU] sample_image_tot: 145.995 ms
[CPU] reduce_chi2::diff_weighted: 2.15522 ms
[CPU] reduce_chi2::reduction: 0.762099 ms
[CPU] reduce_chi2_tot: 2.9253 ms
[CPU] chi2_imag::free_fint: 0.00112999 ms
[CPU] chi2_image_tot: 148.929 ms

[CPU] chi2_imag::fftw_alloc: 0.00203704 ms
[CPU] sample_image::copy_input: 8.10975 ms
[CPU] sample::1st_shift: 5.1972 ms
[CPU] sample::FFT: 89.5039 ms
[CPU] sample::2nd_shift: 5.24791 ms
[CPU] sample::interpolate: 24.1252 ms
[CPU] sample::apply_phase_sampled: 12.7934 ms
[CPU] sample_tot: 138.581 ms
[CPU] sample_image::free_data: 0.381426 ms
[CPU] sample_image_tot: 147.082 ms
[CPU] reduce_chi2::diff_weighted: 2.18094 ms
[CPU] reduce_chi2::reduction: 0.761572 ms
[CPU] reduce_chi2_tot: 2.95061 ms
[CPU] chi2_imag::free_fint: 0.00106002 ms
[CPU] chi2_image_tot: 150.042 ms

[CPU] chi2_imag::fftw_alloc: 0.00153895 ms
[CPU] sample_image::copy_input: 8.06347 ms
[CPU] sample::1st_shift: 5.22904 ms
[CPU] sample::FFT: 89.7509 ms
[CPU] sample::2nd_shift: 5.37087 ms
[CPU] sample::interpolate: 22.3916 ms
[CPU] sample::apply_phase_sampled: 11.8359 ms
[CPU] sample_tot: 136.285 ms
[CPU] sample_image::free_data: 0.369001 ms
[CPU] sample_image_tot: 144.728 ms
[CPU] reduce_chi2::diff_weighted: 2.2201 ms
[CPU] reduce_chi2::reduction: 0.803735 ms
[CPU] reduce_chi2_tot: 3.03292 ms
[CPU] chi2_imag::free_fint: 0.00117003 ms
[CPU] chi2_image_tot: 147.77 ms

[CPU] chi2_imag::fftw_alloc: 0.00129302 ms
[CPU] sample_image::copy_input: 8.19745 ms
[CPU] sample::1st_shift: 5.22313 ms
[CPU] sample::FFT: 89.4542 ms
[CPU] sample::2nd_shift: 5.20963 ms
[CPU] sample::interpolate: 18.5365 ms
[CPU] sample::apply_phase_sampled: 10.708 ms
[CPU] sample_tot: 130.831 ms
[CPU] sample_image::free_data: 0.352695 ms
[CPU] sample_image_tot: 139.391 ms
[CPU] reduce_chi2::diff_weighted: 1.92757 ms
[CPU] reduce_chi2::reduction: 0.676847 ms
[CPU] reduce_chi2_tot: 2.61249 ms
[CPU] chi2_imag::free_fint: 0.00101305 ms
[CPU] chi2_image_tot: 142.012 ms

[CPU] chi2_imag::fftw_alloc: 0.00104 ms
[CPU] sample_image::copy_input: 8.10352 ms
[CPU] sample::1st_shift: 5.31222 ms
[CPU] sample::FFT: 89.6784 ms
[CPU] sample::2nd_shift: 5.18477 ms
[CPU] sample::interpolate: 18.5497 ms
[CPU] sample::apply_phase_sampled: 10.7039 ms
[CPU] sample_tot: 131.123 ms
[CPU] sample_image::free_data: 0.351619 ms
[CPU] sample_image_tot: 139.588 ms
[CPU] reduce_chi2::diff_weighted: 1.92016 ms
[CPU] reduce_chi2::reduction: 0.68463 ms
[CPU] reduce_chi2_tot: 2.61191 ms
[CPU] chi2_imag::free_fint: 0.00114297 ms
[CPU] chi2_image_tot: 142.208 ms

[CPU] chi2_imag::fftw_alloc: 0.00131305 ms
[CPU] sample_image::copy_input: 8.16847 ms
[CPU] sample::1st_shift: 5.19895 ms
[CPU] sample::FFT: 89.2572 ms
[CPU] sample::2nd_shift: 5.19857 ms
[CPU] sample::interpolate: 22.694 ms
[CPU] sample::apply_phase_sampled: 13.0877 ms
[CPU] sample_tot: 137.14 ms
[CPU] sample_image::free_data: 0.37086 ms
[CPU] sample_image_tot: 145.689 ms
[CPU] reduce_chi2::diff_weighted: 2.18058 ms
[CPU] reduce_chi2::reduction: 0.768232 ms
[CPU] reduce_chi2_tot: 2.95603 ms
[CPU] chi2_imag::free_fint: 0.00109198 ms
[CPU] chi2_image_tot: 148.654 ms

[CPU] chi2_imag::fftw_alloc: 0.00161998 ms
[CPU] sample_image::copy_input: 8.23332 ms
[CPU] sample::1st_shift: 5.24032 ms
[CPU] sample::FFT: 89.5511 ms
[CPU] sample::2nd_shift: 5.20104 ms
[CPU] sample::interpolate: 22.7282 ms
[CPU] sample::apply_phase_sampled: 12.7943 ms
[CPU] sample_tot: 137.198 ms
[CPU] sample_image::free_data: 0.335488 ms
[CPU] sample_image_tot: 145.776 ms
[CPU] reduce_chi2::diff_weighted: 2.14355 ms
[CPU] reduce_chi2::reduction: 0.746798 ms
[CPU] reduce_chi2_tot: 2.89883 ms
[CPU] chi2_imag::free_fint: 0.00119797 ms
[CPU] chi2_image_tot: 148.685 ms

[CPU] chi2_imag::fftw_alloc: 0.00156602 ms
[CPU] sample_image::copy_input: 8.10232 ms
[CPU] sample::1st_shift: 5.27664 ms
[CPU] sample::FFT: 88.6833 ms
[CPU] sample::2nd_shift: 5.41334 ms
[CPU] sample::interpolate: 22.6557 ms
[CPU] sample::apply_phase_sampled: 12.395 ms
[CPU] sample_tot: 136.154 ms
[CPU] sample_image::free_data: 0.369248 ms
[CPU] sample_image_tot: 144.637 ms
[CPU] reduce_chi2::diff_weighted: 2.30399 ms
[CPU] reduce_chi2::reduction: 0.804808 ms
[CPU] reduce_chi2_tot: 3.11798 ms
[CPU] chi2_imag::free_fint: 0.00114605 ms
[CPU] chi2_image_tot: 147.764 ms
4096	1.000000e+06	float64	4	0	2.813461e+00	1.480769e-01	2.409104e-03	1.420770e-01
# |--> timings: [0.14945602416992188, 0.14804291725158691, 0.14823317527770996, 0.15353608131408691, 0.14905714988708496, 0.1488499641418457, 0.14888405799865723, 0.14773893356323242, 0.1481311321258545, 0.1469879150390625, 0.14818286895751953, 0.14922308921813965, 0.14899516105651855, 0.15010905265808105, 0.14783596992492676, 0.14207696914672852, 0.14227604866027832, 0.14871883392333984, 0.14875006675720215, 0.14783120155334473]

[CPU] chi2_imag::fftw_alloc: 0.00192103 ms
[CPU] sample_image::copy_input: 10.8258 ms
[CPU] sample::1st_shift: 6.22726 ms
[CPU] sample::FFT: 94.1274 ms
[CPU] sample::2nd_shift: 5.70074 ms
[CPU] sample::interpolate: 15.2036 ms
[CPU] sample::apply_phase_sampled: 7.55378 ms
[CPU] sample_tot: 130.567 ms
[CPU] sample_image::free_data: 0.377991 ms
[CPU] sample_image_tot: 141.788 ms
[CPU] reduce_chi2::diff_weighted: 1.54567 ms
[CPU] reduce_chi2::reduction: 0.561067 ms
[CPU] reduce_chi2_tot: 2.11471 ms
[CPU] chi2_imag::free_fint: 0.00121898 ms
[CPU] chi2_image_tot: 143.915 ms

[CPU] chi2_imag::fftw_alloc: 0.00149698 ms
[CPU] sample_image::copy_input: 8.68684 ms
[CPU] sample::1st_shift: 5.12267 ms
[CPU] sample::FFT: 62.8596 ms
[CPU] sample::2nd_shift: 5.20241 ms
[CPU] sample::interpolate: 15.2535 ms
[CPU] sample::apply_phase_sampled: 7.53838 ms
[CPU] sample_tot: 97.7117 ms
[CPU] sample_image::free_data: 0.364094 ms
[CPU] sample_image_tot: 106.773 ms
[CPU] reduce_chi2::diff_weighted: 1.46739 ms
[CPU] reduce_chi2::reduction: 0.521325 ms
[CPU] reduce_chi2_tot: 1.99755 ms
[CPU] chi2_imag::free_fint: 0.00113097 ms
[CPU] chi2_image_tot: 108.78 ms

[CPU] chi2_imag::fftw_alloc: 0.00137999 ms
[CPU] sample_image::copy_input: 8.77336 ms
[CPU] sample::1st_shift: 5.16066 ms
[CPU] sample::FFT: 61.5512 ms
[CPU] sample::2nd_shift: 5.16214 ms
[CPU] sample::interpolate: 15.2411 ms
[CPU] sample::apply_phase_sampled: 7.48365 ms
[CPU] sample_tot: 96.3105 ms
[CPU] sample_image::free_data: 0.356227 ms
[CPU] sample_image_tot: 105.451 ms
[CPU] reduce_chi2::diff_weighted: 1.47869 ms
[CPU] reduce_chi2::reduction: 0.521579 ms
[CPU] reduce_chi2_tot: 2.00891 ms
[CPU] chi2_imag::free_fint: 0.00547001 ms
[CPU] chi2_image_tot: 107.474 ms

[CPU] chi2_imag::fftw_alloc: 0.00185199 ms
[CPU] sample_image::copy_input: 8.77628 ms
[CPU] sample::1st_shift: 5.16572 ms
[CPU] sample::FFT: 61.5467 ms
[CPU] sample::2nd_shift: 5.23809 ms
[CPU] sample::interpolate: 15.0165 ms
[CPU] sample::apply_phase_sampled: 7.21082 ms
[CPU] sample_tot: 95.9273 ms
[CPU] sample_image::free_data: 0.381769 ms
[CPU] sample_image_tot: 105.096 ms
[CPU] reduce_chi2::diff_weighted: 1.43568 ms
[CPU] reduce_chi2::reduction: 0.705996 ms
[CPU] reduce_chi2_tot: 2.15052 ms
[CPU] chi2_imag::free_fint: 0.00119198 ms
[CPU] chi2_image_tot: 107.256 ms

[CPU] chi2_imag::fftw_alloc: 0.00151701 ms
[CPU] sample_image::copy_input: 8.9548 ms
[CPU] sample::1st_shift: 5.18198 ms
[CPU] sample::FFT: 61.2977 ms
[CPU] sample::2nd_shift: 5.22746 ms
[CPU] sample::interpolate: 15.2133 ms
[CPU] sample::apply_phase_sampled: 8.15732 ms
[CPU] sample_tot: 96.8212 ms
[CPU] sample_image::free_data: 0.376929 ms
[CPU] sample_image_tot: 106.165 ms
[CPU] reduce_chi2::diff_weighted: 1.56107 ms
[CPU] reduce_chi2::reduction: 0.576139 ms
[CPU] reduce_chi2_tot: 2.14593 ms
[CPU] chi2_imag::free_fint: 0.00118499 ms
[CPU] chi2_image_tot: 108.32 ms

[CPU] chi2_imag::fftw_alloc: 0.00110903 ms
[CPU] sample_image::copy_input: 9.1145 ms
[CPU] sample::1st_shift: 5.17729 ms
[CPU] sample::FFT: 61.3358 ms
[CPU] sample::2nd_shift: 5.21 ms
[CPU] sample::interpolate: 15.2732 ms
[CPU] sample::apply_phase_sampled: 7.53404 ms
[CPU] sample_tot: 96.2712 ms
[CPU] sample_image::free_data: 0.360976 ms
[CPU] sample_image_tot: 105.758 ms
[CPU] reduce_chi2::diff_weighted: 1.47484 ms
[CPU] reduce_chi2::reduction: 0.568719 ms
[CPU] reduce_chi2_tot: 2.05165 ms
[CPU] chi2_imag::free_fint: 0.00088301 ms
[CPU] chi2_image_tot: 107.817 ms

[CPU] chi2_imag::fftw_alloc: 0.001295 ms
[CPU] sample_image::copy_input: 8.77185 ms
[CPU] sample::1st_shift: 5.16278 ms
[CPU] sample::FFT: 62.5923 ms
[CPU] sample::2nd_shift: 5.21496 ms
[CPU] sample::interpolate: 15.2434 ms
[CPU] sample::apply_phase_sampled: 7.50579 ms
[CPU] sample_tot: 97.4456 ms
[CPU] sample_image::free_data: 0.362931 ms
[CPU] sample_image_tot: 106.591 ms
[CPU] reduce_chi2::diff_weighted: 1.46559 ms
[CPU] reduce_chi2::reduction: 0.554771 ms
[CPU] reduce_chi2_tot: 2.03076 ms
[CPU] chi2_imag::free_fint: 0.00149 ms
[CPU] chi2_image_tot: 108.631 ms

[CPU] chi2_imag::fftw_alloc: 0.00145397 ms
[CPU] sample_image::copy_input: 8.77397 ms
[CPU] sample::1st_shift: 5.1181 ms
[CPU] sample::FFT: 63.2131 ms
[CPU] sample::2nd_shift: 5.19447 ms
[CPU] sample::interpolate: 15.3917 ms
[CPU] sample::apply_phase_sampled: 7.7016 ms
[CPU] sample_tot: 98.3418 ms
[CPU] sample_image::free_data: 0.38102 ms
[CPU] sample_image_tot: 107.508 ms
[CPU] reduce_chi2::diff_weighted: 1.58268 ms
[CPU] reduce_chi2::reduction: 0.558841 ms
[CPU] reduce_chi2_tot: 2.15023 ms
[CPU] chi2_imag::free_fint: 0.00119995 ms
[CPU] chi2_image_tot: 109.667 ms

[CPU] chi2_imag::fftw_alloc: 0.002024 ms
[CPU] sample_image::copy_input: 8.92141 ms
[CPU] sample::1st_shift: 5.22745 ms
[CPU] sample::FFT: 63.2814 ms
[CPU] sample::2nd_shift: 5.46435 ms
[CPU] sample::interpolate: 16.6686 ms
[CPU] sample::apply_phase_sampled: 8.3661 ms
[CPU] sample_tot: 100.728 ms
[CPU] sample_image::free_data: 0.395597 ms
[CPU] sample_image_tot: 110.056 ms
[CPU] reduce_chi2::diff_weighted: 1.65975 ms
[CPU] reduce_chi2::reduction: 0.586514 ms
[CPU] reduce_chi2_tot: 2.2553 ms
[CPU] chi2_imag::free_fint: 0.001201 ms
[CPU] chi2_image_tot: 112.324 ms

[CPU] chi2_imag::fftw_alloc: 0.00141299 ms
[CPU] sample_image::copy_input: 8.72273 ms
[CPU] sample::1st_shift: 5.21889 ms
[CPU] sample::FFT: 61.2478 ms
[CPU] sample::2nd_shift: 5.32018 ms
[CPU] sample::interpolate: 14.8347 ms
[CPU] sample::apply_phase_sampled: 7.20213 ms
[CPU] sample_tot: 95.6982 ms
[CPU] sample_image::free_data: 0.35911 ms
[CPU] sample_image_tot: 104.791 ms
[CPU] reduce_chi2::diff_weighted: 1.4478 ms
[CPU] reduce_chi2::reduction: 0.525973 ms
[CPU] reduce_chi2_tot: 1.98265 ms
[CPU] chi2_imag::free_fint: 0.00121898 ms
[CPU] chi2_image_tot: 106.784 ms

[CPU] chi2_imag::fftw_alloc: 0.00158703 ms
[CPU] sample_image::copy_input: 8.81819 ms
[CPU] sample::1st_shift: 5.19909 ms
[CPU] sample::FFT: 61.2899 ms
[CPU] sample::2nd_shift: 5.31645 ms
[CPU] sample::interpolate: 14.7405 ms
[CPU] sample::apply_phase_sampled: 7.47061 ms
[CPU] sample_tot: 95.8259 ms
[CPU] sample_image::free_data: 0.358704 ms
[CPU] sample_image_tot: 105.013 ms
[CPU] reduce_chi2::diff_weighted: 1.44319 ms
[CPU] reduce_chi2::reduction: 0.49426 ms
[CPU] reduce_chi2_tot: 1.94655 ms
[CPU] chi2_imag::free_fint: 0.001401 ms
[CPU] chi2_image_tot: 106.97 ms

[CPU] chi2_imag::fftw_alloc: 0.00140298 ms
[CPU] sample_image::copy_input: 8.87418 ms
[CPU] sample::1st_shift: 5.1473 ms
[CPU] sample::FFT: 61.3756 ms
[CPU] sample::2nd_shift: 5.22976 ms
[CPU] sample::interpolate: 15.0725 ms
[CPU] sample::apply_phase_sampled: 7.85789 ms
[CPU] sample_tot: 96.3896 ms
[CPU] sample_image::free_data: 0.355221 ms
[CPU] sample_image_tot: 105.63 ms
[CPU] reduce_chi2::diff_weighted: 1.43536 ms
[CPU] reduce_chi2::reduction: 0.531815 ms
[CPU] reduce_chi2_tot: 1.97471 ms
[CPU] chi2_imag::free_fint: 0.000961998 ms
[CPU] chi2_image_tot: 107.613 ms

[CPU] chi2_imag::fftw_alloc: 0.00135199 ms
[CPU] sample_image::copy_input: 9.24311 ms
[CPU] sample::1st_shift: 5.33513 ms
[CPU] sample::FFT: 61.5611 ms
[CPU] sample::2nd_shift: 5.25151 ms
[CPU] sample::interpolate: 14.4352 ms
[CPU] sample::apply_phase_sampled: 7.47636 ms
[CPU] sample_tot: 95.7727 ms
[CPU] sample_image::free_data: 0.355398 ms
[CPU] sample_image_tot: 105.383 ms
[CPU] reduce_chi2::diff_weighted: 1.30626 ms
[CPU] reduce_chi2::reduction: 0.477962 ms
[CPU] reduce_chi2_tot: 1.79264 ms
[CPU] chi2_imag::free_fint: 0.000753964 ms
[CPU] chi2_image_tot: 107.184 ms

[CPU] chi2_imag::fftw_alloc: 0.00103703 ms
[CPU] sample_image::copy_input: 8.65477 ms
[CPU] sample::1st_shift: 5.33528 ms
[CPU] sample::FFT: 61.3855 ms
[CPU] sample::2nd_shift: 5.21348 ms
[CPU] sample::interpolate: 14.6796 ms
[CPU] sample::apply_phase_sampled: 7.49617 ms
[CPU] sample_tot: 95.8187 ms
[CPU] sample_image::free_data: 0.382113 ms
[CPU] sample_image_tot: 104.869 ms
[CPU] reduce_chi2::diff_weighted: 1.50028 ms
[CPU] reduce_chi2::reduction: 0.56488 ms
[CPU] reduce_chi2_tot: 2.07321 ms
[CPU] chi2_imag::free_fint: 0.00125298 ms
[CPU] chi2_image_tot: 106.951 ms

[CPU] chi2_imag::fftw_alloc: 0.00179699 ms
[CPU] sample_image::copy_input: 8.86422 ms
[CPU] sample::1st_shift: 5.28638 ms
[CPU] sample::FFT: 62.3315 ms
[CPU] sample::2nd_shift: 5.3372 ms
[CPU] sample::interpolate: 15.2356 ms
[CPU] sample::apply_phase_sampled: 7.49822 ms
[CPU] sample_tot: 97.3992 ms
[CPU] sample_image::free_data: 0.376831 ms
[CPU] sample_image_tot: 106.65 ms
[CPU] reduce_chi2::diff_weighted: 1.49516 ms
[CPU] reduce_chi2::reduction: 0.539712 ms
[CPU] reduce_chi2_tot: 2.04335 ms
[CPU] chi2_imag::free_fint: 0.00101095 ms
[CPU] chi2_image_tot: 108.705 ms

[CPU] chi2_imag::fftw_alloc: 0.00198098 ms
[CPU] sample_image::copy_input: 8.741 ms
[CPU] sample::1st_shift: 5.14148 ms
[CPU] sample::FFT: 63.3156 ms
[CPU] sample::2nd_shift: 5.18726 ms
[CPU] sample::interpolate: 15.267 ms
[CPU] sample::apply_phase_sampled: 7.50283 ms
[CPU] sample_tot: 98.1457 ms
[CPU] sample_image::free_data: 0.377408 ms
[CPU] sample_image_tot: 107.274 ms
[CPU] reduce_chi2::diff_weighted: 1.4916 ms
[CPU] reduce_chi2::reduction: 0.56328 ms
[CPU] reduce_chi2_tot: 2.06295 ms
[CPU] chi2_imag::free_fint: 0.00120798 ms
[CPU] chi2_image_tot: 109.347 ms

[CPU] chi2_imag::fftw_alloc: 0.00104302 ms
[CPU] sample_image::copy_input: 8.71553 ms
[CPU] sample::1st_shift: 5.23491 ms
[CPU] sample::FFT: 63.3853 ms
[CPU] sample::2nd_shift: 5.64297 ms
[CPU] sample::interpolate: 15.3234 ms
[CPU] sample::apply_phase_sampled: 7.54472 ms
[CPU] sample_tot: 98.9056 ms
[CPU] sample_image::free_data: 0.38274 ms
[CPU] sample_image_tot: 108.015 ms
[CPU] reduce_chi2::diff_weighted: 1.5538 ms
[CPU] reduce_chi2::reduction: 0.537624 ms
[CPU] reduce_chi2_tot: 2.09931 ms
[CPU] chi2_imag::free_fint: 0.00128098 ms
[CPU] chi2_image_tot: 110.123 ms

[CPU] chi2_imag::fftw_alloc: 0.00119302 ms
[CPU] sample_image::copy_input: 8.87736 ms
[CPU] sample::1st_shift: 5.18565 ms
[CPU] sample::FFT: 63.1386 ms
[CPU] sample::2nd_shift: 5.1468 ms
[CPU] sample::interpolate: 15.1663 ms
[CPU] sample::apply_phase_sampled: 7.47867 ms
[CPU] sample_tot: 97.9831 ms
[CPU] sample_image::free_data: 0.36194 ms
[CPU] sample_image_tot: 107.232 ms
[CPU] reduce_chi2::diff_weighted: 1.46936 ms
[CPU] reduce_chi2::reduction: 0.517301 ms
[CPU] reduce_chi2_tot: 1.99532 ms
[CPU] chi2_imag::free_fint: 0.00158802 ms
[CPU] chi2_image_tot: 109.237 ms

[CPU] chi2_imag::fftw_alloc: 0.00142597 ms
[CPU] sample_image::copy_input: 8.84636 ms
[CPU] sample::1st_shift: 5.12637 ms
[CPU] sample::FFT: 63.2685 ms
[CPU] sample::2nd_shift: 5.17399 ms
[CPU] sample::interpolate: 14.8183 ms
[CPU] sample::apply_phase_sampled: 7.59135 ms
[CPU] sample_tot: 97.6898 ms
[CPU] sample_image::free_data: 0.420991 ms
[CPU] sample_image_tot: 106.978 ms
[CPU] reduce_chi2::diff_weighted: 1.42181 ms
[CPU] reduce_chi2::reduction: 0.52567 ms
[CPU] reduce_chi2_tot: 1.95584 ms
[CPU] chi2_imag::free_fint: 0.00178698 ms
[CPU] chi2_image_tot: 108.943 ms

[CPU] chi2_imag::fftw_alloc: 0.00104401 ms
[CPU] sample_image::copy_input: 8.85221 ms
[CPU] sample::1st_shift: 5.16821 ms
[CPU] sample::FFT: 62.5415 ms
[CPU] sample::2nd_shift: 5.25456 ms
[CPU] sample::interpolate: 14.6656 ms
[CPU] sample::apply_phase_sampled: 7.35145 ms
[CPU] sample_tot: 96.6806 ms
[CPU] sample_image::free_data: 0.354616 ms
[CPU] sample_image_tot: 105.898 ms
[CPU] reduce_chi2::diff_weighted: 1.43155 ms
[CPU] reduce_chi2::reduction: 0.520239 ms
[CPU] reduce_chi2_tot: 1.9605 ms
[CPU] chi2_imag::free_fint: 0.001223 ms
[CPU] chi2_image_tot: 107.867 ms
4096	1.000000e+06	float64	6	0	2.061280e+00	1.084884e-01	1.333333e-03	1.068540e-01
# |--> timings: [0.143967866897583, 0.10884594917297363, 0.10754108428955078, 0.10732507705688477, 0.1083838939666748, 0.10788393020629883, 0.10869812965393066, 0.10973381996154785, 0.11239194869995117, 0.10685396194458008, 0.1070399284362793, 0.10767793655395508, 0.10725903511047363, 0.10701680183410645, 0.10877203941345215, 0.10941290855407715, 0.11019015312194824, 0.10931015014648438, 0.10900998115539551, 0.10793304443359375]

[CPU] chi2_imag::fftw_alloc: 0.00191299 ms
[CPU] sample_image::copy_input: 10.9138 ms
[CPU] sample::1st_shift: 5.52776 ms
[CPU] sample::FFT: 76.4698 ms
[CPU] sample::2nd_shift: 5.45804 ms
[CPU] sample::interpolate: 12.0745 ms
[CPU] sample::apply_phase_sampled: 6.56156 ms
[CPU] sample_tot: 107.813 ms
[CPU] sample_image::free_data: 0.443609 ms
[CPU] sample_image_tot: 119.189 ms
[CPU] reduce_chi2::diff_weighted: 1.29658 ms
[CPU] reduce_chi2::reduction: 0.656181 ms
[CPU] reduce_chi2_tot: 1.96496 ms
[CPU] chi2_imag::free_fint: 0.00134006 ms
[CPU] chi2_image_tot: 121.166 ms

[CPU] chi2_imag::fftw_alloc: 0.00162702 ms
[CPU] sample_image::copy_input: 10.9371 ms
[CPU] sample::1st_shift: 5.68619 ms
[CPU] sample::FFT: 74.3246 ms
[CPU] sample::2nd_shift: 5.54853 ms
[CPU] sample::interpolate: 12.3668 ms
[CPU] sample::apply_phase_sampled: 6.54764 ms
[CPU] sample_tot: 106.204 ms
[CPU] sample_image::free_data: 0.440748 ms
[CPU] sample_image_tot: 117.598 ms
[CPU] reduce_chi2::diff_weighted: 1.31466 ms
[CPU] reduce_chi2::reduction: 0.6611 ms
[CPU] reduce_chi2_tot: 1.98939 ms
[CPU] chi2_imag::free_fint: 0.00115699 ms
[CPU] chi2_image_tot: 119.599 ms

[CPU] chi2_imag::fftw_alloc: 0.00135996 ms
[CPU] sample_image::copy_input: 11.0404 ms
[CPU] sample::1st_shift: 5.62507 ms
[CPU] sample::FFT: 73.7574 ms
[CPU] sample::2nd_shift: 5.50257 ms
[CPU] sample::interpolate: 12.3606 ms
[CPU] sample::apply_phase_sampled: 6.54412 ms
[CPU] sample_tot: 105.507 ms
[CPU] sample_image::free_data: 0.444409 ms
[CPU] sample_image_tot: 117.007 ms
[CPU] reduce_chi2::diff_weighted: 1.33898 ms
[CPU] reduce_chi2::reduction: 0.65414 ms
[CPU] reduce_chi2_tot: 2.00532 ms
[CPU] chi2_imag::free_fint: 0.00104599 ms
[CPU] chi2_image_tot: 119.023 ms

[CPU] chi2_imag::fftw_alloc: 0.00143301 ms
[CPU] sample_image::copy_input: 10.9486 ms
[CPU] sample::1st_shift: 5.58094 ms
[CPU] sample::FFT: 73.8271 ms
[CPU] sample::2nd_shift: 5.46292 ms
[CPU] sample::interpolate: 12.2427 ms
[CPU] sample::apply_phase_sampled: 6.53841 ms
[CPU] sample_tot: 105.368 ms
[CPU] sample_image::free_data: 0.412585 ms
[CPU] sample_image_tot: 116.744 ms
[CPU] reduce_chi2::diff_weighted: 1.33454 ms
[CPU] reduce_chi2::reduction: 0.664783 ms
[CPU] reduce_chi2_tot: 2.01167 ms
[CPU] chi2_imag::free_fint: 0.001484 ms
[CPU] chi2_image_tot: 118.767 ms

[CPU] chi2_imag::fftw_alloc: 0.00157399 ms
[CPU] sample_image::copy_input: 11.0895 ms
[CPU] sample::1st_shift: 5.61704 ms
[CPU] sample::FFT: 72.2113 ms
[CPU] sample::2nd_shift: 5.47582 ms
[CPU] sample::interpolate: 12.0554 ms
[CPU] sample::apply_phase_sampled: 6.53923 ms
[CPU] sample_tot: 103.615 ms
[CPU] sample_image::free_data: 0.411013 ms
[CPU] sample_image_tot: 115.13 ms
[CPU] reduce_chi2::diff_weighted: 1.2779 ms
[CPU] reduce_chi2::reduction: 0.659813 ms
[CPU] reduce_chi2_tot: 1.9504 ms
[CPU] chi2_imag::free_fint: 0.00103703 ms
[CPU] chi2_image_tot: 117.091 ms

[CPU] chi2_imag::fftw_alloc: 0.001751 ms
[CPU] sample_image::copy_input: 11.0268 ms
[CPU] sample::1st_shift: 5.62185 ms
[CPU] sample::FFT: 73.0547 ms
[CPU] sample::2nd_shift: 5.4592 ms
[CPU] sample::interpolate: 12.046 ms
[CPU] sample::apply_phase_sampled: 6.5661 ms
[CPU] sample_tot: 104.481 ms
[CPU] sample_image::free_data: 0.424651 ms
[CPU] sample_image_tot: 115.948 ms
[CPU] reduce_chi2::diff_weighted: 1.27782 ms
[CPU] reduce_chi2::reduction: 0.661626 ms
[CPU] reduce_chi2_tot: 1.95485 ms
[CPU] chi2_imag::free_fint: 0.00136701 ms
[CPU] chi2_image_tot: 117.914 ms

[CPU] chi2_imag::fftw_alloc: 0.00159297 ms
[CPU] sample_image::copy_input: 10.9898 ms
[CPU] sample::1st_shift: 5.52481 ms
[CPU] sample::FFT: 75.3155 ms
[CPU] sample::2nd_shift: 5.51512 ms
[CPU] sample::interpolate: 12.6555 ms
[CPU] sample::apply_phase_sampled: 6.55137 ms
[CPU] sample_tot: 107.261 ms
[CPU] sample_image::free_data: 0.406039 ms
[CPU] sample_image_tot: 118.672 ms
[CPU] reduce_chi2::diff_weighted: 1.29431 ms
[CPU] reduce_chi2::reduction: 0.642808 ms
[CPU] reduce_chi2_tot: 1.95079 ms
[CPU] chi2_imag::free_fint: 0.00110804 ms
[CPU] chi2_image_tot: 120.634 ms

[CPU] chi2_imag::fftw_alloc: 0.00146095 ms
[CPU] sample_image::copy_input: 10.9971 ms
[CPU] sample::1st_shift: 5.70492 ms
[CPU] sample::FFT: 70.6277 ms
[CPU] sample::2nd_shift: 5.50843 ms
[CPU] sample::interpolate: 12.1233 ms
[CPU] sample::apply_phase_sampled: 6.61782 ms
[CPU] sample_tot: 102.314 ms
[CPU] sample_image::free_data: 0.43187 ms
[CPU] sample_image_tot: 113.758 ms
[CPU] reduce_chi2::diff_weighted: 1.26326 ms
[CPU] reduce_chi2::reduction: 0.654748 ms
[CPU] reduce_chi2_tot: 1.93181 ms
[CPU] chi2_imag::free_fint: 0.00114599 ms
[CPU] chi2_image_tot: 115.701 ms

[CPU] chi2_imag::fftw_alloc: 0.001468 ms
[CPU] sample_image::copy_input: 10.9901 ms
[CPU] sample::1st_shift: 5.57245 ms
[CPU] sample::FFT: 72.5789 ms
[CPU] sample::2nd_shift: 5.43715 ms
[CPU] sample::interpolate: 12.0636 ms
[CPU] sample::apply_phase_sampled: 6.53346 ms
[CPU] sample_tot: 103.904 ms
[CPU] sample_image::free_data: 0.449885 ms
[CPU] sample_image_tot: 115.359 ms
[CPU] reduce_chi2::diff_weighted: 1.25693 ms
[CPU] reduce_chi2::reduction: 0.658948 ms
[CPU] reduce_chi2_tot: 1.92953 ms
[CPU] chi2_imag::free_fint: 0.00106898 ms
[CPU] chi2_image_tot: 117.3 ms

[CPU] chi2_imag::fftw_alloc: 0.00125996 ms
[CPU] sample_image::copy_input: 11.0135 ms
[CPU] sample::1st_shift: 5.50514 ms
[CPU] sample::FFT: 73.6118 ms
[CPU] sample::2nd_shift: 5.46547 ms
[CPU] sample::interpolate: 12.0477 ms
[CPU] sample::apply_phase_sampled: 6.55365 ms
[CPU] sample_tot: 104.914 ms
[CPU] sample_image::free_data: 0.453256 ms
[CPU] sample_image_tot: 116.396 ms
[CPU] reduce_chi2::diff_weighted: 1.25758 ms
[CPU] reduce_chi2::reduction: 0.658504 ms
[CPU] reduce_chi2_tot: 1.92912 ms
[CPU] chi2_imag::free_fint: 0.001184 ms
[CPU] chi2_image_tot: 118.336 ms

[CPU] chi2_imag::fftw_alloc: 0.00126101 ms
[CPU] sample_image::copy_input: 10.9902 ms
[CPU] sample::1st_shift: 5.56016 ms
[CPU] sample::FFT: 76.3209 ms
[CPU] sample::2nd_shift: 5.64769 ms
[CPU] sample::interpolate: 12.0944 ms
[CPU] sample::apply_phase_sampled: 6.55143 ms
[CPU] sample_tot: 107.899 ms
[CPU] sample_image::free_data: 0.435865 ms
[CPU] sample_image_tot: 119.339 ms
[CPU] reduce_chi2::diff_weighted: 1.28678 ms
[CPU] reduce_chi2::reduction: 0.652943 ms
[CPU] reduce_chi2_tot: 1.95315 ms
[CPU] chi2_imag::free_fint: 0.00107998 ms
[CPU] chi2_image_tot: 121.303 ms

[CPU] chi2_imag::fftw_alloc: 0.00126899 ms
[CPU] sample_image::copy_input: 11.0214 ms
[CPU] sample::1st_shift: 5.54325 ms
[CPU] sample::FFT: 74.2298 ms
[CPU] sample::2nd_shift: 5.65509 ms
[CPU] sample::interpolate: 11.8892 ms
[CPU] sample::apply_phase_sampled: 6.55783 ms
[CPU] sample_tot: 105.573 ms
[CPU] sample_image::free_data: 0.355872 ms
[CPU] sample_image_tot: 116.964 ms
[CPU] reduce_chi2::diff_weighted: 1.35969 ms
[CPU] reduce_chi2::reduction: 0.657236 ms
[CPU] reduce_chi2_tot: 2.02535 ms
[CPU] chi2_imag::free_fint: 0.00127195 ms
[CPU] chi2_image_tot: 119 ms

[CPU] chi2_imag::fftw_alloc: 0.001529 ms
[CPU] sample_image::copy_input: 10.5188 ms
[CPU] sample::1st_shift: 5.63262 ms
[CPU] sample::FFT: 70.9017 ms
[CPU] sample::2nd_shift: 5.47497 ms
[CPU] sample::interpolate: 12.3839 ms
[CPU] sample::apply_phase_sampled: 6.55102 ms
[CPU] sample_tot: 103.394 ms
[CPU] sample_image::free_data: 0.380721 ms
[CPU] sample_image_tot: 114.311 ms
[CPU] reduce_chi2::diff_weighted: 1.29416 ms
[CPU] reduce_chi2::reduction: 0.646359 ms
[CPU] reduce_chi2_tot: 1.94989 ms
[CPU] chi2_imag::free_fint: 0.000913045 ms
[CPU] chi2_image_tot: 116.27 ms

[CPU] chi2_imag::fftw_alloc: 0.00142399 ms
[CPU] sample_image::copy_input: 10.3862 ms
[CPU] sample::1st_shift: 5.5475 ms
[CPU] sample::FFT: 70.9636 ms
[CPU] sample::2nd_shift: 5.41067 ms
[CPU] sample::interpolate: 13.2569 ms
[CPU] sample::apply_phase_sampled: 7.77662 ms
[CPU] sample_tot: 104.674 ms
[CPU] sample_image::free_data: 0.356947 ms
[CPU] sample_image_tot: 115.434 ms
[CPU] reduce_chi2::diff_weighted: 1.29686 ms
[CPU] reduce_chi2::reduction: 0.646463 ms
[CPU] reduce_chi2_tot: 1.9524 ms
[CPU] chi2_imag::free_fint: 0.000995991 ms
[CPU] chi2_image_tot: 117.395 ms

[CPU] chi2_imag::fftw_alloc: 0.00146101 ms
[CPU] sample_image::copy_input: 10.8978 ms
[CPU] sample::1st_shift: 5.56793 ms
[CPU] sample::FFT: 79.7544 ms
[CPU] sample::2nd_shift: 8.22942 ms
[CPU] sample::interpolate: 12.7206 ms
[CPU] sample::apply_phase_sampled: 6.57884 ms
[CPU] sample_tot: 115.86 ms
[CPU] sample_image::free_data: 0.358499 ms
[CPU] sample_image_tot: 127.132 ms
[CPU] reduce_chi2::diff_weighted: 1.29206 ms
[CPU] reduce_chi2::reduction: 0.638718 ms
[CPU] reduce_chi2_tot: 1.93966 ms
[CPU] chi2_imag::free_fint: 0.00084698 ms
[CPU] chi2_image_tot: 129.081 ms

[CPU] chi2_imag::fftw_alloc: 0.00135595 ms
[CPU] sample_image::copy_input: 10.8875 ms
[CPU] sample::1st_shift: 5.53158 ms
[CPU] sample::FFT: 71.5513 ms
[CPU] sample::2nd_shift: 5.60017 ms
[CPU] sample::interpolate: 12.0314 ms
[CPU] sample::apply_phase_sampled: 6.54319 ms
[CPU] sample_tot: 102.979 ms
[CPU] sample_image::free_data: 0.440829 ms
[CPU] sample_image_tot: 114.327 ms
[CPU] reduce_chi2::diff_weighted: 1.26528 ms
[CPU] reduce_chi2::reduction: 0.661179 ms
[CPU] reduce_chi2_tot: 1.94004 ms
[CPU] chi2_imag::free_fint: 0.00154704 ms
[CPU] chi2_image_tot: 116.278 ms

[CPU] chi2_imag::fftw_alloc: 0.00164704 ms
[CPU] sample_image::copy_input: 10.5637 ms
[CPU] sample::1st_shift: 5.50748 ms
[CPU] sample::FFT: 71.6796 ms
[CPU] sample::2nd_shift: 8.66682 ms
[CPU] sample::interpolate: 19.2896 ms
[CPU] sample::apply_phase_sampled: 9.42944 ms
[CPU] sample_tot: 117.54 ms
[CPU] sample_image::free_data: 0.351231 ms
[CPU] sample_image_tot: 128.469 ms
[CPU] reduce_chi2::diff_weighted: 1.36299 ms
[CPU] reduce_chi2::reduction: 0.640972 ms
[CPU] reduce_chi2_tot: 2.01342 ms
[CPU] chi2_imag::free_fint: 0.00102498 ms
[CPU] chi2_image_tot: 130.492 ms

[CPU] chi2_imag::fftw_alloc: 0.00141602 ms
[CPU] sample_image::copy_input: 10.7289 ms
[CPU] sample::1st_shift: 5.55213 ms
[CPU] sample::FFT: 70.7634 ms
[CPU] sample::2nd_shift: 5.62815 ms
[CPU] sample::interpolate: 12.0135 ms
[CPU] sample::apply_phase_sampled: 6.57341 ms
[CPU] sample_tot: 102.474 ms
[CPU] sample_image::free_data: 0.445826 ms
[CPU] sample_image_tot: 113.667 ms
[CPU] reduce_chi2::diff_weighted: 1.28432 ms
[CPU] reduce_chi2::reduction: 0.660064 ms
[CPU] reduce_chi2_tot: 1.95865 ms
[CPU] chi2_imag::free_fint: 0.00144 ms
[CPU] chi2_image_tot: 115.637 ms

[CPU] chi2_imag::fftw_alloc: 0.00143202 ms
[CPU] sample_image::copy_input: 10.8781 ms
[CPU] sample::1st_shift: 5.52701 ms
[CPU] sample::FFT: 71.6974 ms
[CPU] sample::2nd_shift: 5.39621 ms
[CPU] sample::interpolate: 12.9205 ms
[CPU] sample::apply_phase_sampled: 6.55874 ms
[CPU] sample_tot: 103.822 ms
[CPU] sample_image::free_data: 0.441289 ms
[CPU] sample_image_tot: 115.157 ms
[CPU] reduce_chi2::diff_weighted: 1.37026 ms
[CPU] reduce_chi2::reduction: 0.686737 ms
[CPU] reduce_chi2_tot: 2.07096 ms
[CPU] chi2_imag::free_fint: 0.001101 ms
[CPU] chi2_image_tot: 117.238 ms

[CPU] chi2_imag::fftw_alloc: 0.00170595 ms
[CPU] sample_image::copy_input: 10.7944 ms
[CPU] sample::1st_shift: 5.53533 ms
[CPU] sample::FFT: 71.5477 ms
[CPU] sample::2nd_shift: 5.47288 ms
[CPU] sample::interpolate: 13.9863 ms
[CPU] sample::apply_phase_sampled: 6.54245 ms
[CPU] sample_tot: 104.814 ms
[CPU] sample_image::free_data: 0.443538 ms
[CPU] sample_image_tot: 116.069 ms
[CPU] reduce_chi2::diff_weighted: 1.29154 ms
[CPU] reduce_chi2::reduction: 0.65665 ms
[CPU] reduce_chi2_tot: 1.96097 ms
[CPU] chi2_imag::free_fint: 0.00111701 ms
[CPU] chi2_image_tot: 118.041 ms
4096	1.000000e+06	float64	8	0	2.266573e+00	1.192933e-01	3.926637e-03	1.157129e-01
# |--> timings: [0.12122011184692383, 0.11967897415161133, 0.11910200119018555, 0.11885285377502441, 0.11717104911804199, 0.11799502372741699, 0.12071394920349121, 0.11578011512756348, 0.11737799644470215, 0.11841416358947754, 0.12138986587524414, 0.11908102035522461, 0.11633682250976562, 0.11746001243591309, 0.12914681434631348, 0.1163489818572998, 0.1305708885192871, 0.11571288108825684, 0.11731791496276855, 0.11812210083007812]

[CPU] chi2_imag::fftw_alloc: 0.00227598 ms
[CPU] sample_image::copy_input: 10.6174 ms
[CPU] sample::1st_shift: 5.24471 ms
[CPU] sample::FFT: 62.8259 ms
[CPU] sample::2nd_shift: 5.28139 ms
[CPU] sample::interpolate: 10.2814 ms
[CPU] sample::apply_phase_sampled: 5.23766 ms
[CPU] sample_tot: 90.5889 ms
[CPU] sample_image::free_data: 0.43524 ms
[CPU] sample_image_tot: 101.658 ms
[CPU] reduce_chi2::diff_weighted: 1.21926 ms
[CPU] reduce_chi2::reduction: 0.555781 ms
[CPU] reduce_chi2_tot: 1.78863 ms
[CPU] chi2_imag::free_fint: 0.00139896 ms
[CPU] chi2_image_tot: 103.46 ms

[CPU] chi2_imag::fftw_alloc: 0.00149797 ms
[CPU] sample_image::copy_input: 10.4495 ms
[CPU] sample::1st_shift: 5.22227 ms
[CPU] sample::FFT: 58.7976 ms
[CPU] sample::2nd_shift: 5.23489 ms
[CPU] sample::interpolate: 11.4017 ms
[CPU] sample::apply_phase_sampled: 5.25289 ms
[CPU] sample_tot: 87.6237 ms
[CPU] sample_image::free_data: 0.438554 ms
[CPU] sample_image_tot: 98.5262 ms
[CPU] reduce_chi2::diff_weighted: 1.23663 ms
[CPU] reduce_chi2::reduction: 0.536952 ms
[CPU] reduce_chi2_tot: 1.78683 ms
[CPU] chi2_imag::free_fint: 0.001084 ms
[CPU] chi2_image_tot: 100.324 ms

[CPU] chi2_imag::fftw_alloc: 0.001818 ms
[CPU] sample_image::copy_input: 10.3787 ms
[CPU] sample::1st_shift: 5.28367 ms
[CPU] sample::FFT: 58.9586 ms
[CPU] sample::2nd_shift: 5.24273 ms
[CPU] sample::interpolate: 9.75261 ms
[CPU] sample::apply_phase_sampled: 5.25784 ms
[CPU] sample_tot: 86.216 ms
[CPU] sample_image::free_data: 0.411589 ms
[CPU] sample_image_tot: 97.0221 ms
[CPU] reduce_chi2::diff_weighted: 1.2184 ms
[CPU] reduce_chi2::reduction: 0.54393 ms
[CPU] reduce_chi2_tot: 1.77566 ms
[CPU] chi2_imag::free_fint: 0.00109099 ms
[CPU] chi2_image_tot: 98.8094 ms

[CPU] chi2_imag::fftw_alloc: 0.00120298 ms
[CPU] sample_image::copy_input: 10.507 ms
[CPU] sample::1st_shift: 5.28669 ms
[CPU] sample::FFT: 61.314 ms
[CPU] sample::2nd_shift: 5.49168 ms
[CPU] sample::interpolate: 10.3764 ms
[CPU] sample::apply_phase_sampled: 5.28288 ms
[CPU] sample_tot: 89.8874 ms
[CPU] sample_image::free_data: 0.420272 ms
[CPU] sample_image_tot: 100.83 ms
[CPU] reduce_chi2::diff_weighted: 1.22009 ms
[CPU] reduce_chi2::reduction: 0.547756 ms
[CPU] reduce_chi2_tot: 1.78129 ms
[CPU] chi2_imag::free_fint: 0.00110304 ms
[CPU] chi2_image_tot: 102.622 ms

[CPU] chi2_imag::fftw_alloc: 0.00157201 ms
[CPU] sample_image::copy_input: 10.7673 ms
[CPU] sample::1st_shift: 5.3253 ms
[CPU] sample::FFT: 60.6846 ms
[CPU] sample::2nd_shift: 6.33257 ms
[CPU] sample::interpolate: 9.67024 ms
[CPU] sample::apply_phase_sampled: 5.26075 ms
[CPU] sample_tot: 88.9952 ms
[CPU] sample_image::free_data: 0.443732 ms
[CPU] sample_image_tot: 100.222 ms
[CPU] reduce_chi2::diff_weighted: 1.23203 ms
[CPU] reduce_chi2::reduction: 0.546428 ms
[CPU] reduce_chi2_tot: 1.79174 ms
[CPU] chi2_imag::free_fint: 0.00126497 ms
[CPU] chi2_image_tot: 102.025 ms

[CPU] chi2_imag::fftw_alloc: 0.001568 ms
[CPU] sample_image::copy_input: 10.5784 ms
[CPU] sample::1st_shift: 5.25545 ms
[CPU] sample::FFT: 64.7974 ms
[CPU] sample::2nd_shift: 5.43023 ms
[CPU] sample::interpolate: 12.2742 ms
[CPU] sample::apply_phase_sampled: 5.26003 ms
[CPU] sample_tot: 94.7619 ms
[CPU] sample_image::free_data: 0.45101 ms
[CPU] sample_image_tot: 105.807 ms
[CPU] reduce_chi2::diff_weighted: 1.23101 ms
[CPU] reduce_chi2::reduction: 0.547888 ms
[CPU] reduce_chi2_tot: 1.79209 ms
[CPU] chi2_imag::free_fint: 0.00114698 ms
[CPU] chi2_image_tot: 107.61 ms

[CPU] chi2_imag::fftw_alloc: 0.00154699 ms
[CPU] sample_image::copy_input: 10.5189 ms
[CPU] sample::1st_shift: 5.22713 ms
[CPU] sample::FFT: 58.7939 ms
[CPU] sample::2nd_shift: 5.26862 ms
[CPU] sample::interpolate: 10.2648 ms
[CPU] sample::apply_phase_sampled: 5.23562 ms
[CPU] sample_tot: 86.4923 ms
[CPU] sample_image::free_data: 0.438356 ms
[CPU] sample_image_tot: 97.4646 ms
[CPU] reduce_chi2::diff_weighted: 1.24044 ms
[CPU] reduce_chi2::reduction: 0.541302 ms
[CPU] reduce_chi2_tot: 1.79501 ms
[CPU] chi2_imag::free_fint: 0.001351 ms
[CPU] chi2_image_tot: 99.2706 ms

[CPU] chi2_imag::fftw_alloc: 0.00140601 ms
[CPU] sample_image::copy_input: 10.5277 ms
[CPU] sample::1st_shift: 5.30904 ms
[CPU] sample::FFT: 63.3855 ms
[CPU] sample::2nd_shift: 5.28036 ms
[CPU] sample::interpolate: 10.682 ms
[CPU] sample::apply_phase_sampled: 6.10971 ms
[CPU] sample_tot: 93.0091 ms
[CPU] sample_image::free_data: 0.375132 ms
[CPU] sample_image_tot: 103.925 ms
[CPU] reduce_chi2::diff_weighted: 1.21518 ms
[CPU] reduce_chi2::reduction: 0.582566 ms
[CPU] reduce_chi2_tot: 1.80754 ms
[CPU] chi2_imag::free_fint: 0.00108103 ms
[CPU] chi2_image_tot: 105.743 ms

[CPU] chi2_imag::fftw_alloc: 0.00159 ms
[CPU] sample_image::copy_input: 10.4288 ms
[CPU] sample::1st_shift: 5.34784 ms
[CPU] sample::FFT: 63.0716 ms
[CPU] sample::2nd_shift: 5.95335 ms
[CPU] sample::interpolate: 10.4564 ms
[CPU] sample::apply_phase_sampled: 5.23871 ms
[CPU] sample_tot: 91.9964 ms
[CPU] sample_image::free_data: 0.359623 ms
[CPU] sample_image_tot: 102.801 ms
[CPU] reduce_chi2::diff_weighted: 1.21537 ms
[CPU] reduce_chi2::reduction: 0.531487 ms
[CPU] reduce_chi2_tot: 1.75555 ms
[CPU] chi2_imag::free_fint: 0.000812986 ms
[CPU] chi2_image_tot: 104.566 ms

[CPU] chi2_imag::fftw_alloc: 0.00131701 ms
[CPU] sample_image::copy_input: 10.3428 ms
[CPU] sample::1st_shift: 5.27879 ms
[CPU] sample::FFT: 58.7181 ms
[CPU] sample::2nd_shift: 6.33959 ms
[CPU] sample::interpolate: 9.69532 ms
[CPU] sample::apply_phase_sampled: 5.28233 ms
[CPU] sample_tot: 87.0231 ms
[CPU] sample_image::free_data: 0.430421 ms
[CPU] sample_image_tot: 97.8101 ms
[CPU] reduce_chi2::diff_weighted: 1.27779 ms
[CPU] reduce_chi2::reduction: 0.527465 ms
[CPU] reduce_chi2_tot: 1.81875 ms
[CPU] chi2_imag::free_fint: 0.00123598 ms
[CPU] chi2_image_tot: 99.6393 ms

[CPU] chi2_imag::fftw_alloc: 0.00122399 ms
[CPU] sample_image::copy_input: 10.3654 ms
[CPU] sample::1st_shift: 6.03844 ms
[CPU] sample::FFT: 59.7734 ms
[CPU] sample::2nd_shift: 5.40052 ms
[CPU] sample::interpolate: 9.74431 ms
[CPU] sample::apply_phase_sampled: 5.22419 ms
[CPU] sample_tot: 88.0313 ms
[CPU] sample_image::free_data: 0.355503 ms
[CPU] sample_image_tot: 98.769 ms
[CPU] reduce_chi2::diff_weighted: 1.21987 ms
[CPU] reduce_chi2::reduction: 0.526618 ms
[CPU] reduce_chi2_tot: 1.75504 ms
[CPU] chi2_imag::free_fint: 0.001162 ms
[CPU] chi2_image_tot: 100.534 ms

[CPU] chi2_imag::fftw_alloc: 0.001329 ms
[CPU] sample_image::copy_input: 10.4761 ms
[CPU] sample::1st_shift: 5.30897 ms
[CPU] sample::FFT: 60.5597 ms
[CPU] sample::2nd_shift: 5.30144 ms
[CPU] sample::interpolate: 10.0835 ms
[CPU] sample::apply_phase_sampled: 5.24905 ms
[CPU] sample_tot: 89.6757 ms
[CPU] sample_image::free_data: 0.412966 ms
[CPU] sample_image_tot: 100.584 ms
[CPU] reduce_chi2::diff_weighted: 1.21718 ms
[CPU] reduce_chi2::reduction: 0.54334 ms
[CPU] reduce_chi2_tot: 1.77303 ms
[CPU] chi2_imag::free_fint: 0.00148901 ms
[CPU] chi2_image_tot: 102.368 ms

[CPU] chi2_imag::fftw_alloc: 0.00171701 ms
[CPU] sample_image::copy_input: 10.7544 ms
[CPU] sample::1st_shift: 5.32666 ms
[CPU] sample::FFT: 60.8826 ms
[CPU] sample::2nd_shift: 5.26213 ms
[CPU] sample::interpolate: 9.7969 ms
[CPU] sample::apply_phase_sampled: 5.25211 ms
[CPU] sample_tot: 88.2408 ms
[CPU] sample_image::free_data: 0.436331 ms
[CPU] sample_image_tot: 99.4469 ms
[CPU] reduce_chi2::diff_weighted: 1.21828 ms
[CPU] reduce_chi2::reduction: 0.545243 ms
[CPU] reduce_chi2_tot: 1.77666 ms
[CPU] chi2_imag::free_fint: 0.00136101 ms
[CPU] chi2_image_tot: 101.235 ms

[CPU] chi2_imag::fftw_alloc: 0.00190298 ms
[CPU] sample_image::copy_input: 10.4307 ms
[CPU] sample::1st_shift: 5.3467 ms
[CPU] sample::FFT: 57.8947 ms
[CPU] sample::2nd_shift: 6.34191 ms
[CPU] sample::interpolate: 10.491 ms
[CPU] sample::apply_phase_sampled: 5.27389 ms
[CPU] sample_tot: 87.0766 ms
[CPU] sample_image::free_data: 0.430303 ms
[CPU] sample_image_tot: 97.9626 ms
[CPU] reduce_chi2::diff_weighted: 1.2177 ms
[CPU] reduce_chi2::reduction: 0.545864 ms
[CPU] reduce_chi2_tot: 1.77702 ms
[CPU] chi2_imag::free_fint: 0.00135502 ms
[CPU] chi2_image_tot: 99.7514 ms

[CPU] chi2_imag::fftw_alloc: 0.00147399 ms
[CPU] sample_image::copy_input: 10.5621 ms
[CPU] sample::1st_shift: 5.28609 ms
[CPU] sample::FFT: 60.0829 ms
[CPU] sample::2nd_shift: 5.27447 ms
[CPU] sample::interpolate: 9.73434 ms
[CPU] sample::apply_phase_sampled: 5.23615 ms
[CPU] sample_tot: 87.3448 ms
[CPU] sample_image::free_data: 0.440413 ms
[CPU] sample_image_tot: 98.3629 ms
[CPU] reduce_chi2::diff_weighted: 1.22956 ms
[CPU] reduce_chi2::reduction: 0.544041 ms
[CPU] reduce_chi2_tot: 1.78695 ms
[CPU] chi2_imag::free_fint: 0.00119099 ms
[CPU] chi2_image_tot: 100.161 ms

[CPU] chi2_imag::fftw_alloc: 0.00117399 ms
[CPU] sample_image::copy_input: 10.5524 ms
[CPU] sample::1st_shift: 5.30832 ms
[CPU] sample::FFT: 59.9971 ms
[CPU] sample::2nd_shift: 5.27815 ms
[CPU] sample::interpolate: 9.73147 ms
[CPU] sample::apply_phase_sampled: 5.2381 ms
[CPU] sample_tot: 87.2602 ms
[CPU] sample_image::free_data: 0.430027 ms
[CPU] sample_image_tot: 98.2613 ms
[CPU] reduce_chi2::diff_weighted: 1.22538 ms
[CPU] reduce_chi2::reduction: 0.538318 ms
[CPU] reduce_chi2_tot: 1.77695 ms
[CPU] chi2_imag::free_fint: 0.00115897 ms
[CPU] chi2_image_tot: 100.049 ms

[CPU] chi2_imag::fftw_alloc: 0.00136299 ms
[CPU] sample_image::copy_input: 10.6918 ms
[CPU] sample::1st_shift: 5.28502 ms
[CPU] sample::FFT: 62.3419 ms
[CPU] sample::2nd_shift: 5.31866 ms
[CPU] sample::interpolate: 9.87046 ms
[CPU] sample::apply_phase_sampled: 5.26327 ms
[CPU] sample_tot: 89.8041 ms
[CPU] sample_image::free_data: 0.434636 ms
[CPU] sample_image_tot: 100.96 ms
[CPU] reduce_chi2::diff_weighted: 1.24985 ms
[CPU] reduce_chi2::reduction: 0.530165 ms
[CPU] reduce_chi2_tot: 1.79198 ms
[CPU] chi2_imag::free_fint: 0.00114902 ms
[CPU] chi2_image_tot: 102.763 ms

[CPU] chi2_imag::fftw_alloc: 0.00152801 ms
[CPU] sample_image::copy_input: 10.8129 ms
[CPU] sample::1st_shift: 5.23807 ms
[CPU] sample::FFT: 59.8307 ms
[CPU] sample::2nd_shift: 5.223 ms
[CPU] sample::interpolate: 11.2216 ms
[CPU] sample::apply_phase_sampled: 5.2693 ms
[CPU] sample_tot: 88.5108 ms
[CPU] sample_image::free_data: 0.451472 ms
[CPU] sample_image_tot: 99.7897 ms
[CPU] reduce_chi2::diff_weighted: 1.2206 ms
[CPU] reduce_chi2::reduction: 0.536898 ms
[CPU] reduce_chi2_tot: 1.76965 ms
[CPU] chi2_imag::free_fint: 0.00132603 ms
[CPU] chi2_image_tot: 101.57 ms

[CPU] chi2_imag::fftw_alloc: 0.00104296 ms
[CPU] sample_image::copy_input: 10.5098 ms
[CPU] sample::1st_shift: 5.5213 ms
[CPU] sample::FFT: 60.4381 ms
[CPU] sample::2nd_shift: 5.52277 ms
[CPU] sample::interpolate: 9.99404 ms
[CPU] sample::apply_phase_sampled: 5.25134 ms
[CPU] sample_tot: 88.4444 ms
[CPU] sample_image::free_data: 0.45166 ms
[CPU] sample_image_tot: 99.4205 ms
[CPU] reduce_chi2::diff_weighted: 1.22554 ms
[CPU] reduce_chi2::reduction: 0.537233 ms
[CPU] reduce_chi2_tot: 1.77565 ms
[CPU] chi2_imag::free_fint: 0.00102998 ms
[CPU] chi2_image_tot: 101.207 ms

[CPU] chi2_imag::fftw_alloc: 0.00123604 ms
[CPU] sample_image::copy_input: 10.4922 ms
[CPU] sample::1st_shift: 5.22164 ms
[CPU] sample::FFT: 61.3009 ms
[CPU] sample::2nd_shift: 5.81467 ms
[CPU] sample::interpolate: 9.72258 ms
[CPU] sample::apply_phase_sampled: 5.27172 ms
[CPU] sample_tot: 89.052 ms
[CPU] sample_image::free_data: 0.414151 ms
[CPU] sample_image_tot: 99.9731 ms
[CPU] reduce_chi2::diff_weighted: 1.2186 ms
[CPU] reduce_chi2::reduction: 0.550791 ms
[CPU] reduce_chi2_tot: 1.78212 ms
[CPU] chi2_imag::free_fint: 0.00120996 ms
[CPU] chi2_image_tot: 101.766 ms
4096	1.000000e+06	float64	10	0	1.933531e+00	1.017648e-01	2.213251e-03	9.889197e-02
# |--> timings: [0.10352015495300293, 0.10040092468261719, 0.0988919734954834, 0.10270309448242188, 0.10211586952209473, 0.10769104957580566, 0.0993490219116211, 0.1058199405670166, 0.10463380813598633, 0.09970903396606445, 0.10061001777648926, 0.10244393348693848, 0.10131692886352539, 0.09983491897583008, 0.10024094581604004, 0.10013389587402344, 0.10284090042114258, 0.10164785385131836, 0.10130000114440918, 0.10184693336486816]

[CPU] chi2_imag::fftw_alloc: 0.002129 ms
[CPU] sample_image::copy_input: 10.0251 ms
[CPU] sample::1st_shift: 6.30246 ms
[CPU] sample::FFT: 57.5534 ms
[CPU] sample::2nd_shift: 5.87441 ms
[CPU] sample::interpolate: 9.51957 ms
[CPU] sample::apply_phase_sampled: 8.56079 ms
[CPU] sample_tot: 89.4858 ms
[CPU] sample_image::free_data: 0.407323 ms
[CPU] sample_image_tot: 99.9389 ms
[CPU] reduce_chi2::diff_weighted: 1.22311 ms
[CPU] reduce_chi2::reduction: 0.546673 ms
[CPU] reduce_chi2_tot: 1.78282 ms
[CPU] chi2_imag::free_fint: 0.001362 ms
[CPU] chi2_image_tot: 101.735 ms

[CPU] chi2_imag::fftw_alloc: 0.00211096 ms
[CPU] sample_image::copy_input: 10.8892 ms
[CPU] sample::1st_shift: 5.23831 ms
[CPU] sample::FFT: 51.69 ms
[CPU] sample::2nd_shift: 5.25452 ms
[CPU] sample::interpolate: 8.23118 ms
[CPU] sample::apply_phase_sampled: 4.39175 ms
[CPU] sample_tot: 76.4658 ms
[CPU] sample_image::free_data: 0.425885 ms
[CPU] sample_image_tot: 87.7955 ms
[CPU] reduce_chi2::diff_weighted: 1.2341 ms
[CPU] reduce_chi2::reduction: 0.448501 ms
[CPU] reduce_chi2_tot: 1.69518 ms
[CPU] chi2_imag::free_fint: 0.00121997 ms
[CPU] chi2_image_tot: 89.5019 ms

[CPU] chi2_imag::fftw_alloc: 0.00138098 ms
[CPU] sample_image::copy_input: 10.8947 ms
[CPU] sample::1st_shift: 5.2249 ms
[CPU] sample::FFT: 55.6746 ms
[CPU] sample::2nd_shift: 5.23621 ms
[CPU] sample::interpolate: 9.33904 ms
[CPU] sample::apply_phase_sampled: 4.44811 ms
[CPU] sample_tot: 81.5956 ms
[CPU] sample_image::free_data: 0.431536 ms
[CPU] sample_image_tot: 92.9393 ms
[CPU] reduce_chi2::diff_weighted: 1.23073 ms
[CPU] reduce_chi2::reduction: 0.452497 ms
[CPU] reduce_chi2_tot: 1.69564 ms
[CPU] chi2_imag::free_fint: 0.00135903 ms
[CPU] chi2_image_tot: 94.6456 ms

[CPU] chi2_imag::fftw_alloc: 0.00159 ms
[CPU] sample_image::copy_input: 10.8331 ms
[CPU] sample::1st_shift: 5.2517 ms
[CPU] sample::FFT: 51.8149 ms
[CPU] sample::2nd_shift: 5.24523 ms
[CPU] sample::interpolate: 8.78708 ms
[CPU] sample::apply_phase_sampled: 9.8711 ms
[CPU] sample_tot: 82.6979 ms
[CPU] sample_image::free_data: 0.426431 ms
[CPU] sample_image_tot: 93.9716 ms
[CPU] reduce_chi2::diff_weighted: 1.21441 ms
[CPU] reduce_chi2::reduction: 0.517289 ms
[CPU] reduce_chi2_tot: 1.74474 ms
[CPU] chi2_imag::free_fint: 0.00187499 ms
[CPU] chi2_image_tot: 95.7283 ms

[CPU] chi2_imag::fftw_alloc: 0.00227505 ms
[CPU] sample_image::copy_input: 11.2112 ms
[CPU] sample::1st_shift: 7.31811 ms
[CPU] sample::FFT: 51.5684 ms
[CPU] sample::2nd_shift: 5.22216 ms
[CPU] sample::interpolate: 8.19616 ms
[CPU] sample::apply_phase_sampled: 4.38597 ms
[CPU] sample_tot: 78.3554 ms
[CPU] sample_image::free_data: 0.438764 ms
[CPU] sample_image_tot: 90.0198 ms
[CPU] reduce_chi2::diff_weighted: 1.22759 ms
[CPU] reduce_chi2::reduction: 0.463384 ms
[CPU] reduce_chi2_tot: 1.70462 ms
[CPU] chi2_imag::free_fint: 0.00110897 ms
[CPU] chi2_image_tot: 91.736 ms

[CPU] chi2_imag::fftw_alloc: 0.00115403 ms
[CPU] sample_image::copy_input: 10.8714 ms
[CPU] sample::1st_shift: 5.24826 ms
[CPU] sample::FFT: 59.3852 ms
[CPU] sample::2nd_shift: 5.59863 ms
[CPU] sample::interpolate: 9.17543 ms
[CPU] sample::apply_phase_sampled: 4.38702 ms
[CPU] sample_tot: 85.4411 ms
[CPU] sample_image::free_data: 0.442717 ms
[CPU] sample_image_tot: 96.7702 ms
[CPU] reduce_chi2::diff_weighted: 1.23397 ms
[CPU] reduce_chi2::reduction: 0.447775 ms
[CPU] reduce_chi2_tot: 1.69466 ms
[CPU] chi2_imag::free_fint: 0.00116997 ms
[CPU] chi2_image_tot: 98.4758 ms

[CPU] chi2_imag::fftw_alloc: 0.00154198 ms
[CPU] sample_image::copy_input: 10.8372 ms
[CPU] sample::1st_shift: 5.21064 ms
[CPU] sample::FFT: 51.8582 ms
[CPU] sample::2nd_shift: 5.23292 ms
[CPU] sample::interpolate: 13.0447 ms
[CPU] sample::apply_phase_sampled: 5.49096 ms
[CPU] sample_tot: 82.5016 ms
[CPU] sample_image::free_data: 0.491714 ms
[CPU] sample_image_tot: 93.8463 ms
[CPU] reduce_chi2::diff_weighted: 1.2319 ms
[CPU] reduce_chi2::reduction: 0.585027 ms
[CPU] reduce_chi2_tot: 1.82976 ms
[CPU] chi2_imag::free_fint: 0.00156299 ms
[CPU] chi2_image_tot: 95.6882 ms

[CPU] chi2_imag::fftw_alloc: 0.00138802 ms
[CPU] sample_image::copy_input: 11.5109 ms
[CPU] sample::1st_shift: 6.76614 ms
[CPU] sample::FFT: 51.5165 ms
[CPU] sample::2nd_shift: 5.33537 ms
[CPU] sample::interpolate: 8.21227 ms
[CPU] sample::apply_phase_sampled: 4.39111 ms
[CPU] sample_tot: 77.9218 ms
[CPU] sample_image::free_data: 0.450319 ms
[CPU] sample_image_tot: 89.8995 ms
[CPU] reduce_chi2::diff_weighted: 1.23385 ms
[CPU] reduce_chi2::reduction: 0.476959 ms
[CPU] reduce_chi2_tot: 1.72393 ms
[CPU] chi2_imag::free_fint: 0.00125699 ms
[CPU] chi2_image_tot: 91.6349 ms

[CPU] chi2_imag::fftw_alloc: 0.001173 ms
[CPU] sample_image::copy_input: 10.7838 ms
[CPU] sample::1st_shift: 5.25641 ms
[CPU] sample::FFT: 57.8361 ms
[CPU] sample::2nd_shift: 5.30004 ms
[CPU] sample::interpolate: 8.20749 ms
[CPU] sample::apply_phase_sampled: 4.3968 ms
[CPU] sample_tot: 82.7665 ms
[CPU] sample_image::free_data: 0.429774 ms
[CPU] sample_image_tot: 93.9956 ms
[CPU] reduce_chi2::diff_weighted: 1.23353 ms
[CPU] reduce_chi2::reduction: 0.479213 ms
[CPU] reduce_chi2_tot: 1.72566 ms
[CPU] chi2_imag::free_fint: 0.000950007 ms
[CPU] chi2_image_tot: 95.7313 ms

[CPU] chi2_imag::fftw_alloc: 0.00203599 ms
[CPU] sample_image::copy_input: 10.7232 ms
[CPU] sample::1st_shift: 5.22055 ms
[CPU] sample::FFT: 51.4622 ms
[CPU] sample::2nd_shift: 5.292 ms
[CPU] sample::interpolate: 13.7773 ms
[CPU] sample::apply_phase_sampled: 4.37802 ms
[CPU] sample_tot: 81.8226 ms
[CPU] sample_image::free_data: 0.442163 ms
[CPU] sample_image_tot: 93.0033 ms
[CPU] reduce_chi2::diff_weighted: 2.60447 ms
[CPU] reduce_chi2::reduction: 3.26142 ms
[CPU] reduce_chi2_tot: 5.88004 ms
[CPU] chi2_imag::free_fint: 0.00125304 ms
[CPU] chi2_image_tot: 98.8964 ms

[CPU] chi2_imag::fftw_alloc: 0.00205304 ms
[CPU] sample_image::copy_input: 11.895 ms
[CPU] sample::1st_shift: 5.27618 ms
[CPU] sample::FFT: 51.8021 ms
[CPU] sample::2nd_shift: 5.28699 ms
[CPU] sample::interpolate: 8.27642 ms
[CPU] sample::apply_phase_sampled: 4.3954 ms
[CPU] sample_tot: 76.7389 ms
[CPU] sample_image::free_data: 0.451212 ms
[CPU] sample_image_tot: 89.1009 ms
[CPU] reduce_chi2::diff_weighted: 1.23059 ms
[CPU] reduce_chi2::reduction: 0.475817 ms
[CPU] reduce_chi2_tot: 1.71923 ms
[CPU] chi2_imag::free_fint: 0.00174303 ms
[CPU] chi2_image_tot: 90.8327 ms

[CPU] chi2_imag::fftw_alloc: 0.00138005 ms
[CPU] sample_image::copy_input: 10.7913 ms
[CPU] sample::1st_shift: 5.29205 ms
[CPU] sample::FFT: 57.4835 ms
[CPU] sample::2nd_shift: 5.26732 ms
[CPU] sample::interpolate: 8.89043 ms
[CPU] sample::apply_phase_sampled: 4.39868 ms
[CPU] sample_tot: 83.2028 ms
[CPU] sample_image::free_data: 0.436024 ms
[CPU] sample_image_tot: 94.4448 ms
[CPU] reduce_chi2::diff_weighted: 1.2309 ms
[CPU] reduce_chi2::reduction: 0.466 ms
[CPU] reduce_chi2_tot: 1.70981 ms
[CPU] chi2_imag::free_fint: 0.000984001 ms
[CPU] chi2_image_tot: 96.1653 ms

[CPU] chi2_imag::fftw_alloc: 0.00162801 ms
[CPU] sample_image::copy_input: 10.839 ms
[CPU] sample::1st_shift: 5.21581 ms
[CPU] sample::FFT: 51.7864 ms
[CPU] sample::2nd_shift: 5.26368 ms
[CPU] sample::interpolate: 12.1077 ms
[CPU] sample::apply_phase_sampled: 4.79185 ms
[CPU] sample_tot: 80.8505 ms
[CPU] sample_image::free_data: 0.469394 ms
[CPU] sample_image_tot: 92.1746 ms
[CPU] reduce_chi2::diff_weighted: 1.23496 ms
[CPU] reduce_chi2::reduction: 0.522797 ms
[CPU] reduce_chi2_tot: 1.77193 ms
[CPU] chi2_imag::free_fint: 0.00125304 ms
[CPU] chi2_image_tot: 93.9581 ms

[CPU] chi2_imag::fftw_alloc: 0.00144 ms
[CPU] sample_image::copy_input: 11.3988 ms
[CPU] sample::1st_shift: 7.07165 ms
[CPU] sample::FFT: 51.4154 ms
[CPU] sample::2nd_shift: 5.21841 ms
[CPU] sample::interpolate: 8.20479 ms
[CPU] sample::apply_phase_sampled: 4.38519 ms
[CPU] sample_tot: 77.9805 ms
[CPU] sample_image::free_data: 0.44227 ms
[CPU] sample_image_tot: 89.8369 ms
[CPU] reduce_chi2::diff_weighted: 1.22608 ms
[CPU] reduce_chi2::reduction: 0.47787 ms
[CPU] reduce_chi2_tot: 1.71714 ms
[CPU] chi2_imag::free_fint: 0.001062 ms
[CPU] chi2_image_tot: 91.5649 ms

[CPU] chi2_imag::fftw_alloc: 0.00113202 ms
[CPU] sample_image::copy_input: 10.866 ms
[CPU] sample::1st_shift: 5.19837 ms
[CPU] sample::FFT: 57.9344 ms
[CPU] sample::2nd_shift: 5.24986 ms
[CPU] sample::interpolate: 8.416 ms
[CPU] sample::apply_phase_sampled: 4.3785 ms
[CPU] sample_tot: 82.992 ms
[CPU] sample_image::free_data: 0.448381 ms
[CPU] sample_image_tot: 94.3217 ms
[CPU] reduce_chi2::diff_weighted: 1.22322 ms
[CPU] reduce_chi2::reduction: 0.47249 ms
[CPU] reduce_chi2_tot: 1.70905 ms
[CPU] chi2_imag::free_fint: 0.00109 ms
[CPU] chi2_image_tot: 96.0412 ms

[CPU] chi2_imag::fftw_alloc: 0.00147801 ms
[CPU] sample_image::copy_input: 10.8343 ms
[CPU] sample::1st_shift: 5.23618 ms
[CPU] sample::FFT: 51.4604 ms
[CPU] sample::2nd_shift: 5.24437 ms
[CPU] sample::interpolate: 13.5447 ms
[CPU] sample::apply_phase_sampled: 5.4484 ms
[CPU] sample_tot: 82.6246 ms
[CPU] sample_image::free_data: 0.496817 ms
[CPU] sample_image_tot: 93.9713 ms
[CPU] reduce_chi2::diff_weighted: 1.32134 ms
[CPU] reduce_chi2::reduction: 0.580976 ms
[CPU] reduce_chi2_tot: 1.91708 ms
[CPU] chi2_imag::free_fint: 0.00162603 ms
[CPU] chi2_image_tot: 95.9008 ms

[CPU] chi2_imag::fftw_alloc: 0.00149402 ms
[CPU] sample_image::copy_input: 11.5151 ms
[CPU] sample::1st_shift: 7.16658 ms
[CPU] sample::FFT: 51.3631 ms
[CPU] sample::2nd_shift: 5.24085 ms
[CPU] sample::interpolate: 8.19744 ms
[CPU] sample::apply_phase_sampled: 4.38372 ms
[CPU] sample_tot: 78.0324 ms
[CPU] sample_image::free_data: 0.44537 ms
[CPU] sample_image_tot: 90.0102 ms
[CPU] reduce_chi2::diff_weighted: 1.22611 ms
[CPU] reduce_chi2::reduction: 0.469071 ms
[CPU] reduce_chi2_tot: 1.70913 ms
[CPU] chi2_imag::free_fint: 0.001006 ms
[CPU] chi2_image_tot: 91.731 ms

[CPU] chi2_imag::fftw_alloc: 0.00104896 ms
[CPU] sample_image::copy_input: 10.8178 ms
[CPU] sample::1st_shift: 5.23644 ms
[CPU] sample::FFT: 58.6957 ms
[CPU] sample::2nd_shift: 5.29713 ms
[CPU] sample::interpolate: 9.60428 ms
[CPU] sample::apply_phase_sampled: 4.44946 ms
[CPU] sample_tot: 84.9352 ms
[CPU] sample_image::free_data: 0.423592 ms
[CPU] sample_image_tot: 96.1915 ms
[CPU] reduce_chi2::diff_weighted: 1.22748 ms
[CPU] reduce_chi2::reduction: 0.477458 ms
[CPU] reduce_chi2_tot: 1.71856 ms
[CPU] chi2_imag::free_fint: 0.00101404 ms
[CPU] chi2_image_tot: 97.9201 ms

[CPU] chi2_imag::fftw_alloc: 0.00155898 ms
[CPU] sample_image::copy_input: 10.9336 ms
[CPU] sample::1st_shift: 5.28893 ms
[CPU] sample::FFT: 51.7063 ms
[CPU] sample::2nd_shift: 5.38492 ms
[CPU] sample::interpolate: 12.6548 ms
[CPU] sample::apply_phase_sampled: 8.84821 ms
[CPU] sample_tot: 85.5344 ms
[CPU] sample_image::free_data: 0.429911 ms
[CPU] sample_image_tot: 96.912 ms
[CPU] reduce_chi2::diff_weighted: 3.70711 ms
[CPU] reduce_chi2::reduction: 3.61046 ms
[CPU] reduce_chi2_tot: 7.33616 ms
[CPU] chi2_imag::free_fint: 0.001534 ms
[CPU] chi2_image_tot: 104.26 ms

[CPU] chi2_imag::fftw_alloc: 0.001151 ms
[CPU] sample_image::copy_input: 12.1275 ms
[CPU] sample::1st_shift: 5.32069 ms
[CPU] sample::FFT: 51.5708 ms
[CPU] sample::2nd_shift: 5.29881 ms
[CPU] sample::interpolate: 8.19471 ms
[CPU] sample::apply_phase_sampled: 4.38089 ms
[CPU] sample_tot: 76.4304 ms
[CPU] sample_image::free_data: 0.419057 ms
[CPU] sample_image_tot: 88.9924 ms
[CPU] reduce_chi2::diff_weighted: 1.27041 ms
[CPU] reduce_chi2::reduction: 0.457573 ms
[CPU] reduce_chi2_tot: 1.74042 ms
[CPU] chi2_imag::free_fint: 0.00138197 ms
[CPU] chi2_image_tot: 90.7426 ms
4096	1.000000e+06	float64	12	0	1.802700e+00	9.487894e-02	3.530289e-03	8.958197e-02
# |--> timings: [0.1017920970916748, 0.08958196640014648, 0.09472489356994629, 0.09580802917480469, 0.0918271541595459, 0.0985558032989502, 0.09576797485351562, 0.0917208194732666, 0.0958099365234375, 0.09897518157958984, 0.09091711044311523, 0.09625101089477539, 0.0940389633178711, 0.09164690971374512, 0.09612107276916504, 0.09598088264465332, 0.0918130874633789, 0.09799885749816895, 0.1043400764465332, 0.0908200740814209]

[GPU] chi2_image::malloc_fint: 0.212992 ms
[GPU] chi2_image::copy_observations: 4.45638 ms
[GPU] copy_input_H->D: 89.1599 ms
[GPU] sample::copy_uv_H->D: 3.44397 ms
[GPU] sample::copy_uvrot_D->D: 0.239168 ms
[GPU] sample::1st_shift: 26.7889 ms
[GPU] sample::FFT: 291.02 ms
[GPU] sample::2nd_shift: 16.8776 ms
[GPU] sample::interpolate: 2.39309 ms
[GPU] sample::apply_phase_sampled: 0.603008 ms
[GPU] sample_tot: 341.707 ms
[GPU] reduce_chi2::diff_weighted: 0.370688 ms
[GPU] reduce_chi2::reduction: 0.259072 ms
[GPU] reduce_chi2_tot: 0.64592 ms
[GPU] chi2_image::free_all: 0.578816 ms
[CPU] chi2_image_tot: 443.142 ms

[GPU] chi2_image::malloc_fint: 0.507168 ms
[GPU] chi2_image::copy_observations: 4.94262 ms
[GPU] copy_input_H->D: 89.1573 ms
[GPU] sample::copy_uv_H->D: 3.32874 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 26.6056 ms
[GPU] sample::FFT: 74.7284 ms
[GPU] sample::2nd_shift: 17.2049 ms
[GPU] sample::interpolate: 2.39981 ms
[GPU] sample::apply_phase_sampled: 0.545792 ms
[GPU] sample_tot: 125.378 ms
[GPU] reduce_chi2::diff_weighted: 0.368512 ms
[GPU] reduce_chi2::reduction: 0.241344 ms
[GPU] reduce_chi2_tot: 0.626336 ms
[GPU] chi2_image::free_all: 0.577376 ms
[CPU] chi2_image_tot: 221.3 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.44346 ms
[GPU] copy_input_H->D: 89.1178 ms
[GPU] sample::copy_uv_H->D: 3.32531 ms
[GPU] sample::copy_uvrot_D->D: 0.233024 ms
[GPU] sample::1st_shift: 26.8029 ms
[GPU] sample::FFT: 73.4561 ms
[GPU] sample::2nd_shift: 16.9153 ms
[GPU] sample::interpolate: 2.3992 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 123.993 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.24304 ms
[GPU] reduce_chi2_tot: 0.627328 ms
[GPU] chi2_image::free_all: 0.57792 ms
[CPU] chi2_image_tot: 219.044 ms

[GPU] chi2_image::malloc_fint: 0.21632 ms
[GPU] chi2_image::copy_observations: 4.42381 ms
[GPU] copy_input_H->D: 89.0644 ms
[GPU] sample::copy_uv_H->D: 3.32067 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 26.7006 ms
[GPU] sample::FFT: 74.5782 ms
[GPU] sample::2nd_shift: 16.8714 ms
[GPU] sample::interpolate: 2.39296 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 124.959 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24384 ms
[GPU] reduce_chi2_tot: 0.628 ms
[GPU] chi2_image::free_all: 0.579008 ms
[CPU] chi2_image_tot: 219.955 ms

[GPU] chi2_image::malloc_fint: 0.203168 ms
[GPU] chi2_image::copy_observations: 4.43085 ms
[GPU] copy_input_H->D: 89.1173 ms
[GPU] sample::copy_uv_H->D: 3.32525 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 26.8754 ms
[GPU] sample::FFT: 73.6123 ms
[GPU] sample::2nd_shift: 16.8147 ms
[GPU] sample::interpolate: 2.39293 ms
[GPU] sample::apply_phase_sampled: 0.532416 ms
[GPU] sample_tot: 124.127 ms
[GPU] reduce_chi2::diff_weighted: 0.367136 ms
[GPU] reduce_chi2::reduction: 0.240512 ms
[GPU] reduce_chi2_tot: 0.625248 ms
[GPU] chi2_image::free_all: 0.582208 ms
[CPU] chi2_image_tot: 219.169 ms

[GPU] chi2_image::malloc_fint: 0.199552 ms
[GPU] chi2_image::copy_observations: 4.4321 ms
[GPU] copy_input_H->D: 89.1225 ms
[GPU] sample::copy_uv_H->D: 3.31283 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 26.886 ms
[GPU] sample::FFT: 73.4135 ms
[GPU] sample::2nd_shift: 16.8835 ms
[GPU] sample::interpolate: 2.39616 ms
[GPU] sample::apply_phase_sampled: 0.53136 ms
[GPU] sample_tot: 123.988 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.241536 ms
[GPU] reduce_chi2_tot: 0.625248 ms
[GPU] chi2_image::free_all: 0.582656 ms
[CPU] chi2_image_tot: 219.032 ms

[GPU] chi2_image::malloc_fint: 0.198624 ms
[GPU] chi2_image::copy_observations: 4.42653 ms
[GPU] copy_input_H->D: 89.0674 ms
[GPU] sample::copy_uv_H->D: 3.27539 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 26.7232 ms
[GPU] sample::FFT: 73.3183 ms
[GPU] sample::2nd_shift: 16.9184 ms
[GPU] sample::interpolate: 2.39674 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 123.725 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239872 ms
[GPU] reduce_chi2_tot: 0.623744 ms
[GPU] chi2_image::free_all: 0.581632 ms
[CPU] chi2_image_tot: 218.704 ms

[GPU] chi2_image::malloc_fint: 0.19872 ms
[GPU] chi2_image::copy_observations: 4.44246 ms
[GPU] copy_input_H->D: 89.0876 ms
[GPU] sample::copy_uv_H->D: 3.33661 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 26.7428 ms
[GPU] sample::FFT: 72.9985 ms
[GPU] sample::2nd_shift: 16.8332 ms
[GPU] sample::interpolate: 2.39718 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 123.415 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.623392 ms
[GPU] chi2_image::free_all: 0.58368 ms
[CPU] chi2_image_tot: 218.433 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43085 ms
[GPU] copy_input_H->D: 89.0908 ms
[GPU] sample::copy_uv_H->D: 3.31162 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 26.923 ms
[GPU] sample::FFT: 73.5846 ms
[GPU] sample::2nd_shift: 17.2602 ms
[GPU] sample::interpolate: 2.40019 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 124.574 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241152 ms
[GPU] reduce_chi2_tot: 0.625152 ms
[GPU] chi2_image::free_all: 0.581984 ms
[CPU] chi2_image_tot: 219.584 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.42419 ms
[GPU] copy_input_H->D: 89.0905 ms
[GPU] sample::copy_uv_H->D: 8.78086 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 26.7069 ms
[GPU] sample::FFT: 73.3165 ms
[GPU] sample::2nd_shift: 17.0942 ms
[GPU] sample::interpolate: 2.40026 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 129.678 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243104 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 2.35725 ms
[CPU] chi2_image_tot: 226.46 ms

[GPU] chi2_image::malloc_fint: 0.3568 ms
[GPU] chi2_image::copy_observations: 6.05933 ms
[GPU] copy_input_H->D: 89.1565 ms
[GPU] sample::copy_uv_H->D: 3.31776 ms
[GPU] sample::copy_uvrot_D->D: 0.23328 ms
[GPU] sample::1st_shift: 26.7028 ms
[GPU] sample::FFT: 74.0311 ms
[GPU] sample::2nd_shift: 17.0127 ms
[GPU] sample::interpolate: 2.39514 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 124.554 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.241952 ms
[GPU] reduce_chi2_tot: 0.628096 ms
[GPU] chi2_image::free_all: 0.58368 ms
[CPU] chi2_image_tot: 221.422 ms

[GPU] chi2_image::malloc_fint: 0.2 ms
[GPU] chi2_image::copy_observations: 4.42438 ms
[GPU] copy_input_H->D: 89.0987 ms
[GPU] sample::copy_uv_H->D: 3.33136 ms
[GPU] sample::copy_uvrot_D->D: 0.233408 ms
[GPU] sample::1st_shift: 26.9188 ms
[GPU] sample::FFT: 73.3929 ms
[GPU] sample::2nd_shift: 16.9656 ms
[GPU] sample::interpolate: 2.39514 ms
[GPU] sample::apply_phase_sampled: 0.532192 ms
[GPU] sample_tot: 124.109 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.240992 ms
[GPU] reduce_chi2_tot: 0.627616 ms
[GPU] chi2_image::free_all: 0.585728 ms
[CPU] chi2_image_tot: 219.129 ms

[GPU] chi2_image::malloc_fint: 0.202464 ms
[GPU] chi2_image::copy_observations: 4.42666 ms
[GPU] copy_input_H->D: 89.0912 ms
[GPU] sample::copy_uv_H->D: 3.31974 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 26.4776 ms
[GPU] sample::FFT: 73.3472 ms
[GPU] sample::2nd_shift: 17.2605 ms
[GPU] sample::interpolate: 2.39616 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 123.917 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.24048 ms
[GPU] reduce_chi2_tot: 0.623808 ms
[GPU] chi2_image::free_all: 0.593504 ms
[CPU] chi2_image_tot: 218.94 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.42291 ms
[GPU] copy_input_H->D: 89.073 ms
[GPU] sample::copy_uv_H->D: 3.33318 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 26.9117 ms
[GPU] sample::FFT: 73.3144 ms
[GPU] sample::2nd_shift: 16.9185 ms
[GPU] sample::interpolate: 2.39069 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 123.969 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.242528 ms
[GPU] reduce_chi2_tot: 0.627584 ms
[GPU] chi2_image::free_all: 0.58368 ms
[CPU] chi2_image_tot: 218.959 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.43635 ms
[GPU] copy_input_H->D: 89.1024 ms
[GPU] sample::copy_uv_H->D: 3.30925 ms
[GPU] sample::copy_uvrot_D->D: 0.233376 ms
[GPU] sample::1st_shift: 26.8687 ms
[GPU] sample::FFT: 73.642 ms
[GPU] sample::2nd_shift: 16.8191 ms
[GPU] sample::interpolate: 2.39206 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 124.128 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.24032 ms
[GPU] reduce_chi2_tot: 0.624288 ms
[GPU] chi2_image::free_all: 0.580544 ms
[CPU] chi2_image_tot: 219.154 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.43392 ms
[GPU] copy_input_H->D: 89.0891 ms
[GPU] sample::copy_uv_H->D: 3.32374 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 27.1688 ms
[GPU] sample::FFT: 73.8714 ms
[GPU] sample::2nd_shift: 16.7045 ms
[GPU] sample::interpolate: 2.39798 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 124.569 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.2424 ms
[GPU] reduce_chi2_tot: 0.626528 ms
[GPU] chi2_image::free_all: 0.586624 ms
[CPU] chi2_image_tot: 219.587 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.42739 ms
[GPU] copy_input_H->D: 89.0628 ms
[GPU] sample::copy_uv_H->D: 3.32653 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 26.817 ms
[GPU] sample::FFT: 73.0286 ms
[GPU] sample::2nd_shift: 17.0615 ms
[GPU] sample::interpolate: 2.39309 ms
[GPU] sample::apply_phase_sampled: 0.5312 ms
[GPU] sample_tot: 123.722 ms
[GPU] reduce_chi2::diff_weighted: 0.366336 ms
[GPU] reduce_chi2::reduction: 0.239776 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.66848 ms
[CPU] chi2_image_tot: 218.785 ms

[GPU] chi2_image::malloc_fint: 0.25152 ms
[GPU] chi2_image::copy_observations: 4.46403 ms
[GPU] copy_input_H->D: 89.1046 ms
[GPU] sample::copy_uv_H->D: 3.32829 ms
[GPU] sample::copy_uvrot_D->D: 0.232352 ms
[GPU] sample::1st_shift: 26.8626 ms
[GPU] sample::FFT: 73.3693 ms
[GPU] sample::2nd_shift: 16.7112 ms
[GPU] sample::interpolate: 2.39699 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 123.762 ms
[GPU] reduce_chi2::diff_weighted: 0.370272 ms
[GPU] reduce_chi2::reduction: 0.237984 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.584704 ms
[CPU] chi2_image_tot: 218.875 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.4288 ms
[GPU] copy_input_H->D: 89.1225 ms
[GPU] sample::copy_uv_H->D: 3.32157 ms
[GPU] sample::copy_uvrot_D->D: 0.232288 ms
[GPU] sample::1st_shift: 26.7978 ms
[GPU] sample::FFT: 73.515 ms
[GPU] sample::2nd_shift: 16.9675 ms
[GPU] sample::interpolate: 2.39402 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 124.097 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.58752 ms
[CPU] chi2_image_tot: 219.143 ms

[GPU] chi2_image::malloc_fint: 0.198976 ms
[GPU] chi2_image::copy_observations: 4.42118 ms
[GPU] copy_input_H->D: 89.0767 ms
[GPU] sample::copy_uv_H->D: 8.80867 ms
[GPU] sample::copy_uvrot_D->D: 0.234496 ms
[GPU] sample::1st_shift: 26.6179 ms
[GPU] sample::FFT: 73.4983 ms
[GPU] sample::2nd_shift: 17.0957 ms
[GPU] sample::interpolate: 2.39597 ms
[GPU] sample::apply_phase_sampled: 0.531424 ms
[GPU] sample_tot: 129.516 ms
[GPU] reduce_chi2::diff_weighted: 0.370304 ms
[GPU] reduce_chi2::reduction: 0.241888 ms
[GPU] reduce_chi2_tot: 0.62976 ms
[GPU] chi2_image::free_all: 0.861184 ms
[CPU] chi2_image_tot: 224.784 ms
8192	1.000000e+06	float64	0	8	4.181704e+00	2.200897e-01	2.084823e-03	2.185030e-01
# |--> timings: [0.44487786293029785, 0.22139501571655273, 0.21910619735717773, 0.2200169563293457, 0.21923518180847168, 0.21909403800964355, 0.2187662124633789, 0.21850299835205078, 0.21964597702026367, 0.22652411460876465, 0.22148609161376953, 0.21919608116149902, 0.21900320053100586, 0.21902012825012207, 0.21921801567077637, 0.21964788436889648, 0.21884894371032715, 0.21893906593322754, 0.2192091941833496, 0.22484898567199707]

[GPU] chi2_image::malloc_fint: 0.289504 ms
[GPU] chi2_image::copy_observations: 6.90285 ms
[GPU] copy_input_H->D: 89.1158 ms
[GPU] sample::copy_uv_H->D: 3.34259 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 22.0969 ms
[GPU] sample::FFT: 73.0726 ms
[GPU] sample::2nd_shift: 18.9007 ms
[GPU] sample::interpolate: 2.37978 ms
[GPU] sample::apply_phase_sampled: 0.533152 ms
[GPU] sample_tot: 120.891 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240864 ms
[GPU] reduce_chi2_tot: 0.625472 ms
[GPU] chi2_image::free_all: 0.580608 ms
[CPU] chi2_image_tot: 218.491 ms

[GPU] chi2_image::malloc_fint: 0.203776 ms
[GPU] chi2_image::copy_observations: 4.42086 ms
[GPU] copy_input_H->D: 89.0989 ms
[GPU] sample::copy_uv_H->D: 3.33174 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 22.1307 ms
[GPU] sample::FFT: 73.115 ms
[GPU] sample::2nd_shift: 18.8979 ms
[GPU] sample::interpolate: 2.38285 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 120.954 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.243648 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.58384 ms
[CPU] chi2_image_tot: 215.97 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.42637 ms
[GPU] copy_input_H->D: 89.1004 ms
[GPU] sample::copy_uv_H->D: 3.32934 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 22.0948 ms
[GPU] sample::FFT: 73.1615 ms
[GPU] sample::2nd_shift: 18.9078 ms
[GPU] sample::interpolate: 2.38163 ms
[GPU] sample::apply_phase_sampled: 0.53232 ms
[GPU] sample_tot: 124.163 ms
[GPU] reduce_chi2::diff_weighted: 0.371296 ms
[GPU] reduce_chi2::reduction: 0.241408 ms
[GPU] reduce_chi2_tot: 0.62976 ms
[GPU] chi2_image::free_all: 3.14778 ms
[CPU] chi2_image_tot: 221.749 ms

[GPU] chi2_image::malloc_fint: 0.203776 ms
[GPU] chi2_image::copy_observations: 4.66227 ms
[GPU] copy_input_H->D: 89.4427 ms
[GPU] sample::copy_uv_H->D: 3.3255 ms
[GPU] sample::copy_uvrot_D->D: 0.232128 ms
[GPU] sample::1st_shift: 22.0987 ms
[GPU] sample::FFT: 73.2785 ms
[GPU] sample::2nd_shift: 18.9624 ms
[GPU] sample::interpolate: 2.37978 ms
[GPU] sample::apply_phase_sampled: 0.532448 ms
[GPU] sample_tot: 121.139 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241728 ms
[GPU] reduce_chi2_tot: 0.625632 ms
[GPU] chi2_image::free_all: 0.581248 ms
[CPU] chi2_image_tot: 216.742 ms

[GPU] chi2_image::malloc_fint: 0.199808 ms
[GPU] chi2_image::copy_observations: 4.44368 ms
[GPU] copy_input_H->D: 89.1331 ms
[GPU] sample::copy_uv_H->D: 3.31475 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 22.1071 ms
[GPU] sample::FFT: 73.3665 ms
[GPU] sample::2nd_shift: 18.8978 ms
[GPU] sample::interpolate: 2.38285 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 121.175 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.241312 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.580736 ms
[CPU] chi2_image_tot: 216.24 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.42224 ms
[GPU] copy_input_H->D: 89.1249 ms
[GPU] sample::copy_uv_H->D: 3.32739 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 22.1184 ms
[GPU] sample::FFT: 73.2599 ms
[GPU] sample::2nd_shift: 18.9665 ms
[GPU] sample::interpolate: 2.38285 ms
[GPU] sample::apply_phase_sampled: 0.533344 ms
[GPU] sample_tot: 121.44 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24016 ms
[GPU] reduce_chi2_tot: 0.624 ms
[GPU] chi2_image::free_all: 0.585728 ms
[CPU] chi2_image_tot: 216.48 ms

[GPU] chi2_image::malloc_fint: 0.198592 ms
[GPU] chi2_image::copy_observations: 4.42982 ms
[GPU] copy_input_H->D: 89.0677 ms
[GPU] sample::copy_uv_H->D: 3.31638 ms
[GPU] sample::copy_uvrot_D->D: 0.232224 ms
[GPU] sample::1st_shift: 22.1143 ms
[GPU] sample::FFT: 74.2193 ms
[GPU] sample::2nd_shift: 18.9163 ms
[GPU] sample::interpolate: 2.38141 ms
[GPU] sample::apply_phase_sampled: 0.53232 ms
[GPU] sample_tot: 122.04 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.244416 ms
[GPU] reduce_chi2_tot: 0.628672 ms
[GPU] chi2_image::free_all: 0.580032 ms
[CPU] chi2_image_tot: 217.027 ms

[GPU] chi2_image::malloc_fint: 0.19872 ms
[GPU] chi2_image::copy_observations: 4.4367 ms
[GPU] copy_input_H->D: 89.0951 ms
[GPU] sample::copy_uv_H->D: 3.32368 ms
[GPU] sample::copy_uvrot_D->D: 0.233248 ms
[GPU] sample::1st_shift: 22.0631 ms
[GPU] sample::FFT: 73.4689 ms
[GPU] sample::2nd_shift: 18.913 ms
[GPU] sample::interpolate: 2.38134 ms
[GPU] sample::apply_phase_sampled: 0.53216 ms
[GPU] sample_tot: 121.244 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.24224 ms
[GPU] reduce_chi2_tot: 0.62624 ms
[GPU] chi2_image::free_all: 0.581632 ms
[CPU] chi2_image_tot: 216.265 ms

[GPU] chi2_image::malloc_fint: 0.199072 ms
[GPU] chi2_image::copy_observations: 4.42189 ms
[GPU] copy_input_H->D: 89.1115 ms
[GPU] sample::copy_uv_H->D: 3.33427 ms
[GPU] sample::copy_uvrot_D->D: 0.232992 ms
[GPU] sample::1st_shift: 22.0832 ms
[GPU] sample::FFT: 74.1624 ms
[GPU] sample::2nd_shift: 18.9133 ms
[GPU] sample::interpolate: 2.37875 ms
[GPU] sample::apply_phase_sampled: 0.532192 ms
[GPU] sample_tot: 121.969 ms
[GPU] reduce_chi2::diff_weighted: 0.365568 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.623584 ms
[GPU] chi2_image::free_all: 0.589696 ms
[CPU] chi2_image_tot: 216.997 ms

[GPU] chi2_image::malloc_fint: 0.197696 ms
[GPU] chi2_image::copy_observations: 4.4289 ms
[GPU] copy_input_H->D: 89.0742 ms
[GPU] sample::copy_uv_H->D: 3.32288 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 22.1061 ms
[GPU] sample::FFT: 73.3841 ms
[GPU] sample::2nd_shift: 18.9313 ms
[GPU] sample::interpolate: 2.3808 ms
[GPU] sample::apply_phase_sampled: 0.53216 ms
[GPU] sample_tot: 121.225 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241792 ms
[GPU] reduce_chi2_tot: 0.626944 ms
[GPU] chi2_image::free_all: 0.585952 ms
[CPU] chi2_image_tot: 216.223 ms

[GPU] chi2_image::malloc_fint: 0.199744 ms
[GPU] chi2_image::copy_observations: 4.42563 ms
[GPU] copy_input_H->D: 89.0956 ms
[GPU] sample::copy_uv_H->D: 3.32954 ms
[GPU] sample::copy_uvrot_D->D: 0.233312 ms
[GPU] sample::1st_shift: 22.103 ms
[GPU] sample::FFT: 72.9822 ms
[GPU] sample::2nd_shift: 18.9133 ms
[GPU] sample::interpolate: 2.37978 ms
[GPU] sample::apply_phase_sampled: 0.532096 ms
[GPU] sample_tot: 120.806 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.58368 ms
[CPU] chi2_image_tot: 215.818 ms

[GPU] chi2_image::malloc_fint: 0.199776 ms
[GPU] chi2_image::copy_observations: 4.42131 ms
[GPU] copy_input_H->D: 89.1095 ms
[GPU] sample::copy_uv_H->D: 3.32454 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 22.1149 ms
[GPU] sample::FFT: 73.2899 ms
[GPU] sample::2nd_shift: 18.9235 ms
[GPU] sample::interpolate: 2.38237 ms
[GPU] sample::apply_phase_sampled: 0.533408 ms
[GPU] sample_tot: 121.137 ms
[GPU] reduce_chi2::diff_weighted: 0.367168 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.586912 ms
[CPU] chi2_image_tot: 216.163 ms

[GPU] chi2_image::malloc_fint: 0.200096 ms
[GPU] chi2_image::copy_observations: 4.43197 ms
[GPU] copy_input_H->D: 89.0697 ms
[GPU] sample::copy_uv_H->D: 3.31494 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 22.1143 ms
[GPU] sample::FFT: 73.6266 ms
[GPU] sample::2nd_shift: 18.9386 ms
[GPU] sample::interpolate: 2.38285 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 121.47 ms
[GPU] reduce_chi2::diff_weighted: 0.36624 ms
[GPU] reduce_chi2::reduction: 0.242624 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.583008 ms
[CPU] chi2_image_tot: 216.465 ms

[GPU] chi2_image::malloc_fint: 0.199104 ms
[GPU] chi2_image::copy_observations: 4.42477 ms
[GPU] copy_input_H->D: 89.1011 ms
[GPU] sample::copy_uv_H->D: 3.32669 ms
[GPU] sample::copy_uvrot_D->D: 0.232416 ms
[GPU] sample::1st_shift: 22.1051 ms
[GPU] sample::FFT: 73.1669 ms
[GPU] sample::2nd_shift: 18.86 ms
[GPU] sample::interpolate: 2.38074 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 120.932 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241696 ms
[GPU] reduce_chi2_tot: 0.627488 ms
[GPU] chi2_image::free_all: 0.583776 ms
[CPU] chi2_image_tot: 215.95 ms

[GPU] chi2_image::malloc_fint: 0.2008 ms
[GPU] chi2_image::copy_observations: 4.42541 ms
[GPU] copy_input_H->D: 89.1055 ms
[GPU] sample::copy_uv_H->D: 3.3232 ms
[GPU] sample::copy_uvrot_D->D: 0.233184 ms
[GPU] sample::1st_shift: 22.0998 ms
[GPU] sample::FFT: 73.6021 ms
[GPU] sample::2nd_shift: 18.9686 ms
[GPU] sample::interpolate: 2.38045 ms
[GPU] sample::apply_phase_sampled: 0.53232 ms
[GPU] sample_tot: 121.468 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240384 ms
[GPU] reduce_chi2_tot: 0.626528 ms
[GPU] chi2_image::free_all: 0.580608 ms
[CPU] chi2_image_tot: 216.491 ms

[GPU] chi2_image::malloc_fint: 0.198944 ms
[GPU] chi2_image::copy_observations: 4.42051 ms
[GPU] copy_input_H->D: 89.0659 ms
[GPU] sample::copy_uv_H->D: 3.34336 ms
[GPU] sample::copy_uvrot_D->D: 0.232096 ms
[GPU] sample::1st_shift: 22.0867 ms
[GPU] sample::FFT: 77.396 ms
[GPU] sample::2nd_shift: 18.8877 ms
[GPU] sample::interpolate: 2.38138 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 125.198 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.242432 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.584704 ms
[CPU] chi2_image_tot: 220.177 ms

[GPU] chi2_image::malloc_fint: 0.200736 ms
[GPU] chi2_image::copy_observations: 4.44778 ms
[GPU] copy_input_H->D: 89.1075 ms
[GPU] sample::copy_uv_H->D: 3.33936 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 22.1 ms
[GPU] sample::FFT: 73.137 ms
[GPU] sample::2nd_shift: 18.8976 ms
[GPU] sample::interpolate: 2.38285 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 120.958 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.244896 ms
[GPU] reduce_chi2_tot: 0.628448 ms
[GPU] chi2_image::free_all: 0.58368 ms
[CPU] chi2_image_tot: 216.009 ms

[GPU] chi2_image::malloc_fint: 0.199456 ms
[GPU] chi2_image::copy_observations: 4.43203 ms
[GPU] copy_input_H->D: 89.0993 ms
[GPU] sample::copy_uv_H->D: 3.3184 ms
[GPU] sample::copy_uvrot_D->D: 0.23216 ms
[GPU] sample::1st_shift: 22.1079 ms
[GPU] sample::FFT: 73.5108 ms
[GPU] sample::2nd_shift: 18.8841 ms
[GPU] sample::interpolate: 2.3808 ms
[GPU] sample::apply_phase_sampled: 0.532064 ms
[GPU] sample_tot: 121.3 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.24176 ms
[GPU] reduce_chi2_tot: 0.62736 ms
[GPU] chi2_image::free_all: 0.584288 ms
[CPU] chi2_image_tot: 216.325 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43606 ms
[GPU] copy_input_H->D: 89.067 ms
[GPU] sample::copy_uv_H->D: 3.35197 ms
[GPU] sample::copy_uvrot_D->D: 0.23424 ms
[GPU] sample::1st_shift: 22.1286 ms
[GPU] sample::FFT: 73.0384 ms
[GPU] sample::2nd_shift: 18.8723 ms
[GPU] sample::interpolate: 2.37866 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 120.867 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.623712 ms
[GPU] chi2_image::free_all: 0.580672 ms
[CPU] chi2_image_tot: 215.855 ms

[GPU] chi2_image::malloc_fint: 0.199936 ms
[GPU] chi2_image::copy_observations: 4.43718 ms
[GPU] copy_input_H->D: 89.1003 ms
[GPU] sample::copy_uv_H->D: 3.32214 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 22.0946 ms
[GPU] sample::FFT: 73.9353 ms
[GPU] sample::2nd_shift: 18.8836 ms
[GPU] sample::interpolate: 2.3808 ms
[GPU] sample::apply_phase_sampled: 0.53312 ms
[GPU] sample_tot: 121.716 ms
[GPU] reduce_chi2::diff_weighted: 0.367328 ms
[GPU] reduce_chi2::reduction: 0.24224 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.586592 ms
[CPU] chi2_image_tot: 216.748 ms
8192	1.000000e+06	float64	0	16	4.121198e+00	2.169052e-01	1.475705e-03	2.158849e-01
# |--> timings: [0.2185349464416504, 0.216033935546875, 0.22181487083435059, 0.21680879592895508, 0.21630287170410156, 0.21654605865478516, 0.21709012985229492, 0.21632814407348633, 0.21706390380859375, 0.21628594398498535, 0.21588492393493652, 0.21622490882873535, 0.21652698516845703, 0.2162940502166748, 0.2165541648864746, 0.2202448844909668, 0.21607303619384766, 0.21639084815979004, 0.21591901779174805, 0.216810941696167]

[GPU] chi2_image::malloc_fint: 0.204672 ms
[GPU] chi2_image::copy_observations: 4.42742 ms
[GPU] copy_input_H->D: 89.1121 ms
[GPU] sample::copy_uv_H->D: 3.34714 ms
[GPU] sample::copy_uvrot_D->D: 0.233056 ms
[GPU] sample::1st_shift: 18.32 ms
[GPU] sample::FFT: 74.5852 ms
[GPU] sample::2nd_shift: 16.5263 ms
[GPU] sample::interpolate: 2.36134 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 116.286 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241152 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.590848 ms
[CPU] chi2_image_tot: 211.333 ms

[GPU] chi2_image::malloc_fint: 0.2088 ms
[GPU] chi2_image::copy_observations: 4.44621 ms
[GPU] copy_input_H->D: 89.0647 ms
[GPU] sample::copy_uv_H->D: 3.34195 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 18.3181 ms
[GPU] sample::FFT: 73.4667 ms
[GPU] sample::2nd_shift: 16.5096 ms
[GPU] sample::interpolate: 2.35725 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 115.128 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24528 ms
[GPU] reduce_chi2_tot: 0.630784 ms
[GPU] chi2_image::free_all: 0.58064 ms
[CPU] chi2_image_tot: 210.141 ms

[GPU] chi2_image::malloc_fint: 0.204768 ms
[GPU] chi2_image::copy_observations: 4.42688 ms
[GPU] copy_input_H->D: 89.0995 ms
[GPU] sample::copy_uv_H->D: 3.32243 ms
[GPU] sample::copy_uvrot_D->D: 0.23952 ms
[GPU] sample::1st_shift: 18.2421 ms
[GPU] sample::FFT: 73.468 ms
[GPU] sample::2nd_shift: 16.5059 ms
[GPU] sample::interpolate: 2.36237 ms
[GPU] sample::apply_phase_sampled: 0.571104 ms
[GPU] sample_tot: 115.04 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240736 ms
[GPU] reduce_chi2_tot: 0.62576 ms
[GPU] chi2_image::free_all: 0.581632 ms
[CPU] chi2_image_tot: 210.063 ms

[GPU] chi2_image::malloc_fint: 0.200096 ms
[GPU] chi2_image::copy_observations: 4.42266 ms
[GPU] copy_input_H->D: 89.1262 ms
[GPU] sample::copy_uv_H->D: 3.33747 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 18.3511 ms
[GPU] sample::FFT: 73.5199 ms
[GPU] sample::2nd_shift: 16.4485 ms
[GPU] sample::interpolate: 2.35824 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 116.081 ms
[GPU] reduce_chi2::diff_weighted: 0.369376 ms
[GPU] reduce_chi2::reduction: 0.24176 ms
[GPU] reduce_chi2_tot: 0.628288 ms
[GPU] chi2_image::free_all: 0.587808 ms
[CPU] chi2_image_tot: 211.129 ms

[GPU] chi2_image::malloc_fint: 0.199392 ms
[GPU] chi2_image::copy_observations: 4.42774 ms
[GPU] copy_input_H->D: 89.0667 ms
[GPU] sample::copy_uv_H->D: 3.30781 ms
[GPU] sample::copy_uvrot_D->D: 0.23232 ms
[GPU] sample::1st_shift: 18.3129 ms
[GPU] sample::FFT: 72.7443 ms
[GPU] sample::2nd_shift: 16.4516 ms
[GPU] sample::interpolate: 2.3593 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 114.309 ms
[GPU] reduce_chi2::diff_weighted: 0.368128 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.583616 ms
[CPU] chi2_image_tot: 209.295 ms

[GPU] chi2_image::malloc_fint: 0.19904 ms
[GPU] chi2_image::copy_observations: 4.42413 ms
[GPU] copy_input_H->D: 89.1187 ms
[GPU] sample::copy_uv_H->D: 3.32234 ms
[GPU] sample::copy_uvrot_D->D: 0.233344 ms
[GPU] sample::1st_shift: 18.3009 ms
[GPU] sample::FFT: 72.9004 ms
[GPU] sample::2nd_shift: 16.4484 ms
[GPU] sample::interpolate: 2.35712 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 114.463 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241056 ms
[GPU] reduce_chi2_tot: 0.625472 ms
[GPU] chi2_image::free_all: 0.583328 ms
[CPU] chi2_image_tot: 209.498 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43056 ms
[GPU] copy_input_H->D: 89.0972 ms
[GPU] sample::copy_uv_H->D: 7.9463 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 18.304 ms
[GPU] sample::FFT: 72.9538 ms
[GPU] sample::2nd_shift: 16.517 ms
[GPU] sample::interpolate: 2.35725 ms
[GPU] sample::apply_phase_sampled: 0.571936 ms
[GPU] sample_tot: 119.224 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239264 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.587008 ms
[CPU] chi2_image_tot: 214.245 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.42138 ms
[GPU] copy_input_H->D: 89.0828 ms
[GPU] sample::copy_uv_H->D: 3.3247 ms
[GPU] sample::copy_uvrot_D->D: 0.232192 ms
[GPU] sample::1st_shift: 18.3429 ms
[GPU] sample::FFT: 73.6922 ms
[GPU] sample::2nd_shift: 16.4465 ms
[GPU] sample::interpolate: 2.3593 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 115.298 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.245152 ms
[GPU] reduce_chi2_tot: 0.629728 ms
[GPU] chi2_image::free_all: 0.581632 ms
[CPU] chi2_image_tot: 210.293 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.4264 ms
[GPU] copy_input_H->D: 89.1005 ms
[GPU] sample::copy_uv_H->D: 3.32045 ms
[GPU] sample::copy_uvrot_D->D: 0.233216 ms
[GPU] sample::1st_shift: 18.3777 ms
[GPU] sample::FFT: 77.1739 ms
[GPU] sample::2nd_shift: 16.4946 ms
[GPU] sample::interpolate: 2.3552 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 118.868 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240896 ms
[GPU] reduce_chi2_tot: 0.623872 ms
[GPU] chi2_image::free_all: 0.580768 ms
[CPU] chi2_image_tot: 213.887 ms

[GPU] chi2_image::malloc_fint: 0.203392 ms
[GPU] chi2_image::copy_observations: 4.42163 ms
[GPU] copy_input_H->D: 89.0752 ms
[GPU] sample::copy_uv_H->D: 3.29523 ms
[GPU] sample::copy_uvrot_D->D: 0.233184 ms
[GPU] sample::1st_shift: 18.3347 ms
[GPU] sample::FFT: 73.1197 ms
[GPU] sample::2nd_shift: 16.4659 ms
[GPU] sample::interpolate: 2.35715 ms
[GPU] sample::apply_phase_sampled: 0.571936 ms
[GPU] sample_tot: 114.707 ms
[GPU] reduce_chi2::diff_weighted: 0.367392 ms
[GPU] reduce_chi2::reduction: 0.239136 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.582752 ms
[CPU] chi2_image_tot: 209.695 ms

[GPU] chi2_image::malloc_fint: 0.19984 ms
[GPU] chi2_image::copy_observations: 4.42832 ms
[GPU] copy_input_H->D: 89.1199 ms
[GPU] sample::copy_uv_H->D: 3.32493 ms
[GPU] sample::copy_uvrot_D->D: 0.233408 ms
[GPU] sample::1st_shift: 18.2708 ms
[GPU] sample::FFT: 73.5061 ms
[GPU] sample::2nd_shift: 16.4987 ms
[GPU] sample::interpolate: 2.35818 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 115.092 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242336 ms
[GPU] reduce_chi2_tot: 0.626432 ms
[GPU] chi2_image::free_all: 0.581632 ms
[CPU] chi2_image_tot: 210.13 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.42326 ms
[GPU] copy_input_H->D: 89.1226 ms
[GPU] sample::copy_uv_H->D: 3.34064 ms
[GPU] sample::copy_uvrot_D->D: 0.23216 ms
[GPU] sample::1st_shift: 18.3026 ms
[GPU] sample::FFT: 73.2884 ms
[GPU] sample::2nd_shift: 16.4587 ms
[GPU] sample::interpolate: 2.3552 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 115.125 ms
[GPU] reduce_chi2::diff_weighted: 0.369184 ms
[GPU] reduce_chi2::reduction: 0.243264 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_image::free_all: 2.85693 ms
[CPU] chi2_image_tot: 212.443 ms

[GPU] chi2_image::malloc_fint: 0.199872 ms
[GPU] chi2_image::copy_observations: 4.44042 ms
[GPU] copy_input_H->D: 89.1469 ms
[GPU] sample::copy_uv_H->D: 3.32032 ms
[GPU] sample::copy_uvrot_D->D: 0.233312 ms
[GPU] sample::1st_shift: 18.3152 ms
[GPU] sample::FFT: 73.4331 ms
[GPU] sample::2nd_shift: 16.5159 ms
[GPU] sample::interpolate: 2.35622 ms
[GPU] sample::apply_phase_sampled: 0.572096 ms
[GPU] sample_tot: 115.077 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241952 ms
[GPU] reduce_chi2_tot: 0.626496 ms
[GPU] chi2_image::free_all: 0.586656 ms
[CPU] chi2_image_tot: 210.162 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.4223 ms
[GPU] copy_input_H->D: 89.1012 ms
[GPU] sample::copy_uv_H->D: 3.30966 ms
[GPU] sample::copy_uvrot_D->D: 0.233184 ms
[GPU] sample::1st_shift: 18.304 ms
[GPU] sample::FFT: 72.9879 ms
[GPU] sample::2nd_shift: 16.5151 ms
[GPU] sample::interpolate: 2.36032 ms
[GPU] sample::apply_phase_sampled: 0.571008 ms
[GPU] sample_tot: 114.613 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24192 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.584704 ms
[CPU] chi2_image_tot: 209.63 ms

[GPU] chi2_image::malloc_fint: 0.198688 ms
[GPU] chi2_image::copy_observations: 4.42518 ms
[GPU] copy_input_H->D: 89.0744 ms
[GPU] sample::copy_uv_H->D: 6.3289 ms
[GPU] sample::copy_uvrot_D->D: 0.233056 ms
[GPU] sample::1st_shift: 18.3183 ms
[GPU] sample::FFT: 72.9508 ms
[GPU] sample::2nd_shift: 16.4833 ms
[GPU] sample::interpolate: 2.36122 ms
[GPU] sample::apply_phase_sampled: 0.571232 ms
[GPU] sample_tot: 117.579 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24272 ms
[GPU] reduce_chi2_tot: 0.627808 ms
[GPU] chi2_image::free_all: 0.582368 ms
[CPU] chi2_image_tot: 212.569 ms

[GPU] chi2_image::malloc_fint: 0.199872 ms
[GPU] chi2_image::copy_observations: 4.4759 ms
[GPU] copy_input_H->D: 89.1137 ms
[GPU] sample::copy_uv_H->D: 3.32874 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 18.2804 ms
[GPU] sample::FFT: 73.1114 ms
[GPU] sample::2nd_shift: 16.5396 ms
[GPU] sample::interpolate: 2.36118 ms
[GPU] sample::apply_phase_sampled: 0.571008 ms
[GPU] sample_tot: 114.755 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.244736 ms
[GPU] reduce_chi2_tot: 0.630624 ms
[GPU] chi2_image::free_all: 0.584704 ms
[CPU] chi2_image_tot: 209.844 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.4255 ms
[GPU] copy_input_H->D: 89.1025 ms
[GPU] sample::copy_uv_H->D: 3.31469 ms
[GPU] sample::copy_uvrot_D->D: 0.233376 ms
[GPU] sample::1st_shift: 18.32 ms
[GPU] sample::FFT: 73.2492 ms
[GPU] sample::2nd_shift: 16.4844 ms
[GPU] sample::interpolate: 2.36237 ms
[GPU] sample::apply_phase_sampled: 0.572192 ms
[GPU] sample_tot: 114.868 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241088 ms
[GPU] reduce_chi2_tot: 0.62816 ms
[GPU] chi2_image::free_all: 0.584512 ms
[CPU] chi2_image_tot: 209.891 ms

[GPU] chi2_image::malloc_fint: 0.198944 ms
[GPU] chi2_image::copy_observations: 4.42634 ms
[GPU] copy_input_H->D: 89.0566 ms
[GPU] sample::copy_uv_H->D: 3.35274 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 18.272 ms
[GPU] sample::FFT: 75.3284 ms
[GPU] sample::2nd_shift: 16.4297 ms
[GPU] sample::interpolate: 2.3552 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 116.875 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240672 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.591872 ms
[CPU] chi2_image_tot: 211.856 ms

[GPU] chi2_image::malloc_fint: 0.203072 ms
[GPU] chi2_image::copy_observations: 4.43904 ms
[GPU] copy_input_H->D: 89.091 ms
[GPU] sample::copy_uv_H->D: 3.32454 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 18.3437 ms
[GPU] sample::FFT: 73.1919 ms
[GPU] sample::2nd_shift: 16.4688 ms
[GPU] sample::interpolate: 2.35805 ms
[GPU] sample::apply_phase_sampled: 0.571104 ms
[GPU] sample_tot: 114.822 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.241824 ms
[GPU] reduce_chi2_tot: 0.627296 ms
[GPU] chi2_image::free_all: 0.580608 ms
[CPU] chi2_image_tot: 209.846 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.42266 ms
[GPU] copy_input_H->D: 89.1076 ms
[GPU] sample::copy_uv_H->D: 3.33616 ms
[GPU] sample::copy_uvrot_D->D: 0.23232 ms
[GPU] sample::1st_shift: 18.3388 ms
[GPU] sample::FFT: 73.0702 ms
[GPU] sample::2nd_shift: 16.47 ms
[GPU] sample::interpolate: 2.35725 ms
[GPU] sample::apply_phase_sampled: 0.571008 ms
[GPU] sample_tot: 115.713 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.246144 ms
[GPU] reduce_chi2_tot: 0.631072 ms
[GPU] chi2_image::free_all: 4.72989 ms
[CPU] chi2_image_tot: 214.888 ms
8192	1.000000e+06	float64	0	32	4.011021e+00	2.111064e-01	1.723025e-03	2.093580e-01
# |--> timings: [0.2113800048828125, 0.2102048397064209, 0.2101268768310547, 0.21119904518127441, 0.20935797691345215, 0.20956206321716309, 0.2143080234527588, 0.2103559970855713, 0.21395015716552734, 0.2097640037536621, 0.21019387245178223, 0.21250700950622559, 0.21022701263427734, 0.20969390869140625, 0.2129220962524414, 0.20990800857543945, 0.2099602222442627, 0.21191906929016113, 0.20991015434265137, 0.2149510383605957]

[CPU] chi2_imag::fftw_alloc: 0.00698201 ms
[CPU] sample_image::copy_input: 103.497 ms
[CPU] sample::1st_shift: 49.8977 ms
[CPU] sample::FFT: 1218.25 ms
[CPU] sample::2nd_shift: 50.2024 ms
[CPU] sample::interpolate: 99.0159 ms
[CPU] sample::apply_phase_sampled: 42.7614 ms
[CPU] sample_tot: 1463.92 ms
[CPU] sample_image::free_data: 0.922403 ms
[CPU] sample_image_tot: 1568.36 ms
[CPU] reduce_chi2::diff_weighted: 7.60866 ms
[CPU] reduce_chi2::reduction: 2.58178 ms
[CPU] reduce_chi2_tot: 10.197 ms
[CPU] chi2_imag::free_fint: 0.240969 ms
[CPU] chi2_image_tot: 1578.82 ms

[CPU] chi2_imag::fftw_alloc: 0.00857504 ms
[CPU] sample_image::copy_input: 100.601 ms
[CPU] sample::1st_shift: 49.9856 ms
[CPU] sample::FFT: 1215.53 ms
[CPU] sample::2nd_shift: 50.1958 ms
[CPU] sample::interpolate: 99.1344 ms
[CPU] sample::apply_phase_sampled: 42.7665 ms
[CPU] sample_tot: 1461.4 ms
[CPU] sample_image::free_data: 0.917867 ms
[CPU] sample_image_tot: 1562.93 ms
[CPU] reduce_chi2::diff_weighted: 7.59771 ms
[CPU] reduce_chi2::reduction: 2.58753 ms
[CPU] reduce_chi2_tot: 10.1925 ms
[CPU] chi2_imag::free_fint: 0.250601 ms
[CPU] chi2_image_tot: 1573.39 ms

[CPU] chi2_imag::fftw_alloc: 0.00886904 ms
[CPU] sample_image::copy_input: 100.844 ms
[CPU] sample::1st_shift: 49.7427 ms
[CPU] sample::FFT: 1220.3 ms
[CPU] sample::2nd_shift: 50.0746 ms
[CPU] sample::interpolate: 99.2297 ms
[CPU] sample::apply_phase_sampled: 42.727 ms
[CPU] sample_tot: 1465.86 ms
[CPU] sample_image::free_data: 0.92789 ms
[CPU] sample_image_tot: 1567.65 ms
[CPU] reduce_chi2::diff_weighted: 7.61588 ms
[CPU] reduce_chi2::reduction: 2.5903 ms
[CPU] reduce_chi2_tot: 10.2125 ms
[CPU] chi2_imag::free_fint: 0.246036 ms
[CPU] chi2_image_tot: 1578.12 ms

[CPU] chi2_imag::fftw_alloc: 0.00732101 ms
[CPU] sample_image::copy_input: 100.668 ms
[CPU] sample::1st_shift: 49.9462 ms
[CPU] sample::FFT: 1213.87 ms
[CPU] sample::2nd_shift: 50.1578 ms
[CPU] sample::interpolate: 99.3053 ms
[CPU] sample::apply_phase_sampled: 42.7296 ms
[CPU] sample_tot: 1459.81 ms
[CPU] sample_image::free_data: 0.94961 ms
[CPU] sample_image_tot: 1561.44 ms
[CPU] reduce_chi2::diff_weighted: 7.58314 ms
[CPU] reduce_chi2::reduction: 2.59803 ms
[CPU] reduce_chi2_tot: 10.1879 ms
[CPU] chi2_imag::free_fint: 0.248701 ms
[CPU] chi2_image_tot: 1571.89 ms

[CPU] chi2_imag::fftw_alloc: 0.00858901 ms
[CPU] sample_image::copy_input: 100.855 ms
[CPU] sample::1st_shift: 49.7766 ms
[CPU] sample::FFT: 1215.14 ms
[CPU] sample::2nd_shift: 50.1007 ms
[CPU] sample::interpolate: 99.3017 ms
[CPU] sample::apply_phase_sampled: 42.7382 ms
[CPU] sample_tot: 1460.85 ms
[CPU] sample_image::free_data: 0.942303 ms
[CPU] sample_image_tot: 1562.66 ms
[CPU] reduce_chi2::diff_weighted: 7.48085 ms
[CPU] reduce_chi2::reduction: 2.59263 ms
[CPU] reduce_chi2_tot: 10.0795 ms
[CPU] chi2_imag::free_fint: 0.239677 ms
[CPU] chi2_image_tot: 1573 ms

[CPU] chi2_imag::fftw_alloc: 0.00549498 ms
[CPU] sample_image::copy_input: 100.653 ms
[CPU] sample::1st_shift: 49.8415 ms
[CPU] sample::FFT: 1214.45 ms
[CPU] sample::2nd_shift: 50.0514 ms
[CPU] sample::interpolate: 99.253 ms
[CPU] sample::apply_phase_sampled: 42.749 ms
[CPU] sample_tot: 1460.12 ms
[CPU] sample_image::free_data: 0.926816 ms
[CPU] sample_image_tot: 1561.71 ms
[CPU] reduce_chi2::diff_weighted: 7.53061 ms
[CPU] reduce_chi2::reduction: 2.58051 ms
[CPU] reduce_chi2_tot: 10.118 ms
[CPU] chi2_imag::free_fint: 0.243385 ms
[CPU] chi2_image_tot: 1572.09 ms

[CPU] chi2_imag::fftw_alloc: 0.00888301 ms
[CPU] sample_image::copy_input: 100.862 ms
[CPU] sample::1st_shift: 49.7519 ms
[CPU] sample::FFT: 1215.18 ms
[CPU] sample::2nd_shift: 50.0299 ms
[CPU] sample::interpolate: 98.9718 ms
[CPU] sample::apply_phase_sampled: 42.8097 ms
[CPU] sample_tot: 1460.53 ms
[CPU] sample_image::free_data: 0.923722 ms
[CPU] sample_image_tot: 1562.33 ms
[CPU] reduce_chi2::diff_weighted: 7.55403 ms
[CPU] reduce_chi2::reduction: 2.58894 ms
[CPU] reduce_chi2_tot: 10.1492 ms
[CPU] chi2_imag::free_fint: 0.253485 ms
[CPU] chi2_image_tot: 1572.75 ms

[CPU] chi2_imag::fftw_alloc: 0.008612 ms
[CPU] sample_image::copy_input: 100.573 ms
[CPU] sample::1st_shift: 49.8933 ms
[CPU] sample::FFT: 1215.96 ms
[CPU] sample::2nd_shift: 49.985 ms
[CPU] sample::interpolate: 99.0613 ms
[CPU] sample::apply_phase_sampled: 42.7604 ms
[CPU] sample_tot: 1461.45 ms
[CPU] sample_image::free_data: 0.931861 ms
[CPU] sample_image_tot: 1562.96 ms
[CPU] reduce_chi2::diff_weighted: 7.53429 ms
[CPU] reduce_chi2::reduction: 2.59311 ms
[CPU] reduce_chi2_tot: 10.1338 ms
[CPU] chi2_imag::free_fint: 0.254778 ms
[CPU] chi2_image_tot: 1573.37 ms

[CPU] chi2_imag::fftw_alloc: 0.00917399 ms
[CPU] sample_image::copy_input: 100.866 ms
[CPU] sample::1st_shift: 49.6934 ms
[CPU] sample::FFT: 1215.48 ms
[CPU] sample::2nd_shift: 49.9819 ms
[CPU] sample::interpolate: 99.2014 ms
[CPU] sample::apply_phase_sampled: 42.7335 ms
[CPU] sample_tot: 1460.9 ms
[CPU] sample_image::free_data: 0.934968 ms
[CPU] sample_image_tot: 1562.71 ms
[CPU] reduce_chi2::diff_weighted: 7.52702 ms
[CPU] reduce_chi2::reduction: 2.58838 ms
[CPU] reduce_chi2_tot: 10.1219 ms
[CPU] chi2_imag::free_fint: 0.253189 ms
[CPU] chi2_image_tot: 1573.1 ms

[CPU] chi2_imag::fftw_alloc: 0.00827701 ms
[CPU] sample_image::copy_input: 100.623 ms
[CPU] sample::1st_shift: 49.7712 ms
[CPU] sample::FFT: 1217.59 ms
[CPU] sample::2nd_shift: 49.9728 ms
[CPU] sample::interpolate: 99.2006 ms
[CPU] sample::apply_phase_sampled: 42.7299 ms
[CPU] sample_tot: 1463.07 ms
[CPU] sample_image::free_data: 0.957058 ms
[CPU] sample_image_tot: 1564.66 ms
[CPU] reduce_chi2::diff_weighted: 7.51206 ms
[CPU] reduce_chi2::reduction: 2.5775 ms
[CPU] reduce_chi2_tot: 10.0957 ms
[CPU] chi2_imag::free_fint: 0.253415 ms
[CPU] chi2_image_tot: 1575.02 ms

[CPU] chi2_imag::fftw_alloc: 0.00734703 ms
[CPU] sample_image::copy_input: 100.841 ms
[CPU] sample::1st_shift: 49.9158 ms
[CPU] sample::FFT: 1216.49 ms
[CPU] sample::2nd_shift: 50.0805 ms
[CPU] sample::interpolate: 99.3938 ms
[CPU] sample::apply_phase_sampled: 42.7376 ms
[CPU] sample_tot: 1462.42 ms
[CPU] sample_image::free_data: 0.951248 ms
[CPU] sample_image_tot: 1564.22 ms
[CPU] reduce_chi2::diff_weighted: 7.53139 ms
[CPU] reduce_chi2::reduction: 2.59092 ms
[CPU] reduce_chi2_tot: 10.1283 ms
[CPU] chi2_imag::free_fint: 0.246333 ms
[CPU] chi2_image_tot: 1574.61 ms

[CPU] chi2_imag::fftw_alloc: 0.00704901 ms
[CPU] sample_image::copy_input: 100.665 ms
[CPU] sample::1st_shift: 49.8003 ms
[CPU] sample::FFT: 1214.45 ms
[CPU] sample::2nd_shift: 49.9271 ms
[CPU] sample::interpolate: 99.1761 ms
[CPU] sample::apply_phase_sampled: 42.7473 ms
[CPU] sample_tot: 1459.88 ms
[CPU] sample_image::free_data: 0.937527 ms
[CPU] sample_image_tot: 1561.5 ms
[CPU] reduce_chi2::diff_weighted: 7.52745 ms
[CPU] reduce_chi2::reduction: 2.59889 ms
[CPU] reduce_chi2_tot: 10.1327 ms
[CPU] chi2_imag::free_fint: 0.246664 ms
[CPU] chi2_image_tot: 1571.89 ms

[CPU] chi2_imag::fftw_alloc: 0.00734697 ms
[CPU] sample_image::copy_input: 100.831 ms
[CPU] sample::1st_shift: 49.8307 ms
[CPU] sample::FFT: 1218.72 ms
[CPU] sample::2nd_shift: 50.0845 ms
[CPU] sample::interpolate: 98.9282 ms
[CPU] sample::apply_phase_sampled: 42.7462 ms
[CPU] sample_tot: 1464.12 ms
[CPU] sample_image::free_data: 0.933049 ms
[CPU] sample_image_tot: 1565.9 ms
[CPU] reduce_chi2::diff_weighted: 7.60967 ms
[CPU] reduce_chi2::reduction: 2.5807 ms
[CPU] reduce_chi2_tot: 10.1963 ms
[CPU] chi2_imag::free_fint: 0.253212 ms
[CPU] chi2_image_tot: 1576.36 ms

[CPU] chi2_imag::fftw_alloc: 0.00916701 ms
[CPU] sample_image::copy_input: 100.747 ms
[CPU] sample::1st_shift: 49.934 ms
[CPU] sample::FFT: 1214.35 ms
[CPU] sample::2nd_shift: 50.1006 ms
[CPU] sample::interpolate: 99.1955 ms
[CPU] sample::apply_phase_sampled: 42.7308 ms
[CPU] sample_tot: 1460.11 ms
[CPU] sample_image::free_data: 0.95582 ms
[CPU] sample_image_tot: 1561.83 ms
[CPU] reduce_chi2::diff_weighted: 7.5374 ms
[CPU] reduce_chi2::reduction: 2.58834 ms
[CPU] reduce_chi2_tot: 10.1324 ms
[CPU] chi2_imag::free_fint: 0.255926 ms
[CPU] chi2_image_tot: 1572.24 ms

[CPU] chi2_imag::fftw_alloc: 0.00849302 ms
[CPU] sample_image::copy_input: 100.804 ms
[CPU] sample::1st_shift: 49.7593 ms
[CPU] sample::FFT: 1214.22 ms
[CPU] sample::2nd_shift: 49.9065 ms
[CPU] sample::interpolate: 99.2314 ms
[CPU] sample::apply_phase_sampled: 42.7339 ms
[CPU] sample_tot: 1459.64 ms
[CPU] sample_image::free_data: 0.95566 ms
[CPU] sample_image_tot: 1561.42 ms
[CPU] reduce_chi2::diff_weighted: 7.62004 ms
[CPU] reduce_chi2::reduction: 2.59185 ms
[CPU] reduce_chi2_tot: 10.2182 ms
[CPU] chi2_imag::free_fint: 0.252653 ms
[CPU] chi2_image_tot: 1571.9 ms

[CPU] chi2_imag::fftw_alloc: 0.00923005 ms
[CPU] sample_image::copy_input: 100.605 ms
[CPU] sample::1st_shift: 50.0052 ms
[CPU] sample::FFT: 1214.12 ms
[CPU] sample::2nd_shift: 50.0608 ms
[CPU] sample::interpolate: 99.2287 ms
[CPU] sample::apply_phase_sampled: 42.7254 ms
[CPU] sample_tot: 1459.93 ms
[CPU] sample_image::free_data: 0.935677 ms
[CPU] sample_image_tot: 1561.48 ms
[CPU] reduce_chi2::diff_weighted: 7.49948 ms
[CPU] reduce_chi2::reduction: 2.59501 ms
[CPU] reduce_chi2_tot: 10.1006 ms
[CPU] chi2_imag::free_fint: 0.256019 ms
[CPU] chi2_image_tot: 1571.85 ms

[CPU] chi2_imag::fftw_alloc: 0.00857899 ms
[CPU] sample_image::copy_input: 100.845 ms
[CPU] sample::1st_shift: 49.8457 ms
[CPU] sample::FFT: 1214.24 ms
[CPU] sample::2nd_shift: 49.9723 ms
[CPU] sample::interpolate: 99.305 ms
[CPU] sample::apply_phase_sampled: 42.739 ms
[CPU] sample_tot: 1459.89 ms
[CPU] sample_image::free_data: 0.939888 ms
[CPU] sample_image_tot: 1561.69 ms
[CPU] reduce_chi2::diff_weighted: 7.59404 ms
[CPU] reduce_chi2::reduction: 2.59844 ms
[CPU] reduce_chi2_tot: 10.1985 ms
[CPU] chi2_imag::free_fint: 0.266975 ms
[CPU] chi2_image_tot: 1572.17 ms

[CPU] chi2_imag::fftw_alloc: 0.00507996 ms
[CPU] sample_image::copy_input: 101.944 ms
[CPU] sample::1st_shift: 49.9991 ms
[CPU] sample::FFT: 1213.86 ms
[CPU] sample::2nd_shift: 50.0416 ms
[CPU] sample::interpolate: 99.2403 ms
[CPU] sample::apply_phase_sampled: 42.7434 ms
[CPU] sample_tot: 1459.7 ms
[CPU] sample_image::free_data: 0.945609 ms
[CPU] sample_image_tot: 1562.6 ms
[CPU] reduce_chi2::diff_weighted: 7.5971 ms
[CPU] reduce_chi2::reduction: 2.61401 ms
[CPU] reduce_chi2_tot: 10.2178 ms
[CPU] chi2_imag::free_fint: 0.247979 ms
[CPU] chi2_image_tot: 1573.08 ms

[CPU] chi2_imag::fftw_alloc: 0.00564405 ms
[CPU] sample_image::copy_input: 100.836 ms
[CPU] sample::1st_shift: 49.8882 ms
[CPU] sample::FFT: 1213.96 ms
[CPU] sample::2nd_shift: 50.1019 ms
[CPU] sample::interpolate: 99.0986 ms
[CPU] sample::apply_phase_sampled: 42.7516 ms
[CPU] sample_tot: 1459.58 ms
[CPU] sample_image::free_data: 0.928402 ms
[CPU] sample_image_tot: 1561.36 ms
[CPU] reduce_chi2::diff_weighted: 7.55439 ms
[CPU] reduce_chi2::reduction: 2.58594 ms
[CPU] reduce_chi2_tot: 10.1469 ms
[CPU] chi2_imag::free_fint: 0.24997 ms
[CPU] chi2_image_tot: 1571.77 ms

[CPU] chi2_imag::fftw_alloc: 0.00782701 ms
[CPU] sample_image::copy_input: 100.733 ms
[CPU] sample::1st_shift: 49.8451 ms
[CPU] sample::FFT: 1215.77 ms
[CPU] sample::2nd_shift: 50.1086 ms
[CPU] sample::interpolate: 99.1217 ms
[CPU] sample::apply_phase_sampled: 42.7514 ms
[CPU] sample_tot: 1461.39 ms
[CPU] sample_image::free_data: 0.92976 ms
[CPU] sample_image_tot: 1563.07 ms
[CPU] reduce_chi2::diff_weighted: 7.60344 ms
[CPU] reduce_chi2::reduction: 2.58418 ms
[CPU] reduce_chi2_tot: 10.1941 ms
[CPU] chi2_imag::free_fint: 0.253708 ms
[CPU] chi2_image_tot: 1573.53 ms
8192	1.000000e+06	float64	1	0	2.989797e+01	1.573577e+00	1.732497e-03	1.571830e+00
# |--> timings: [1.578881025314331, 1.5737669467926025, 1.5781888961791992, 1.5719571113586426, 1.5730628967285156, 1.5725898742675781, 1.5728158950805664, 1.5734319686889648, 1.5731658935546875, 1.5750908851623535, 1.5746769905090332, 1.5719561576843262, 1.5766961574554443, 1.5723028182983398, 1.5719668865203857, 1.5719149112701416, 1.5758159160614014, 1.573141098022461, 1.5718300342559814, 1.5735960006713867]

[CPU] chi2_imag::fftw_alloc: 0.00654598 ms
[CPU] sample_image::copy_input: 56.2731 ms
[CPU] sample::1st_shift: 27.9695 ms
[CPU] sample::FFT: 681.023 ms
[CPU] sample::2nd_shift: 28.7353 ms
[CPU] sample::interpolate: 55.7948 ms
[CPU] sample::apply_phase_sampled: 23.3093 ms
[CPU] sample_tot: 820.642 ms
[CPU] sample_image::free_data: 0.933837 ms
[CPU] sample_image_tot: 877.863 ms
[CPU] reduce_chi2::diff_weighted: 4.10629 ms
[CPU] reduce_chi2::reduction: 1.45294 ms
[CPU] reduce_chi2_tot: 5.56669 ms
[CPU] chi2_imag::free_fint: 0.00122597 ms
[CPU] chi2_image_tot: 883.446 ms

[CPU] chi2_imag::fftw_alloc: 0.001484 ms
[CPU] sample_image::copy_input: 52.6824 ms
[CPU] sample::1st_shift: 27.358 ms
[CPU] sample::FFT: 678.349 ms
[CPU] sample::2nd_shift: 39.4709 ms
[CPU] sample::interpolate: 57.4603 ms
[CPU] sample::apply_phase_sampled: 21.6086 ms
[CPU] sample_tot: 825.942 ms
[CPU] sample_image::free_data: 0.951003 ms
[CPU] sample_image_tot: 879.588 ms
[CPU] reduce_chi2::diff_weighted: 3.8089 ms
[CPU] reduce_chi2::reduction: 1.3153 ms
[CPU] reduce_chi2_tot: 5.13201 ms
[CPU] chi2_imag::free_fint: 0.00116101 ms
[CPU] chi2_image_tot: 884.73 ms

[CPU] chi2_imag::fftw_alloc: 0.00157102 ms
[CPU] sample_image::copy_input: 52.3345 ms
[CPU] sample::1st_shift: 27.3778 ms
[CPU] sample::FFT: 678.412 ms
[CPU] sample::2nd_shift: 29.6213 ms
[CPU] sample::interpolate: 57.1496 ms
[CPU] sample::apply_phase_sampled: 22.3502 ms
[CPU] sample_tot: 816.605 ms
[CPU] sample_image::free_data: 1.00601 ms
[CPU] sample_image_tot: 869.96 ms
[CPU] reduce_chi2::diff_weighted: 4.16726 ms
[CPU] reduce_chi2::reduction: 1.46766 ms
[CPU] reduce_chi2_tot: 5.64246 ms
[CPU] chi2_imag::free_fint: 0.00171701 ms
[CPU] chi2_image_tot: 875.612 ms

[CPU] chi2_imag::fftw_alloc: 0.00147696 ms
[CPU] sample_image::copy_input: 52.4708 ms
[CPU] sample::1st_shift: 27.4005 ms
[CPU] sample::FFT: 678.066 ms
[CPU] sample::2nd_shift: 31.4133 ms
[CPU] sample::interpolate: 53.4114 ms
[CPU] sample::apply_phase_sampled: 22.3138 ms
[CPU] sample_tot: 814.284 ms
[CPU] sample_image::free_data: 0.971972 ms
[CPU] sample_image_tot: 867.741 ms
[CPU] reduce_chi2::diff_weighted: 4.14288 ms
[CPU] reduce_chi2::reduction: 1.45075 ms
[CPU] reduce_chi2_tot: 5.60244 ms
[CPU] chi2_imag::free_fint: 0.00117999 ms
[CPU] chi2_image_tot: 873.354 ms

[CPU] chi2_imag::fftw_alloc: 0.00293698 ms
[CPU] sample_image::copy_input: 53.0211 ms
[CPU] sample::1st_shift: 27.5393 ms
[CPU] sample::FFT: 678.1 ms
[CPU] sample::2nd_shift: 32.3957 ms
[CPU] sample::interpolate: 53.4794 ms
[CPU] sample::apply_phase_sampled: 23.1619 ms
[CPU] sample_tot: 816.359 ms
[CPU] sample_image::free_data: 0.935324 ms
[CPU] sample_image_tot: 870.329 ms
[CPU] reduce_chi2::diff_weighted: 4.08903 ms
[CPU] reduce_chi2::reduction: 1.45621 ms
[CPU] reduce_chi2_tot: 5.55163 ms
[CPU] chi2_imag::free_fint: 0.00112195 ms
[CPU] chi2_image_tot: 875.899 ms

[CPU] chi2_imag::fftw_alloc: 0.00159699 ms
[CPU] sample_image::copy_input: 52.8799 ms
[CPU] sample::1st_shift: 27.457 ms
[CPU] sample::FFT: 678.447 ms
[CPU] sample::2nd_shift: 30.5048 ms
[CPU] sample::interpolate: 56.2173 ms
[CPU] sample::apply_phase_sampled: 24.4207 ms
[CPU] sample_tot: 818.708 ms
[CPU] sample_image::free_data: 0.948853 ms
[CPU] sample_image_tot: 872.548 ms
[CPU] reduce_chi2::diff_weighted: 4.35684 ms
[CPU] reduce_chi2::reduction: 1.6013 ms
[CPU] reduce_chi2_tot: 5.96491 ms
[CPU] chi2_imag::free_fint: 0.00119902 ms
[CPU] chi2_image_tot: 878.523 ms

[CPU] chi2_imag::fftw_alloc: 0.00153703 ms
[CPU] sample_image::copy_input: 52.8809 ms
[CPU] sample::1st_shift: 27.4886 ms
[CPU] sample::FFT: 678.775 ms
[CPU] sample::2nd_shift: 35.9624 ms
[CPU] sample::interpolate: 60.5474 ms
[CPU] sample::apply_phase_sampled: 27.4965 ms
[CPU] sample_tot: 831.976 ms
[CPU] sample_image::free_data: 1.00173 ms
[CPU] sample_image_tot: 885.871 ms
[CPU] reduce_chi2::diff_weighted: 6.74364 ms
[CPU] reduce_chi2::reduction: 2.42882 ms
[CPU] reduce_chi2_tot: 9.18595 ms
[CPU] chi2_imag::free_fint: 0.00167999 ms
[CPU] chi2_image_tot: 895.067 ms

[CPU] chi2_imag::fftw_alloc: 0.00139599 ms
[CPU] sample_image::copy_input: 53.169 ms
[CPU] sample::1st_shift: 27.7883 ms
[CPU] sample::FFT: 678.484 ms
[CPU] sample::2nd_shift: 29.8749 ms
[CPU] sample::interpolate: 57.4222 ms
[CPU] sample::apply_phase_sampled: 24.3099 ms
[CPU] sample_tot: 819.572 ms
[CPU] sample_image::free_data: 1.00398 ms
[CPU] sample_image_tot: 873.76 ms
[CPU] reduce_chi2::diff_weighted: 4.13967 ms
[CPU] reduce_chi2::reduction: 1.48205 ms
[CPU] reduce_chi2_tot: 5.62999 ms
[CPU] chi2_imag::free_fint: 0.00139 ms
[CPU] chi2_image_tot: 879.399 ms

[CPU] chi2_imag::fftw_alloc: 0.00171002 ms
[CPU] sample_image::copy_input: 52.6873 ms
[CPU] sample::1st_shift: 27.3917 ms
[CPU] sample::FFT: 677.805 ms
[CPU] sample::2nd_shift: 30.4074 ms
[CPU] sample::interpolate: 56.6824 ms
[CPU] sample::apply_phase_sampled: 25.9512 ms
[CPU] sample_tot: 819.918 ms
[CPU] sample_image::free_data: 1.01636 ms
[CPU] sample_image_tot: 873.634 ms
[CPU] reduce_chi2::diff_weighted: 5.02152 ms
[CPU] reduce_chi2::reduction: 1.74821 ms
[CPU] reduce_chi2_tot: 6.7782 ms
[CPU] chi2_imag::free_fint: 0.00194699 ms
[CPU] chi2_image_tot: 880.423 ms

[CPU] chi2_imag::fftw_alloc: 0.00168901 ms
[CPU] sample_image::copy_input: 52.8118 ms
[CPU] sample::1st_shift: 28.0079 ms
[CPU] sample::FFT: 678.738 ms
[CPU] sample::2nd_shift: 28.5498 ms
[CPU] sample::interpolate: 49.9411 ms
[CPU] sample::apply_phase_sampled: 21.3722 ms
[CPU] sample_tot: 808.254 ms
[CPU] sample_image::free_data: 0.95315 ms
[CPU] sample_image_tot: 862.031 ms
[CPU] reduce_chi2::diff_weighted: 3.80491 ms
[CPU] reduce_chi2::reduction: 1.31752 ms
[CPU] reduce_chi2_tot: 5.13108 ms
[CPU] chi2_imag::free_fint: 0.00164902 ms
[CPU] chi2_image_tot: 867.173 ms

[CPU] chi2_imag::fftw_alloc: 0.00131095 ms
[CPU] sample_image::copy_input: 52.7967 ms
[CPU] sample::1st_shift: 27.5793 ms
[CPU] sample::FFT: 679.203 ms
[CPU] sample::2nd_shift: 34.7996 ms
[CPU] sample::interpolate: 56.4128 ms
[CPU] sample::apply_phase_sampled: 25.9009 ms
[CPU] sample_tot: 825.599 ms
[CPU] sample_image::free_data: 0.954638 ms
[CPU] sample_image_tot: 879.363 ms
[CPU] reduce_chi2::diff_weighted: 4.12253 ms
[CPU] reduce_chi2::reduction: 1.73223 ms
[CPU] reduce_chi2_tot: 5.8628 ms
[CPU] chi2_imag::free_fint: 0.00145199 ms
[CPU] chi2_image_tot: 885.236 ms

[CPU] chi2_imag::fftw_alloc: 0.00309001 ms
[CPU] sample_image::copy_input: 59.9154 ms
[CPU] sample::1st_shift: 30.3416 ms
[CPU] sample::FFT: 686.196 ms
[CPU] sample::2nd_shift: 29.9624 ms
[CPU] sample::interpolate: 50.8537 ms
[CPU] sample::apply_phase_sampled: 21.3694 ms
[CPU] sample_tot: 820.372 ms
[CPU] sample_image::free_data: 0.948356 ms
[CPU] sample_image_tot: 881.249 ms
[CPU] reduce_chi2::diff_weighted: 3.79671 ms
[CPU] reduce_chi2::reduction: 1.32001 ms
[CPU] reduce_chi2_tot: 5.1228 ms
[CPU] chi2_imag::free_fint: 0.00121002 ms
[CPU] chi2_image_tot: 886.391 ms

[CPU] chi2_imag::fftw_alloc: 0.001512 ms
[CPU] sample_image::copy_input: 52.8769 ms
[CPU] sample::1st_shift: 27.2427 ms
[CPU] sample::FFT: 678.047 ms
[CPU] sample::2nd_shift: 30.0683 ms
[CPU] sample::interpolate: 57.5309 ms
[CPU] sample::apply_phase_sampled: 22.2866 ms
[CPU] sample_tot: 816.876 ms
[CPU] sample_image::free_data: 1.00348 ms
[CPU] sample_image_tot: 870.768 ms
[CPU] reduce_chi2::diff_weighted: 4.16326 ms
[CPU] reduce_chi2::reduction: 1.48091 ms
[CPU] reduce_chi2_tot: 5.65045 ms
[CPU] chi2_imag::free_fint: 0.00141899 ms
[CPU] chi2_image_tot: 876.428 ms

[CPU] chi2_imag::fftw_alloc: 0.001373 ms
[CPU] sample_image::copy_input: 52.5672 ms
[CPU] sample::1st_shift: 28.6189 ms
[CPU] sample::FFT: 684.307 ms
[CPU] sample::2nd_shift: 32.8032 ms
[CPU] sample::interpolate: 56.9132 ms
[CPU] sample::apply_phase_sampled: 24.8608 ms
[CPU] sample_tot: 829.194 ms
[CPU] sample_image::free_data: 1.0091 ms
[CPU] sample_image_tot: 882.781 ms
[CPU] reduce_chi2::diff_weighted: 4.13827 ms
[CPU] reduce_chi2::reduction: 1.48545 ms
[CPU] reduce_chi2_tot: 5.62972 ms
[CPU] chi2_imag::free_fint: 0.00128901 ms
[CPU] chi2_image_tot: 888.42 ms

[CPU] chi2_imag::fftw_alloc: 0.00166701 ms
[CPU] sample_image::copy_input: 52.5225 ms
[CPU] sample::1st_shift: 28.5575 ms
[CPU] sample::FFT: 680.316 ms
[CPU] sample::2nd_shift: 31.0792 ms
[CPU] sample::interpolate: 57.1021 ms
[CPU] sample::apply_phase_sampled: 25.8918 ms
[CPU] sample_tot: 824.635 ms
[CPU] sample_image::free_data: 0.999126 ms
[CPU] sample_image_tot: 878.167 ms
[CPU] reduce_chi2::diff_weighted: 4.70441 ms
[CPU] reduce_chi2::reduction: 1.70847 ms
[CPU] reduce_chi2_tot: 6.41955 ms
[CPU] chi2_imag::free_fint: 0.00134401 ms
[CPU] chi2_image_tot: 884.596 ms

[CPU] chi2_imag::fftw_alloc: 0.00165199 ms
[CPU] sample_image::copy_input: 52.7118 ms
[CPU] sample::1st_shift: 28.6146 ms
[CPU] sample::FFT: 687.75 ms
[CPU] sample::2nd_shift: 29.9903 ms
[CPU] sample::interpolate: 51.9594 ms
[CPU] sample::apply_phase_sampled: 22.4492 ms
[CPU] sample_tot: 822.481 ms
[CPU] sample_image::free_data: 1.00384 ms
[CPU] sample_image_tot: 876.208 ms
[CPU] reduce_chi2::diff_weighted: 4.13671 ms
[CPU] reduce_chi2::reduction: 1.47275 ms
[CPU] reduce_chi2_tot: 5.61517 ms
[CPU] chi2_imag::free_fint: 0.00153901 ms
[CPU] chi2_image_tot: 881.834 ms

[CPU] chi2_imag::fftw_alloc: 0.00168302 ms
[CPU] sample_image::copy_input: 52.7258 ms
[CPU] sample::1st_shift: 28.5107 ms
[CPU] sample::FFT: 683.246 ms
[CPU] sample::2nd_shift: 30.9804 ms
[CPU] sample::interpolate: 56.7475 ms
[CPU] sample::apply_phase_sampled: 22.3768 ms
[CPU] sample_tot: 823.547 ms
[CPU] sample_image::free_data: 0.995741 ms
[CPU] sample_image_tot: 877.28 ms
[CPU] reduce_chi2::diff_weighted: 4.16059 ms
[CPU] reduce_chi2::reduction: 1.47116 ms
[CPU] reduce_chi2_tot: 5.63778 ms
[CPU] chi2_imag::free_fint: 0.00126002 ms
[CPU] chi2_image_tot: 882.941 ms

[CPU] chi2_imag::fftw_alloc: 0.001451 ms
[CPU] sample_image::copy_input: 52.6793 ms
[CPU] sample::1st_shift: 27.4156 ms
[CPU] sample::FFT: 678.545 ms
[CPU] sample::2nd_shift: 32.2138 ms
[CPU] sample::interpolate: 56.7254 ms
[CPU] sample::apply_phase_sampled: 22.6236 ms
[CPU] sample_tot: 819.246 ms
[CPU] sample_image::free_data: 0.96398 ms
[CPU] sample_image_tot: 872.902 ms
[CPU] reduce_chi2::diff_weighted: 3.81393 ms
[CPU] reduce_chi2::reduction: 1.31475 ms
[CPU] reduce_chi2_tot: 5.13519 ms
[CPU] chi2_imag::free_fint: 0.001256 ms
[CPU] chi2_image_tot: 878.046 ms

[CPU] chi2_imag::fftw_alloc: 0.00172999 ms
[CPU] sample_image::copy_input: 52.378 ms
[CPU] sample::1st_shift: 27.2176 ms
[CPU] sample::FFT: 678.146 ms
[CPU] sample::2nd_shift: 29.3761 ms
[CPU] sample::interpolate: 57.6283 ms
[CPU] sample::apply_phase_sampled: 27.4648 ms
[CPU] sample_tot: 821.511 ms
[CPU] sample_image::free_data: 0.999503 ms
[CPU] sample_image_tot: 874.901 ms
[CPU] reduce_chi2::diff_weighted: 4.15569 ms
[CPU] reduce_chi2::reduction: 1.76543 ms
[CPU] reduce_chi2_tot: 5.92716 ms
[CPU] chi2_imag::free_fint: 0.001256 ms
[CPU] chi2_image_tot: 880.838 ms

[CPU] chi2_imag::fftw_alloc: 0.00170799 ms
[CPU] sample_image::copy_input: 53.7521 ms
[CPU] sample::1st_shift: 28.7261 ms
[CPU] sample::FFT: 689.019 ms
[CPU] sample::2nd_shift: 31.6783 ms
[CPU] sample::interpolate: 57.1218 ms
[CPU] sample::apply_phase_sampled: 22.6234 ms
[CPU] sample_tot: 830.827 ms
[CPU] sample_image::free_data: 0.992644 ms
[CPU] sample_image_tot: 885.583 ms
[CPU] reduce_chi2::diff_weighted: 4.15279 ms
[CPU] reduce_chi2::reduction: 1.47174 ms
[CPU] reduce_chi2_tot: 5.63059 ms
[CPU] chi2_imag::free_fint: 0.00126602 ms
[CPU] chi2_image_tot: 891.223 ms
8192	1.000000e+06	float64	2	0	1.674814e+01	8.814810e-01	6.380887e-03	8.672450e-01
# |--> timings: [0.8834981918334961, 0.8847939968109131, 0.8756940364837646, 0.8737430572509766, 0.8759980201721191, 0.8785858154296875, 0.8951320648193359, 0.8794641494750977, 0.8804898262023926, 0.8672449588775635, 0.8856329917907715, 0.8864891529083252, 0.8764920234680176, 0.8884849548339844, 0.8846650123596191, 0.8819019794464111, 0.8830080032348633, 0.8781211376190186, 0.8809070587158203, 0.8912899494171143]

[CPU] chi2_imag::fftw_alloc: 0.00193698 ms
[CPU] sample_image::copy_input: 32.6038 ms
[CPU] sample::1st_shift: 21.4824 ms
[CPU] sample::FFT: 352.808 ms
[CPU] sample::2nd_shift: 22.3426 ms
[CPU] sample::interpolate: 29.4179 ms
[CPU] sample::apply_phase_sampled: 11.2235 ms
[CPU] sample_tot: 438.987 ms
[CPU] sample_image::free_data: 0.966417 ms
[CPU] sample_image_tot: 472.574 ms
[CPU] reduce_chi2::diff_weighted: 2.14081 ms
[CPU] reduce_chi2::reduction: 0.823451 ms
[CPU] reduce_chi2_tot: 2.97079 ms
[CPU] chi2_imag::free_fint: 0.00157097 ms
[CPU] chi2_image_tot: 475.556 ms

[CPU] chi2_imag::fftw_alloc: 0.001479 ms
[CPU] sample_image::copy_input: 30.5793 ms
[CPU] sample::1st_shift: 21.1705 ms
[CPU] sample::FFT: 350.211 ms
[CPU] sample::2nd_shift: 24.1343 ms
[CPU] sample::interpolate: 29.7713 ms
[CPU] sample::apply_phase_sampled: 11.1594 ms
[CPU] sample_tot: 438.113 ms
[CPU] sample_image::free_data: 0.978177 ms
[CPU] sample_image_tot: 469.682 ms
[CPU] reduce_chi2::diff_weighted: 2.13859 ms
[CPU] reduce_chi2::reduction: 0.791206 ms
[CPU] reduce_chi2_tot: 2.93609 ms
[CPU] chi2_imag::free_fint: 0.00133098 ms
[CPU] chi2_image_tot: 472.627 ms

[CPU] chi2_imag::fftw_alloc: 0.00186398 ms
[CPU] sample_image::copy_input: 30.4615 ms
[CPU] sample::1st_shift: 21.5789 ms
[CPU] sample::FFT: 345.04 ms
[CPU] sample::2nd_shift: 23.0072 ms
[CPU] sample::interpolate: 29.0487 ms
[CPU] sample::apply_phase_sampled: 11.6292 ms
[CPU] sample_tot: 432.003 ms
[CPU] sample_image::free_data: 0.960701 ms
[CPU] sample_image_tot: 463.436 ms
[CPU] reduce_chi2::diff_weighted: 2.22812 ms
[CPU] reduce_chi2::reduction: 0.78133 ms
[CPU] reduce_chi2_tot: 3.01579 ms
[CPU] chi2_imag::free_fint: 0.00108598 ms
[CPU] chi2_image_tot: 466.461 ms

[CPU] chi2_imag::fftw_alloc: 0.00156998 ms
[CPU] sample_image::copy_input: 30.5357 ms
[CPU] sample::1st_shift: 21.2095 ms
[CPU] sample::FFT: 348.557 ms
[CPU] sample::2nd_shift: 22.4004 ms
[CPU] sample::interpolate: 29.4988 ms
[CPU] sample::apply_phase_sampled: 15.4694 ms
[CPU] sample_tot: 438.822 ms
[CPU] sample_image::free_data: 0.929738 ms
[CPU] sample_image_tot: 470.299 ms
[CPU] reduce_chi2::diff_weighted: 2.57305 ms
[CPU] reduce_chi2::reduction: 0.932398 ms
[CPU] reduce_chi2_tot: 3.51334 ms
[CPU] chi2_imag::free_fint: 0.00179198 ms
[CPU] chi2_image_tot: 473.822 ms

[CPU] chi2_imag::fftw_alloc: 0.001507 ms
[CPU] sample_image::copy_input: 31.1111 ms
[CPU] sample::1st_shift: 21.4282 ms
[CPU] sample::FFT: 347.613 ms
[CPU] sample::2nd_shift: 22.1486 ms
[CPU] sample::interpolate: 29.7194 ms
[CPU] sample::apply_phase_sampled: 11.1627 ms
[CPU] sample_tot: 433.761 ms
[CPU] sample_image::free_data: 0.961904 ms
[CPU] sample_image_tot: 465.847 ms
[CPU] reduce_chi2::diff_weighted: 2.15754 ms
[CPU] reduce_chi2::reduction: 0.773329 ms
[CPU] reduce_chi2_tot: 2.93982 ms
[CPU] chi2_imag::free_fint: 0.00133202 ms
[CPU] chi2_image_tot: 468.797 ms

[CPU] chi2_imag::fftw_alloc: 0.00191201 ms
[CPU] sample_image::copy_input: 30.6626 ms
[CPU] sample::1st_shift: 21.4096 ms
[CPU] sample::FFT: 344.25 ms
[CPU] sample::2nd_shift: 22.6396 ms
[CPU] sample::interpolate: 32.1705 ms
[CPU] sample::apply_phase_sampled: 12.6468 ms
[CPU] sample_tot: 434.803 ms
[CPU] sample_image::free_data: 1.00958 ms
[CPU] sample_image_tot: 466.489 ms
[CPU] reduce_chi2::diff_weighted: 2.21208 ms
[CPU] reduce_chi2::reduction: 0.810705 ms
[CPU] reduce_chi2_tot: 3.03213 ms
[CPU] chi2_imag::free_fint: 0.00154501 ms
[CPU] chi2_image_tot: 469.532 ms

[CPU] chi2_imag::fftw_alloc: 0.00157999 ms
[CPU] sample_image::copy_input: 30.7383 ms
[CPU] sample::1st_shift: 21.0874 ms
[CPU] sample::FFT: 344.599 ms
[CPU] sample::2nd_shift: 23.2535 ms
[CPU] sample::interpolate: 29.1907 ms
[CPU] sample::apply_phase_sampled: 12.0377 ms
[CPU] sample_tot: 431.849 ms
[CPU] sample_image::free_data: 0.932264 ms
[CPU] sample_image_tot: 463.533 ms
[CPU] reduce_chi2::diff_weighted: 2.56465 ms
[CPU] reduce_chi2::reduction: 0.885012 ms
[CPU] reduce_chi2_tot: 3.46016 ms
[CPU] chi2_imag::free_fint: 0.00165502 ms
[CPU] chi2_image_tot: 467.002 ms

[CPU] chi2_imag::fftw_alloc: 0.00287604 ms
[CPU] sample_image::copy_input: 33.9685 ms
[CPU] sample::1st_shift: 21.5904 ms
[CPU] sample::FFT: 345.26 ms
[CPU] sample::2nd_shift: 22.7865 ms
[CPU] sample::interpolate: 29.0346 ms
[CPU] sample::apply_phase_sampled: 11.1497 ms
[CPU] sample_tot: 431.512 ms
[CPU] sample_image::free_data: 0.960957 ms
[CPU] sample_image_tot: 466.454 ms
[CPU] reduce_chi2::diff_weighted: 2.14756 ms
[CPU] reduce_chi2::reduction: 0.778309 ms
[CPU] reduce_chi2_tot: 2.93237 ms
[CPU] chi2_imag::free_fint: 0.000988948 ms
[CPU] chi2_image_tot: 469.403 ms

[CPU] chi2_imag::fftw_alloc: 0.00157102 ms
[CPU] sample_image::copy_input: 30.7095 ms
[CPU] sample::1st_shift: 21.5828 ms
[CPU] sample::FFT: 348.652 ms
[CPU] sample::2nd_shift: 22.4688 ms
[CPU] sample::interpolate: 29.2267 ms
[CPU] sample::apply_phase_sampled: 11.4591 ms
[CPU] sample_tot: 435.065 ms
[CPU] sample_image::free_data: 1.00796 ms
[CPU] sample_image_tot: 466.794 ms
[CPU] reduce_chi2::diff_weighted: 2.2021 ms
[CPU] reduce_chi2::reduction: 0.75453 ms
[CPU] reduce_chi2_tot: 2.96329 ms
[CPU] chi2_imag::free_fint: 0.00127999 ms
[CPU] chi2_image_tot: 469.766 ms

[CPU] chi2_imag::fftw_alloc: 0.001262 ms
[CPU] sample_image::copy_input: 30.6355 ms
[CPU] sample::1st_shift: 21.1856 ms
[CPU] sample::FFT: 348.407 ms
[CPU] sample::2nd_shift: 22.9981 ms
[CPU] sample::interpolate: 29.1507 ms
[CPU] sample::apply_phase_sampled: 11.3626 ms
[CPU] sample_tot: 434.79 ms
[CPU] sample_image::free_data: 0.946889 ms
[CPU] sample_image_tot: 466.384 ms
[CPU] reduce_chi2::diff_weighted: 2.233 ms
[CPU] reduce_chi2::reduction: 0.797891 ms
[CPU] reduce_chi2_tot: 3.03793 ms
[CPU] chi2_imag::free_fint: 0.00114198 ms
[CPU] chi2_image_tot: 469.431 ms

[CPU] chi2_imag::fftw_alloc: 0.00136602 ms
[CPU] sample_image::copy_input: 30.4083 ms
[CPU] sample::1st_shift: 21.4765 ms
[CPU] sample::FFT: 349.506 ms
[CPU] sample::2nd_shift: 22.5509 ms
[CPU] sample::interpolate: 29.1945 ms
[CPU] sample::apply_phase_sampled: 11.3241 ms
[CPU] sample_tot: 435.775 ms
[CPU] sample_image::free_data: 0.973995 ms
[CPU] sample_image_tot: 467.172 ms
[CPU] reduce_chi2::diff_weighted: 2.22402 ms
[CPU] reduce_chi2::reduction: 0.777646 ms
[CPU] reduce_chi2_tot: 3.0084 ms
[CPU] chi2_imag::free_fint: 0.00120699 ms
[CPU] chi2_image_tot: 470.189 ms

[CPU] chi2_imag::fftw_alloc: 0.00172399 ms
[CPU] sample_image::copy_input: 30.3974 ms
[CPU] sample::1st_shift: 20.9271 ms
[CPU] sample::FFT: 349.118 ms
[CPU] sample::2nd_shift: 22.2617 ms
[CPU] sample::interpolate: 29.1223 ms
[CPU] sample::apply_phase_sampled: 11.2652 ms
[CPU] sample_tot: 434.391 ms
[CPU] sample_image::free_data: 0.927309 ms
[CPU] sample_image_tot: 465.728 ms
[CPU] reduce_chi2::diff_weighted: 2.21026 ms
[CPU] reduce_chi2::reduction: 0.78471 ms
[CPU] reduce_chi2_tot: 3.00197 ms
[CPU] chi2_imag::free_fint: 0.00114401 ms
[CPU] chi2_image_tot: 468.739 ms

[CPU] chi2_imag::fftw_alloc: 0.00157801 ms
[CPU] sample_image::copy_input: 30.5539 ms
[CPU] sample::1st_shift: 21.1791 ms
[CPU] sample::FFT: 349.66 ms
[CPU] sample::2nd_shift: 22.5319 ms
[CPU] sample::interpolate: 29.1398 ms
[CPU] sample::apply_phase_sampled: 11.2251 ms
[CPU] sample_tot: 435.423 ms
[CPU] sample_image::free_data: 0.968478 ms
[CPU] sample_image_tot: 466.957 ms
[CPU] reduce_chi2::diff_weighted: 2.22431 ms
[CPU] reduce_chi2::reduction: 0.78573 ms
[CPU] reduce_chi2_tot: 3.01696 ms
[CPU] chi2_imag::free_fint: 0.00119099 ms
[CPU] chi2_image_tot: 469.983 ms

[CPU] chi2_imag::fftw_alloc: 0.00157999 ms
[CPU] sample_image::copy_input: 30.4876 ms
[CPU] sample::1st_shift: 21.813 ms
[CPU] sample::FFT: 349.222 ms
[CPU] sample::2nd_shift: 22.5538 ms
[CPU] sample::interpolate: 29.2575 ms
[CPU] sample::apply_phase_sampled: 11.173 ms
[CPU] sample_tot: 435.708 ms
[CPU] sample_image::free_data: 0.959221 ms
[CPU] sample_image_tot: 467.167 ms
[CPU] reduce_chi2::diff_weighted: 2.15473 ms
[CPU] reduce_chi2::reduction: 0.757563 ms
[CPU] reduce_chi2_tot: 2.91843 ms
[CPU] chi2_imag::free_fint: 0.00126299 ms
[CPU] chi2_image_tot: 470.094 ms

[CPU] chi2_imag::fftw_alloc: 0.00141695 ms
[CPU] sample_image::copy_input: 30.6491 ms
[CPU] sample::1st_shift: 21.3656 ms
[CPU] sample::FFT: 350.486 ms
[CPU] sample::2nd_shift: 22.6438 ms
[CPU] sample::interpolate: 28.8326 ms
[CPU] sample::apply_phase_sampled: 11.4214 ms
[CPU] sample_tot: 436.448 ms
[CPU] sample_image::free_data: 0.969017 ms
[CPU] sample_image_tot: 468.078 ms
[CPU] reduce_chi2::diff_weighted: 2.23946 ms
[CPU] reduce_chi2::reduction: 0.79836 ms
[CPU] reduce_chi2_tot: 3.04392 ms
[CPU] chi2_imag::free_fint: 0.00119803 ms
[CPU] chi2_image_tot: 471.131 ms

[CPU] chi2_imag::fftw_alloc: 0.00176101 ms
[CPU] sample_image::copy_input: 30.954 ms
[CPU] sample::1st_shift: 21.6134 ms
[CPU] sample::FFT: 349.044 ms
[CPU] sample::2nd_shift: 22.4404 ms
[CPU] sample::interpolate: 29.5643 ms
[CPU] sample::apply_phase_sampled: 11.879 ms
[CPU] sample_tot: 436.23 ms
[CPU] sample_image::free_data: 1.04144 ms
[CPU] sample_image_tot: 468.239 ms
[CPU] reduce_chi2::diff_weighted: 2.46272 ms
[CPU] reduce_chi2::reduction: 0.78804 ms
[CPU] reduce_chi2_tot: 3.25932 ms
[CPU] chi2_imag::free_fint: 0.00136503 ms
[CPU] chi2_image_tot: 471.508 ms

[CPU] chi2_imag::fftw_alloc: 0.00174902 ms
[CPU] sample_image::copy_input: 30.3424 ms
[CPU] sample::1st_shift: 21.414 ms
[CPU] sample::FFT: 345.145 ms
[CPU] sample::2nd_shift: 21.7497 ms
[CPU] sample::interpolate: 29.3321 ms
[CPU] sample::apply_phase_sampled: 24.6846 ms
[CPU] sample_tot: 444.019 ms
[CPU] sample_image::free_data: 1.28048 ms
[CPU] sample_image_tot: 475.655 ms
[CPU] reduce_chi2::diff_weighted: 5.32094 ms
[CPU] reduce_chi2::reduction: 0.79987 ms
[CPU] reduce_chi2_tot: 6.13083 ms
[CPU] chi2_imag::free_fint: 0.00129 ms
[CPU] chi2_image_tot: 481.797 ms

[CPU] chi2_imag::fftw_alloc: 0.001523 ms
[CPU] sample_image::copy_input: 30.5012 ms
[CPU] sample::1st_shift: 21.5328 ms
[CPU] sample::FFT: 347.699 ms
[CPU] sample::2nd_shift: 22.3318 ms
[CPU] sample::interpolate: 29.2335 ms
[CPU] sample::apply_phase_sampled: 11.2093 ms
[CPU] sample_tot: 433.702 ms
[CPU] sample_image::free_data: 0.988564 ms
[CPU] sample_image_tot: 465.205 ms
[CPU] reduce_chi2::diff_weighted: 2.1685 ms
[CPU] reduce_chi2::reduction: 0.781692 ms
[CPU] reduce_chi2_tot: 2.95933 ms
[CPU] chi2_imag::free_fint: 0.001301 ms
[CPU] chi2_image_tot: 468.174 ms

[CPU] chi2_imag::fftw_alloc: 0.00127696 ms
[CPU] sample_image::copy_input: 30.9353 ms
[CPU] sample::1st_shift: 21.1897 ms
[CPU] sample::FFT: 345.423 ms
[CPU] sample::2nd_shift: 23.1763 ms
[CPU] sample::interpolate: 29.0107 ms
[CPU] sample::apply_phase_sampled: 11.2263 ms
[CPU] sample_tot: 431.743 ms
[CPU] sample_image::free_data: 0.944236 ms
[CPU] sample_image_tot: 463.638 ms
[CPU] reduce_chi2::diff_weighted: 2.17083 ms
[CPU] reduce_chi2::reduction: 0.772207 ms
[CPU] reduce_chi2_tot: 2.9522 ms
[CPU] chi2_imag::free_fint: 0.00130601 ms
[CPU] chi2_image_tot: 466.599 ms

[CPU] chi2_imag::fftw_alloc: 0.00139297 ms
[CPU] sample_image::copy_input: 30.5856 ms
[CPU] sample::1st_shift: 21.3123 ms
[CPU] sample::FFT: 345.483 ms
[CPU] sample::2nd_shift: 21.9693 ms
[CPU] sample::interpolate: 28.7531 ms
[CPU] sample::apply_phase_sampled: 11.7608 ms
[CPU] sample_tot: 430.989 ms
[CPU] sample_image::free_data: 0.95141 ms
[CPU] sample_image_tot: 462.538 ms
[CPU] reduce_chi2::diff_weighted: 2.05772 ms
[CPU] reduce_chi2::reduction: 0.740549 ms
[CPU] reduce_chi2_tot: 2.80702 ms
[CPU] chi2_imag::free_fint: 0.001101 ms
[CPU] chi2_image_tot: 465.354 ms
8192	1.000000e+06	float64	4	0	8.932305e+00	4.701213e-01	3.418076e-03	4.656961e-01
# |--> timings: [0.47560882568359375, 0.47269296646118164, 0.46652889251708984, 0.4738919734954834, 0.46886587142944336, 0.4696071147918701, 0.4673590660095215, 0.46950316429138184, 0.4698350429534912, 0.4694979190826416, 0.4702620506286621, 0.46880602836608887, 0.4700489044189453, 0.47016000747680664, 0.47119784355163574, 0.471574068069458, 0.48186302185058594, 0.4682488441467285, 0.46666598320007324, 0.4656960964202881]

[CPU] chi2_imag::fftw_alloc: 0.00358 ms
[CPU] sample_image::copy_input: 44.1905 ms
[CPU] sample::1st_shift: 24.2086 ms
[CPU] sample::FFT: 257.231 ms
[CPU] sample::2nd_shift: 21.4611 ms
[CPU] sample::interpolate: 20.5179 ms
[CPU] sample::apply_phase_sampled: 7.69932 ms
[CPU] sample_tot: 332.92 ms
[CPU] sample_image::free_data: 0.882221 ms
[CPU] sample_image_tot: 378.009 ms
[CPU] reduce_chi2::diff_weighted: 1.53472 ms
[CPU] reduce_chi2::reduction: 0.565077 ms
[CPU] reduce_chi2_tot: 2.10711 ms
[CPU] chi2_imag::free_fint: 0.000973989 ms
[CPU] chi2_image_tot: 380.135 ms

[CPU] chi2_imag::fftw_alloc: 0.00155799 ms
[CPU] sample_image::copy_input: 35.5855 ms
[CPU] sample::1st_shift: 21.2185 ms
[CPU] sample::FFT: 240.58 ms
[CPU] sample::2nd_shift: 21.0861 ms
[CPU] sample::interpolate: 20.234 ms
[CPU] sample::apply_phase_sampled: 7.51131 ms
[CPU] sample_tot: 312.351 ms
[CPU] sample_image::free_data: 0.933483 ms
[CPU] sample_image_tot: 348.881 ms
[CPU] reduce_chi2::diff_weighted: 1.49828 ms
[CPU] reduce_chi2::reduction: 0.536345 ms
[CPU] reduce_chi2_tot: 2.04161 ms
[CPU] chi2_imag::free_fint: 0.00134599 ms
[CPU] chi2_image_tot: 350.932 ms

[CPU] chi2_imag::fftw_alloc: 0.00143098 ms
[CPU] sample_image::copy_input: 36.1562 ms
[CPU] sample::1st_shift: 21.2609 ms
[CPU] sample::FFT: 237.079 ms
[CPU] sample::2nd_shift: 21.3656 ms
[CPU] sample::interpolate: 20.3813 ms
[CPU] sample::apply_phase_sampled: 7.47281 ms
[CPU] sample_tot: 309.28 ms
[CPU] sample_image::free_data: 0.931213 ms
[CPU] sample_image_tot: 346.381 ms
[CPU] reduce_chi2::diff_weighted: 1.51054 ms
[CPU] reduce_chi2::reduction: 0.521578 ms
[CPU] reduce_chi2_tot: 2.03897 ms
[CPU] chi2_imag::free_fint: 0.00106398 ms
[CPU] chi2_image_tot: 348.429 ms

[CPU] chi2_imag::fftw_alloc: 0.00138505 ms
[CPU] sample_image::copy_input: 35.8858 ms
[CPU] sample::1st_shift: 21.4917 ms
[CPU] sample::FFT: 258.15 ms
[CPU] sample::2nd_shift: 21.1162 ms
[CPU] sample::interpolate: 20.5723 ms
[CPU] sample::apply_phase_sampled: 7.50271 ms
[CPU] sample_tot: 330.556 ms
[CPU] sample_image::free_data: 0.899343 ms
[CPU] sample_image_tot: 367.359 ms
[CPU] reduce_chi2::diff_weighted: 1.49321 ms
[CPU] reduce_chi2::reduction: 0.600383 ms
[CPU] reduce_chi2_tot: 2.10375 ms
[CPU] chi2_imag::free_fint: 0.00128901 ms
[CPU] chi2_image_tot: 369.472 ms

[CPU] chi2_imag::fftw_alloc: 0.00137999 ms
[CPU] sample_image::copy_input: 35.7288 ms
[CPU] sample::1st_shift: 21.8149 ms
[CPU] sample::FFT: 296.7 ms
[CPU] sample::2nd_shift: 20.9722 ms
[CPU] sample::interpolate: 19.9306 ms
[CPU] sample::apply_phase_sampled: 7.48307 ms
[CPU] sample_tot: 368.589 ms
[CPU] sample_image::free_data: 0.969776 ms
[CPU] sample_image_tot: 405.303 ms
[CPU] reduce_chi2::diff_weighted: 1.50046 ms
[CPU] reduce_chi2::reduction: 0.535947 ms
[CPU] reduce_chi2_tot: 2.04542 ms
[CPU] chi2_imag::free_fint: 0.00129302 ms
[CPU] chi2_image_tot: 407.357 ms

[CPU] chi2_imag::fftw_alloc: 0.00162597 ms
[CPU] sample_image::copy_input: 36.7077 ms
[CPU] sample::1st_shift: 21.3744 ms
[CPU] sample::FFT: 234.315 ms
[CPU] sample::2nd_shift: 21.4317 ms
[CPU] sample::interpolate: 20.097 ms
[CPU] sample::apply_phase_sampled: 7.66784 ms
[CPU] sample_tot: 306.557 ms
[CPU] sample_image::free_data: 0.972786 ms
[CPU] sample_image_tot: 344.256 ms
[CPU] reduce_chi2::diff_weighted: 1.5581 ms
[CPU] reduce_chi2::reduction: 0.585155 ms
[CPU] reduce_chi2_tot: 2.15166 ms
[CPU] chi2_imag::free_fint: 0.00124797 ms
[CPU] chi2_image_tot: 346.418 ms

[CPU] chi2_imag::fftw_alloc: 0.00168401 ms
[CPU] sample_image::copy_input: 35.73 ms
[CPU] sample::1st_shift: 21.5467 ms
[CPU] sample::FFT: 234.705 ms
[CPU] sample::2nd_shift: 21.569 ms
[CPU] sample::interpolate: 20.2804 ms
[CPU] sample::apply_phase_sampled: 7.48863 ms
[CPU] sample_tot: 307.268 ms
[CPU] sample_image::free_data: 0.930335 ms
[CPU] sample_image_tot: 343.942 ms
[CPU] reduce_chi2::diff_weighted: 1.48496 ms
[CPU] reduce_chi2::reduction: 0.551028 ms
[CPU] reduce_chi2_tot: 2.04441 ms
[CPU] chi2_imag::free_fint: 0.00171101 ms
[CPU] chi2_image_tot: 345.996 ms

[CPU] chi2_imag::fftw_alloc: 0.00133802 ms
[CPU] sample_image::copy_input: 35.642 ms
[CPU] sample::1st_shift: 21.1328 ms
[CPU] sample::FFT: 235.751 ms
[CPU] sample::2nd_shift: 21.1092 ms
[CPU] sample::interpolate: 20.034 ms
[CPU] sample::apply_phase_sampled: 7.50416 ms
[CPU] sample_tot: 307.219 ms
[CPU] sample_image::free_data: 0.917685 ms
[CPU] sample_image_tot: 343.792 ms
[CPU] reduce_chi2::diff_weighted: 1.48689 ms
[CPU] reduce_chi2::reduction: 0.698638 ms
[CPU] reduce_chi2_tot: 2.1934 ms
[CPU] chi2_imag::free_fint: 0.00135403 ms
[CPU] chi2_image_tot: 345.994 ms

[CPU] chi2_imag::fftw_alloc: 0.00161299 ms
[CPU] sample_image::copy_input: 35.9328 ms
[CPU] sample::1st_shift: 21.2669 ms
[CPU] sample::FFT: 235.056 ms
[CPU] sample::2nd_shift: 21.2478 ms
[CPU] sample::interpolate: 20.2049 ms
[CPU] sample::apply_phase_sampled: 7.47272 ms
[CPU] sample_tot: 306.939 ms
[CPU] sample_image::free_data: 0.911597 ms
[CPU] sample_image_tot: 343.797 ms
[CPU] reduce_chi2::diff_weighted: 1.48198 ms
[CPU] reduce_chi2::reduction: 0.549977 ms
[CPU] reduce_chi2_tot: 2.04061 ms
[CPU] chi2_imag::free_fint: 0.001156 ms
[CPU] chi2_image_tot: 345.847 ms

[CPU] chi2_imag::fftw_alloc: 0.00155898 ms
[CPU] sample_image::copy_input: 36.6536 ms
[CPU] sample::1st_shift: 21.37 ms
[CPU] sample::FFT: 234.429 ms
[CPU] sample::2nd_shift: 21.2976 ms
[CPU] sample::interpolate: 19.946 ms
[CPU] sample::apply_phase_sampled: 7.49496 ms
[CPU] sample_tot: 306.241 ms
[CPU] sample_image::free_data: 0.899981 ms
[CPU] sample_image_tot: 343.812 ms
[CPU] reduce_chi2::diff_weighted: 1.50422 ms
[CPU] reduce_chi2::reduction: 0.535576 ms
[CPU] reduce_chi2_tot: 2.04789 ms
[CPU] chi2_imag::free_fint: 0.00163598 ms
[CPU] chi2_image_tot: 345.87 ms

[CPU] chi2_imag::fftw_alloc: 0.001429 ms
[CPU] sample_image::copy_input: 35.492 ms
[CPU] sample::1st_shift: 21.6071 ms
[CPU] sample::FFT: 236.943 ms
[CPU] sample::2nd_shift: 21.8599 ms
[CPU] sample::interpolate: 20.0318 ms
[CPU] sample::apply_phase_sampled: 7.76109 ms
[CPU] sample_tot: 309.895 ms
[CPU] sample_image::free_data: 0.896017 ms
[CPU] sample_image_tot: 346.295 ms
[CPU] reduce_chi2::diff_weighted: 1.51245 ms
[CPU] reduce_chi2::reduction: 0.567672 ms
[CPU] reduce_chi2_tot: 2.0886 ms
[CPU] chi2_imag::free_fint: 0.00133697 ms
[CPU] chi2_image_tot: 348.393 ms

[CPU] chi2_imag::fftw_alloc: 0.00137999 ms
[CPU] sample_image::copy_input: 35.79 ms
[CPU] sample::1st_shift: 21.3164 ms
[CPU] sample::FFT: 233.774 ms
[CPU] sample::2nd_shift: 21.5041 ms
[CPU] sample::interpolate: 20.0392 ms
[CPU] sample::apply_phase_sampled: 7.45721 ms
[CPU] sample_tot: 305.783 ms
[CPU] sample_image::free_data: 0.87815 ms
[CPU] sample_image_tot: 342.463 ms
[CPU] reduce_chi2::diff_weighted: 1.49583 ms
[CPU] reduce_chi2::reduction: 0.686959 ms
[CPU] reduce_chi2_tot: 2.19215 ms
[CPU] chi2_imag::free_fint: 0.001134 ms
[CPU] chi2_image_tot: 344.663 ms

[CPU] chi2_imag::fftw_alloc: 0.00137399 ms
[CPU] sample_image::copy_input: 36.1981 ms
[CPU] sample::1st_shift: 21.2455 ms
[CPU] sample::FFT: 235.785 ms
[CPU] sample::2nd_shift: 21.7699 ms
[CPU] sample::interpolate: 19.9742 ms
[CPU] sample::apply_phase_sampled: 7.53007 ms
[CPU] sample_tot: 307.975 ms
[CPU] sample_image::free_data: 0.892068 ms
[CPU] sample_image_tot: 345.078 ms
[CPU] reduce_chi2::diff_weighted: 1.52026 ms
[CPU] reduce_chi2::reduction: 0.551409 ms
[CPU] reduce_chi2_tot: 2.07977 ms
[CPU] chi2_imag::free_fint: 0.00113499 ms
[CPU] chi2_image_tot: 347.167 ms

[CPU] chi2_imag::fftw_alloc: 0.001418 ms
[CPU] sample_image::copy_input: 36.4484 ms
[CPU] sample::1st_shift: 25.9653 ms
[CPU] sample::FFT: 294.204 ms
[CPU] sample::2nd_shift: 21.3208 ms
[CPU] sample::interpolate: 20.0731 ms
[CPU] sample::apply_phase_sampled: 7.61906 ms
[CPU] sample_tot: 370.88 ms
[CPU] sample_image::free_data: 0.919369 ms
[CPU] sample_image_tot: 408.268 ms
[CPU] reduce_chi2::diff_weighted: 1.48354 ms
[CPU] reduce_chi2::reduction: 0.771222 ms
[CPU] reduce_chi2_tot: 2.26352 ms
[CPU] chi2_imag::free_fint: 0.00123598 ms
[CPU] chi2_image_tot: 410.541 ms

[CPU] chi2_imag::fftw_alloc: 0.001418 ms
[CPU] sample_image::copy_input: 35.6192 ms
[CPU] sample::1st_shift: 21.1402 ms
[CPU] sample::FFT: 234.257 ms
[CPU] sample::2nd_shift: 21.2631 ms
[CPU] sample::interpolate: 19.9346 ms
[CPU] sample::apply_phase_sampled: 7.46572 ms
[CPU] sample_tot: 305.75 ms
[CPU] sample_image::free_data: 0.917638 ms
[CPU] sample_image_tot: 342.299 ms
[CPU] reduce_chi2::diff_weighted: 1.48911 ms
[CPU] reduce_chi2::reduction: 0.557367 ms
[CPU] reduce_chi2_tot: 2.05463 ms
[CPU] chi2_imag::free_fint: 0.00122399 ms
[CPU] chi2_image_tot: 344.363 ms

[CPU] chi2_imag::fftw_alloc: 0.00187097 ms
[CPU] sample_image::copy_input: 37.2103 ms
[CPU] sample::1st_shift: 21.407 ms
[CPU] sample::FFT: 236.381 ms
[CPU] sample::2nd_shift: 21.253 ms
[CPU] sample::interpolate: 20.0507 ms
[CPU] sample::apply_phase_sampled: 7.51267 ms
[CPU] sample_tot: 308.275 ms
[CPU] sample_image::free_data: 0.891212 ms
[CPU] sample_image_tot: 346.4 ms
[CPU] reduce_chi2::diff_weighted: 1.49976 ms
[CPU] reduce_chi2::reduction: 0.542717 ms
[CPU] reduce_chi2_tot: 2.05026 ms
[CPU] chi2_imag::free_fint: 0.00111799 ms
[CPU] chi2_image_tot: 348.46 ms

[CPU] chi2_imag::fftw_alloc: 0.00176602 ms
[CPU] sample_image::copy_input: 35.4713 ms
[CPU] sample::1st_shift: 21.4353 ms
[CPU] sample::FFT: 236.952 ms
[CPU] sample::2nd_shift: 21.8745 ms
[CPU] sample::interpolate: 20.0161 ms
[CPU] sample::apply_phase_sampled: 7.5147 ms
[CPU] sample_tot: 309.482 ms
[CPU] sample_image::free_data: 0.899556 ms
[CPU] sample_image_tot: 345.865 ms
[CPU] reduce_chi2::diff_weighted: 1.49363 ms
[CPU] reduce_chi2::reduction: 0.526496 ms
[CPU] reduce_chi2_tot: 2.029 ms
[CPU] chi2_imag::free_fint: 0.00117399 ms
[CPU] chi2_image_tot: 347.904 ms

[CPU] chi2_imag::fftw_alloc: 0.001429 ms
[CPU] sample_image::copy_input: 35.7209 ms
[CPU] sample::1st_shift: 21.3362 ms
[CPU] sample::FFT: 277.911 ms
[CPU] sample::2nd_shift: 21.7007 ms
[CPU] sample::interpolate: 20.0527 ms
[CPU] sample::apply_phase_sampled: 7.50822 ms
[CPU] sample_tot: 350.261 ms
[CPU] sample_image::free_data: 0.906951 ms
[CPU] sample_image_tot: 386.902 ms
[CPU] reduce_chi2::diff_weighted: 1.50856 ms
[CPU] reduce_chi2::reduction: 0.53431 ms
[CPU] reduce_chi2_tot: 2.05159 ms
[CPU] chi2_imag::free_fint: 0.001123 ms
[CPU] chi2_image_tot: 388.962 ms

[CPU] chi2_imag::fftw_alloc: 0.00137801 ms
[CPU] sample_image::copy_input: 35.6922 ms
[CPU] sample::1st_shift: 21.1441 ms
[CPU] sample::FFT: 238.066 ms
[CPU] sample::2nd_shift: 21.5901 ms
[CPU] sample::interpolate: 19.9647 ms
[CPU] sample::apply_phase_sampled: 7.52908 ms
[CPU] sample_tot: 309.99 ms
[CPU] sample_image::free_data: 0.899209 ms
[CPU] sample_image_tot: 346.595 ms
[CPU] reduce_chi2::diff_weighted: 1.49302 ms
[CPU] reduce_chi2::reduction: 0.54782 ms
[CPU] reduce_chi2_tot: 2.05045 ms
[CPU] chi2_imag::free_fint: 0.00152999 ms
[CPU] chi2_image_tot: 348.655 ms

[CPU] chi2_imag::fftw_alloc: 0.00182999 ms
[CPU] sample_image::copy_input: 35.4727 ms
[CPU] sample::1st_shift: 21.1684 ms
[CPU] sample::FFT: 240.585 ms
[CPU] sample::2nd_shift: 21.3403 ms
[CPU] sample::interpolate: 20.3702 ms
[CPU] sample::apply_phase_sampled: 7.46913 ms
[CPU] sample_tot: 312.613 ms
[CPU] sample_image::free_data: 0.913672 ms
[CPU] sample_image_tot: 349.012 ms
[CPU] reduce_chi2::diff_weighted: 1.48751 ms
[CPU] reduce_chi2::reduction: 0.55225 ms
[CPU] reduce_chi2_tot: 2.04773 ms
[CPU] chi2_imag::free_fint: 0.000965025 ms
[CPU] chi2_image_tot: 351.069 ms
8192	1.000000e+06	float64	6	0	6.788037e+00	3.572651e-01	2.055617e-02	3.444290e-01
# |--> timings: [0.38020801544189453, 0.3509969711303711, 0.3484950065612793, 0.3695368766784668, 0.4074289798736572, 0.34648585319519043, 0.34606313705444336, 0.34606003761291504, 0.3461930751800537, 0.34593701362609863, 0.34845685958862305, 0.34473299980163574, 0.34723401069641113, 0.41060304641723633, 0.34442901611328125, 0.3485250473022461, 0.34797000885009766, 0.38902902603149414, 0.3487257957458496, 0.3511340618133545]

[CPU] chi2_imag::fftw_alloc: 0.00379299 ms
[CPU] sample_image::copy_input: 42.4409 ms
[CPU] sample::1st_shift: 22.5293 ms
[CPU] sample::FFT: 277.332 ms
[CPU] sample::2nd_shift: 22.1524 ms
[CPU] sample::interpolate: 16.4506 ms
[CPU] sample::apply_phase_sampled: 6.55677 ms
[CPU] sample_tot: 346.858 ms
[CPU] sample_image::free_data: 1.07922 ms
[CPU] sample_image_tot: 390.402 ms
[CPU] reduce_chi2::diff_weighted: 1.30301 ms
[CPU] reduce_chi2::reduction: 0.671385 ms
[CPU] reduce_chi2_tot: 1.98755 ms
[CPU] chi2_imag::free_fint: 0.00162801 ms
[CPU] chi2_image_tot: 392.411 ms

[CPU] chi2_imag::fftw_alloc: 0.00130798 ms
[CPU] sample_image::copy_input: 41.7443 ms
[CPU] sample::1st_shift: 22.5344 ms
[CPU] sample::FFT: 265.837 ms
[CPU] sample::2nd_shift: 23.4687 ms
[CPU] sample::interpolate: 15.8395 ms
[CPU] sample::apply_phase_sampled: 6.55196 ms
[CPU] sample_tot: 336.109 ms
[CPU] sample_image::free_data: 0.968293 ms
[CPU] sample_image_tot: 378.837 ms
[CPU] reduce_chi2::diff_weighted: 1.31181 ms
[CPU] reduce_chi2::reduction: 0.649724 ms
[CPU] reduce_chi2_tot: 1.96829 ms
[CPU] chi2_imag::free_fint: 0.00122003 ms
[CPU] chi2_image_tot: 380.815 ms

[CPU] chi2_imag::fftw_alloc: 0.00168598 ms
[CPU] sample_image::copy_input: 41.0043 ms
[CPU] sample::1st_shift: 22.9712 ms
[CPU] sample::FFT: 256.486 ms
[CPU] sample::2nd_shift: 22.3987 ms
[CPU] sample::interpolate: 16.4317 ms
[CPU] sample::apply_phase_sampled: 6.53419 ms
[CPU] sample_tot: 326.544 ms
[CPU] sample_image::free_data: 0.968426 ms
[CPU] sample_image_tot: 368.534 ms
[CPU] reduce_chi2::diff_weighted: 1.34597 ms
[CPU] reduce_chi2::reduction: 0.647227 ms
[CPU] reduce_chi2_tot: 2.00005 ms
[CPU] chi2_imag::free_fint: 0.00138697 ms
[CPU] chi2_image_tot: 370.543 ms

[CPU] chi2_imag::fftw_alloc: 0.001373 ms
[CPU] sample_image::copy_input: 42.8137 ms
[CPU] sample::1st_shift: 22.5853 ms
[CPU] sample::FFT: 261.826 ms
[CPU] sample::2nd_shift: 22.178 ms
[CPU] sample::interpolate: 16.5502 ms
[CPU] sample::apply_phase_sampled: 6.56689 ms
[CPU] sample_tot: 331.562 ms
[CPU] sample_image::free_data: 0.967335 ms
[CPU] sample_image_tot: 375.36 ms
[CPU] reduce_chi2::diff_weighted: 1.29072 ms
[CPU] reduce_chi2::reduction: 0.645674 ms
[CPU] reduce_chi2_tot: 1.94344 ms
[CPU] chi2_imag::free_fint: 0.000938016 ms
[CPU] chi2_image_tot: 377.312 ms

[CPU] chi2_imag::fftw_alloc: 0.00147405 ms
[CPU] sample_image::copy_input: 43.1907 ms
[CPU] sample::1st_shift: 22.7628 ms
[CPU] sample::FFT: 279.085 ms
[CPU] sample::2nd_shift: 22.4019 ms
[CPU] sample::interpolate: 16.2984 ms
[CPU] sample::apply_phase_sampled: 6.56957 ms
[CPU] sample_tot: 348.821 ms
[CPU] sample_image::free_data: 1.07595 ms
[CPU] sample_image_tot: 393.105 ms
[CPU] reduce_chi2::diff_weighted: 1.32293 ms
[CPU] reduce_chi2::reduction: 0.64596 ms
[CPU] reduce_chi2_tot: 1.97881 ms
[CPU] chi2_imag::free_fint: 0.001468 ms
[CPU] chi2_image_tot: 395.095 ms

[CPU] chi2_imag::fftw_alloc: 0.00169501 ms
[CPU] sample_image::copy_input: 41.7652 ms
[CPU] sample::1st_shift: 22.7013 ms
[CPU] sample::FFT: 278.326 ms
[CPU] sample::2nd_shift: 22.0932 ms
[CPU] sample::interpolate: 19.0946 ms
[CPU] sample::apply_phase_sampled: 7.25685 ms
[CPU] sample_tot: 351.187 ms
[CPU] sample_image::free_data: 1.11079 ms
[CPU] sample_image_tot: 394.08 ms
[CPU] reduce_chi2::diff_weighted: 1.50114 ms
[CPU] reduce_chi2::reduction: 0.74885 ms
[CPU] reduce_chi2_tot: 2.25992 ms
[CPU] chi2_imag::free_fint: 0.00159303 ms
[CPU] chi2_image_tot: 396.352 ms

[CPU] chi2_imag::fftw_alloc: 0.00164699 ms
[CPU] sample_image::copy_input: 43.1543 ms
[CPU] sample::1st_shift: 22.635 ms
[CPU] sample::FFT: 277.839 ms
[CPU] sample::2nd_shift: 22.2294 ms
[CPU] sample::interpolate: 16.525 ms
[CPU] sample::apply_phase_sampled: 6.55505 ms
[CPU] sample_tot: 347.504 ms
[CPU] sample_image::free_data: 1.00117 ms
[CPU] sample_image_tot: 391.673 ms
[CPU] reduce_chi2::diff_weighted: 1.3042 ms
[CPU] reduce_chi2::reduction: 0.652138 ms
[CPU] reduce_chi2_tot: 1.96243 ms
[CPU] chi2_imag::free_fint: 0.00119 ms
[CPU] chi2_image_tot: 393.646 ms

[CPU] chi2_imag::fftw_alloc: 0.001329 ms
[CPU] sample_image::copy_input: 42.4498 ms
[CPU] sample::1st_shift: 22.7354 ms
[CPU] sample::FFT: 275.656 ms
[CPU] sample::2nd_shift: 22.1812 ms
[CPU] sample::interpolate: 16.9593 ms
[CPU] sample::apply_phase_sampled: 6.54868 ms
[CPU] sample_tot: 345.789 ms
[CPU] sample_image::free_data: 1.07226 ms
[CPU] sample_image_tot: 389.33 ms
[CPU] reduce_chi2::diff_weighted: 1.30769 ms
[CPU] reduce_chi2::reduction: 0.640377 ms
[CPU] reduce_chi2_tot: 1.95809 ms
[CPU] chi2_imag::free_fint: 0.00134 ms
[CPU] chi2_image_tot: 391.299 ms

[CPU] chi2_imag::fftw_alloc: 0.00164699 ms
[CPU] sample_image::copy_input: 42.4748 ms
[CPU] sample::1st_shift: 22.7845 ms
[CPU] sample::FFT: 273.426 ms
[CPU] sample::2nd_shift: 22.364 ms
[CPU] sample::interpolate: 17.2131 ms
[CPU] sample::apply_phase_sampled: 6.53483 ms
[CPU] sample_tot: 344.035 ms
[CPU] sample_image::free_data: 1.07495 ms
[CPU] sample_image_tot: 387.601 ms
[CPU] reduce_chi2::diff_weighted: 1.31141 ms
[CPU] reduce_chi2::reduction: 0.65073 ms
[CPU] reduce_chi2_tot: 1.97248 ms
[CPU] chi2_imag::free_fint: 0.001268 ms
[CPU] chi2_image_tot: 389.586 ms

[CPU] chi2_imag::fftw_alloc: 0.00184099 ms
[CPU] sample_image::copy_input: 42.4464 ms
[CPU] sample::1st_shift: 22.5589 ms
[CPU] sample::FFT: 272.189 ms
[CPU] sample::2nd_shift: 22.1809 ms
[CPU] sample::interpolate: 16.4016 ms
[CPU] sample::apply_phase_sampled: 6.53108 ms
[CPU] sample_tot: 341.578 ms
[CPU] sample_image::free_data: 0.993442 ms
[CPU] sample_image_tot: 385.032 ms
[CPU] reduce_chi2::diff_weighted: 1.31902 ms
[CPU] reduce_chi2::reduction: 0.635373 ms
[CPU] reduce_chi2_tot: 1.96074 ms
[CPU] chi2_imag::free_fint: 0.00106997 ms
[CPU] chi2_image_tot: 387.003 ms

[CPU] chi2_imag::fftw_alloc: 0.00187301 ms
[CPU] sample_image::copy_input: 41.7652 ms
[CPU] sample::1st_shift: 22.3957 ms
[CPU] sample::FFT: 272.58 ms
[CPU] sample::2nd_shift: 22.5789 ms
[CPU] sample::interpolate: 16.429 ms
[CPU] sample::apply_phase_sampled: 6.57786 ms
[CPU] sample_tot: 342.274 ms
[CPU] sample_image::free_data: 1.01975 ms
[CPU] sample_image_tot: 385.079 ms
[CPU] reduce_chi2::diff_weighted: 1.33212 ms
[CPU] reduce_chi2::reduction: 0.640323 ms
[CPU] reduce_chi2_tot: 1.98219 ms
[CPU] chi2_imag::free_fint: 0.00115001 ms
[CPU] chi2_image_tot: 387.072 ms

[CPU] chi2_imag::fftw_alloc: 0.001368 ms
[CPU] sample_image::copy_input: 42.1659 ms
[CPU] sample::1st_shift: 23.2323 ms
[CPU] sample::FFT: 260.555 ms
[CPU] sample::2nd_shift: 22.1529 ms
[CPU] sample::interpolate: 16.6169 ms
[CPU] sample::apply_phase_sampled: 6.54211 ms
[CPU] sample_tot: 330.989 ms
[CPU] sample_image::free_data: 0.991257 ms
[CPU] sample_image_tot: 374.16 ms
[CPU] reduce_chi2::diff_weighted: 1.29759 ms
[CPU] reduce_chi2::reduction: 0.63981 ms
[CPU] reduce_chi2_tot: 1.94338 ms
[CPU] chi2_imag::free_fint: 0.00177999 ms
[CPU] chi2_image_tot: 376.114 ms

[CPU] chi2_imag::fftw_alloc: 0.00142201 ms
[CPU] sample_image::copy_input: 42.4269 ms
[CPU] sample::1st_shift: 22.7253 ms
[CPU] sample::FFT: 272.952 ms
[CPU] sample::2nd_shift: 22.3028 ms
[CPU] sample::interpolate: 16.4548 ms
[CPU] sample::apply_phase_sampled: 6.55071 ms
[CPU] sample_tot: 342.701 ms
[CPU] sample_image::free_data: 1.01036 ms
[CPU] sample_image_tot: 386.154 ms
[CPU] reduce_chi2::diff_weighted: 1.33822 ms
[CPU] reduce_chi2::reduction: 0.658445 ms
[CPU] reduce_chi2_tot: 2.01121 ms
[CPU] chi2_imag::free_fint: 0.00203401 ms
[CPU] chi2_image_tot: 388.176 ms

[CPU] chi2_imag::fftw_alloc: 0.00179396 ms
[CPU] sample_image::copy_input: 41.2527 ms
[CPU] sample::1st_shift: 22.6364 ms
[CPU] sample::FFT: 286.297 ms
[CPU] sample::2nd_shift: 22.4187 ms
[CPU] sample::interpolate: 16.326 ms
[CPU] sample::apply_phase_sampled: 6.53664 ms
[CPU] sample_tot: 355.993 ms
[CPU] sample_image::free_data: 0.974872 ms
[CPU] sample_image_tot: 398.242 ms
[CPU] reduce_chi2::diff_weighted: 1.33391 ms
[CPU] reduce_chi2::reduction: 0.641689 ms
[CPU] reduce_chi2_tot: 1.98203 ms
[CPU] chi2_imag::free_fint: 0.00116305 ms
[CPU] chi2_image_tot: 400.234 ms

[CPU] chi2_imag::fftw_alloc: 0.00136899 ms
[CPU] sample_image::copy_input: 42.1916 ms
[CPU] sample::1st_shift: 22.6141 ms
[CPU] sample::FFT: 268.248 ms
[CPU] sample::2nd_shift: 23.1227 ms
[CPU] sample::interpolate: 15.8144 ms
[CPU] sample::apply_phase_sampled: 6.56818 ms
[CPU] sample_tot: 338.095 ms
[CPU] sample_image::free_data: 0.965775 ms
[CPU] sample_image_tot: 381.268 ms
[CPU] reduce_chi2::diff_weighted: 1.30135 ms
[CPU] reduce_chi2::reduction: 0.647173 ms
[CPU] reduce_chi2_tot: 1.95545 ms
[CPU] chi2_imag::free_fint: 0.001179 ms
[CPU] chi2_image_tot: 383.233 ms

[CPU] chi2_imag::fftw_alloc: 0.00144896 ms
[CPU] sample_image::copy_input: 41.2003 ms
[CPU] sample::1st_shift: 22.3811 ms
[CPU] sample::FFT: 258.525 ms
[CPU] sample::2nd_shift: 22.9224 ms
[CPU] sample::interpolate: 15.8716 ms
[CPU] sample::apply_phase_sampled: 6.53681 ms
[CPU] sample_tot: 327.933 ms
[CPU] sample_image::free_data: 1.0165 ms
[CPU] sample_image_tot: 370.169 ms
[CPU] reduce_chi2::diff_weighted: 1.32968 ms
[CPU] reduce_chi2::reduction: 0.644626 ms
[CPU] reduce_chi2_tot: 1.98062 ms
[CPU] chi2_imag::free_fint: 0.00180298 ms
[CPU] chi2_image_tot: 372.159 ms

[CPU] chi2_imag::fftw_alloc: 0.00189996 ms
[CPU] sample_image::copy_input: 42.6869 ms
[CPU] sample::1st_shift: 22.6548 ms
[CPU] sample::FFT: 274.304 ms
[CPU] sample::2nd_shift: 22.8171 ms
[CPU] sample::interpolate: 16.6101 ms
[CPU] sample::apply_phase_sampled: 6.54903 ms
[CPU] sample_tot: 344.641 ms
[CPU] sample_image::free_data: 1.01142 ms
[CPU] sample_image_tot: 388.355 ms
[CPU] reduce_chi2::diff_weighted: 1.34389 ms
[CPU] reduce_chi2::reduction: 0.639908 ms
[CPU] reduce_chi2_tot: 1.99046 ms
[CPU] chi2_imag::free_fint: 0.00111997 ms
[CPU] chi2_image_tot: 390.355 ms

[CPU] chi2_imag::fftw_alloc: 0.00131002 ms
[CPU] sample_image::copy_input: 42.5524 ms
[CPU] sample::1st_shift: 22.8385 ms
[CPU] sample::FFT: 256.646 ms
[CPU] sample::2nd_shift: 22.7039 ms
[CPU] sample::interpolate: 15.8905 ms
[CPU] sample::apply_phase_sampled: 6.52703 ms
[CPU] sample_tot: 326.301 ms
[CPU] sample_image::free_data: 1.00383 ms
[CPU] sample_image_tot: 369.873 ms
[CPU] reduce_chi2::diff_weighted: 1.32594 ms
[CPU] reduce_chi2::reduction: 0.647036 ms
[CPU] reduce_chi2_tot: 1.9798 ms
[CPU] chi2_imag::free_fint: 0.00118901 ms
[CPU] chi2_image_tot: 371.861 ms

[CPU] chi2_imag::fftw_alloc: 0.00154105 ms
[CPU] sample_image::copy_input: 39.8731 ms
[CPU] sample::1st_shift: 22.5911 ms
[CPU] sample::FFT: 281.47 ms
[CPU] sample::2nd_shift: 22.6271 ms
[CPU] sample::interpolate: 15.9301 ms
[CPU] sample::apply_phase_sampled: 6.54902 ms
[CPU] sample_tot: 350.876 ms
[CPU] sample_image::free_data: 1.07114 ms
[CPU] sample_image_tot: 391.841 ms
[CPU] reduce_chi2::diff_weighted: 1.33212 ms
[CPU] reduce_chi2::reduction: 0.649483 ms
[CPU] reduce_chi2_tot: 1.99158 ms
[CPU] chi2_imag::free_fint: 0.00158901 ms
[CPU] chi2_image_tot: 393.844 ms

[CPU] chi2_imag::fftw_alloc: 0.00135304 ms
[CPU] sample_image::copy_input: 42.562 ms
[CPU] sample::1st_shift: 22.511 ms
[CPU] sample::FFT: 272.666 ms
[CPU] sample::2nd_shift: 22.0771 ms
[CPU] sample::interpolate: 17.5566 ms
[CPU] sample::apply_phase_sampled: 6.53213 ms
[CPU] sample_tot: 343.047 ms
[CPU] sample_image::free_data: 1.07343 ms
[CPU] sample_image_tot: 386.698 ms
[CPU] reduce_chi2::diff_weighted: 1.48701 ms
[CPU] reduce_chi2::reduction: 0.650225 ms
[CPU] reduce_chi2_tot: 2.14712 ms
[CPU] chi2_imag::free_fint: 0.00116305 ms
[CPU] chi2_image_tot: 388.856 ms
8192	1.000000e+06	float64	8	0	7.338083e+00	3.862149e-01	8.793881e-03	3.706081e-01
# |--> timings: [0.39249706268310547, 0.380889892578125, 0.3706080913543701, 0.3773791790008545, 0.3951759338378906, 0.39643192291259766, 0.3937230110168457, 0.39450907707214355, 0.38965797424316406, 0.38707995414733887, 0.3871450424194336, 0.37619686126708984, 0.3882458209991455, 0.4003119468688965, 0.3832988739013672, 0.3722250461578369, 0.39042019844055176, 0.37192797660827637, 0.3939189910888672, 0.38893699645996094]

[CPU] chi2_imag::fftw_alloc: 0.00206003 ms
[CPU] sample_image::copy_input: 42.0164 ms
[CPU] sample::1st_shift: 22.8852 ms
[CPU] sample::FFT: 241.951 ms
[CPU] sample::2nd_shift: 21.5167 ms
[CPU] sample::interpolate: 18.4385 ms
[CPU] sample::apply_phase_sampled: 7.67905 ms
[CPU] sample_tot: 314.164 ms
[CPU] sample_image::free_data: 1.2045 ms
[CPU] sample_image_tot: 357.406 ms
[CPU] reduce_chi2::diff_weighted: 1.35283 ms
[CPU] reduce_chi2::reduction: 0.741859 ms
[CPU] reduce_chi2_tot: 2.10481 ms
[CPU] chi2_imag::free_fint: 0.00125298 ms
[CPU] chi2_image_tot: 359.526 ms

[CPU] chi2_imag::fftw_alloc: 0.00191102 ms
[CPU] sample_image::copy_input: 42.71 ms
[CPU] sample::1st_shift: 21.8886 ms
[CPU] sample::FFT: 229.508 ms
[CPU] sample::2nd_shift: 21.7039 ms
[CPU] sample::interpolate: 13.524 ms
[CPU] sample::apply_phase_sampled: 5.24198 ms
[CPU] sample_tot: 293.552 ms
[CPU] sample_image::free_data: 1.0531 ms
[CPU] sample_image_tot: 337.33 ms
[CPU] reduce_chi2::diff_weighted: 1.27507 ms
[CPU] reduce_chi2::reduction: 0.523172 ms
[CPU] reduce_chi2_tot: 1.80807 ms
[CPU] chi2_imag::free_fint: 0.000967993 ms
[CPU] chi2_image_tot: 339.15 ms

[CPU] chi2_imag::fftw_alloc: 0.00149698 ms
[CPU] sample_image::copy_input: 42.2619 ms
[CPU] sample::1st_shift: 22.1126 ms
[CPU] sample::FFT: 229.578 ms
[CPU] sample::2nd_shift: 21.5962 ms
[CPU] sample::interpolate: 13.422 ms
[CPU] sample::apply_phase_sampled: 5.24857 ms
[CPU] sample_tot: 293.637 ms
[CPU] sample_image::free_data: 1.03888 ms
[CPU] sample_image_tot: 336.952 ms
[CPU] reduce_chi2::diff_weighted: 1.25274 ms
[CPU] reduce_chi2::reduction: 0.535814 ms
[CPU] reduce_chi2_tot: 1.79835 ms
[CPU] chi2_imag::free_fint: 0.00109302 ms
[CPU] chi2_image_tot: 338.762 ms

[CPU] chi2_imag::fftw_alloc: 0.00151095 ms
[CPU] sample_image::copy_input: 41.7783 ms
[CPU] sample::1st_shift: 22.3116 ms
[CPU] sample::FFT: 225.967 ms
[CPU] sample::2nd_shift: 21.7406 ms
[CPU] sample::interpolate: 15.4585 ms
[CPU] sample::apply_phase_sampled: 5.31882 ms
[CPU] sample_tot: 292.505 ms
[CPU] sample_image::free_data: 1.0568 ms
[CPU] sample_image_tot: 335.355 ms
[CPU] reduce_chi2::diff_weighted: 1.24724 ms
[CPU] reduce_chi2::reduction: 0.521051 ms
[CPU] reduce_chi2_tot: 1.77798 ms
[CPU] chi2_imag::free_fint: 0.00114297 ms
[CPU] chi2_image_tot: 337.143 ms

[CPU] chi2_imag::fftw_alloc: 0.00191201 ms
[CPU] sample_image::copy_input: 42.2446 ms
[CPU] sample::1st_shift: 21.6049 ms
[CPU] sample::FFT: 225.499 ms
[CPU] sample::2nd_shift: 21.4117 ms
[CPU] sample::interpolate: 14.3402 ms
[CPU] sample::apply_phase_sampled: 5.26886 ms
[CPU] sample_tot: 289.816 ms
[CPU] sample_image::free_data: 1.06613 ms
[CPU] sample_image_tot: 333.142 ms
[CPU] reduce_chi2::diff_weighted: 1.2576 ms
[CPU] reduce_chi2::reduction: 0.528648 ms
[CPU] reduce_chi2_tot: 1.79668 ms
[CPU] chi2_imag::free_fint: 0.001073 ms
[CPU] chi2_image_tot: 334.95 ms

[CPU] chi2_imag::fftw_alloc: 0.00165298 ms
[CPU] sample_image::copy_input: 42.2567 ms
[CPU] sample::1st_shift: 21.6717 ms
[CPU] sample::FFT: 220.136 ms
[CPU] sample::2nd_shift: 24.9875 ms
[CPU] sample::interpolate: 15.9024 ms
[CPU] sample::apply_phase_sampled: 5.27768 ms
[CPU] sample_tot: 289.698 ms
[CPU] sample_image::free_data: 1.06339 ms
[CPU] sample_image_tot: 333.034 ms
[CPU] reduce_chi2::diff_weighted: 1.25479 ms
[CPU] reduce_chi2::reduction: 0.542054 ms
[CPU] reduce_chi2_tot: 1.80613 ms
[CPU] chi2_imag::free_fint: 0.001357 ms
[CPU] chi2_image_tot: 334.852 ms

[CPU] chi2_imag::fftw_alloc: 0.00176899 ms
[CPU] sample_image::copy_input: 43.0421 ms
[CPU] sample::1st_shift: 21.7956 ms
[CPU] sample::FFT: 228.642 ms
[CPU] sample::2nd_shift: 21.5059 ms
[CPU] sample::interpolate: 14.4151 ms
[CPU] sample::apply_phase_sampled: 5.24543 ms
[CPU] sample_tot: 293.325 ms
[CPU] sample_image::free_data: 1.02556 ms
[CPU] sample_image_tot: 337.414 ms
[CPU] reduce_chi2::diff_weighted: 1.24234 ms
[CPU] reduce_chi2::reduction: 0.535986 ms
[CPU] reduce_chi2_tot: 1.78762 ms
[CPU] chi2_imag::free_fint: 0.00108301 ms
[CPU] chi2_image_tot: 339.213 ms

[CPU] chi2_imag::fftw_alloc: 0.00152801 ms
[CPU] sample_image::copy_input: 41.8883 ms
[CPU] sample::1st_shift: 22.726 ms
[CPU] sample::FFT: 224.884 ms
[CPU] sample::2nd_shift: 21.5635 ms
[CPU] sample::interpolate: 14.2455 ms
[CPU] sample::apply_phase_sampled: 5.25163 ms
[CPU] sample_tot: 290.354 ms
[CPU] sample_image::free_data: 1.05014 ms
[CPU] sample_image_tot: 333.307 ms
[CPU] reduce_chi2::diff_weighted: 1.25407 ms
[CPU] reduce_chi2::reduction: 0.524417 ms
[CPU] reduce_chi2_tot: 1.78859 ms
[CPU] chi2_imag::free_fint: 0.000922999 ms
[CPU] chi2_image_tot: 335.107 ms

[CPU] chi2_imag::fftw_alloc: 0.001473 ms
[CPU] sample_image::copy_input: 42.5659 ms
[CPU] sample::1st_shift: 22.032 ms
[CPU] sample::FFT: 222.769 ms
[CPU] sample::2nd_shift: 21.5319 ms
[CPU] sample::interpolate: 14.9149 ms
[CPU] sample::apply_phase_sampled: 5.27224 ms
[CPU] sample_tot: 288.221 ms
[CPU] sample_image::free_data: 0.997626 ms
[CPU] sample_image_tot: 331.801 ms
[CPU] reduce_chi2::diff_weighted: 1.31417 ms
[CPU] reduce_chi2::reduction: 0.531225 ms
[CPU] reduce_chi2_tot: 1.85499 ms
[CPU] chi2_imag::free_fint: 0.00114396 ms
[CPU] chi2_image_tot: 333.667 ms

[CPU] chi2_imag::fftw_alloc: 0.00152696 ms
[CPU] sample_image::copy_input: 42.1505 ms
[CPU] sample::1st_shift: 21.5874 ms
[CPU] sample::FFT: 227.295 ms
[CPU] sample::2nd_shift: 21.657 ms
[CPU] sample::interpolate: 14.5472 ms
[CPU] sample::apply_phase_sampled: 5.25936 ms
[CPU] sample_tot: 292.028 ms
[CPU] sample_image::free_data: 1.04581 ms
[CPU] sample_image_tot: 335.241 ms
[CPU] reduce_chi2::diff_weighted: 1.26498 ms
[CPU] reduce_chi2::reduction: 0.539776 ms
[CPU] reduce_chi2_tot: 1.81493 ms
[CPU] chi2_imag::free_fint: 0.001151 ms
[CPU] chi2_image_tot: 337.067 ms

[CPU] chi2_imag::fftw_alloc: 0.00153098 ms
[CPU] sample_image::copy_input: 42.7596 ms
[CPU] sample::1st_shift: 21.8061 ms
[CPU] sample::FFT: 228.17 ms
[CPU] sample::2nd_shift: 21.7937 ms
[CPU] sample::interpolate: 14.3865 ms
[CPU] sample::apply_phase_sampled: 5.25703 ms
[CPU] sample_tot: 293.108 ms
[CPU] sample_image::free_data: 1.02526 ms
[CPU] sample_image_tot: 336.908 ms
[CPU] reduce_chi2::diff_weighted: 1.25075 ms
[CPU] reduce_chi2::reduction: 0.524891 ms
[CPU] reduce_chi2_tot: 1.78559 ms
[CPU] chi2_imag::free_fint: 0.000921951 ms
[CPU] chi2_image_tot: 338.704 ms

[CPU] chi2_imag::fftw_alloc: 0.00152999 ms
[CPU] sample_image::copy_input: 42.5635 ms
[CPU] sample::1st_shift: 22.019 ms
[CPU] sample::FFT: 227.108 ms
[CPU] sample::2nd_shift: 21.9169 ms
[CPU] sample::interpolate: 13.5768 ms
[CPU] sample::apply_phase_sampled: 5.24852 ms
[CPU] sample_tot: 291.573 ms
[CPU] sample_image::free_data: 0.949244 ms
[CPU] sample_image_tot: 335.101 ms
[CPU] reduce_chi2::diff_weighted: 1.35352 ms
[CPU] reduce_chi2::reduction: 0.52306 ms
[CPU] reduce_chi2_tot: 1.88324 ms
[CPU] chi2_imag::free_fint: 0.000856002 ms
[CPU] chi2_image_tot: 336.993 ms

[CPU] chi2_imag::fftw_alloc: 0.00181398 ms
[CPU] sample_image::copy_input: 42.0725 ms
[CPU] sample::1st_shift: 21.5325 ms
[CPU] sample::FFT: 219 ms
[CPU] sample::2nd_shift: 21.5873 ms
[CPU] sample::interpolate: 13.8773 ms
[CPU] sample::apply_phase_sampled: 5.37778 ms
[CPU] sample_tot: 283.078 ms
[CPU] sample_image::free_data: 1.05501 ms
[CPU] sample_image_tot: 326.223 ms
[CPU] reduce_chi2::diff_weighted: 1.2822 ms
[CPU] reduce_chi2::reduction: 0.530189 ms
[CPU] reduce_chi2_tot: 1.8223 ms
[CPU] chi2_imag::free_fint: 0.00126596 ms
[CPU] chi2_image_tot: 328.057 ms

[CPU] chi2_imag::fftw_alloc: 0.00166602 ms
[CPU] sample_image::copy_input: 42.5915 ms
[CPU] sample::1st_shift: 21.5987 ms
[CPU] sample::FFT: 230.139 ms
[CPU] sample::2nd_shift: 21.7233 ms
[CPU] sample::interpolate: 14.1879 ms
[CPU] sample::apply_phase_sampled: 5.24903 ms
[CPU] sample_tot: 294.589 ms
[CPU] sample_image::free_data: 1.08078 ms
[CPU] sample_image_tot: 338.277 ms
[CPU] reduce_chi2::diff_weighted: 1.25296 ms
[CPU] reduce_chi2::reduction: 0.516626 ms
[CPU] reduce_chi2_tot: 1.77982 ms
[CPU] chi2_imag::free_fint: 0.00118103 ms
[CPU] chi2_image_tot: 340.068 ms

[CPU] chi2_imag::fftw_alloc: 0.00152498 ms
[CPU] sample_image::copy_input: 42.64 ms
[CPU] sample::1st_shift: 22.4679 ms
[CPU] sample::FFT: 234.109 ms
[CPU] sample::2nd_shift: 21.711 ms
[CPU] sample::interpolate: 13.111 ms
[CPU] sample::apply_phase_sampled: 5.30753 ms
[CPU] sample_tot: 298.654 ms
[CPU] sample_image::free_data: 0.974615 ms
[CPU] sample_image_tot: 342.286 ms
[CPU] reduce_chi2::diff_weighted: 1.24742 ms
[CPU] reduce_chi2::reduction: 0.520881 ms
[CPU] reduce_chi2_tot: 1.77464 ms
[CPU] chi2_imag::free_fint: 0.001134 ms
[CPU] chi2_image_tot: 344.07 ms

[CPU] chi2_imag::fftw_alloc: 0.00130199 ms
[CPU] sample_image::copy_input: 42.3446 ms
[CPU] sample::1st_shift: 21.6663 ms
[CPU] sample::FFT: 230.588 ms
[CPU] sample::2nd_shift: 21.6869 ms
[CPU] sample::interpolate: 19.1716 ms
[CPU] sample::apply_phase_sampled: 5.71666 ms
[CPU] sample_tot: 300.547 ms
[CPU] sample_image::free_data: 1.03541 ms
[CPU] sample_image_tot: 343.947 ms
[CPU] reduce_chi2::diff_weighted: 1.43259 ms
[CPU] reduce_chi2::reduction: 0.87789 ms
[CPU] reduce_chi2_tot: 2.32443 ms
[CPU] chi2_imag::free_fint: 0.00127801 ms
[CPU] chi2_image_tot: 346.282 ms

[CPU] chi2_imag::fftw_alloc: 0.00152702 ms
[CPU] sample_image::copy_input: 42.0147 ms
[CPU] sample::1st_shift: 22.0323 ms
[CPU] sample::FFT: 222.479 ms
[CPU] sample::2nd_shift: 22.5234 ms
[CPU] sample::interpolate: 12.9934 ms
[CPU] sample::apply_phase_sampled: 5.24969 ms
[CPU] sample_tot: 286.942 ms
[CPU] sample_image::free_data: 1.06285 ms
[CPU] sample_image_tot: 330.036 ms
[CPU] reduce_chi2::diff_weighted: 1.25907 ms
[CPU] reduce_chi2::reduction: 0.521658 ms
[CPU] reduce_chi2_tot: 1.79476 ms
[CPU] chi2_imag::free_fint: 0.00130304 ms
[CPU] chi2_image_tot: 331.843 ms

[CPU] chi2_imag::fftw_alloc: 0.001507 ms
[CPU] sample_image::copy_input: 42.9502 ms
[CPU] sample::1st_shift: 21.666 ms
[CPU] sample::FFT: 228.364 ms
[CPU] sample::2nd_shift: 21.8504 ms
[CPU] sample::interpolate: 13.3695 ms
[CPU] sample::apply_phase_sampled: 5.24152 ms
[CPU] sample_tot: 292.202 ms
[CPU] sample_image::free_data: 1.05419 ms
[CPU] sample_image_tot: 336.229 ms
[CPU] reduce_chi2::diff_weighted: 1.26195 ms
[CPU] reduce_chi2::reduction: 0.563443 ms
[CPU] reduce_chi2_tot: 1.83937 ms
[CPU] chi2_imag::free_fint: 0.00129198 ms
[CPU] chi2_image_tot: 338.079 ms

[CPU] chi2_imag::fftw_alloc: 0.00148499 ms
[CPU] sample_image::copy_input: 42.8754 ms
[CPU] sample::1st_shift: 21.8085 ms
[CPU] sample::FFT: 232.574 ms
[CPU] sample::2nd_shift: 21.6803 ms
[CPU] sample::interpolate: 13.0491 ms
[CPU] sample::apply_phase_sampled: 5.2448 ms
[CPU] sample_tot: 296.048 ms
[CPU] sample_image::free_data: 1.079 ms
[CPU] sample_image_tot: 340.02 ms
[CPU] reduce_chi2::diff_weighted: 1.27962 ms
[CPU] reduce_chi2::reduction: 0.530269 ms
[CPU] reduce_chi2_tot: 1.82389 ms
[CPU] chi2_imag::free_fint: 0.00120496 ms
[CPU] chi2_image_tot: 341.856 ms

[CPU] chi2_imag::fftw_alloc: 0.00159605 ms
[CPU] sample_image::copy_input: 42.2484 ms
[CPU] sample::1st_shift: 21.6134 ms
[CPU] sample::FFT: 225.619 ms
[CPU] sample::2nd_shift: 21.5799 ms
[CPU] sample::interpolate: 13.9957 ms
[CPU] sample::apply_phase_sampled: 5.25282 ms
[CPU] sample_tot: 289.75 ms
[CPU] sample_image::free_data: 1.09442 ms
[CPU] sample_image_tot: 333.111 ms
[CPU] reduce_chi2::diff_weighted: 1.26185 ms
[CPU] reduce_chi2::reduction: 0.539669 ms
[CPU] reduce_chi2_tot: 1.81497 ms
[CPU] chi2_imag::free_fint: 0.00136299 ms
[CPU] chi2_image_tot: 334.938 ms
8192	1.000000e+06	float64	10	0	6.412627e+00	3.375067e-01	4.069554e-03	3.281319e-01
# |--> timings: [0.3595860004425049, 0.3392360210418701, 0.33884191513061523, 0.33722496032714844, 0.33502912521362305, 0.33493995666503906, 0.3392961025238037, 0.3351869583129883, 0.3340489864349365, 0.33714818954467773, 0.33878302574157715, 0.3370699882507324, 0.32813191413879395, 0.3401498794555664, 0.3441460132598877, 0.34635400772094727, 0.3319239616394043, 0.33815598487854004, 0.3419358730316162, 0.3350241184234619]

[CPU] chi2_imag::fftw_alloc: 0.00218203 ms
[CPU] sample_image::copy_input: 42.8799 ms
[CPU] sample::1st_shift: 21.7473 ms
[CPU] sample::FFT: 202.143 ms
[CPU] sample::2nd_shift: 22.4895 ms
[CPU] sample::interpolate: 11.2071 ms
[CPU] sample::apply_phase_sampled: 4.38724 ms
[CPU] sample_tot: 263.635 ms
[CPU] sample_image::free_data: 1.09242 ms
[CPU] sample_image_tot: 307.63 ms
[CPU] reduce_chi2::diff_weighted: 1.2748 ms
[CPU] reduce_chi2::reduction: 0.457795 ms
[CPU] reduce_chi2_tot: 1.74631 ms
[CPU] chi2_imag::free_fint: 0.00131398 ms
[CPU] chi2_image_tot: 309.39 ms

[CPU] chi2_imag::fftw_alloc: 0.00140397 ms
[CPU] sample_image::copy_input: 44.0641 ms
[CPU] sample::1st_shift: 21.6298 ms
[CPU] sample::FFT: 199.155 ms
[CPU] sample::2nd_shift: 24.1565 ms
[CPU] sample::interpolate: 11.151 ms
[CPU] sample::apply_phase_sampled: 4.39784 ms
[CPU] sample_tot: 262.187 ms
[CPU] sample_image::free_data: 1.08932 ms
[CPU] sample_image_tot: 307.356 ms
[CPU] reduce_chi2::diff_weighted: 1.27229 ms
[CPU] reduce_chi2::reduction: 0.445983 ms
[CPU] reduce_chi2_tot: 1.7276 ms
[CPU] chi2_imag::free_fint: 0.001162 ms
[CPU] chi2_image_tot: 309.095 ms

[CPU] chi2_imag::fftw_alloc: 0.00154704 ms
[CPU] sample_image::copy_input: 43.994 ms
[CPU] sample::1st_shift: 21.7334 ms
[CPU] sample::FFT: 196.715 ms
[CPU] sample::2nd_shift: 22.7084 ms
[CPU] sample::interpolate: 11.1076 ms
[CPU] sample::apply_phase_sampled: 4.434 ms
[CPU] sample_tot: 258.381 ms
[CPU] sample_image::free_data: 1.07412 ms
[CPU] sample_image_tot: 303.466 ms
[CPU] reduce_chi2::diff_weighted: 1.27303 ms
[CPU] reduce_chi2::reduction: 0.538739 ms
[CPU] reduce_chi2_tot: 1.82277 ms
[CPU] chi2_imag::free_fint: 0.001134 ms
[CPU] chi2_image_tot: 305.3 ms

[CPU] chi2_imag::fftw_alloc: 0.00155898 ms
[CPU] sample_image::copy_input: 44.0273 ms
[CPU] sample::1st_shift: 22.3609 ms
[CPU] sample::FFT: 202.869 ms
[CPU] sample::2nd_shift: 21.6671 ms
[CPU] sample::interpolate: 11.1545 ms
[CPU] sample::apply_phase_sampled: 4.38235 ms
[CPU] sample_tot: 264.13 ms
[CPU] sample_image::free_data: 1.07881 ms
[CPU] sample_image_tot: 309.253 ms
[CPU] reduce_chi2::diff_weighted: 1.2791 ms
[CPU] reduce_chi2::reduction: 0.462613 ms
[CPU] reduce_chi2_tot: 1.7515 ms
[CPU] chi2_imag::free_fint: 0.00105303 ms
[CPU] chi2_image_tot: 311.016 ms

[CPU] chi2_imag::fftw_alloc: 0.00169501 ms
[CPU] sample_image::copy_input: 44.1434 ms
[CPU] sample::1st_shift: 24.3339 ms
[CPU] sample::FFT: 197.555 ms
[CPU] sample::2nd_shift: 21.854 ms
[CPU] sample::interpolate: 11.2195 ms
[CPU] sample::apply_phase_sampled: 4.37894 ms
[CPU] sample_tot: 261.05 ms
[CPU] sample_image::free_data: 1.06966 ms
[CPU] sample_image_tot: 306.28 ms
[CPU] reduce_chi2::diff_weighted: 1.27598 ms
[CPU] reduce_chi2::reduction: 0.486081 ms
[CPU] reduce_chi2_tot: 1.77204 ms
[CPU] chi2_imag::free_fint: 0.001379 ms
[CPU] chi2_image_tot: 308.063 ms

[CPU] chi2_imag::fftw_alloc: 0.001534 ms
[CPU] sample_image::copy_input: 44.6769 ms
[CPU] sample::1st_shift: 23.9078 ms
[CPU] sample::FFT: 198.659 ms
[CPU] sample::2nd_shift: 21.5013 ms
[CPU] sample::interpolate: 11.1585 ms
[CPU] sample::apply_phase_sampled: 4.37105 ms
[CPU] sample_tot: 261.299 ms
[CPU] sample_image::free_data: 1.05432 ms
[CPU] sample_image_tot: 307.048 ms
[CPU] reduce_chi2::diff_weighted: 1.27167 ms
[CPU] reduce_chi2::reduction: 0.459653 ms
[CPU] reduce_chi2_tot: 1.74127 ms
[CPU] chi2_imag::free_fint: 0.00110798 ms
[CPU] chi2_image_tot: 308.8 ms

[CPU] chi2_imag::fftw_alloc: 0.00157102 ms
[CPU] sample_image::copy_input: 44.4646 ms
[CPU] sample::1st_shift: 23.1871 ms
[CPU] sample::FFT: 201.737 ms
[CPU] sample::2nd_shift: 21.8348 ms
[CPU] sample::interpolate: 11.1235 ms
[CPU] sample::apply_phase_sampled: 4.38375 ms
[CPU] sample_tot: 263.961 ms
[CPU] sample_image::free_data: 1.08676 ms
[CPU] sample_image_tot: 309.53 ms
[CPU] reduce_chi2::diff_weighted: 1.27139 ms
[CPU] reduce_chi2::reduction: 0.443811 ms
[CPU] reduce_chi2_tot: 1.72557 ms
[CPU] chi2_imag::free_fint: 0.00108103 ms
[CPU] chi2_image_tot: 311.267 ms

[CPU] chi2_imag::fftw_alloc: 0.001568 ms
[CPU] sample_image::copy_input: 44.0953 ms
[CPU] sample::1st_shift: 23.7232 ms
[CPU] sample::FFT: 194.129 ms
[CPU] sample::2nd_shift: 21.5724 ms
[CPU] sample::interpolate: 11.1151 ms
[CPU] sample::apply_phase_sampled: 4.38868 ms
[CPU] sample_tot: 256.621 ms
[CPU] sample_image::free_data: 1.08462 ms
[CPU] sample_image_tot: 301.823 ms
[CPU] reduce_chi2::diff_weighted: 1.27627 ms
[CPU] reduce_chi2::reduction: 0.451764 ms
[CPU] reduce_chi2_tot: 1.74115 ms
[CPU] chi2_imag::free_fint: 0.001568 ms
[CPU] chi2_image_tot: 303.576 ms

[CPU] chi2_imag::fftw_alloc: 0.00148098 ms
[CPU] sample_image::copy_input: 44.4123 ms
[CPU] sample::1st_shift: 23.0574 ms
[CPU] sample::FFT: 194.321 ms
[CPU] sample::2nd_shift: 21.611 ms
[CPU] sample::interpolate: 11.1318 ms
[CPU] sample::apply_phase_sampled: 4.38409 ms
[CPU] sample_tot: 256.182 ms
[CPU] sample_image::free_data: 1.09523 ms
[CPU] sample_image_tot: 301.709 ms
[CPU] reduce_chi2::diff_weighted: 1.27428 ms
[CPU] reduce_chi2::reduction: 0.482511 ms
[CPU] reduce_chi2_tot: 1.77103 ms
[CPU] chi2_imag::free_fint: 0.00144297 ms
[CPU] chi2_image_tot: 303.491 ms

[CPU] chi2_imag::fftw_alloc: 0.001546 ms
[CPU] sample_image::copy_input: 44.2486 ms
[CPU] sample::1st_shift: 22.6144 ms
[CPU] sample::FFT: 195.239 ms
[CPU] sample::2nd_shift: 21.4617 ms
[CPU] sample::interpolate: 11.1274 ms
[CPU] sample::apply_phase_sampled: 4.37963 ms
[CPU] sample_tot: 256.502 ms
[CPU] sample_image::free_data: 1.0991 ms
[CPU] sample_image_tot: 301.868 ms
[CPU] reduce_chi2::diff_weighted: 1.30616 ms
[CPU] reduce_chi2::reduction: 0.505791 ms
[CPU] reduce_chi2_tot: 1.8258 ms
[CPU] chi2_imag::free_fint: 0.00109803 ms
[CPU] chi2_image_tot: 303.705 ms

[CPU] chi2_imag::fftw_alloc: 0.00149204 ms
[CPU] sample_image::copy_input: 44.0615 ms
[CPU] sample::1st_shift: 22.2602 ms
[CPU] sample::FFT: 195.268 ms
[CPU] sample::2nd_shift: 21.6015 ms
[CPU] sample::interpolate: 11.1371 ms
[CPU] sample::apply_phase_sampled: 4.38516 ms
[CPU] sample_tot: 256.335 ms
[CPU] sample_image::free_data: 1.08134 ms
[CPU] sample_image_tot: 301.495 ms
[CPU] reduce_chi2::diff_weighted: 1.27223 ms
[CPU] reduce_chi2::reduction: 0.45639 ms
[CPU] reduce_chi2_tot: 1.74231 ms
[CPU] chi2_imag::free_fint: 0.00132003 ms
[CPU] chi2_image_tot: 303.251 ms

[CPU] chi2_imag::fftw_alloc: 0.00169803 ms
[CPU] sample_image::copy_input: 44.3719 ms
[CPU] sample::1st_shift: 22.6783 ms
[CPU] sample::FFT: 197.285 ms
[CPU] sample::2nd_shift: 21.7429 ms
[CPU] sample::interpolate: 11.1395 ms
[CPU] sample::apply_phase_sampled: 4.38243 ms
[CPU] sample_tot: 258.912 ms
[CPU] sample_image::free_data: 1.10246 ms
[CPU] sample_image_tot: 304.404 ms
[CPU] reduce_chi2::diff_weighted: 1.27291 ms
[CPU] reduce_chi2::reduction: 0.462772 ms
[CPU] reduce_chi2_tot: 1.74987 ms
[CPU] chi2_imag::free_fint: 0.00154 ms
[CPU] chi2_image_tot: 306.166 ms

[CPU] chi2_imag::fftw_alloc: 0.00181899 ms
[CPU] sample_image::copy_input: 44.1425 ms
[CPU] sample::1st_shift: 23.3064 ms
[CPU] sample::FFT: 199.286 ms
[CPU] sample::2nd_shift: 21.4859 ms
[CPU] sample::interpolate: 11.1286 ms
[CPU] sample::apply_phase_sampled: 4.38198 ms
[CPU] sample_tot: 261.265 ms
[CPU] sample_image::free_data: 1.10471 ms
[CPU] sample_image_tot: 306.531 ms
[CPU] reduce_chi2::diff_weighted: 1.27188 ms
[CPU] reduce_chi2::reduction: 0.478028 ms
[CPU] reduce_chi2_tot: 1.76314 ms
[CPU] chi2_imag::free_fint: 0.00125798 ms
[CPU] chi2_image_tot: 308.306 ms

[CPU] chi2_imag::fftw_alloc: 0.001523 ms
[CPU] sample_image::copy_input: 44.1862 ms
[CPU] sample::1st_shift: 25.733 ms
[CPU] sample::FFT: 195.637 ms
[CPU] sample::2nd_shift: 21.8374 ms
[CPU] sample::interpolate: 11.226 ms
[CPU] sample::apply_phase_sampled: 4.43911 ms
[CPU] sample_tot: 260.52 ms
[CPU] sample_image::free_data: 1.06107 ms
[CPU] sample_image_tot: 305.782 ms
[CPU] reduce_chi2::diff_weighted: 1.27255 ms
[CPU] reduce_chi2::reduction: 0.436414 ms
[CPU] reduce_chi2_tot: 1.7187 ms
[CPU] chi2_imag::free_fint: 0.00134698 ms
[CPU] chi2_image_tot: 307.512 ms

[CPU] chi2_imag::fftw_alloc: 0.00164303 ms
[CPU] sample_image::copy_input: 44.254 ms
[CPU] sample::1st_shift: 22.5325 ms
[CPU] sample::FFT: 199.175 ms
[CPU] sample::2nd_shift: 21.6927 ms
[CPU] sample::interpolate: 11.1861 ms
[CPU] sample::apply_phase_sampled: 4.37608 ms
[CPU] sample_tot: 260.61 ms
[CPU] sample_image::free_data: 1.03373 ms
[CPU] sample_image_tot: 305.918 ms
[CPU] reduce_chi2::diff_weighted: 1.27277 ms
[CPU] reduce_chi2::reduction: 0.446194 ms
[CPU] reduce_chi2_tot: 1.72879 ms
[CPU] chi2_imag::free_fint: 0.00123703 ms
[CPU] chi2_image_tot: 307.658 ms

[CPU] chi2_imag::fftw_alloc: 0.00141404 ms
[CPU] sample_image::copy_input: 43.9395 ms
[CPU] sample::1st_shift: 23.4618 ms
[CPU] sample::FFT: 196.987 ms
[CPU] sample::2nd_shift: 21.4746 ms
[CPU] sample::interpolate: 11.2917 ms
[CPU] sample::apply_phase_sampled: 4.37999 ms
[CPU] sample_tot: 259.247 ms
[CPU] sample_image::free_data: 1.0677 ms
[CPU] sample_image_tot: 304.275 ms
[CPU] reduce_chi2::diff_weighted: 1.31331 ms
[CPU] reduce_chi2::reduction: 0.446668 ms
[CPU] reduce_chi2_tot: 1.77019 ms
[CPU] chi2_imag::free_fint: 0.001017 ms
[CPU] chi2_image_tot: 306.055 ms

[CPU] chi2_imag::fftw_alloc: 0.00167999 ms
[CPU] sample_image::copy_input: 44.9899 ms
[CPU] sample::1st_shift: 22.3759 ms
[CPU] sample::FFT: 195.138 ms
[CPU] sample::2nd_shift: 21.768 ms
[CPU] sample::interpolate: 11.1301 ms
[CPU] sample::apply_phase_sampled: 4.3882 ms
[CPU] sample_tot: 256.456 ms
[CPU] sample_image::free_data: 1.06776 ms
[CPU] sample_image_tot: 302.532 ms
[CPU] reduce_chi2::diff_weighted: 1.27546 ms
[CPU] reduce_chi2::reduction: 0.460446 ms
[CPU] reduce_chi2_tot: 1.74598 ms
[CPU] chi2_imag::free_fint: 0.000976026 ms
[CPU] chi2_image_tot: 304.289 ms

[CPU] chi2_imag::fftw_alloc: 0.00176299 ms
[CPU] sample_image::copy_input: 44.4507 ms
[CPU] sample::1st_shift: 22.9075 ms
[CPU] sample::FFT: 195.353 ms
[CPU] sample::2nd_shift: 21.5598 ms
[CPU] sample::interpolate: 11.1664 ms
[CPU] sample::apply_phase_sampled: 4.3749 ms
[CPU] sample_tot: 257.01 ms
[CPU] sample_image::free_data: 1.06882 ms
[CPU] sample_image_tot: 302.551 ms
[CPU] reduce_chi2::diff_weighted: 1.26922 ms
[CPU] reduce_chi2::reduction: 0.446085 ms
[CPU] reduce_chi2_tot: 1.7287 ms
[CPU] chi2_imag::free_fint: 0.00150502 ms
[CPU] chi2_image_tot: 304.292 ms

[CPU] chi2_imag::fftw_alloc: 0.00130496 ms
[CPU] sample_image::copy_input: 44.8369 ms
[CPU] sample::1st_shift: 23.9042 ms
[CPU] sample::FFT: 199.947 ms
[CPU] sample::2nd_shift: 21.4485 ms
[CPU] sample::interpolate: 11.1387 ms
[CPU] sample::apply_phase_sampled: 4.4096 ms
[CPU] sample_tot: 262.496 ms
[CPU] sample_image::free_data: 1.06154 ms
[CPU] sample_image_tot: 308.417 ms
[CPU] reduce_chi2::diff_weighted: 1.2757 ms
[CPU] reduce_chi2::reduction: 0.445333 ms
[CPU] reduce_chi2_tot: 1.73531 ms
[CPU] chi2_imag::free_fint: 0.000987027 ms
[CPU] chi2_image_tot: 310.163 ms

[CPU] chi2_imag::fftw_alloc: 0.00164402 ms
[CPU] sample_image::copy_input: 45.2595 ms
[CPU] sample::1st_shift: 22.8327 ms
[CPU] sample::FFT: 197.091 ms
[CPU] sample::2nd_shift: 21.5697 ms
[CPU] sample::interpolate: 11.1983 ms
[CPU] sample::apply_phase_sampled: 4.37697 ms
[CPU] sample_tot: 258.77 ms
[CPU] sample_image::free_data: 1.05683 ms
[CPU] sample_image_tot: 305.104 ms
[CPU] reduce_chi2::diff_weighted: 1.27375 ms
[CPU] reduce_chi2::reduction: 0.445106 ms
[CPU] reduce_chi2_tot: 1.72884 ms
[CPU] chi2_imag::free_fint: 0.000979984 ms
[CPU] chi2_image_tot: 306.844 ms
8192	1.000000e+06	float64	12	0	5.830690e+00	3.068784e-01	2.523572e-03	3.033319e-01
# |--> timings: [0.3094480037689209, 0.3091769218444824, 0.30537891387939453, 0.3110949993133545, 0.30814290046691895, 0.3088870048522949, 0.31134700775146484, 0.30365705490112305, 0.3035728931427002, 0.30408620834350586, 0.3033318519592285, 0.3062458038330078, 0.308394193649292, 0.30759286880493164, 0.3077361583709717, 0.3061349391937256, 0.3043680191040039, 0.3043699264526367, 0.3102421760559082, 0.3069300651550293]

[GPU] chi2_image::malloc_fint: 0.201152 ms
[GPU] chi2_image::copy_observations: 4.53632 ms
[GPU] copy_input_H->D: 361.954 ms
[GPU] sample::copy_uv_H->D: 3.30461 ms
[GPU] sample::copy_uvrot_D->D: 0.237568 ms
[GPU] sample::1st_shift: 107.109 ms
[GPU] sample::FFT: 505.251 ms
[GPU] sample::2nd_shift: 67.711 ms
[GPU] sample::interpolate: 2.45453 ms
[GPU] sample::apply_phase_sampled: 0.533504 ms
[GPU] sample_tot: 686.949 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.246208 ms
[GPU] reduce_chi2_tot: 0.63056 ms
[GPU] chi2_image::free_all: 1.31955 ms
[CPU] chi2_image_tot: 1059.64 ms

[GPU] chi2_image::malloc_fint: 0.207872 ms
[GPU] chi2_image::copy_observations: 4.44301 ms
[GPU] copy_input_H->D: 355.277 ms
[GPU] sample::copy_uv_H->D: 3.32966 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 107.483 ms
[GPU] sample::FFT: 302.909 ms
[GPU] sample::2nd_shift: 66.9256 ms
[GPU] sample::interpolate: 2.44819 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 484.193 ms
[GPU] reduce_chi2::diff_weighted: 0.367456 ms
[GPU] reduce_chi2::reduction: 0.236704 ms
[GPU] reduce_chi2_tot: 0.620128 ms
[GPU] chi2_image::free_all: 1.31379 ms
[CPU] chi2_image_tot: 846.141 ms

[GPU] chi2_image::malloc_fint: 0.199264 ms
[GPU] chi2_image::copy_observations: 4.42755 ms
[GPU] copy_input_H->D: 355.237 ms
[GPU] sample::copy_uv_H->D: 3.31766 ms
[GPU] sample::copy_uvrot_D->D: 0.23312 ms
[GPU] sample::1st_shift: 107.843 ms
[GPU] sample::FFT: 302.648 ms
[GPU] sample::2nd_shift: 67.3985 ms
[GPU] sample::interpolate: 2.44941 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 484.751 ms
[GPU] reduce_chi2::diff_weighted: 0.367264 ms
[GPU] reduce_chi2::reduction: 0.234496 ms
[GPU] reduce_chi2_tot: 0.6168 ms
[GPU] chi2_image::free_all: 1.31472 ms
[CPU] chi2_image_tot: 846.629 ms

[GPU] chi2_image::malloc_fint: 0.196736 ms
[GPU] chi2_image::copy_observations: 4.68208 ms
[GPU] copy_input_H->D: 355.509 ms
[GPU] sample::copy_uv_H->D: 3.34032 ms
[GPU] sample::copy_uvrot_D->D: 0.234144 ms
[GPU] sample::1st_shift: 107.629 ms
[GPU] sample::FFT: 304.592 ms
[GPU] sample::2nd_shift: 67.0556 ms
[GPU] sample::interpolate: 2.45309 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 486.17 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.237056 ms
[GPU] reduce_chi2_tot: 0.62176 ms
[GPU] chi2_image::free_all: 1.31466 ms
[CPU] chi2_image_tot: 848.578 ms

[GPU] chi2_image::malloc_fint: 0.199488 ms
[GPU] chi2_image::copy_observations: 4.43542 ms
[GPU] copy_input_H->D: 355.259 ms
[GPU] sample::copy_uv_H->D: 3.33846 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 106.263 ms
[GPU] sample::FFT: 304.683 ms
[GPU] sample::2nd_shift: 67.9567 ms
[GPU] sample::interpolate: 2.45302 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 485.791 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.237984 ms
[GPU] reduce_chi2_tot: 0.62064 ms
[GPU] chi2_image::free_all: 1.31168 ms
[CPU] chi2_image_tot: 847.703 ms

[GPU] chi2_image::malloc_fint: 0.203904 ms
[GPU] chi2_image::copy_observations: 4.44416 ms
[GPU] copy_input_H->D: 355.262 ms
[GPU] sample::copy_uv_H->D: 3.34902 ms
[GPU] sample::copy_uvrot_D->D: 0.232128 ms
[GPU] sample::1st_shift: 106.742 ms
[GPU] sample::FFT: 304.591 ms
[GPU] sample::2nd_shift: 68.396 ms
[GPU] sample::interpolate: 2.45248 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 486.624 ms
[GPU] reduce_chi2::diff_weighted: 0.36752 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.621664 ms
[GPU] chi2_image::free_all: 1.3167 ms
[CPU] chi2_image_tot: 848.555 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43062 ms
[GPU] copy_input_H->D: 355.3 ms
[GPU] sample::copy_uv_H->D: 3.32362 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 107.883 ms
[GPU] sample::FFT: 304.469 ms
[GPU] sample::2nd_shift: 67.3165 ms
[GPU] sample::interpolate: 2.44941 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 486.537 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.239328 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 1.31206 ms
[CPU] chi2_image_tot: 848.49 ms

[GPU] chi2_image::malloc_fint: 0.196768 ms
[GPU] chi2_image::copy_observations: 4.43104 ms
[GPU] copy_input_H->D: 355.272 ms
[GPU] sample::copy_uv_H->D: 3.42448 ms
[GPU] sample::copy_uvrot_D->D: 0.234112 ms
[GPU] sample::1st_shift: 107.382 ms
[GPU] sample::FFT: 304.726 ms
[GPU] sample::2nd_shift: 68.1267 ms
[GPU] sample::interpolate: 2.45248 ms
[GPU] sample::apply_phase_sampled: 0.534368 ms
[GPU] sample_tot: 487.236 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.248832 ms
[GPU] reduce_chi2_tot: 0.63488 ms
[GPU] chi2_image::free_all: 1.31766 ms
[CPU] chi2_image_tot: 849.17 ms

[GPU] chi2_image::malloc_fint: 0.23424 ms
[GPU] chi2_image::copy_observations: 4.44422 ms
[GPU] copy_input_H->D: 355.351 ms
[GPU] sample::copy_uv_H->D: 3.31021 ms
[GPU] sample::copy_uvrot_D->D: 0.233312 ms
[GPU] sample::1st_shift: 106.072 ms
[GPU] sample::FFT: 304.497 ms
[GPU] sample::2nd_shift: 68.394 ms
[GPU] sample::interpolate: 2.45453 ms
[GPU] sample::apply_phase_sampled: 0.536576 ms
[GPU] sample_tot: 485.828 ms
[GPU] reduce_chi2::diff_weighted: 0.368576 ms
[GPU] reduce_chi2::reduction: 0.238016 ms
[GPU] reduce_chi2_tot: 0.622272 ms
[GPU] chi2_image::free_all: 1.31907 ms
[CPU] chi2_image_tot: 847.881 ms

[GPU] chi2_image::malloc_fint: 0.38512 ms
[GPU] chi2_image::copy_observations: 4.43462 ms
[GPU] copy_input_H->D: 355.292 ms
[GPU] sample::copy_uv_H->D: 3.32208 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 107.009 ms
[GPU] sample::FFT: 304.361 ms
[GPU] sample::2nd_shift: 66.9458 ms
[GPU] sample::interpolate: 2.44941 ms
[GPU] sample::apply_phase_sampled: 0.535392 ms
[GPU] sample_tot: 485.183 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.238528 ms
[GPU] reduce_chi2_tot: 0.621792 ms
[GPU] chi2_image::free_all: 1.31165 ms
[CPU] chi2_image_tot: 847.32 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 5.74048 ms
[GPU] copy_input_H->D: 358.968 ms
[GPU] sample::copy_uv_H->D: 3.3184 ms
[GPU] sample::copy_uvrot_D->D: 0.233248 ms
[GPU] sample::1st_shift: 107.733 ms
[GPU] sample::FFT: 304.7 ms
[GPU] sample::2nd_shift: 67.5991 ms
[GPU] sample::interpolate: 2.45018 ms
[GPU] sample::apply_phase_sampled: 0.535296 ms
[GPU] sample_tot: 486.9 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.237632 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_image::free_all: 1.31427 ms
[CPU] chi2_image_tot: 853.827 ms

[GPU] chi2_image::malloc_fint: 0.199072 ms
[GPU] chi2_image::copy_observations: 4.43306 ms
[GPU] copy_input_H->D: 355.286 ms
[GPU] sample::copy_uv_H->D: 3.30858 ms
[GPU] sample::copy_uvrot_D->D: 0.232288 ms
[GPU] sample::1st_shift: 108.285 ms
[GPU] sample::FFT: 304.292 ms
[GPU] sample::2nd_shift: 68.354 ms
[GPU] sample::interpolate: 2.45453 ms
[GPU] sample::apply_phase_sampled: 0.53552 ms
[GPU] sample_tot: 487.791 ms
[GPU] reduce_chi2::diff_weighted: 0.36752 ms
[GPU] reduce_chi2::reduction: 0.237856 ms
[GPU] reduce_chi2_tot: 0.620544 ms
[GPU] chi2_image::free_all: 1.31584 ms
[CPU] chi2_image_tot: 849.729 ms

[GPU] chi2_image::malloc_fint: 0.19824 ms
[GPU] chi2_image::copy_observations: 4.42973 ms
[GPU] copy_input_H->D: 355.219 ms
[GPU] sample::copy_uv_H->D: 4.03616 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 107.743 ms
[GPU] sample::FFT: 304.375 ms
[GPU] sample::2nd_shift: 68.7654 ms
[GPU] sample::interpolate: 2.4535 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 488.461 ms
[GPU] reduce_chi2::diff_weighted: 0.367296 ms
[GPU] reduce_chi2::reduction: 0.239136 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 1.31389 ms
[CPU] chi2_image_tot: 850.33 ms

[GPU] chi2_image::malloc_fint: 0.202112 ms
[GPU] chi2_image::copy_observations: 4.42675 ms
[GPU] copy_input_H->D: 355.256 ms
[GPU] sample::copy_uv_H->D: 3.304 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 108.396 ms
[GPU] sample::FFT: 304.29 ms
[GPU] sample::2nd_shift: 69.2038 ms
[GPU] sample::interpolate: 2.45226 ms
[GPU] sample::apply_phase_sampled: 0.534208 ms
[GPU] sample_tot: 488.737 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.244288 ms
[GPU] reduce_chi2_tot: 0.627488 ms
[GPU] chi2_image::free_all: 1.3128 ms
[CPU] chi2_image_tot: 850.647 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.4321 ms
[GPU] copy_input_H->D: 355.273 ms
[GPU] sample::copy_uv_H->D: 3.30774 ms
[GPU] sample::copy_uvrot_D->D: 0.233248 ms
[GPU] sample::1st_shift: 107.903 ms
[GPU] sample::FFT: 306.763 ms
[GPU] sample::2nd_shift: 70.0283 ms
[GPU] sample::interpolate: 2.45242 ms
[GPU] sample::apply_phase_sampled: 0.534144 ms
[GPU] sample_tot: 492.322 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240608 ms
[GPU] reduce_chi2_tot: 0.62608 ms
[GPU] chi2_image::free_all: 3.78534 ms
[CPU] chi2_image_tot: 856.722 ms

[GPU] chi2_image::malloc_fint: 0.201728 ms
[GPU] chi2_image::copy_observations: 4.5145 ms
[GPU] copy_input_H->D: 355.598 ms
[GPU] sample::copy_uv_H->D: 3.35309 ms
[GPU] sample::copy_uvrot_D->D: 0.233184 ms
[GPU] sample::1st_shift: 107.773 ms
[GPU] sample::FFT: 304.469 ms
[GPU] sample::2nd_shift: 67.071 ms
[GPU] sample::interpolate: 2.45098 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 486.217 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238336 ms
[GPU] reduce_chi2_tot: 0.62256 ms
[GPU] chi2_image::free_all: 1.31072 ms
[CPU] chi2_image_tot: 848.551 ms

[GPU] chi2_image::malloc_fint: 0.199072 ms
[GPU] chi2_image::copy_observations: 4.43216 ms
[GPU] copy_input_H->D: 355.274 ms
[GPU] sample::copy_uv_H->D: 3.32874 ms
[GPU] sample::copy_uvrot_D->D: 0.233312 ms
[GPU] sample::1st_shift: 107.863 ms
[GPU] sample::FFT: 304.33 ms
[GPU] sample::2nd_shift: 67.3853 ms
[GPU] sample::interpolate: 2.44838 ms
[GPU] sample::apply_phase_sampled: 0.535136 ms
[GPU] sample_tot: 486.452 ms
[GPU] reduce_chi2::diff_weighted: 0.367392 ms
[GPU] reduce_chi2::reduction: 0.238016 ms
[GPU] reduce_chi2_tot: 0.621024 ms
[GPU] chi2_image::free_all: 1.31536 ms
[CPU] chi2_image_tot: 848.383 ms

[GPU] chi2_image::malloc_fint: 0.393952 ms
[GPU] chi2_image::copy_observations: 4.42637 ms
[GPU] copy_input_H->D: 355.211 ms
[GPU] sample::copy_uv_H->D: 3.95283 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 107.749 ms
[GPU] sample::FFT: 304.45 ms
[GPU] sample::2nd_shift: 68.4134 ms
[GPU] sample::interpolate: 2.45216 ms
[GPU] sample::apply_phase_sampled: 0.535232 ms
[GPU] sample_tot: 488.121 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238784 ms
[GPU] reduce_chi2_tot: 0.623392 ms
[GPU] chi2_image::free_all: 1.31427 ms
[CPU] chi2_image_tot: 850.182 ms

[GPU] chi2_image::malloc_fint: 0.198464 ms
[GPU] chi2_image::copy_observations: 4.43626 ms
[GPU] copy_input_H->D: 355.265 ms
[GPU] sample::copy_uv_H->D: 3.33165 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 106.958 ms
[GPU] sample::FFT: 304.409 ms
[GPU] sample::2nd_shift: 68.9712 ms
[GPU] sample::interpolate: 2.45248 ms
[GPU] sample::apply_phase_sampled: 0.536576 ms
[GPU] sample_tot: 487.226 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238752 ms
[GPU] reduce_chi2_tot: 0.622336 ms
[GPU] chi2_image::free_all: 1.31789 ms
[CPU] chi2_image_tot: 849.151 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.42826 ms
[GPU] copy_input_H->D: 355.332 ms
[GPU] sample::copy_uv_H->D: 3.32349 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 106.745 ms
[GPU] sample::FFT: 306.341 ms
[GPU] sample::2nd_shift: 68.3366 ms
[GPU] sample::interpolate: 2.45107 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 488.303 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24944 ms
[GPU] reduce_chi2_tot: 0.633984 ms
[GPU] chi2_image::free_all: 1.36947 ms
[CPU] chi2_image_tot: 850.35 ms
16384	1.000000e+06	float64	0	8	1.614022e+01	8.494850e-01	2.380796e-03	8.462029e-01
# |--> timings: [1.0599989891052246, 0.8462028503417969, 0.8466899394989014, 0.8486409187316895, 0.8477652072906494, 0.8486201763153076, 0.8485519886016846, 0.8492331504821777, 0.8482630252838135, 0.8474149703979492, 0.853888988494873, 0.8497910499572754, 0.850395917892456, 0.8507089614868164, 0.8567850589752197, 0.8486130237579346, 0.8487460613250732, 0.8502769470214844, 0.8492119312286377, 0.8504149913787842]

[GPU] chi2_image::malloc_fint: 0.2304 ms
[GPU] chi2_image::copy_observations: 4.6033 ms
[GPU] copy_input_H->D: 356.109 ms
[GPU] sample::copy_uv_H->D: 3.33424 ms
[GPU] sample::copy_uvrot_D->D: 0.233088 ms
[GPU] sample::1st_shift: 89.3399 ms
[GPU] sample::FFT: 304.515 ms
[GPU] sample::2nd_shift: 76.3669 ms
[GPU] sample::interpolate: 2.43987 ms
[GPU] sample::apply_phase_sampled: 0.535424 ms
[GPU] sample_tot: 477.102 ms
[GPU] reduce_chi2::diff_weighted: 0.366368 ms
[GPU] reduce_chi2::reduction: 0.23904 ms
[GPU] reduce_chi2_tot: 0.620544 ms
[GPU] chi2_image::free_all: 1.32096 ms
[CPU] chi2_image_tot: 840.077 ms

[GPU] chi2_image::malloc_fint: 0.2064 ms
[GPU] chi2_image::copy_observations: 4.43568 ms
[GPU] copy_input_H->D: 355.288 ms
[GPU] sample::copy_uv_H->D: 3.32662 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 89.3386 ms
[GPU] sample::FFT: 304.476 ms
[GPU] sample::2nd_shift: 76.2819 ms
[GPU] sample::interpolate: 2.43405 ms
[GPU] sample::apply_phase_sampled: 0.535424 ms
[GPU] sample_tot: 476.957 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240096 ms
[GPU] reduce_chi2_tot: 0.623552 ms
[GPU] chi2_image::free_all: 1.31994 ms
[CPU] chi2_image_tot: 838.915 ms

[GPU] chi2_image::malloc_fint: 0.240736 ms
[GPU] chi2_image::copy_observations: 4.51354 ms
[GPU] copy_input_H->D: 355.312 ms
[GPU] sample::copy_uv_H->D: 3.3279 ms
[GPU] sample::copy_uvrot_D->D: 0.23344 ms
[GPU] sample::1st_shift: 89.3583 ms
[GPU] sample::FFT: 304.477 ms
[GPU] sample::2nd_shift: 76.384 ms
[GPU] sample::interpolate: 2.43712 ms
[GPU] sample::apply_phase_sampled: 0.537408 ms
[GPU] sample_tot: 477.086 ms
[GPU] reduce_chi2::diff_weighted: 0.366176 ms
[GPU] reduce_chi2::reduction: 0.24 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_image::free_all: 1.31379 ms
[CPU] chi2_image_tot: 839.172 ms

[GPU] chi2_image::malloc_fint: 0.198976 ms
[GPU] chi2_image::copy_observations: 4.42778 ms
[GPU] copy_input_H->D: 355.262 ms
[GPU] sample::copy_uv_H->D: 3.32259 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 89.3632 ms
[GPU] sample::FFT: 304.282 ms
[GPU] sample::2nd_shift: 76.4006 ms
[GPU] sample::interpolate: 2.43405 ms
[GPU] sample::apply_phase_sampled: 0.53552 ms
[GPU] sample_tot: 476.903 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.238048 ms
[GPU] reduce_chi2_tot: 0.621088 ms
[GPU] chi2_image::free_all: 1.31789 ms
[CPU] chi2_image_tot: 838.815 ms

[GPU] chi2_image::malloc_fint: 0.199104 ms
[GPU] chi2_image::copy_observations: 4.47494 ms
[GPU] copy_input_H->D: 355.277 ms
[GPU] sample::copy_uv_H->D: 3.32445 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 89.3819 ms
[GPU] sample::FFT: 304.342 ms
[GPU] sample::2nd_shift: 76.3145 ms
[GPU] sample::interpolate: 2.43709 ms
[GPU] sample::apply_phase_sampled: 0.536576 ms
[GPU] sample_tot: 476.902 ms
[GPU] reduce_chi2::diff_weighted: 0.370368 ms
[GPU] reduce_chi2::reduction: 0.237952 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 1.31584 ms
[CPU] chi2_image_tot: 838.877 ms

[GPU] chi2_image::malloc_fint: 0.19792 ms
[GPU] chi2_image::copy_observations: 4.42685 ms
[GPU] copy_input_H->D: 355.287 ms
[GPU] sample::copy_uv_H->D: 3.3185 ms
[GPU] sample::copy_uvrot_D->D: 0.23296 ms
[GPU] sample::1st_shift: 89.3481 ms
[GPU] sample::FFT: 304.242 ms
[GPU] sample::2nd_shift: 76.3566 ms
[GPU] sample::interpolate: 2.4361 ms
[GPU] sample::apply_phase_sampled: 0.536352 ms
[GPU] sample_tot: 476.801 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239808 ms
[GPU] reduce_chi2_tot: 0.623776 ms
[GPU] chi2_image::free_all: 1.31987 ms
[CPU] chi2_image_tot: 838.741 ms

[GPU] chi2_image::malloc_fint: 0.20112 ms
[GPU] chi2_image::copy_observations: 4.45952 ms
[GPU] copy_input_H->D: 355.261 ms
[GPU] sample::copy_uv_H->D: 3.30198 ms
[GPU] sample::copy_uvrot_D->D: 0.232032 ms
[GPU] sample::1st_shift: 89.3706 ms
[GPU] sample::FFT: 304.404 ms
[GPU] sample::2nd_shift: 76.4856 ms
[GPU] sample::interpolate: 2.43296 ms
[GPU] sample::apply_phase_sampled: 0.53712 ms
[GPU] sample_tot: 477.087 ms
[GPU] reduce_chi2::diff_weighted: 0.365568 ms
[GPU] reduce_chi2::reduction: 0.237952 ms
[GPU] reduce_chi2_tot: 0.61952 ms
[GPU] chi2_image::free_all: 1.31949 ms
[CPU] chi2_image_tot: 839.034 ms

[GPU] chi2_image::malloc_fint: 0.198496 ms
[GPU] chi2_image::copy_observations: 4.42755 ms
[GPU] copy_input_H->D: 355.291 ms
[GPU] sample::copy_uv_H->D: 3.30378 ms
[GPU] sample::copy_uvrot_D->D: 0.232384 ms
[GPU] sample::1st_shift: 89.3563 ms
[GPU] sample::FFT: 304.364 ms
[GPU] sample::2nd_shift: 76.3236 ms
[GPU] sample::interpolate: 2.44019 ms
[GPU] sample::apply_phase_sampled: 0.536352 ms
[GPU] sample_tot: 476.88 ms
[GPU] reduce_chi2::diff_weighted: 0.366272 ms
[GPU] reduce_chi2::reduction: 0.23872 ms
[GPU] reduce_chi2_tot: 0.620576 ms
[GPU] chi2_image::free_all: 1.32096 ms
[CPU] chi2_image_tot: 838.824 ms

[GPU] chi2_image::malloc_fint: 0.199936 ms
[GPU] chi2_image::copy_observations: 4.43392 ms
[GPU] copy_input_H->D: 355.263 ms
[GPU] sample::copy_uv_H->D: 3.3071 ms
[GPU] sample::copy_uvrot_D->D: 0.233056 ms
[GPU] sample::1st_shift: 89.3932 ms
[GPU] sample::FFT: 304.401 ms
[GPU] sample::2nd_shift: 76.3249 ms
[GPU] sample::interpolate: 2.43712 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 476.96 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239904 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 1.38752 ms
[CPU] chi2_image_tot: 838.95 ms

[GPU] chi2_image::malloc_fint: 0.19856 ms
[GPU] chi2_image::copy_observations: 4.42944 ms
[GPU] copy_input_H->D: 355.277 ms
[GPU] sample::copy_uv_H->D: 3.29898 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 89.3518 ms
[GPU] sample::FFT: 304.523 ms
[GPU] sample::2nd_shift: 76.3638 ms
[GPU] sample::interpolate: 2.4399 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 477.071 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.244064 ms
[GPU] reduce_chi2_tot: 0.626912 ms
[GPU] chi2_image::free_all: 1.31488 ms
[CPU] chi2_image_tot: 839.004 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.48454 ms
[GPU] copy_input_H->D: 355.296 ms
[GPU] sample::copy_uv_H->D: 3.29421 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 89.3283 ms
[GPU] sample::FFT: 304.301 ms
[GPU] sample::2nd_shift: 76.4047 ms
[GPU] sample::interpolate: 2.43405 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 476.857 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.238464 ms
[GPU] reduce_chi2_tot: 0.622176 ms
[GPU] chi2_image::free_all: 1.3248 ms
[CPU] chi2_image_tot: 838.867 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43014 ms
[GPU] copy_input_H->D: 355.28 ms
[GPU] sample::copy_uv_H->D: 3.2927 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 89.3368 ms
[GPU] sample::FFT: 304.7 ms
[GPU] sample::2nd_shift: 76.3962 ms
[GPU] sample::interpolate: 2.4367 ms
[GPU] sample::apply_phase_sampled: 0.5376 ms
[GPU] sample_tot: 477.269 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.246944 ms
[GPU] reduce_chi2_tot: 0.631808 ms
[GPU] chi2_image::free_all: 1.31482 ms
[CPU] chi2_image_tot: 839.209 ms

[GPU] chi2_image::malloc_fint: 0.27136 ms
[GPU] chi2_image::copy_observations: 4.50589 ms
[GPU] copy_input_H->D: 355.36 ms
[GPU] sample::copy_uv_H->D: 3.3041 ms
[GPU] sample::copy_uvrot_D->D: 0.231072 ms
[GPU] sample::1st_shift: 89.3867 ms
[GPU] sample::FFT: 304.538 ms
[GPU] sample::2nd_shift: 76.331 ms
[GPU] sample::interpolate: 2.44019 ms
[GPU] sample::apply_phase_sampled: 0.53632 ms
[GPU] sample_tot: 477.096 ms
[GPU] reduce_chi2::diff_weighted: 0.367136 ms
[GPU] reduce_chi2::reduction: 0.237472 ms
[GPU] reduce_chi2_tot: 0.620544 ms
[GPU] chi2_image::free_all: 1.31894 ms
[CPU] chi2_image_tot: 839.258 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.42758 ms
[GPU] copy_input_H->D: 355.35 ms
[GPU] sample::copy_uv_H->D: 3.29949 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 89.3645 ms
[GPU] sample::FFT: 304.424 ms
[GPU] sample::2nd_shift: 76.3899 ms
[GPU] sample::interpolate: 2.43814 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 477.01 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.238784 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_image::free_all: 1.31795 ms
[CPU] chi2_image_tot: 839.009 ms

[GPU] chi2_image::malloc_fint: 0.19888 ms
[GPU] chi2_image::copy_observations: 4.43344 ms
[GPU] copy_input_H->D: 355.321 ms
[GPU] sample::copy_uv_H->D: 3.31136 ms
[GPU] sample::copy_uvrot_D->D: 0.233056 ms
[GPU] sample::1st_shift: 89.3181 ms
[GPU] sample::FFT: 304.378 ms
[GPU] sample::2nd_shift: 76.3658 ms
[GPU] sample::interpolate: 2.43661 ms
[GPU] sample::apply_phase_sampled: 0.535264 ms
[GPU] sample_tot: 476.903 ms
[GPU] reduce_chi2::diff_weighted: 0.3664 ms
[GPU] reduce_chi2::reduction: 0.240128 ms
[GPU] reduce_chi2_tot: 0.622272 ms
[GPU] chi2_image::free_all: 1.32227 ms
[CPU] chi2_image_tot: 838.885 ms

[GPU] chi2_image::malloc_fint: 0.198976 ms
[GPU] chi2_image::copy_observations: 4.42778 ms
[GPU] copy_input_H->D: 355.274 ms
[GPU] sample::copy_uv_H->D: 3.3175 ms
[GPU] sample::copy_uvrot_D->D: 0.233472 ms
[GPU] sample::1st_shift: 89.315 ms
[GPU] sample::FFT: 304.449 ms
[GPU] sample::2nd_shift: 76.4311 ms
[GPU] sample::interpolate: 2.43469 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 477.056 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.238624 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 1.31971 ms
[CPU] chi2_image_tot: 838.989 ms

[GPU] chi2_image::malloc_fint: 0.1976 ms
[GPU] chi2_image::copy_observations: 4.43414 ms
[GPU] copy_input_H->D: 355.252 ms
[GPU] sample::copy_uv_H->D: 3.32618 ms
[GPU] sample::copy_uvrot_D->D: 0.233088 ms
[GPU] sample::1st_shift: 89.3696 ms
[GPU] sample::FFT: 304.456 ms
[GPU] sample::2nd_shift: 76.4262 ms
[GPU] sample::interpolate: 2.43773 ms
[GPU] sample::apply_phase_sampled: 0.536448 ms
[GPU] sample_tot: 477.118 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.239136 ms
[GPU] reduce_chi2_tot: 0.623808 ms
[GPU] chi2_image::free_all: 1.31267 ms
[CPU] chi2_image_tot: 839.025 ms

[GPU] chi2_image::malloc_fint: 0.204608 ms
[GPU] chi2_image::copy_observations: 4.44429 ms
[GPU] copy_input_H->D: 355.271 ms
[GPU] sample::copy_uv_H->D: 3.3264 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 89.4218 ms
[GPU] sample::FFT: 304.559 ms
[GPU] sample::2nd_shift: 76.3986 ms
[GPU] sample::interpolate: 2.43398 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 477.238 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.238208 ms
[GPU] reduce_chi2_tot: 0.620768 ms
[GPU] chi2_image::free_all: 1.40106 ms
[CPU] chi2_image_tot: 839.265 ms

[GPU] chi2_image::malloc_fint: 0.2008 ms
[GPU] chi2_image::copy_observations: 4.43859 ms
[GPU] copy_input_H->D: 355.265 ms
[GPU] sample::copy_uv_H->D: 3.34381 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 89.3578 ms
[GPU] sample::FFT: 304.536 ms
[GPU] sample::2nd_shift: 76.3248 ms
[GPU] sample::interpolate: 2.43578 ms
[GPU] sample::apply_phase_sampled: 0.536576 ms
[GPU] sample_tot: 477.099 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240256 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 1.31309 ms
[CPU] chi2_image_tot: 839.025 ms

[GPU] chi2_image::malloc_fint: 0.201504 ms
[GPU] chi2_image::copy_observations: 4.4295 ms
[GPU] copy_input_H->D: 355.283 ms
[GPU] sample::copy_uv_H->D: 3.33424 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 89.3665 ms
[GPU] sample::FFT: 304.303 ms
[GPU] sample::2nd_shift: 76.4506 ms
[GPU] sample::interpolate: 2.43706 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 476.992 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.237568 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_image::free_all: 1.31379 ms
[CPU] chi2_image_tot: 838.925 ms
16384	1.000000e+06	float64	0	16	1.594250e+01	8.390787e-01	1.719480e-04	8.388040e-01
# |--> timings: [0.8401219844818115, 0.8389749526977539, 0.8392329216003418, 0.8391151428222656, 0.8389408588409424, 0.8388040065765381, 0.8390960693359375, 0.838886022567749, 0.8390130996704102, 0.8390669822692871, 0.8389289379119873, 0.8395490646362305, 0.8393199443817139, 0.8390729427337646, 0.8389480113983154, 0.8390522003173828, 0.8390870094299316, 0.8393268585205078, 0.8390920162200928, 0.8389890193939209]

[GPU] chi2_image::malloc_fint: 0.203776 ms
[GPU] chi2_image::copy_observations: 4.43482 ms
[GPU] copy_input_H->D: 355.336 ms
[GPU] sample::copy_uv_H->D: 3.32333 ms
[GPU] sample::copy_uvrot_D->D: 0.232096 ms
[GPU] sample::1st_shift: 73.984 ms
[GPU] sample::FFT: 304.265 ms
[GPU] sample::2nd_shift: 67.2266 ms
[GPU] sample::interpolate: 2.41219 ms
[GPU] sample::apply_phase_sampled: 0.5752 ms
[GPU] sample_tot: 452.349 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238336 ms
[GPU] reduce_chi2_tot: 0.622272 ms
[GPU] chi2_image::free_all: 1.31683 ms
[CPU] chi2_image_tot: 814.35 ms

[GPU] chi2_image::malloc_fint: 0.197312 ms
[GPU] chi2_image::copy_observations: 4.43766 ms
[GPU] copy_input_H->D: 355.238 ms
[GPU] sample::copy_uv_H->D: 6.45872 ms
[GPU] sample::copy_uvrot_D->D: 0.232224 ms
[GPU] sample::1st_shift: 74.0014 ms
[GPU] sample::FFT: 304.412 ms
[GPU] sample::2nd_shift: 67.2502 ms
[GPU] sample::interpolate: 2.41328 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 455.678 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.239968 ms
[GPU] reduce_chi2_tot: 0.622944 ms
[GPU] chi2_image::free_all: 1.31891 ms
[CPU] chi2_image_tot: 817.575 ms

[GPU] chi2_image::malloc_fint: 0.198912 ms
[GPU] chi2_image::copy_observations: 4.43238 ms
[GPU] copy_input_H->D: 355.308 ms
[GPU] sample::copy_uv_H->D: 3.3185 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 74.0337 ms
[GPU] sample::FFT: 304.339 ms
[GPU] sample::2nd_shift: 67.3249 ms
[GPU] sample::interpolate: 2.41126 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 452.564 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239744 ms
[GPU] reduce_chi2_tot: 0.623456 ms
[GPU] chi2_image::free_all: 1.3151 ms
[CPU] chi2_image_tot: 814.526 ms

[GPU] chi2_image::malloc_fint: 0.19984 ms
[GPU] chi2_image::copy_observations: 4.42784 ms
[GPU] copy_input_H->D: 355.316 ms
[GPU] sample::copy_uv_H->D: 3.30819 ms
[GPU] sample::copy_uvrot_D->D: 0.231424 ms
[GPU] sample::1st_shift: 73.942 ms
[GPU] sample::FFT: 304.632 ms
[GPU] sample::2nd_shift: 67.2477 ms
[GPU] sample::interpolate: 2.41357 ms
[GPU] sample::apply_phase_sampled: 0.57424 ms
[GPU] sample_tot: 452.687 ms
[GPU] reduce_chi2::diff_weighted: 0.367392 ms
[GPU] reduce_chi2::reduction: 0.247328 ms
[GPU] reduce_chi2_tot: 0.630208 ms
[GPU] chi2_image::free_all: 1.31645 ms
[CPU] chi2_image_tot: 814.662 ms

[GPU] chi2_image::malloc_fint: 0.221184 ms
[GPU] chi2_image::copy_observations: 4.44435 ms
[GPU] copy_input_H->D: 355.253 ms
[GPU] sample::copy_uv_H->D: 3.36093 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 74.0495 ms
[GPU] sample::FFT: 304.353 ms
[GPU] sample::2nd_shift: 67.259 ms
[GPU] sample::interpolate: 2.40947 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 452.568 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240736 ms
[GPU] reduce_chi2_tot: 0.624704 ms
[GPU] chi2_image::free_all: 1.31478 ms
[CPU] chi2_image_tot: 814.51 ms

[GPU] chi2_image::malloc_fint: 0.204928 ms
[GPU] chi2_image::copy_observations: 4.4288 ms
[GPU] copy_input_H->D: 355.3 ms
[GPU] sample::copy_uv_H->D: 3.31574 ms
[GPU] sample::copy_uvrot_D->D: 0.233312 ms
[GPU] sample::1st_shift: 73.9533 ms
[GPU] sample::FFT: 304.379 ms
[GPU] sample::2nd_shift: 67.2282 ms
[GPU] sample::interpolate: 2.41248 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 452.429 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.23984 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 1.31277 ms
[CPU] chi2_image_tot: 814.383 ms

[GPU] chi2_image::malloc_fint: 0.201696 ms
[GPU] chi2_image::copy_observations: 4.43014 ms
[GPU] copy_input_H->D: 355.269 ms
[GPU] sample::copy_uv_H->D: 3.33475 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 74.0352 ms
[GPU] sample::FFT: 304.3 ms
[GPU] sample::2nd_shift: 67.2815 ms
[GPU] sample::interpolate: 2.4105 ms
[GPU] sample::apply_phase_sampled: 0.576064 ms
[GPU] sample_tot: 452.505 ms
[GPU] reduce_chi2::diff_weighted: 0.367392 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 1.31654 ms
[CPU] chi2_image_tot: 814.431 ms

[GPU] chi2_image::malloc_fint: 0.199744 ms
[GPU] chi2_image::copy_observations: 4.42832 ms
[GPU] copy_input_H->D: 355.298 ms
[GPU] sample::copy_uv_H->D: 3.32346 ms
[GPU] sample::copy_uvrot_D->D: 0.233152 ms
[GPU] sample::1st_shift: 73.9768 ms
[GPU] sample::FFT: 306.84 ms
[GPU] sample::2nd_shift: 67.1815 ms
[GPU] sample::interpolate: 2.41149 ms
[GPU] sample::apply_phase_sampled: 0.574176 ms
[GPU] sample_tot: 454.867 ms
[GPU] reduce_chi2::diff_weighted: 0.367168 ms
[GPU] reduce_chi2::reduction: 0.237152 ms
[GPU] reduce_chi2_tot: 0.61952 ms
[GPU] chi2_image::free_all: 1.32301 ms
[CPU] chi2_image_tot: 816.82 ms

[GPU] chi2_image::malloc_fint: 0.196608 ms
[GPU] chi2_image::copy_observations: 4.44589 ms
[GPU] copy_input_H->D: 355.322 ms
[GPU] sample::copy_uv_H->D: 3.32493 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 74.0563 ms
[GPU] sample::FFT: 304.625 ms
[GPU] sample::2nd_shift: 67.3002 ms
[GPU] sample::interpolate: 2.41235 ms
[GPU] sample::apply_phase_sampled: 0.57344 ms
[GPU] sample_tot: 452.863 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237536 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_image::free_all: 1.31946 ms
[CPU] chi2_image_tot: 814.851 ms

[GPU] chi2_image::malloc_fint: 0.196896 ms
[GPU] chi2_image::copy_observations: 4.4295 ms
[GPU] copy_input_H->D: 355.315 ms
[GPU] sample::copy_uv_H->D: 3.95382 ms
[GPU] sample::copy_uvrot_D->D: 0.23232 ms
[GPU] sample::1st_shift: 74.0444 ms
[GPU] sample::FFT: 304.653 ms
[GPU] sample::2nd_shift: 67.2809 ms
[GPU] sample::interpolate: 2.41357 ms
[GPU] sample::apply_phase_sampled: 0.5744 ms
[GPU] sample_tot: 453.48 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.239872 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 1.31533 ms
[CPU] chi2_image_tot: 815.443 ms

[GPU] chi2_image::malloc_fint: 0.199264 ms
[GPU] chi2_image::copy_observations: 4.43302 ms
[GPU] copy_input_H->D: 355.277 ms
[GPU] sample::copy_uv_H->D: 3.32554 ms
[GPU] sample::copy_uvrot_D->D: 0.233312 ms
[GPU] sample::1st_shift: 73.9686 ms
[GPU] sample::FFT: 304.481 ms
[GPU] sample::2nd_shift: 67.2625 ms
[GPU] sample::interpolate: 2.41357 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 452.586 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.24128 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 1.38957 ms
[CPU] chi2_image_tot: 814.593 ms

[GPU] chi2_image::malloc_fint: 0.198688 ms
[GPU] chi2_image::copy_observations: 4.42832 ms
[GPU] copy_input_H->D: 355.285 ms
[GPU] sample::copy_uv_H->D: 3.32621 ms
[GPU] sample::copy_uvrot_D->D: 0.23232 ms
[GPU] sample::1st_shift: 74.0465 ms
[GPU] sample::FFT: 304.698 ms
[GPU] sample::2nd_shift: 67.1724 ms
[GPU] sample::interpolate: 2.41101 ms
[GPU] sample::apply_phase_sampled: 0.57344 ms
[GPU] sample_tot: 457.223 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.628704 ms
[GPU] chi2_image::free_all: 1.32506 ms
[CPU] chi2_image_tot: 819.176 ms

[GPU] chi2_image::malloc_fint: 0.200864 ms
[GPU] chi2_image::copy_observations: 4.59997 ms
[GPU] copy_input_H->D: 355.777 ms
[GPU] sample::copy_uv_H->D: 3.34115 ms
[GPU] sample::copy_uvrot_D->D: 0.233024 ms
[GPU] sample::1st_shift: 73.8857 ms
[GPU] sample::FFT: 304.414 ms
[GPU] sample::2nd_shift: 67.2143 ms
[GPU] sample::interpolate: 2.41664 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 452.411 ms
[GPU] reduce_chi2::diff_weighted: 0.368512 ms
[GPU] reduce_chi2::reduction: 0.238272 ms
[GPU] reduce_chi2_tot: 0.622688 ms
[GPU] chi2_image::free_all: 1.32349 ms
[CPU] chi2_image_tot: 815.023 ms

[GPU] chi2_image::malloc_fint: 0.200256 ms
[GPU] chi2_image::copy_observations: 4.43315 ms
[GPU] copy_input_H->D: 355.283 ms
[GPU] sample::copy_uv_H->D: 3.34544 ms
[GPU] sample::copy_uvrot_D->D: 0.23344 ms
[GPU] sample::1st_shift: 74.0013 ms
[GPU] sample::FFT: 304.221 ms
[GPU] sample::2nd_shift: 67.2522 ms
[GPU] sample::interpolate: 2.41427 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 452.371 ms
[GPU] reduce_chi2::diff_weighted: 0.368416 ms
[GPU] reduce_chi2::reduction: 0.241376 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 1.31485 ms
[CPU] chi2_image_tot: 814.316 ms

[GPU] chi2_image::malloc_fint: 0.19856 ms
[GPU] chi2_image::copy_observations: 4.43395 ms
[GPU] copy_input_H->D: 355.281 ms
[GPU] sample::copy_uv_H->D: 3.33085 ms
[GPU] sample::copy_uvrot_D->D: 0.233344 ms
[GPU] sample::1st_shift: 74.1601 ms
[GPU] sample::FFT: 304.409 ms
[GPU] sample::2nd_shift: 67.2364 ms
[GPU] sample::interpolate: 2.4105 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 452.744 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 1.57808 ms
[CPU] chi2_image_tot: 814.943 ms

[GPU] chi2_image::malloc_fint: 0.278624 ms
[GPU] chi2_image::copy_observations: 7.0479 ms
[GPU] copy_input_H->D: 355.306 ms
[GPU] sample::copy_uv_H->D: 3.31923 ms
[GPU] sample::copy_uvrot_D->D: 0.232448 ms
[GPU] sample::1st_shift: 73.9941 ms
[GPU] sample::FFT: 304.653 ms
[GPU] sample::2nd_shift: 67.1863 ms
[GPU] sample::interpolate: 2.41206 ms
[GPU] sample::apply_phase_sampled: 0.575264 ms
[GPU] sample_tot: 452.722 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.251904 ms
[GPU] reduce_chi2_tot: 0.634496 ms
[GPU] chi2_image::free_all: 1.31792 ms
[CPU] chi2_image_tot: 817.391 ms

[GPU] chi2_image::malloc_fint: 0.221056 ms
[GPU] chi2_image::copy_observations: 4.44131 ms
[GPU] copy_input_H->D: 355.406 ms
[GPU] sample::copy_uv_H->D: 3.30611 ms
[GPU] sample::copy_uvrot_D->D: 0.233248 ms
[GPU] sample::1st_shift: 73.9482 ms
[GPU] sample::FFT: 304.48 ms
[GPU] sample::2nd_shift: 67.2348 ms
[GPU] sample::interpolate: 2.41213 ms
[GPU] sample::apply_phase_sampled: 0.574368 ms
[GPU] sample_tot: 452.518 ms
[GPU] reduce_chi2::diff_weighted: 0.36816 ms
[GPU] reduce_chi2::reduction: 0.240512 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 1.31405 ms
[CPU] chi2_image_tot: 814.606 ms

[GPU] chi2_image::malloc_fint: 0.19936 ms
[GPU] chi2_image::copy_observations: 4.43773 ms
[GPU] copy_input_H->D: 355.284 ms
[GPU] sample::copy_uv_H->D: 3.33005 ms
[GPU] sample::copy_uvrot_D->D: 0.233216 ms
[GPU] sample::1st_shift: 74.0393 ms
[GPU] sample::FFT: 306.427 ms
[GPU] sample::2nd_shift: 67.2533 ms
[GPU] sample::interpolate: 2.41338 ms
[GPU] sample::apply_phase_sampled: 0.575328 ms
[GPU] sample_tot: 454.599 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.247168 ms
[GPU] reduce_chi2_tot: 0.630528 ms
[GPU] chi2_image::free_all: 1.31891 ms
[CPU] chi2_image_tot: 816.553 ms

[GPU] chi2_image::malloc_fint: 0.198112 ms
[GPU] chi2_image::copy_observations: 4.4359 ms
[GPU] copy_input_H->D: 355.326 ms
[GPU] sample::copy_uv_H->D: 3.31475 ms
[GPU] sample::copy_uvrot_D->D: 0.232064 ms
[GPU] sample::1st_shift: 73.9948 ms
[GPU] sample::FFT: 304.451 ms
[GPU] sample::2nd_shift: 67.2502 ms
[GPU] sample::interpolate: 2.41936 ms
[GPU] sample::apply_phase_sampled: 0.57344 ms
[GPU] sample_tot: 452.566 ms
[GPU] reduce_chi2::diff_weighted: 0.367136 ms
[GPU] reduce_chi2::reduction: 0.240768 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 1.31994 ms
[CPU] chi2_image_tot: 814.554 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.42698 ms
[GPU] copy_input_H->D: 355.301 ms
[GPU] sample::copy_uv_H->D: 3.32858 ms
[GPU] sample::copy_uvrot_D->D: 0.233408 ms
[GPU] sample::1st_shift: 74.0166 ms
[GPU] sample::FFT: 304.504 ms
[GPU] sample::2nd_shift: 67.2461 ms
[GPU] sample::interpolate: 2.41139 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 452.647 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.240128 ms
[GPU] reduce_chi2_tot: 0.623744 ms
[GPU] chi2_image::free_all: 1.31734 ms
[CPU] chi2_image_tot: 814.6 ms
16384	1.000000e+06	float64	0	32	1.549479e+01	8.155150e-01	1.344030e-03	8.143780e-01
# |--> timings: [0.8143980503082275, 0.8176379203796387, 0.8145890235900879, 0.8150219917297363, 0.8145761489868164, 0.814445972442627, 0.8144938945770264, 0.8168830871582031, 0.8149130344390869, 0.8155050277709961, 0.8146588802337646, 0.819242000579834, 0.8154098987579346, 0.814378023147583, 0.8150050640106201, 0.8174540996551514, 0.8146729469299316, 0.8166201114654541, 0.8146159648895264, 0.814661979675293]

[CPU] chi2_imag::fftw_alloc: 0.00700302 ms
[CPU] sample_image::copy_input: 403.36 ms
[CPU] sample::1st_shift: 207.186 ms
[CPU] sample::FFT: 6085.47 ms
[CPU] sample::2nd_shift: 201.74 ms
[CPU] sample::interpolate: 106.125 ms
[CPU] sample::apply_phase_sampled: 42.7255 ms
[CPU] sample_tot: 6647.02 ms
[CPU] sample_image::free_data: 3.47568 ms
[CPU] sample_image_tot: 7053.88 ms
[CPU] reduce_chi2::diff_weighted: 7.58526 ms
[CPU] reduce_chi2::reduction: 2.5926 ms
[CPU] reduce_chi2_tot: 10.1866 ms
[CPU] chi2_imag::free_fint: 0.261563 ms
[CPU] chi2_image_tot: 7064.36 ms

[CPU] chi2_imag::fftw_alloc: 0.015159 ms
[CPU] sample_image::copy_input: 403.627 ms
[CPU] sample::1st_shift: 207.397 ms
[CPU] sample::FFT: 5886.16 ms
[CPU] sample::2nd_shift: 202.09 ms
[CPU] sample::interpolate: 106.216 ms
[CPU] sample::apply_phase_sampled: 42.7265 ms
[CPU] sample_tot: 6448.4 ms
[CPU] sample_image::free_data: 3.48117 ms
[CPU] sample_image_tot: 6855.52 ms
[CPU] reduce_chi2::diff_weighted: 7.5967 ms
[CPU] reduce_chi2::reduction: 2.58493 ms
[CPU] reduce_chi2_tot: 10.1903 ms
[CPU] chi2_imag::free_fint: 0.267907 ms
[CPU] chi2_image_tot: 6866.01 ms

[CPU] chi2_imag::fftw_alloc: 0.00875199 ms
[CPU] sample_image::copy_input: 403.013 ms
[CPU] sample::1st_shift: 207.417 ms
[CPU] sample::FFT: 5767.89 ms
[CPU] sample::2nd_shift: 201.895 ms
[CPU] sample::interpolate: 106.09 ms
[CPU] sample::apply_phase_sampled: 42.7328 ms
[CPU] sample_tot: 6329.83 ms
[CPU] sample_image::free_data: 3.48025 ms
[CPU] sample_image_tot: 6736.34 ms
[CPU] reduce_chi2::diff_weighted: 7.60984 ms
[CPU] reduce_chi2::reduction: 2.60821 ms
[CPU] reduce_chi2_tot: 10.2266 ms
[CPU] chi2_imag::free_fint: 0.265136 ms
[CPU] chi2_image_tot: 6746.85 ms

[CPU] chi2_imag::fftw_alloc: 0.00863499 ms
[CPU] sample_image::copy_input: 403.875 ms
[CPU] sample::1st_shift: 207.287 ms
[CPU] sample::FFT: 5802.06 ms
[CPU] sample::2nd_shift: 202.068 ms
[CPU] sample::interpolate: 106.26 ms
[CPU] sample::apply_phase_sampled: 42.7149 ms
[CPU] sample_tot: 6364.22 ms
[CPU] sample_image::free_data: 3.48161 ms
[CPU] sample_image_tot: 6771.59 ms
[CPU] reduce_chi2::diff_weighted: 7.60577 ms
[CPU] reduce_chi2::reduction: 2.59055 ms
[CPU] reduce_chi2_tot: 10.2049 ms
[CPU] chi2_imag::free_fint: 0.266622 ms
[CPU] chi2_image_tot: 6782.08 ms

[CPU] chi2_imag::fftw_alloc: 0.00737904 ms
[CPU] sample_image::copy_input: 403.303 ms
[CPU] sample::1st_shift: 207.306 ms
[CPU] sample::FFT: 5776.69 ms
[CPU] sample::2nd_shift: 201.734 ms
[CPU] sample::interpolate: 106.16 ms
[CPU] sample::apply_phase_sampled: 42.7241 ms
[CPU] sample_tot: 6338.4 ms
[CPU] sample_image::free_data: 3.49543 ms
[CPU] sample_image_tot: 6745.21 ms
[CPU] reduce_chi2::diff_weighted: 7.56669 ms
[CPU] reduce_chi2::reduction: 2.5943 ms
[CPU] reduce_chi2_tot: 10.1689 ms
[CPU] chi2_imag::free_fint: 0.278087 ms
[CPU] chi2_image_tot: 6755.67 ms

[CPU] chi2_imag::fftw_alloc: 0.00518997 ms
[CPU] sample_image::copy_input: 403.355 ms
[CPU] sample::1st_shift: 207.24 ms
[CPU] sample::FFT: 5787.36 ms
[CPU] sample::2nd_shift: 201.927 ms
[CPU] sample::interpolate: 106.201 ms
[CPU] sample::apply_phase_sampled: 42.7367 ms
[CPU] sample_tot: 6349.29 ms
[CPU] sample_image::free_data: 3.48654 ms
[CPU] sample_image_tot: 6756.15 ms
[CPU] reduce_chi2::diff_weighted: 7.55257 ms
[CPU] reduce_chi2::reduction: 2.6023 ms
[CPU] reduce_chi2_tot: 10.1622 ms
[CPU] chi2_imag::free_fint: 0.276618 ms
[CPU] chi2_image_tot: 6766.6 ms

[CPU] chi2_imag::fftw_alloc: 0.00761403 ms
[CPU] sample_image::copy_input: 403.031 ms
[CPU] sample::1st_shift: 207.268 ms
[CPU] sample::FFT: 5765 ms
[CPU] sample::2nd_shift: 201.886 ms
[CPU] sample::interpolate: 106.203 ms
[CPU] sample::apply_phase_sampled: 42.7179 ms
[CPU] sample_tot: 6326.89 ms
[CPU] sample_image::free_data: 3.49894 ms
[CPU] sample_image_tot: 6733.43 ms
[CPU] reduce_chi2::diff_weighted: 7.55781 ms
[CPU] reduce_chi2::reduction: 2.59466 ms
[CPU] reduce_chi2_tot: 10.1605 ms
[CPU] chi2_imag::free_fint: 0.266914 ms
[CPU] chi2_image_tot: 6743.88 ms

[CPU] chi2_imag::fftw_alloc: 0.00632397 ms
[CPU] sample_image::copy_input: 403.728 ms
[CPU] sample::1st_shift: 207.374 ms
[CPU] sample::FFT: 5780.56 ms
[CPU] sample::2nd_shift: 202.193 ms
[CPU] sample::interpolate: 106.358 ms
[CPU] sample::apply_phase_sampled: 42.7658 ms
[CPU] sample_tot: 6343.03 ms
[CPU] sample_image::free_data: 3.51227 ms
[CPU] sample_image_tot: 6750.29 ms
[CPU] reduce_chi2::diff_weighted: 7.60793 ms
[CPU] reduce_chi2::reduction: 2.59775 ms
[CPU] reduce_chi2_tot: 10.2139 ms
[CPU] chi2_imag::free_fint: 0.257666 ms
[CPU] chi2_image_tot: 6760.77 ms

[CPU] chi2_imag::fftw_alloc: 0.00825402 ms
[CPU] sample_image::copy_input: 402.511 ms
[CPU] sample::1st_shift: 207.033 ms
[CPU] sample::FFT: 6075.49 ms
[CPU] sample::2nd_shift: 201.714 ms
[CPU] sample::interpolate: 106.232 ms
[CPU] sample::apply_phase_sampled: 42.7311 ms
[CPU] sample_tot: 6637.03 ms
[CPU] sample_image::free_data: 3.51583 ms
[CPU] sample_image_tot: 7043.07 ms
[CPU] reduce_chi2::diff_weighted: 7.62061 ms
[CPU] reduce_chi2::reduction: 2.59444 ms
[CPU] reduce_chi2_tot: 10.2234 ms
[CPU] chi2_imag::free_fint: 0.290328 ms
[CPU] chi2_image_tot: 7053.6 ms

[CPU] chi2_imag::fftw_alloc: 0.00887102 ms
[CPU] sample_image::copy_input: 403.296 ms
[CPU] sample::1st_shift: 206.96 ms
[CPU] sample::FFT: 5793.71 ms
[CPU] sample::2nd_shift: 201.675 ms
[CPU] sample::interpolate: 106.236 ms
[CPU] sample::apply_phase_sampled: 42.7458 ms
[CPU] sample_tot: 6355.14 ms
[CPU] sample_image::free_data: 3.52854 ms
[CPU] sample_image_tot: 6761.98 ms
[CPU] reduce_chi2::diff_weighted: 7.53048 ms
[CPU] reduce_chi2::reduction: 2.59186 ms
[CPU] reduce_chi2_tot: 10.1304 ms
[CPU] chi2_imag::free_fint: 0.27696 ms
[CPU] chi2_image_tot: 6772.4 ms

[CPU] chi2_imag::fftw_alloc: 0.007517 ms
[CPU] sample_image::copy_input: 403.843 ms
[CPU] sample::1st_shift: 207.31 ms
[CPU] sample::FFT: 5859.61 ms
[CPU] sample::2nd_shift: 201.829 ms
[CPU] sample::interpolate: 106.218 ms
[CPU] sample::apply_phase_sampled: 42.7352 ms
[CPU] sample_tot: 6421.52 ms
[CPU] sample_image::free_data: 3.53621 ms
[CPU] sample_image_tot: 6828.92 ms
[CPU] reduce_chi2::diff_weighted: 7.61732 ms
[CPU] reduce_chi2::reduction: 2.59476 ms
[CPU] reduce_chi2_tot: 10.2195 ms
[CPU] chi2_imag::free_fint: 0.283434 ms
[CPU] chi2_image_tot: 6839.44 ms

[CPU] chi2_imag::fftw_alloc: 0.00475004 ms
[CPU] sample_image::copy_input: 403.543 ms
[CPU] sample::1st_shift: 206.658 ms
[CPU] sample::FFT: 5881.2 ms
[CPU] sample::2nd_shift: 201.321 ms
[CPU] sample::interpolate: 106.275 ms
[CPU] sample::apply_phase_sampled: 42.7152 ms
[CPU] sample_tot: 6441.99 ms
[CPU] sample_image::free_data: 3.50486 ms
[CPU] sample_image_tot: 6849.05 ms
[CPU] reduce_chi2::diff_weighted: 7.59739 ms
[CPU] reduce_chi2::reduction: 2.61591 ms
[CPU] reduce_chi2_tot: 10.2223 ms
[CPU] chi2_imag::free_fint: 0.28948 ms
[CPU] chi2_image_tot: 6859.58 ms

[CPU] chi2_imag::fftw_alloc: 0.008601 ms
[CPU] sample_image::copy_input: 403.393 ms
[CPU] sample::1st_shift: 207.099 ms
[CPU] sample::FFT: 5856.48 ms
[CPU] sample::2nd_shift: 201.945 ms
[CPU] sample::interpolate: 106.162 ms
[CPU] sample::apply_phase_sampled: 42.7151 ms
[CPU] sample_tot: 6418.28 ms
[CPU] sample_image::free_data: 3.52066 ms
[CPU] sample_image_tot: 6825.21 ms
[CPU] reduce_chi2::diff_weighted: 7.60636 ms
[CPU] reduce_chi2::reduction: 2.59009 ms
[CPU] reduce_chi2_tot: 10.2043 ms
[CPU] chi2_imag::free_fint: 0.32366 ms
[CPU] chi2_image_tot: 6835.75 ms

[CPU] chi2_imag::fftw_alloc: 0.00783202 ms
[CPU] sample_image::copy_input: 403.285 ms
[CPU] sample::1st_shift: 207.061 ms
[CPU] sample::FFT: 5798.36 ms
[CPU] sample::2nd_shift: 201.616 ms
[CPU] sample::interpolate: 106.208 ms
[CPU] sample::apply_phase_sampled: 42.7282 ms
[CPU] sample_tot: 6359.86 ms
[CPU] sample_image::free_data: 3.53283 ms
[CPU] sample_image_tot: 6766.69 ms
[CPU] reduce_chi2::diff_weighted: 7.6102 ms
[CPU] reduce_chi2::reduction: 2.58971 ms
[CPU] reduce_chi2_tot: 10.2077 ms
[CPU] chi2_imag::free_fint: 0.318643 ms
[CPU] chi2_image_tot: 6777.23 ms

[CPU] chi2_imag::fftw_alloc: 0.008756 ms
[CPU] sample_image::copy_input: 403.862 ms
[CPU] sample::1st_shift: 207.262 ms
[CPU] sample::FFT: 5772.45 ms
[CPU] sample::2nd_shift: 201.916 ms
[CPU] sample::interpolate: 106.211 ms
[CPU] sample::apply_phase_sampled: 42.7188 ms
[CPU] sample_tot: 6334.44 ms
[CPU] sample_image::free_data: 3.52796 ms
[CPU] sample_image_tot: 6741.85 ms
[CPU] reduce_chi2::diff_weighted: 7.61424 ms
[CPU] reduce_chi2::reduction: 2.58391 ms
[CPU] reduce_chi2_tot: 10.2064 ms
[CPU] chi2_imag::free_fint: 0.319438 ms
[CPU] chi2_image_tot: 6752.39 ms

[CPU] chi2_imag::fftw_alloc: 0.00895897 ms
[CPU] sample_image::copy_input: 403.397 ms
[CPU] sample::1st_shift: 207.065 ms
[CPU] sample::FFT: 5773.51 ms
[CPU] sample::2nd_shift: 201.726 ms
[CPU] sample::interpolate: 106.342 ms
[CPU] sample::apply_phase_sampled: 42.7495 ms
[CPU] sample_tot: 6335.24 ms
[CPU] sample_image::free_data: 3.62058 ms
[CPU] sample_image_tot: 6742.28 ms
[CPU] reduce_chi2::diff_weighted: 7.57285 ms
[CPU] reduce_chi2::reduction: 2.59066 ms
[CPU] reduce_chi2_tot: 10.1721 ms
[CPU] chi2_imag::free_fint: 0.321643 ms
[CPU] chi2_image_tot: 6752.79 ms

[CPU] chi2_imag::fftw_alloc: 0.00678899 ms
[CPU] sample_image::copy_input: 403.738 ms
[CPU] sample::1st_shift: 207.334 ms
[CPU] sample::FFT: 5865.64 ms
[CPU] sample::2nd_shift: 201.878 ms
[CPU] sample::interpolate: 106.228 ms
[CPU] sample::apply_phase_sampled: 42.7191 ms
[CPU] sample_tot: 6427.68 ms
[CPU] sample_image::free_data: 3.53341 ms
[CPU] sample_image_tot: 6834.97 ms
[CPU] reduce_chi2::diff_weighted: 7.59667 ms
[CPU] reduce_chi2::reduction: 2.60313 ms
[CPU] reduce_chi2_tot: 10.2085 ms
[CPU] chi2_imag::free_fint: 0.313039 ms
[CPU] chi2_image_tot: 6845.51 ms

[CPU] chi2_imag::fftw_alloc: 0.00856002 ms
[CPU] sample_image::copy_input: 403.726 ms
[CPU] sample::1st_shift: 206.999 ms
[CPU] sample::FFT: 5783.27 ms
[CPU] sample::2nd_shift: 201.883 ms
[CPU] sample::interpolate: 106.225 ms
[CPU] sample::apply_phase_sampled: 42.7136 ms
[CPU] sample_tot: 6344.95 ms
[CPU] sample_image::free_data: 3.54875 ms
[CPU] sample_image_tot: 6752.24 ms
[CPU] reduce_chi2::diff_weighted: 7.59282 ms
[CPU] reduce_chi2::reduction: 2.60218 ms
[CPU] reduce_chi2_tot: 10.2024 ms
[CPU] chi2_imag::free_fint: 0.321154 ms
[CPU] chi2_image_tot: 6762.78 ms

[CPU] chi2_imag::fftw_alloc: 0.00550604 ms
[CPU] sample_image::copy_input: 403.187 ms
[CPU] sample::1st_shift: 207.169 ms
[CPU] sample::FFT: 5783.19 ms
[CPU] sample::2nd_shift: 201.913 ms
[CPU] sample::interpolate: 106.273 ms
[CPU] sample::apply_phase_sampled: 42.7416 ms
[CPU] sample_tot: 6345.17 ms
[CPU] sample_image::free_data: 3.63521 ms
[CPU] sample_image_tot: 6752.01 ms
[CPU] reduce_chi2::diff_weighted: 7.58325 ms
[CPU] reduce_chi2::reduction: 2.59826 ms
[CPU] reduce_chi2_tot: 10.1889 ms
[CPU] chi2_imag::free_fint: 0.31472 ms
[CPU] chi2_image_tot: 6762.53 ms

[CPU] chi2_imag::fftw_alloc: 0.00626798 ms
[CPU] sample_image::copy_input: 403.55 ms
[CPU] sample::1st_shift: 207.193 ms
[CPU] sample::FFT: 5773.83 ms
[CPU] sample::2nd_shift: 201.692 ms
[CPU] sample::interpolate: 106.223 ms
[CPU] sample::apply_phase_sampled: 42.7217 ms
[CPU] sample_tot: 6335.53 ms
[CPU] sample_image::free_data: 3.62031 ms
[CPU] sample_image_tot: 6742.71 ms
[CPU] reduce_chi2::diff_weighted: 7.60993 ms
[CPU] reduce_chi2::reduction: 2.58646 ms
[CPU] reduce_chi2_tot: 10.2049 ms
[CPU] chi2_imag::free_fint: 0.315483 ms
[CPU] chi2_image_tot: 6753.25 ms
16384	1.000000e+06	float64	1	0	1.291939e+02	6.799681e+00	7.214126e-02	6.744227e+00
# |--> timings: [7.064741849899292, 6.866474866867065, 6.746915102005005, 6.782465219497681, 6.756022214889526, 6.766664981842041, 6.744227170944214, 6.760838031768799, 7.053959131240845, 6.772749900817871, 6.839504957199097, 6.859966993331909, 6.835814952850342, 6.777590036392212, 6.752741098403931, 6.752851963043213, 6.845850944519043, 6.762850046157837, 6.762860059738159, 6.753596067428589]

[CPU] chi2_imag::fftw_alloc: 0.00725704 ms
[CPU] sample_image::copy_input: 214.334 ms
[CPU] sample::1st_shift: 114.554 ms
[CPU] sample::FFT: 3329.15 ms
[CPU] sample::2nd_shift: 116.584 ms
[CPU] sample::interpolate: 59.036 ms
[CPU] sample::apply_phase_sampled: 25.1386 ms
[CPU] sample_tot: 3648.26 ms
[CPU] sample_image::free_data: 3.73936 ms
[CPU] sample_image_tot: 3866.35 ms
[CPU] reduce_chi2::diff_weighted: 4.73986 ms
[CPU] reduce_chi2::reduction: 1.67184 ms
[CPU] reduce_chi2_tot: 6.42007 ms
[CPU] chi2_imag::free_fint: 0.00179 ms
[CPU] chi2_image_tot: 3872.79 ms

[CPU] chi2_imag::fftw_alloc: 0.00137999 ms
[CPU] sample_image::copy_input: 210.849 ms
[CPU] sample::1st_shift: 113.687 ms
[CPU] sample::FFT: 3325.27 ms
[CPU] sample::2nd_shift: 123.438 ms
[CPU] sample::interpolate: 60.3864 ms
[CPU] sample::apply_phase_sampled: 22.4209 ms
[CPU] sample_tot: 3646.91 ms
[CPU] sample_image::free_data: 3.73339 ms
[CPU] sample_image_tot: 3861.51 ms
[CPU] reduce_chi2::diff_weighted: 4.17693 ms
[CPU] reduce_chi2::reduction: 1.73314 ms
[CPU] reduce_chi2_tot: 5.91853 ms
[CPU] chi2_imag::free_fint: 0.00104896 ms
[CPU] chi2_image_tot: 3867.44 ms

[CPU] chi2_imag::fftw_alloc: 0.00118604 ms
[CPU] sample_image::copy_input: 209.114 ms
[CPU] sample::1st_shift: 116.278 ms
[CPU] sample::FFT: 3327.05 ms
[CPU] sample::2nd_shift: 116.661 ms
[CPU] sample::interpolate: 60.7541 ms
[CPU] sample::apply_phase_sampled: 24.9913 ms
[CPU] sample_tot: 3647.44 ms
[CPU] sample_image::free_data: 3.71807 ms
[CPU] sample_image_tot: 3860.28 ms
[CPU] reduce_chi2::diff_weighted: 6.00901 ms
[CPU] reduce_chi2::reduction: 2.16123 ms
[CPU] reduce_chi2_tot: 8.18429 ms
[CPU] chi2_imag::free_fint: 0.00184501 ms
[CPU] chi2_image_tot: 3868.48 ms

[CPU] chi2_imag::fftw_alloc: 0.001323 ms
[CPU] sample_image::copy_input: 210.332 ms
[CPU] sample::1st_shift: 113.043 ms
[CPU] sample::FFT: 3322.06 ms
[CPU] sample::2nd_shift: 114.348 ms
[CPU] sample::interpolate: 55.638 ms
[CPU] sample::apply_phase_sampled: 22.3371 ms
[CPU] sample_tot: 3629.11 ms
[CPU] sample_image::free_data: 3.75162 ms
[CPU] sample_image_tot: 3843.21 ms
[CPU] reduce_chi2::diff_weighted: 4.37898 ms
[CPU] reduce_chi2::reduction: 1.73733 ms
[CPU] reduce_chi2_tot: 6.12497 ms
[CPU] chi2_imag::free_fint: 0.001001 ms
[CPU] chi2_image_tot: 3849.34 ms

[CPU] chi2_imag::fftw_alloc: 0.00147102 ms
[CPU] sample_image::copy_input: 209.219 ms
[CPU] sample::1st_shift: 113.483 ms
[CPU] sample::FFT: 3323.27 ms
[CPU] sample::2nd_shift: 120.341 ms
[CPU] sample::interpolate: 60.2966 ms
[CPU] sample::apply_phase_sampled: 23.2656 ms
[CPU] sample_tot: 3642.37 ms
[CPU] sample_image::free_data: 3.72514 ms
[CPU] sample_image_tot: 3855.33 ms
[CPU] reduce_chi2::diff_weighted: 4.62884 ms
[CPU] reduce_chi2::reduction: 1.60246 ms
[CPU] reduce_chi2_tot: 6.23911 ms
[CPU] chi2_imag::free_fint: 0.000983011 ms
[CPU] chi2_image_tot: 3861.58 ms

[CPU] chi2_imag::fftw_alloc: 0.00124 ms
[CPU] sample_image::copy_input: 209.034 ms
[CPU] sample::1st_shift: 113.265 ms
[CPU] sample::FFT: 3322.74 ms
[CPU] sample::2nd_shift: 119.811 ms
[CPU] sample::interpolate: 63.9244 ms
[CPU] sample::apply_phase_sampled: 24.2832 ms
[CPU] sample_tot: 3645.73 ms
[CPU] sample_image::free_data: 3.73384 ms
[CPU] sample_image_tot: 3858.51 ms
[CPU] reduce_chi2::diff_weighted: 4.39868 ms
[CPU] reduce_chi2::reduction: 1.51538 ms
[CPU] reduce_chi2_tot: 5.92237 ms
[CPU] chi2_imag::free_fint: 0.00105298 ms
[CPU] chi2_image_tot: 3864.44 ms

[CPU] chi2_imag::fftw_alloc: 0.00278 ms
[CPU] sample_image::copy_input: 213.306 ms
[CPU] sample::1st_shift: 115.458 ms
[CPU] sample::FFT: 3322.48 ms
[CPU] sample::2nd_shift: 115.702 ms
[CPU] sample::interpolate: 54.9352 ms
[CPU] sample::apply_phase_sampled: 21.4116 ms
[CPU] sample_tot: 3631.61 ms
[CPU] sample_image::free_data: 3.62645 ms
[CPU] sample_image_tot: 3848.56 ms
[CPU] reduce_chi2::diff_weighted: 4.58703 ms
[CPU] reduce_chi2::reduction: 1.63633 ms
[CPU] reduce_chi2_tot: 6.23054 ms
[CPU] chi2_imag::free_fint: 0.00130001 ms
[CPU] chi2_image_tot: 3854.81 ms

[CPU] chi2_imag::fftw_alloc: 0.00189099 ms
[CPU] sample_image::copy_input: 209.528 ms
[CPU] sample::1st_shift: 113.698 ms
[CPU] sample::FFT: 3320.95 ms
[CPU] sample::2nd_shift: 114.013 ms
[CPU] sample::interpolate: 60.2514 ms
[CPU] sample::apply_phase_sampled: 28.4697 ms
[CPU] sample_tot: 3639.07 ms
[CPU] sample_image::free_data: 3.7516 ms
[CPU] sample_image_tot: 3852.37 ms
[CPU] reduce_chi2::diff_weighted: 8.22508 ms
[CPU] reduce_chi2::reduction: 3.43471 ms
[CPU] reduce_chi2_tot: 11.7009 ms
[CPU] chi2_imag::free_fint: 0.00177405 ms
[CPU] chi2_image_tot: 3864.08 ms

[CPU] chi2_imag::fftw_alloc: 0.00119 ms
[CPU] sample_image::copy_input: 211.631 ms
[CPU] sample::1st_shift: 115.917 ms
[CPU] sample::FFT: 3324.32 ms
[CPU] sample::2nd_shift: 117.294 ms
[CPU] sample::interpolate: 55.1788 ms
[CPU] sample::apply_phase_sampled: 21.3634 ms
[CPU] sample_tot: 3635.7 ms
[CPU] sample_image::free_data: 3.67607 ms
[CPU] sample_image_tot: 3851.03 ms
[CPU] reduce_chi2::diff_weighted: 4.4106 ms
[CPU] reduce_chi2::reduction: 1.50348 ms
[CPU] reduce_chi2_tot: 5.9222 ms
[CPU] chi2_imag::free_fint: 0.000977016 ms
[CPU] chi2_image_tot: 3856.96 ms

[CPU] chi2_imag::fftw_alloc: 0.00310602 ms
[CPU] sample_image::copy_input: 210.927 ms
[CPU] sample::1st_shift: 114.217 ms
[CPU] sample::FFT: 3319.24 ms
[CPU] sample::2nd_shift: 124.763 ms
[CPU] sample::interpolate: 60.7107 ms
[CPU] sample::apply_phase_sampled: 26.7904 ms
[CPU] sample_tot: 3647.43 ms
[CPU] sample_image::free_data: 3.72644 ms
[CPU] sample_image_tot: 3862.1 ms
[CPU] reduce_chi2::diff_weighted: 5.03513 ms
[CPU] reduce_chi2::reduction: 1.81648 ms
[CPU] reduce_chi2_tot: 6.86058 ms
[CPU] chi2_imag::free_fint: 0.00124704 ms
[CPU] chi2_image_tot: 3868.98 ms

[CPU] chi2_imag::fftw_alloc: 0.00199699 ms
[CPU] sample_image::copy_input: 209.251 ms
[CPU] sample::1st_shift: 113.245 ms
[CPU] sample::FFT: 3320.91 ms
[CPU] sample::2nd_shift: 116.235 ms
[CPU] sample::interpolate: 63.414 ms
[CPU] sample::apply_phase_sampled: 28.1595 ms
[CPU] sample_tot: 3643.66 ms
[CPU] sample_image::free_data: 3.74263 ms
[CPU] sample_image_tot: 3856.67 ms
[CPU] reduce_chi2::diff_weighted: 7.03703 ms
[CPU] reduce_chi2::reduction: 2.80513 ms
[CPU] reduce_chi2_tot: 9.86216 ms
[CPU] chi2_imag::free_fint: 0.00197499 ms
[CPU] chi2_image_tot: 3866.55 ms

[CPU] chi2_imag::fftw_alloc: 0.00140298 ms
[CPU] sample_image::copy_input: 212.504 ms
[CPU] sample::1st_shift: 114.614 ms
[CPU] sample::FFT: 3319.83 ms
[CPU] sample::2nd_shift: 119.956 ms
[CPU] sample::interpolate: 58.5207 ms
[CPU] sample::apply_phase_sampled: 25.131 ms
[CPU] sample_tot: 3639.72 ms
[CPU] sample_image::free_data: 3.72888 ms
[CPU] sample_image_tot: 3855.98 ms
[CPU] reduce_chi2::diff_weighted: 5.92342 ms
[CPU] reduce_chi2::reduction: 2.4329 ms
[CPU] reduce_chi2_tot: 8.3699 ms
[CPU] chi2_imag::free_fint: 0.00177498 ms
[CPU] chi2_image_tot: 3864.36 ms

[CPU] chi2_imag::fftw_alloc: 0.00139099 ms
[CPU] sample_image::copy_input: 209.346 ms
[CPU] sample::1st_shift: 113.713 ms
[CPU] sample::FFT: 3318.26 ms
[CPU] sample::2nd_shift: 117.203 ms
[CPU] sample::interpolate: 54.0757 ms
[CPU] sample::apply_phase_sampled: 21.3871 ms
[CPU] sample_tot: 3626.37 ms
[CPU] sample_image::free_data: 3.62303 ms
[CPU] sample_image_tot: 3839.36 ms
[CPU] reduce_chi2::diff_weighted: 3.93479 ms
[CPU] reduce_chi2::reduction: 1.51335 ms
[CPU] reduce_chi2_tot: 5.45702 ms
[CPU] chi2_imag::free_fint: 0.00111602 ms
[CPU] chi2_image_tot: 3844.82 ms

[CPU] chi2_imag::fftw_alloc: 0.00267301 ms
[CPU] sample_image::copy_input: 212.35 ms
[CPU] sample::1st_shift: 116.514 ms
[CPU] sample::FFT: 3320.94 ms
[CPU] sample::2nd_shift: 121.507 ms
[CPU] sample::interpolate: 58.5792 ms
[CPU] sample::apply_phase_sampled: 22.8212 ms
[CPU] sample_tot: 3642.08 ms
[CPU] sample_image::free_data: 3.63481 ms
[CPU] sample_image_tot: 3858.09 ms
[CPU] reduce_chi2::diff_weighted: 4.74022 ms
[CPU] reduce_chi2::reduction: 1.63098 ms
[CPU] reduce_chi2_tot: 6.37895 ms
[CPU] chi2_imag::free_fint: 0.00102201 ms
[CPU] chi2_image_tot: 3864.48 ms

[CPU] chi2_imag::fftw_alloc: 0.001362 ms
[CPU] sample_image::copy_input: 209.456 ms
[CPU] sample::1st_shift: 113.292 ms
[CPU] sample::FFT: 3322.76 ms
[CPU] sample::2nd_shift: 117.845 ms
[CPU] sample::interpolate: 57.0443 ms
[CPU] sample::apply_phase_sampled: 23.7407 ms
[CPU] sample_tot: 3636.32 ms
[CPU] sample_image::free_data: 3.7208 ms
[CPU] sample_image_tot: 3849.52 ms
[CPU] reduce_chi2::diff_weighted: 4.15997 ms
[CPU] reduce_chi2::reduction: 1.86423 ms
[CPU] reduce_chi2_tot: 6.03208 ms
[CPU] chi2_imag::free_fint: 0.00100501 ms
[CPU] chi2_image_tot: 3855.56 ms

[CPU] chi2_imag::fftw_alloc: 0.00133197 ms
[CPU] sample_image::copy_input: 210.973 ms
[CPU] sample::1st_shift: 114.676 ms
[CPU] sample::FFT: 3320.92 ms
[CPU] sample::2nd_shift: 118.5 ms
[CPU] sample::interpolate: 64.5858 ms
[CPU] sample::apply_phase_sampled: 25.3853 ms
[CPU] sample_tot: 3645.74 ms
[CPU] sample_image::free_data: 3.68109 ms
[CPU] sample_image_tot: 3860.42 ms
[CPU] reduce_chi2::diff_weighted: 7.82001 ms
[CPU] reduce_chi2::reduction: 1.85279 ms
[CPU] reduce_chi2_tot: 9.68601 ms
[CPU] chi2_imag::free_fint: 0.00171503 ms
[CPU] chi2_image_tot: 3870.11 ms

[CPU] chi2_imag::fftw_alloc: 0.00272703 ms
[CPU] sample_image::copy_input: 216.175 ms
[CPU] sample::1st_shift: 115.688 ms
[CPU] sample::FFT: 3240.07 ms
[CPU] sample::2nd_shift: 115.265 ms
[CPU] sample::interpolate: 53.2837 ms
[CPU] sample::apply_phase_sampled: 21.4101 ms
[CPU] sample_tot: 3547.43 ms
[CPU] sample_image::free_data: 3.61636 ms
[CPU] sample_image_tot: 3767.23 ms
[CPU] reduce_chi2::diff_weighted: 4.45213 ms
[CPU] reduce_chi2::reduction: 1.51123 ms
[CPU] reduce_chi2_tot: 5.97223 ms
[CPU] chi2_imag::free_fint: 0.00133005 ms
[CPU] chi2_image_tot: 3773.23 ms

[CPU] chi2_imag::fftw_alloc: 0.00115501 ms
[CPU] sample_image::copy_input: 208.577 ms
[CPU] sample::1st_shift: 114.133 ms
[CPU] sample::FFT: 3245.54 ms
[CPU] sample::2nd_shift: 116.241 ms
[CPU] sample::interpolate: 61.5571 ms
[CPU] sample::apply_phase_sampled: 25.1691 ms
[CPU] sample_tot: 3564.29 ms
[CPU] sample_image::free_data: 3.74343 ms
[CPU] sample_image_tot: 3776.63 ms
[CPU] reduce_chi2::diff_weighted: 5.1732 ms
[CPU] reduce_chi2::reduction: 1.86263 ms
[CPU] reduce_chi2_tot: 7.04385 ms
[CPU] chi2_imag::free_fint: 0.000779983 ms
[CPU] chi2_image_tot: 3783.68 ms

[CPU] chi2_imag::fftw_alloc: 0.00278995 ms
[CPU] sample_image::copy_input: 212.49 ms
[CPU] sample::1st_shift: 116.111 ms
[CPU] sample::FFT: 3240.53 ms
[CPU] sample::2nd_shift: 121.053 ms
[CPU] sample::interpolate: 62.6876 ms
[CPU] sample::apply_phase_sampled: 24.2025 ms
[CPU] sample_tot: 3566.25 ms
[CPU] sample_image::free_data: 3.73702 ms
[CPU] sample_image_tot: 3782.49 ms
[CPU] reduce_chi2::diff_weighted: 4.39859 ms
[CPU] reduce_chi2::reduction: 1.5076 ms
[CPU] reduce_chi2_tot: 5.91355 ms
[CPU] chi2_imag::free_fint: 0.00109203 ms
[CPU] chi2_image_tot: 3788.43 ms

[CPU] chi2_imag::fftw_alloc: 0.00154 ms
[CPU] sample_image::copy_input: 209.004 ms
[CPU] sample::1st_shift: 113.11 ms
[CPU] sample::FFT: 3236.65 ms
[CPU] sample::2nd_shift: 121.012 ms
[CPU] sample::interpolate: 56.9349 ms
[CPU] sample::apply_phase_sampled: 21.3874 ms
[CPU] sample_tot: 3550.79 ms
[CPU] sample_image::free_data: 3.59575 ms
[CPU] sample_image_tot: 3763.4 ms
[CPU] reduce_chi2::diff_weighted: 4.28508 ms
[CPU] reduce_chi2::reduction: 1.53112 ms
[CPU] reduce_chi2_tot: 5.82389 ms
[CPU] chi2_imag::free_fint: 0.001084 ms
[CPU] chi2_image_tot: 3769.24 ms
16384	1.000000e+06	float64	2	0	7.304429e+01	3.844436e+00	3.470417e-02	3.769301e+00
# |--> timings: [3.876507043838501, 3.8675050735473633, 3.8723621368408203, 3.849724054336548, 3.861649990081787, 3.8648500442504883, 3.855189085006714, 3.8641419410705566, 3.8573708534240723, 3.8690989017486572, 3.8666160106658936, 3.8644320964813232, 3.845262050628662, 3.8645808696746826, 3.8556249141693115, 3.8704700469970703, 3.773319959640503, 3.78426194190979, 3.7885279655456543, 3.769301176071167]

[CPU] chi2_imag::fftw_alloc: 0.001924 ms
[CPU] sample_image::copy_input: 124.329 ms
[CPU] sample::1st_shift: 88.987 ms
[CPU] sample::FFT: 1681.51 ms
[CPU] sample::2nd_shift: 88.4892 ms
[CPU] sample::interpolate: 31.5169 ms
[CPU] sample::apply_phase_sampled: 12.3978 ms
[CPU] sample_tot: 1904.62 ms
[CPU] sample_image::free_data: 3.85404 ms
[CPU] sample_image_tot: 2032.83 ms
[CPU] reduce_chi2::diff_weighted: 2.18672 ms
[CPU] reduce_chi2::reduction: 0.771685 ms
[CPU] reduce_chi2_tot: 2.96948 ms
[CPU] chi2_imag::free_fint: 0.00111898 ms
[CPU] chi2_image_tot: 2035.81 ms

[CPU] chi2_imag::fftw_alloc: 0.00136503 ms
[CPU] sample_image::copy_input: 122.168 ms
[CPU] sample::1st_shift: 88.4126 ms
[CPU] sample::FFT: 1674.43 ms
[CPU] sample::2nd_shift: 86.9586 ms
[CPU] sample::interpolate: 31.6741 ms
[CPU] sample::apply_phase_sampled: 12.5273 ms
[CPU] sample_tot: 1895.7 ms
[CPU] sample_image::free_data: 3.74166 ms
[CPU] sample_image_tot: 2021.62 ms
[CPU] reduce_chi2::diff_weighted: 2.35242 ms
[CPU] reduce_chi2::reduction: 0.893449 ms
[CPU] reduce_chi2_tot: 3.25417 ms
[CPU] chi2_imag::free_fint: 0.00105402 ms
[CPU] chi2_image_tot: 2024.89 ms

[CPU] chi2_imag::fftw_alloc: 0.00149995 ms
[CPU] sample_image::copy_input: 122.135 ms
[CPU] sample::1st_shift: 88.226 ms
[CPU] sample::FFT: 1675.78 ms
[CPU] sample::2nd_shift: 86.7087 ms
[CPU] sample::interpolate: 31.2644 ms
[CPU] sample::apply_phase_sampled: 11.2198 ms
[CPU] sample_tot: 1894.92 ms
[CPU] sample_image::free_data: 3.73558 ms
[CPU] sample_image_tot: 2020.81 ms
[CPU] reduce_chi2::diff_weighted: 2.21739 ms
[CPU] reduce_chi2::reduction: 0.835833 ms
[CPU] reduce_chi2_tot: 3.06203 ms
[CPU] chi2_imag::free_fint: 0.00166701 ms
[CPU] chi2_image_tot: 2023.89 ms

[CPU] chi2_imag::fftw_alloc: 0.00140304 ms
[CPU] sample_image::copy_input: 122.454 ms
[CPU] sample::1st_shift: 87.2843 ms
[CPU] sample::FFT: 1676.94 ms
[CPU] sample::2nd_shift: 88.5544 ms
[CPU] sample::interpolate: 31.2606 ms
[CPU] sample::apply_phase_sampled: 11.2149 ms
[CPU] sample_tot: 1896.99 ms
[CPU] sample_image::free_data: 3.60138 ms
[CPU] sample_image_tot: 2023.07 ms
[CPU] reduce_chi2::diff_weighted: 2.37844 ms
[CPU] reduce_chi2::reduction: 0.849953 ms
[CPU] reduce_chi2_tot: 3.23824 ms
[CPU] chi2_imag::free_fint: 0.000928005 ms
[CPU] chi2_image_tot: 2026.31 ms

[CPU] chi2_imag::fftw_alloc: 0.00126398 ms
[CPU] sample_image::copy_input: 122.674 ms
[CPU] sample::1st_shift: 88.8173 ms
[CPU] sample::FFT: 1671.63 ms
[CPU] sample::2nd_shift: 87.6854 ms
[CPU] sample::interpolate: 31.3794 ms
[CPU] sample::apply_phase_sampled: 12.862 ms
[CPU] sample_tot: 1894.09 ms
[CPU] sample_image::free_data: 3.9942 ms
[CPU] sample_image_tot: 2020.78 ms
[CPU] reduce_chi2::diff_weighted: 2.2316 ms
[CPU] reduce_chi2::reduction: 0.768058 ms
[CPU] reduce_chi2_tot: 3.00732 ms
[CPU] chi2_imag::free_fint: 0.001229 ms
[CPU] chi2_image_tot: 2023.79 ms

[CPU] chi2_imag::fftw_alloc: 0.00150001 ms
[CPU] sample_image::copy_input: 122.199 ms
[CPU] sample::1st_shift: 88.1288 ms
[CPU] sample::FFT: 1672.55 ms
[CPU] sample::2nd_shift: 90.2857 ms
[CPU] sample::interpolate: 33.9438 ms
[CPU] sample::apply_phase_sampled: 13.4145 ms
[CPU] sample_tot: 1900.07 ms
[CPU] sample_image::free_data: 3.88798 ms
[CPU] sample_image_tot: 2026.18 ms
[CPU] reduce_chi2::diff_weighted: 2.29844 ms
[CPU] reduce_chi2::reduction: 0.814808 ms
[CPU] reduce_chi2_tot: 3.12178 ms
[CPU] chi2_imag::free_fint: 0.00101299 ms
[CPU] chi2_image_tot: 2029.31 ms

[CPU] chi2_imag::fftw_alloc: 0.00135199 ms
[CPU] sample_image::copy_input: 120.702 ms
[CPU] sample::1st_shift: 87.6821 ms
[CPU] sample::FFT: 1687.31 ms
[CPU] sample::2nd_shift: 88.1023 ms
[CPU] sample::interpolate: 33 ms
[CPU] sample::apply_phase_sampled: 12.1016 ms
[CPU] sample_tot: 1909.94 ms
[CPU] sample_image::free_data: 3.73889 ms
[CPU] sample_image_tot: 2034.4 ms
[CPU] reduce_chi2::diff_weighted: 2.62177 ms
[CPU] reduce_chi2::reduction: 0.940961 ms
[CPU] reduce_chi2_tot: 3.57174 ms
[CPU] chi2_imag::free_fint: 0.00104803 ms
[CPU] chi2_image_tot: 2037.98 ms

[CPU] chi2_imag::fftw_alloc: 0.00283303 ms
[CPU] sample_image::copy_input: 122.339 ms
[CPU] sample::1st_shift: 88.1066 ms
[CPU] sample::FFT: 1675.17 ms
[CPU] sample::2nd_shift: 87.2685 ms
[CPU] sample::interpolate: 31.1845 ms
[CPU] sample::apply_phase_sampled: 11.1976 ms
[CPU] sample_tot: 1894.67 ms
[CPU] sample_image::free_data: 3.73471 ms
[CPU] sample_image_tot: 2020.76 ms
[CPU] reduce_chi2::diff_weighted: 2.14528 ms
[CPU] reduce_chi2::reduction: 0.775226 ms
[CPU] reduce_chi2_tot: 2.92914 ms
[CPU] chi2_imag::free_fint: 0.00123901 ms
[CPU] chi2_image_tot: 2023.7 ms

[CPU] chi2_imag::fftw_alloc: 0.00130897 ms
[CPU] sample_image::copy_input: 121.255 ms
[CPU] sample::1st_shift: 88.4569 ms
[CPU] sample::FFT: 1697.75 ms
[CPU] sample::2nd_shift: 86.8102 ms
[CPU] sample::interpolate: 31.6025 ms
[CPU] sample::apply_phase_sampled: 12.33 ms
[CPU] sample_tot: 1918.69 ms
[CPU] sample_image::free_data: 3.82245 ms
[CPU] sample_image_tot: 2043.78 ms
[CPU] reduce_chi2::diff_weighted: 3.05604 ms
[CPU] reduce_chi2::reduction: 0.977955 ms
[CPU] reduce_chi2_tot: 4.04341 ms
[CPU] chi2_imag::free_fint: 0.00100397 ms
[CPU] chi2_image_tot: 2047.84 ms

[CPU] chi2_imag::fftw_alloc: 0.00127999 ms
[CPU] sample_image::copy_input: 122.051 ms
[CPU] sample::1st_shift: 88.2372 ms
[CPU] sample::FFT: 1682.58 ms
[CPU] sample::2nd_shift: 85.393 ms
[CPU] sample::interpolate: 31.0977 ms
[CPU] sample::apply_phase_sampled: 12.3735 ms
[CPU] sample_tot: 1901.38 ms
[CPU] sample_image::free_data: 3.90929 ms
[CPU] sample_image_tot: 2027.37 ms
[CPU] reduce_chi2::diff_weighted: 2.3248 ms
[CPU] reduce_chi2::reduction: 0.817304 ms
[CPU] reduce_chi2_tot: 3.15063 ms
[CPU] chi2_imag::free_fint: 0.00119302 ms
[CPU] chi2_image_tot: 2030.53 ms

[CPU] chi2_imag::fftw_alloc: 0.00285299 ms
[CPU] sample_image::copy_input: 121.428 ms
[CPU] sample::1st_shift: 88.1533 ms
[CPU] sample::FFT: 1684.6 ms
[CPU] sample::2nd_shift: 91.3604 ms
[CPU] sample::interpolate: 32.7709 ms
[CPU] sample::apply_phase_sampled: 11.1966 ms
[CPU] sample_tot: 1909.84 ms
[CPU] sample_image::free_data: 3.74272 ms
[CPU] sample_image_tot: 2035.02 ms
[CPU] reduce_chi2::diff_weighted: 2.75239 ms
[CPU] reduce_chi2::reduction: 0.851899 ms
[CPU] reduce_chi2_tot: 3.61226 ms
[CPU] chi2_imag::free_fint: 0.00111398 ms
[CPU] chi2_image_tot: 2038.65 ms

[CPU] chi2_imag::fftw_alloc: 0.00138703 ms
[CPU] sample_image::copy_input: 122.136 ms
[CPU] sample::1st_shift: 88.561 ms
[CPU] sample::FFT: 1701 ms
[CPU] sample::2nd_shift: 88.4183 ms
[CPU] sample::interpolate: 32.9225 ms
[CPU] sample::apply_phase_sampled: 12.5301 ms
[CPU] sample_tot: 1925.14 ms
[CPU] sample_image::free_data: 3.71967 ms
[CPU] sample_image_tot: 2051.01 ms
[CPU] reduce_chi2::diff_weighted: 2.15428 ms
[CPU] reduce_chi2::reduction: 0.803245 ms
[CPU] reduce_chi2_tot: 2.96575 ms
[CPU] chi2_imag::free_fint: 0.00145403 ms
[CPU] chi2_image_tot: 2053.99 ms

[CPU] chi2_imag::fftw_alloc: 0.00141998 ms
[CPU] sample_image::copy_input: 122.266 ms
[CPU] sample::1st_shift: 88.2924 ms
[CPU] sample::FFT: 1687.53 ms
[CPU] sample::2nd_shift: 86.6931 ms
[CPU] sample::interpolate: 31.9965 ms
[CPU] sample::apply_phase_sampled: 12.1633 ms
[CPU] sample_tot: 1908.4 ms
[CPU] sample_image::free_data: 3.7327 ms
[CPU] sample_image_tot: 2034.42 ms
[CPU] reduce_chi2::diff_weighted: 2.16965 ms
[CPU] reduce_chi2::reduction: 0.788055 ms
[CPU] reduce_chi2_tot: 2.96629 ms
[CPU] chi2_imag::free_fint: 0.000975037 ms
[CPU] chi2_image_tot: 2037.39 ms

[CPU] chi2_imag::fftw_alloc: 0.00119896 ms
[CPU] sample_image::copy_input: 121.237 ms
[CPU] sample::1st_shift: 87.7682 ms
[CPU] sample::FFT: 1698.91 ms
[CPU] sample::2nd_shift: 86.7038 ms
[CPU] sample::interpolate: 31.663 ms
[CPU] sample::apply_phase_sampled: 12.4974 ms
[CPU] sample_tot: 1919.28 ms
[CPU] sample_image::free_data: 3.74668 ms
[CPU] sample_image_tot: 2044.28 ms
[CPU] reduce_chi2::diff_weighted: 2.66144 ms
[CPU] reduce_chi2::reduction: 0.890044 ms
[CPU] reduce_chi2_tot: 3.56037 ms
[CPU] chi2_imag::free_fint: 0.00120996 ms
[CPU] chi2_image_tot: 2047.85 ms

[CPU] chi2_imag::fftw_alloc: 0.00119803 ms
[CPU] sample_image::copy_input: 122.388 ms
[CPU] sample::1st_shift: 87.3104 ms
[CPU] sample::FFT: 1697.83 ms
[CPU] sample::2nd_shift: 86.9938 ms
[CPU] sample::interpolate: 31.5063 ms
[CPU] sample::apply_phase_sampled: 11.7362 ms
[CPU] sample_tot: 1917.07 ms
[CPU] sample_image::free_data: 3.96299 ms
[CPU] sample_image_tot: 2043.44 ms
[CPU] reduce_chi2::diff_weighted: 2.82263 ms
[CPU] reduce_chi2::reduction: 1.00313 ms
[CPU] reduce_chi2_tot: 3.83358 ms
[CPU] chi2_imag::free_fint: 0.00149698 ms
[CPU] chi2_image_tot: 2047.28 ms

[CPU] chi2_imag::fftw_alloc: 0.00197097 ms
[CPU] sample_image::copy_input: 121.248 ms
[CPU] sample::1st_shift: 88.5681 ms
[CPU] sample::FFT: 1680.02 ms
[CPU] sample::2nd_shift: 86.3994 ms
[CPU] sample::interpolate: 31.3463 ms
[CPU] sample::apply_phase_sampled: 11.1562 ms
[CPU] sample_tot: 1899.22 ms
[CPU] sample_image::free_data: 3.73967 ms
[CPU] sample_image_tot: 2024.22 ms
[CPU] reduce_chi2::diff_weighted: 2.16606 ms
[CPU] reduce_chi2::reduction: 0.805914 ms
[CPU] reduce_chi2_tot: 2.98071 ms
[CPU] chi2_imag::free_fint: 0.000974978 ms
[CPU] chi2_image_tot: 2027.21 ms

[CPU] chi2_imag::fftw_alloc: 0.00151701 ms
[CPU] sample_image::copy_input: 122.456 ms
[CPU] sample::1st_shift: 88.2374 ms
[CPU] sample::FFT: 1689.05 ms
[CPU] sample::2nd_shift: 87.7631 ms
[CPU] sample::interpolate: 31.4487 ms
[CPU] sample::apply_phase_sampled: 11.1956 ms
[CPU] sample_tot: 1909.43 ms
[CPU] sample_image::free_data: 3.74293 ms
[CPU] sample_image_tot: 2035.64 ms
[CPU] reduce_chi2::diff_weighted: 2.16928 ms
[CPU] reduce_chi2::reduction: 0.795549 ms
[CPU] reduce_chi2_tot: 2.97317 ms
[CPU] chi2_imag::free_fint: 0.00110699 ms
[CPU] chi2_image_tot: 2038.63 ms

[CPU] chi2_imag::fftw_alloc: 0.00120798 ms
[CPU] sample_image::copy_input: 121.901 ms
[CPU] sample::1st_shift: 88.3906 ms
[CPU] sample::FFT: 1691.89 ms
[CPU] sample::2nd_shift: 87.946 ms
[CPU] sample::interpolate: 31.3841 ms
[CPU] sample::apply_phase_sampled: 12.0272 ms
[CPU] sample_tot: 1913.38 ms
[CPU] sample_image::free_data: 4.03805 ms
[CPU] sample_image_tot: 2039.34 ms
[CPU] reduce_chi2::diff_weighted: 2.40489 ms
[CPU] reduce_chi2::reduction: 0.907971 ms
[CPU] reduce_chi2_tot: 3.32082 ms
[CPU] chi2_imag::free_fint: 0.00156899 ms
[CPU] chi2_image_tot: 2042.67 ms

[CPU] chi2_imag::fftw_alloc: 0.00139896 ms
[CPU] sample_image::copy_input: 121.73 ms
[CPU] sample::1st_shift: 88.3689 ms
[CPU] sample::FFT: 1678.28 ms
[CPU] sample::2nd_shift: 88.1595 ms
[CPU] sample::interpolate: 31.3725 ms
[CPU] sample::apply_phase_sampled: 11.1511 ms
[CPU] sample_tot: 1899.14 ms
[CPU] sample_image::free_data: 3.61503 ms
[CPU] sample_image_tot: 2024.51 ms
[CPU] reduce_chi2::diff_weighted: 2.3885 ms
[CPU] reduce_chi2::reduction: 0.846708 ms
[CPU] reduce_chi2_tot: 3.2443 ms
[CPU] chi2_imag::free_fint: 0.00110402 ms
[CPU] chi2_image_tot: 2027.76 ms

[CPU] chi2_imag::fftw_alloc: 0.00123703 ms
[CPU] sample_image::copy_input: 121.379 ms
[CPU] sample::1st_shift: 87.5924 ms
[CPU] sample::FFT: 1684.52 ms
[CPU] sample::2nd_shift: 87.5023 ms
[CPU] sample::interpolate: 31.5015 ms
[CPU] sample::apply_phase_sampled: 12.077 ms
[CPU] sample_tot: 1904.98 ms
[CPU] sample_image::free_data: 3.84707 ms
[CPU] sample_image_tot: 2030.23 ms
[CPU] reduce_chi2::diff_weighted: 2.40065 ms
[CPU] reduce_chi2::reduction: 0.859965 ms
[CPU] reduce_chi2_tot: 3.26923 ms
[CPU] chi2_imag::free_fint: 0.00174099 ms
[CPU] chi2_image_tot: 2033.51 ms
16384	1.000000e+06	float64	4	0	3.866615e+01	2.035060e+00	9.296115e-03	2.023802e+00
# |--> timings: [2.035857915878296, 2.025381088256836, 2.023952007293701, 2.0263800621032715, 2.0241668224334717, 2.0293779373168945, 2.038323163986206, 2.0238020420074463, 2.0479021072387695, 2.030898094177246, 2.038745880126953, 2.054060935974121, 2.037454843521118, 2.047913074493408, 2.0473461151123047, 2.027595043182373, 2.0387051105499268, 2.042733907699585, 2.0278232097625732, 2.0335869789123535]

[CPU] chi2_imag::fftw_alloc: 0.00190205 ms
[CPU] sample_image::copy_input: 144.59 ms
[CPU] sample::1st_shift: 87.7196 ms
[CPU] sample::FFT: 1215.34 ms
[CPU] sample::2nd_shift: 85.4233 ms
[CPU] sample::interpolate: 21.6602 ms
[CPU] sample::apply_phase_sampled: 7.48974 ms
[CPU] sample_tot: 1419.34 ms
[CPU] sample_image::free_data: 3.761 ms
[CPU] sample_image_tot: 1567.71 ms
[CPU] reduce_chi2::diff_weighted: 1.56843 ms
[CPU] reduce_chi2::reduction: 0.577993 ms
[CPU] reduce_chi2_tot: 2.15463 ms
[CPU] chi2_imag::free_fint: 0.00117399 ms
[CPU] chi2_image_tot: 1569.88 ms

[CPU] chi2_imag::fftw_alloc: 0.00142405 ms
[CPU] sample_image::copy_input: 143.428 ms
[CPU] sample::1st_shift: 87.6251 ms
[CPU] sample::FFT: 1152.99 ms
[CPU] sample::2nd_shift: 85.0747 ms
[CPU] sample::interpolate: 22.2535 ms
[CPU] sample::apply_phase_sampled: 8.2514 ms
[CPU] sample_tot: 1357.89 ms
[CPU] sample_image::free_data: 3.92559 ms
[CPU] sample_image_tot: 1505.26 ms
[CPU] reduce_chi2::diff_weighted: 1.78596 ms
[CPU] reduce_chi2::reduction: 0.644137 ms
[CPU] reduce_chi2_tot: 2.43819 ms
[CPU] chi2_imag::free_fint: 0.00137801 ms
[CPU] chi2_image_tot: 1507.71 ms

[CPU] chi2_imag::fftw_alloc: 0.00151299 ms
[CPU] sample_image::copy_input: 143.516 ms
[CPU] sample::1st_shift: 87.1474 ms
[CPU] sample::FFT: 1157.18 ms
[CPU] sample::2nd_shift: 86.0496 ms
[CPU] sample::interpolate: 22.6156 ms
[CPU] sample::apply_phase_sampled: 8.63307 ms
[CPU] sample_tot: 1363.34 ms
[CPU] sample_image::free_data: 3.75447 ms
[CPU] sample_image_tot: 1510.63 ms
[CPU] reduce_chi2::diff_weighted: 1.56163 ms
[CPU] reduce_chi2::reduction: 0.559922 ms
[CPU] reduce_chi2_tot: 2.13003 ms
[CPU] chi2_imag::free_fint: 0.00130699 ms
[CPU] chi2_image_tot: 1512.77 ms

[CPU] chi2_imag::fftw_alloc: 0.00162801 ms
[CPU] sample_image::copy_input: 143.565 ms
[CPU] sample::1st_shift: 86.6954 ms
[CPU] sample::FFT: 1154.62 ms
[CPU] sample::2nd_shift: 85.6713 ms
[CPU] sample::interpolate: 21.4996 ms
[CPU] sample::apply_phase_sampled: 7.82517 ms
[CPU] sample_tot: 1358.01 ms
[CPU] sample_image::free_data: 3.80262 ms
[CPU] sample_image_tot: 1505.39 ms
[CPU] reduce_chi2::diff_weighted: 1.77429 ms
[CPU] reduce_chi2::reduction: 0.610747 ms
[CPU] reduce_chi2_tot: 2.39435 ms
[CPU] chi2_imag::free_fint: 0.00114902 ms
[CPU] chi2_image_tot: 1507.8 ms

[CPU] chi2_imag::fftw_alloc: 0.00130496 ms
[CPU] sample_image::copy_input: 143.044 ms
[CPU] sample::1st_shift: 86.3711 ms
[CPU] sample::FFT: 1152.73 ms
[CPU] sample::2nd_shift: 84.9658 ms
[CPU] sample::interpolate: 21.7001 ms
[CPU] sample::apply_phase_sampled: 7.60302 ms
[CPU] sample_tot: 1355.08 ms
[CPU] sample_image::free_data: 3.79923 ms
[CPU] sample_image_tot: 1501.94 ms
[CPU] reduce_chi2::diff_weighted: 1.60911 ms
[CPU] reduce_chi2::reduction: 0.600571 ms
[CPU] reduce_chi2_tot: 2.21817 ms
[CPU] chi2_imag::free_fint: 0.00111701 ms
[CPU] chi2_image_tot: 1504.17 ms

[CPU] chi2_imag::fftw_alloc: 0.00141503 ms
[CPU] sample_image::copy_input: 144.169 ms
[CPU] sample::1st_shift: 86.56 ms
[CPU] sample::FFT: 1146.94 ms
[CPU] sample::2nd_shift: 85.3512 ms
[CPU] sample::interpolate: 21.7515 ms
[CPU] sample::apply_phase_sampled: 7.84387 ms
[CPU] sample_tot: 1350.19 ms
[CPU] sample_image::free_data: 3.80775 ms
[CPU] sample_image_tot: 1498.19 ms
[CPU] reduce_chi2::diff_weighted: 1.70513 ms
[CPU] reduce_chi2::reduction: 0.566176 ms
[CPU] reduce_chi2_tot: 2.27945 ms
[CPU] chi2_imag::free_fint: 0.00142696 ms
[CPU] chi2_image_tot: 1500.48 ms

[CPU] chi2_imag::fftw_alloc: 0.00191596 ms
[CPU] sample_image::copy_input: 143.983 ms
[CPU] sample::1st_shift: 86.4033 ms
[CPU] sample::FFT: 1148.79 ms
[CPU] sample::2nd_shift: 85.1383 ms
[CPU] sample::interpolate: 21.7004 ms
[CPU] sample::apply_phase_sampled: 7.74247 ms
[CPU] sample_tot: 1351.48 ms
[CPU] sample_image::free_data: 3.80336 ms
[CPU] sample_image_tot: 1499.28 ms
[CPU] reduce_chi2::diff_weighted: 1.70642 ms
[CPU] reduce_chi2::reduction: 0.658005 ms
[CPU] reduce_chi2_tot: 2.37266 ms
[CPU] chi2_imag::free_fint: 0.00114704 ms
[CPU] chi2_image_tot: 1501.67 ms

[CPU] chi2_imag::fftw_alloc: 0.00152795 ms
[CPU] sample_image::copy_input: 142.863 ms
[CPU] sample::1st_shift: 86.1612 ms
[CPU] sample::FFT: 1150.24 ms
[CPU] sample::2nd_shift: 85.1972 ms
[CPU] sample::interpolate: 22.6142 ms
[CPU] sample::apply_phase_sampled: 8.52933 ms
[CPU] sample_tot: 1354.49 ms
[CPU] sample_image::free_data: 3.76899 ms
[CPU] sample_image_tot: 1501.14 ms
[CPU] reduce_chi2::diff_weighted: 1.81082 ms
[CPU] reduce_chi2::reduction: 0.613305 ms
[CPU] reduce_chi2_tot: 2.43246 ms
[CPU] chi2_imag::free_fint: 0.000730972 ms
[CPU] chi2_image_tot: 1503.58 ms

[CPU] chi2_imag::fftw_alloc: 0.00129599 ms
[CPU] sample_image::copy_input: 143.979 ms
[CPU] sample::1st_shift: 86.7495 ms
[CPU] sample::FFT: 1203.41 ms
[CPU] sample::2nd_shift: 85.6378 ms
[CPU] sample::interpolate: 21.821 ms
[CPU] sample::apply_phase_sampled: 8.30711 ms
[CPU] sample_tot: 1407.66 ms
[CPU] sample_image::free_data: 3.6604 ms
[CPU] sample_image_tot: 1555.32 ms
[CPU] reduce_chi2::diff_weighted: 1.91739 ms
[CPU] reduce_chi2::reduction: 0.666216 ms
[CPU] reduce_chi2_tot: 2.59282 ms
[CPU] chi2_imag::free_fint: 0.00129 ms
[CPU] chi2_image_tot: 1557.92 ms

[CPU] chi2_imag::fftw_alloc: 0.001268 ms
[CPU] sample_image::copy_input: 144.152 ms
[CPU] sample::1st_shift: 87.0258 ms
[CPU] sample::FFT: 1155.04 ms
[CPU] sample::2nd_shift: 85.6059 ms
[CPU] sample::interpolate: 22.6924 ms
[CPU] sample::apply_phase_sampled: 7.55793 ms
[CPU] sample_tot: 1359.65 ms
[CPU] sample_image::free_data: 3.75538 ms
[CPU] sample_image_tot: 1507.58 ms
[CPU] reduce_chi2::diff_weighted: 1.836 ms
[CPU] reduce_chi2::reduction: 0.640065 ms
[CPU] reduce_chi2_tot: 2.48432 ms
[CPU] chi2_imag::free_fint: 0.00123505 ms
[CPU] chi2_image_tot: 1510.07 ms

[CPU] chi2_imag::fftw_alloc: 0.00117702 ms
[CPU] sample_image::copy_input: 143.757 ms
[CPU] sample::1st_shift: 87.6898 ms
[CPU] sample::FFT: 1150.64 ms
[CPU] sample::2nd_shift: 85.9011 ms
[CPU] sample::interpolate: 21.7254 ms
[CPU] sample::apply_phase_sampled: 7.68149 ms
[CPU] sample_tot: 1355.35 ms
[CPU] sample_image::free_data: 3.8686 ms
[CPU] sample_image_tot: 1502.99 ms
[CPU] reduce_chi2::diff_weighted: 1.62435 ms
[CPU] reduce_chi2::reduction: 0.60438 ms
[CPU] reduce_chi2_tot: 2.23653 ms
[CPU] chi2_imag::free_fint: 0.00106898 ms
[CPU] chi2_image_tot: 1505.23 ms

[CPU] chi2_imag::fftw_alloc: 0.00169402 ms
[CPU] sample_image::copy_input: 143.961 ms
[CPU] sample::1st_shift: 86.9007 ms
[CPU] sample::FFT: 1206.16 ms
[CPU] sample::2nd_shift: 85.5586 ms
[CPU] sample::interpolate: 21.3611 ms
[CPU] sample::apply_phase_sampled: 7.48791 ms
[CPU] sample_tot: 1409.15 ms
[CPU] sample_image::free_data: 3.81407 ms
[CPU] sample_image_tot: 1556.94 ms
[CPU] reduce_chi2::diff_weighted: 1.81063 ms
[CPU] reduce_chi2::reduction: 0.55696 ms
[CPU] reduce_chi2_tot: 2.37893 ms
[CPU] chi2_imag::free_fint: 0.00118103 ms
[CPU] chi2_image_tot: 1559.33 ms

[CPU] chi2_imag::fftw_alloc: 0.00131998 ms
[CPU] sample_image::copy_input: 144.277 ms
[CPU] sample::1st_shift: 87.6032 ms
[CPU] sample::FFT: 1154.39 ms
[CPU] sample::2nd_shift: 86.3963 ms
[CPU] sample::interpolate: 21.3427 ms
[CPU] sample::apply_phase_sampled: 7.53336 ms
[CPU] sample_tot: 1359 ms
[CPU] sample_image::free_data: 3.73887 ms
[CPU] sample_image_tot: 1507.04 ms
[CPU] reduce_chi2::diff_weighted: 1.57767 ms
[CPU] reduce_chi2::reduction: 0.547566 ms
[CPU] reduce_chi2_tot: 2.13429 ms
[CPU] chi2_imag::free_fint: 0.00120304 ms
[CPU] chi2_image_tot: 1509.18 ms

[CPU] chi2_imag::fftw_alloc: 0.00124902 ms
[CPU] sample_image::copy_input: 144.106 ms
[CPU] sample::1st_shift: 86.801 ms
[CPU] sample::FFT: 1145.69 ms
[CPU] sample::2nd_shift: 86.1603 ms
[CPU] sample::interpolate: 22.1015 ms
[CPU] sample::apply_phase_sampled: 7.66325 ms
[CPU] sample_tot: 1350.18 ms
[CPU] sample_image::free_data: 3.91237 ms
[CPU] sample_image_tot: 1498.22 ms
[CPU] reduce_chi2::diff_weighted: 1.70596 ms
[CPU] reduce_chi2::reduction: 0.610062 ms
[CPU] reduce_chi2_tot: 2.32417 ms
[CPU] chi2_imag::free_fint: 0.00115798 ms
[CPU] chi2_image_tot: 1500.55 ms

[CPU] chi2_imag::fftw_alloc: 0.00164198 ms
[CPU] sample_image::copy_input: 144.326 ms
[CPU] sample::1st_shift: 86.8188 ms
[CPU] sample::FFT: 1160.97 ms
[CPU] sample::2nd_shift: 85.8251 ms
[CPU] sample::interpolate: 21.3154 ms
[CPU] sample::apply_phase_sampled: 7.92827 ms
[CPU] sample_tot: 1364.6 ms
[CPU] sample_image::free_data: 3.68526 ms
[CPU] sample_image_tot: 1512.63 ms
[CPU] reduce_chi2::diff_weighted: 1.68489 ms
[CPU] reduce_chi2::reduction: 0.64345 ms
[CPU] reduce_chi2_tot: 2.337 ms
[CPU] chi2_imag::free_fint: 0.00155298 ms
[CPU] chi2_image_tot: 1514.98 ms

[CPU] chi2_imag::fftw_alloc: 0.00117999 ms
[CPU] sample_image::copy_input: 143.654 ms
[CPU] sample::1st_shift: 86.5801 ms
[CPU] sample::FFT: 1154.69 ms
[CPU] sample::2nd_shift: 85.1633 ms
[CPU] sample::interpolate: 21.5621 ms
[CPU] sample::apply_phase_sampled: 7.51984 ms
[CPU] sample_tot: 1357.27 ms
[CPU] sample_image::free_data: 3.62899 ms
[CPU] sample_image_tot: 1504.57 ms
[CPU] reduce_chi2::diff_weighted: 1.56286 ms
[CPU] reduce_chi2::reduction: 0.559512 ms
[CPU] reduce_chi2_tot: 2.13052 ms
[CPU] chi2_imag::free_fint: 0.00129 ms
[CPU] chi2_image_tot: 1506.71 ms

[CPU] chi2_imag::fftw_alloc: 0.00150199 ms
[CPU] sample_image::copy_input: 144.519 ms
[CPU] sample::1st_shift: 87.5619 ms
[CPU] sample::FFT: 1153.55 ms
[CPU] sample::2nd_shift: 86.0793 ms
[CPU] sample::interpolate: 21.4286 ms
[CPU] sample::apply_phase_sampled: 7.62136 ms
[CPU] sample_tot: 1358 ms
[CPU] sample_image::free_data: 3.75471 ms
[CPU] sample_image_tot: 1506.3 ms
[CPU] reduce_chi2::diff_weighted: 1.6184 ms
[CPU] reduce_chi2::reduction: 0.554368 ms
[CPU] reduce_chi2_tot: 2.18159 ms
[CPU] chi2_imag::free_fint: 0.00109494 ms
[CPU] chi2_image_tot: 1508.49 ms

[CPU] chi2_imag::fftw_alloc: 0.00143697 ms
[CPU] sample_image::copy_input: 144.016 ms
[CPU] sample::1st_shift: 86.7794 ms
[CPU] sample::FFT: 1155.6 ms
[CPU] sample::2nd_shift: 85.3269 ms
[CPU] sample::interpolate: 21.3017 ms
[CPU] sample::apply_phase_sampled: 7.48651 ms
[CPU] sample_tot: 1358.22 ms
[CPU] sample_image::free_data: 3.73977 ms
[CPU] sample_image_tot: 1505.99 ms
[CPU] reduce_chi2::diff_weighted: 1.6507 ms
[CPU] reduce_chi2::reduction: 0.546381 ms
[CPU] reduce_chi2_tot: 2.20582 ms
[CPU] chi2_imag::free_fint: 0.00104302 ms
[CPU] chi2_image_tot: 1508.21 ms

[CPU] chi2_imag::fftw_alloc: 0.00131701 ms
[CPU] sample_image::copy_input: 144.27 ms
[CPU] sample::1st_shift: 87.3909 ms
[CPU] sample::FFT: 1161.29 ms
[CPU] sample::2nd_shift: 85.7758 ms
[CPU] sample::interpolate: 21.3088 ms
[CPU] sample::apply_phase_sampled: 7.53484 ms
[CPU] sample_tot: 1365.04 ms
[CPU] sample_image::free_data: 3.69328 ms
[CPU] sample_image_tot: 1513.02 ms
[CPU] reduce_chi2::diff_weighted: 1.76205 ms
[CPU] reduce_chi2::reduction: 0.615783 ms
[CPU] reduce_chi2_tot: 2.38677 ms
[CPU] chi2_imag::free_fint: 0.000972999 ms
[CPU] chi2_image_tot: 1515.42 ms

[CPU] chi2_imag::fftw_alloc: 0.00189402 ms
[CPU] sample_image::copy_input: 144.19 ms
[CPU] sample::1st_shift: 86.2362 ms
[CPU] sample::FFT: 1148.43 ms
[CPU] sample::2nd_shift: 85.8509 ms
[CPU] sample::interpolate: 22.1753 ms
[CPU] sample::apply_phase_sampled: 8.09208 ms
[CPU] sample_tot: 1352.47 ms
[CPU] sample_image::free_data: 3.86638 ms
[CPU] sample_image_tot: 1500.55 ms
[CPU] reduce_chi2::diff_weighted: 1.68208 ms
[CPU] reduce_chi2::reduction: 0.586491 ms
[CPU] reduce_chi2_tot: 2.27756 ms
[CPU] chi2_imag::free_fint: 0.000989006 ms
[CPU] chi2_image_tot: 1502.83 ms
16384	1.000000e+06	float64	6	0	2.873987e+01	1.512625e+00	1.633495e-02	1.501001e+00
# |--> timings: [1.5699329376220703, 1.5080900192260742, 1.512840986251831, 1.5078589916229248, 1.5042321681976318, 1.5010011196136475, 1.501737117767334, 1.5036451816558838, 1.5579841136932373, 1.5101370811462402, 1.5053000450134277, 1.5593969821929932, 1.5092549324035645, 1.501345157623291, 1.5150539875030518, 1.5067729949951172, 1.5085628032684326, 1.5082731246948242, 1.515481948852539, 1.5029058456420898]

[CPU] chi2_imag::fftw_alloc: 0.00202999 ms
[CPU] sample_image::copy_input: 162.164 ms
[CPU] sample::1st_shift: 90.8606 ms
[CPU] sample::FFT: 1125.76 ms
[CPU] sample::2nd_shift: 87.9247 ms
[CPU] sample::interpolate: 19.7249 ms
[CPU] sample::apply_phase_sampled: 6.71956 ms
[CPU] sample_tot: 1332.8 ms
[CPU] sample_image::free_data: 3.7808 ms
[CPU] sample_image_tot: 1498.76 ms
[CPU] reduce_chi2::diff_weighted: 1.59356 ms
[CPU] reduce_chi2::reduction: 0.717446 ms
[CPU] reduce_chi2_tot: 2.32462 ms
[CPU] chi2_imag::free_fint: 0.00136404 ms
[CPU] chi2_image_tot: 1501.1 ms

[CPU] chi2_imag::fftw_alloc: 0.00155898 ms
[CPU] sample_image::copy_input: 169.016 ms
[CPU] sample::1st_shift: 92.2312 ms
[CPU] sample::FFT: 1195.74 ms
[CPU] sample::2nd_shift: 89.4151 ms
[CPU] sample::interpolate: 17.3378 ms
[CPU] sample::apply_phase_sampled: 6.54298 ms
[CPU] sample_tot: 1402.99 ms
[CPU] sample_image::free_data: 3.75472 ms
[CPU] sample_image_tot: 1575.78 ms
[CPU] reduce_chi2::diff_weighted: 1.40383 ms
[CPU] reduce_chi2::reduction: 0.661405 ms
[CPU] reduce_chi2_tot: 2.07775 ms
[CPU] chi2_imag::free_fint: 0.00128499 ms
[CPU] chi2_image_tot: 1577.87 ms

[CPU] chi2_imag::fftw_alloc: 0.00177504 ms
[CPU] sample_image::copy_input: 171.88 ms
[CPU] sample::1st_shift: 94.1269 ms
[CPU] sample::FFT: 1146.43 ms
[CPU] sample::2nd_shift: 89.7724 ms
[CPU] sample::interpolate: 18.9358 ms
[CPU] sample::apply_phase_sampled: 6.54025 ms
[CPU] sample_tot: 1357.55 ms
[CPU] sample_image::free_data: 3.71372 ms
[CPU] sample_image_tot: 1533.16 ms
[CPU] reduce_chi2::diff_weighted: 1.47767 ms
[CPU] reduce_chi2::reduction: 0.657369 ms
[CPU] reduce_chi2_tot: 2.14811 ms
[CPU] chi2_imag::free_fint: 0.00127405 ms
[CPU] chi2_image_tot: 1535.32 ms

[CPU] chi2_imag::fftw_alloc: 0.00149995 ms
[CPU] sample_image::copy_input: 171.572 ms
[CPU] sample::1st_shift: 90.7372 ms
[CPU] sample::FFT: 1097.69 ms
[CPU] sample::2nd_shift: 86.7504 ms
[CPU] sample::interpolate: 18.8117 ms
[CPU] sample::apply_phase_sampled: 6.64331 ms
[CPU] sample_tot: 1302.39 ms
[CPU] sample_image::free_data: 3.91244 ms
[CPU] sample_image_tot: 1477.9 ms
[CPU] reduce_chi2::diff_weighted: 1.60306 ms
[CPU] reduce_chi2::reduction: 0.646157 ms
[CPU] reduce_chi2_tot: 2.25832 ms
[CPU] chi2_imag::free_fint: 0.00116701 ms
[CPU] chi2_image_tot: 1480.17 ms

[CPU] chi2_imag::fftw_alloc: 0.001429 ms
[CPU] sample_image::copy_input: 169.424 ms
[CPU] sample::1st_shift: 89.2272 ms
[CPU] sample::FFT: 1089.75 ms
[CPU] sample::2nd_shift: 89.1222 ms
[CPU] sample::interpolate: 18.3093 ms
[CPU] sample::apply_phase_sampled: 6.53269 ms
[CPU] sample_tot: 1295.49 ms
[CPU] sample_image::free_data: 3.63971 ms
[CPU] sample_image_tot: 1468.58 ms
[CPU] reduce_chi2::diff_weighted: 1.39221 ms
[CPU] reduce_chi2::reduction: 0.659507 ms
[CPU] reduce_chi2_tot: 2.06335 ms
[CPU] chi2_imag::free_fint: 0.00204996 ms
[CPU] chi2_image_tot: 1470.65 ms

[CPU] chi2_imag::fftw_alloc: 0.00157801 ms
[CPU] sample_image::copy_input: 166.495 ms
[CPU] sample::1st_shift: 90.9666 ms
[CPU] sample::FFT: 1054.41 ms
[CPU] sample::2nd_shift: 90.6835 ms
[CPU] sample::interpolate: 19.7115 ms
[CPU] sample::apply_phase_sampled: 7.31185 ms
[CPU] sample_tot: 1265.39 ms
[CPU] sample_image::free_data: 4.12746 ms
[CPU] sample_image_tot: 1436.03 ms
[CPU] reduce_chi2::diff_weighted: 1.58984 ms
[CPU] reduce_chi2::reduction: 0.742958 ms
[CPU] reduce_chi2_tot: 2.34118 ms
[CPU] chi2_imag::free_fint: 0.00133598 ms
[CPU] chi2_image_tot: 1438.38 ms

[CPU] chi2_imag::fftw_alloc: 0.00142003 ms
[CPU] sample_image::copy_input: 159.155 ms
[CPU] sample::1st_shift: 91.0934 ms
[CPU] sample::FFT: 1147.4 ms
[CPU] sample::2nd_shift: 89.7821 ms
[CPU] sample::interpolate: 17.2091 ms
[CPU] sample::apply_phase_sampled: 6.53293 ms
[CPU] sample_tot: 1353.98 ms
[CPU] sample_image::free_data: 3.6151 ms
[CPU] sample_image_tot: 1516.77 ms
[CPU] reduce_chi2::diff_weighted: 1.57009 ms
[CPU] reduce_chi2::reduction: 0.684307 ms
[CPU] reduce_chi2_tot: 2.2634 ms
[CPU] chi2_imag::free_fint: 0.001051 ms
[CPU] chi2_image_tot: 1519.04 ms

[CPU] chi2_imag::fftw_alloc: 0.00181299 ms
[CPU] sample_image::copy_input: 172.698 ms
[CPU] sample::1st_shift: 93.1773 ms
[CPU] sample::FFT: 1198.84 ms
[CPU] sample::2nd_shift: 87.4258 ms
[CPU] sample::interpolate: 17.4067 ms
[CPU] sample::apply_phase_sampled: 6.52488 ms
[CPU] sample_tot: 1405.72 ms
[CPU] sample_image::free_data: 3.62677 ms
[CPU] sample_image_tot: 1582.06 ms
[CPU] reduce_chi2::diff_weighted: 1.46454 ms
[CPU] reduce_chi2::reduction: 0.644413 ms
[CPU] reduce_chi2_tot: 2.11758 ms
[CPU] chi2_imag::free_fint: 0.001529 ms
[CPU] chi2_image_tot: 1584.19 ms

[CPU] chi2_imag::fftw_alloc: 0.00127096 ms
[CPU] sample_image::copy_input: 157.157 ms
[CPU] sample::1st_shift: 91.6023 ms
[CPU] sample::FFT: 1122.85 ms
[CPU] sample::2nd_shift: 90.1185 ms
[CPU] sample::interpolate: 19.3854 ms
[CPU] sample::apply_phase_sampled: 6.56328 ms
[CPU] sample_tot: 1333.16 ms
[CPU] sample_image::free_data: 3.61951 ms
[CPU] sample_image_tot: 1493.96 ms
[CPU] reduce_chi2::diff_weighted: 1.54155 ms
[CPU] reduce_chi2::reduction: 0.721492 ms
[CPU] reduce_chi2_tot: 2.27143 ms
[CPU] chi2_imag::free_fint: 0.00115199 ms
[CPU] chi2_image_tot: 1496.24 ms

[CPU] chi2_imag::fftw_alloc: 0.00130996 ms
[CPU] sample_image::copy_input: 154.84 ms
[CPU] sample::1st_shift: 88.9919 ms
[CPU] sample::FFT: 1068.99 ms
[CPU] sample::2nd_shift: 90.0294 ms
[CPU] sample::interpolate: 16.9699 ms
[CPU] sample::apply_phase_sampled: 6.54533 ms
[CPU] sample_tot: 1273.23 ms
[CPU] sample_image::free_data: 3.70018 ms
[CPU] sample_image_tot: 1431.8 ms
[CPU] reduce_chi2::diff_weighted: 1.43465 ms
[CPU] reduce_chi2::reduction: 0.662887 ms
[CPU] reduce_chi2_tot: 2.11109 ms
[CPU] chi2_imag::free_fint: 0.00124 ms
[CPU] chi2_image_tot: 1433.92 ms

[CPU] chi2_imag::fftw_alloc: 0.00154396 ms
[CPU] sample_image::copy_input: 157.357 ms
[CPU] sample::1st_shift: 91.3072 ms
[CPU] sample::FFT: 1158.13 ms
[CPU] sample::2nd_shift: 90.0312 ms
[CPU] sample::interpolate: 17.6827 ms
[CPU] sample::apply_phase_sampled: 6.55212 ms
[CPU] sample_tot: 1365.42 ms
[CPU] sample_image::free_data: 3.72074 ms
[CPU] sample_image_tot: 1526.52 ms
[CPU] reduce_chi2::diff_weighted: 1.4192 ms
[CPU] reduce_chi2::reduction: 0.656887 ms
[CPU] reduce_chi2_tot: 2.08869 ms
[CPU] chi2_imag::free_fint: 0.001368 ms
[CPU] chi2_image_tot: 1528.62 ms

[CPU] chi2_imag::fftw_alloc: 0.00164501 ms
[CPU] sample_image::copy_input: 153.902 ms
[CPU] sample::1st_shift: 88.6156 ms
[CPU] sample::FFT: 1162.62 ms
[CPU] sample::2nd_shift: 92.2238 ms
[CPU] sample::interpolate: 20.2446 ms
[CPU] sample::apply_phase_sampled: 6.89321 ms
[CPU] sample_tot: 1372.33 ms
[CPU] sample_image::free_data: 3.87175 ms
[CPU] sample_image_tot: 1530.14 ms
[CPU] reduce_chi2::diff_weighted: 1.37121 ms
[CPU] reduce_chi2::reduction: 0.737306 ms
[CPU] reduce_chi2_tot: 2.1225 ms
[CPU] chi2_imag::free_fint: 0.00138103 ms
[CPU] chi2_image_tot: 1532.27 ms

[CPU] chi2_imag::fftw_alloc: 0.00156596 ms
[CPU] sample_image::copy_input: 162.765 ms
[CPU] sample::1st_shift: 89.2351 ms
[CPU] sample::FFT: 1084.17 ms
[CPU] sample::2nd_shift: 89.7971 ms
[CPU] sample::interpolate: 17.7778 ms
[CPU] sample::apply_phase_sampled: 6.52676 ms
[CPU] sample_tot: 1289.78 ms
[CPU] sample_image::free_data: 3.62656 ms
[CPU] sample_image_tot: 1456.19 ms
[CPU] reduce_chi2::diff_weighted: 1.40278 ms
[CPU] reduce_chi2::reduction: 0.647239 ms
[CPU] reduce_chi2_tot: 2.05911 ms
[CPU] chi2_imag::free_fint: 0.00106497 ms
[CPU] chi2_image_tot: 1458.26 ms

[CPU] chi2_imag::fftw_alloc: 0.00127504 ms
[CPU] sample_image::copy_input: 171.746 ms
[CPU] sample::1st_shift: 91.7617 ms
[CPU] sample::FFT: 1209.97 ms
[CPU] sample::2nd_shift: 86.9883 ms
[CPU] sample::interpolate: 16.8297 ms
[CPU] sample::apply_phase_sampled: 6.5479 ms
[CPU] sample_tot: 1414.17 ms
[CPU] sample_image::free_data: 3.74838 ms
[CPU] sample_image_tot: 1589.68 ms
[CPU] reduce_chi2::diff_weighted: 1.41318 ms
[CPU] reduce_chi2::reduction: 0.657675 ms
[CPU] reduce_chi2_tot: 2.08163 ms
[CPU] chi2_imag::free_fint: 0.00148098 ms
[CPU] chi2_image_tot: 1591.77 ms

[CPU] chi2_imag::fftw_alloc: 0.00118895 ms
[CPU] sample_image::copy_input: 172.485 ms
[CPU] sample::1st_shift: 91.2544 ms
[CPU] sample::FFT: 1189.65 ms
[CPU] sample::2nd_shift: 89.5126 ms
[CPU] sample::interpolate: 18.7557 ms
[CPU] sample::apply_phase_sampled: 6.54305 ms
[CPU] sample_tot: 1397.44 ms
[CPU] sample_image::free_data: 3.71115 ms
[CPU] sample_image_tot: 1573.65 ms
[CPU] reduce_chi2::diff_weighted: 1.41409 ms
[CPU] reduce_chi2::reduction: 0.654738 ms
[CPU] reduce_chi2_tot: 2.08234 ms
[CPU] chi2_imag::free_fint: 0.00135798 ms
[CPU] chi2_image_tot: 1575.75 ms

[CPU] chi2_imag::fftw_alloc: 0.00157702 ms
[CPU] sample_image::copy_input: 168.525 ms
[CPU] sample::1st_shift: 91.0767 ms
[CPU] sample::FFT: 1055.55 ms
[CPU] sample::2nd_shift: 89.7575 ms
[CPU] sample::interpolate: 19.0154 ms
[CPU] sample::apply_phase_sampled: 6.52352 ms
[CPU] sample_tot: 1263.65 ms
[CPU] sample_image::free_data: 3.75988 ms
[CPU] sample_image_tot: 1435.95 ms
[CPU] reduce_chi2::diff_weighted: 1.57796 ms
[CPU] reduce_chi2::reduction: 0.741485 ms
[CPU] reduce_chi2_tot: 2.33294 ms
[CPU] chi2_imag::free_fint: 0.000992964 ms
[CPU] chi2_image_tot: 1438.3 ms

[CPU] chi2_imag::fftw_alloc: 0.00146299 ms
[CPU] sample_image::copy_input: 159.734 ms
[CPU] sample::1st_shift: 90.9985 ms
[CPU] sample::FFT: 1116.91 ms
[CPU] sample::2nd_shift: 89.0273 ms
[CPU] sample::interpolate: 18.8459 ms
[CPU] sample::apply_phase_sampled: 6.569 ms
[CPU] sample_tot: 1324.55 ms
[CPU] sample_image::free_data: 3.83822 ms
[CPU] sample_image_tot: 1488.14 ms
[CPU] reduce_chi2::diff_weighted: 2.57091 ms
[CPU] reduce_chi2::reduction: 0.726552 ms
[CPU] reduce_chi2_tot: 3.31007 ms
[CPU] chi2_imag::free_fint: 0.00180199 ms
[CPU] chi2_image_tot: 1491.47 ms

[CPU] chi2_imag::fftw_alloc: 0.00152597 ms
[CPU] sample_image::copy_input: 163.456 ms
[CPU] sample::1st_shift: 87.6679 ms
[CPU] sample::FFT: 1220.42 ms
[CPU] sample::2nd_shift: 90.6948 ms
[CPU] sample::interpolate: 19.5781 ms
[CPU] sample::apply_phase_sampled: 6.55511 ms
[CPU] sample_tot: 1427.19 ms
[CPU] sample_image::free_data: 3.88946 ms
[CPU] sample_image_tot: 1594.56 ms
[CPU] reduce_chi2::diff_weighted: 1.53061 ms
[CPU] reduce_chi2::reduction: 0.753529 ms
[CPU] reduce_chi2_tot: 2.29284 ms
[CPU] chi2_imag::free_fint: 0.00119396 ms
[CPU] chi2_image_tot: 1596.86 ms

[CPU] chi2_imag::fftw_alloc: 0.00140897 ms
[CPU] sample_image::copy_input: 171.054 ms
[CPU] sample::1st_shift: 91.6236 ms
[CPU] sample::FFT: 1074.96 ms
[CPU] sample::2nd_shift: 89.7877 ms
[CPU] sample::interpolate: 19.3145 ms
[CPU] sample::apply_phase_sampled: 6.52827 ms
[CPU] sample_tot: 1283.92 ms
[CPU] sample_image::free_data: 3.7593 ms
[CPU] sample_image_tot: 1458.76 ms
[CPU] reduce_chi2::diff_weighted: 1.51619 ms
[CPU] reduce_chi2::reduction: 0.748418 ms
[CPU] reduce_chi2_tot: 2.27852 ms
[CPU] chi2_imag::free_fint: 0.00112102 ms
[CPU] chi2_image_tot: 1461.05 ms

[CPU] chi2_imag::fftw_alloc: 0.00135502 ms
[CPU] sample_image::copy_input: 169.704 ms
[CPU] sample::1st_shift: 91.4463 ms
[CPU] sample::FFT: 1180.98 ms
[CPU] sample::2nd_shift: 89.624 ms
[CPU] sample::interpolate: 17.2614 ms
[CPU] sample::apply_phase_sampled: 6.54267 ms
[CPU] sample_tot: 1388.58 ms
[CPU] sample_image::free_data: 3.62217 ms
[CPU] sample_image_tot: 1561.93 ms
[CPU] reduce_chi2::diff_weighted: 1.40515 ms
[CPU] reduce_chi2::reduction: 0.645741 ms
[CPU] reduce_chi2_tot: 2.06449 ms
[CPU] chi2_imag::free_fint: 0.00113598 ms
[CPU] chi2_image_tot: 1564 ms
16384	1.000000e+06	float64	8	0	2.877697e+01	1.514578e+00	5.477931e-02	1.433986e+00
# |--> timings: [1.5011591911315918, 1.5785729885101318, 1.5354011058807373, 1.480238914489746, 1.470716953277588, 1.4384660720825195, 1.51951003074646, 1.5842711925506592, 1.4963040351867676, 1.433985948562622, 1.5286970138549805, 1.5323491096496582, 1.4583330154418945, 1.591844081878662, 1.57623291015625, 1.43837308883667, 1.491542100906372, 1.5969359874725342, 1.4611179828643799, 1.5640811920166016]

[CPU] chi2_imag::fftw_alloc: 0.00197202 ms
[CPU] sample_image::copy_input: 170.546 ms
[CPU] sample::1st_shift: 88.9833 ms
[CPU] sample::FFT: 1131.29 ms
[CPU] sample::2nd_shift: 86.1112 ms
[CPU] sample::interpolate: 13.8625 ms
[CPU] sample::apply_phase_sampled: 5.25123 ms
[CPU] sample_tot: 1327.22 ms
[CPU] sample_image::free_data: 3.72604 ms
[CPU] sample_image_tot: 1501.52 ms
[CPU] reduce_chi2::diff_weighted: 1.37651 ms
[CPU] reduce_chi2::reduction: 0.58675 ms
[CPU] reduce_chi2_tot: 1.97732 ms
[CPU] chi2_imag::free_fint: 0.00144803 ms
[CPU] chi2_image_tot: 1503.51 ms

[CPU] chi2_imag::fftw_alloc: 0.00151998 ms
[CPU] sample_image::copy_input: 172.531 ms
[CPU] sample::1st_shift: 88.5054 ms
[CPU] sample::FFT: 1111.34 ms
[CPU] sample::2nd_shift: 87.0407 ms
[CPU] sample::interpolate: 15.4922 ms
[CPU] sample::apply_phase_sampled: 6.31006 ms
[CPU] sample_tot: 1310.4 ms
[CPU] sample_image::free_data: 3.66126 ms
[CPU] sample_image_tot: 1486.61 ms
[CPU] reduce_chi2::diff_weighted: 1.38742 ms
[CPU] reduce_chi2::reduction: 0.613173 ms
[CPU] reduce_chi2_tot: 2.01412 ms
[CPU] chi2_imag::free_fint: 0.00127795 ms
[CPU] chi2_image_tot: 1488.63 ms

[CPU] chi2_imag::fftw_alloc: 0.00145001 ms
[CPU] sample_image::copy_input: 170.031 ms
[CPU] sample::1st_shift: 87.3743 ms
[CPU] sample::FFT: 1139.36 ms
[CPU] sample::2nd_shift: 85.5247 ms
[CPU] sample::interpolate: 14.294 ms
[CPU] sample::apply_phase_sampled: 5.23496 ms
[CPU] sample_tot: 1333.47 ms
[CPU] sample_image::free_data: 3.65529 ms
[CPU] sample_image_tot: 1507.18 ms
[CPU] reduce_chi2::diff_weighted: 1.39612 ms
[CPU] reduce_chi2::reduction: 0.617583 ms
[CPU] reduce_chi2_tot: 2.02561 ms
[CPU] chi2_imag::free_fint: 0.00138901 ms
[CPU] chi2_image_tot: 1509.22 ms

[CPU] chi2_imag::fftw_alloc: 0.00154 ms
[CPU] sample_image::copy_input: 166.138 ms
[CPU] sample::1st_shift: 87.4767 ms
[CPU] sample::FFT: 1122.82 ms
[CPU] sample::2nd_shift: 87.2073 ms
[CPU] sample::interpolate: 13.7655 ms
[CPU] sample::apply_phase_sampled: 5.25939 ms
[CPU] sample_tot: 1318.21 ms
[CPU] sample_image::free_data: 3.71595 ms
[CPU] sample_image_tot: 1488.09 ms
[CPU] reduce_chi2::diff_weighted: 2.94771 ms
[CPU] reduce_chi2::reduction: 0.590139 ms
[CPU] reduce_chi2_tot: 3.55055 ms
[CPU] chi2_imag::free_fint: 0.00112696 ms
[CPU] chi2_image_tot: 1491.65 ms

[CPU] chi2_imag::fftw_alloc: 0.001529 ms
[CPU] sample_image::copy_input: 172.449 ms
[CPU] sample::1st_shift: 88.1665 ms
[CPU] sample::FFT: 1094.89 ms
[CPU] sample::2nd_shift: 88.0792 ms
[CPU] sample::interpolate: 13.8748 ms
[CPU] sample::apply_phase_sampled: 5.25896 ms
[CPU] sample_tot: 1292.01 ms
[CPU] sample_image::free_data: 3.73134 ms
[CPU] sample_image_tot: 1468.22 ms
[CPU] reduce_chi2::diff_weighted: 1.43964 ms
[CPU] reduce_chi2::reduction: 0.600352 ms
[CPU] reduce_chi2_tot: 2.05426 ms
[CPU] chi2_imag::free_fint: 0.00123197 ms
[CPU] chi2_image_tot: 1470.28 ms

[CPU] chi2_imag::fftw_alloc: 0.00149902 ms
[CPU] sample_image::copy_input: 171.417 ms
[CPU] sample::1st_shift: 87.8596 ms
[CPU] sample::FFT: 1128.67 ms
[CPU] sample::2nd_shift: 86.8343 ms
[CPU] sample::interpolate: 15.1861 ms
[CPU] sample::apply_phase_sampled: 5.25343 ms
[CPU] sample_tot: 1325.62 ms
[CPU] sample_image::free_data: 3.70706 ms
[CPU] sample_image_tot: 1500.77 ms
[CPU] reduce_chi2::diff_weighted: 1.36518 ms
[CPU] reduce_chi2::reduction: 0.533985 ms
[CPU] reduce_chi2_tot: 1.91274 ms
[CPU] chi2_imag::free_fint: 0.00159 ms
[CPU] chi2_image_tot: 1502.69 ms

[CPU] chi2_imag::fftw_alloc: 0.00150001 ms
[CPU] sample_image::copy_input: 168.025 ms
[CPU] sample::1st_shift: 88.6146 ms
[CPU] sample::FFT: 1120.31 ms
[CPU] sample::2nd_shift: 87.0022 ms
[CPU] sample::interpolate: 14.1941 ms
[CPU] sample::apply_phase_sampled: 5.2239 ms
[CPU] sample_tot: 1318.04 ms
[CPU] sample_image::free_data: 3.54697 ms
[CPU] sample_image_tot: 1489.64 ms
[CPU] reduce_chi2::diff_weighted: 1.35411 ms
[CPU] reduce_chi2::reduction: 0.542425 ms
[CPU] reduce_chi2_tot: 1.90535 ms
[CPU] chi2_imag::free_fint: 0.00129797 ms
[CPU] chi2_image_tot: 1491.55 ms

[CPU] chi2_imag::fftw_alloc: 0.00118499 ms
[CPU] sample_image::copy_input: 166.472 ms
[CPU] sample::1st_shift: 87.2417 ms
[CPU] sample::FFT: 1149.34 ms
[CPU] sample::2nd_shift: 87.4034 ms
[CPU] sample::interpolate: 15.7535 ms
[CPU] sample::apply_phase_sampled: 5.2605 ms
[CPU] sample_tot: 1346.72 ms
[CPU] sample_image::free_data: 3.72029 ms
[CPU] sample_image_tot: 1516.94 ms
[CPU] reduce_chi2::diff_weighted: 1.35332 ms
[CPU] reduce_chi2::reduction: 0.54506 ms
[CPU] reduce_chi2_tot: 1.91162 ms
[CPU] chi2_imag::free_fint: 0.001673 ms
[CPU] chi2_image_tot: 1518.86 ms

[CPU] chi2_imag::fftw_alloc: 0.00174297 ms
[CPU] sample_image::copy_input: 174.925 ms
[CPU] sample::1st_shift: 88.9077 ms
[CPU] sample::FFT: 1115.65 ms
[CPU] sample::2nd_shift: 86.9168 ms
[CPU] sample::interpolate: 14.9956 ms
[CPU] sample::apply_phase_sampled: 5.24462 ms
[CPU] sample_tot: 1313.46 ms
[CPU] sample_image::free_data: 3.72446 ms
[CPU] sample_image_tot: 1492.13 ms
[CPU] reduce_chi2::diff_weighted: 1.34712 ms
[CPU] reduce_chi2::reduction: 0.536979 ms
[CPU] reduce_chi2_tot: 1.89712 ms
[CPU] chi2_imag::free_fint: 0.00146602 ms
[CPU] chi2_image_tot: 1494.04 ms

[CPU] chi2_imag::fftw_alloc: 0.00199 ms
[CPU] sample_image::copy_input: 171.265 ms
[CPU] sample::1st_shift: 89.2158 ms
[CPU] sample::FFT: 1119.92 ms
[CPU] sample::2nd_shift: 87.4776 ms
[CPU] sample::interpolate: 14.119 ms
[CPU] sample::apply_phase_sampled: 5.22834 ms
[CPU] sample_tot: 1317.76 ms
[CPU] sample_image::free_data: 3.63692 ms
[CPU] sample_image_tot: 1492.68 ms
[CPU] reduce_chi2::diff_weighted: 1.37749 ms
[CPU] reduce_chi2::reduction: 0.536248 ms
[CPU] reduce_chi2_tot: 1.92229 ms
[CPU] chi2_imag::free_fint: 0.001206 ms
[CPU] chi2_image_tot: 1494.61 ms

[CPU] chi2_imag::fftw_alloc: 0.00149803 ms
[CPU] sample_image::copy_input: 170.096 ms
[CPU] sample::1st_shift: 88.7896 ms
[CPU] sample::FFT: 1121.32 ms
[CPU] sample::2nd_shift: 85.9527 ms
[CPU] sample::interpolate: 14.0596 ms
[CPU] sample::apply_phase_sampled: 5.2282 ms
[CPU] sample_tot: 1317.1 ms
[CPU] sample_image::free_data: 3.71466 ms
[CPU] sample_image_tot: 1490.93 ms
[CPU] reduce_chi2::diff_weighted: 1.37263 ms
[CPU] reduce_chi2::reduction: 0.603379 ms
[CPU] reduce_chi2_tot: 1.98883 ms
[CPU] chi2_imag::free_fint: 0.00128301 ms
[CPU] chi2_image_tot: 1492.93 ms

[CPU] chi2_imag::fftw_alloc: 0.00139297 ms
[CPU] sample_image::copy_input: 168.261 ms
[CPU] sample::1st_shift: 88.4932 ms
[CPU] sample::FFT: 1126.92 ms
[CPU] sample::2nd_shift: 87.4813 ms
[CPU] sample::interpolate: 14.7847 ms
[CPU] sample::apply_phase_sampled: 5.24653 ms
[CPU] sample_tot: 1324.66 ms
[CPU] sample_image::free_data: 3.73541 ms
[CPU] sample_image_tot: 1496.67 ms
[CPU] reduce_chi2::diff_weighted: 1.42913 ms
[CPU] reduce_chi2::reduction: 0.601401 ms
[CPU] reduce_chi2_tot: 2.04498 ms
[CPU] chi2_imag::free_fint: 0.001329 ms
[CPU] chi2_image_tot: 1498.73 ms

[CPU] chi2_imag::fftw_alloc: 0.00135502 ms
[CPU] sample_image::copy_input: 169.697 ms
[CPU] sample::1st_shift: 89.6714 ms
[CPU] sample::FFT: 1070.53 ms
[CPU] sample::2nd_shift: 86.5184 ms
[CPU] sample::interpolate: 14.4261 ms
[CPU] sample::apply_phase_sampled: 5.23148 ms
[CPU] sample_tot: 1268.31 ms
[CPU] sample_image::free_data: 3.64031 ms
[CPU] sample_image_tot: 1441.67 ms
[CPU] reduce_chi2::diff_weighted: 1.36778 ms
[CPU] reduce_chi2::reduction: 0.531101 ms
[CPU] reduce_chi2_tot: 1.90806 ms
[CPU] chi2_imag::free_fint: 0.00117801 ms
[CPU] chi2_image_tot: 1443.58 ms

[CPU] chi2_imag::fftw_alloc: 0.001418 ms
[CPU] sample_image::copy_input: 170.095 ms
[CPU] sample::1st_shift: 87.8459 ms
[CPU] sample::FFT: 1124.9 ms
[CPU] sample::2nd_shift: 85.7276 ms
[CPU] sample::interpolate: 14.7798 ms
[CPU] sample::apply_phase_sampled: 5.23198 ms
[CPU] sample_tot: 1320.18 ms
[CPU] sample_image::free_data: 3.70694 ms
[CPU] sample_image_tot: 1494.01 ms
[CPU] reduce_chi2::diff_weighted: 1.37299 ms
[CPU] reduce_chi2::reduction: 0.58422 ms
[CPU] reduce_chi2_tot: 1.97021 ms
[CPU] chi2_imag::free_fint: 0.00126602 ms
[CPU] chi2_image_tot: 1495.99 ms

[CPU] chi2_imag::fftw_alloc: 0.00173203 ms
[CPU] sample_image::copy_input: 170.902 ms
[CPU] sample::1st_shift: 88.4719 ms
[CPU] sample::FFT: 1110.36 ms
[CPU] sample::2nd_shift: 89.181 ms
[CPU] sample::interpolate: 16.0611 ms
[CPU] sample::apply_phase_sampled: 5.23954 ms
[CPU] sample_tot: 1311.17 ms
[CPU] sample_image::free_data: 3.71688 ms
[CPU] sample_image_tot: 1485.81 ms
[CPU] reduce_chi2::diff_weighted: 1.36235 ms
[CPU] reduce_chi2::reduction: 0.540321 ms
[CPU] reduce_chi2_tot: 1.9157 ms
[CPU] chi2_imag::free_fint: 0.00124297 ms
[CPU] chi2_image_tot: 1487.74 ms

[CPU] chi2_imag::fftw_alloc: 0.00155502 ms
[CPU] sample_image::copy_input: 170.498 ms
[CPU] sample::1st_shift: 87.2284 ms
[CPU] sample::FFT: 1161.61 ms
[CPU] sample::2nd_shift: 86.206 ms
[CPU] sample::interpolate: 17.0524 ms
[CPU] sample::apply_phase_sampled: 5.25429 ms
[CPU] sample_tot: 1359.08 ms
[CPU] sample_image::free_data: 3.77962 ms
[CPU] sample_image_tot: 1533.37 ms
[CPU] reduce_chi2::diff_weighted: 1.36871 ms
[CPU] reduce_chi2::reduction: 0.551261 ms
[CPU] reduce_chi2_tot: 1.93374 ms
[CPU] chi2_imag::free_fint: 0.00125705 ms
[CPU] chi2_image_tot: 1535.31 ms

[CPU] chi2_imag::fftw_alloc: 0.001862 ms
[CPU] sample_image::copy_input: 171.743 ms
[CPU] sample::1st_shift: 88.1323 ms
[CPU] sample::FFT: 1138.7 ms
[CPU] sample::2nd_shift: 86.9278 ms
[CPU] sample::interpolate: 14.4065 ms
[CPU] sample::apply_phase_sampled: 5.27055 ms
[CPU] sample_tot: 1335.17 ms
[CPU] sample_image::free_data: 3.72273 ms
[CPU] sample_image_tot: 1510.66 ms
[CPU] reduce_chi2::diff_weighted: 1.36174 ms
[CPU] reduce_chi2::reduction: 0.537578 ms
[CPU] reduce_chi2_tot: 1.91275 ms
[CPU] chi2_imag::free_fint: 0.00120705 ms
[CPU] chi2_image_tot: 1512.58 ms

[CPU] chi2_imag::fftw_alloc: 0.00199699 ms
[CPU] sample_image::copy_input: 172.464 ms
[CPU] sample::1st_shift: 88.7925 ms
[CPU] sample::FFT: 1133.63 ms
[CPU] sample::2nd_shift: 88.1254 ms
[CPU] sample::interpolate: 14.6341 ms
[CPU] sample::apply_phase_sampled: 5.25664 ms
[CPU] sample_tot: 1332.28 ms
[CPU] sample_image::free_data: 3.70981 ms
[CPU] sample_image_tot: 1508.48 ms
[CPU] reduce_chi2::diff_weighted: 1.35043 ms
[CPU] reduce_chi2::reduction: 0.542001 ms
[CPU] reduce_chi2_tot: 1.90593 ms
[CPU] chi2_imag::free_fint: 0.00134902 ms
[CPU] chi2_image_tot: 1510.4 ms

[CPU] chi2_imag::fftw_alloc: 0.00144902 ms
[CPU] sample_image::copy_input: 171.542 ms
[CPU] sample::1st_shift: 88.2984 ms
[CPU] sample::FFT: 1154.26 ms
[CPU] sample::2nd_shift: 91.8724 ms
[CPU] sample::interpolate: 23.8312 ms
[CPU] sample::apply_phase_sampled: 11.2096 ms
[CPU] sample_tot: 1371.22 ms
[CPU] sample_image::free_data: 3.72041 ms
[CPU] sample_image_tot: 1546.5 ms
[CPU] reduce_chi2::diff_weighted: 1.4158 ms
[CPU] reduce_chi2::reduction: 0.744568 ms
[CPU] reduce_chi2_tot: 2.1733 ms
[CPU] chi2_imag::free_fint: 0.00136101 ms
[CPU] chi2_image_tot: 1548.68 ms

[CPU] chi2_imag::fftw_alloc: 0.00148499 ms
[CPU] sample_image::copy_input: 170.831 ms
[CPU] sample::1st_shift: 88.0943 ms
[CPU] sample::FFT: 1086.9 ms
[CPU] sample::2nd_shift: 87.1939 ms
[CPU] sample::interpolate: 13.8382 ms
[CPU] sample::apply_phase_sampled: 5.23717 ms
[CPU] sample_tot: 1282.99 ms
[CPU] sample_image::free_data: 3.711 ms
[CPU] sample_image_tot: 1457.55 ms
[CPU] reduce_chi2::diff_weighted: 2.29512 ms
[CPU] reduce_chi2::reduction: 0.784537 ms
[CPU] reduce_chi2_tot: 3.09346 ms
[CPU] chi2_imag::free_fint: 0.00114401 ms
[CPU] chi2_image_tot: 1460.66 ms
16384	1.000000e+06	float64	10	0	2.849400e+01	1.499684e+00	2.722123e-02	1.443659e+00
# |--> timings: [1.503566026687622, 1.4887120723724365, 1.5095808506011963, 1.491729974746704, 1.4703590869903564, 1.5027718544006348, 1.491631031036377, 1.5627310276031494, 1.4941139221191406, 1.4946880340576172, 1.4929978847503662, 1.4988141059875488, 1.4436588287353516, 1.496061086654663, 1.4878170490264893, 1.5353939533233643, 1.512969970703125, 1.51047682762146, 1.5487608909606934, 1.4607341289520264]

[CPU] chi2_imag::fftw_alloc: 0.002129 ms
[CPU] sample_image::copy_input: 174.587 ms
[CPU] sample::1st_shift: 87.3953 ms
[CPU] sample::FFT: 1016.09 ms
[CPU] sample::2nd_shift: 89.2415 ms
[CPU] sample::interpolate: 12.0395 ms
[CPU] sample::apply_phase_sampled: 4.37925 ms
[CPU] sample_tot: 1210.84 ms
[CPU] sample_image::free_data: 3.64411 ms
[CPU] sample_image_tot: 1389.09 ms
[CPU] reduce_chi2::diff_weighted: 1.3636 ms
[CPU] reduce_chi2::reduction: 0.465834 ms
[CPU] reduce_chi2_tot: 1.84284 ms
[CPU] chi2_imag::free_fint: 0.00141701 ms
[CPU] chi2_image_tot: 1390.95 ms

[CPU] chi2_imag::fftw_alloc: 0.001801 ms
[CPU] sample_image::copy_input: 178.23 ms
[CPU] sample::1st_shift: 87.3445 ms
[CPU] sample::FFT: 966.287 ms
[CPU] sample::2nd_shift: 88.9526 ms
[CPU] sample::interpolate: 12.3714 ms
[CPU] sample::apply_phase_sampled: 4.38179 ms
[CPU] sample_tot: 1161.02 ms
[CPU] sample_image::free_data: 3.70317 ms
[CPU] sample_image_tot: 1342.97 ms
[CPU] reduce_chi2::diff_weighted: 1.36094 ms
[CPU] reduce_chi2::reduction: 0.474108 ms
[CPU] reduce_chi2_tot: 1.84817 ms
[CPU] chi2_imag::free_fint: 0.00120996 ms
[CPU] chi2_image_tot: 1344.83 ms

[CPU] chi2_imag::fftw_alloc: 0.00149896 ms
[CPU] sample_image::copy_input: 177.871 ms
[CPU] sample::1st_shift: 87.6559 ms
[CPU] sample::FFT: 1024.36 ms
[CPU] sample::2nd_shift: 87.4939 ms
[CPU] sample::interpolate: 12.2786 ms
[CPU] sample::apply_phase_sampled: 4.68196 ms
[CPU] sample_tot: 1218.19 ms
[CPU] sample_image::free_data: 3.74073 ms
[CPU] sample_image_tot: 1399.82 ms
[CPU] reduce_chi2::diff_weighted: 1.36574 ms
[CPU] reduce_chi2::reduction: 0.460933 ms
[CPU] reduce_chi2_tot: 1.83987 ms
[CPU] chi2_imag::free_fint: 0.00120798 ms
[CPU] chi2_image_tot: 1401.67 ms

[CPU] chi2_imag::fftw_alloc: 0.00165799 ms
[CPU] sample_image::copy_input: 178.158 ms
[CPU] sample::1st_shift: 88.4491 ms
[CPU] sample::FFT: 1013.13 ms
[CPU] sample::2nd_shift: 89.2762 ms
[CPU] sample::interpolate: 12.8521 ms
[CPU] sample::apply_phase_sampled: 4.38621 ms
[CPU] sample_tot: 1209.86 ms
[CPU] sample_image::free_data: 3.79139 ms
[CPU] sample_image_tot: 1391.83 ms
[CPU] reduce_chi2::diff_weighted: 2.4529 ms
[CPU] reduce_chi2::reduction: 0.50125 ms
[CPU] reduce_chi2_tot: 2.96606 ms
[CPU] chi2_imag::free_fint: 0.000929984 ms
[CPU] chi2_image_tot: 1394.81 ms

[CPU] chi2_imag::fftw_alloc: 0.00150001 ms
[CPU] sample_image::copy_input: 177.915 ms
[CPU] sample::1st_shift: 89.1473 ms
[CPU] sample::FFT: 1010.58 ms
[CPU] sample::2nd_shift: 87.7052 ms
[CPU] sample::interpolate: 12.1779 ms
[CPU] sample::apply_phase_sampled: 4.3845 ms
[CPU] sample_tot: 1205.72 ms
[CPU] sample_image::free_data: 3.71313 ms
[CPU] sample_image_tot: 1387.37 ms
[CPU] reduce_chi2::diff_weighted: 1.38062 ms
[CPU] reduce_chi2::reduction: 0.514768 ms
[CPU] reduce_chi2_tot: 1.90885 ms
[CPU] chi2_imag::free_fint: 0.00111002 ms
[CPU] chi2_image_tot: 1389.3 ms

[CPU] chi2_imag::fftw_alloc: 0.00131404 ms
[CPU] sample_image::copy_input: 177.873 ms
[CPU] sample::1st_shift: 87.7973 ms
[CPU] sample::FFT: 1007.69 ms
[CPU] sample::2nd_shift: 88.9681 ms
[CPU] sample::interpolate: 11.825 ms
[CPU] sample::apply_phase_sampled: 4.37447 ms
[CPU] sample_tot: 1202.34 ms
[CPU] sample_image::free_data: 3.71069 ms
[CPU] sample_image_tot: 1383.94 ms
[CPU] reduce_chi2::diff_weighted: 1.3762 ms
[CPU] reduce_chi2::reduction: 0.459861 ms
[CPU] reduce_chi2_tot: 1.84974 ms
[CPU] chi2_imag::free_fint: 0.001362 ms
[CPU] chi2_image_tot: 1385.8 ms

[CPU] chi2_imag::fftw_alloc: 0.00167999 ms
[CPU] sample_image::copy_input: 178.318 ms
[CPU] sample::1st_shift: 88.6756 ms
[CPU] sample::FFT: 1002.11 ms
[CPU] sample::2nd_shift: 98.9229 ms
[CPU] sample::interpolate: 19.7974 ms
[CPU] sample::apply_phase_sampled: 12.3275 ms
[CPU] sample_tot: 1223.54 ms
[CPU] sample_image::free_data: 3.75666 ms
[CPU] sample_image_tot: 1405.63 ms
[CPU] reduce_chi2::diff_weighted: 4.7591 ms
[CPU] reduce_chi2::reduction: 3.32587 ms
[CPU] reduce_chi2_tot: 8.10491 ms
[CPU] chi2_imag::free_fint: 0.001735 ms
[CPU] chi2_image_tot: 1413.75 ms

[CPU] chi2_imag::fftw_alloc: 0.00145903 ms
[CPU] sample_image::copy_input: 181.418 ms
[CPU] sample::1st_shift: 92.6859 ms
[CPU] sample::FFT: 1001.65 ms
[CPU] sample::2nd_shift: 89.1527 ms
[CPU] sample::interpolate: 12.5991 ms
[CPU] sample::apply_phase_sampled: 4.38111 ms
[CPU] sample_tot: 1202.21 ms
[CPU] sample_image::free_data: 3.72003 ms
[CPU] sample_image_tot: 1387.38 ms
[CPU] reduce_chi2::diff_weighted: 1.37723 ms
[CPU] reduce_chi2::reduction: 0.528275 ms
[CPU] reduce_chi2_tot: 1.91866 ms
[CPU] chi2_imag::free_fint: 0.00122498 ms
[CPU] chi2_image_tot: 1389.3 ms

[CPU] chi2_imag::fftw_alloc: 0.00146497 ms
[CPU] sample_image::copy_input: 178.105 ms
[CPU] sample::1st_shift: 88.2388 ms
[CPU] sample::FFT: 1001.67 ms
[CPU] sample::2nd_shift: 90.6313 ms
[CPU] sample::interpolate: 13.4119 ms
[CPU] sample::apply_phase_sampled: 7.38089 ms
[CPU] sample_tot: 1203.36 ms
[CPU] sample_image::free_data: 3.71911 ms
[CPU] sample_image_tot: 1385.21 ms
[CPU] reduce_chi2::diff_weighted: 1.35096 ms
[CPU] reduce_chi2::reduction: 0.462517 ms
[CPU] reduce_chi2_tot: 1.82631 ms
[CPU] chi2_imag::free_fint: 0.00132504 ms
[CPU] chi2_image_tot: 1387.04 ms

[CPU] chi2_imag::fftw_alloc: 0.001534 ms
[CPU] sample_image::copy_input: 178.593 ms
[CPU] sample::1st_shift: 90.3534 ms
[CPU] sample::FFT: 1029.81 ms
[CPU] sample::2nd_shift: 90.1615 ms
[CPU] sample::interpolate: 12.547 ms
[CPU] sample::apply_phase_sampled: 4.38484 ms
[CPU] sample_tot: 1228.98 ms
[CPU] sample_image::free_data: 3.75278 ms
[CPU] sample_image_tot: 1411.35 ms
[CPU] reduce_chi2::diff_weighted: 1.37813 ms
[CPU] reduce_chi2::reduction: 0.519167 ms
[CPU] reduce_chi2_tot: 1.9103 ms
[CPU] chi2_imag::free_fint: 0.00159099 ms
[CPU] chi2_image_tot: 1413.27 ms

[CPU] chi2_imag::fftw_alloc: 0.001395 ms
[CPU] sample_image::copy_input: 178.903 ms
[CPU] sample::1st_shift: 88.6084 ms
[CPU] sample::FFT: 1002.77 ms
[CPU] sample::2nd_shift: 85.9889 ms
[CPU] sample::interpolate: 12.0017 ms
[CPU] sample::apply_phase_sampled: 4.38621 ms
[CPU] sample_tot: 1195.48 ms
[CPU] sample_image::free_data: 3.95406 ms
[CPU] sample_image_tot: 1378.36 ms
[CPU] reduce_chi2::diff_weighted: 2.9453 ms
[CPU] reduce_chi2::reduction: 0.51116 ms
[CPU] reduce_chi2_tot: 3.46909 ms
[CPU] chi2_imag::free_fint: 0.00155397 ms
[CPU] chi2_image_tot: 1381.84 ms

[CPU] chi2_imag::fftw_alloc: 0.00142597 ms
[CPU] sample_image::copy_input: 178.08 ms
[CPU] sample::1st_shift: 87.9333 ms
[CPU] sample::FFT: 989.158 ms
[CPU] sample::2nd_shift: 86.7888 ms
[CPU] sample::interpolate: 16.4647 ms
[CPU] sample::apply_phase_sampled: 4.37415 ms
[CPU] sample_tot: 1186.47 ms
[CPU] sample_image::free_data: 3.74403 ms
[CPU] sample_image_tot: 1368.31 ms
[CPU] reduce_chi2::diff_weighted: 1.41185 ms
[CPU] reduce_chi2::reduction: 0.571725 ms
[CPU] reduce_chi2_tot: 1.99729 ms
[CPU] chi2_imag::free_fint: 0.001846 ms
[CPU] chi2_image_tot: 1370.32 ms

[CPU] chi2_imag::fftw_alloc: 0.00213203 ms
[CPU] sample_image::copy_input: 177.666 ms
[CPU] sample::1st_shift: 86.8873 ms
[CPU] sample::FFT: 963.533 ms
[CPU] sample::2nd_shift: 89.439 ms
[CPU] sample::interpolate: 12.0862 ms
[CPU] sample::apply_phase_sampled: 4.94839 ms
[CPU] sample_tot: 1158.58 ms
[CPU] sample_image::free_data: 3.71555 ms
[CPU] sample_image_tot: 1339.98 ms
[CPU] reduce_chi2::diff_weighted: 1.3617 ms
[CPU] reduce_chi2::reduction: 0.477457 ms
[CPU] reduce_chi2_tot: 1.85172 ms
[CPU] chi2_imag::free_fint: 0.00146701 ms
[CPU] chi2_image_tot: 1341.84 ms

[CPU] chi2_imag::fftw_alloc: 0.00150804 ms
[CPU] sample_image::copy_input: 178.38 ms
[CPU] sample::1st_shift: 87.7229 ms
[CPU] sample::FFT: 990.533 ms
[CPU] sample::2nd_shift: 86.7961 ms
[CPU] sample::interpolate: 11.9399 ms
[CPU] sample::apply_phase_sampled: 4.3898 ms
[CPU] sample_tot: 1183.13 ms
[CPU] sample_image::free_data: 3.73823 ms
[CPU] sample_image_tot: 1365.27 ms
[CPU] reduce_chi2::diff_weighted: 1.36612 ms
[CPU] reduce_chi2::reduction: 0.468328 ms
[CPU] reduce_chi2_tot: 1.8483 ms
[CPU] chi2_imag::free_fint: 0.00158901 ms
[CPU] chi2_image_tot: 1367.13 ms

[CPU] chi2_imag::fftw_alloc: 0.00149402 ms
[CPU] sample_image::copy_input: 178.481 ms
[CPU] sample::1st_shift: 87.8976 ms
[CPU] sample::FFT: 991.519 ms
[CPU] sample::2nd_shift: 87.4334 ms
[CPU] sample::interpolate: 12.0848 ms
[CPU] sample::apply_phase_sampled: 4.38249 ms
[CPU] sample_tot: 1185.05 ms
[CPU] sample_image::free_data: 3.73926 ms
[CPU] sample_image_tot: 1367.29 ms
[CPU] reduce_chi2::diff_weighted: 1.38593 ms
[CPU] reduce_chi2::reduction: 0.506168 ms
[CPU] reduce_chi2_tot: 1.90569 ms
[CPU] chi2_imag::free_fint: 0.00123202 ms
[CPU] chi2_image_tot: 1369.21 ms

[CPU] chi2_imag::fftw_alloc: 0.00194402 ms
[CPU] sample_image::copy_input: 177.417 ms
[CPU] sample::1st_shift: 88.0236 ms
[CPU] sample::FFT: 993.161 ms
[CPU] sample::2nd_shift: 92.0217 ms
[CPU] sample::interpolate: 12.7168 ms
[CPU] sample::apply_phase_sampled: 4.3793 ms
[CPU] sample_tot: 1192.08 ms
[CPU] sample_image::free_data: 3.7324 ms
[CPU] sample_image_tot: 1373.25 ms
[CPU] reduce_chi2::diff_weighted: 1.36361 ms
[CPU] reduce_chi2::reduction: 0.464564 ms
[CPU] reduce_chi2_tot: 1.84226 ms
[CPU] chi2_imag::free_fint: 0.00115403 ms
[CPU] chi2_image_tot: 1375.1 ms

[CPU] chi2_imag::fftw_alloc: 0.00141602 ms
[CPU] sample_image::copy_input: 178.394 ms
[CPU] sample::1st_shift: 88.689 ms
[CPU] sample::FFT: 983.674 ms
[CPU] sample::2nd_shift: 87.3206 ms
[CPU] sample::interpolate: 12.1762 ms
[CPU] sample::apply_phase_sampled: 4.38829 ms
[CPU] sample_tot: 1177.95 ms
[CPU] sample_image::free_data: 3.72248 ms
[CPU] sample_image_tot: 1360.09 ms
[CPU] reduce_chi2::diff_weighted: 1.3716 ms
[CPU] reduce_chi2::reduction: 0.479259 ms
[CPU] reduce_chi2_tot: 1.86435 ms
[CPU] chi2_imag::free_fint: 0.00175397 ms
[CPU] chi2_image_tot: 1361.96 ms

[CPU] chi2_imag::fftw_alloc: 0.00138598 ms
[CPU] sample_image::copy_input: 179.129 ms
[CPU] sample::1st_shift: 87.0323 ms
[CPU] sample::FFT: 1038.13 ms
[CPU] sample::2nd_shift: 89.4273 ms
[CPU] sample::interpolate: 23.0038 ms
[CPU] sample::apply_phase_sampled: 8.57731 ms
[CPU] sample_tot: 1248.23 ms
[CPU] sample_image::free_data: 4.72032 ms
[CPU] sample_image_tot: 1432.1 ms
[CPU] reduce_chi2::diff_weighted: 3.07141 ms
[CPU] reduce_chi2::reduction: 3.52656 ms
[CPU] reduce_chi2_tot: 6.61581 ms
[CPU] chi2_imag::free_fint: 0.00225299 ms
[CPU] chi2_image_tot: 1438.73 ms

[CPU] chi2_imag::fftw_alloc: 0.00147702 ms
[CPU] sample_image::copy_input: 178.641 ms
[CPU] sample::1st_shift: 86.3952 ms
[CPU] sample::FFT: 1017.85 ms
[CPU] sample::2nd_shift: 89.5457 ms
[CPU] sample::interpolate: 12.3553 ms
[CPU] sample::apply_phase_sampled: 4.8269 ms
[CPU] sample_tot: 1212.69 ms
[CPU] sample_image::free_data: 3.76299 ms
[CPU] sample_image_tot: 1395.12 ms
[CPU] reduce_chi2::diff_weighted: 2.95544 ms
[CPU] reduce_chi2::reduction: 0.448523 ms
[CPU] reduce_chi2_tot: 3.41678 ms
[CPU] chi2_imag::free_fint: 0.001351 ms
[CPU] chi2_image_tot: 1398.54 ms

[CPU] chi2_imag::fftw_alloc: 0.00146002 ms
[CPU] sample_image::copy_input: 177.455 ms
[CPU] sample::1st_shift: 87.687 ms
[CPU] sample::FFT: 1017.33 ms
[CPU] sample::2nd_shift: 88.3313 ms
[CPU] sample::interpolate: 12.5267 ms
[CPU] sample::apply_phase_sampled: 4.37771 ms
[CPU] sample_tot: 1211.97 ms
[CPU] sample_image::free_data: 3.72799 ms
[CPU] sample_image_tot: 1393.17 ms
[CPU] reduce_chi2::diff_weighted: 1.37723 ms
[CPU] reduce_chi2::reduction: 0.508842 ms
[CPU] reduce_chi2_tot: 1.89952 ms
[CPU] chi2_imag::free_fint: 0.00124099 ms
[CPU] chi2_image_tot: 1395.08 ms
16384	1.000000e+06	float64	12	0	2.632221e+01	1.385380e+00	2.312094e-02	1.341927e+00
# |--> timings: [1.391003131866455, 1.3449089527130127, 1.401750087738037, 1.3953068256378174, 1.3893749713897705, 1.3858821392059326, 1.4138259887695312, 1.3893909454345703, 1.3875031471252441, 1.413351058959961, 1.3819220066070557, 1.3704030513763428, 1.3419270515441895, 1.3672130107879639, 1.3692960739135742, 1.3751850128173828, 1.3620400428771973, 1.4391510486602783, 1.3986210823059082, 1.3951621055603027]


==> profiling/baselines/image_profiling_baseline_af77476_calx174.ast.cam.ac.uk.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin

[GPU] chi2_image::malloc_fint: 0.211488 ms
[GPU] chi2_image::copy_observations: 4.45546 ms
[GPU] copy_input_H->D: 0.67232 ms
[GPU] sample::copy_uv_H->D: 3.29594 ms
[GPU] sample::uv_rotate: 0.235264 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 212.562 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.918304 ms
[GPU] sample::apply_phase_sampled: 0.664576 ms
[GPU] sample_tot: 218.146 ms
[GPU] reduce_chi2::diff_weighted: 0.372736 ms
[GPU] reduce_chi2::reduction: 0.267616 ms
[GPU] reduce_chi2_tot: 0.658432 ms
[GPU] chi2_image::free_all: 0.342208 ms
[CPU] chi2_image_tot: 228.103 ms

[GPU] chi2_image::malloc_fint: 0.208 ms
[GPU] chi2_image::copy_observations: 4.46598 ms
[GPU] copy_input_H->D: 0.626656 ms
[GPU] sample::copy_uv_H->D: 3.19373 ms
[GPU] sample::uv_rotate: 0.2232 ms
[GPU] sample::1st_shift: 0.073728 ms
[GPU] sample::FFT: 0.910368 ms
[GPU] sample::2nd_shift: 0.046912 ms
[GPU] sample::interpolate: 0.918208 ms
[GPU] sample::apply_phase_sampled: 0.664576 ms
[GPU] sample_tot: 6.35187 ms
[GPU] reduce_chi2::diff_weighted: 0.37136 ms
[GPU] reduce_chi2::reduction: 0.257024 ms
[GPU] reduce_chi2_tot: 0.646144 ms
[GPU] chi2_image::free_all: 0.338944 ms
[CPU] chi2_image_tot: 12.7111 ms

[GPU] chi2_image::malloc_fint: 0.19792 ms
[GPU] chi2_image::copy_observations: 4.44483 ms
[GPU] copy_input_H->D: 0.62656 ms
[GPU] sample::copy_uv_H->D: 3.19306 ms
[GPU] sample::uv_rotate: 0.223008 ms
[GPU] sample::1st_shift: 0.076384 ms
[GPU] sample::FFT: 0.888896 ms
[GPU] sample::2nd_shift: 0.046816 ms
[GPU] sample::interpolate: 0.91824 ms
[GPU] sample::apply_phase_sampled: 0.664576 ms
[GPU] sample_tot: 6.33142 ms
[GPU] reduce_chi2::diff_weighted: 0.370592 ms
[GPU] reduce_chi2::reduction: 0.256544 ms
[GPU] reduce_chi2_tot: 0.643744 ms
[GPU] chi2_image::free_all: 0.340064 ms
[CPU] chi2_image_tot: 12.6544 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.44435 ms
[GPU] copy_input_H->D: 0.624128 ms
[GPU] sample::copy_uv_H->D: 3.18291 ms
[GPU] sample::uv_rotate: 0.22208 ms
[GPU] sample::1st_shift: 0.07344 ms
[GPU] sample::FFT: 0.890496 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.918528 ms
[GPU] sample::apply_phase_sampled: 0.664576 ms
[GPU] sample_tot: 6.32259 ms
[GPU] reduce_chi2::diff_weighted: 0.370368 ms
[GPU] reduce_chi2::reduction: 0.257472 ms
[GPU] reduce_chi2_tot: 0.644096 ms
[GPU] chi2_image::free_all: 0.342784 ms
[CPU] chi2_image_tot: 12.6461 ms

[GPU] chi2_image::malloc_fint: 0.197696 ms
[GPU] chi2_image::copy_observations: 4.45267 ms
[GPU] copy_input_H->D: 0.62992 ms
[GPU] sample::copy_uv_H->D: 3.18576 ms
[GPU] sample::uv_rotate: 0.22288 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 0.909312 ms
[GPU] sample::2nd_shift: 0.04608 ms
[GPU] sample::interpolate: 0.91808 ms
[GPU] sample::apply_phase_sampled: 0.6656 ms
[GPU] sample_tot: 6.34675 ms
[GPU] reduce_chi2::diff_weighted: 0.370688 ms
[GPU] reduce_chi2::reduction: 0.260192 ms
[GPU] reduce_chi2_tot: 0.649216 ms
[GPU] chi2_image::free_all: 0.338272 ms
[CPU] chi2_image_tot: 12.6848 ms

[GPU] chi2_image::malloc_fint: 0.201824 ms
[GPU] chi2_image::copy_observations: 4.44109 ms
[GPU] copy_input_H->D: 0.62512 ms
[GPU] sample::copy_uv_H->D: 3.20922 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.075488 ms
[GPU] sample::FFT: 0.899072 ms
[GPU] sample::2nd_shift: 0.049024 ms
[GPU] sample::interpolate: 0.917504 ms
[GPU] sample::apply_phase_sampled: 0.664576 ms
[GPU] sample_tot: 6.35597 ms
[GPU] reduce_chi2::diff_weighted: 0.372576 ms
[GPU] reduce_chi2::reduction: 0.262272 ms
[GPU] reduce_chi2_tot: 0.651872 ms
[GPU] chi2_image::free_all: 0.337952 ms
[CPU] chi2_image_tot: 12.685 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.4473 ms
[GPU] copy_input_H->D: 0.626752 ms
[GPU] sample::copy_uv_H->D: 3.2008 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.073728 ms
[GPU] sample::FFT: 0.892896 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.917504 ms
[GPU] sample::apply_phase_sampled: 0.665152 ms
[GPU] sample_tot: 6.3384 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.25984 ms
[GPU] reduce_chi2_tot: 0.644 ms
[GPU] chi2_image::free_all: 0.344064 ms
[CPU] chi2_image_tot: 12.668 ms

[GPU] chi2_image::malloc_fint: 0.199296 ms
[GPU] chi2_image::copy_observations: 4.44342 ms
[GPU] copy_input_H->D: 0.625344 ms
[GPU] sample::copy_uv_H->D: 3.1905 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 0.075776 ms
[GPU] sample::FFT: 0.890944 ms
[GPU] sample::2nd_shift: 0.04608 ms
[GPU] sample::interpolate: 0.918528 ms
[GPU] sample::apply_phase_sampled: 0.664576 ms
[GPU] sample_tot: 6.33856 ms
[GPU] reduce_chi2::diff_weighted: 0.371616 ms
[GPU] reduce_chi2::reduction: 0.259264 ms
[GPU] reduce_chi2_tot: 0.647744 ms
[GPU] chi2_image::free_all: 0.356352 ms
[CPU] chi2_image_tot: 12.6803 ms

[GPU] chi2_image::malloc_fint: 0.198464 ms
[GPU] chi2_image::copy_observations: 4.43651 ms
[GPU] copy_input_H->D: 0.627968 ms
[GPU] sample::copy_uv_H->D: 3.18566 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 0.893824 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.917504 ms
[GPU] sample::apply_phase_sampled: 0.664576 ms
[GPU] sample_tot: 6.3273 ms
[GPU] reduce_chi2::diff_weighted: 0.372608 ms
[GPU] reduce_chi2::reduction: 0.260224 ms
[GPU] reduce_chi2_tot: 0.650976 ms
[GPU] chi2_image::free_all: 0.337824 ms
[CPU] chi2_image_tot: 12.6476 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.44374 ms
[GPU] copy_input_H->D: 0.625408 ms
[GPU] sample::copy_uv_H->D: 3.19046 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.075584 ms
[GPU] sample::FFT: 0.890592 ms
[GPU] sample::2nd_shift: 0.048 ms
[GPU] sample::interpolate: 0.917184 ms
[GPU] sample::apply_phase_sampled: 0.665152 ms
[GPU] sample_tot: 6.33027 ms
[GPU] reduce_chi2::diff_weighted: 0.371648 ms
[GPU] reduce_chi2::reduction: 0.262208 ms
[GPU] reduce_chi2_tot: 0.65088 ms
[GPU] chi2_image::free_all: 0.339904 ms
[CPU] chi2_image_tot: 12.6613 ms

[GPU] chi2_image::malloc_fint: 0.197696 ms
[GPU] chi2_image::copy_observations: 4.44733 ms
[GPU] copy_input_H->D: 0.629152 ms
[GPU] sample::copy_uv_H->D: 3.18429 ms
[GPU] sample::uv_rotate: 0.223168 ms
[GPU] sample::1st_shift: 0.076768 ms
[GPU] sample::FFT: 0.897024 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.918464 ms
[GPU] sample::apply_phase_sampled: 0.665472 ms
[GPU] sample_tot: 6.32934 ms
[GPU] reduce_chi2::diff_weighted: 0.3736 ms
[GPU] reduce_chi2::reduction: 0.257024 ms
[GPU] reduce_chi2_tot: 0.6488 ms
[GPU] chi2_image::free_all: 0.337152 ms
[CPU] chi2_image_tot: 12.6578 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.44314 ms
[GPU] copy_input_H->D: 0.624864 ms
[GPU] sample::copy_uv_H->D: 3.18771 ms
[GPU] sample::uv_rotate: 0.22304 ms
[GPU] sample::1st_shift: 0.077824 ms
[GPU] sample::FFT: 0.886336 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.917504 ms
[GPU] sample::apply_phase_sampled: 0.664576 ms
[GPU] sample_tot: 6.34778 ms
[GPU] reduce_chi2::diff_weighted: 0.369376 ms
[GPU] reduce_chi2::reduction: 0.258048 ms
[GPU] reduce_chi2_tot: 0.64464 ms
[GPU] chi2_image::free_all: 0.347136 ms
[CPU] chi2_image_tot: 12.6762 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.43862 ms
[GPU] copy_input_H->D: 0.628896 ms
[GPU] sample::copy_uv_H->D: 3.18669 ms
[GPU] sample::uv_rotate: 0.223936 ms
[GPU] sample::1st_shift: 0.073632 ms
[GPU] sample::FFT: 0.8912 ms
[GPU] sample::2nd_shift: 0.045824 ms
[GPU] sample::interpolate: 0.918528 ms
[GPU] sample::apply_phase_sampled: 0.665568 ms
[GPU] sample_tot: 6.32525 ms
[GPU] reduce_chi2::diff_weighted: 0.370688 ms
[GPU] reduce_chi2::reduction: 0.258048 ms
[GPU] reduce_chi2_tot: 0.645952 ms
[GPU] chi2_image::free_all: 0.339616 ms
[CPU] chi2_image_tot: 12.6453 ms

[GPU] chi2_image::malloc_fint: 0.202336 ms
[GPU] chi2_image::copy_observations: 4.44419 ms
[GPU] copy_input_H->D: 0.624064 ms
[GPU] sample::copy_uv_H->D: 3.18778 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 0.074624 ms
[GPU] sample::FFT: 0.896128 ms
[GPU] sample::2nd_shift: 0.047008 ms
[GPU] sample::interpolate: 0.917088 ms
[GPU] sample::apply_phase_sampled: 0.6656 ms
[GPU] sample_tot: 6.33139 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.263328 ms
[GPU] reduce_chi2_tot: 0.649216 ms
[GPU] chi2_image::free_all: 0.339936 ms
[CPU] chi2_image_tot: 12.66 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 6.87216 ms
[GPU] copy_input_H->D: 0.64688 ms
[GPU] sample::copy_uv_H->D: 3.19254 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.069632 ms
[GPU] sample::FFT: 0.867744 ms
[GPU] sample::2nd_shift: 0.043616 ms
[GPU] sample::interpolate: 0.829312 ms
[GPU] sample::apply_phase_sampled: 0.601088 ms
[GPU] sample_tot: 6.15894 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.249856 ms
[GPU] reduce_chi2_tot: 0.63456 ms
[GPU] chi2_image::free_all: 0.338528 ms
[CPU] chi2_image_tot: 14.9189 ms

[GPU] chi2_image::malloc_fint: 0.19792 ms
[GPU] chi2_image::copy_observations: 4.45629 ms
[GPU] copy_input_H->D: 0.627776 ms
[GPU] sample::copy_uv_H->D: 3.21862 ms
[GPU] sample::uv_rotate: 0.222016 ms
[GPU] sample::1st_shift: 0.074496 ms
[GPU] sample::FFT: 0.876544 ms
[GPU] sample::2nd_shift: 0.044896 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.602112 ms
[GPU] sample_tot: 6.19725 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.25008 ms
[GPU] reduce_chi2_tot: 0.635712 ms
[GPU] chi2_image::free_all: 0.343328 ms
[CPU] chi2_image_tot: 12.5317 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.43562 ms
[GPU] copy_input_H->D: 0.62624 ms
[GPU] sample::copy_uv_H->D: 3.18928 ms
[GPU] sample::uv_rotate: 0.221888 ms
[GPU] sample::1st_shift: 0.07168 ms
[GPU] sample::FFT: 0.872384 ms
[GPU] sample::2nd_shift: 0.04608 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.601088 ms
[GPU] sample_tot: 6.1519 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.249504 ms
[GPU] reduce_chi2_tot: 0.63568 ms
[GPU] chi2_image::free_all: 0.336832 ms
[CPU] chi2_image_tot: 12.4546 ms

[GPU] chi2_image::malloc_fint: 0.201728 ms
[GPU] chi2_image::copy_observations: 4.44566 ms
[GPU] copy_input_H->D: 0.625536 ms
[GPU] sample::copy_uv_H->D: 3.18989 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.07168 ms
[GPU] sample::FFT: 0.871296 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.602016 ms
[GPU] sample_tot: 6.1505 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.250016 ms
[GPU] reduce_chi2_tot: 0.637952 ms
[GPU] chi2_image::free_all: 0.338944 ms
[CPU] chi2_image_tot: 12.4706 ms

[GPU] chi2_image::malloc_fint: 0.20416 ms
[GPU] chi2_image::copy_observations: 4.44301 ms
[GPU] copy_input_H->D: 0.631456 ms
[GPU] sample::copy_uv_H->D: 3.19322 ms
[GPU] sample::uv_rotate: 0.221984 ms
[GPU] sample::1st_shift: 0.075776 ms
[GPU] sample::FFT: 0.869344 ms
[GPU] sample::2nd_shift: 0.043872 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.602112 ms
[GPU] sample_tot: 6.1585 ms
[GPU] reduce_chi2::diff_weighted: 0.3696 ms
[GPU] reduce_chi2::reduction: 0.253376 ms
[GPU] reduce_chi2_tot: 0.640544 ms
[GPU] chi2_image::free_all: 0.339008 ms
[CPU] chi2_image_tot: 12.4859 ms

[GPU] chi2_image::malloc_fint: 0.19824 ms
[GPU] chi2_image::copy_observations: 4.43894 ms
[GPU] copy_input_H->D: 0.623808 ms
[GPU] sample::copy_uv_H->D: 3.19827 ms
[GPU] sample::uv_rotate: 0.22192 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.873664 ms
[GPU] sample::2nd_shift: 0.046912 ms
[GPU] sample::interpolate: 0.830176 ms
[GPU] sample::apply_phase_sampled: 0.601088 ms
[GPU] sample_tot: 6.1625 ms
[GPU] reduce_chi2::diff_weighted: 0.367456 ms
[GPU] reduce_chi2::reduction: 0.248544 ms
[GPU] reduce_chi2_tot: 0.63376 ms
[GPU] chi2_image::free_all: 0.338944 ms
[CPU] chi2_image_tot: 12.4645 ms
512	1.000000e+06	float64	0	8	2.433886e-01	1.280992e-02	5.208021e-04	1.252642e-02
# |--> timings: [0.22818822800036287, 0.01278360400465317, 0.01272677700035274, 0.012717876001261175, 0.012756146999890916, 0.012756782001815736, 0.012745390995405614, 0.01275303799775429, 0.01271930000075372, 0.012733203002426308, 0.012730691996694077, 0.012749171997711528, 0.012716664998151828, 0.012734536001516972, 0.014990978001151234, 0.012604672003362793, 0.012526423997769598, 0.01254266199975973, 0.01255781600048067, 0.012542839998786803]

[GPU] chi2_image::malloc_fint: 0.213216 ms
[GPU] chi2_image::copy_observations: 4.4552 ms
[GPU] copy_input_H->D: 0.629472 ms
[GPU] sample::copy_uv_H->D: 3.19411 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.074432 ms
[GPU] sample::FFT: 0.867872 ms
[GPU] sample::2nd_shift: 0.0512 ms
[GPU] sample::interpolate: 0.829088 ms
[GPU] sample::apply_phase_sampled: 0.602784 ms
[GPU] sample_tot: 6.1672 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.250368 ms
[GPU] reduce_chi2_tot: 0.63488 ms
[GPU] chi2_image::free_all: 0.344512 ms
[CPU] chi2_image_tot: 12.5166 ms

[GPU] chi2_image::malloc_fint: 0.198272 ms
[GPU] chi2_image::copy_observations: 4.4503 ms
[GPU] copy_input_H->D: 0.62976 ms
[GPU] sample::copy_uv_H->D: 3.18531 ms
[GPU] sample::uv_rotate: 0.221696 ms
[GPU] sample::1st_shift: 0.070656 ms
[GPU] sample::FFT: 0.874816 ms
[GPU] sample::2nd_shift: 0.050848 ms
[GPU] sample::interpolate: 0.828416 ms
[GPU] sample::apply_phase_sampled: 0.602112 ms
[GPU] sample_tot: 6.15936 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.250464 ms
[GPU] reduce_chi2_tot: 0.634016 ms
[GPU] chi2_image::free_all: 0.340576 ms
[CPU] chi2_image_tot: 12.4796 ms

[GPU] chi2_image::malloc_fint: 0.197664 ms
[GPU] chi2_image::copy_observations: 4.44666 ms
[GPU] copy_input_H->D: 0.626336 ms
[GPU] sample::copy_uv_H->D: 3.21331 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.069632 ms
[GPU] sample::FFT: 0.874336 ms
[GPU] sample::2nd_shift: 0.050176 ms
[GPU] sample::interpolate: 0.829152 ms
[GPU] sample::apply_phase_sampled: 0.602656 ms
[GPU] sample_tot: 6.18406 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.249152 ms
[GPU] reduce_chi2_tot: 0.633568 ms
[GPU] chi2_image::free_all: 0.346976 ms
[CPU] chi2_image_tot: 12.5035 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.44416 ms
[GPU] copy_input_H->D: 0.628064 ms
[GPU] sample::copy_uv_H->D: 3.18733 ms
[GPU] sample::uv_rotate: 0.221792 ms
[GPU] sample::1st_shift: 0.074624 ms
[GPU] sample::FFT: 0.8704 ms
[GPU] sample::2nd_shift: 0.052896 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.601632 ms
[GPU] sample_tot: 6.15936 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.250784 ms
[GPU] reduce_chi2_tot: 0.635904 ms
[GPU] chi2_image::free_all: 0.347008 ms
[CPU] chi2_image_tot: 12.4821 ms

[GPU] chi2_image::malloc_fint: 0.203776 ms
[GPU] chi2_image::copy_observations: 4.43651 ms
[GPU] copy_input_H->D: 0.62752 ms
[GPU] sample::copy_uv_H->D: 3.19414 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.072544 ms
[GPU] sample::FFT: 0.870432 ms
[GPU] sample::2nd_shift: 0.050048 ms
[GPU] sample::interpolate: 0.82912 ms
[GPU] sample::apply_phase_sampled: 0.601632 ms
[GPU] sample_tot: 6.16141 ms
[GPU] reduce_chi2::diff_weighted: 0.367296 ms
[GPU] reduce_chi2::reduction: 0.250016 ms
[GPU] reduce_chi2_tot: 0.634304 ms
[GPU] chi2_image::free_all: 0.34304 ms
[CPU] chi2_image_tot: 12.4773 ms

[GPU] chi2_image::malloc_fint: 0.198592 ms
[GPU] chi2_image::copy_observations: 4.43974 ms
[GPU] copy_input_H->D: 0.623968 ms
[GPU] sample::copy_uv_H->D: 3.19245 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 0.867104 ms
[GPU] sample::2nd_shift: 0.051168 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.602784 ms
[GPU] sample_tot: 6.16538 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.250976 ms
[GPU] reduce_chi2_tot: 0.635872 ms
[GPU] chi2_image::free_all: 0.344768 ms
[CPU] chi2_image_tot: 12.4781 ms

[GPU] chi2_image::malloc_fint: 0.198944 ms
[GPU] chi2_image::copy_observations: 4.43776 ms
[GPU] copy_input_H->D: 0.626656 ms
[GPU] sample::copy_uv_H->D: 3.19693 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.071392 ms
[GPU] sample::FFT: 0.868416 ms
[GPU] sample::2nd_shift: 0.050176 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.601952 ms
[GPU] sample_tot: 6.16038 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.250048 ms
[GPU] reduce_chi2_tot: 0.63488 ms
[GPU] chi2_image::free_all: 0.341984 ms
[CPU] chi2_image_tot: 12.4695 ms

[GPU] chi2_image::malloc_fint: 0.19888 ms
[GPU] chi2_image::copy_observations: 7.74995 ms
[GPU] copy_input_H->D: 0.637952 ms
[GPU] sample::copy_uv_H->D: 3.19434 ms
[GPU] sample::uv_rotate: 0.221952 ms
[GPU] sample::1st_shift: 0.068608 ms
[GPU] sample::FFT: 0.846848 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.546528 ms
[GPU] sample_tot: 6.00474 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.242816 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_image::free_all: 0.359392 ms
[CPU] chi2_image_tot: 15.6505 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.4335 ms
[GPU] copy_input_H->D: 0.626784 ms
[GPU] sample::copy_uv_H->D: 3.18909 ms
[GPU] sample::uv_rotate: 0.22112 ms
[GPU] sample::1st_shift: 0.070656 ms
[GPU] sample::FFT: 0.858112 ms
[GPU] sample::2nd_shift: 0.047008 ms
[GPU] sample::interpolate: 0.75232 ms
[GPU] sample::apply_phase_sampled: 0.546624 ms
[GPU] sample_tot: 6.0065 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24288 ms
[GPU] reduce_chi2_tot: 0.628864 ms
[GPU] chi2_image::free_all: 0.340576 ms
[CPU] chi2_image_tot: 12.3031 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.44928 ms
[GPU] copy_input_H->D: 0.624544 ms
[GPU] sample::copy_uv_H->D: 3.19037 ms
[GPU] sample::uv_rotate: 0.221728 ms
[GPU] sample::1st_shift: 0.072288 ms
[GPU] sample::FFT: 0.848256 ms
[GPU] sample::2nd_shift: 0.048704 ms
[GPU] sample::interpolate: 0.751616 ms
[GPU] sample::apply_phase_sampled: 0.546816 ms
[GPU] sample_tot: 6.00666 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242208 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 0.345088 ms
[CPU] chi2_image_tot: 12.3205 ms

[GPU] chi2_image::malloc_fint: 0.198496 ms
[GPU] chi2_image::copy_observations: 4.44317 ms
[GPU] copy_input_H->D: 0.645056 ms
[GPU] sample::copy_uv_H->D: 3.18602 ms
[GPU] sample::uv_rotate: 0.221984 ms
[GPU] sample::1st_shift: 0.068128 ms
[GPU] sample::FFT: 0.85456 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.546368 ms
[GPU] sample_tot: 6.00035 ms
[GPU] reduce_chi2::diff_weighted: 0.368192 ms
[GPU] reduce_chi2::reduction: 0.244512 ms
[GPU] reduce_chi2_tot: 0.62976 ms
[GPU] chi2_image::free_all: 0.340192 ms
[CPU] chi2_image_tot: 12.3244 ms

[GPU] chi2_image::malloc_fint: 0.198496 ms
[GPU] chi2_image::copy_observations: 4.44531 ms
[GPU] copy_input_H->D: 0.622496 ms
[GPU] sample::copy_uv_H->D: 3.19296 ms
[GPU] sample::uv_rotate: 0.22176 ms
[GPU] sample::1st_shift: 0.068608 ms
[GPU] sample::FFT: 0.882048 ms
[GPU] sample::2nd_shift: 0.048832 ms
[GPU] sample::interpolate: 0.752128 ms
[GPU] sample::apply_phase_sampled: 0.546752 ms
[GPU] sample_tot: 6.03216 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.244672 ms
[GPU] reduce_chi2_tot: 0.628544 ms
[GPU] chi2_image::free_all: 0.351392 ms
[CPU] chi2_image_tot: 12.3469 ms

[GPU] chi2_image::malloc_fint: 0.206848 ms
[GPU] chi2_image::copy_observations: 4.44365 ms
[GPU] copy_input_H->D: 0.62592 ms
[GPU] sample::copy_uv_H->D: 3.18678 ms
[GPU] sample::uv_rotate: 0.222016 ms
[GPU] sample::1st_shift: 0.069632 ms
[GPU] sample::FFT: 0.847872 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.752512 ms
[GPU] sample::apply_phase_sampled: 0.54736 ms
[GPU] sample_tot: 5.9945 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.242176 ms
[GPU] reduce_chi2_tot: 0.626304 ms
[GPU] chi2_image::free_all: 0.34672 ms
[CPU] chi2_image_tot: 12.3128 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.44026 ms
[GPU] copy_input_H->D: 0.623264 ms
[GPU] sample::copy_uv_H->D: 3.19597 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.069344 ms
[GPU] sample::FFT: 0.850496 ms
[GPU] sample::2nd_shift: 0.04992 ms
[GPU] sample::interpolate: 0.751616 ms
[GPU] sample::apply_phase_sampled: 0.546624 ms
[GPU] sample_tot: 6.0049 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.24224 ms
[GPU] reduce_chi2_tot: 0.625408 ms
[GPU] chi2_image::free_all: 0.339968 ms
[CPU] chi2_image_tot: 12.3018 ms

[GPU] chi2_image::malloc_fint: 0.204736 ms
[GPU] chi2_image::copy_observations: 4.43462 ms
[GPU] copy_input_H->D: 0.626656 ms
[GPU] sample::copy_uv_H->D: 3.19187 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.067584 ms
[GPU] sample::FFT: 0.850944 ms
[GPU] sample::2nd_shift: 0.048672 ms
[GPU] sample::interpolate: 0.752512 ms
[GPU] sample::apply_phase_sampled: 0.546816 ms
[GPU] sample_tot: 6.00618 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.243072 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 0.346304 ms
[CPU] chi2_image_tot: 12.3154 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.44147 ms
[GPU] copy_input_H->D: 0.626688 ms
[GPU] sample::copy_uv_H->D: 3.18413 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.068608 ms
[GPU] sample::FFT: 0.849024 ms
[GPU] sample::2nd_shift: 0.048992 ms
[GPU] sample::interpolate: 0.752224 ms
[GPU] sample::apply_phase_sampled: 0.546816 ms
[GPU] sample_tot: 5.99325 ms
[GPU] reduce_chi2::diff_weighted: 0.369216 ms
[GPU] reduce_chi2::reduction: 0.243424 ms
[GPU] reduce_chi2_tot: 0.629888 ms
[GPU] chi2_image::free_all: 0.34288 ms
[CPU] chi2_image_tot: 12.301 ms

[GPU] chi2_image::malloc_fint: 0.198368 ms
[GPU] chi2_image::copy_observations: 4.44816 ms
[GPU] copy_input_H->D: 0.625824 ms
[GPU] sample::copy_uv_H->D: 3.19123 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.068256 ms
[GPU] sample::FFT: 0.846592 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.751616 ms
[GPU] sample::apply_phase_sampled: 0.546592 ms
[GPU] sample_tot: 6.00227 ms
[GPU] reduce_chi2::diff_weighted: 0.367168 ms
[GPU] reduce_chi2::reduction: 0.243872 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 0.341088 ms
[CPU] chi2_image_tot: 12.3107 ms

[GPU] chi2_image::malloc_fint: 0.19776 ms
[GPU] chi2_image::copy_observations: 4.4383 ms
[GPU] copy_input_H->D: 0.637952 ms
[GPU] sample::copy_uv_H->D: 3.19344 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.06624 ms
[GPU] sample::FFT: 0.8496 ms
[GPU] sample::2nd_shift: 0.048672 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.546816 ms
[GPU] sample_tot: 5.99741 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.245024 ms
[GPU] reduce_chi2_tot: 0.629792 ms
[GPU] chi2_image::free_all: 0.343168 ms
[CPU] chi2_image_tot: 12.3128 ms

[GPU] chi2_image::malloc_fint: 0.198592 ms
[GPU] chi2_image::copy_observations: 4.43558 ms
[GPU] copy_input_H->D: 0.626016 ms
[GPU] sample::copy_uv_H->D: 3.20432 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.070656 ms
[GPU] sample::FFT: 0.84432 ms
[GPU] sample::2nd_shift: 0.048128 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.546368 ms
[GPU] sample_tot: 6.00755 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.244032 ms
[GPU] reduce_chi2_tot: 0.628416 ms
[GPU] chi2_image::free_all: 0.340992 ms
[CPU] chi2_image_tot: 12.3043 ms

[GPU] chi2_image::malloc_fint: 0.203136 ms
[GPU] chi2_image::copy_observations: 4.44093 ms
[GPU] copy_input_H->D: 0.625088 ms
[GPU] sample::copy_uv_H->D: 3.18592 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.070656 ms
[GPU] sample::FFT: 0.848896 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.546816 ms
[GPU] sample_tot: 6.00266 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243712 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_image::free_all: 0.345664 ms
[CPU] chi2_image_tot: 12.315 ms
512	1.000000e+06	float64	0	16	2.397016e-01	1.261588e-02	7.361523e-04	1.237253e-02
# |--> timings: [0.012571999999636319, 0.01255062100244686, 0.012574175001645926, 0.012552459003927652, 0.012549032995593734, 0.012553746993944515, 0.012542574004328344, 0.01572201100498205, 0.012372985002002679, 0.012399739993270487, 0.01239539599919226, 0.012418584999977611, 0.012399381994327996, 0.012373645993648097, 0.012386561997118406, 0.012372527999104932, 0.012383171000692528, 0.012387910996039864, 0.01237966999906348, 0.012387438997393474]

[GPU] chi2_image::malloc_fint: 0.210944 ms
[GPU] chi2_image::copy_observations: 4.43978 ms
[GPU] copy_input_H->D: 2.8567 ms
[GPU] sample::copy_uv_H->D: 3.24531 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 0.073248 ms
[GPU] sample::FFT: 0.8952 ms
[GPU] sample::2nd_shift: 0.053152 ms
[GPU] sample::interpolate: 0.73728 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 6.14605 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.249888 ms
[GPU] reduce_chi2_tot: 0.637888 ms
[GPU] chi2_image::free_all: 0.369376 ms
[CPU] chi2_image_tot: 14.7387 ms

[GPU] chi2_image::malloc_fint: 0.224992 ms
[GPU] chi2_image::copy_observations: 4.48573 ms
[GPU] copy_input_H->D: 0.629216 ms
[GPU] sample::copy_uv_H->D: 3.18906 ms
[GPU] sample::uv_rotate: 0.223072 ms
[GPU] sample::1st_shift: 0.073632 ms
[GPU] sample::FFT: 0.842432 ms
[GPU] sample::2nd_shift: 0.0512 ms
[GPU] sample::interpolate: 0.736864 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.01498 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241856 ms
[GPU] reduce_chi2_tot: 0.626432 ms
[GPU] chi2_image::free_all: 0.347232 ms
[CPU] chi2_image_tot: 12.3985 ms

[GPU] chi2_image::malloc_fint: 0.19776 ms
[GPU] chi2_image::copy_observations: 4.4345 ms
[GPU] copy_input_H->D: 0.627712 ms
[GPU] sample::copy_uv_H->D: 3.18499 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.073728 ms
[GPU] sample::FFT: 0.8424 ms
[GPU] sample::2nd_shift: 0.05088 ms
[GPU] sample::interpolate: 0.737184 ms
[GPU] sample::apply_phase_sampled: 0.572032 ms
[GPU] sample_tot: 6.00672 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.25056 ms
[GPU] reduce_chi2_tot: 0.653312 ms
[GPU] chi2_image::free_all: 0.35728 ms
[CPU] chi2_image_tot: 12.3448 ms

[GPU] chi2_image::malloc_fint: 0.198784 ms
[GPU] chi2_image::copy_observations: 4.44701 ms
[GPU] copy_input_H->D: 0.622624 ms
[GPU] sample::copy_uv_H->D: 3.18384 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.0736 ms
[GPU] sample::FFT: 0.85504 ms
[GPU] sample::2nd_shift: 0.05104 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.01795 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241056 ms
[GPU] reduce_chi2_tot: 0.626432 ms
[GPU] chi2_image::free_all: 0.345984 ms
[CPU] chi2_image_tot: 12.3275 ms

[GPU] chi2_image::malloc_fint: 0.19856 ms
[GPU] chi2_image::copy_observations: 4.44397 ms
[GPU] copy_input_H->D: 0.627712 ms
[GPU] sample::copy_uv_H->D: 3.18528 ms
[GPU] sample::uv_rotate: 0.220736 ms
[GPU] sample::1st_shift: 0.073728 ms
[GPU] sample::FFT: 0.845824 ms
[GPU] sample::2nd_shift: 0.053248 ms
[GPU] sample::interpolate: 0.737248 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.01254 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241088 ms
[GPU] reduce_chi2_tot: 0.626656 ms
[GPU] chi2_image::free_all: 0.341856 ms
[CPU] chi2_image_tot: 12.319 ms

[GPU] chi2_image::malloc_fint: 0.199328 ms
[GPU] chi2_image::copy_observations: 4.44621 ms
[GPU] copy_input_H->D: 0.625152 ms
[GPU] sample::copy_uv_H->D: 3.19181 ms
[GPU] sample::uv_rotate: 0.223008 ms
[GPU] sample::1st_shift: 0.073376 ms
[GPU] sample::FFT: 0.851904 ms
[GPU] sample::2nd_shift: 0.051904 ms
[GPU] sample::interpolate: 0.737152 ms
[GPU] sample::apply_phase_sampled: 0.57136 ms
[GPU] sample_tot: 6.0303 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.244736 ms
[GPU] reduce_chi2_tot: 0.629824 ms
[GPU] chi2_image::free_all: 0.341696 ms
[CPU] chi2_image_tot: 12.3415 ms

[GPU] chi2_image::malloc_fint: 0.19872 ms
[GPU] chi2_image::copy_observations: 4.43629 ms
[GPU] copy_input_H->D: 0.624256 ms
[GPU] sample::copy_uv_H->D: 3.1895 ms
[GPU] sample::uv_rotate: 0.222944 ms
[GPU] sample::1st_shift: 0.074304 ms
[GPU] sample::FFT: 0.852416 ms
[GPU] sample::2nd_shift: 0.050848 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.01715 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240192 ms
[GPU] reduce_chi2_tot: 0.624416 ms
[GPU] chi2_image::free_all: 0.356576 ms
[CPU] chi2_image_tot: 12.3268 ms

[GPU] chi2_image::malloc_fint: 0.199456 ms
[GPU] chi2_image::copy_observations: 4.44202 ms
[GPU] copy_input_H->D: 0.622848 ms
[GPU] sample::copy_uv_H->D: 3.18774 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.85968 ms
[GPU] sample::2nd_shift: 0.054272 ms
[GPU] sample::interpolate: 0.73728 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.03066 ms
[GPU] reduce_chi2::diff_weighted: 0.366336 ms
[GPU] reduce_chi2::reduction: 0.241856 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.346112 ms
[CPU] chi2_image_tot: 12.3351 ms

[GPU] chi2_image::malloc_fint: 0.206848 ms
[GPU] chi2_image::copy_observations: 4.43475 ms
[GPU] copy_input_H->D: 0.625472 ms
[GPU] sample::copy_uv_H->D: 3.19293 ms
[GPU] sample::uv_rotate: 0.221856 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.851264 ms
[GPU] sample::2nd_shift: 0.050816 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.572 ms
[GPU] sample_tot: 6.02294 ms
[GPU] reduce_chi2::diff_weighted: 0.367392 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.345344 ms
[CPU] chi2_image_tot: 12.329 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.44054 ms
[GPU] copy_input_H->D: 0.638976 ms
[GPU] sample::copy_uv_H->D: 3.18691 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 0.842784 ms
[GPU] sample::2nd_shift: 0.0512 ms
[GPU] sample::interpolate: 0.737824 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.01098 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.631904 ms
[GPU] chi2_image::free_all: 0.341888 ms
[CPU] chi2_image_tot: 12.332 ms

[GPU] chi2_image::malloc_fint: 0.199136 ms
[GPU] chi2_image::copy_observations: 4.44909 ms
[GPU] copy_input_H->D: 0.62544 ms
[GPU] sample::copy_uv_H->D: 3.1896 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.073728 ms
[GPU] sample::FFT: 0.847712 ms
[GPU] sample::2nd_shift: 0.052128 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.01805 ms
[GPU] reduce_chi2::diff_weighted: 0.369312 ms
[GPU] reduce_chi2::reduction: 0.241952 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 0.356864 ms
[CPU] chi2_image_tot: 12.3436 ms

[GPU] chi2_image::malloc_fint: 0.202592 ms
[GPU] chi2_image::copy_observations: 4.45136 ms
[GPU] copy_input_H->D: 0.627936 ms
[GPU] sample::copy_uv_H->D: 3.18576 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.845824 ms
[GPU] sample::2nd_shift: 0.0512 ms
[GPU] sample::interpolate: 0.73728 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.00902 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24352 ms
[GPU] reduce_chi2_tot: 0.62896 ms
[GPU] chi2_image::free_all: 0.342336 ms
[CPU] chi2_image_tot: 12.3328 ms

[GPU] chi2_image::malloc_fint: 0.199232 ms
[GPU] chi2_image::copy_observations: 4.44064 ms
[GPU] copy_input_H->D: 0.62464 ms
[GPU] sample::copy_uv_H->D: 3.1999 ms
[GPU] sample::uv_rotate: 0.221728 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.845824 ms
[GPU] sample::2nd_shift: 0.052224 ms
[GPU] sample::interpolate: 0.736928 ms
[GPU] sample::apply_phase_sampled: 0.571136 ms
[GPU] sample_tot: 6.0199 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.242304 ms
[GPU] reduce_chi2_tot: 0.628704 ms
[GPU] chi2_image::free_all: 0.339232 ms
[CPU] chi2_image_tot: 12.3206 ms

[GPU] chi2_image::malloc_fint: 0.201088 ms
[GPU] chi2_image::copy_observations: 4.43773 ms
[GPU] copy_input_H->D: 0.621568 ms
[GPU] sample::copy_uv_H->D: 3.18646 ms
[GPU] sample::uv_rotate: 0.221792 ms
[GPU] sample::1st_shift: 0.073312 ms
[GPU] sample::FFT: 0.84688 ms
[GPU] sample::2nd_shift: 0.051936 ms
[GPU] sample::interpolate: 0.736992 ms
[GPU] sample::apply_phase_sampled: 0.571968 ms
[GPU] sample_tot: 6.00883 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.24192 ms
[GPU] reduce_chi2_tot: 0.626208 ms
[GPU] chi2_image::free_all: 0.345088 ms
[CPU] chi2_image_tot: 12.3073 ms

[GPU] chi2_image::malloc_fint: 0.198112 ms
[GPU] chi2_image::copy_observations: 4.43354 ms
[GPU] copy_input_H->D: 0.623904 ms
[GPU] sample::copy_uv_H->D: 3.18333 ms
[GPU] sample::uv_rotate: 0.222784 ms
[GPU] sample::1st_shift: 0.073728 ms
[GPU] sample::FFT: 0.849888 ms
[GPU] sample::2nd_shift: 0.052 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.571072 ms
[GPU] sample_tot: 6.00829 ms
[GPU] reduce_chi2::diff_weighted: 0.369184 ms
[GPU] reduce_chi2::reduction: 0.241088 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 0.339968 ms
[CPU] chi2_image_tot: 12.3006 ms

[GPU] chi2_image::malloc_fint: 0.197824 ms
[GPU] chi2_image::copy_observations: 4.45466 ms
[GPU] copy_input_H->D: 0.6224 ms
[GPU] sample::copy_uv_H->D: 3.18374 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.072544 ms
[GPU] sample::FFT: 0.85008 ms
[GPU] sample::2nd_shift: 0.053152 ms
[GPU] sample::interpolate: 0.7368 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.02278 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241856 ms
[GPU] reduce_chi2_tot: 0.626496 ms
[GPU] chi2_image::free_all: 0.345088 ms
[CPU] chi2_image_tot: 12.3381 ms

[GPU] chi2_image::malloc_fint: 0.198368 ms
[GPU] chi2_image::copy_observations: 4.43187 ms
[GPU] copy_input_H->D: 0.63008 ms
[GPU] sample::copy_uv_H->D: 3.18246 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.849632 ms
[GPU] sample::2nd_shift: 0.053248 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.00784 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.242816 ms
[GPU] reduce_chi2_tot: 0.628128 ms
[GPU] chi2_image::free_all: 0.341824 ms
[CPU] chi2_image_tot: 12.3058 ms

[GPU] chi2_image::malloc_fint: 0.197952 ms
[GPU] chi2_image::copy_observations: 4.44518 ms
[GPU] copy_input_H->D: 0.622816 ms
[GPU] sample::copy_uv_H->D: 3.20205 ms
[GPU] sample::uv_rotate: 0.221888 ms
[GPU] sample::1st_shift: 0.073728 ms
[GPU] sample::FFT: 0.844704 ms
[GPU] sample::2nd_shift: 0.0512 ms
[GPU] sample::interpolate: 0.736224 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.01907 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.241344 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.342048 ms
[CPU] chi2_image_tot: 12.3222 ms

[GPU] chi2_image::malloc_fint: 0.200352 ms
[GPU] chi2_image::copy_observations: 4.43437 ms
[GPU] copy_input_H->D: 0.625344 ms
[GPU] sample::copy_uv_H->D: 3.19181 ms
[GPU] sample::uv_rotate: 0.221152 ms
[GPU] sample::1st_shift: 0.07168 ms
[GPU] sample::FFT: 0.843488 ms
[GPU] sample::2nd_shift: 0.05312 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.0079 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.2408 ms
[GPU] reduce_chi2_tot: 0.62496 ms
[GPU] chi2_image::free_all: 0.345664 ms
[CPU] chi2_image_tot: 12.3078 ms

[GPU] chi2_image::malloc_fint: 0.197952 ms
[GPU] chi2_image::copy_observations: 4.46586 ms
[GPU] copy_input_H->D: 0.627264 ms
[GPU] sample::copy_uv_H->D: 3.1888 ms
[GPU] sample::uv_rotate: 0.221888 ms
[GPU] sample::1st_shift: 0.073632 ms
[GPU] sample::FFT: 0.842688 ms
[GPU] sample::2nd_shift: 0.052224 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.572096 ms
[GPU] sample_tot: 6.01421 ms
[GPU] reduce_chi2::diff_weighted: 0.368192 ms
[GPU] reduce_chi2::reduction: 0.242272 ms
[GPU] reduce_chi2_tot: 0.627744 ms
[GPU] chi2_image::free_all: 0.346848 ms
[CPU] chi2_image_tot: 12.3489 ms
512	1.000000e+06	float64	0	32	2.356627e-01	1.240330e-02	2.096186e-05	1.237173e-02
# |--> timings: [0.014795954004512168, 0.012472648995753843, 0.012417081001331098, 0.012398318001942243, 0.012393847995554097, 0.0124122859997442, 0.012402259002556093, 0.012406620997353457, 0.012401368003338575, 0.012403613996866625, 0.012414376004016958, 0.012407832000462804, 0.012392880002153106, 0.012378433995763771, 0.012371728997095488, 0.012408331996994093, 0.012378196995996404, 0.012393382006848697, 0.012388739000016358, 0.012420787999872118]

[CPU] chi2_imag::fftw_alloc: 0.008134 ms
[CPU] sample_image::copy_input: 0.7125 ms
[CPU] sample::1st_shift: 0.115416 ms
[CPU] sample::FFT: 5.02939 ms
[CPU] sample::2nd_shift: 0.113636 ms
[CPU] uv_rotate_h: 3.63101 ms
[CPU] sample::interpolate: 39.6379 ms
[CPU] sample::apply_phase_sampled: 41.9247 ms
[CPU] sample_tot: 90.656 ms
[CPU] sample_image::free_data: 0.000538996 ms
[CPU] sample_image_tot: 91.3754 ms
[CPU] reduce_chi2::diff_weighted: 7.53057 ms
[CPU] reduce_chi2::reduction: 2.59619 ms
[CPU] reduce_chi2_tot: 10.135 ms
[CPU] chi2_imag::free_fint: 0.29499 ms
[CPU] chi2_image_tot: 101.832 ms

[CPU] chi2_imag::fftw_alloc: 0.008387 ms
[CPU] sample_image::copy_input: 0.710784 ms
[CPU] sample::1st_shift: 0.120073 ms
[CPU] sample::FFT: 3.41598 ms
[CPU] sample::2nd_shift: 0.113703 ms
[CPU] uv_rotate_h: 3.60278 ms
[CPU] sample::interpolate: 40.579 ms
[CPU] sample::apply_phase_sampled: 41.9306 ms
[CPU] sample_tot: 89.9556 ms
[CPU] sample_image::free_data: 0.000416003 ms
[CPU] sample_image_tot: 90.6714 ms
[CPU] reduce_chi2::diff_weighted: 7.57404 ms
[CPU] reduce_chi2::reduction: 2.58553 ms
[CPU] reduce_chi2_tot: 10.1674 ms
[CPU] chi2_imag::free_fint: 0.301769 ms
[CPU] chi2_image_tot: 101.157 ms

[CPU] chi2_imag::fftw_alloc: 0.007327 ms
[CPU] sample_image::copy_input: 0.709315 ms
[CPU] sample::1st_shift: 0.119146 ms
[CPU] sample::FFT: 3.41801 ms
[CPU] sample::2nd_shift: 0.113825 ms
[CPU] uv_rotate_h: 3.60795 ms
[CPU] sample::interpolate: 40.5893 ms
[CPU] sample::apply_phase_sampled: 41.922 ms
[CPU] sample_tot: 89.9656 ms
[CPU] sample_image::free_data: 0.000444001 ms
[CPU] sample_image_tot: 90.6798 ms
[CPU] reduce_chi2::diff_weighted: 7.55279 ms
[CPU] reduce_chi2::reduction: 2.58712 ms
[CPU] reduce_chi2_tot: 10.1485 ms
[CPU] chi2_imag::free_fint: 0.295533 ms
[CPU] chi2_image_tot: 101.14 ms

[CPU] chi2_imag::fftw_alloc: 0.007493 ms
[CPU] sample_image::copy_input: 0.71127 ms
[CPU] sample::1st_shift: 0.119034 ms
[CPU] sample::FFT: 3.40832 ms
[CPU] sample::2nd_shift: 0.113317 ms
[CPU] uv_rotate_h: 3.63354 ms
[CPU] sample::interpolate: 40.5455 ms
[CPU] sample::apply_phase_sampled: 41.9404 ms
[CPU] sample_tot: 89.9555 ms
[CPU] sample_image::free_data: 0.000341002 ms
[CPU] sample_image_tot: 90.6714 ms
[CPU] reduce_chi2::diff_weighted: 7.54643 ms
[CPU] reduce_chi2::reduction: 2.58601 ms
[CPU] reduce_chi2_tot: 10.1407 ms
[CPU] chi2_imag::free_fint: 0.290258 ms
[CPU] chi2_image_tot: 101.118 ms

[CPU] chi2_imag::fftw_alloc: 0.007123 ms
[CPU] sample_image::copy_input: 0.71503 ms
[CPU] sample::1st_shift: 0.119424 ms
[CPU] sample::FFT: 3.40529 ms
[CPU] sample::2nd_shift: 0.114068 ms
[CPU] uv_rotate_h: 3.61506 ms
[CPU] sample::interpolate: 40.5742 ms
[CPU] sample::apply_phase_sampled: 41.9265 ms
[CPU] sample_tot: 89.9531 ms
[CPU] sample_image::free_data: 0.000392996 ms
[CPU] sample_image_tot: 90.6736 ms
[CPU] reduce_chi2::diff_weighted: 7.55263 ms
[CPU] reduce_chi2::reduction: 2.59201 ms
[CPU] reduce_chi2_tot: 10.1535 ms
[CPU] chi2_imag::free_fint: 0.294554 ms
[CPU] chi2_image_tot: 101.137 ms

[CPU] chi2_imag::fftw_alloc: 0.008607 ms
[CPU] sample_image::copy_input: 0.712024 ms
[CPU] sample::1st_shift: 0.117426 ms
[CPU] sample::FFT: 3.40494 ms
[CPU] sample::2nd_shift: 0.113412 ms
[CPU] uv_rotate_h: 3.62349 ms
[CPU] sample::interpolate: 40.565 ms
[CPU] sample::apply_phase_sampled: 41.9363 ms
[CPU] sample_tot: 89.9542 ms
[CPU] sample_image::free_data: 0.000530999 ms
[CPU] sample_image_tot: 90.6715 ms
[CPU] reduce_chi2::diff_weighted: 7.58154 ms
[CPU] reduce_chi2::reduction: 2.58092 ms
[CPU] reduce_chi2_tot: 10.1714 ms
[CPU] chi2_imag::free_fint: 0.293936 ms
[CPU] chi2_image_tot: 101.154 ms

[CPU] chi2_imag::fftw_alloc: 0.008163 ms
[CPU] sample_image::copy_input: 0.717049 ms
[CPU] sample::1st_shift: 0.115219 ms
[CPU] sample::FFT: 3.40576 ms
[CPU] sample::2nd_shift: 0.113909 ms
[CPU] uv_rotate_h: 3.64389 ms
[CPU] sample::interpolate: 40.5513 ms
[CPU] sample::apply_phase_sampled: 41.9164 ms
[CPU] sample_tot: 89.94 ms
[CPU] sample_image::free_data: 0.000407999 ms
[CPU] sample_image_tot: 90.6617 ms
[CPU] reduce_chi2::diff_weighted: 7.55974 ms
[CPU] reduce_chi2::reduction: 2.58448 ms
[CPU] reduce_chi2_tot: 10.1524 ms
[CPU] chi2_imag::free_fint: 0.295717 ms
[CPU] chi2_image_tot: 101.127 ms

[CPU] chi2_imag::fftw_alloc: 0.007854 ms
[CPU] sample_image::copy_input: 0.707004 ms
[CPU] sample::1st_shift: 0.118665 ms
[CPU] sample::FFT: 3.43164 ms
[CPU] sample::2nd_shift: 0.113752 ms
[CPU] uv_rotate_h: 3.62977 ms
[CPU] sample::interpolate: 40.5732 ms
[CPU] sample::apply_phase_sampled: 41.9433 ms
[CPU] sample_tot: 90.0061 ms
[CPU] sample_image::free_data: 0.000309003 ms
[CPU] sample_image_tot: 90.718 ms
[CPU] reduce_chi2::diff_weighted: 7.54153 ms
[CPU] reduce_chi2::reduction: 2.58834 ms
[CPU] reduce_chi2_tot: 10.1386 ms
[CPU] chi2_imag::free_fint: 0.295015 ms
[CPU] chi2_image_tot: 101.168 ms

[CPU] chi2_imag::fftw_alloc: 0.008397 ms
[CPU] sample_image::copy_input: 0.71007 ms
[CPU] sample::1st_shift: 0.115544 ms
[CPU] sample::FFT: 3.40666 ms
[CPU] sample::2nd_shift: 0.114051 ms
[CPU] uv_rotate_h: 3.62863 ms
[CPU] sample::interpolate: 40.5422 ms
[CPU] sample::apply_phase_sampled: 41.9215 ms
[CPU] sample_tot: 89.9266 ms
[CPU] sample_image::free_data: 0.000366999 ms
[CPU] sample_image_tot: 90.6415 ms
[CPU] reduce_chi2::diff_weighted: 7.52353 ms
[CPU] reduce_chi2::reduction: 2.5884 ms
[CPU] reduce_chi2_tot: 10.12 ms
[CPU] chi2_imag::free_fint: 0.294102 ms
[CPU] chi2_image_tot: 101.073 ms

[CPU] chi2_imag::fftw_alloc: 0.008919 ms
[CPU] sample_image::copy_input: 0.710398 ms
[CPU] sample::1st_shift: 0.117212 ms
[CPU] sample::FFT: 3.4432 ms
[CPU] sample::2nd_shift: 0.124422 ms
[CPU] uv_rotate_h: 3.62768 ms
[CPU] sample::interpolate: 40.5469 ms
[CPU] sample::apply_phase_sampled: 41.918 ms
[CPU] sample_tot: 89.9727 ms
[CPU] sample_image::free_data: 0.000385997 ms
[CPU] sample_image_tot: 90.6877 ms
[CPU] reduce_chi2::diff_weighted: 7.53308 ms
[CPU] reduce_chi2::reduction: 2.60428 ms
[CPU] reduce_chi2_tot: 10.1457 ms
[CPU] chi2_imag::free_fint: 0.293961 ms
[CPU] chi2_image_tot: 101.145 ms

[CPU] chi2_imag::fftw_alloc: 0.008618 ms
[CPU] sample_image::copy_input: 0.71209 ms
[CPU] sample::1st_shift: 0.114925 ms
[CPU] sample::FFT: 3.43221 ms
[CPU] sample::2nd_shift: 0.113922 ms
[CPU] uv_rotate_h: 3.62432 ms
[CPU] sample::interpolate: 40.5557 ms
[CPU] sample::apply_phase_sampled: 41.9208 ms
[CPU] sample_tot: 89.9563 ms
[CPU] sample_image::free_data: 0.000355998 ms
[CPU] sample_image_tot: 90.6729 ms
[CPU] reduce_chi2::diff_weighted: 7.52027 ms
[CPU] reduce_chi2::reduction: 2.582 ms
[CPU] reduce_chi2_tot: 10.1111 ms
[CPU] chi2_imag::free_fint: 0.292505 ms
[CPU] chi2_image_tot: 101.093 ms

[CPU] chi2_imag::fftw_alloc: 0.006998 ms
[CPU] sample_image::copy_input: 0.70685 ms
[CPU] sample::1st_shift: 0.116765 ms
[CPU] sample::FFT: 3.41443 ms
[CPU] sample::2nd_shift: 0.113835 ms
[CPU] uv_rotate_h: 3.63007 ms
[CPU] sample::interpolate: 40.5633 ms
[CPU] sample::apply_phase_sampled: 41.9273 ms
[CPU] sample_tot: 89.9586 ms
[CPU] sample_image::free_data: 0.000435997 ms
[CPU] sample_image_tot: 90.6698 ms
[CPU] reduce_chi2::diff_weighted: 7.50528 ms
[CPU] reduce_chi2::reduction: 2.58601 ms
[CPU] reduce_chi2_tot: 10.0998 ms
[CPU] chi2_imag::free_fint: 0.295806 ms
[CPU] chi2_image_tot: 101.08 ms

[CPU] chi2_imag::fftw_alloc: 0.008534 ms
[CPU] sample_image::copy_input: 0.706307 ms
[CPU] sample::1st_shift: 0.127062 ms
[CPU] sample::FFT: 3.41013 ms
[CPU] sample::2nd_shift: 0.11428 ms
[CPU] uv_rotate_h: 3.6347 ms
[CPU] sample::interpolate: 40.4522 ms
[CPU] sample::apply_phase_sampled: 41.9325 ms
[CPU] sample_tot: 89.8654 ms
[CPU] sample_image::free_data: 0.000390995 ms
[CPU] sample_image_tot: 90.5767 ms
[CPU] reduce_chi2::diff_weighted: 7.5843 ms
[CPU] reduce_chi2::reduction: 2.59101 ms
[CPU] reduce_chi2_tot: 10.1837 ms
[CPU] chi2_imag::free_fint: 0.302048 ms
[CPU] chi2_image_tot: 101.08 ms

[CPU] chi2_imag::fftw_alloc: 0.008094 ms
[CPU] sample_image::copy_input: 0.711278 ms
[CPU] sample::1st_shift: 0.115556 ms
[CPU] sample::FFT: 3.43022 ms
[CPU] sample::2nd_shift: 0.11372 ms
[CPU] uv_rotate_h: 3.63202 ms
[CPU] sample::interpolate: 40.4679 ms
[CPU] sample::apply_phase_sampled: 41.9246 ms
[CPU] sample_tot: 89.8763 ms
[CPU] sample_image::free_data: 0.000528998 ms
[CPU] sample_image_tot: 90.5929 ms
[CPU] reduce_chi2::diff_weighted: 7.57481 ms
[CPU] reduce_chi2::reduction: 2.6007 ms
[CPU] reduce_chi2_tot: 10.1845 ms
[CPU] chi2_imag::free_fint: 0.292916 ms
[CPU] chi2_image_tot: 101.087 ms

[CPU] chi2_imag::fftw_alloc: 0.008139 ms
[CPU] sample_image::copy_input: 0.713399 ms
[CPU] sample::1st_shift: 0.11536 ms
[CPU] sample::FFT: 3.40735 ms
[CPU] sample::2nd_shift: 0.11392 ms
[CPU] uv_rotate_h: 3.63192 ms
[CPU] sample::interpolate: 40.4794 ms
[CPU] sample::apply_phase_sampled: 41.917 ms
[CPU] sample_tot: 89.8626 ms
[CPU] sample_image::free_data: 0.000387001 ms
[CPU] sample_image_tot: 90.5808 ms
[CPU] reduce_chi2::diff_weighted: 7.54909 ms
[CPU] reduce_chi2::reduction: 2.59465 ms
[CPU] reduce_chi2_tot: 10.1525 ms
[CPU] chi2_imag::free_fint: 0.295607 ms
[CPU] chi2_image_tot: 101.045 ms

[CPU] chi2_imag::fftw_alloc: 0.008401 ms
[CPU] sample_image::copy_input: 0.709481 ms
[CPU] sample::1st_shift: 0.115633 ms
[CPU] sample::FFT: 3.40809 ms
[CPU] sample::2nd_shift: 0.115435 ms
[CPU] uv_rotate_h: 3.63158 ms
[CPU] sample::interpolate: 40.4411 ms
[CPU] sample::apply_phase_sampled: 41.9348 ms
[CPU] sample_tot: 89.8403 ms
[CPU] sample_image::free_data: 0.000394997 ms
[CPU] sample_image_tot: 90.5544 ms
[CPU] reduce_chi2::diff_weighted: 7.55962 ms
[CPU] reduce_chi2::reduction: 2.59279 ms
[CPU] reduce_chi2_tot: 10.1602 ms
[CPU] chi2_imag::free_fint: 0.294592 ms
[CPU] chi2_image_tot: 101.026 ms

[CPU] chi2_imag::fftw_alloc: 0.007933 ms
[CPU] sample_image::copy_input: 0.712622 ms
[CPU] sample::1st_shift: 0.115306 ms
[CPU] sample::FFT: 3.40936 ms
[CPU] sample::2nd_shift: 0.113651 ms
[CPU] uv_rotate_h: 3.64046 ms
[CPU] sample::interpolate: 40.4451 ms
[CPU] sample::apply_phase_sampled: 41.9169 ms
[CPU] sample_tot: 89.8343 ms
[CPU] sample_image::free_data: 0.000469998 ms
[CPU] sample_image_tot: 90.5517 ms
[CPU] reduce_chi2::diff_weighted: 7.50928 ms
[CPU] reduce_chi2::reduction: 2.59074 ms
[CPU] reduce_chi2_tot: 10.1082 ms
[CPU] chi2_imag::free_fint: 0.295416 ms
[CPU] chi2_image_tot: 100.971 ms

[CPU] chi2_imag::fftw_alloc: 0.007694 ms
[CPU] sample_image::copy_input: 0.710354 ms
[CPU] sample::1st_shift: 0.11502 ms
[CPU] sample::FFT: 3.4105 ms
[CPU] sample::2nd_shift: 0.113761 ms
[CPU] uv_rotate_h: 3.63501 ms
[CPU] sample::interpolate: 40.47 ms
[CPU] sample::apply_phase_sampled: 41.9248 ms
[CPU] sample_tot: 89.8621 ms
[CPU] sample_image::free_data: 0.000373002 ms
[CPU] sample_image_tot: 90.577 ms
[CPU] reduce_chi2::diff_weighted: 7.57527 ms
[CPU] reduce_chi2::reduction: 2.58465 ms
[CPU] reduce_chi2_tot: 10.1677 ms
[CPU] chi2_imag::free_fint: 0.294992 ms
[CPU] chi2_image_tot: 101.055 ms

[CPU] chi2_imag::fftw_alloc: 0.00959499 ms
[CPU] sample_image::copy_input: 0.715851 ms
[CPU] sample::1st_shift: 0.117306 ms
[CPU] sample::FFT: 3.43959 ms
[CPU] sample::2nd_shift: 0.113762 ms
[CPU] uv_rotate_h: 3.63387 ms
[CPU] sample::interpolate: 40.4477 ms
[CPU] sample::apply_phase_sampled: 41.9186 ms
[CPU] sample_tot: 89.8649 ms
[CPU] sample_image::free_data: 0.000372995 ms
[CPU] sample_image_tot: 90.5866 ms
[CPU] reduce_chi2::diff_weighted: 7.51856 ms
[CPU] reduce_chi2::reduction: 2.58697 ms
[CPU] reduce_chi2_tot: 10.1135 ms
[CPU] chi2_imag::free_fint: 0.29785 ms
[CPU] chi2_image_tot: 101.016 ms

[CPU] chi2_imag::fftw_alloc: 0.00843201 ms
[CPU] sample_image::copy_input: 0.708874 ms
[CPU] sample::1st_shift: 0.117153 ms
[CPU] sample::FFT: 3.41189 ms
[CPU] sample::2nd_shift: 0.114152 ms
[CPU] uv_rotate_h: 3.62713 ms
[CPU] sample::interpolate: 40.4398 ms
[CPU] sample::apply_phase_sampled: 41.9266 ms
[CPU] sample_tot: 89.8284 ms
[CPU] sample_image::free_data: 0.000392996 ms
[CPU] sample_image_tot: 90.5417 ms
[CPU] reduce_chi2::diff_weighted: 7.53621 ms
[CPU] reduce_chi2::reduction: 2.59087 ms
[CPU] reduce_chi2_tot: 10.1357 ms
[CPU] chi2_imag::free_fint: 0.298252 ms
[CPU] chi2_image_tot: 100.992 ms
512	1.000000e+06	float64	1	0	1.921994e+00	1.011576e-01	5.702443e-05	1.010385e-01
# |--> timings: [0.10189840600651223, 0.10122975000558654, 0.10120936600287678, 0.10119028500048444, 0.10120638999796938, 0.1012224480000441, 0.10119741399830673, 0.10123634699994, 0.10114304499438731, 0.10121360299672233, 0.10116540900344262, 0.10115316200244706, 0.10114741999859689, 0.10115467900322983, 0.10111591000168119, 0.10109606199694099, 0.1010384859982878, 0.10112630400544731, 0.10108486800163519, 0.10106307599926367]

[CPU] chi2_imag::fftw_alloc: 0.00934 ms
[CPU] sample_image::copy_input: 0.943463 ms
[CPU] sample::1st_shift: 0.252301 ms
[CPU] sample::FFT: 6.40659 ms
[CPU] sample::2nd_shift: 0.170692 ms
[CPU] uv_rotate_h: 2.77047 ms
[CPU] sample::interpolate: 28.1878 ms
[CPU] sample::apply_phase_sampled: 25.4217 ms
[CPU] sample_tot: 63.4198 ms
[CPU] sample_image::free_data: 0.000775006 ms
[CPU] sample_image_tot: 64.3695 ms
[CPU] reduce_chi2::diff_weighted: 4.1212 ms
[CPU] reduce_chi2::reduction: 1.45941 ms
[CPU] reduce_chi2_tot: 5.58908 ms
[CPU] chi2_imag::free_fint: 0.00072 ms
[CPU] chi2_image_tot: 69.9767 ms

[CPU] chi2_imag::fftw_alloc: 0.001859 ms
[CPU] sample_image::copy_input: 0.150459 ms
[CPU] sample::1st_shift: 0.116914 ms
[CPU] sample::FFT: 1.9859 ms
[CPU] sample::2nd_shift: 0.072426 ms
[CPU] uv_rotate_h: 1.46973 ms
[CPU] sample::interpolate: 28.1657 ms
[CPU] sample::apply_phase_sampled: 24.7114 ms
[CPU] sample_tot: 56.5526 ms
[CPU] sample_image::free_data: 0.000749998 ms
[CPU] sample_image_tot: 56.708 ms
[CPU] reduce_chi2::diff_weighted: 4.10266 ms
[CPU] reduce_chi2::reduction: 1.48677 ms
[CPU] reduce_chi2_tot: 5.59799 ms
[CPU] chi2_imag::free_fint: 0.000923006 ms
[CPU] chi2_image_tot: 62.3149 ms

[CPU] chi2_imag::fftw_alloc: 0.001976 ms
[CPU] sample_image::copy_input: 0.149685 ms
[CPU] sample::1st_shift: 0.117644 ms
[CPU] sample::FFT: 1.82608 ms
[CPU] sample::2nd_shift: 0.065988 ms
[CPU] uv_rotate_h: 1.42235 ms
[CPU] sample::interpolate: 27.6445 ms
[CPU] sample::apply_phase_sampled: 23.6189 ms
[CPU] sample_tot: 54.7251 ms
[CPU] sample_image::free_data: 0.000788998 ms
[CPU] sample_image_tot: 54.8798 ms
[CPU] reduce_chi2::diff_weighted: 4.09733 ms
[CPU] reduce_chi2::reduction: 1.46349 ms
[CPU] reduce_chi2_tot: 5.56945 ms
[CPU] chi2_imag::free_fint: 0.000938002 ms
[CPU] chi2_image_tot: 60.4582 ms

[CPU] chi2_imag::fftw_alloc: 0.001968 ms
[CPU] sample_image::copy_input: 0.152381 ms
[CPU] sample::1st_shift: 0.117713 ms
[CPU] sample::FFT: 1.82753 ms
[CPU] sample::2nd_shift: 0.066004 ms
[CPU] uv_rotate_h: 1.39634 ms
[CPU] sample::interpolate: 19.3052 ms
[CPU] sample::apply_phase_sampled: 20.991 ms
[CPU] sample_tot: 43.7268 ms
[CPU] sample_image::free_data: 0.000882996 ms
[CPU] sample_image_tot: 43.8843 ms
[CPU] reduce_chi2::diff_weighted: 3.77806 ms
[CPU] reduce_chi2::reduction: 1.31596 ms
[CPU] reduce_chi2_tot: 5.10251 ms
[CPU] chi2_imag::free_fint: 0.000862994 ms
[CPU] chi2_image_tot: 48.9955 ms

[CPU] chi2_imag::fftw_alloc: 0.001362 ms
[CPU] sample_image::copy_input: 0.148073 ms
[CPU] sample::1st_shift: 0.108077 ms
[CPU] sample::FFT: 1.82756 ms
[CPU] sample::2nd_shift: 0.063344 ms
[CPU] uv_rotate_h: 1.35983 ms
[CPU] sample::interpolate: 19.2976 ms
[CPU] sample::apply_phase_sampled: 20.9826 ms
[CPU] sample_tot: 43.6614 ms
[CPU] sample_image::free_data: 0.000833999 ms
[CPU] sample_image_tot: 43.8148 ms
[CPU] reduce_chi2::diff_weighted: 3.79737 ms
[CPU] reduce_chi2::reduction: 1.31944 ms
[CPU] reduce_chi2_tot: 5.12512 ms
[CPU] chi2_imag::free_fint: 0.000790998 ms
[CPU] chi2_image_tot: 48.9483 ms

[CPU] chi2_imag::fftw_alloc: 0.001675 ms
[CPU] sample_image::copy_input: 0.147511 ms
[CPU] sample::1st_shift: 0.107728 ms
[CPU] sample::FFT: 1.81498 ms
[CPU] sample::2nd_shift: 0.063665 ms
[CPU] uv_rotate_h: 1.36361 ms
[CPU] sample::interpolate: 19.3225 ms
[CPU] sample::apply_phase_sampled: 20.987 ms
[CPU] sample_tot: 43.6814 ms
[CPU] sample_image::free_data: 0.001141 ms
[CPU] sample_image_tot: 43.834 ms
[CPU] reduce_chi2::diff_weighted: 3.78828 ms
[CPU] reduce_chi2::reduction: 1.32536 ms
[CPU] reduce_chi2_tot: 5.12139 ms
[CPU] chi2_imag::free_fint: 0.000808999 ms
[CPU] chi2_image_tot: 48.9641 ms

[CPU] chi2_imag::fftw_alloc: 0.001901 ms
[CPU] sample_image::copy_input: 0.146959 ms
[CPU] sample::1st_shift: 0.106072 ms
[CPU] sample::FFT: 1.82288 ms
[CPU] sample::2nd_shift: 0.064047 ms
[CPU] uv_rotate_h: 1.35793 ms
[CPU] sample::interpolate: 19.3205 ms
[CPU] sample::apply_phase_sampled: 20.9787 ms
[CPU] sample_tot: 43.6707 ms
[CPU] sample_image::free_data: 0.000768006 ms
[CPU] sample_image_tot: 43.8221 ms
[CPU] reduce_chi2::diff_weighted: 3.79065 ms
[CPU] reduce_chi2::reduction: 1.31539 ms
[CPU] reduce_chi2_tot: 5.11409 ms
[CPU] chi2_imag::free_fint: 0.000990003 ms
[CPU] chi2_image_tot: 48.9453 ms

[CPU] chi2_imag::fftw_alloc: 0.00168 ms
[CPU] sample_image::copy_input: 0.147577 ms
[CPU] sample::1st_shift: 0.10815 ms
[CPU] sample::FFT: 1.82676 ms
[CPU] sample::2nd_shift: 0.063606 ms
[CPU] uv_rotate_h: 1.3586 ms
[CPU] sample::interpolate: 19.3209 ms
[CPU] sample::apply_phase_sampled: 20.9849 ms
[CPU] sample_tot: 43.6859 ms
[CPU] sample_image::free_data: 0.000757995 ms
[CPU] sample_image_tot: 43.8384 ms
[CPU] reduce_chi2::diff_weighted: 3.79665 ms
[CPU] reduce_chi2::reduction: 1.31826 ms
[CPU] reduce_chi2_tot: 5.12318 ms
[CPU] chi2_imag::free_fint: 0.001161 ms
[CPU] chi2_image_tot: 48.9707 ms

[CPU] chi2_imag::fftw_alloc: 0.00185701 ms
[CPU] sample_image::copy_input: 0.148581 ms
[CPU] sample::1st_shift: 0.10684 ms
[CPU] sample::FFT: 1.82638 ms
[CPU] sample::2nd_shift: 0.063799 ms
[CPU] uv_rotate_h: 1.35809 ms
[CPU] sample::interpolate: 20.1204 ms
[CPU] sample::apply_phase_sampled: 21.2427 ms
[CPU] sample_tot: 44.7418 ms
[CPU] sample_image::free_data: 0.000680004 ms
[CPU] sample_image_tot: 44.8946 ms
[CPU] reduce_chi2::diff_weighted: 3.79212 ms
[CPU] reduce_chi2::reduction: 1.32173 ms
[CPU] reduce_chi2_tot: 5.12111 ms
[CPU] chi2_imag::free_fint: 0.001259 ms
[CPU] chi2_image_tot: 50.025 ms

[CPU] chi2_imag::fftw_alloc: 0.001445 ms
[CPU] sample_image::copy_input: 0.148932 ms
[CPU] sample::1st_shift: 0.107358 ms
[CPU] sample::FFT: 1.81067 ms
[CPU] sample::2nd_shift: 0.063936 ms
[CPU] uv_rotate_h: 1.35984 ms
[CPU] sample::interpolate: 19.297 ms
[CPU] sample::apply_phase_sampled: 20.9697 ms
[CPU] sample_tot: 43.6287 ms
[CPU] sample_image::free_data: 0.000783999 ms
[CPU] sample_image_tot: 43.782 ms
[CPU] reduce_chi2::diff_weighted: 3.79617 ms
[CPU] reduce_chi2::reduction: 1.30908 ms
[CPU] reduce_chi2_tot: 5.11152 ms
[CPU] chi2_imag::free_fint: 0.000747001 ms
[CPU] chi2_image_tot: 48.9014 ms

[CPU] chi2_imag::fftw_alloc: 0.001393 ms
[CPU] sample_image::copy_input: 0.145888 ms
[CPU] sample::1st_shift: 0.107911 ms
[CPU] sample::FFT: 1.80553 ms
[CPU] sample::2nd_shift: 0.063808 ms
[CPU] uv_rotate_h: 1.3666 ms
[CPU] sample::interpolate: 19.2943 ms
[CPU] sample::apply_phase_sampled: 20.9696 ms
[CPU] sample_tot: 43.6279 ms
[CPU] sample_image::free_data: 0.000722001 ms
[CPU] sample_image_tot: 43.7782 ms
[CPU] reduce_chi2::diff_weighted: 3.78746 ms
[CPU] reduce_chi2::reduction: 1.31198 ms
[CPU] reduce_chi2_tot: 5.10599 ms
[CPU] chi2_imag::free_fint: 0.000647997 ms
[CPU] chi2_image_tot: 48.8922 ms

[CPU] chi2_imag::fftw_alloc: 0.001134 ms
[CPU] sample_image::copy_input: 0.146037 ms
[CPU] sample::1st_shift: 0.108695 ms
[CPU] sample::FFT: 1.79959 ms
[CPU] sample::2nd_shift: 0.063749 ms
[CPU] uv_rotate_h: 1.36082 ms
[CPU] sample::interpolate: 19.3242 ms
[CPU] sample::apply_phase_sampled: 20.9722 ms
[CPU] sample_tot: 43.6495 ms
[CPU] sample_image::free_data: 0.000780004 ms
[CPU] sample_image_tot: 43.8 ms
[CPU] reduce_chi2::diff_weighted: 3.76465 ms
[CPU] reduce_chi2::reduction: 1.30725 ms
[CPU] reduce_chi2_tot: 5.08121 ms
[CPU] chi2_imag::free_fint: 0.000710002 ms
[CPU] chi2_image_tot: 48.8895 ms

[CPU] chi2_imag::fftw_alloc: 0.001871 ms
[CPU] sample_image::copy_input: 0.146123 ms
[CPU] sample::1st_shift: 0.108926 ms
[CPU] sample::FFT: 1.80382 ms
[CPU] sample::2nd_shift: 0.063788 ms
[CPU] uv_rotate_h: 1.35488 ms
[CPU] sample::interpolate: 19.3121 ms
[CPU] sample::apply_phase_sampled: 20.9746 ms
[CPU] sample_tot: 43.6373 ms
[CPU] sample_image::free_data: 0.000775006 ms
[CPU] sample_image_tot: 43.7875 ms
[CPU] reduce_chi2::diff_weighted: 3.76949 ms
[CPU] reduce_chi2::reduction: 1.30539 ms
[CPU] reduce_chi2_tot: 5.08158 ms
[CPU] chi2_imag::free_fint: 0.000824999 ms
[CPU] chi2_image_tot: 48.8774 ms

[CPU] chi2_imag::fftw_alloc: 0.001272 ms
[CPU] sample_image::copy_input: 0.146114 ms
[CPU] sample::1st_shift: 0.105596 ms
[CPU] sample::FFT: 1.81396 ms
[CPU] sample::2nd_shift: 0.06384 ms
[CPU] uv_rotate_h: 1.35602 ms
[CPU] sample::interpolate: 19.3193 ms
[CPU] sample::apply_phase_sampled: 20.9885 ms
[CPU] sample_tot: 43.6681 ms
[CPU] sample_image::free_data: 0.000754 ms
[CPU] sample_image_tot: 43.8187 ms
[CPU] reduce_chi2::diff_weighted: 3.79131 ms
[CPU] reduce_chi2::reduction: 1.34481 ms
[CPU] reduce_chi2_tot: 5.14344 ms
[CPU] chi2_imag::free_fint: 0.001028 ms
[CPU] chi2_image_tot: 48.9706 ms

[CPU] chi2_imag::fftw_alloc: 0.001311 ms
[CPU] sample_image::copy_input: 0.146203 ms
[CPU] sample::1st_shift: 0.103868 ms
[CPU] sample::FFT: 1.81216 ms
[CPU] sample::2nd_shift: 0.063168 ms
[CPU] uv_rotate_h: 1.36161 ms
[CPU] sample::interpolate: 19.3017 ms
[CPU] sample::apply_phase_sampled: 20.9733 ms
[CPU] sample_tot: 43.6371 ms
[CPU] sample_image::free_data: 0.000766995 ms
[CPU] sample_image_tot: 43.7877 ms
[CPU] reduce_chi2::diff_weighted: 3.80537 ms
[CPU] reduce_chi2::reduction: 1.30313 ms
[CPU] reduce_chi2_tot: 5.11449 ms
[CPU] chi2_imag::free_fint: 0.000845997 ms
[CPU] chi2_image_tot: 48.9103 ms

[CPU] chi2_imag::fftw_alloc: 0.001133 ms
[CPU] sample_image::copy_input: 0.146008 ms
[CPU] sample::1st_shift: 0.10755 ms
[CPU] sample::FFT: 1.80902 ms
[CPU] sample::2nd_shift: 0.063586 ms
[CPU] uv_rotate_h: 1.35794 ms
[CPU] sample::interpolate: 19.3225 ms
[CPU] sample::apply_phase_sampled: 20.9867 ms
[CPU] sample_tot: 43.6696 ms
[CPU] sample_image::free_data: 0.000811 ms
[CPU] sample_image_tot: 43.8201 ms
[CPU] reduce_chi2::diff_weighted: 3.78705 ms
[CPU] reduce_chi2::reduction: 1.30527 ms
[CPU] reduce_chi2_tot: 5.09851 ms
[CPU] chi2_imag::free_fint: 0.000719003 ms
[CPU] chi2_image_tot: 48.9264 ms

[CPU] chi2_imag::fftw_alloc: 0.001047 ms
[CPU] sample_image::copy_input: 0.14625 ms
[CPU] sample::1st_shift: 0.106835 ms
[CPU] sample::FFT: 1.82122 ms
[CPU] sample::2nd_shift: 0.063878 ms
[CPU] uv_rotate_h: 1.35771 ms
[CPU] sample::interpolate: 19.3193 ms
[CPU] sample::apply_phase_sampled: 20.9714 ms
[CPU] sample_tot: 43.6625 ms
[CPU] sample_image::free_data: 0.000709006 ms
[CPU] sample_image_tot: 43.8131 ms
[CPU] reduce_chi2::diff_weighted: 3.79721 ms
[CPU] reduce_chi2::reduction: 1.31676 ms
[CPU] reduce_chi2_tot: 5.12031 ms
[CPU] chi2_imag::free_fint: 0.000852 ms
[CPU] chi2_image_tot: 48.9416 ms

[CPU] chi2_imag::fftw_alloc: 0.001223 ms
[CPU] sample_image::copy_input: 0.144173 ms
[CPU] sample::1st_shift: 0.108402 ms
[CPU] sample::FFT: 1.80122 ms
[CPU] sample::2nd_shift: 0.064025 ms
[CPU] uv_rotate_h: 1.35696 ms
[CPU] sample::interpolate: 19.3068 ms
[CPU] sample::apply_phase_sampled: 20.9685 ms
[CPU] sample_tot: 43.6267 ms
[CPU] sample_image::free_data: 0.000657004 ms
[CPU] sample_image_tot: 43.7751 ms
[CPU] reduce_chi2::diff_weighted: 3.78921 ms
[CPU] reduce_chi2::reduction: 1.30861 ms
[CPU] reduce_chi2_tot: 5.10385 ms
[CPU] chi2_imag::free_fint: 0.000706998 ms
[CPU] chi2_image_tot: 48.887 ms

[CPU] chi2_imag::fftw_alloc: 0.00138801 ms
[CPU] sample_image::copy_input: 0.145437 ms
[CPU] sample::1st_shift: 0.108596 ms
[CPU] sample::FFT: 1.80964 ms
[CPU] sample::2nd_shift: 0.063835 ms
[CPU] uv_rotate_h: 1.35688 ms
[CPU] sample::interpolate: 19.3021 ms
[CPU] sample::apply_phase_sampled: 20.9727 ms
[CPU] sample_tot: 43.6339 ms
[CPU] sample_image::free_data: 0.000597996 ms
[CPU] sample_image_tot: 43.7836 ms
[CPU] reduce_chi2::diff_weighted: 3.7849 ms
[CPU] reduce_chi2::reduction: 1.3334 ms
[CPU] reduce_chi2_tot: 5.12432 ms
[CPU] chi2_imag::free_fint: 0.000733999 ms
[CPU] chi2_image_tot: 48.9158 ms

[CPU] chi2_imag::fftw_alloc: 0.001262 ms
[CPU] sample_image::copy_input: 0.146977 ms
[CPU] sample::1st_shift: 0.10866 ms
[CPU] sample::FFT: 1.80658 ms
[CPU] sample::2nd_shift: 0.063554 ms
[CPU] uv_rotate_h: 1.35955 ms
[CPU] sample::interpolate: 19.2998 ms
[CPU] sample::apply_phase_sampled: 20.9695 ms
[CPU] sample_tot: 43.6268 ms
[CPU] sample_image::free_data: 0.000706001 ms
[CPU] sample_image_tot: 43.7782 ms
[CPU] reduce_chi2::diff_weighted: 3.76817 ms
[CPU] reduce_chi2::reduction: 1.30698 ms
[CPU] reduce_chi2_tot: 5.08111 ms
[CPU] chi2_imag::free_fint: 0.000752996 ms
[CPU] chi2_image_tot: 48.8673 ms
512	1.000000e+06	float64	2	0	9.569215e-01	5.036429e-02	3.827061e-03	4.893106e-02
# |--> timings: [0.07003592399996705, 0.062392362000537105, 0.06053571600205032, 0.049074565002229065, 0.049019848003808875, 0.04902987099922029, 0.04901301299832994, 0.04904004600393819, 0.05009219999919878, 0.04896696099604014, 0.04896227399876807, 0.048953312005323824, 0.048942129003989976, 0.049036800002795644, 0.04897561100369785, 0.04899201900116168, 0.04901360299845692, 0.04896936599834589, 0.04898072500509443, 0.04893106099916622]

[CPU] chi2_imag::fftw_alloc: 0.001779 ms
[CPU] sample_image::copy_input: 0.23143 ms
[CPU] sample::1st_shift: 0.144744 ms
[CPU] sample::FFT: 4.70688 ms
[CPU] sample::2nd_shift: 0.097196 ms
[CPU] uv_rotate_h: 1.32938 ms
[CPU] sample::interpolate: 16.3617 ms
[CPU] sample::apply_phase_sampled: 11.0591 ms
[CPU] sample_tot: 33.7287 ms
[CPU] sample_image::free_data: 0.000980996 ms
[CPU] sample_image_tot: 33.9668 ms
[CPU] reduce_chi2::diff_weighted: 2.11579 ms
[CPU] reduce_chi2::reduction: 0.76125 ms
[CPU] reduce_chi2_tot: 2.8845 ms
[CPU] chi2_imag::free_fint: 0.000745997 ms
[CPU] chi2_image_tot: 36.8616 ms

[CPU] chi2_imag::fftw_alloc: 0.00231399 ms
[CPU] sample_image::copy_input: 0.089996 ms
[CPU] sample::1st_shift: 0.070622 ms
[CPU] sample::FFT: 1.22595 ms
[CPU] sample::2nd_shift: 0.041719 ms
[CPU] uv_rotate_h: 0.950532 ms
[CPU] sample::interpolate: 13.862 ms
[CPU] sample::apply_phase_sampled: 11.9491 ms
[CPU] sample_tot: 28.1292 ms
[CPU] sample_image::free_data: 0.000890002 ms
[CPU] sample_image_tot: 28.225 ms
[CPU] reduce_chi2::diff_weighted: 2.12742 ms
[CPU] reduce_chi2::reduction: 0.785903 ms
[CPU] reduce_chi2_tot: 2.91991 ms
[CPU] chi2_imag::free_fint: 0.000877 ms
[CPU] chi2_image_tot: 31.1541 ms

[CPU] chi2_imag::fftw_alloc: 0.001829 ms
[CPU] sample_image::copy_input: 0.092287 ms
[CPU] sample::1st_shift: 0.068707 ms
[CPU] sample::FFT: 1.23131 ms
[CPU] sample::2nd_shift: 0.040389 ms
[CPU] uv_rotate_h: 0.968147 ms
[CPU] sample::interpolate: 14.0249 ms
[CPU] sample::apply_phase_sampled: 12.0732 ms
[CPU] sample_tot: 28.4282 ms
[CPU] sample_image::free_data: 0.000923006 ms
[CPU] sample_image_tot: 28.5257 ms
[CPU] reduce_chi2::diff_weighted: 2.41931 ms
[CPU] reduce_chi2::reduction: 0.829517 ms
[CPU] reduce_chi2_tot: 3.25526 ms
[CPU] chi2_imag::free_fint: 0.000768996 ms
[CPU] chi2_image_tot: 31.7894 ms

[CPU] chi2_imag::fftw_alloc: 0.00141 ms
[CPU] sample_image::copy_input: 0.091627 ms
[CPU] sample::1st_shift: 0.078004 ms
[CPU] sample::FFT: 1.37358 ms
[CPU] sample::2nd_shift: 0.040672 ms
[CPU] uv_rotate_h: 0.945893 ms
[CPU] sample::interpolate: 9.72754 ms
[CPU] sample::apply_phase_sampled: 10.5032 ms
[CPU] sample_tot: 22.6904 ms
[CPU] sample_image::free_data: 0.000893 ms
[CPU] sample_image_tot: 22.7865 ms
[CPU] reduce_chi2::diff_weighted: 1.9023 ms
[CPU] reduce_chi2::reduction: 0.672394 ms
[CPU] reduce_chi2_tot: 2.58115 ms
[CPU] chi2_imag::free_fint: 0.000936998 ms
[CPU] chi2_image_tot: 25.3755 ms

[CPU] chi2_imag::fftw_alloc: 0.001108 ms
[CPU] sample_image::copy_input: 0.089091 ms
[CPU] sample::1st_shift: 0.070102 ms
[CPU] sample::FFT: 1.21647 ms
[CPU] sample::2nd_shift: 0.040767 ms
[CPU] uv_rotate_h: 0.947514 ms
[CPU] sample::interpolate: 9.70558 ms
[CPU] sample::apply_phase_sampled: 10.5072 ms
[CPU] sample_tot: 22.5095 ms
[CPU] sample_image::free_data: 0.000860004 ms
[CPU] sample_image_tot: 22.6032 ms
[CPU] reduce_chi2::diff_weighted: 1.92383 ms
[CPU] reduce_chi2::reduction: 0.686205 ms
[CPU] reduce_chi2_tot: 2.61641 ms
[CPU] chi2_imag::free_fint: 0.000538006 ms
[CPU] chi2_image_tot: 25.2273 ms

[CPU] chi2_imag::fftw_alloc: 0.00128 ms
[CPU] sample_image::copy_input: 0.087714 ms
[CPU] sample::1st_shift: 0.068437 ms
[CPU] sample::FFT: 1.20936 ms
[CPU] sample::2nd_shift: 0.040646 ms
[CPU] uv_rotate_h: 0.944219 ms
[CPU] sample::interpolate: 9.69286 ms
[CPU] sample::apply_phase_sampled: 10.5065 ms
[CPU] sample_tot: 22.4839 ms
[CPU] sample_image::free_data: 0.000761 ms
[CPU] sample_image_tot: 22.576 ms
[CPU] reduce_chi2::diff_weighted: 1.92093 ms
[CPU] reduce_chi2::reduction: 0.680264 ms
[CPU] reduce_chi2_tot: 2.60832 ms
[CPU] chi2_imag::free_fint: 0.000713 ms
[CPU] chi2_image_tot: 25.1921 ms

[CPU] chi2_imag::fftw_alloc: 0.001259 ms
[CPU] sample_image::copy_input: 0.08803 ms
[CPU] sample::1st_shift: 0.068259 ms
[CPU] sample::FFT: 1.2195 ms
[CPU] sample::2nd_shift: 0.041664 ms
[CPU] uv_rotate_h: 0.948534 ms
[CPU] sample::interpolate: 9.68906 ms
[CPU] sample::apply_phase_sampled: 10.5113 ms
[CPU] sample_tot: 22.4982 ms
[CPU] sample_image::free_data: 0.00095 ms
[CPU] sample_image_tot: 22.5908 ms
[CPU] reduce_chi2::diff_weighted: 1.90972 ms
[CPU] reduce_chi2::reduction: 0.672647 ms
[CPU] reduce_chi2_tot: 2.58839 ms
[CPU] chi2_imag::free_fint: 0.000621003 ms
[CPU] chi2_image_tot: 25.1866 ms

[CPU] chi2_imag::fftw_alloc: 0.001375 ms
[CPU] sample_image::copy_input: 0.090202 ms
[CPU] sample::1st_shift: 0.070572 ms
[CPU] sample::FFT: 1.2149 ms
[CPU] sample::2nd_shift: 0.041 ms
[CPU] uv_rotate_h: 0.943202 ms
[CPU] sample::interpolate: 9.68419 ms
[CPU] sample::apply_phase_sampled: 10.4995 ms
[CPU] sample_tot: 22.4735 ms
[CPU] sample_image::free_data: 0.001133 ms
[CPU] sample_image_tot: 22.5684 ms
[CPU] reduce_chi2::diff_weighted: 1.90575 ms
[CPU] reduce_chi2::reduction: 0.673968 ms
[CPU] reduce_chi2_tot: 2.58601 ms
[CPU] chi2_imag::free_fint: 0.00109 ms
[CPU] chi2_image_tot: 25.1623 ms

[CPU] chi2_imag::fftw_alloc: 0.00129901 ms
[CPU] sample_image::copy_input: 0.087531 ms
[CPU] sample::1st_shift: 0.068232 ms
[CPU] sample::FFT: 1.20999 ms
[CPU] sample::2nd_shift: 0.040454 ms
[CPU] uv_rotate_h: 0.945814 ms
[CPU] sample::interpolate: 9.69043 ms
[CPU] sample::apply_phase_sampled: 10.5037 ms
[CPU] sample_tot: 22.479 ms
[CPU] sample_image::free_data: 0.000925 ms
[CPU] sample_image_tot: 22.5711 ms
[CPU] reduce_chi2::diff_weighted: 1.92335 ms
[CPU] reduce_chi2::reduction: 0.684493 ms
[CPU] reduce_chi2_tot: 2.61441 ms
[CPU] chi2_imag::free_fint: 0.000816006 ms
[CPU] chi2_image_tot: 25.1932 ms

[CPU] chi2_imag::fftw_alloc: 0.001288 ms
[CPU] sample_image::copy_input: 0.088193 ms
[CPU] sample::1st_shift: 0.070339 ms
[CPU] sample::FFT: 1.21008 ms
[CPU] sample::2nd_shift: 0.040383 ms
[CPU] uv_rotate_h: 0.9445 ms
[CPU] sample::interpolate: 9.69799 ms
[CPU] sample::apply_phase_sampled: 10.5009 ms
[CPU] sample_tot: 22.485 ms
[CPU] sample_image::free_data: 0.000897999 ms
[CPU] sample_image_tot: 22.5777 ms
[CPU] reduce_chi2::diff_weighted: 1.90604 ms
[CPU] reduce_chi2::reduction: 0.674054 ms
[CPU] reduce_chi2_tot: 2.58569 ms
[CPU] chi2_imag::free_fint: 0.000900996 ms
[CPU] chi2_image_tot: 25.1712 ms

[CPU] chi2_imag::fftw_alloc: 0.001647 ms
[CPU] sample_image::copy_input: 0.088658 ms
[CPU] sample::1st_shift: 0.069132 ms
[CPU] sample::FFT: 1.21712 ms
[CPU] sample::2nd_shift: 0.03957 ms
[CPU] uv_rotate_h: 0.949676 ms
[CPU] sample::interpolate: 9.68077 ms
[CPU] sample::apply_phase_sampled: 10.5032 ms
[CPU] sample_tot: 22.4785 ms
[CPU] sample_image::free_data: 0.000758999 ms
[CPU] sample_image_tot: 22.5715 ms
[CPU] reduce_chi2::diff_weighted: 1.92773 ms
[CPU] reduce_chi2::reduction: 0.669794 ms
[CPU] reduce_chi2_tot: 2.60434 ms
[CPU] chi2_imag::free_fint: 0.000702996 ms
[CPU] chi2_image_tot: 25.1843 ms

[CPU] chi2_imag::fftw_alloc: 0.003924 ms
[CPU] sample_image::copy_input: 0.089808 ms
[CPU] sample::1st_shift: 0.0685 ms
[CPU] sample::FFT: 1.20692 ms
[CPU] sample::2nd_shift: 0.040925 ms
[CPU] uv_rotate_h: 0.94526 ms
[CPU] sample::interpolate: 9.68055 ms
[CPU] sample::apply_phase_sampled: 10.4983 ms
[CPU] sample_tot: 22.4604 ms
[CPU] sample_image::free_data: 0.000807995 ms
[CPU] sample_image_tot: 22.5549 ms
[CPU] reduce_chi2::diff_weighted: 1.9101 ms
[CPU] reduce_chi2::reduction: 0.678847 ms
[CPU] reduce_chi2_tot: 2.59489 ms
[CPU] chi2_imag::free_fint: 0.001072 ms
[CPU] chi2_image_tot: 25.161 ms

[CPU] chi2_imag::fftw_alloc: 0.001246 ms
[CPU] sample_image::copy_input: 0.088442 ms
[CPU] sample::1st_shift: 0.068093 ms
[CPU] sample::FFT: 1.21112 ms
[CPU] sample::2nd_shift: 0.04054 ms
[CPU] uv_rotate_h: 0.946054 ms
[CPU] sample::interpolate: 9.70466 ms
[CPU] sample::apply_phase_sampled: 10.5008 ms
[CPU] sample_tot: 22.4924 ms
[CPU] sample_image::free_data: 0.000849999 ms
[CPU] sample_image_tot: 22.5852 ms
[CPU] reduce_chi2::diff_weighted: 1.91608 ms
[CPU] reduce_chi2::reduction: 0.678197 ms
[CPU] reduce_chi2_tot: 2.60064 ms
[CPU] chi2_imag::free_fint: 0.000918997 ms
[CPU] chi2_image_tot: 25.1934 ms

[CPU] chi2_imag::fftw_alloc: 0.00104 ms
[CPU] sample_image::copy_input: 0.089408 ms
[CPU] sample::1st_shift: 0.068242 ms
[CPU] sample::FFT: 1.21343 ms
[CPU] sample::2nd_shift: 0.040308 ms
[CPU] uv_rotate_h: 0.945207 ms
[CPU] sample::interpolate: 9.7004 ms
[CPU] sample::apply_phase_sampled: 10.4989 ms
[CPU] sample_tot: 22.4882 ms
[CPU] sample_image::free_data: 0.000915003 ms
[CPU] sample_image_tot: 22.5822 ms
[CPU] reduce_chi2::diff_weighted: 1.91597 ms
[CPU] reduce_chi2::reduction: 0.66736 ms
[CPU] reduce_chi2_tot: 2.58929 ms
[CPU] chi2_imag::free_fint: 0.001572 ms
[CPU] chi2_image_tot: 25.18 ms

[CPU] chi2_imag::fftw_alloc: 0.00139599 ms
[CPU] sample_image::copy_input: 0.09051 ms
[CPU] sample::1st_shift: 0.070017 ms
[CPU] sample::FFT: 1.21705 ms
[CPU] sample::2nd_shift: 0.040167 ms
[CPU] uv_rotate_h: 0.955091 ms
[CPU] sample::interpolate: 9.7027 ms
[CPU] sample::apply_phase_sampled: 10.565 ms
[CPU] sample_tot: 22.5743 ms
[CPU] sample_image::free_data: 0.000829998 ms
[CPU] sample_image_tot: 22.6696 ms
[CPU] reduce_chi2::diff_weighted: 1.92612 ms
[CPU] reduce_chi2::reduction: 0.685413 ms
[CPU] reduce_chi2_tot: 2.61833 ms
[CPU] chi2_imag::free_fint: 0.000821005 ms
[CPU] chi2_image_tot: 25.2961 ms

[CPU] chi2_imag::fftw_alloc: 0.001582 ms
[CPU] sample_image::copy_input: 0.087721 ms
[CPU] sample::1st_shift: 0.070789 ms
[CPU] sample::FFT: 1.21109 ms
[CPU] sample::2nd_shift: 0.040628 ms
[CPU] uv_rotate_h: 0.947798 ms
[CPU] sample::interpolate: 9.70133 ms
[CPU] sample::apply_phase_sampled: 10.4947 ms
[CPU] sample_tot: 22.4871 ms
[CPU] sample_image::free_data: 0.000783999 ms
[CPU] sample_image_tot: 22.5793 ms
[CPU] reduce_chi2::diff_weighted: 1.92573 ms
[CPU] reduce_chi2::reduction: 0.680127 ms
[CPU] reduce_chi2_tot: 2.6126 ms
[CPU] chi2_imag::free_fint: 0.000875007 ms
[CPU] chi2_image_tot: 25.2 ms

[CPU] chi2_imag::fftw_alloc: 0.001706 ms
[CPU] sample_image::copy_input: 0.087705 ms
[CPU] sample::1st_shift: 0.069258 ms
[CPU] sample::FFT: 1.21178 ms
[CPU] sample::2nd_shift: 0.040856 ms
[CPU] uv_rotate_h: 0.954362 ms
[CPU] sample::interpolate: 9.69266 ms
[CPU] sample::apply_phase_sampled: 10.5096 ms
[CPU] sample_tot: 22.4995 ms
[CPU] sample_image::free_data: 0.000822001 ms
[CPU] sample_image_tot: 22.5922 ms
[CPU] reduce_chi2::diff_weighted: 1.91216 ms
[CPU] reduce_chi2::reduction: 0.669274 ms
[CPU] reduce_chi2_tot: 2.58724 ms
[CPU] chi2_imag::free_fint: 0.001022 ms
[CPU] chi2_image_tot: 25.1879 ms

[CPU] chi2_imag::fftw_alloc: 0.001148 ms
[CPU] sample_image::copy_input: 0.089383 ms
[CPU] sample::1st_shift: 0.068236 ms
[CPU] sample::FFT: 1.21562 ms
[CPU] sample::2nd_shift: 0.039742 ms
[CPU] uv_rotate_h: 0.948468 ms
[CPU] sample::interpolate: 9.68114 ms
[CPU] sample::apply_phase_sampled: 10.513 ms
[CPU] sample_tot: 22.4853 ms
[CPU] sample_image::free_data: 0.000789994 ms
[CPU] sample_image_tot: 22.579 ms
[CPU] reduce_chi2::diff_weighted: 1.90654 ms
[CPU] reduce_chi2::reduction: 0.673739 ms
[CPU] reduce_chi2_tot: 2.5861 ms
[CPU] chi2_imag::free_fint: 0.000762004 ms
[CPU] chi2_image_tot: 25.1729 ms

[CPU] chi2_imag::fftw_alloc: 0.001316 ms
[CPU] sample_image::copy_input: 0.090697 ms
[CPU] sample::1st_shift: 0.070491 ms
[CPU] sample::FFT: 1.22586 ms
[CPU] sample::2nd_shift: 0.040402 ms
[CPU] uv_rotate_h: 0.945623 ms
[CPU] sample::interpolate: 9.71484 ms
[CPU] sample::apply_phase_sampled: 10.5108 ms
[CPU] sample_tot: 22.5286 ms
[CPU] sample_image::free_data: 0.000779 ms
[CPU] sample_image_tot: 22.6239 ms
[CPU] reduce_chi2::diff_weighted: 1.91963 ms
[CPU] reduce_chi2::reduction: 0.675369 ms
[CPU] reduce_chi2_tot: 2.60186 ms
[CPU] chi2_imag::free_fint: 0.000809996 ms
[CPU] chi2_image_tot: 25.2335 ms

[CPU] chi2_imag::fftw_alloc: 0.001172 ms
[CPU] sample_image::copy_input: 0.087406 ms
[CPU] sample::1st_shift: 0.069451 ms
[CPU] sample::FFT: 1.20806 ms
[CPU] sample::2nd_shift: 0.04009 ms
[CPU] uv_rotate_h: 0.944953 ms
[CPU] sample::interpolate: 9.68584 ms
[CPU] sample::apply_phase_sampled: 10.4977 ms
[CPU] sample_tot: 22.4659 ms
[CPU] sample_image::free_data: 0.000811 ms
[CPU] sample_image_tot: 22.5579 ms
[CPU] reduce_chi2::diff_weighted: 1.91318 ms
[CPU] reduce_chi2::reduction: 0.6783 ms
[CPU] reduce_chi2_tot: 2.59823 ms
[CPU] chi2_imag::free_fint: 0.000909 ms
[CPU] chi2_image_tot: 25.1641 ms
512	1.000000e+06	float64	4	0	4.927126e-01	2.593224e-02	1.929238e-03	2.522722e-02
# |--> timings: [0.03691765799885616, 0.031228426996676717, 0.031865213000855874, 0.025446255000133533, 0.025295601997640915, 0.025259712005208712, 0.02525465300277574, 0.02522865400533192, 0.025255556996853556, 0.025242136005545035, 0.025248204998206347, 0.025227218997315504, 0.02525689399772091, 0.02524540499871364, 0.02536370100278873, 0.025268320998293348, 0.02525921299820766, 0.02523827800177969, 0.02529985099681653, 0.025229323000530712]

[CPU] chi2_imag::fftw_alloc: 0.001654 ms
[CPU] sample_image::copy_input: 1.60177 ms
[CPU] sample::1st_shift: 0.063231 ms
[CPU] sample::FFT: 3.53609 ms
[CPU] sample::2nd_shift: 0.041277 ms
[CPU] uv_rotate_h: 1.08658 ms
[CPU] sample::interpolate: 10.9577 ms
[CPU] sample::apply_phase_sampled: 9.83094 ms
[CPU] sample_tot: 25.5547 ms
[CPU] sample_image::free_data: 0.000945001 ms
[CPU] sample_image_tot: 27.1638 ms
[CPU] reduce_chi2::diff_weighted: 1.89224 ms
[CPU] reduce_chi2::reduction: 0.848965 ms
[CPU] reduce_chi2_tot: 2.74876 ms
[CPU] chi2_imag::free_fint: 0.000932996 ms
[CPU] chi2_image_tot: 29.9233 ms

[CPU] chi2_imag::fftw_alloc: 0.00177199 ms
[CPU] sample_image::copy_input: 0.110901 ms
[CPU] sample::1st_shift: 0.056948 ms
[CPU] sample::FFT: 1.24782 ms
[CPU] sample::2nd_shift: 0.043506 ms
[CPU] uv_rotate_h: 1.14202 ms
[CPU] sample::interpolate: 9.6423 ms
[CPU] sample::apply_phase_sampled: 8.75233 ms
[CPU] sample_tot: 20.9097 ms
[CPU] sample_image::free_data: 0.000827 ms
[CPU] sample_image_tot: 21.0257 ms
[CPU] reduce_chi2::diff_weighted: 1.49507 ms
[CPU] reduce_chi2::reduction: 0.854213 ms
[CPU] reduce_chi2_tot: 2.35621 ms
[CPU] chi2_imag::free_fint: 0.000943 ms
[CPU] chi2_image_tot: 23.3904 ms

[CPU] chi2_imag::fftw_alloc: 0.001219 ms
[CPU] sample_image::copy_input: 0.110714 ms
[CPU] sample::1st_shift: 0.05551 ms
[CPU] sample::FFT: 1.23492 ms
[CPU] sample::2nd_shift: 0.041492 ms
[CPU] uv_rotate_h: 1.13856 ms
[CPU] sample::interpolate: 9.63619 ms
[CPU] sample::apply_phase_sampled: 8.75769 ms
[CPU] sample_tot: 20.8866 ms
[CPU] sample_image::free_data: 0.000995002 ms
[CPU] sample_image_tot: 21.0026 ms
[CPU] reduce_chi2::diff_weighted: 1.57136 ms
[CPU] reduce_chi2::reduction: 0.854887 ms
[CPU] reduce_chi2_tot: 2.43254 ms
[CPU] chi2_imag::free_fint: 0.000670007 ms
[CPU] chi2_image_tot: 23.443 ms

[CPU] chi2_imag::fftw_alloc: 0.001079 ms
[CPU] sample_image::copy_input: 0.112809 ms
[CPU] sample::1st_shift: 0.056579 ms
[CPU] sample::FFT: 1.31647 ms
[CPU] sample::2nd_shift: 0.041721 ms
[CPU] uv_rotate_h: 1.1455 ms
[CPU] sample::interpolate: 9.65289 ms
[CPU] sample::apply_phase_sampled: 8.74975 ms
[CPU] sample_tot: 20.9843 ms
[CPU] sample_image::free_data: 0.000751003 ms
[CPU] sample_image_tot: 21.1022 ms
[CPU] reduce_chi2::diff_weighted: 1.48177 ms
[CPU] reduce_chi2::reduction: 0.85303 ms
[CPU] reduce_chi2_tot: 2.34167 ms
[CPU] chi2_imag::free_fint: 0.000763001 ms
[CPU] chi2_image_tot: 23.4517 ms

[CPU] chi2_imag::fftw_alloc: 0.001359 ms
[CPU] sample_image::copy_input: 0.115167 ms
[CPU] sample::1st_shift: 0.057942 ms
[CPU] sample::FFT: 1.23365 ms
[CPU] sample::2nd_shift: 0.043386 ms
[CPU] uv_rotate_h: 1.13461 ms
[CPU] sample::interpolate: 9.63362 ms
[CPU] sample::apply_phase_sampled: 8.74719 ms
[CPU] sample_tot: 20.8725 ms
[CPU] sample_image::free_data: 0.000982 ms
[CPU] sample_image_tot: 20.9926 ms
[CPU] reduce_chi2::diff_weighted: 1.46346 ms
[CPU] reduce_chi2::reduction: 0.856845 ms
[CPU] reduce_chi2_tot: 2.32646 ms
[CPU] chi2_imag::free_fint: 0.000917003 ms
[CPU] chi2_image_tot: 23.3269 ms

[CPU] chi2_imag::fftw_alloc: 0.001253 ms
[CPU] sample_image::copy_input: 0.11407 ms
[CPU] sample::1st_shift: 0.056657 ms
[CPU] sample::FFT: 1.24521 ms
[CPU] sample::2nd_shift: 0.0428 ms
[CPU] uv_rotate_h: 1.14342 ms
[CPU] sample::interpolate: 9.63291 ms
[CPU] sample::apply_phase_sampled: 8.75661 ms
[CPU] sample_tot: 20.8994 ms
[CPU] sample_image::free_data: 0.000775995 ms
[CPU] sample_image_tot: 21.0184 ms
[CPU] reduce_chi2::diff_weighted: 1.57291 ms
[CPU] reduce_chi2::reduction: 0.855566 ms
[CPU] reduce_chi2_tot: 2.43453 ms
[CPU] chi2_imag::free_fint: 0.000813001 ms
[CPU] chi2_image_tot: 23.461 ms

[CPU] chi2_imag::fftw_alloc: 0.00116799 ms
[CPU] sample_image::copy_input: 0.111727 ms
[CPU] sample::1st_shift: 0.058077 ms
[CPU] sample::FFT: 1.23491 ms
[CPU] sample::2nd_shift: 0.043115 ms
[CPU] uv_rotate_h: 1.1399 ms
[CPU] sample::interpolate: 9.62911 ms
[CPU] sample::apply_phase_sampled: 8.76849 ms
[CPU] sample_tot: 20.8954 ms
[CPU] sample_image::free_data: 0.000718996 ms
[CPU] sample_image_tot: 21.0123 ms
[CPU] reduce_chi2::diff_weighted: 1.46653 ms
[CPU] reduce_chi2::reduction: 0.860234 ms
[CPU] reduce_chi2_tot: 2.33257 ms
[CPU] chi2_imag::free_fint: 0.000644002 ms
[CPU] chi2_image_tot: 23.3523 ms

[CPU] chi2_imag::fftw_alloc: 0.001116 ms
[CPU] sample_image::copy_input: 0.115688 ms
[CPU] sample::1st_shift: 0.05634 ms
[CPU] sample::FFT: 1.23789 ms
[CPU] sample::2nd_shift: 0.042586 ms
[CPU] uv_rotate_h: 1.13856 ms
[CPU] sample::interpolate: 9.63024 ms
[CPU] sample::apply_phase_sampled: 8.75039 ms
[CPU] sample_tot: 20.878 ms
[CPU] sample_image::free_data: 0.000868 ms
[CPU] sample_image_tot: 20.9987 ms
[CPU] reduce_chi2::diff_weighted: 1.47937 ms
[CPU] reduce_chi2::reduction: 0.86259 ms
[CPU] reduce_chi2_tot: 2.34886 ms
[CPU] chi2_imag::free_fint: 0.000780004 ms
[CPU] chi2_image_tot: 23.3549 ms

[CPU] chi2_imag::fftw_alloc: 0.00156 ms
[CPU] sample_image::copy_input: 0.109967 ms
[CPU] sample::1st_shift: 0.05685 ms
[CPU] sample::FFT: 1.23891 ms
[CPU] sample::2nd_shift: 0.042599 ms
[CPU] uv_rotate_h: 1.13285 ms
[CPU] sample::interpolate: 9.64928 ms
[CPU] sample::apply_phase_sampled: 8.74042 ms
[CPU] sample_tot: 20.8821 ms
[CPU] sample_image::free_data: 0.000859 ms
[CPU] sample_image_tot: 20.9988 ms
[CPU] reduce_chi2::diff_weighted: 1.47828 ms
[CPU] reduce_chi2::reduction: 0.850923 ms
[CPU] reduce_chi2_tot: 2.33546 ms
[CPU] chi2_imag::free_fint: 0.000699001 ms
[CPU] chi2_image_tot: 23.3446 ms

[CPU] chi2_imag::fftw_alloc: 0.000942004 ms
[CPU] sample_image::copy_input: 0.115008 ms
[CPU] sample::1st_shift: 0.056438 ms
[CPU] sample::FFT: 1.23057 ms
[CPU] sample::2nd_shift: 0.04204 ms
[CPU] uv_rotate_h: 1.1392 ms
[CPU] sample::interpolate: 9.63658 ms
[CPU] sample::apply_phase_sampled: 8.77363 ms
[CPU] sample_tot: 20.9016 ms
[CPU] sample_image::free_data: 0.000868 ms
[CPU] sample_image_tot: 21.0217 ms
[CPU] reduce_chi2::diff_weighted: 1.50727 ms
[CPU] reduce_chi2::reduction: 0.85537 ms
[CPU] reduce_chi2_tot: 2.36863 ms
[CPU] chi2_imag::free_fint: 0.00077 ms
[CPU] chi2_image_tot: 23.3983 ms

[CPU] chi2_imag::fftw_alloc: 0.00134599 ms
[CPU] sample_image::copy_input: 0.112876 ms
[CPU] sample::1st_shift: 0.058824 ms
[CPU] sample::FFT: 1.25284 ms
[CPU] sample::2nd_shift: 0.042386 ms
[CPU] uv_rotate_h: 1.13712 ms
[CPU] sample::interpolate: 9.63798 ms
[CPU] sample::apply_phase_sampled: 8.74235 ms
[CPU] sample_tot: 20.8951 ms
[CPU] sample_image::free_data: 0.000897999 ms
[CPU] sample_image_tot: 21.0133 ms
[CPU] reduce_chi2::diff_weighted: 1.47122 ms
[CPU] reduce_chi2::reduction: 0.853651 ms
[CPU] reduce_chi2_tot: 2.33171 ms
[CPU] chi2_imag::free_fint: 0.000804001 ms
[CPU] chi2_image_tot: 23.3533 ms

[CPU] chi2_imag::fftw_alloc: 0.001222 ms
[CPU] sample_image::copy_input: 0.112217 ms
[CPU] sample::1st_shift: 0.056049 ms
[CPU] sample::FFT: 1.25909 ms
[CPU] sample::2nd_shift: 0.042531 ms
[CPU] uv_rotate_h: 1.14513 ms
[CPU] sample::interpolate: 9.67464 ms
[CPU] sample::apply_phase_sampled: 8.78905 ms
[CPU] sample_tot: 20.9971 ms
[CPU] sample_image::free_data: 0.000892003 ms
[CPU] sample_image_tot: 21.1152 ms
[CPU] reduce_chi2::diff_weighted: 1.47878 ms
[CPU] reduce_chi2::reduction: 0.850796 ms
[CPU] reduce_chi2_tot: 2.33662 ms
[CPU] chi2_imag::free_fint: 0.000883003 ms
[CPU] chi2_image_tot: 23.4599 ms

[CPU] chi2_imag::fftw_alloc: 0.001939 ms
[CPU] sample_image::copy_input: 0.112202 ms
[CPU] sample::1st_shift: 0.059271 ms
[CPU] sample::FFT: 1.27397 ms
[CPU] sample::2nd_shift: 0.042957 ms
[CPU] uv_rotate_h: 1.13754 ms
[CPU] sample::interpolate: 9.67346 ms
[CPU] sample::apply_phase_sampled: 8.76013 ms
[CPU] sample_tot: 20.9775 ms
[CPU] sample_image::free_data: 0.000961001 ms
[CPU] sample_image_tot: 21.0959 ms
[CPU] reduce_chi2::diff_weighted: 1.60853 ms
[CPU] reduce_chi2::reduction: 0.851905 ms
[CPU] reduce_chi2_tot: 2.46699 ms
[CPU] chi2_imag::free_fint: 0.000715998 ms
[CPU] chi2_image_tot: 23.5722 ms

[CPU] chi2_imag::fftw_alloc: 0.001982 ms
[CPU] sample_image::copy_input: 0.114261 ms
[CPU] sample::1st_shift: 0.058253 ms
[CPU] sample::FFT: 1.2761 ms
[CPU] sample::2nd_shift: 0.044598 ms
[CPU] uv_rotate_h: 1.1396 ms
[CPU] sample::interpolate: 9.71801 ms
[CPU] sample::apply_phase_sampled: 8.74169 ms
[CPU] sample_tot: 21.0026 ms
[CPU] sample_image::free_data: 0.00107 ms
[CPU] sample_image_tot: 21.1227 ms
[CPU] reduce_chi2::diff_weighted: 1.48213 ms
[CPU] reduce_chi2::reduction: 0.852321 ms
[CPU] reduce_chi2_tot: 2.34088 ms
[CPU] chi2_imag::free_fint: 0.000802997 ms
[CPU] chi2_image_tot: 23.4724 ms

[CPU] chi2_imag::fftw_alloc: 0.001475 ms
[CPU] sample_image::copy_input: 0.109848 ms
[CPU] sample::1st_shift: 0.055954 ms
[CPU] sample::FFT: 1.23292 ms
[CPU] sample::2nd_shift: 0.043486 ms
[CPU] uv_rotate_h: 1.13575 ms
[CPU] sample::interpolate: 9.65544 ms
[CPU] sample::apply_phase_sampled: 8.76264 ms
[CPU] sample_tot: 20.9076 ms
[CPU] sample_image::free_data: 0.000875996 ms
[CPU] sample_image_tot: 21.0227 ms
[CPU] reduce_chi2::diff_weighted: 1.58924 ms
[CPU] reduce_chi2::reduction: 0.863907 ms
[CPU] reduce_chi2_tot: 2.45994 ms
[CPU] chi2_imag::free_fint: 0.000556 ms
[CPU] chi2_image_tot: 23.4904 ms

[CPU] chi2_imag::fftw_alloc: 0.001061 ms
[CPU] sample_image::copy_input: 0.113688 ms
[CPU] sample::1st_shift: 0.056112 ms
[CPU] sample::FFT: 1.24561 ms
[CPU] sample::2nd_shift: 0.042265 ms
[CPU] uv_rotate_h: 1.14721 ms
[CPU] sample::interpolate: 9.6521 ms
[CPU] sample::apply_phase_sampled: 8.77589 ms
[CPU] sample_tot: 20.9402 ms
[CPU] sample_image::free_data: 0.001023 ms
[CPU] sample_image_tot: 21.0592 ms
[CPU] reduce_chi2::diff_weighted: 1.59493 ms
[CPU] reduce_chi2::reduction: 0.852192 ms
[CPU] reduce_chi2_tot: 2.45402 ms
[CPU] chi2_imag::free_fint: 0.000704 ms
[CPU] chi2_image_tot: 23.521 ms

[CPU] chi2_imag::fftw_alloc: 0.001332 ms
[CPU] sample_image::copy_input: 0.11151 ms
[CPU] sample::1st_shift: 0.056826 ms
[CPU] sample::FFT: 1.30202 ms
[CPU] sample::2nd_shift: 0.045062 ms
[CPU] uv_rotate_h: 1.13622 ms
[CPU] sample::interpolate: 9.63945 ms
[CPU] sample::apply_phase_sampled: 8.76181 ms
[CPU] sample_tot: 20.9648 ms
[CPU] sample_image::free_data: 0.000820997 ms
[CPU] sample_image_tot: 21.0821 ms
[CPU] reduce_chi2::diff_weighted: 1.54825 ms
[CPU] reduce_chi2::reduction: 0.848914 ms
[CPU] reduce_chi2_tot: 2.40309 ms
[CPU] chi2_imag::free_fint: 0.000634995 ms
[CPU] chi2_image_tot: 23.4928 ms

[CPU] chi2_imag::fftw_alloc: 0.000979002 ms
[CPU] sample_image::copy_input: 0.111705 ms
[CPU] sample::1st_shift: 0.05681 ms
[CPU] sample::FFT: 1.26658 ms
[CPU] sample::2nd_shift: 0.04313 ms
[CPU] uv_rotate_h: 1.13968 ms
[CPU] sample::interpolate: 9.66212 ms
[CPU] sample::apply_phase_sampled: 8.72969 ms
[CPU] sample_tot: 20.9196 ms
[CPU] sample_image::free_data: 0.000903005 ms
[CPU] sample_image_tot: 21.0366 ms
[CPU] reduce_chi2::diff_weighted: 1.4831 ms
[CPU] reduce_chi2::reduction: 0.850913 ms
[CPU] reduce_chi2_tot: 2.34124 ms
[CPU] chi2_imag::free_fint: 0.00109 ms
[CPU] chi2_image_tot: 23.3859 ms

[CPU] chi2_imag::fftw_alloc: 0.001313 ms
[CPU] sample_image::copy_input: 0.112473 ms
[CPU] sample::1st_shift: 0.05588 ms
[CPU] sample::FFT: 1.23198 ms
[CPU] sample::2nd_shift: 0.042515 ms
[CPU] uv_rotate_h: 1.13506 ms
[CPU] sample::interpolate: 9.64238 ms
[CPU] sample::apply_phase_sampled: 8.7493 ms
[CPU] sample_tot: 20.8787 ms
[CPU] sample_image::free_data: 0.000845997 ms
[CPU] sample_image_tot: 20.9963 ms
[CPU] reduce_chi2::diff_weighted: 1.46718 ms
[CPU] reduce_chi2::reduction: 0.856448 ms
[CPU] reduce_chi2_tot: 2.33038 ms
[CPU] chi2_imag::free_fint: 0.000852997 ms
[CPU] chi2_image_tot: 23.3345 ms

[CPU] chi2_imag::fftw_alloc: 0.001253 ms
[CPU] sample_image::copy_input: 0.112844 ms
[CPU] sample::1st_shift: 0.057944 ms
[CPU] sample::FFT: 1.23196 ms
[CPU] sample::2nd_shift: 0.042654 ms
[CPU] uv_rotate_h: 1.14817 ms
[CPU] sample::interpolate: 9.63681 ms
[CPU] sample::apply_phase_sampled: 8.74895 ms
[CPU] sample_tot: 20.8888 ms
[CPU] sample_image::free_data: 0.000920998 ms
[CPU] sample_image_tot: 21.007 ms
[CPU] reduce_chi2::diff_weighted: 1.59936 ms
[CPU] reduce_chi2::reduction: 0.850296 ms
[CPU] reduce_chi2_tot: 2.45649 ms
[CPU] chi2_imag::free_fint: 0.000802 ms
[CPU] chi2_image_tot: 23.4712 ms
512	1.000000e+06	float64	6	0	4.463993e-01	2.349470e-02	7.117928e-05	2.339345e-02
# |--> timings: [0.029979931998241227, 0.023463367993826978, 0.023517410998465493, 0.023519744994700886, 0.023393449002469424, 0.023527083001681603, 0.02341802500450285, 0.023420492005243432, 0.023414641997078434, 0.02346585100167431, 0.02342168199538719, 0.023534384003141895, 0.023649376998946536, 0.02354460099741118, 0.023559237000881694, 0.02359435700054746, 0.02356195900210878, 0.023452526002074592, 0.023402282000461128, 0.023538849003671203]

[CPU] chi2_imag::fftw_alloc: 0.002377 ms
[CPU] sample_image::copy_input: 0.66544 ms
[CPU] sample::1st_shift: 1.3525 ms
[CPU] sample::FFT: 3.5734 ms
[CPU] sample::2nd_shift: 0.049576 ms
[CPU] uv_rotate_h: 1.01748 ms
[CPU] sample::interpolate: 9.19633 ms
[CPU] sample::apply_phase_sampled: 6.55749 ms
[CPU] sample_tot: 21.7732 ms
[CPU] sample_image::free_data: 0.000659005 ms
[CPU] sample_image_tot: 22.4464 ms
[CPU] reduce_chi2::diff_weighted: 1.25125 ms
[CPU] reduce_chi2::reduction: 0.63897 ms
[CPU] reduce_chi2_tot: 1.89759 ms
[CPU] chi2_imag::free_fint: 0.000740998 ms
[CPU] chi2_image_tot: 24.3552 ms

[CPU] chi2_imag::fftw_alloc: 0.001655 ms
[CPU] sample_image::copy_input: 0.100035 ms
[CPU] sample::1st_shift: 0.048999 ms
[CPU] sample::FFT: 1.42004 ms
[CPU] sample::2nd_shift: 0.035733 ms
[CPU] uv_rotate_h: 1.02268 ms
[CPU] sample::interpolate: 7.25811 ms
[CPU] sample::apply_phase_sampled: 6.55829 ms
[CPU] sample_tot: 16.3688 ms
[CPU] sample_image::free_data: 0.000813001 ms
[CPU] sample_image_tot: 16.4744 ms
[CPU] reduce_chi2::diff_weighted: 1.26666 ms
[CPU] reduce_chi2::reduction: 0.640788 ms
[CPU] reduce_chi2_tot: 1.91395 ms
[CPU] chi2_imag::free_fint: 0.000639004 ms
[CPU] chi2_image_tot: 18.3973 ms

[CPU] chi2_imag::fftw_alloc: 0.001466 ms
[CPU] sample_image::copy_input: 0.099793 ms
[CPU] sample::1st_shift: 0.049135 ms
[CPU] sample::FFT: 1.32347 ms
[CPU] sample::2nd_shift: 0.035941 ms
[CPU] uv_rotate_h: 1.0239 ms
[CPU] sample::interpolate: 7.25761 ms
[CPU] sample::apply_phase_sampled: 6.56606 ms
[CPU] sample_tot: 16.2835 ms
[CPU] sample_image::free_data: 0.001349 ms
[CPU] sample_image_tot: 16.3898 ms
[CPU] reduce_chi2::diff_weighted: 1.25559 ms
[CPU] reduce_chi2::reduction: 0.646731 ms
[CPU] reduce_chi2_tot: 1.90928 ms
[CPU] chi2_imag::free_fint: 0.000622 ms
[CPU] chi2_image_tot: 18.3068 ms

[CPU] chi2_imag::fftw_alloc: 0.002157 ms
[CPU] sample_image::copy_input: 0.100685 ms
[CPU] sample::1st_shift: 0.049117 ms
[CPU] sample::FFT: 1.33753 ms
[CPU] sample::2nd_shift: 0.036162 ms
[CPU] uv_rotate_h: 1.02197 ms
[CPU] sample::interpolate: 7.25167 ms
[CPU] sample::apply_phase_sampled: 6.55701 ms
[CPU] sample_tot: 16.2721 ms
[CPU] sample_image::free_data: 0.000833999 ms
[CPU] sample_image_tot: 16.3786 ms
[CPU] reduce_chi2::diff_weighted: 1.25636 ms
[CPU] reduce_chi2::reduction: 0.644084 ms
[CPU] reduce_chi2_tot: 1.90683 ms
[CPU] chi2_imag::free_fint: 0.000788001 ms
[CPU] chi2_image_tot: 18.2941 ms

[CPU] chi2_imag::fftw_alloc: 0.001337 ms
[CPU] sample_image::copy_input: 0.099418 ms
[CPU] sample::1st_shift: 0.048892 ms
[CPU] sample::FFT: 1.32693 ms
[CPU] sample::2nd_shift: 0.035191 ms
[CPU] uv_rotate_h: 1.02054 ms
[CPU] sample::interpolate: 7.25295 ms
[CPU] sample::apply_phase_sampled: 6.58652 ms
[CPU] sample_tot: 16.2898 ms
[CPU] sample_image::free_data: 0.000603002 ms
[CPU] sample_image_tot: 16.3945 ms
[CPU] reduce_chi2::diff_weighted: 1.2448 ms
[CPU] reduce_chi2::reduction: 0.655074 ms
[CPU] reduce_chi2_tot: 1.90684 ms
[CPU] chi2_imag::free_fint: 0.000601998 ms
[CPU] chi2_image_tot: 18.3087 ms

[CPU] chi2_imag::fftw_alloc: 0.001213 ms
[CPU] sample_image::copy_input: 0.101559 ms
[CPU] sample::1st_shift: 0.049992 ms
[CPU] sample::FFT: 1.3324 ms
[CPU] sample::2nd_shift: 0.039451 ms
[CPU] uv_rotate_h: 1.0237 ms
[CPU] sample::interpolate: 7.25271 ms
[CPU] sample::apply_phase_sampled: 6.55542 ms
[CPU] sample_tot: 16.2728 ms
[CPU] sample_image::free_data: 0.000594002 ms
[CPU] sample_image_tot: 16.3792 ms
[CPU] reduce_chi2::diff_weighted: 1.2584 ms
[CPU] reduce_chi2::reduction: 0.638235 ms
[CPU] reduce_chi2_tot: 1.90272 ms
[CPU] chi2_imag::free_fint: 0.000688 ms
[CPU] chi2_image_tot: 18.2893 ms

[CPU] chi2_imag::fftw_alloc: 0.001746 ms
[CPU] sample_image::copy_input: 0.100663 ms
[CPU] sample::1st_shift: 0.050607 ms
[CPU] sample::FFT: 1.32667 ms
[CPU] sample::2nd_shift: 0.035346 ms
[CPU] uv_rotate_h: 1.0246 ms
[CPU] sample::interpolate: 7.24853 ms
[CPU] sample::apply_phase_sampled: 6.5629 ms
[CPU] sample_tot: 16.2683 ms
[CPU] sample_image::free_data: 0.000574 ms
[CPU] sample_image_tot: 16.3735 ms
[CPU] reduce_chi2::diff_weighted: 1.2547 ms
[CPU] reduce_chi2::reduction: 0.642508 ms
[CPU] reduce_chi2_tot: 1.90373 ms
[CPU] chi2_imag::free_fint: 0.001149 ms
[CPU] chi2_image_tot: 18.2857 ms

[CPU] chi2_imag::fftw_alloc: 0.001111 ms
[CPU] sample_image::copy_input: 0.102446 ms
[CPU] sample::1st_shift: 0.04925 ms
[CPU] sample::FFT: 1.32423 ms
[CPU] sample::2nd_shift: 0.036141 ms
[CPU] uv_rotate_h: 1.02265 ms
[CPU] sample::interpolate: 7.23362 ms
[CPU] sample::apply_phase_sampled: 6.58358 ms
[CPU] sample_tot: 16.2683 ms
[CPU] sample_image::free_data: 0.000736996 ms
[CPU] sample_image_tot: 16.3757 ms
[CPU] reduce_chi2::diff_weighted: 1.26636 ms
[CPU] reduce_chi2::reduction: 0.650637 ms
[CPU] reduce_chi2_tot: 1.9229 ms
[CPU] chi2_imag::free_fint: 0.000680004 ms
[CPU] chi2_image_tot: 18.3064 ms

[CPU] chi2_imag::fftw_alloc: 0.001173 ms
[CPU] sample_image::copy_input: 0.100371 ms
[CPU] sample::1st_shift: 0.04911 ms
[CPU] sample::FFT: 1.32621 ms
[CPU] sample::2nd_shift: 0.035574 ms
[CPU] uv_rotate_h: 1.02765 ms
[CPU] sample::interpolate: 7.27444 ms
[CPU] sample::apply_phase_sampled: 6.57528 ms
[CPU] sample_tot: 16.317 ms
[CPU] sample_image::free_data: 0.000850996 ms
[CPU] sample_image_tot: 16.4235 ms
[CPU] reduce_chi2::diff_weighted: 1.27856 ms
[CPU] reduce_chi2::reduction: 0.643089 ms
[CPU] reduce_chi2_tot: 1.92878 ms
[CPU] chi2_imag::free_fint: 0.000701002 ms
[CPU] chi2_image_tot: 18.3598 ms

[CPU] chi2_imag::fftw_alloc: 0.00178201 ms
[CPU] sample_image::copy_input: 0.104128 ms
[CPU] sample::1st_shift: 0.049004 ms
[CPU] sample::FFT: 1.32963 ms
[CPU] sample::2nd_shift: 0.03631 ms
[CPU] uv_rotate_h: 1.02256 ms
[CPU] sample::interpolate: 7.23871 ms
[CPU] sample::apply_phase_sampled: 6.57339 ms
[CPU] sample_tot: 16.2692 ms
[CPU] sample_image::free_data: 0.000596003 ms
[CPU] sample_image_tot: 16.3787 ms
[CPU] reduce_chi2::diff_weighted: 1.26949 ms
[CPU] reduce_chi2::reduction: 0.658975 ms
[CPU] reduce_chi2_tot: 1.93571 ms
[CPU] chi2_imag::free_fint: 0.000632004 ms
[CPU] chi2_image_tot: 18.3225 ms

[CPU] chi2_imag::fftw_alloc: 0.001212 ms
[CPU] sample_image::copy_input: 0.101566 ms
[CPU] sample::1st_shift: 0.048369 ms
[CPU] sample::FFT: 1.32366 ms
[CPU] sample::2nd_shift: 0.036653 ms
[CPU] uv_rotate_h: 1.024 ms
[CPU] sample::interpolate: 7.26079 ms
[CPU] sample::apply_phase_sampled: 6.5555 ms
[CPU] sample_tot: 16.268 ms
[CPU] sample_image::free_data: 0.000655004 ms
[CPU] sample_image_tot: 16.3748 ms
[CPU] reduce_chi2::diff_weighted: 1.24543 ms
[CPU] reduce_chi2::reduction: 0.640903 ms
[CPU] reduce_chi2_tot: 1.89301 ms
[CPU] chi2_imag::free_fint: 0.000653999 ms
[CPU] chi2_image_tot: 18.2753 ms

[CPU] chi2_imag::fftw_alloc: 0.001219 ms
[CPU] sample_image::copy_input: 0.101057 ms
[CPU] sample::1st_shift: 0.049648 ms
[CPU] sample::FFT: 1.32839 ms
[CPU] sample::2nd_shift: 0.035489 ms
[CPU] uv_rotate_h: 1.02275 ms
[CPU] sample::interpolate: 7.25892 ms
[CPU] sample::apply_phase_sampled: 6.56281 ms
[CPU] sample_tot: 16.2755 ms
[CPU] sample_image::free_data: 0.001155 ms
[CPU] sample_image_tot: 16.3816 ms
[CPU] reduce_chi2::diff_weighted: 1.26523 ms
[CPU] reduce_chi2::reduction: 0.645053 ms
[CPU] reduce_chi2_tot: 1.91664 ms
[CPU] chi2_imag::free_fint: 0.000708998 ms
[CPU] chi2_image_tot: 18.3056 ms

[CPU] chi2_imag::fftw_alloc: 0.001591 ms
[CPU] sample_image::copy_input: 0.101096 ms
[CPU] sample::1st_shift: 0.047969 ms
[CPU] sample::FFT: 1.33067 ms
[CPU] sample::2nd_shift: 0.035601 ms
[CPU] uv_rotate_h: 1.02333 ms
[CPU] sample::interpolate: 7.26229 ms
[CPU] sample::apply_phase_sampled: 6.55937 ms
[CPU] sample_tot: 16.2786 ms
[CPU] sample_image::free_data: 0.000562002 ms
[CPU] sample_image_tot: 16.3847 ms
[CPU] reduce_chi2::diff_weighted: 1.26504 ms
[CPU] reduce_chi2::reduction: 0.647068 ms
[CPU] reduce_chi2_tot: 1.91874 ms
[CPU] chi2_imag::free_fint: 0.000750995 ms
[CPU] chi2_image_tot: 18.3115 ms

[CPU] chi2_imag::fftw_alloc: 0.00144 ms
[CPU] sample_image::copy_input: 0.101139 ms
[CPU] sample::1st_shift: 0.049615 ms
[CPU] sample::FFT: 1.32371 ms
[CPU] sample::2nd_shift: 0.0356 ms
[CPU] uv_rotate_h: 1.02656 ms
[CPU] sample::interpolate: 7.24108 ms
[CPU] sample::apply_phase_sampled: 6.58705 ms
[CPU] sample_tot: 16.2827 ms
[CPU] sample_image::free_data: 0.000725995 ms
[CPU] sample_image_tot: 16.3886 ms
[CPU] reduce_chi2::diff_weighted: 1.29672 ms
[CPU] reduce_chi2::reduction: 0.641243 ms
[CPU] reduce_chi2_tot: 1.94433 ms
[CPU] chi2_imag::free_fint: 0.000667002 ms
[CPU] chi2_image_tot: 18.3407 ms

[CPU] chi2_imag::fftw_alloc: 0.001014 ms
[CPU] sample_image::copy_input: 0.104882 ms
[CPU] sample::1st_shift: 0.049579 ms
[CPU] sample::FFT: 1.32054 ms
[CPU] sample::2nd_shift: 0.036184 ms
[CPU] uv_rotate_h: 1.02368 ms
[CPU] sample::interpolate: 7.24347 ms
[CPU] sample::apply_phase_sampled: 6.5776 ms
[CPU] sample_tot: 16.2704 ms
[CPU] sample_image::free_data: 0.000802 ms
[CPU] sample_image_tot: 16.3804 ms
[CPU] reduce_chi2::diff_weighted: 1.26589 ms
[CPU] reduce_chi2::reduction: 0.651453 ms
[CPU] reduce_chi2_tot: 1.92335 ms
[CPU] chi2_imag::free_fint: 0.000647 ms
[CPU] chi2_image_tot: 18.3111 ms

[CPU] chi2_imag::fftw_alloc: 0.00109299 ms
[CPU] sample_image::copy_input: 0.102459 ms
[CPU] sample::1st_shift: 0.049549 ms
[CPU] sample::FFT: 1.32864 ms
[CPU] sample::2nd_shift: 0.035686 ms
[CPU] uv_rotate_h: 1.02427 ms
[CPU] sample::interpolate: 7.25492 ms
[CPU] sample::apply_phase_sampled: 6.57923 ms
[CPU] sample_tot: 16.2901 ms
[CPU] sample_image::free_data: 0.001033 ms
[CPU] sample_image_tot: 16.3982 ms
[CPU] reduce_chi2::diff_weighted: 1.2563 ms
[CPU] reduce_chi2::reduction: 0.646201 ms
[CPU] reduce_chi2_tot: 1.90902 ms
[CPU] chi2_imag::free_fint: 0.000714004 ms
[CPU] chi2_image_tot: 18.3147 ms

[CPU] chi2_imag::fftw_alloc: 0.001121 ms
[CPU] sample_image::copy_input: 0.099416 ms
[CPU] sample::1st_shift: 0.04917 ms
[CPU] sample::FFT: 1.32772 ms
[CPU] sample::2nd_shift: 0.035999 ms
[CPU] uv_rotate_h: 1.02349 ms
[CPU] sample::interpolate: 7.25946 ms
[CPU] sample::apply_phase_sampled: 6.56606 ms
[CPU] sample_tot: 16.2806 ms
[CPU] sample_image::free_data: 0.000911998 ms
[CPU] sample_image_tot: 16.3855 ms
[CPU] reduce_chi2::diff_weighted: 1.24926 ms
[CPU] reduce_chi2::reduction: 0.643967 ms
[CPU] reduce_chi2_tot: 1.89986 ms
[CPU] chi2_imag::free_fint: 0.000682005 ms
[CPU] chi2_image_tot: 18.2925 ms

[CPU] chi2_imag::fftw_alloc: 0.001386 ms
[CPU] sample_image::copy_input: 0.100815 ms
[CPU] sample::1st_shift: 0.048817 ms
[CPU] sample::FFT: 1.3185 ms
[CPU] sample::2nd_shift: 0.035821 ms
[CPU] uv_rotate_h: 1.02477 ms
[CPU] sample::interpolate: 7.24873 ms
[CPU] sample::apply_phase_sampled: 6.55663 ms
[CPU] sample_tot: 16.2524 ms
[CPU] sample_image::free_data: 0.000715998 ms
[CPU] sample_image_tot: 16.3587 ms
[CPU] reduce_chi2::diff_weighted: 1.26795 ms
[CPU] reduce_chi2::reduction: 0.650103 ms
[CPU] reduce_chi2_tot: 1.92491 ms
[CPU] chi2_imag::free_fint: 0.000697997 ms
[CPU] chi2_image_tot: 18.2914 ms

[CPU] chi2_imag::fftw_alloc: 0.001223 ms
[CPU] sample_image::copy_input: 0.100593 ms
[CPU] sample::1st_shift: 0.048531 ms
[CPU] sample::FFT: 1.32406 ms
[CPU] sample::2nd_shift: 0.035566 ms
[CPU] uv_rotate_h: 1.03357 ms
[CPU] sample::interpolate: 7.22994 ms
[CPU] sample::apply_phase_sampled: 6.56807 ms
[CPU] sample_tot: 16.2574 ms
[CPU] sample_image::free_data: 0.00104499 ms
[CPU] sample_image_tot: 16.3634 ms
[CPU] reduce_chi2::diff_weighted: 1.28484 ms
[CPU] reduce_chi2::reduction: 0.639027 ms
[CPU] reduce_chi2_tot: 1.92983 ms
[CPU] chi2_imag::free_fint: 0.001071 ms
[CPU] chi2_image_tot: 18.3011 ms

[CPU] chi2_imag::fftw_alloc: 0.001128 ms
[CPU] sample_image::copy_input: 0.104096 ms
[CPU] sample::1st_shift: 0.050016 ms
[CPU] sample::FFT: 1.32681 ms
[CPU] sample::2nd_shift: 0.036189 ms
[CPU] uv_rotate_h: 1.02102 ms
[CPU] sample::interpolate: 7.23942 ms
[CPU] sample::apply_phase_sampled: 6.58096 ms
[CPU] sample_tot: 16.2778 ms
[CPU] sample_image::free_data: 0.000872998 ms
[CPU] sample_image_tot: 16.3871 ms
[CPU] reduce_chi2::diff_weighted: 1.25183 ms
[CPU] reduce_chi2::reduction: 0.648179 ms
[CPU] reduce_chi2_tot: 1.90672 ms
[CPU] chi2_imag::free_fint: 0.000539003 ms
[CPU] chi2_image_tot: 18.3014 ms
512	1.000000e+06	float64	8	0	3.492413e-01	1.838112e-02	3.085927e-05	1.834279e-02
# |--> timings: [0.02441357399948174, 0.018479013997421134, 0.01838164500077255, 0.018364339994150214, 0.018377685999439564, 0.018355150998104364, 0.018355599000642542, 0.01837504599825479, 0.01843757399910828, 0.018394855003862176, 0.018342789997404907, 0.01837241800240008, 0.01837849700677907, 0.018406753006274812, 0.01838320500246482, 0.018380572997557465, 0.018362294002145063, 0.018356970998866018, 0.018366784002864733, 0.018370083002082538]

[CPU] chi2_imag::fftw_alloc: 0.00203701 ms
[CPU] sample_image::copy_input: 1.40336 ms
[CPU] sample::1st_shift: 1.2175 ms
[CPU] sample::FFT: 5.28465 ms
[CPU] sample::2nd_shift: 0.030392 ms
[CPU] uv_rotate_h: 0.962651 ms
[CPU] sample::interpolate: 6.0147 ms
[CPU] sample::apply_phase_sampled: 6.75705 ms
[CPU] sample_tot: 20.3021 ms
[CPU] sample_image::free_data: 0.000872002 ms
[CPU] sample_image_tot: 21.7149 ms
[CPU] reduce_chi2::diff_weighted: 1.23554 ms
[CPU] reduce_chi2::reduction: 0.659957 ms
[CPU] reduce_chi2_tot: 1.90587 ms
[CPU] chi2_imag::free_fint: 0.000758999 ms
[CPU] chi2_image_tot: 23.6326 ms

[CPU] chi2_imag::fftw_alloc: 0.00159 ms
[CPU] sample_image::copy_input: 0.09142 ms
[CPU] sample::1st_shift: 0.047119 ms
[CPU] sample::FFT: 1.5592 ms
[CPU] sample::2nd_shift: 0.031449 ms
[CPU] uv_rotate_h: 0.94836 ms
[CPU] sample::interpolate: 5.8059 ms
[CPU] sample::apply_phase_sampled: 5.2699 ms
[CPU] sample_tot: 13.692 ms
[CPU] sample_image::free_data: 0.000845001 ms
[CPU] sample_image_tot: 13.7907 ms
[CPU] reduce_chi2::diff_weighted: 1.19685 ms
[CPU] reduce_chi2::reduction: 0.515717 ms
[CPU] reduce_chi2_tot: 1.72254 ms
[CPU] chi2_imag::free_fint: 0.000911998 ms
[CPU] chi2_image_tot: 15.524 ms

[CPU] chi2_imag::fftw_alloc: 0.001276 ms
[CPU] sample_image::copy_input: 0.088002 ms
[CPU] sample::1st_shift: 0.039802 ms
[CPU] sample::FFT: 1.54188 ms
[CPU] sample::2nd_shift: 0.032064 ms
[CPU] uv_rotate_h: 0.952019 ms
[CPU] sample::interpolate: 5.7968 ms
[CPU] sample::apply_phase_sampled: 5.27611 ms
[CPU] sample_tot: 13.6692 ms
[CPU] sample_image::free_data: 0.000758002 ms
[CPU] sample_image_tot: 13.7641 ms
[CPU] reduce_chi2::diff_weighted: 1.20534 ms
[CPU] reduce_chi2::reduction: 0.528982 ms
[CPU] reduce_chi2_tot: 1.74379 ms
[CPU] chi2_imag::free_fint: 0.000790002 ms
[CPU] chi2_image_tot: 15.5178 ms

[CPU] chi2_imag::fftw_alloc: 0.001404 ms
[CPU] sample_image::copy_input: 0.08905 ms
[CPU] sample::1st_shift: 0.040314 ms
[CPU] sample::FFT: 1.54906 ms
[CPU] sample::2nd_shift: 0.031632 ms
[CPU] uv_rotate_h: 0.948572 ms
[CPU] sample::interpolate: 5.80358 ms
[CPU] sample::apply_phase_sampled: 5.25806 ms
[CPU] sample_tot: 13.6602 ms
[CPU] sample_image::free_data: 0.000726999 ms
[CPU] sample_image_tot: 13.7561 ms
[CPU] reduce_chi2::diff_weighted: 1.18793 ms
[CPU] reduce_chi2::reduction: 0.517661 ms
[CPU] reduce_chi2_tot: 1.71481 ms
[CPU] chi2_imag::free_fint: 0.000803993 ms
[CPU] chi2_image_tot: 15.4806 ms

[CPU] chi2_imag::fftw_alloc: 0.001312 ms
[CPU] sample_image::copy_input: 0.088524 ms
[CPU] sample::1st_shift: 0.040172 ms
[CPU] sample::FFT: 1.54063 ms
[CPU] sample::2nd_shift: 0.032011 ms
[CPU] uv_rotate_h: 0.945245 ms
[CPU] sample::interpolate: 5.81445 ms
[CPU] sample::apply_phase_sampled: 5.28561 ms
[CPU] sample_tot: 13.6874 ms
[CPU] sample_image::free_data: 0.000713 ms
[CPU] sample_image_tot: 13.7825 ms
[CPU] reduce_chi2::diff_weighted: 1.20568 ms
[CPU] reduce_chi2::reduction: 0.518556 ms
[CPU] reduce_chi2_tot: 1.73368 ms
[CPU] chi2_imag::free_fint: 0.000745 ms
[CPU] chi2_image_tot: 15.5258 ms

[CPU] chi2_imag::fftw_alloc: 0.001373 ms
[CPU] sample_image::copy_input: 0.087708 ms
[CPU] sample::1st_shift: 0.039835 ms
[CPU] sample::FFT: 1.54079 ms
[CPU] sample::2nd_shift: 0.031921 ms
[CPU] uv_rotate_h: 0.95023 ms
[CPU] sample::interpolate: 5.80583 ms
[CPU] sample::apply_phase_sampled: 5.25717 ms
[CPU] sample_tot: 13.6554 ms
[CPU] sample_image::free_data: 0.000736996 ms
[CPU] sample_image_tot: 13.7495 ms
[CPU] reduce_chi2::diff_weighted: 1.20458 ms
[CPU] reduce_chi2::reduction: 0.529063 ms
[CPU] reduce_chi2_tot: 1.74299 ms
[CPU] chi2_imag::free_fint: 0.00082 ms
[CPU] chi2_image_tot: 15.502 ms

[CPU] chi2_imag::fftw_alloc: 0.001401 ms
[CPU] sample_image::copy_input: 0.088172 ms
[CPU] sample::1st_shift: 0.03984 ms
[CPU] sample::FFT: 1.54325 ms
[CPU] sample::2nd_shift: 0.030853 ms
[CPU] uv_rotate_h: 0.960402 ms
[CPU] sample::interpolate: 5.80728 ms
[CPU] sample::apply_phase_sampled: 5.27203 ms
[CPU] sample_tot: 13.6836 ms
[CPU] sample_image::free_data: 0.000868997 ms
[CPU] sample_image_tot: 13.7787 ms
[CPU] reduce_chi2::diff_weighted: 1.19505 ms
[CPU] reduce_chi2::reduction: 0.520269 ms
[CPU] reduce_chi2_tot: 1.72539 ms
[CPU] chi2_imag::free_fint: 0.000701002 ms
[CPU] chi2_image_tot: 15.5134 ms

[CPU] chi2_imag::fftw_alloc: 0.001257 ms
[CPU] sample_image::copy_input: 0.091003 ms
[CPU] sample::1st_shift: 0.040523 ms
[CPU] sample::FFT: 1.53716 ms
[CPU] sample::2nd_shift: 0.031303 ms
[CPU] uv_rotate_h: 0.947967 ms
[CPU] sample::interpolate: 5.79983 ms
[CPU] sample::apply_phase_sampled: 5.26556 ms
[CPU] sample_tot: 13.6512 ms
[CPU] sample_image::free_data: 0.000859996 ms
[CPU] sample_image_tot: 13.749 ms
[CPU] reduce_chi2::diff_weighted: 1.19212 ms
[CPU] reduce_chi2::reduction: 0.532095 ms
[CPU] reduce_chi2_tot: 1.734 ms
[CPU] chi2_imag::free_fint: 0.000861 ms
[CPU] chi2_image_tot: 15.4927 ms

[CPU] chi2_imag::fftw_alloc: 0.00164199 ms
[CPU] sample_image::copy_input: 0.088479 ms
[CPU] sample::1st_shift: 0.038993 ms
[CPU] sample::FFT: 1.55924 ms
[CPU] sample::2nd_shift: 0.031688 ms
[CPU] uv_rotate_h: 0.946591 ms
[CPU] sample::interpolate: 5.80167 ms
[CPU] sample::apply_phase_sampled: 5.25227 ms
[CPU] sample_tot: 13.6599 ms
[CPU] sample_image::free_data: 0.00082 ms
[CPU] sample_image_tot: 13.7554 ms
[CPU] reduce_chi2::diff_weighted: 1.20904 ms
[CPU] reduce_chi2::reduction: 0.520479 ms
[CPU] reduce_chi2_tot: 1.73885 ms
[CPU] chi2_imag::free_fint: 0.000747998 ms
[CPU] chi2_image_tot: 15.5038 ms

[CPU] chi2_imag::fftw_alloc: 0.001778 ms
[CPU] sample_image::copy_input: 0.09008 ms
[CPU] sample::1st_shift: 0.040216 ms
[CPU] sample::FFT: 1.53913 ms
[CPU] sample::2nd_shift: 0.031415 ms
[CPU] uv_rotate_h: 0.951222 ms
[CPU] sample::interpolate: 5.79899 ms
[CPU] sample::apply_phase_sampled: 5.26552 ms
[CPU] sample_tot: 13.6556 ms
[CPU] sample_image::free_data: 0.000769003 ms
[CPU] sample_image_tot: 13.7522 ms
[CPU] reduce_chi2::diff_weighted: 1.21461 ms
[CPU] reduce_chi2::reduction: 0.532244 ms
[CPU] reduce_chi2_tot: 1.7572 ms
[CPU] chi2_imag::free_fint: 0.000649998 ms
[CPU] chi2_image_tot: 15.5193 ms

[CPU] chi2_imag::fftw_alloc: 0.0013 ms
[CPU] sample_image::copy_input: 0.088847 ms
[CPU] sample::1st_shift: 0.039445 ms
[CPU] sample::FFT: 1.54005 ms
[CPU] sample::2nd_shift: 0.031596 ms
[CPU] uv_rotate_h: 0.947413 ms
[CPU] sample::interpolate: 5.79863 ms
[CPU] sample::apply_phase_sampled: 5.28242 ms
[CPU] sample_tot: 13.6692 ms
[CPU] sample_image::free_data: 0.000822001 ms
[CPU] sample_image_tot: 13.765 ms
[CPU] reduce_chi2::diff_weighted: 1.20516 ms
[CPU] reduce_chi2::reduction: 0.528539 ms
[CPU] reduce_chi2_tot: 1.74279 ms
[CPU] chi2_imag::free_fint: 0.000754997 ms
[CPU] chi2_image_tot: 15.5171 ms

[CPU] chi2_imag::fftw_alloc: 0.001522 ms
[CPU] sample_image::copy_input: 0.087958 ms
[CPU] sample::1st_shift: 0.038831 ms
[CPU] sample::FFT: 1.55099 ms
[CPU] sample::2nd_shift: 0.031549 ms
[CPU] uv_rotate_h: 0.949996 ms
[CPU] sample::interpolate: 5.80053 ms
[CPU] sample::apply_phase_sampled: 5.27453 ms
[CPU] sample_tot: 13.6758 ms
[CPU] sample_image::free_data: 0.000779997 ms
[CPU] sample_image_tot: 13.7709 ms
[CPU] reduce_chi2::diff_weighted: 1.19321 ms
[CPU] reduce_chi2::reduction: 0.524973 ms
[CPU] reduce_chi2_tot: 1.72764 ms
[CPU] chi2_imag::free_fint: 0.000807006 ms
[CPU] chi2_image_tot: 15.5088 ms

[CPU] chi2_imag::fftw_alloc: 0.001335 ms
[CPU] sample_image::copy_input: 0.095203 ms
[CPU] sample::1st_shift: 0.038904 ms
[CPU] sample::FFT: 1.53832 ms
[CPU] sample::2nd_shift: 0.031151 ms
[CPU] uv_rotate_h: 0.950244 ms
[CPU] sample::interpolate: 5.80173 ms
[CPU] sample::apply_phase_sampled: 5.26058 ms
[CPU] sample_tot: 13.6497 ms
[CPU] sample_image::free_data: 0.000706998 ms
[CPU] sample_image_tot: 13.7521 ms
[CPU] reduce_chi2::diff_weighted: 1.19721 ms
[CPU] reduce_chi2::reduction: 0.531553 ms
[CPU] reduce_chi2_tot: 1.73843 ms
[CPU] chi2_imag::free_fint: 0.000748994 ms
[CPU] chi2_image_tot: 15.4997 ms

[CPU] chi2_imag::fftw_alloc: 0.00151 ms
[CPU] sample_image::copy_input: 0.088931 ms
[CPU] sample::1st_shift: 0.039477 ms
[CPU] sample::FFT: 1.54568 ms
[CPU] sample::2nd_shift: 0.031912 ms
[CPU] uv_rotate_h: 0.949515 ms
[CPU] sample::interpolate: 5.80897 ms
[CPU] sample::apply_phase_sampled: 5.28349 ms
[CPU] sample_tot: 13.6889 ms
[CPU] sample_image::free_data: 0.000713997 ms
[CPU] sample_image_tot: 13.7845 ms
[CPU] reduce_chi2::diff_weighted: 1.19705 ms
[CPU] reduce_chi2::reduction: 0.522901 ms
[CPU] reduce_chi2_tot: 1.72895 ms
[CPU] chi2_imag::free_fint: 0.000947002 ms
[CPU] chi2_image_tot: 15.5231 ms

[CPU] chi2_imag::fftw_alloc: 0.00156 ms
[CPU] sample_image::copy_input: 0.089744 ms
[CPU] sample::1st_shift: 0.039902 ms
[CPU] sample::FFT: 1.53936 ms
[CPU] sample::2nd_shift: 0.031901 ms
[CPU] uv_rotate_h: 0.947256 ms
[CPU] sample::interpolate: 5.81535 ms
[CPU] sample::apply_phase_sampled: 5.26394 ms
[CPU] sample_tot: 13.6671 ms
[CPU] sample_image::free_data: 0.000705004 ms
[CPU] sample_image_tot: 13.7643 ms
[CPU] reduce_chi2::diff_weighted: 1.20566 ms
[CPU] reduce_chi2::reduction: 0.520015 ms
[CPU] reduce_chi2_tot: 1.7349 ms
[CPU] chi2_imag::free_fint: 0.000711996 ms
[CPU] chi2_image_tot: 15.5095 ms

[CPU] chi2_imag::fftw_alloc: 0.001624 ms
[CPU] sample_image::copy_input: 0.088996 ms
[CPU] sample::1st_shift: 0.040158 ms
[CPU] sample::FFT: 1.53212 ms
[CPU] sample::2nd_shift: 0.031727 ms
[CPU] uv_rotate_h: 0.947156 ms
[CPU] sample::interpolate: 5.81466 ms
[CPU] sample::apply_phase_sampled: 5.2517 ms
[CPU] sample_tot: 13.6475 ms
[CPU] sample_image::free_data: 0.000713997 ms
[CPU] sample_image_tot: 13.7433 ms
[CPU] reduce_chi2::diff_weighted: 1.20164 ms
[CPU] reduce_chi2::reduction: 0.530542 ms
[CPU] reduce_chi2_tot: 1.74172 ms
[CPU] chi2_imag::free_fint: 0.000710999 ms
[CPU] chi2_image_tot: 15.4945 ms

[CPU] chi2_imag::fftw_alloc: 0.001321 ms
[CPU] sample_image::copy_input: 0.088405 ms
[CPU] sample::1st_shift: 0.040022 ms
[CPU] sample::FFT: 1.55221 ms
[CPU] sample::2nd_shift: 0.031844 ms
[CPU] uv_rotate_h: 0.950115 ms
[CPU] sample::interpolate: 5.79627 ms
[CPU] sample::apply_phase_sampled: 5.25389 ms
[CPU] sample_tot: 13.6531 ms
[CPU] sample_image::free_data: 0.000704997 ms
[CPU] sample_image_tot: 13.7482 ms
[CPU] reduce_chi2::diff_weighted: 1.19127 ms
[CPU] reduce_chi2::reduction: 0.523682 ms
[CPU] reduce_chi2_tot: 1.72455 ms
[CPU] chi2_imag::free_fint: 0.000714994 ms
[CPU] chi2_image_tot: 15.482 ms

[CPU] chi2_imag::fftw_alloc: 0.001297 ms
[CPU] sample_image::copy_input: 0.094578 ms
[CPU] sample::1st_shift: 0.04617 ms
[CPU] sample::FFT: 1.53703 ms
[CPU] sample::2nd_shift: 0.032384 ms
[CPU] uv_rotate_h: 0.946192 ms
[CPU] sample::interpolate: 5.80536 ms
[CPU] sample::apply_phase_sampled: 5.26465 ms
[CPU] sample_tot: 13.66 ms
[CPU] sample_image::free_data: 0.000706998 ms
[CPU] sample_image_tot: 13.762 ms
[CPU] reduce_chi2::diff_weighted: 1.20103 ms
[CPU] reduce_chi2::reduction: 0.52844 ms
[CPU] reduce_chi2_tot: 1.73836 ms
[CPU] chi2_imag::free_fint: 0.000816995 ms
[CPU] chi2_image_tot: 15.5103 ms

[CPU] chi2_imag::fftw_alloc: 0.001332 ms
[CPU] sample_image::copy_input: 0.0885 ms
[CPU] sample::1st_shift: 0.040771 ms
[CPU] sample::FFT: 1.54448 ms
[CPU] sample::2nd_shift: 0.032204 ms
[CPU] uv_rotate_h: 0.948595 ms
[CPU] sample::interpolate: 5.79336 ms
[CPU] sample::apply_phase_sampled: 5.25688 ms
[CPU] sample_tot: 13.6454 ms
[CPU] sample_image::free_data: 0.000982996 ms
[CPU] sample_image_tot: 13.7408 ms
[CPU] reduce_chi2::diff_weighted: 1.212 ms
[CPU] reduce_chi2::reduction: 0.52282 ms
[CPU] reduce_chi2_tot: 1.74487 ms
[CPU] chi2_imag::free_fint: 0.001119 ms
[CPU] chi2_image_tot: 15.4955 ms

[CPU] chi2_imag::fftw_alloc: 0.001536 ms
[CPU] sample_image::copy_input: 0.088352 ms
[CPU] sample::1st_shift: 0.039885 ms
[CPU] sample::FFT: 1.54177 ms
[CPU] sample::2nd_shift: 0.031481 ms
[CPU] uv_rotate_h: 0.946992 ms
[CPU] sample::interpolate: 5.80505 ms
[CPU] sample::apply_phase_sampled: 5.27059 ms
[CPU] sample_tot: 13.665 ms
[CPU] sample_image::free_data: 0.000710999 ms
[CPU] sample_image_tot: 13.7598 ms
[CPU] reduce_chi2::diff_weighted: 1.20626 ms
[CPU] reduce_chi2::reduction: 0.521841 ms
[CPU] reduce_chi2_tot: 1.73756 ms
[CPU] chi2_imag::free_fint: 0.000845997 ms
[CPU] chi2_image_tot: 15.5067 ms
512	1.000000e+06	float64	10	0	2.961577e-01	1.558725e-02	1.364897e-05	1.556018e-02
# |--> timings: [0.02369634400383802, 0.015610793001542334, 0.015599651997035835, 0.015561243999400176, 0.01560866300133057, 0.015580302999296691, 0.015594087999488693, 0.015577878002659418, 0.015587144000164699, 0.015596481003740337, 0.015595119002682623, 0.01558808399568079, 0.01557935699383961, 0.015600672995788045, 0.015595438999298494, 0.015574773999105673, 0.015560175001155585, 0.015587704998324625, 0.015574400000332389, 0.015585695000481792]

[CPU] chi2_imag::fftw_alloc: 0.001838 ms
[CPU] sample_image::copy_input: 1.40756 ms
[CPU] sample::1st_shift: 1.28237 ms
[CPU] sample::FFT: 65.0121 ms
[CPU] sample::2nd_shift: 0.023718 ms
[CPU] uv_rotate_h: 1.0947 ms
[CPU] sample::interpolate: 4.9082 ms
[CPU] sample::apply_phase_sampled: 4.65163 ms
[CPU] sample_tot: 77.0119 ms
[CPU] sample_image::free_data: 0.001254 ms
[CPU] sample_image_tot: 78.4295 ms
[CPU] reduce_chi2::diff_weighted: 1.2075 ms
[CPU] reduce_chi2::reduction: 0.465337 ms
[CPU] reduce_chi2_tot: 1.68305 ms
[CPU] chi2_imag::free_fint: 0.000863001 ms
[CPU] chi2_image_tot: 80.1249 ms

[CPU] chi2_imag::fftw_alloc: 0.001573 ms
[CPU] sample_image::copy_input: 0.09027 ms
[CPU] sample::1st_shift: 0.03654 ms
[CPU] sample::FFT: 77.2188 ms
[CPU] sample::2nd_shift: 0.02282 ms
[CPU] uv_rotate_h: 0.955259 ms
[CPU] sample::interpolate: 4.8399 ms
[CPU] sample::apply_phase_sampled: 4.39306 ms
[CPU] sample_tot: 87.5011 ms
[CPU] sample_image::free_data: 0.000508 ms
[CPU] sample_image_tot: 87.5986 ms
[CPU] reduce_chi2::diff_weighted: 1.219 ms
[CPU] reduce_chi2::reduction: 0.450694 ms
[CPU] reduce_chi2_tot: 1.67961 ms
[CPU] chi2_imag::free_fint: 0.000874999 ms
[CPU] chi2_image_tot: 89.289 ms

[CPU] chi2_imag::fftw_alloc: 0.00174899 ms
[CPU] sample_image::copy_input: 0.087634 ms
[CPU] sample::1st_shift: 0.032998 ms
[CPU] sample::FFT: 77.0266 ms
[CPU] sample::2nd_shift: 1.47871 ms
[CPU] uv_rotate_h: 3.1056 ms
[CPU] sample::interpolate: 10.5116 ms
[CPU] sample::apply_phase_sampled: 7.71477 ms
[CPU] sample_tot: 99.9124 ms
[CPU] sample_image::free_data: 0.000612003 ms
[CPU] sample_image_tot: 100.008 ms
[CPU] reduce_chi2::diff_weighted: 1.22655 ms
[CPU] reduce_chi2::reduction: 0.684584 ms
[CPU] reduce_chi2_tot: 1.92107 ms
[CPU] chi2_imag::free_fint: 0.000653999 ms
[CPU] chi2_image_tot: 101.939 ms

[CPU] chi2_imag::fftw_alloc: 0.001641 ms
[CPU] sample_image::copy_input: 0.087843 ms
[CPU] sample::1st_shift: 0.035604 ms
[CPU] sample::FFT: 71.6851 ms
[CPU] sample::2nd_shift: 0.023468 ms
[CPU] uv_rotate_h: 0.959224 ms
[CPU] sample::interpolate: 4.83716 ms
[CPU] sample::apply_phase_sampled: 4.38462 ms
[CPU] sample_tot: 81.9581 ms
[CPU] sample_image::free_data: 0.000469998 ms
[CPU] sample_image_tot: 82.0525 ms
[CPU] reduce_chi2::diff_weighted: 1.20881 ms
[CPU] reduce_chi2::reduction: 0.456314 ms
[CPU] reduce_chi2_tot: 1.6754 ms
[CPU] chi2_imag::free_fint: 0.000827 ms
[CPU] chi2_image_tot: 83.7384 ms

[CPU] chi2_imag::fftw_alloc: 0.00153 ms
[CPU] sample_image::copy_input: 0.085828 ms
[CPU] sample::1st_shift: 0.033128 ms
[CPU] sample::FFT: 114.397 ms
[CPU] sample::2nd_shift: 2.86251 ms
[CPU] uv_rotate_h: 3.89377 ms
[CPU] sample::interpolate: 9.21165 ms
[CPU] sample::apply_phase_sampled: 5.81287 ms
[CPU] sample_tot: 136.246 ms
[CPU] sample_image::free_data: 0.000526998 ms
[CPU] sample_image_tot: 136.339 ms
[CPU] reduce_chi2::diff_weighted: 1.21804 ms
[CPU] reduce_chi2::reduction: 0.477609 ms
[CPU] reduce_chi2_tot: 1.70672 ms
[CPU] chi2_imag::free_fint: 0.000944005 ms
[CPU] chi2_image_tot: 138.064 ms

[CPU] chi2_imag::fftw_alloc: 0.001892 ms
[CPU] sample_image::copy_input: 0.087754 ms
[CPU] sample::1st_shift: 0.036 ms
[CPU] sample::FFT: 87.9187 ms
[CPU] sample::2nd_shift: 1.55854 ms
[CPU] uv_rotate_h: 4.08113 ms
[CPU] sample::interpolate: 8.92435 ms
[CPU] sample::apply_phase_sampled: 5.8032 ms
[CPU] sample_tot: 108.361 ms
[CPU] sample_image::free_data: 0.000627006 ms
[CPU] sample_image_tot: 108.456 ms
[CPU] reduce_chi2::diff_weighted: 1.20706 ms
[CPU] reduce_chi2::reduction: 0.453576 ms
[CPU] reduce_chi2_tot: 1.67082 ms
[CPU] chi2_imag::free_fint: 0.000804997 ms
[CPU] chi2_image_tot: 110.138 ms

[CPU] chi2_imag::fftw_alloc: 0.001933 ms
[CPU] sample_image::copy_input: 0.088524 ms
[CPU] sample::1st_shift: 0.035056 ms
[CPU] sample::FFT: 88.6838 ms
[CPU] sample::2nd_shift: 0.022697 ms
[CPU] uv_rotate_h: 0.951254 ms
[CPU] sample::interpolate: 4.86551 ms
[CPU] sample::apply_phase_sampled: 4.37815 ms
[CPU] sample_tot: 98.9719 ms
[CPU] sample_image::free_data: 0.000603002 ms
[CPU] sample_image_tot: 99.0674 ms
[CPU] reduce_chi2::diff_weighted: 1.29382 ms
[CPU] reduce_chi2::reduction: 0.451374 ms
[CPU] reduce_chi2_tot: 1.75794 ms
[CPU] chi2_imag::free_fint: 0.001503 ms
[CPU] chi2_image_tot: 100.837 ms

[CPU] chi2_imag::fftw_alloc: 0.001599 ms
[CPU] sample_image::copy_input: 0.089056 ms
[CPU] sample::1st_shift: 0.03485 ms
[CPU] sample::FFT: 69.4836 ms
[CPU] sample::2nd_shift: 1.49169 ms
[CPU] uv_rotate_h: 3.90725 ms
[CPU] sample::interpolate: 10.5108 ms
[CPU] sample::apply_phase_sampled: 7.66763 ms
[CPU] sample_tot: 93.1274 ms
[CPU] sample_image::free_data: 0.002149 ms
[CPU] sample_image_tot: 93.2247 ms
[CPU] reduce_chi2::diff_weighted: 1.23047 ms
[CPU] reduce_chi2::reduction: 0.669747 ms
[CPU] reduce_chi2_tot: 1.91006 ms
[CPU] chi2_imag::free_fint: 0.000690998 ms
[CPU] chi2_image_tot: 95.1442 ms

[CPU] chi2_imag::fftw_alloc: 0.001745 ms
[CPU] sample_image::copy_input: 0.091226 ms
[CPU] sample::1st_shift: 0.044367 ms
[CPU] sample::FFT: 79.5347 ms
[CPU] sample::2nd_shift: 0.023316 ms
[CPU] uv_rotate_h: 0.958342 ms
[CPU] sample::interpolate: 4.86601 ms
[CPU] sample::apply_phase_sampled: 4.40032 ms
[CPU] sample_tot: 89.8585 ms
[CPU] sample_image::free_data: 0.000558 ms
[CPU] sample_image_tot: 89.9563 ms
[CPU] reduce_chi2::diff_weighted: 1.21171 ms
[CPU] reduce_chi2::reduction: 0.460963 ms
[CPU] reduce_chi2_tot: 1.68275 ms
[CPU] chi2_imag::free_fint: 0.000695007 ms
[CPU] chi2_image_tot: 91.6499 ms

[CPU] chi2_imag::fftw_alloc: 0.001559 ms
[CPU] sample_image::copy_input: 0.08786 ms
[CPU] sample::1st_shift: 0.034237 ms
[CPU] sample::FFT: 141.617 ms
[CPU] sample::2nd_shift: 2.97507 ms
[CPU] uv_rotate_h: 4.15685 ms
[CPU] sample::interpolate: 9.60711 ms
[CPU] sample::apply_phase_sampled: 5.22193 ms
[CPU] sample_tot: 163.646 ms
[CPU] sample_image::free_data: 0.000755004 ms
[CPU] sample_image_tot: 163.741 ms
[CPU] reduce_chi2::diff_weighted: 1.21605 ms
[CPU] reduce_chi2::reduction: 0.545698 ms
[CPU] reduce_chi2_tot: 1.77199 ms
[CPU] chi2_imag::free_fint: 0.000886997 ms
[CPU] chi2_image_tot: 165.524 ms

[CPU] chi2_imag::fftw_alloc: 0.001929 ms
[CPU] sample_image::copy_input: 0.088024 ms
[CPU] sample::1st_shift: 0.038925 ms
[CPU] sample::FFT: 65.3252 ms
[CPU] sample::2nd_shift: 2.85019 ms
[CPU] uv_rotate_h: 3.93061 ms
[CPU] sample::interpolate: 10.563 ms
[CPU] sample::apply_phase_sampled: 7.4724 ms
[CPU] sample_tot: 90.2143 ms
[CPU] sample_image::free_data: 0.000703003 ms
[CPU] sample_image_tot: 90.3106 ms
[CPU] reduce_chi2::diff_weighted: 1.25748 ms
[CPU] reduce_chi2::reduction: 0.682194 ms
[CPU] reduce_chi2_tot: 1.9503 ms
[CPU] chi2_imag::free_fint: 0.000813998 ms
[CPU] chi2_image_tot: 92.2724 ms

[CPU] chi2_imag::fftw_alloc: 0.001659 ms
[CPU] sample_image::copy_input: 0.089908 ms
[CPU] sample::1st_shift: 0.043856 ms
[CPU] sample::FFT: 86.9772 ms
[CPU] sample::2nd_shift: 0.023712 ms
[CPU] uv_rotate_h: 0.962505 ms
[CPU] sample::interpolate: 4.89918 ms
[CPU] sample::apply_phase_sampled: 4.42281 ms
[CPU] sample_tot: 97.3611 ms
[CPU] sample_image::free_data: 0.000649001 ms
[CPU] sample_image_tot: 97.4583 ms
[CPU] reduce_chi2::diff_weighted: 1.21069 ms
[CPU] reduce_chi2::reduction: 0.448281 ms
[CPU] reduce_chi2_tot: 1.66832 ms
[CPU] chi2_imag::free_fint: 0.000641005 ms
[CPU] chi2_image_tot: 99.137 ms

[CPU] chi2_imag::fftw_alloc: 0.001613 ms
[CPU] sample_image::copy_input: 0.087148 ms
[CPU] sample::1st_shift: 0.033405 ms
[CPU] sample::FFT: 97.1673 ms
[CPU] sample::2nd_shift: 1.46143 ms
[CPU] uv_rotate_h: 3.9383 ms
[CPU] sample::interpolate: 10.4714 ms
[CPU] sample::apply_phase_sampled: 8.41619 ms
[CPU] sample_tot: 121.526 ms
[CPU] sample_image::free_data: 0.000588996 ms
[CPU] sample_image_tot: 121.619 ms
[CPU] reduce_chi2::diff_weighted: 1.23278 ms
[CPU] reduce_chi2::reduction: 0.510515 ms
[CPU] reduce_chi2_tot: 1.75297 ms
[CPU] chi2_imag::free_fint: 0.000846994 ms
[CPU] chi2_image_tot: 123.383 ms

[CPU] chi2_imag::fftw_alloc: 0.00169199 ms
[CPU] sample_image::copy_input: 0.087449 ms
[CPU] sample::1st_shift: 0.03287 ms
[CPU] sample::FFT: 64.2412 ms
[CPU] sample::2nd_shift: 2.86148 ms
[CPU] uv_rotate_h: 3.68154 ms
[CPU] sample::interpolate: 10.4847 ms
[CPU] sample::apply_phase_sampled: 10.3493 ms
[CPU] sample_tot: 91.6868 ms
[CPU] sample_image::free_data: 0.000639004 ms
[CPU] sample_image_tot: 91.7806 ms
[CPU] reduce_chi2::diff_weighted: 2.44503 ms
[CPU] reduce_chi2::reduction: 0.545137 ms
[CPU] reduce_chi2_tot: 3.00057 ms
[CPU] chi2_imag::free_fint: 0.000740998 ms
[CPU] chi2_image_tot: 94.7914 ms

[CPU] chi2_imag::fftw_alloc: 0.001358 ms
[CPU] sample_image::copy_input: 0.08802 ms
[CPU] sample::1st_shift: 0.034373 ms
[CPU] sample::FFT: 41.0928 ms
[CPU] sample::2nd_shift: 0.026276 ms
[CPU] uv_rotate_h: 0.956676 ms
[CPU] sample::interpolate: 5.1949 ms
[CPU] sample::apply_phase_sampled: 4.39898 ms
[CPU] sample_tot: 51.7383 ms
[CPU] sample_image::free_data: 0.00054 ms
[CPU] sample_image_tot: 51.8331 ms
[CPU] reduce_chi2::diff_weighted: 1.20949 ms
[CPU] reduce_chi2::reduction: 0.463023 ms
[CPU] reduce_chi2_tot: 1.68242 ms
[CPU] chi2_imag::free_fint: 0.000975997 ms
[CPU] chi2_image_tot: 53.526 ms

[CPU] chi2_imag::fftw_alloc: 0.001494 ms
[CPU] sample_image::copy_input: 0.089074 ms
[CPU] sample::1st_shift: 0.036108 ms
[CPU] sample::FFT: 65.2863 ms
[CPU] sample::2nd_shift: 0.024484 ms
[CPU] uv_rotate_h: 0.955305 ms
[CPU] sample::interpolate: 5.46906 ms
[CPU] sample::apply_phase_sampled: 4.39655 ms
[CPU] sample_tot: 76.2016 ms
[CPU] sample_image::free_data: 0.000601001 ms
[CPU] sample_image_tot: 76.2978 ms
[CPU] reduce_chi2::diff_weighted: 1.2141 ms
[CPU] reduce_chi2::reduction: 0.452032 ms
[CPU] reduce_chi2_tot: 1.67612 ms
[CPU] chi2_imag::free_fint: 0.000912005 ms
[CPU] chi2_image_tot: 77.9849 ms

[CPU] chi2_imag::fftw_alloc: 0.001549 ms
[CPU] sample_image::copy_input: 0.090228 ms
[CPU] sample::1st_shift: 0.034401 ms
[CPU] sample::FFT: 80.8106 ms
[CPU] sample::2nd_shift: 2.57796 ms
[CPU] uv_rotate_h: 3.92589 ms
[CPU] sample::interpolate: 9.17968 ms
[CPU] sample::apply_phase_sampled: 5.64171 ms
[CPU] sample_tot: 102.203 ms
[CPU] sample_image::free_data: 0.000684995 ms
[CPU] sample_image_tot: 102.3 ms
[CPU] reduce_chi2::diff_weighted: 1.21429 ms
[CPU] reduce_chi2::reduction: 0.475198 ms
[CPU] reduce_chi2_tot: 1.69957 ms
[CPU] chi2_imag::free_fint: 0.000907996 ms
[CPU] chi2_image_tot: 104.011 ms

[CPU] chi2_imag::fftw_alloc: 0.001365 ms
[CPU] sample_image::copy_input: 0.088439 ms
[CPU] sample::1st_shift: 0.033386 ms
[CPU] sample::FFT: 95.1297 ms
[CPU] sample::2nd_shift: 0.023186 ms
[CPU] uv_rotate_h: 0.954759 ms
[CPU] sample::interpolate: 4.96448 ms
[CPU] sample::apply_phase_sampled: 4.40089 ms
[CPU] sample_tot: 105.54 ms
[CPU] sample_image::free_data: 0.000804997 ms
[CPU] sample_image_tot: 105.636 ms
[CPU] reduce_chi2::diff_weighted: 1.21634 ms
[CPU] reduce_chi2::reduction: 0.447084 ms
[CPU] reduce_chi2_tot: 1.67336 ms
[CPU] chi2_imag::free_fint: 0.000897002 ms
[CPU] chi2_image_tot: 107.32 ms

[CPU] chi2_imag::fftw_alloc: 0.001446 ms
[CPU] sample_image::copy_input: 0.088448 ms
[CPU] sample::1st_shift: 0.03236 ms
[CPU] sample::FFT: 81.8807 ms
[CPU] sample::2nd_shift: 2.89908 ms
[CPU] uv_rotate_h: 3.98885 ms
[CPU] sample::interpolate: 10.5206 ms
[CPU] sample::apply_phase_sampled: 7.77705 ms
[CPU] sample_tot: 107.133 ms
[CPU] sample_image::free_data: 0.000813001 ms
[CPU] sample_image_tot: 107.231 ms
[CPU] reduce_chi2::diff_weighted: 1.24343 ms
[CPU] reduce_chi2::reduction: 0.664141 ms
[CPU] reduce_chi2_tot: 1.91888 ms
[CPU] chi2_imag::free_fint: 0.001155 ms
[CPU] chi2_image_tot: 109.162 ms

[CPU] chi2_imag::fftw_alloc: 0.002128 ms
[CPU] sample_image::copy_input: 0.092474 ms
[CPU] sample::1st_shift: 0.046479 ms
[CPU] sample::FFT: 92.5503 ms
[CPU] sample::2nd_shift: 2.81094 ms
[CPU] uv_rotate_h: 3.9404 ms
[CPU] sample::interpolate: 10.4951 ms
[CPU] sample::apply_phase_sampled: 8.74129 ms
[CPU] sample_tot: 118.621 ms
[CPU] sample_image::free_data: 0.000804997 ms
[CPU] sample_image_tot: 118.722 ms
[CPU] reduce_chi2::diff_weighted: 1.273 ms
[CPU] reduce_chi2::reduction: 0.731348 ms
[CPU] reduce_chi2_tot: 2.01474 ms
[CPU] chi2_imag::free_fint: 0.000959997 ms
[CPU] chi2_image_tot: 120.749 ms
512	1.000000e+06	float64	12	0	1.960394e+00	1.031786e-01	2.294506e-02	5.361708e-02
# |--> timings: [0.08019146100559738, 0.0893814189985278, 0.10203797100257361, 0.08382518900180003, 0.13815302999864798, 0.11022932199557545, 0.1009307349959272, 0.095231604995206, 0.09173846100020455, 0.16560941200441448, 0.09236642299947562, 0.0992294200041215, 0.12346677699679276, 0.09488706599950092, 0.053617076999216806, 0.07807699399563717, 0.10410026399767958, 0.10740929099847563, 0.10925375800434267, 0.12084936299652327]

[GPU] chi2_image::malloc_fint: 0.204448 ms
[GPU] chi2_image::copy_observations: 4.46234 ms
[GPU] copy_input_H->D: 1.69942 ms
[GPU] sample::copy_uv_H->D: 3.24198 ms
[GPU] sample::uv_rotate: 0.232448 ms
[GPU] sample::1st_shift: 0.29696 ms
[GPU] sample::FFT: 207.575 ms
[GPU] sample::2nd_shift: 0.177056 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 213.138 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.247328 ms
[GPU] reduce_chi2_tot: 0.63408 ms
[GPU] chi2_image::free_all: 0.33952 ms
[CPU] chi2_image_tot: 223.8 ms

[GPU] chi2_image::malloc_fint: 0.198848 ms
[GPU] chi2_image::copy_observations: 4.47933 ms
[GPU] copy_input_H->D: 1.67693 ms
[GPU] sample::copy_uv_H->D: 3.17181 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.29696 ms
[GPU] sample::FFT: 1.49002 ms
[GPU] sample::2nd_shift: 0.177152 ms
[GPU] sample::interpolate: 0.74128 ms
[GPU] sample::apply_phase_sampled: 0.532256 ms
[GPU] sample_tot: 6.9472 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.239072 ms
[GPU] reduce_chi2_tot: 0.625248 ms
[GPU] chi2_image::free_all: 0.33792 ms
[CPU] chi2_image_tot: 14.3387 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43757 ms
[GPU] copy_input_H->D: 1.67613 ms
[GPU] sample::copy_uv_H->D: 3.18493 ms
[GPU] sample::uv_rotate: 0.223168 ms
[GPU] sample::1st_shift: 0.29856 ms
[GPU] sample::FFT: 1.4793 ms
[GPU] sample::2nd_shift: 0.176128 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.95101 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.236448 ms
[GPU] reduce_chi2_tot: 0.622624 ms
[GPU] chi2_image::free_all: 0.33792 ms
[CPU] chi2_image_tot: 14.2949 ms

[GPU] chi2_image::malloc_fint: 0.197024 ms
[GPU] chi2_image::copy_observations: 4.45562 ms
[GPU] copy_input_H->D: 1.67082 ms
[GPU] sample::copy_uv_H->D: 3.17648 ms
[GPU] sample::uv_rotate: 0.225056 ms
[GPU] sample::1st_shift: 0.294624 ms
[GPU] sample::FFT: 1.48867 ms
[GPU] sample::2nd_shift: 0.172896 ms
[GPU] sample::interpolate: 0.740288 ms
[GPU] sample::apply_phase_sampled: 0.532256 ms
[GPU] sample_tot: 6.9465 ms
[GPU] reduce_chi2::diff_weighted: 0.365568 ms
[GPU] reduce_chi2::reduction: 0.23856 ms
[GPU] reduce_chi2_tot: 0.621792 ms
[GPU] chi2_image::free_all: 0.343104 ms
[CPU] chi2_image_tot: 14.3048 ms

[GPU] chi2_image::malloc_fint: 0.21504 ms
[GPU] chi2_image::copy_observations: 4.44762 ms
[GPU] copy_input_H->D: 1.6681 ms
[GPU] sample::copy_uv_H->D: 3.17587 ms
[GPU] sample::uv_rotate: 0.223008 ms
[GPU] sample::1st_shift: 0.299904 ms
[GPU] sample::FFT: 1.50269 ms
[GPU] sample::2nd_shift: 0.178016 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.97254 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.238368 ms
[GPU] reduce_chi2_tot: 0.624544 ms
[GPU] chi2_image::free_all: 0.342976 ms
[CPU] chi2_image_tot: 14.3383 ms

[GPU] chi2_image::malloc_fint: 0.196832 ms
[GPU] chi2_image::copy_observations: 4.45386 ms
[GPU] copy_input_H->D: 1.66819 ms
[GPU] sample::copy_uv_H->D: 3.17315 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.298656 ms
[GPU] sample::FFT: 1.48262 ms
[GPU] sample::2nd_shift: 0.175072 ms
[GPU] sample::interpolate: 0.743136 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.94358 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.627648 ms
[GPU] chi2_image::free_all: 0.336896 ms
[CPU] chi2_image_tot: 14.2955 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.44131 ms
[GPU] copy_input_H->D: 1.66813 ms
[GPU] sample::copy_uv_H->D: 3.17952 ms
[GPU] sample::uv_rotate: 0.222976 ms
[GPU] sample::1st_shift: 0.293888 ms
[GPU] sample::FFT: 1.4872 ms
[GPU] sample::2nd_shift: 0.178112 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.532064 ms
[GPU] sample_tot: 6.95171 ms
[GPU] reduce_chi2::diff_weighted: 0.370208 ms
[GPU] reduce_chi2::reduction: 0.236192 ms
[GPU] reduce_chi2_tot: 0.623744 ms
[GPU] chi2_image::free_all: 0.336576 ms
[CPU] chi2_image_tot: 14.2868 ms

[GPU] chi2_image::malloc_fint: 0.197792 ms
[GPU] chi2_image::copy_observations: 4.45626 ms
[GPU] copy_input_H->D: 1.66608 ms
[GPU] sample::copy_uv_H->D: 3.17242 ms
[GPU] sample::uv_rotate: 0.221888 ms
[GPU] sample::1st_shift: 0.298688 ms
[GPU] sample::FFT: 1.47904 ms
[GPU] sample::2nd_shift: 0.178976 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.94243 ms
[GPU] reduce_chi2::diff_weighted: 0.368416 ms
[GPU] reduce_chi2::reduction: 0.237568 ms
[GPU] reduce_chi2_tot: 0.622752 ms
[GPU] chi2_image::free_all: 0.340992 ms
[CPU] chi2_image_tot: 14.2938 ms

[GPU] chi2_image::malloc_fint: 0.196608 ms
[GPU] chi2_image::copy_observations: 4.43453 ms
[GPU] copy_input_H->D: 1.6689 ms
[GPU] sample::copy_uv_H->D: 3.18362 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.296544 ms
[GPU] sample::FFT: 1.47334 ms
[GPU] sample::2nd_shift: 0.179808 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.531968 ms
[GPU] sample_tot: 6.94586 ms
[GPU] reduce_chi2::diff_weighted: 0.368128 ms
[GPU] reduce_chi2::reduction: 0.238912 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.336704 ms
[CPU] chi2_image_tot: 14.2739 ms

[GPU] chi2_image::malloc_fint: 0.196608 ms
[GPU] chi2_image::copy_observations: 4.46131 ms
[GPU] copy_input_H->D: 1.66819 ms
[GPU] sample::copy_uv_H->D: 3.17517 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.299008 ms
[GPU] sample::FFT: 1.48496 ms
[GPU] sample::2nd_shift: 0.178176 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.532288 ms
[GPU] sample_tot: 6.95408 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.238464 ms
[GPU] reduce_chi2_tot: 0.6248 ms
[GPU] chi2_image::free_all: 0.342752 ms
[CPU] chi2_image_tot: 14.3154 ms

[GPU] chi2_image::malloc_fint: 0.196736 ms
[GPU] chi2_image::copy_observations: 4.44022 ms
[GPU] copy_input_H->D: 1.67302 ms
[GPU] sample::copy_uv_H->D: 3.17338 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.29696 ms
[GPU] sample::FFT: 1.48701 ms
[GPU] sample::2nd_shift: 0.17408 ms
[GPU] sample::interpolate: 0.74128 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 6.94374 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.238752 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.345216 ms
[CPU] chi2_image_tot: 14.2922 ms

[GPU] chi2_image::malloc_fint: 0.197216 ms
[GPU] chi2_image::copy_observations: 4.46157 ms
[GPU] copy_input_H->D: 1.66922 ms
[GPU] sample::copy_uv_H->D: 3.21126 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.294912 ms
[GPU] sample::FFT: 1.48282 ms
[GPU] sample::2nd_shift: 0.180032 ms
[GPU] sample::interpolate: 0.741152 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.98093 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238144 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.339136 ms
[CPU] chi2_image_tot: 14.339 ms

[GPU] chi2_image::malloc_fint: 0.19712 ms
[GPU] chi2_image::copy_observations: 4.43779 ms
[GPU] copy_input_H->D: 1.67005 ms
[GPU] sample::copy_uv_H->D: 3.19242 ms
[GPU] sample::uv_rotate: 0.22096 ms
[GPU] sample::1st_shift: 0.295936 ms
[GPU] sample::FFT: 1.51142 ms
[GPU] sample::2nd_shift: 0.177152 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.532128 ms
[GPU] sample_tot: 6.98896 ms
[GPU] reduce_chi2::diff_weighted: 0.367328 ms
[GPU] reduce_chi2::reduction: 0.238976 ms
[GPU] reduce_chi2_tot: 0.624256 ms
[GPU] chi2_image::free_all: 0.343328 ms
[CPU] chi2_image_tot: 14.3293 ms

[GPU] chi2_image::malloc_fint: 0.19696 ms
[GPU] chi2_image::copy_observations: 4.45357 ms
[GPU] copy_input_H->D: 1.66598 ms
[GPU] sample::copy_uv_H->D: 3.17776 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.297984 ms
[GPU] sample::FFT: 1.51962 ms
[GPU] sample::2nd_shift: 0.17584 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.53216 ms
[GPU] sample_tot: 6.98298 ms
[GPU] reduce_chi2::diff_weighted: 0.369248 ms
[GPU] reduce_chi2::reduction: 0.239744 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.338432 ms
[CPU] chi2_image_tot: 14.3315 ms

[GPU] chi2_image::malloc_fint: 0.200768 ms
[GPU] chi2_image::copy_observations: 4.43827 ms
[GPU] copy_input_H->D: 1.66848 ms
[GPU] sample::copy_uv_H->D: 3.17738 ms
[GPU] sample::uv_rotate: 0.22176 ms
[GPU] sample::1st_shift: 0.298784 ms
[GPU] sample::FFT: 1.48582 ms
[GPU] sample::2nd_shift: 0.174752 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.531968 ms
[GPU] sample_tot: 6.95203 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240416 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.344288 ms
[CPU] chi2_image_tot: 14.2968 ms

[GPU] chi2_image::malloc_fint: 0.196672 ms
[GPU] chi2_image::copy_observations: 4.45904 ms
[GPU] copy_input_H->D: 1.67117 ms
[GPU] sample::copy_uv_H->D: 3.17133 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.295936 ms
[GPU] sample::FFT: 1.48381 ms
[GPU] sample::2nd_shift: 0.176096 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 6.94886 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.244448 ms
[GPU] reduce_chi2_tot: 0.630912 ms
[GPU] chi2_image::free_all: 0.33872 ms
[CPU] chi2_image_tot: 14.3135 ms

[GPU] chi2_image::malloc_fint: 0.196608 ms
[GPU] chi2_image::copy_observations: 4.44224 ms
[GPU] copy_input_H->D: 1.66848 ms
[GPU] sample::copy_uv_H->D: 3.17882 ms
[GPU] sample::uv_rotate: 0.22288 ms
[GPU] sample::1st_shift: 0.295936 ms
[GPU] sample::FFT: 1.49366 ms
[GPU] sample::2nd_shift: 0.175104 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.95718 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.239136 ms
[GPU] reduce_chi2_tot: 0.626464 ms
[GPU] chi2_image::free_all: 0.338944 ms
[CPU] chi2_image_tot: 14.2975 ms

[GPU] chi2_image::malloc_fint: 0.197696 ms
[GPU] chi2_image::copy_observations: 4.4528 ms
[GPU] copy_input_H->D: 1.67539 ms
[GPU] sample::copy_uv_H->D: 3.17133 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.295936 ms
[GPU] sample::FFT: 1.49094 ms
[GPU] sample::2nd_shift: 0.176896 ms
[GPU] sample::interpolate: 0.741344 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.95818 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.239584 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 0.337344 ms
[CPU] chi2_image_tot: 14.3167 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.43821 ms
[GPU] copy_input_H->D: 1.66976 ms
[GPU] sample::copy_uv_H->D: 3.18157 ms
[GPU] sample::uv_rotate: 0.226304 ms
[GPU] sample::1st_shift: 0.295936 ms
[GPU] sample::FFT: 1.48653 ms
[GPU] sample::2nd_shift: 0.176128 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.9569 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.23968 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.338944 ms
[CPU] chi2_image_tot: 14.2935 ms

[GPU] chi2_image::malloc_fint: 0.20208 ms
[GPU] chi2_image::copy_observations: 4.4529 ms
[GPU] copy_input_H->D: 1.67341 ms
[GPU] sample::copy_uv_H->D: 3.17162 ms
[GPU] sample::uv_rotate: 0.222848 ms
[GPU] sample::1st_shift: 0.299008 ms
[GPU] sample::FFT: 1.48752 ms
[GPU] sample::2nd_shift: 0.178912 ms
[GPU] sample::interpolate: 0.740928 ms
[GPU] sample::apply_phase_sampled: 0.532352 ms
[GPU] sample_tot: 6.95338 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.238304 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.351232 ms
[CPU] chi2_image_tot: 14.3242 ms
1024	1.000000e+06	float64	0	8	2.732715e-01	1.438271e-02	1.964949e-05	1.434587e-02
# |--> timings: [0.2238834340023459, 0.014411028001632076, 0.014367213996592909, 0.014377818995853886, 0.014410320000024512, 0.01436594200640684, 0.014362292997248005, 0.014370501994562801, 0.014345869996759575, 0.01438636800594395, 0.014366120005433913, 0.014411645999643952, 0.014407644994207658, 0.014405167996301316, 0.014369331998750567, 0.01438708299974678, 0.014369240998348687, 0.014391728000191506, 0.01436593099788297, 0.014400289997865912]

[GPU] chi2_image::malloc_fint: 0.215904 ms
[GPU] chi2_image::copy_observations: 4.44704 ms
[GPU] copy_input_H->D: 1.67002 ms
[GPU] sample::copy_uv_H->D: 3.17798 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.287744 ms
[GPU] sample::FFT: 1.49677 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.9888 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.238816 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.345152 ms
[CPU] chi2_image_tot: 14.3618 ms

[GPU] chi2_image::malloc_fint: 0.19792 ms
[GPU] chi2_image::copy_observations: 4.45318 ms
[GPU] copy_input_H->D: 1.6705 ms
[GPU] sample::copy_uv_H->D: 3.17203 ms
[GPU] sample::uv_rotate: 0.223808 ms
[GPU] sample::1st_shift: 0.280512 ms
[GPU] sample::FFT: 1.49133 ms
[GPU] sample::2nd_shift: 0.204576 ms
[GPU] sample::interpolate: 0.741152 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.97242 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.253952 ms
[GPU] reduce_chi2_tot: 0.639616 ms
[GPU] chi2_image::free_all: 0.3464 ms
[CPU] chi2_image_tot: 14.347 ms

[GPU] chi2_image::malloc_fint: 0.198176 ms
[GPU] chi2_image::copy_observations: 4.45056 ms
[GPU] copy_input_H->D: 1.66976 ms
[GPU] sample::copy_uv_H->D: 3.19043 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.28352 ms
[GPU] sample::FFT: 1.51821 ms
[GPU] sample::2nd_shift: 0.205824 ms
[GPU] sample::interpolate: 0.740992 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 7.01456 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239328 ms
[GPU] reduce_chi2_tot: 0.623872 ms
[GPU] chi2_image::free_all: 0.34656 ms
[CPU] chi2_image_tot: 14.3711 ms

[GPU] chi2_image::malloc_fint: 0.197504 ms
[GPU] chi2_image::copy_observations: 4.45523 ms
[GPU] copy_input_H->D: 1.6929 ms
[GPU] sample::copy_uv_H->D: 3.18976 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.2816 ms
[GPU] sample::FFT: 1.48368 ms
[GPU] sample::2nd_shift: 0.20992 ms
[GPU] sample::interpolate: 0.741056 ms
[GPU] sample::apply_phase_sampled: 0.533376 ms
[GPU] sample_tot: 6.97894 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237568 ms
[GPU] reduce_chi2_tot: 0.6216 ms
[GPU] chi2_image::free_all: 0.342144 ms
[CPU] chi2_image_tot: 14.3563 ms

[GPU] chi2_image::malloc_fint: 0.198464 ms
[GPU] chi2_image::copy_observations: 4.44435 ms
[GPU] copy_input_H->D: 1.67027 ms
[GPU] sample::copy_uv_H->D: 3.18541 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.287744 ms
[GPU] sample::FFT: 1.5344 ms
[GPU] sample::2nd_shift: 0.206336 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.533504 ms
[GPU] sample_tot: 7.02934 ms
[GPU] reduce_chi2::diff_weighted: 0.36816 ms
[GPU] reduce_chi2::reduction: 0.237984 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.342432 ms
[CPU] chi2_image_tot: 14.3805 ms

[GPU] chi2_image::malloc_fint: 0.197856 ms
[GPU] chi2_image::copy_observations: 4.45805 ms
[GPU] copy_input_H->D: 1.6743 ms
[GPU] sample::copy_uv_H->D: 3.17238 ms
[GPU] sample::uv_rotate: 0.221824 ms
[GPU] sample::1st_shift: 0.283584 ms
[GPU] sample::FFT: 1.48787 ms
[GPU] sample::2nd_shift: 0.2048 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.533504 ms
[GPU] sample_tot: 6.96627 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239104 ms
[GPU] reduce_chi2_tot: 0.624512 ms
[GPU] chi2_image::free_all: 0.342368 ms
[CPU] chi2_image_tot: 14.33 ms

[GPU] chi2_image::malloc_fint: 0.197088 ms
[GPU] chi2_image::copy_observations: 4.44442 ms
[GPU] copy_input_H->D: 1.66813 ms
[GPU] sample::copy_uv_H->D: 3.18413 ms
[GPU] sample::uv_rotate: 0.222176 ms
[GPU] sample::1st_shift: 0.285696 ms
[GPU] sample::FFT: 1.50528 ms
[GPU] sample::2nd_shift: 0.209408 ms
[GPU] sample::interpolate: 0.74128 ms
[GPU] sample::apply_phase_sampled: 0.532384 ms
[GPU] sample_tot: 6.99635 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240288 ms
[GPU] reduce_chi2_tot: 0.624672 ms
[GPU] chi2_image::free_all: 0.34288 ms
[CPU] chi2_image_tot: 14.3402 ms

[GPU] chi2_image::malloc_fint: 0.201376 ms
[GPU] chi2_image::copy_observations: 4.45098 ms
[GPU] copy_input_H->D: 1.66749 ms
[GPU] sample::copy_uv_H->D: 3.17907 ms
[GPU] sample::uv_rotate: 0.221984 ms
[GPU] sample::1st_shift: 0.280096 ms
[GPU] sample::FFT: 1.49197 ms
[GPU] sample::2nd_shift: 0.205824 ms
[GPU] sample::interpolate: 0.740896 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.97139 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.237312 ms
[GPU] reduce_chi2_tot: 0.622432 ms
[GPU] chi2_image::free_all: 0.347904 ms
[CPU] chi2_image_tot: 14.3283 ms

[GPU] chi2_image::malloc_fint: 0.196768 ms
[GPU] chi2_image::copy_observations: 4.43862 ms
[GPU] copy_input_H->D: 1.66851 ms
[GPU] sample::copy_uv_H->D: 3.17571 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.283648 ms
[GPU] sample::FFT: 1.49133 ms
[GPU] sample::2nd_shift: 0.20752 ms
[GPU] sample::interpolate: 0.742272 ms
[GPU] sample::apply_phase_sampled: 0.533248 ms
[GPU] sample_tot: 6.97754 ms
[GPU] reduce_chi2::diff_weighted: 0.368416 ms
[GPU] reduce_chi2::reduction: 0.239488 ms
[GPU] reduce_chi2_tot: 0.624 ms
[GPU] chi2_image::free_all: 0.340992 ms
[CPU] chi2_image_tot: 14.3144 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.45859 ms
[GPU] copy_input_H->D: 1.66672 ms
[GPU] sample::copy_uv_H->D: 3.17274 ms
[GPU] sample::uv_rotate: 0.224032 ms
[GPU] sample::1st_shift: 0.280288 ms
[GPU] sample::FFT: 1.49094 ms
[GPU] sample::2nd_shift: 0.208416 ms
[GPU] sample::interpolate: 0.741152 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.9727 ms
[GPU] reduce_chi2::diff_weighted: 0.367456 ms
[GPU] reduce_chi2::reduction: 0.237824 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_image::free_all: 0.350848 ms
[CPU] chi2_image_tot: 14.3371 ms

[GPU] chi2_image::malloc_fint: 0.197152 ms
[GPU] chi2_image::copy_observations: 4.43491 ms
[GPU] copy_input_H->D: 1.67779 ms
[GPU] sample::copy_uv_H->D: 3.17456 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.287424 ms
[GPU] sample::FFT: 1.48378 ms
[GPU] sample::2nd_shift: 0.207392 ms
[GPU] sample::interpolate: 0.741984 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.96749 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.238944 ms
[GPU] reduce_chi2_tot: 0.622784 ms
[GPU] chi2_image::free_all: 0.3432 ms
[CPU] chi2_image_tot: 14.3114 ms

[GPU] chi2_image::malloc_fint: 0.196704 ms
[GPU] chi2_image::copy_observations: 4.45622 ms
[GPU] copy_input_H->D: 1.66784 ms
[GPU] sample::copy_uv_H->D: 3.20134 ms
[GPU] sample::uv_rotate: 0.223008 ms
[GPU] sample::1st_shift: 0.289792 ms
[GPU] sample::FFT: 1.49606 ms
[GPU] sample::2nd_shift: 0.2048 ms
[GPU] sample::interpolate: 0.741088 ms
[GPU] sample::apply_phase_sampled: 0.533088 ms
[GPU] sample_tot: 7.00675 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.342016 ms
[CPU] chi2_image_tot: 14.3634 ms

[GPU] chi2_image::malloc_fint: 0.197472 ms
[GPU] chi2_image::copy_observations: 4.43706 ms
[GPU] copy_input_H->D: 1.68442 ms
[GPU] sample::copy_uv_H->D: 3.17744 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.292864 ms
[GPU] sample::FFT: 1.48886 ms
[GPU] sample::2nd_shift: 0.206496 ms
[GPU] sample::interpolate: 0.740928 ms
[GPU] sample::apply_phase_sampled: 0.533472 ms
[GPU] sample_tot: 6.9767 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239008 ms
[GPU] reduce_chi2_tot: 0.623712 ms
[GPU] chi2_image::free_all: 0.341984 ms
[CPU] chi2_image_tot: 14.3286 ms

[GPU] chi2_image::malloc_fint: 0.20048 ms
[GPU] chi2_image::copy_observations: 4.47005 ms
[GPU] copy_input_H->D: 1.66934 ms
[GPU] sample::copy_uv_H->D: 3.17533 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.285664 ms
[GPU] sample::FFT: 1.50198 ms
[GPU] sample::2nd_shift: 0.202752 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.533408 ms
[GPU] sample_tot: 6.97872 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23984 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.341216 ms
[CPU] chi2_image_tot: 14.3521 ms

[GPU] chi2_image::malloc_fint: 0.200992 ms
[GPU] chi2_image::copy_observations: 4.43776 ms
[GPU] copy_input_H->D: 1.66966 ms
[GPU] sample::copy_uv_H->D: 3.18771 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.2856 ms
[GPU] sample::FFT: 1.48979 ms
[GPU] sample::2nd_shift: 0.206848 ms
[GPU] sample::interpolate: 0.74224 ms
[GPU] sample::apply_phase_sampled: 0.533024 ms
[GPU] sample_tot: 6.98816 ms
[GPU] reduce_chi2::diff_weighted: 0.368128 ms
[GPU] reduce_chi2::reduction: 0.239424 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.34816 ms
[CPU] chi2_image_tot: 14.3359 ms

[GPU] chi2_image::malloc_fint: 0.197728 ms
[GPU] chi2_image::copy_observations: 4.4512 ms
[GPU] copy_input_H->D: 1.66874 ms
[GPU] sample::copy_uv_H->D: 3.17645 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.283616 ms
[GPU] sample::FFT: 1.4903 ms
[GPU] sample::2nd_shift: 0.205664 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.97242 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23936 ms
[GPU] reduce_chi2_tot: 0.624448 ms
[GPU] chi2_image::free_all: 0.343008 ms
[CPU] chi2_image_tot: 14.3252 ms

[GPU] chi2_image::malloc_fint: 0.197696 ms
[GPU] chi2_image::copy_observations: 4.44176 ms
[GPU] copy_input_H->D: 1.66842 ms
[GPU] sample::copy_uv_H->D: 3.1944 ms
[GPU] sample::uv_rotate: 0.221696 ms
[GPU] sample::1st_shift: 0.287744 ms
[GPU] sample::FFT: 1.48992 ms
[GPU] sample::2nd_shift: 0.205824 ms
[GPU] sample::interpolate: 0.742016 ms
[GPU] sample::apply_phase_sampled: 0.53344 ms
[GPU] sample_tot: 6.99619 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23808 ms
[GPU] reduce_chi2_tot: 0.62352 ms
[GPU] chi2_image::free_all: 0.350208 ms
[CPU] chi2_image_tot: 14.3478 ms

[GPU] chi2_image::malloc_fint: 0.21072 ms
[GPU] chi2_image::copy_observations: 4.46003 ms
[GPU] copy_input_H->D: 1.66976 ms
[GPU] sample::copy_uv_H->D: 3.17238 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.283648 ms
[GPU] sample::FFT: 1.48906 ms
[GPU] sample::2nd_shift: 0.206656 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.533024 ms
[GPU] sample_tot: 6.96797 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.244992 ms
[GPU] reduce_chi2_tot: 0.630496 ms
[GPU] chi2_image::free_all: 0.342368 ms
[CPU] chi2_image_tot: 14.349 ms

[GPU] chi2_image::malloc_fint: 0.1984 ms
[GPU] chi2_image::copy_observations: 4.44829 ms
[GPU] copy_input_H->D: 1.67002 ms
[GPU] sample::copy_uv_H->D: 3.18496 ms
[GPU] sample::uv_rotate: 0.222976 ms
[GPU] sample::1st_shift: 0.287264 ms
[GPU] sample::FFT: 1.48842 ms
[GPU] sample::2nd_shift: 0.205504 ms
[GPU] sample::interpolate: 0.741184 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.99696 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.23904 ms
[GPU] reduce_chi2_tot: 0.62224 ms
[GPU] chi2_image::free_all: 0.392768 ms
[CPU] chi2_image_tot: 14.3992 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.45846 ms
[GPU] copy_input_H->D: 1.67261 ms
[GPU] sample::copy_uv_H->D: 3.17235 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.293856 ms
[GPU] sample::FFT: 1.48726 ms
[GPU] sample::2nd_shift: 0.207648 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 6.97434 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.624672 ms
[GPU] chi2_image::free_all: 0.353952 ms
[CPU] chi2_image_tot: 14.3501 ms
1024	1.000000e+06	float64	0	16	2.739629e-01	1.441910e-02	2.240939e-05	1.438379e-02
# |--> timings: [0.014417682003113441, 0.014420349994907156, 0.014443889995163772, 0.014428399001189973, 0.014453009003773332, 0.014407205002498813, 0.014412266005820129, 0.014401794003788382, 0.014387047005584463, 0.014408944000024348, 0.014383793000888545, 0.014443941006902605, 0.014401461005036253, 0.01442445599968778, 0.01440741799888201, 0.014397913997527212, 0.014421186999243218, 0.01442103100271197, 0.014476210002612788, 0.014422617998206988]

[GPU] chi2_image::malloc_fint: 0.212992 ms
[GPU] chi2_image::copy_observations: 4.44163 ms
[GPU] copy_input_H->D: 1.67168 ms
[GPU] sample::copy_uv_H->D: 3.18147 ms
[GPU] sample::uv_rotate: 0.223168 ms
[GPU] sample::1st_shift: 0.248768 ms
[GPU] sample::FFT: 1.4921 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.99507 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240192 ms
[GPU] reduce_chi2_tot: 0.625472 ms
[GPU] chi2_image::free_all: 0.351296 ms
[CPU] chi2_image_tot: 14.3704 ms

[GPU] chi2_image::malloc_fint: 0.198528 ms
[GPU] chi2_image::copy_observations: 4.45395 ms
[GPU] copy_input_H->D: 1.68819 ms
[GPU] sample::copy_uv_H->D: 3.17344 ms
[GPU] sample::uv_rotate: 0.222912 ms
[GPU] sample::1st_shift: 0.25088 ms
[GPU] sample::FFT: 1.49094 ms
[GPU] sample::2nd_shift: 0.211552 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.571936 ms
[GPU] sample_tot: 6.98717 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.239424 ms
[GPU] reduce_chi2_tot: 0.625856 ms
[GPU] chi2_image::free_all: 0.34304 ms
[CPU] chi2_image_tot: 14.3647 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.44483 ms
[GPU] copy_input_H->D: 1.67018 ms
[GPU] sample::copy_uv_H->D: 3.18608 ms
[GPU] sample::uv_rotate: 0.224256 ms
[GPU] sample::1st_shift: 0.249856 ms
[GPU] sample::FFT: 1.51322 ms
[GPU] sample::2nd_shift: 0.204736 ms
[GPU] sample::interpolate: 0.745312 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 7.01846 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238016 ms
[GPU] reduce_chi2_tot: 0.624416 ms
[GPU] chi2_image::free_all: 0.348384 ms
[CPU] chi2_image_tot: 14.3724 ms

[GPU] chi2_image::malloc_fint: 0.197728 ms
[GPU] chi2_image::copy_observations: 4.45603 ms
[GPU] copy_input_H->D: 1.67309 ms
[GPU] sample::copy_uv_H->D: 3.17322 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.25056 ms
[GPU] sample::FFT: 1.49059 ms
[GPU] sample::2nd_shift: 0.20992 ms
[GPU] sample::interpolate: 0.746496 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 6.98368 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.251936 ms
[GPU] reduce_chi2_tot: 0.637888 ms
[GPU] chi2_image::free_all: 0.358272 ms
[CPU] chi2_image_tot: 14.3734 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.45024 ms
[GPU] copy_input_H->D: 1.66893 ms
[GPU] sample::copy_uv_H->D: 3.18282 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 0.248832 ms
[GPU] sample::FFT: 1.48765 ms
[GPU] sample::2nd_shift: 0.20656 ms
[GPU] sample::interpolate: 0.744096 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.9847 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.2392 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.347424 ms
[CPU] chi2_image_tot: 14.3407 ms

[GPU] chi2_image::malloc_fint: 0.198048 ms
[GPU] chi2_image::copy_observations: 4.46054 ms
[GPU] copy_input_H->D: 1.6881 ms
[GPU] sample::copy_uv_H->D: 3.1728 ms
[GPU] sample::uv_rotate: 0.224256 ms
[GPU] sample::1st_shift: 0.252448 ms
[GPU] sample::FFT: 1.49152 ms
[GPU] sample::2nd_shift: 0.207392 ms
[GPU] sample::interpolate: 0.746368 ms
[GPU] sample::apply_phase_sampled: 0.572064 ms
[GPU] sample_tot: 6.98368 ms
[GPU] reduce_chi2::diff_weighted: 0.369184 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.346112 ms
[CPU] chi2_image_tot: 14.3706 ms

[GPU] chi2_image::malloc_fint: 0.198144 ms
[GPU] chi2_image::copy_observations: 4.45296 ms
[GPU] copy_input_H->D: 1.67053 ms
[GPU] sample::copy_uv_H->D: 3.18589 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.247808 ms
[GPU] sample::FFT: 1.5145 ms
[GPU] sample::2nd_shift: 0.212608 ms
[GPU] sample::interpolate: 0.745312 ms
[GPU] sample::apply_phase_sampled: 0.571328 ms
[GPU] sample_tot: 7.01734 ms
[GPU] reduce_chi2::diff_weighted: 0.367392 ms
[GPU] reduce_chi2::reduction: 0.240768 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.343456 ms
[CPU] chi2_image_tot: 14.3754 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.45722 ms
[GPU] copy_input_H->D: 1.6759 ms
[GPU] sample::copy_uv_H->D: 3.19005 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.252928 ms
[GPU] sample::FFT: 1.49018 ms
[GPU] sample::2nd_shift: 0.20992 ms
[GPU] sample::interpolate: 0.743424 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 7.00006 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.23888 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.34304 ms
[CPU] chi2_image_tot: 14.3661 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.43904 ms
[GPU] copy_input_H->D: 1.66963 ms
[GPU] sample::copy_uv_H->D: 3.18512 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 0.247808 ms
[GPU] sample::FFT: 1.51149 ms
[GPU] sample::2nd_shift: 0.212992 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.572032 ms
[GPU] sample_tot: 7.0159 ms
[GPU] reduce_chi2::diff_weighted: 0.367168 ms
[GPU] reduce_chi2::reduction: 0.239136 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.346112 ms
[CPU] chi2_image_tot: 14.3586 ms

[GPU] chi2_image::malloc_fint: 0.20384 ms
[GPU] chi2_image::copy_observations: 4.45683 ms
[GPU] copy_input_H->D: 1.66704 ms
[GPU] sample::copy_uv_H->D: 3.18467 ms
[GPU] sample::uv_rotate: 0.224256 ms
[GPU] sample::1st_shift: 0.248832 ms
[GPU] sample::FFT: 1.49402 ms
[GPU] sample::2nd_shift: 0.206848 ms
[GPU] sample::interpolate: 0.74608 ms
[GPU] sample::apply_phase_sampled: 0.572 ms
[GPU] sample_tot: 6.99677 ms
[GPU] reduce_chi2::diff_weighted: 0.369504 ms
[GPU] reduce_chi2::reduction: 0.238752 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.34816 ms
[CPU] chi2_image_tot: 14.3636 ms

[GPU] chi2_image::malloc_fint: 0.197696 ms
[GPU] chi2_image::copy_observations: 4.4408 ms
[GPU] copy_input_H->D: 1.67043 ms
[GPU] sample::copy_uv_H->D: 3.18384 ms
[GPU] sample::uv_rotate: 0.223072 ms
[GPU] sample::1st_shift: 0.251904 ms
[GPU] sample::FFT: 1.48787 ms
[GPU] sample::2nd_shift: 0.208416 ms
[GPU] sample::interpolate: 0.7472 ms
[GPU] sample::apply_phase_sampled: 0.571264 ms
[GPU] sample_tot: 7.00224 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239264 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.343136 ms
[CPU] chi2_image_tot: 14.3473 ms

[GPU] chi2_image::malloc_fint: 0.200864 ms
[GPU] chi2_image::copy_observations: 4.45613 ms
[GPU] copy_input_H->D: 1.6664 ms
[GPU] sample::copy_uv_H->D: 3.17523 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 0.24944 ms
[GPU] sample::FFT: 1.49197 ms
[GPU] sample::2nd_shift: 0.207872 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 6.98742 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.240448 ms
[GPU] reduce_chi2_tot: 0.626336 ms
[GPU] chi2_image::free_all: 0.34816 ms
[CPU] chi2_image_tot: 14.3527 ms

[GPU] chi2_image::malloc_fint: 0.196608 ms
[GPU] chi2_image::copy_observations: 4.43747 ms
[GPU] copy_input_H->D: 1.67456 ms
[GPU] sample::copy_uv_H->D: 3.17443 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.246592 ms
[GPU] sample::FFT: 1.49322 ms
[GPU] sample::2nd_shift: 0.211968 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.572128 ms
[GPU] sample_tot: 6.98573 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240256 ms
[GPU] reduce_chi2_tot: 0.625824 ms
[GPU] chi2_image::free_all: 0.345024 ms
[CPU] chi2_image_tot: 14.3337 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.46826 ms
[GPU] copy_input_H->D: 1.66858 ms
[GPU] sample::copy_uv_H->D: 3.21843 ms
[GPU] sample::uv_rotate: 0.223776 ms
[GPU] sample::1st_shift: 0.251904 ms
[GPU] sample::FFT: 1.49805 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.746432 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 7.04 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239104 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.376832 ms
[CPU] chi2_image_tot: 14.4446 ms

[GPU] chi2_image::malloc_fint: 0.1992 ms
[GPU] chi2_image::copy_observations: 4.43907 ms
[GPU] copy_input_H->D: 1.67795 ms
[GPU] sample::copy_uv_H->D: 3.17574 ms
[GPU] sample::uv_rotate: 0.22304 ms
[GPU] sample::1st_shift: 0.253952 ms
[GPU] sample::FFT: 1.48378 ms
[GPU] sample::2nd_shift: 0.211584 ms
[GPU] sample::interpolate: 0.746336 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.98541 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243232 ms
[GPU] reduce_chi2_tot: 0.627648 ms
[GPU] chi2_image::free_all: 0.342432 ms
[CPU] chi2_image_tot: 14.3406 ms

[GPU] chi2_image::malloc_fint: 0.198432 ms
[GPU] chi2_image::copy_observations: 4.4769 ms
[GPU] copy_input_H->D: 1.66707 ms
[GPU] sample::copy_uv_H->D: 3.1793 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 0.249856 ms
[GPU] sample::FFT: 1.50294 ms
[GPU] sample::2nd_shift: 0.209664 ms
[GPU] sample::interpolate: 0.746496 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 7.00691 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.625472 ms
[GPU] chi2_image::free_all: 0.349984 ms
[CPU] chi2_image_tot: 14.3926 ms

[GPU] chi2_image::malloc_fint: 0.196608 ms
[GPU] chi2_image::copy_observations: 4.44064 ms
[GPU] copy_input_H->D: 1.67344 ms
[GPU] sample::copy_uv_H->D: 3.18566 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 0.246784 ms
[GPU] sample::FFT: 1.48563 ms
[GPU] sample::2nd_shift: 0.212992 ms
[GPU] sample::interpolate: 0.745344 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.99091 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.24192 ms
[GPU] reduce_chi2_tot: 0.625728 ms
[GPU] chi2_image::free_all: 0.344992 ms
[CPU] chi2_image_tot: 14.3404 ms

[GPU] chi2_image::malloc_fint: 0.19664 ms
[GPU] chi2_image::copy_observations: 4.46147 ms
[GPU] copy_input_H->D: 1.66774 ms
[GPU] sample::copy_uv_H->D: 3.17757 ms
[GPU] sample::uv_rotate: 0.223168 ms
[GPU] sample::1st_shift: 0.25088 ms
[GPU] sample::FFT: 1.49661 ms
[GPU] sample::2nd_shift: 0.2128 ms
[GPU] sample::interpolate: 0.744384 ms
[GPU] sample::apply_phase_sampled: 0.572256 ms
[GPU] sample_tot: 6.99392 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.626336 ms
[GPU] chi2_image::free_all: 0.343168 ms
[CPU] chi2_image_tot: 14.3564 ms

[GPU] chi2_image::malloc_fint: 0.197344 ms
[GPU] chi2_image::copy_observations: 4.43808 ms
[GPU] copy_input_H->D: 1.67328 ms
[GPU] sample::copy_uv_H->D: 3.19187 ms
[GPU] sample::uv_rotate: 0.221824 ms
[GPU] sample::1st_shift: 0.2488 ms
[GPU] sample::FFT: 1.48826 ms
[GPU] sample::2nd_shift: 0.208608 ms
[GPU] sample::interpolate: 0.748544 ms
[GPU] sample::apply_phase_sampled: 0.572128 ms
[GPU] sample_tot: 6.99741 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.242144 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 0.34304 ms
[CPU] chi2_image_tot: 14.345 ms

[GPU] chi2_image::malloc_fint: 0.196768 ms
[GPU] chi2_image::copy_observations: 4.4584 ms
[GPU] copy_input_H->D: 1.66899 ms
[GPU] sample::copy_uv_H->D: 3.1775 ms
[GPU] sample::uv_rotate: 0.223808 ms
[GPU] sample::1st_shift: 0.248832 ms
[GPU] sample::FFT: 1.49789 ms
[GPU] sample::2nd_shift: 0.209408 ms
[GPU] sample::interpolate: 0.74704 ms
[GPU] sample::apply_phase_sampled: 0.572384 ms
[GPU] sample_tot: 6.99597 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.624704 ms
[GPU] chi2_image::free_all: 0.343808 ms
[CPU] chi2_image_tot: 14.3559 ms
1024	1.000000e+06	float64	0	32	2.742767e-01	1.443561e-02	2.367845e-05	1.440599e-02
# |--> timings: [0.014425670000491664, 0.01443668899446493, 0.014443063002545387, 0.014444602995354217, 0.014417029000469483, 0.014443410000239965, 0.014447486995777581, 0.014439027996559162, 0.01443058800214203, 0.014434962999075651, 0.014422316002310254, 0.014425517001654953, 0.014405991998501122, 0.014516604001983069, 0.014413320997846313, 0.014464439998846501, 0.014412238000659272, 0.014432303003559355, 0.014419163999264129, 0.014427918002184015]

[CPU] chi2_imag::fftw_alloc: 0.008444 ms
[CPU] sample_image::copy_input: 1.85754 ms
[CPU] sample::1st_shift: 0.52705 ms
[CPU] sample::FFT: 16.152 ms
[CPU] sample::2nd_shift: 0.447868 ms
[CPU] uv_rotate_h: 3.61048 ms
[CPU] sample::interpolate: 42.9342 ms
[CPU] sample::apply_phase_sampled: 41.9498 ms
[CPU] sample_tot: 105.652 ms
[CPU] sample_image::free_data: 0.000322005 ms
[CPU] sample_image_tot: 107.518 ms
[CPU] reduce_chi2::diff_weighted: 7.53068 ms
[CPU] reduce_chi2::reduction: 2.59125 ms
[CPU] reduce_chi2_tot: 10.1304 ms
[CPU] chi2_imag::free_fint: 0.304581 ms
[CPU] chi2_image_tot: 117.979 ms

[CPU] chi2_imag::fftw_alloc: 0.008448 ms
[CPU] sample_image::copy_input: 1.86771 ms
[CPU] sample::1st_shift: 0.522617 ms
[CPU] sample::FFT: 11.7718 ms
[CPU] sample::2nd_shift: 0.444612 ms
[CPU] uv_rotate_h: 3.64363 ms
[CPU] sample::interpolate: 42.877 ms
[CPU] sample::apply_phase_sampled: 41.9389 ms
[CPU] sample_tot: 101.227 ms
[CPU] sample_image::free_data: 0.000391999 ms
[CPU] sample_image_tot: 103.1 ms
[CPU] reduce_chi2::diff_weighted: 7.58635 ms
[CPU] reduce_chi2::reduction: 2.59158 ms
[CPU] reduce_chi2_tot: 10.1862 ms
[CPU] chi2_imag::free_fint: 0.300966 ms
[CPU] chi2_image_tot: 113.604 ms

[CPU] chi2_imag::fftw_alloc: 0.007839 ms
[CPU] sample_image::copy_input: 1.8555 ms
[CPU] sample::1st_shift: 0.544623 ms
[CPU] sample::FFT: 11.7806 ms
[CPU] sample::2nd_shift: 0.444302 ms
[CPU] uv_rotate_h: 3.63313 ms
[CPU] sample::interpolate: 42.9138 ms
[CPU] sample::apply_phase_sampled: 41.9498 ms
[CPU] sample_tot: 101.299 ms
[CPU] sample_image::free_data: 0.000465006 ms
[CPU] sample_image_tot: 103.159 ms
[CPU] reduce_chi2::diff_weighted: 7.55554 ms
[CPU] reduce_chi2::reduction: 2.61369 ms
[CPU] reduce_chi2_tot: 10.1797 ms
[CPU] chi2_imag::free_fint: 0.29992 ms
[CPU] chi2_image_tot: 113.655 ms

[CPU] chi2_imag::fftw_alloc: 0.008849 ms
[CPU] sample_image::copy_input: 1.86122 ms
[CPU] sample::1st_shift: 0.530667 ms
[CPU] sample::FFT: 11.7701 ms
[CPU] sample::2nd_shift: 0.446657 ms
[CPU] uv_rotate_h: 3.65742 ms
[CPU] sample::interpolate: 42.8839 ms
[CPU] sample::apply_phase_sampled: 41.9414 ms
[CPU] sample_tot: 101.265 ms
[CPU] sample_image::free_data: 0.000408996 ms
[CPU] sample_image_tot: 103.132 ms
[CPU] reduce_chi2::diff_weighted: 7.61886 ms
[CPU] reduce_chi2::reduction: 2.59229 ms
[CPU] reduce_chi2_tot: 10.2196 ms
[CPU] chi2_imag::free_fint: 0.304475 ms
[CPU] chi2_image_tot: 113.673 ms

[CPU] chi2_imag::fftw_alloc: 0.007926 ms
[CPU] sample_image::copy_input: 1.86752 ms
[CPU] sample::1st_shift: 0.537167 ms
[CPU] sample::FFT: 11.7997 ms
[CPU] sample::2nd_shift: 0.448902 ms
[CPU] uv_rotate_h: 3.63083 ms
[CPU] sample::interpolate: 42.8788 ms
[CPU] sample::apply_phase_sampled: 41.9434 ms
[CPU] sample_tot: 101.268 ms
[CPU] sample_image::free_data: 0.000359003 ms
[CPU] sample_image_tot: 103.141 ms
[CPU] reduce_chi2::diff_weighted: 7.54973 ms
[CPU] reduce_chi2::reduction: 2.58953 ms
[CPU] reduce_chi2_tot: 10.1477 ms
[CPU] chi2_imag::free_fint: 0.303491 ms
[CPU] chi2_image_tot: 113.609 ms

[CPU] chi2_imag::fftw_alloc: 0.00753999 ms
[CPU] sample_image::copy_input: 1.87692 ms
[CPU] sample::1st_shift: 0.534867 ms
[CPU] sample::FFT: 11.7807 ms
[CPU] sample::2nd_shift: 0.445603 ms
[CPU] uv_rotate_h: 3.64009 ms
[CPU] sample::interpolate: 42.8841 ms
[CPU] sample::apply_phase_sampled: 41.9564 ms
[CPU] sample_tot: 101.27 ms
[CPU] sample_image::free_data: 0.000535998 ms
[CPU] sample_image_tot: 103.153 ms
[CPU] reduce_chi2::diff_weighted: 7.51345 ms
[CPU] reduce_chi2::reduction: 2.59739 ms
[CPU] reduce_chi2_tot: 10.119 ms
[CPU] chi2_imag::free_fint: 0.30369 ms
[CPU] chi2_image_tot: 113.591 ms

[CPU] chi2_imag::fftw_alloc: 0.007771 ms
[CPU] sample_image::copy_input: 1.86886 ms
[CPU] sample::1st_shift: 0.533894 ms
[CPU] sample::FFT: 11.7976 ms
[CPU] sample::2nd_shift: 0.444579 ms
[CPU] uv_rotate_h: 3.64529 ms
[CPU] sample::interpolate: 42.8699 ms
[CPU] sample::apply_phase_sampled: 41.9497 ms
[CPU] sample_tot: 101.274 ms
[CPU] sample_image::free_data: 0.000423999 ms
[CPU] sample_image_tot: 103.148 ms
[CPU] reduce_chi2::diff_weighted: 7.53833 ms
[CPU] reduce_chi2::reduction: 2.59279 ms
[CPU] reduce_chi2_tot: 10.1392 ms
[CPU] chi2_imag::free_fint: 0.303238 ms
[CPU] chi2_image_tot: 113.606 ms

[CPU] chi2_imag::fftw_alloc: 0.00798101 ms
[CPU] sample_image::copy_input: 1.87181 ms
[CPU] sample::1st_shift: 0.529483 ms
[CPU] sample::FFT: 11.7996 ms
[CPU] sample::2nd_shift: 0.447722 ms
[CPU] uv_rotate_h: 3.62464 ms
[CPU] sample::interpolate: 42.9116 ms
[CPU] sample::apply_phase_sampled: 42.0086 ms
[CPU] sample_tot: 101.353 ms
[CPU] sample_image::free_data: 0.000391003 ms
[CPU] sample_image_tot: 103.23 ms
[CPU] reduce_chi2::diff_weighted: 7.47013 ms
[CPU] reduce_chi2::reduction: 2.59818 ms
[CPU] reduce_chi2_tot: 10.0791 ms
[CPU] chi2_imag::free_fint: 0.308645 ms
[CPU] chi2_image_tot: 113.635 ms

[CPU] chi2_imag::fftw_alloc: 0.008392 ms
[CPU] sample_image::copy_input: 1.86266 ms
[CPU] sample::1st_shift: 0.542499 ms
[CPU] sample::FFT: 11.782 ms
[CPU] sample::2nd_shift: 0.444417 ms
[CPU] uv_rotate_h: 3.64887 ms
[CPU] sample::interpolate: 42.8881 ms
[CPU] sample::apply_phase_sampled: 42.0005 ms
[CPU] sample_tot: 101.337 ms
[CPU] sample_image::free_data: 0.000378001 ms
[CPU] sample_image_tot: 103.205 ms
[CPU] reduce_chi2::diff_weighted: 7.54846 ms
[CPU] reduce_chi2::reduction: 2.59667 ms
[CPU] reduce_chi2_tot: 10.1538 ms
[CPU] chi2_imag::free_fint: 0.304441 ms
[CPU] chi2_image_tot: 113.68 ms

[CPU] chi2_imag::fftw_alloc: 0.008572 ms
[CPU] sample_image::copy_input: 1.87365 ms
[CPU] sample::1st_shift: 0.530558 ms
[CPU] sample::FFT: 11.7838 ms
[CPU] sample::2nd_shift: 0.444364 ms
[CPU] uv_rotate_h: 3.63373 ms
[CPU] sample::interpolate: 42.8782 ms
[CPU] sample::apply_phase_sampled: 41.9438 ms
[CPU] sample_tot: 101.246 ms
[CPU] sample_image::free_data: 0.000469998 ms
[CPU] sample_image_tot: 103.125 ms
[CPU] reduce_chi2::diff_weighted: 7.53594 ms
[CPU] reduce_chi2::reduction: 2.59417 ms
[CPU] reduce_chi2_tot: 10.14 ms
[CPU] chi2_imag::free_fint: 0.30346 ms
[CPU] chi2_image_tot: 113.585 ms

[CPU] chi2_imag::fftw_alloc: 0.007543 ms
[CPU] sample_image::copy_input: 1.86792 ms
[CPU] sample::1st_shift: 0.55438 ms
[CPU] sample::FFT: 11.7782 ms
[CPU] sample::2nd_shift: 0.447338 ms
[CPU] uv_rotate_h: 3.64041 ms
[CPU] sample::interpolate: 42.8736 ms
[CPU] sample::apply_phase_sampled: 41.9496 ms
[CPU] sample_tot: 101.273 ms
[CPU] sample_image::free_data: 0.000332002 ms
[CPU] sample_image_tot: 103.146 ms
[CPU] reduce_chi2::diff_weighted: 7.5958 ms
[CPU] reduce_chi2::reduction: 2.59922 ms
[CPU] reduce_chi2_tot: 10.2033 ms
[CPU] chi2_imag::free_fint: 0.305635 ms
[CPU] chi2_image_tot: 113.671 ms

[CPU] chi2_imag::fftw_alloc: 0.006675 ms
[CPU] sample_image::copy_input: 1.87076 ms
[CPU] sample::1st_shift: 0.53715 ms
[CPU] sample::FFT: 11.8212 ms
[CPU] sample::2nd_shift: 0.447794 ms
[CPU] uv_rotate_h: 3.63881 ms
[CPU] sample::interpolate: 42.8841 ms
[CPU] sample::apply_phase_sampled: 41.9379 ms
[CPU] sample_tot: 101.3 ms
[CPU] sample_image::free_data: 0.000342006 ms
[CPU] sample_image_tot: 103.176 ms
[CPU] reduce_chi2::diff_weighted: 7.56162 ms
[CPU] reduce_chi2::reduction: 2.58585 ms
[CPU] reduce_chi2_tot: 10.1557 ms
[CPU] chi2_imag::free_fint: 0.307285 ms
[CPU] chi2_image_tot: 113.654 ms

[CPU] chi2_imag::fftw_alloc: 0.008495 ms
[CPU] sample_image::copy_input: 1.87495 ms
[CPU] sample::1st_shift: 0.55388 ms
[CPU] sample::FFT: 11.7853 ms
[CPU] sample::2nd_shift: 0.445312 ms
[CPU] uv_rotate_h: 3.63292 ms
[CPU] sample::interpolate: 42.8579 ms
[CPU] sample::apply_phase_sampled: 41.9465 ms
[CPU] sample_tot: 101.251 ms
[CPU] sample_image::free_data: 0.000399006 ms
[CPU] sample_image_tot: 103.131 ms
[CPU] reduce_chi2::diff_weighted: 7.57202 ms
[CPU] reduce_chi2::reduction: 2.60118 ms
[CPU] reduce_chi2_tot: 10.1824 ms
[CPU] chi2_imag::free_fint: 0.304449 ms
[CPU] chi2_image_tot: 113.634 ms

[CPU] chi2_imag::fftw_alloc: 0.007935 ms
[CPU] sample_image::copy_input: 1.87922 ms
[CPU] sample::1st_shift: 0.546644 ms
[CPU] sample::FFT: 11.7798 ms
[CPU] sample::2nd_shift: 0.444548 ms
[CPU] uv_rotate_h: 3.63434 ms
[CPU] sample::interpolate: 42.8842 ms
[CPU] sample::apply_phase_sampled: 41.9347 ms
[CPU] sample_tot: 101.252 ms
[CPU] sample_image::free_data: 0.000723994 ms
[CPU] sample_image_tot: 103.136 ms
[CPU] reduce_chi2::diff_weighted: 7.53594 ms
[CPU] reduce_chi2::reduction: 2.59603 ms
[CPU] reduce_chi2_tot: 10.1403 ms
[CPU] chi2_imag::free_fint: 0.302854 ms
[CPU] chi2_image_tot: 113.596 ms

[CPU] chi2_imag::fftw_alloc: 0.007563 ms
[CPU] sample_image::copy_input: 1.87042 ms
[CPU] sample::1st_shift: 0.532983 ms
[CPU] sample::FFT: 11.8083 ms
[CPU] sample::2nd_shift: 0.447278 ms
[CPU] uv_rotate_h: 3.62132 ms
[CPU] sample::interpolate: 42.8743 ms
[CPU] sample::apply_phase_sampled: 41.9565 ms
[CPU] sample_tot: 101.274 ms
[CPU] sample_image::free_data: 0.000376996 ms
[CPU] sample_image_tot: 103.149 ms
[CPU] reduce_chi2::diff_weighted: 7.52317 ms
[CPU] reduce_chi2::reduction: 2.59599 ms
[CPU] reduce_chi2_tot: 10.1278 ms
[CPU] chi2_imag::free_fint: 0.307923 ms
[CPU] chi2_image_tot: 113.6 ms

[CPU] chi2_imag::fftw_alloc: 0.008271 ms
[CPU] sample_image::copy_input: 1.86848 ms
[CPU] sample::1st_shift: 0.540934 ms
[CPU] sample::FFT: 11.7896 ms
[CPU] sample::2nd_shift: 0.445102 ms
[CPU] uv_rotate_h: 3.65439 ms
[CPU] sample::interpolate: 42.8705 ms
[CPU] sample::apply_phase_sampled: 41.9761 ms
[CPU] sample_tot: 101.306 ms
[CPU] sample_image::free_data: 0.000424996 ms
[CPU] sample_image_tot: 103.179 ms
[CPU] reduce_chi2::diff_weighted: 7.57008 ms
[CPU] reduce_chi2::reduction: 2.58946 ms
[CPU] reduce_chi2_tot: 10.168 ms
[CPU] chi2_imag::free_fint: 0.303915 ms
[CPU] chi2_image_tot: 113.667 ms

[CPU] chi2_imag::fftw_alloc: 0.019187 ms
[CPU] sample_image::copy_input: 1.86999 ms
[CPU] sample::1st_shift: 0.544959 ms
[CPU] sample::FFT: 11.7856 ms
[CPU] sample::2nd_shift: 0.445792 ms
[CPU] uv_rotate_h: 3.64001 ms
[CPU] sample::interpolate: 42.8816 ms
[CPU] sample::apply_phase_sampled: 41.9397 ms
[CPU] sample_tot: 101.27 ms
[CPU] sample_image::free_data: 0.000470005 ms
[CPU] sample_image_tot: 103.145 ms
[CPU] reduce_chi2::diff_weighted: 7.54848 ms
[CPU] reduce_chi2::reduction: 2.59406 ms
[CPU] reduce_chi2_tot: 10.1518 ms
[CPU] chi2_imag::free_fint: 0.303397 ms
[CPU] chi2_image_tot: 113.628 ms

[CPU] chi2_imag::fftw_alloc: 0.007206 ms
[CPU] sample_image::copy_input: 1.86259 ms
[CPU] sample::1st_shift: 0.553587 ms
[CPU] sample::FFT: 11.8002 ms
[CPU] sample::2nd_shift: 0.447044 ms
[CPU] uv_rotate_h: 3.63262 ms
[CPU] sample::interpolate: 42.939 ms
[CPU] sample::apply_phase_sampled: 41.9513 ms
[CPU] sample_tot: 101.358 ms
[CPU] sample_image::free_data: 0.000453998 ms
[CPU] sample_image_tot: 103.226 ms
[CPU] reduce_chi2::diff_weighted: 7.51352 ms
[CPU] reduce_chi2::reduction: 2.5878 ms
[CPU] reduce_chi2_tot: 10.1103 ms
[CPU] chi2_imag::free_fint: 0.306366 ms
[CPU] chi2_image_tot: 113.657 ms

[CPU] chi2_imag::fftw_alloc: 0.007354 ms
[CPU] sample_image::copy_input: 1.86473 ms
[CPU] sample::1st_shift: 0.534508 ms
[CPU] sample::FFT: 11.7919 ms
[CPU] sample::2nd_shift: 0.447468 ms
[CPU] uv_rotate_h: 3.63513 ms
[CPU] sample::interpolate: 42.8878 ms
[CPU] sample::apply_phase_sampled: 41.9487 ms
[CPU] sample_tot: 101.274 ms
[CPU] sample_image::free_data: 0.000344997 ms
[CPU] sample_image_tot: 103.144 ms
[CPU] reduce_chi2::diff_weighted: 7.55657 ms
[CPU] reduce_chi2::reduction: 2.59863 ms
[CPU] reduce_chi2_tot: 10.163 ms
[CPU] chi2_imag::free_fint: 0.307038 ms
[CPU] chi2_image_tot: 113.629 ms

[CPU] chi2_imag::fftw_alloc: 0.007788 ms
[CPU] sample_image::copy_input: 1.87038 ms
[CPU] sample::1st_shift: 0.529174 ms
[CPU] sample::FFT: 11.8032 ms
[CPU] sample::2nd_shift: 0.444691 ms
[CPU] uv_rotate_h: 3.64151 ms
[CPU] sample::interpolate: 42.873 ms
[CPU] sample::apply_phase_sampled: 41.9423 ms
[CPU] sample_tot: 101.262 ms
[CPU] sample_image::free_data: 0.000403001 ms
[CPU] sample_image_tot: 103.137 ms
[CPU] reduce_chi2::diff_weighted: 7.54264 ms
[CPU] reduce_chi2::reduction: 2.58922 ms
[CPU] reduce_chi2_tot: 10.1407 ms
[CPU] chi2_imag::free_fint: 0.304567 ms
[CPU] chi2_image_tot: 113.598 ms
1024	1.000000e+06	float64	1	0	2.160296e+00	1.136998e-01	3.214254e-05	1.136534e-01
# |--> timings: [0.11804377799853683, 0.11367540799983544, 0.11372330200538272, 0.11374964199785609, 0.11367728199547855, 0.11365768600080628, 0.11367389900260605, 0.11370423799962737, 0.11375016400415916, 0.11365343700163066, 0.11374467599671334, 0.11372431699419394, 0.11370468299719505, 0.11366308099968592, 0.1136679519986501, 0.11373557700426318, 0.11369424800068373, 0.11373081600322621, 0.11369830999319674, 0.11366717299824813]

[CPU] chi2_imag::fftw_alloc: 0.009722 ms
[CPU] sample_image::copy_input: 2.01581 ms
[CPU] sample::1st_shift: 0.991523 ms
[CPU] sample::FFT: 7.35704 ms
[CPU] sample::2nd_shift: 0.234359 ms
[CPU] uv_rotate_h: 1.97121 ms
[CPU] sample::interpolate: 26.2731 ms
[CPU] sample::apply_phase_sampled: 23.2194 ms
[CPU] sample_tot: 60.0809 ms
[CPU] sample_image::free_data: 0.000866996 ms
[CPU] sample_image_tot: 62.104 ms
[CPU] reduce_chi2::diff_weighted: 4.14545 ms
[CPU] reduce_chi2::reduction: 1.45039 ms
[CPU] reduce_chi2_tot: 5.60693 ms
[CPU] chi2_imag::free_fint: 0.001286 ms
[CPU] chi2_image_tot: 67.7304 ms

[CPU] chi2_imag::fftw_alloc: 0.001837 ms
[CPU] sample_image::copy_input: 0.5945 ms
[CPU] sample::1st_shift: 0.399405 ms
[CPU] sample::FFT: 6.02412 ms
[CPU] sample::2nd_shift: 0.234463 ms
[CPU] uv_rotate_h: 1.4385 ms
[CPU] sample::interpolate: 29.111 ms
[CPU] sample::apply_phase_sampled: 24.7461 ms
[CPU] sample_tot: 61.9847 ms
[CPU] sample_image::free_data: 0.000640001 ms
[CPU] sample_image_tot: 62.5856 ms
[CPU] reduce_chi2::diff_weighted: 4.15467 ms
[CPU] reduce_chi2::reduction: 1.5328 ms
[CPU] reduce_chi2_tot: 5.69571 ms
[CPU] chi2_imag::free_fint: 0.000918 ms
[CPU] chi2_image_tot: 68.2902 ms

[CPU] chi2_imag::fftw_alloc: 0.002061 ms
[CPU] sample_image::copy_input: 0.601579 ms
[CPU] sample::1st_shift: 0.416679 ms
[CPU] sample::FFT: 6.3688 ms
[CPU] sample::2nd_shift: 0.234824 ms
[CPU] uv_rotate_h: 1.44129 ms
[CPU] sample::interpolate: 29.1104 ms
[CPU] sample::apply_phase_sampled: 26.0751 ms
[CPU] sample_tot: 63.6782 ms
[CPU] sample_image::free_data: 0.000817003 ms
[CPU] sample_image_tot: 64.2862 ms
[CPU] reduce_chi2::diff_weighted: 4.38457 ms
[CPU] reduce_chi2::reduction: 1.80526 ms
[CPU] reduce_chi2_tot: 6.19965 ms
[CPU] chi2_imag::free_fint: 0.000954999 ms
[CPU] chi2_image_tot: 70.4961 ms

[CPU] chi2_imag::fftw_alloc: 0.001722 ms
[CPU] sample_image::copy_input: 0.63301 ms
[CPU] sample::1st_shift: 0.454509 ms
[CPU] sample::FFT: 7.27024 ms
[CPU] sample::2nd_shift: 0.23576 ms
[CPU] uv_rotate_h: 1.42639 ms
[CPU] sample::interpolate: 24.387 ms
[CPU] sample::apply_phase_sampled: 22.4308 ms
[CPU] sample_tot: 56.2357 ms
[CPU] sample_image::free_data: 0.000791995 ms
[CPU] sample_image_tot: 56.8748 ms
[CPU] reduce_chi2::diff_weighted: 3.80293 ms
[CPU] reduce_chi2::reduction: 1.31655 ms
[CPU] reduce_chi2_tot: 5.12832 ms
[CPU] chi2_imag::free_fint: 0.000964996 ms
[CPU] chi2_image_tot: 62.0117 ms

[CPU] chi2_imag::fftw_alloc: 0.001792 ms
[CPU] sample_image::copy_input: 0.58853 ms
[CPU] sample::1st_shift: 0.402497 ms
[CPU] sample::FFT: 6.02769 ms
[CPU] sample::2nd_shift: 0.227793 ms
[CPU] uv_rotate_h: 1.42953 ms
[CPU] sample::interpolate: 20.8651 ms
[CPU] sample::apply_phase_sampled: 20.9912 ms
[CPU] sample_tot: 49.967 ms
[CPU] sample_image::free_data: 0.0011 ms
[CPU] sample_image_tot: 50.5617 ms
[CPU] reduce_chi2::diff_weighted: 3.82882 ms
[CPU] reduce_chi2::reduction: 1.32082 ms
[CPU] reduce_chi2_tot: 5.15744 ms
[CPU] chi2_imag::free_fint: 0.001 ms
[CPU] chi2_image_tot: 55.728 ms

[CPU] chi2_imag::fftw_alloc: 0.00157 ms
[CPU] sample_image::copy_input: 0.594202 ms
[CPU] sample::1st_shift: 0.400185 ms
[CPU] sample::FFT: 6.02051 ms
[CPU] sample::2nd_shift: 0.225876 ms
[CPU] uv_rotate_h: 1.43642 ms
[CPU] sample::interpolate: 20.8649 ms
[CPU] sample::apply_phase_sampled: 20.9791 ms
[CPU] sample_tot: 49.9486 ms
[CPU] sample_image::free_data: 0.000826003 ms
[CPU] sample_image_tot: 50.549 ms
[CPU] reduce_chi2::diff_weighted: 3.77677 ms
[CPU] reduce_chi2::reduction: 1.31797 ms
[CPU] reduce_chi2_tot: 5.10255 ms
[CPU] chi2_imag::free_fint: 0.001411 ms
[CPU] chi2_image_tot: 55.6599 ms

[CPU] chi2_imag::fftw_alloc: 0.001319 ms
[CPU] sample_image::copy_input: 0.593729 ms
[CPU] sample::1st_shift: 0.404768 ms
[CPU] sample::FFT: 6.03467 ms
[CPU] sample::2nd_shift: 0.225722 ms
[CPU] uv_rotate_h: 1.42581 ms
[CPU] sample::interpolate: 20.9047 ms
[CPU] sample::apply_phase_sampled: 20.9993 ms
[CPU] sample_tot: 50.0197 ms
[CPU] sample_image::free_data: 0.000845001 ms
[CPU] sample_image_tot: 50.6195 ms
[CPU] reduce_chi2::diff_weighted: 3.79775 ms
[CPU] reduce_chi2::reduction: 1.3182 ms
[CPU] reduce_chi2_tot: 5.12385 ms
[CPU] chi2_imag::free_fint: 0.000684995 ms
[CPU] chi2_image_tot: 55.7505 ms

[CPU] chi2_imag::fftw_alloc: 0.001517 ms
[CPU] sample_image::copy_input: 0.593716 ms
[CPU] sample::1st_shift: 0.406527 ms
[CPU] sample::FFT: 6.02173 ms
[CPU] sample::2nd_shift: 0.225951 ms
[CPU] uv_rotate_h: 1.4221 ms
[CPU] sample::interpolate: 20.892 ms
[CPU] sample::apply_phase_sampled: 20.9987 ms
[CPU] sample_tot: 49.9909 ms
[CPU] sample_image::free_data: 0.000904001 ms
[CPU] sample_image_tot: 50.591 ms
[CPU] reduce_chi2::diff_weighted: 3.77648 ms
[CPU] reduce_chi2::reduction: 1.31642 ms
[CPU] reduce_chi2_tot: 5.10048 ms
[CPU] chi2_imag::free_fint: 0.001186 ms
[CPU] chi2_image_tot: 55.7 ms

[CPU] chi2_imag::fftw_alloc: 0.001468 ms
[CPU] sample_image::copy_input: 0.590564 ms
[CPU] sample::1st_shift: 0.407353 ms
[CPU] sample::FFT: 6.0198 ms
[CPU] sample::2nd_shift: 0.230563 ms
[CPU] uv_rotate_h: 1.41981 ms
[CPU] sample::interpolate: 20.9113 ms
[CPU] sample::apply_phase_sampled: 20.9901 ms
[CPU] sample_tot: 50.0018 ms
[CPU] sample_image::free_data: 0.001036 ms
[CPU] sample_image_tot: 50.5989 ms
[CPU] reduce_chi2::diff_weighted: 3.78563 ms
[CPU] reduce_chi2::reduction: 1.316 ms
[CPU] reduce_chi2_tot: 5.10984 ms
[CPU] chi2_imag::free_fint: 0.000932996 ms
[CPU] chi2_image_tot: 55.7166 ms

[CPU] chi2_imag::fftw_alloc: 0.001301 ms
[CPU] sample_image::copy_input: 0.58992 ms
[CPU] sample::1st_shift: 0.405521 ms
[CPU] sample::FFT: 6.01748 ms
[CPU] sample::2nd_shift: 0.226226 ms
[CPU] uv_rotate_h: 1.43726 ms
[CPU] sample::interpolate: 20.8813 ms
[CPU] sample::apply_phase_sampled: 20.9856 ms
[CPU] sample_tot: 49.9759 ms
[CPU] sample_image::free_data: 0.000766006 ms
[CPU] sample_image_tot: 50.5722 ms
[CPU] reduce_chi2::diff_weighted: 3.77982 ms
[CPU] reduce_chi2::reduction: 1.32808 ms
[CPU] reduce_chi2_tot: 5.11605 ms
[CPU] chi2_imag::free_fint: 0.000779997 ms
[CPU] chi2_image_tot: 55.6957 ms

[CPU] chi2_imag::fftw_alloc: 0.00148699 ms
[CPU] sample_image::copy_input: 0.598771 ms
[CPU] sample::1st_shift: 0.404283 ms
[CPU] sample::FFT: 6.0091 ms
[CPU] sample::2nd_shift: 0.226399 ms
[CPU] uv_rotate_h: 1.43015 ms
[CPU] sample::interpolate: 20.9042 ms
[CPU] sample::apply_phase_sampled: 20.9989 ms
[CPU] sample_tot: 49.998 ms
[CPU] sample_image::free_data: 0.000854998 ms
[CPU] sample_image_tot: 50.6026 ms
[CPU] reduce_chi2::diff_weighted: 3.81364 ms
[CPU] reduce_chi2::reduction: 1.32093 ms
[CPU] reduce_chi2_tot: 5.14257 ms
[CPU] chi2_imag::free_fint: 0.000962005 ms
[CPU] chi2_image_tot: 55.7529 ms

[CPU] chi2_imag::fftw_alloc: 0.001584 ms
[CPU] sample_image::copy_input: 0.59505 ms
[CPU] sample::1st_shift: 0.417184 ms
[CPU] sample::FFT: 6.02349 ms
[CPU] sample::2nd_shift: 0.226029 ms
[CPU] uv_rotate_h: 1.42648 ms
[CPU] sample::interpolate: 31.1369 ms
[CPU] sample::apply_phase_sampled: 22.4824 ms
[CPU] sample_tot: 61.7441 ms
[CPU] sample_image::free_data: 0.000691005 ms
[CPU] sample_image_tot: 62.3449 ms
[CPU] reduce_chi2::diff_weighted: 3.79589 ms
[CPU] reduce_chi2::reduction: 1.3158 ms
[CPU] reduce_chi2_tot: 5.12088 ms
[CPU] chi2_imag::free_fint: 0.000920001 ms
[CPU] chi2_image_tot: 67.4741 ms

[CPU] chi2_imag::fftw_alloc: 0.002292 ms
[CPU] sample_image::copy_input: 0.590557 ms
[CPU] sample::1st_shift: 0.403586 ms
[CPU] sample::FFT: 6.01378 ms
[CPU] sample::2nd_shift: 0.229791 ms
[CPU] uv_rotate_h: 1.43014 ms
[CPU] sample::interpolate: 20.8636 ms
[CPU] sample::apply_phase_sampled: 20.975 ms
[CPU] sample_tot: 49.9386 ms
[CPU] sample_image::free_data: 0.000769003 ms
[CPU] sample_image_tot: 50.5346 ms
[CPU] reduce_chi2::diff_weighted: 3.81117 ms
[CPU] reduce_chi2::reduction: 1.31298 ms
[CPU] reduce_chi2_tot: 5.132 ms
[CPU] chi2_imag::free_fint: 0.000919994 ms
[CPU] chi2_image_tot: 55.6759 ms

[CPU] chi2_imag::fftw_alloc: 0.001453 ms
[CPU] sample_image::copy_input: 0.602817 ms
[CPU] sample::1st_shift: 0.404285 ms
[CPU] sample::FFT: 6.00811 ms
[CPU] sample::2nd_shift: 0.226623 ms
[CPU] uv_rotate_h: 1.45501 ms
[CPU] sample::interpolate: 20.8607 ms
[CPU] sample::apply_phase_sampled: 20.9749 ms
[CPU] sample_tot: 49.9516 ms
[CPU] sample_image::free_data: 0.000622997 ms
[CPU] sample_image_tot: 50.5605 ms
[CPU] reduce_chi2::diff_weighted: 3.79123 ms
[CPU] reduce_chi2::reduction: 1.31636 ms
[CPU] reduce_chi2_tot: 5.1152 ms
[CPU] chi2_imag::free_fint: 0.000873006 ms
[CPU] chi2_image_tot: 55.6837 ms

[CPU] chi2_imag::fftw_alloc: 0.001295 ms
[CPU] sample_image::copy_input: 0.597502 ms
[CPU] sample::1st_shift: 0.403406 ms
[CPU] sample::FFT: 6.01289 ms
[CPU] sample::2nd_shift: 0.228528 ms
[CPU] uv_rotate_h: 1.42024 ms
[CPU] sample::interpolate: 20.8576 ms
[CPU] sample::apply_phase_sampled: 20.9713 ms
[CPU] sample_tot: 49.9189 ms
[CPU] sample_image::free_data: 0.000701002 ms
[CPU] sample_image_tot: 50.5221 ms
[CPU] reduce_chi2::diff_weighted: 3.82581 ms
[CPU] reduce_chi2::reduction: 1.32158 ms
[CPU] reduce_chi2_tot: 5.15565 ms
[CPU] chi2_imag::free_fint: 0.00095 ms
[CPU] chi2_image_tot: 55.6854 ms

[CPU] chi2_imag::fftw_alloc: 0.00136 ms
[CPU] sample_image::copy_input: 0.597603 ms
[CPU] sample::1st_shift: 0.414651 ms
[CPU] sample::FFT: 6.00564 ms
[CPU] sample::2nd_shift: 0.226401 ms
[CPU] uv_rotate_h: 1.43067 ms
[CPU] sample::interpolate: 20.8482 ms
[CPU] sample::apply_phase_sampled: 20.9738 ms
[CPU] sample_tot: 49.9199 ms
[CPU] sample_image::free_data: 0.001154 ms
[CPU] sample_image_tot: 50.5235 ms
[CPU] reduce_chi2::diff_weighted: 3.82019 ms
[CPU] reduce_chi2::reduction: 1.3111 ms
[CPU] reduce_chi2_tot: 5.13918 ms
[CPU] chi2_imag::free_fint: 0.000911001 ms
[CPU] chi2_image_tot: 55.6704 ms

[CPU] chi2_imag::fftw_alloc: 0.001523 ms
[CPU] sample_image::copy_input: 0.597148 ms
[CPU] sample::1st_shift: 0.406634 ms
[CPU] sample::FFT: 6.00743 ms
[CPU] sample::2nd_shift: 0.226622 ms
[CPU] uv_rotate_h: 1.42898 ms
[CPU] sample::interpolate: 20.8415 ms
[CPU] sample::apply_phase_sampled: 20.9933 ms
[CPU] sample_tot: 49.9261 ms
[CPU] sample_image::free_data: 0.000776003 ms
[CPU] sample_image_tot: 50.5288 ms
[CPU] reduce_chi2::diff_weighted: 3.80692 ms
[CPU] reduce_chi2::reduction: 1.33748 ms
[CPU] reduce_chi2_tot: 5.15318 ms
[CPU] chi2_imag::free_fint: 0.001073 ms
[CPU] chi2_image_tot: 55.6908 ms

[CPU] chi2_imag::fftw_alloc: 0.001509 ms
[CPU] sample_image::copy_input: 0.598756 ms
[CPU] sample::1st_shift: 0.40198 ms
[CPU] sample::FFT: 6.0238 ms
[CPU] sample::2nd_shift: 0.232384 ms
[CPU] uv_rotate_h: 1.43083 ms
[CPU] sample::interpolate: 20.8337 ms
[CPU] sample::apply_phase_sampled: 20.9767 ms
[CPU] sample_tot: 49.922 ms
[CPU] sample_image::free_data: 0.000859 ms
[CPU] sample_image_tot: 50.5274 ms
[CPU] reduce_chi2::diff_weighted: 3.80315 ms
[CPU] reduce_chi2::reduction: 1.31395 ms
[CPU] reduce_chi2_tot: 5.12513 ms
[CPU] chi2_imag::free_fint: 0.000930995 ms
[CPU] chi2_image_tot: 55.6605 ms

[CPU] chi2_imag::fftw_alloc: 0.00144 ms
[CPU] sample_image::copy_input: 0.600682 ms
[CPU] sample::1st_shift: 0.405734 ms
[CPU] sample::FFT: 6.02202 ms
[CPU] sample::2nd_shift: 0.228252 ms
[CPU] uv_rotate_h: 1.42938 ms
[CPU] sample::interpolate: 20.8406 ms
[CPU] sample::apply_phase_sampled: 20.9735 ms
[CPU] sample_tot: 49.9207 ms
[CPU] sample_image::free_data: 0.000946995 ms
[CPU] sample_image_tot: 50.5271 ms
[CPU] reduce_chi2::diff_weighted: 3.80394 ms
[CPU] reduce_chi2::reduction: 1.32045 ms
[CPU] reduce_chi2_tot: 5.13251 ms
[CPU] chi2_imag::free_fint: 0.000985005 ms
[CPU] chi2_image_tot: 55.6675 ms

[CPU] chi2_imag::fftw_alloc: 0.001436 ms
[CPU] sample_image::copy_input: 0.596621 ms
[CPU] sample::1st_shift: 0.414331 ms
[CPU] sample::FFT: 6.00428 ms
[CPU] sample::2nd_shift: 0.226407 ms
[CPU] uv_rotate_h: 1.42019 ms
[CPU] sample::interpolate: 20.8411 ms
[CPU] sample::apply_phase_sampled: 20.9891 ms
[CPU] sample_tot: 49.9188 ms
[CPU] sample_image::free_data: 0.000759006 ms
[CPU] sample_image_tot: 50.5209 ms
[CPU] reduce_chi2::diff_weighted: 3.78833 ms
[CPU] reduce_chi2::reduction: 1.32018 ms
[CPU] reduce_chi2_tot: 5.11674 ms
[CPU] chi2_imag::free_fint: 0.000879998 ms
[CPU] chi2_image_tot: 55.6456 ms
1024	1.000000e+06	float64	2	0	1.105003e+00	5.815806e-02	4.856952e-03	5.571305e-02
# |--> timings: [0.06778664499870501, 0.06836557100177743, 0.07057833100407152, 0.062087885999062564, 0.05579940600000555, 0.05572775800101226, 0.055820809000579175, 0.0557689599954756, 0.05578480200347258, 0.05576831199869048, 0.055822087997512426, 0.06754693100083387, 0.055747621998307295, 0.05575307300023269, 0.05575229100213619, 0.05573719899985008, 0.05576275000203168, 0.05572917300014524, 0.055737096998200286, 0.05571305199555354]

[CPU] chi2_imag::fftw_alloc: 0.002025 ms
[CPU] sample_image::copy_input: 0.729364 ms
[CPU] sample::1st_shift: 0.508282 ms
[CPU] sample::FFT: 9.28345 ms
[CPU] sample::2nd_shift: 0.181051 ms
[CPU] uv_rotate_h: 1.04531 ms
[CPU] sample::interpolate: 16.358 ms
[CPU] sample::apply_phase_sampled: 13.4461 ms
[CPU] sample_tot: 40.8625 ms
[CPU] sample_image::free_data: 0.000660002 ms
[CPU] sample_image_tot: 41.5994 ms
[CPU] reduce_chi2::diff_weighted: 2.15386 ms
[CPU] reduce_chi2::reduction: 0.795933 ms
[CPU] reduce_chi2_tot: 2.95927 ms
[CPU] chi2_imag::free_fint: 0.000826003 ms
[CPU] chi2_image_tot: 44.5698 ms

[CPU] chi2_imag::fftw_alloc: 0.00201001 ms
[CPU] sample_image::copy_input: 0.362909 ms
[CPU] sample::1st_shift: 0.239956 ms
[CPU] sample::FFT: 3.54965 ms
[CPU] sample::2nd_shift: 0.121284 ms
[CPU] uv_rotate_h: 0.979183 ms
[CPU] sample::interpolate: 14.603 ms
[CPU] sample::apply_phase_sampled: 12.0751 ms
[CPU] sample_tot: 31.5993 ms
[CPU] sample_image::free_data: 0.000815002 ms
[CPU] sample_image_tot: 31.969 ms
[CPU] reduce_chi2::diff_weighted: 2.4022 ms
[CPU] reduce_chi2::reduction: 0.791448 ms
[CPU] reduce_chi2_tot: 3.20423 ms
[CPU] chi2_imag::free_fint: 0.001335 ms
[CPU] chi2_image_tot: 35.183 ms

[CPU] chi2_imag::fftw_alloc: 0.00209 ms
[CPU] sample_image::copy_input: 0.357855 ms
[CPU] sample::1st_shift: 0.234425 ms
[CPU] sample::FFT: 3.54005 ms
[CPU] sample::2nd_shift: 0.123448 ms
[CPU] uv_rotate_h: 0.973705 ms
[CPU] sample::interpolate: 14.6229 ms
[CPU] sample::apply_phase_sampled: 12.3575 ms
[CPU] sample_tot: 31.8816 ms
[CPU] sample_image::free_data: 0.000867003 ms
[CPU] sample_image_tot: 32.2457 ms
[CPU] reduce_chi2::diff_weighted: 2.11189 ms
[CPU] reduce_chi2::reduction: 0.778375 ms
[CPU] reduce_chi2_tot: 2.89947 ms
[CPU] chi2_imag::free_fint: 0.000951004 ms
[CPU] chi2_image_tot: 35.1541 ms

[CPU] chi2_imag::fftw_alloc: 0.001725 ms
[CPU] sample_image::copy_input: 0.358286 ms
[CPU] sample::1st_shift: 0.264709 ms
[CPU] sample::FFT: 3.54107 ms
[CPU] sample::2nd_shift: 0.121784 ms
[CPU] uv_rotate_h: 0.971792 ms
[CPU] sample::interpolate: 14.5985 ms
[CPU] sample::apply_phase_sampled: 12.5512 ms
[CPU] sample_tot: 32.0793 ms
[CPU] sample_image::free_data: 0.000900996 ms
[CPU] sample_image_tot: 32.4442 ms
[CPU] reduce_chi2::diff_weighted: 2.16005 ms
[CPU] reduce_chi2::reduction: 0.759419 ms
[CPU] reduce_chi2_tot: 2.92926 ms
[CPU] chi2_imag::free_fint: 0.001213 ms
[CPU] chi2_image_tot: 35.3833 ms

[CPU] chi2_imag::fftw_alloc: 0.001746 ms
[CPU] sample_image::copy_input: 0.419003 ms
[CPU] sample::1st_shift: 0.240777 ms
[CPU] sample::FFT: 3.5435 ms
[CPU] sample::2nd_shift: 0.1214 ms
[CPU] uv_rotate_h: 0.968222 ms
[CPU] sample::interpolate: 12.3728 ms
[CPU] sample::apply_phase_sampled: 11.0433 ms
[CPU] sample_tot: 28.3211 ms
[CPU] sample_image::free_data: 0.000816006 ms
[CPU] sample_image_tot: 28.7463 ms
[CPU] reduce_chi2::diff_weighted: 2.11465 ms
[CPU] reduce_chi2::reduction: 0.751394 ms
[CPU] reduce_chi2_tot: 2.87543 ms
[CPU] chi2_imag::free_fint: 0.001014 ms
[CPU] chi2_image_tot: 31.6301 ms

[CPU] chi2_imag::fftw_alloc: 0.001823 ms
[CPU] sample_image::copy_input: 0.36592 ms
[CPU] sample::1st_shift: 0.231829 ms
[CPU] sample::FFT: 3.52896 ms
[CPU] sample::2nd_shift: 0.122436 ms
[CPU] uv_rotate_h: 0.976887 ms
[CPU] sample::interpolate: 14.6507 ms
[CPU] sample::apply_phase_sampled: 12.387 ms
[CPU] sample_tot: 31.9283 ms
[CPU] sample_image::free_data: 0.00105 ms
[CPU] sample_image_tot: 32.3014 ms
[CPU] reduce_chi2::diff_weighted: 2.64563 ms
[CPU] reduce_chi2::reduction: 0.927245 ms
[CPU] reduce_chi2_tot: 3.58282 ms
[CPU] chi2_imag::free_fint: 0.0015 ms
[CPU] chi2_image_tot: 35.8941 ms

[CPU] chi2_imag::fftw_alloc: 0.00209 ms
[CPU] sample_image::copy_input: 0.372666 ms
[CPU] sample::1st_shift: 0.243141 ms
[CPU] sample::FFT: 3.54423 ms
[CPU] sample::2nd_shift: 0.123149 ms
[CPU] uv_rotate_h: 0.972046 ms
[CPU] sample::interpolate: 14.5705 ms
[CPU] sample::apply_phase_sampled: 12.7304 ms
[CPU] sample_tot: 32.2134 ms
[CPU] sample_image::free_data: 0.000747001 ms
[CPU] sample_image_tot: 32.5929 ms
[CPU] reduce_chi2::diff_weighted: 2.17553 ms
[CPU] reduce_chi2::reduction: 0.752884 ms
[CPU] reduce_chi2_tot: 2.93758 ms
[CPU] chi2_imag::free_fint: 0.001042 ms
[CPU] chi2_image_tot: 35.5401 ms

[CPU] chi2_imag::fftw_alloc: 0.001773 ms
[CPU] sample_image::copy_input: 0.371293 ms
[CPU] sample::1st_shift: 0.239259 ms
[CPU] sample::FFT: 3.54081 ms
[CPU] sample::2nd_shift: 0.120979 ms
[CPU] uv_rotate_h: 0.974465 ms
[CPU] sample::interpolate: 14.5754 ms
[CPU] sample::apply_phase_sampled: 12.3348 ms
[CPU] sample_tot: 31.8176 ms
[CPU] sample_image::free_data: 0.000954002 ms
[CPU] sample_image_tot: 32.1958 ms
[CPU] reduce_chi2::diff_weighted: 2.48386 ms
[CPU] reduce_chi2::reduction: 0.774448 ms
[CPU] reduce_chi2_tot: 3.26916 ms
[CPU] chi2_imag::free_fint: 0.001039 ms
[CPU] chi2_image_tot: 35.4743 ms

[CPU] chi2_imag::fftw_alloc: 0.001729 ms
[CPU] sample_image::copy_input: 0.365223 ms
[CPU] sample::1st_shift: 0.23737 ms
[CPU] sample::FFT: 3.54458 ms
[CPU] sample::2nd_shift: 0.121698 ms
[CPU] uv_rotate_h: 0.976628 ms
[CPU] sample::interpolate: 14.6295 ms
[CPU] sample::apply_phase_sampled: 11.7074 ms
[CPU] sample_tot: 31.2483 ms
[CPU] sample_image::free_data: 0.000676999 ms
[CPU] sample_image_tot: 31.6198 ms
[CPU] reduce_chi2::diff_weighted: 2.11378 ms
[CPU] reduce_chi2::reduction: 0.775207 ms
[CPU] reduce_chi2_tot: 2.89748 ms
[CPU] chi2_imag::free_fint: 0.00139001 ms
[CPU] chi2_image_tot: 34.5262 ms

[CPU] chi2_imag::fftw_alloc: 0.001829 ms
[CPU] sample_image::copy_input: 0.361016 ms
[CPU] sample::1st_shift: 0.244111 ms
[CPU] sample::FFT: 3.55863 ms
[CPU] sample::2nd_shift: 0.121977 ms
[CPU] uv_rotate_h: 0.970383 ms
[CPU] sample::interpolate: 14.626 ms
[CPU] sample::apply_phase_sampled: 11.8801 ms
[CPU] sample_tot: 31.4334 ms
[CPU] sample_image::free_data: 0.000935004 ms
[CPU] sample_image_tot: 31.8029 ms
[CPU] reduce_chi2::diff_weighted: 2.36354 ms
[CPU] reduce_chi2::reduction: 0.84175 ms
[CPU] reduce_chi2_tot: 3.21551 ms
[CPU] chi2_imag::free_fint: 0.000963999 ms
[CPU] chi2_image_tot: 35.0273 ms

[CPU] chi2_imag::fftw_alloc: 0.002041 ms
[CPU] sample_image::copy_input: 0.37681 ms
[CPU] sample::1st_shift: 0.24258 ms
[CPU] sample::FFT: 3.54505 ms
[CPU] sample::2nd_shift: 0.122729 ms
[CPU] uv_rotate_h: 0.978181 ms
[CPU] sample::interpolate: 14.5761 ms
[CPU] sample::apply_phase_sampled: 12.146 ms
[CPU] sample_tot: 31.6422 ms
[CPU] sample_image::free_data: 0.000781998 ms
[CPU] sample_image_tot: 32.0257 ms
[CPU] reduce_chi2::diff_weighted: 2.11808 ms
[CPU] reduce_chi2::reduction: 0.773267 ms
[CPU] reduce_chi2_tot: 2.90064 ms
[CPU] chi2_imag::free_fint: 0.000968001 ms
[CPU] chi2_image_tot: 34.9356 ms

[CPU] chi2_imag::fftw_alloc: 0.002078 ms
[CPU] sample_image::copy_input: 0.363547 ms
[CPU] sample::1st_shift: 0.238944 ms
[CPU] sample::FFT: 3.55073 ms
[CPU] sample::2nd_shift: 0.123299 ms
[CPU] uv_rotate_h: 0.972997 ms
[CPU] sample::interpolate: 14.6233 ms
[CPU] sample::apply_phase_sampled: 12.4212 ms
[CPU] sample_tot: 31.9622 ms
[CPU] sample_image::free_data: 0.000781001 ms
[CPU] sample_image_tot: 32.3321 ms
[CPU] reduce_chi2::diff_weighted: 2.26897 ms
[CPU] reduce_chi2::reduction: 0.780049 ms
[CPU] reduce_chi2_tot: 3.05856 ms
[CPU] chi2_imag::free_fint: 0.00110199 ms
[CPU] chi2_image_tot: 35.4 ms

[CPU] chi2_imag::fftw_alloc: 0.001802 ms
[CPU] sample_image::copy_input: 0.364282 ms
[CPU] sample::1st_shift: 0.235223 ms
[CPU] sample::FFT: 3.54477 ms
[CPU] sample::2nd_shift: 0.123036 ms
[CPU] uv_rotate_h: 0.976425 ms
[CPU] sample::interpolate: 14.6717 ms
[CPU] sample::apply_phase_sampled: 12.1456 ms
[CPU] sample_tot: 31.7343 ms
[CPU] sample_image::free_data: 0.000798995 ms
[CPU] sample_image_tot: 32.1048 ms
[CPU] reduce_chi2::diff_weighted: 2.12131 ms
[CPU] reduce_chi2::reduction: 0.74967 ms
[CPU] reduce_chi2_tot: 2.88203 ms
[CPU] chi2_imag::free_fint: 0.000909 ms
[CPU] chi2_image_tot: 34.9953 ms

[CPU] chi2_imag::fftw_alloc: 0.001686 ms
[CPU] sample_image::copy_input: 0.367026 ms
[CPU] sample::1st_shift: 0.239559 ms
[CPU] sample::FFT: 3.54275 ms
[CPU] sample::2nd_shift: 0.120841 ms
[CPU] uv_rotate_h: 0.973789 ms
[CPU] sample::interpolate: 14.6006 ms
[CPU] sample::apply_phase_sampled: 13.0898 ms
[CPU] sample_tot: 32.5986 ms
[CPU] sample_image::free_data: 0.000847998 ms
[CPU] sample_image_tot: 32.9726 ms
[CPU] reduce_chi2::diff_weighted: 2.20419 ms
[CPU] reduce_chi2::reduction: 0.753749 ms
[CPU] reduce_chi2_tot: 2.9667 ms
[CPU] chi2_imag::free_fint: 0.00101099 ms
[CPU] chi2_image_tot: 35.948 ms

[CPU] chi2_imag::fftw_alloc: 0.001879 ms
[CPU] sample_image::copy_input: 0.368217 ms
[CPU] sample::1st_shift: 0.243139 ms
[CPU] sample::FFT: 3.53901 ms
[CPU] sample::2nd_shift: 0.121655 ms
[CPU] uv_rotate_h: 0.975795 ms
[CPU] sample::interpolate: 14.5881 ms
[CPU] sample::apply_phase_sampled: 12.1631 ms
[CPU] sample_tot: 31.6612 ms
[CPU] sample_image::free_data: 0.000847002 ms
[CPU] sample_image_tot: 32.0365 ms
[CPU] reduce_chi2::diff_weighted: 2.36319 ms
[CPU] reduce_chi2::reduction: 0.835478 ms
[CPU] reduce_chi2_tot: 3.20784 ms
[CPU] chi2_imag::free_fint: 0.001312 ms
[CPU] chi2_image_tot: 35.2544 ms

[CPU] chi2_imag::fftw_alloc: 0.001944 ms
[CPU] sample_image::copy_input: 0.373973 ms
[CPU] sample::1st_shift: 0.236052 ms
[CPU] sample::FFT: 4.02099 ms
[CPU] sample::2nd_shift: 0.123837 ms
[CPU] uv_rotate_h: 0.975114 ms
[CPU] sample::interpolate: 14.5714 ms
[CPU] sample::apply_phase_sampled: 13.2106 ms
[CPU] sample_tot: 33.1688 ms
[CPU] sample_image::free_data: 0.000775995 ms
[CPU] sample_image_tot: 33.549 ms
[CPU] reduce_chi2::diff_weighted: 2.25608 ms
[CPU] reduce_chi2::reduction: 0.770472 ms
[CPU] reduce_chi2_tot: 3.03578 ms
[CPU] chi2_imag::free_fint: 0.000929998 ms
[CPU] chi2_image_tot: 36.5939 ms

[CPU] chi2_imag::fftw_alloc: 0.001795 ms
[CPU] sample_image::copy_input: 0.361335 ms
[CPU] sample::1st_shift: 0.238147 ms
[CPU] sample::FFT: 3.61291 ms
[CPU] sample::2nd_shift: 0.127218 ms
[CPU] uv_rotate_h: 0.981222 ms
[CPU] sample::interpolate: 14.6456 ms
[CPU] sample::apply_phase_sampled: 12.153 ms
[CPU] sample_tot: 31.79 ms
[CPU] sample_image::free_data: 0.000839995 ms
[CPU] sample_image_tot: 32.1582 ms
[CPU] reduce_chi2::diff_weighted: 2.46812 ms
[CPU] reduce_chi2::reduction: 0.869113 ms
[CPU] reduce_chi2_tot: 3.34754 ms
[CPU] chi2_imag::free_fint: 0.00103599 ms
[CPU] chi2_image_tot: 35.5153 ms

[CPU] chi2_imag::fftw_alloc: 0.001999 ms
[CPU] sample_image::copy_input: 0.368025 ms
[CPU] sample::1st_shift: 0.240743 ms
[CPU] sample::FFT: 3.54094 ms
[CPU] sample::2nd_shift: 0.121761 ms
[CPU] uv_rotate_h: 0.972491 ms
[CPU] sample::interpolate: 14.6276 ms
[CPU] sample::apply_phase_sampled: 12.4775 ms
[CPU] sample_tot: 32.0188 ms
[CPU] sample_image::free_data: 0.000830005 ms
[CPU] sample_image_tot: 32.393 ms
[CPU] reduce_chi2::diff_weighted: 2.13172 ms
[CPU] reduce_chi2::reduction: 0.762119 ms
[CPU] reduce_chi2_tot: 2.9023 ms
[CPU] chi2_imag::free_fint: 0.000847998 ms
[CPU] chi2_image_tot: 35.3044 ms

[CPU] chi2_imag::fftw_alloc: 0.002085 ms
[CPU] sample_image::copy_input: 0.35742 ms
[CPU] sample::1st_shift: 0.238501 ms
[CPU] sample::FFT: 3.5441 ms
[CPU] sample::2nd_shift: 0.120813 ms
[CPU] uv_rotate_h: 0.976101 ms
[CPU] sample::interpolate: 14.606 ms
[CPU] sample::apply_phase_sampled: 12.2548 ms
[CPU] sample_tot: 31.7719 ms
[CPU] sample_image::free_data: 0.000910004 ms
[CPU] sample_image_tot: 32.1359 ms
[CPU] reduce_chi2::diff_weighted: 2.43586 ms
[CPU] reduce_chi2::reduction: 0.762245 ms
[CPU] reduce_chi2_tot: 3.20733 ms
[CPU] chi2_imag::free_fint: 0.000979002 ms
[CPU] chi2_image_tot: 35.3529 ms

[CPU] chi2_imag::fftw_alloc: 0.001737 ms
[CPU] sample_image::copy_input: 0.361934 ms
[CPU] sample::1st_shift: 0.23708 ms
[CPU] sample::FFT: 3.5379 ms
[CPU] sample::2nd_shift: 0.121976 ms
[CPU] uv_rotate_h: 0.976471 ms
[CPU] sample::interpolate: 14.6146 ms
[CPU] sample::apply_phase_sampled: 11.8815 ms
[CPU] sample_tot: 31.4051 ms
[CPU] sample_image::free_data: 0.000879001 ms
[CPU] sample_image_tot: 31.7731 ms
[CPU] reduce_chi2::diff_weighted: 2.12297 ms
[CPU] reduce_chi2::reduction: 0.765968 ms
[CPU] reduce_chi2_tot: 2.89874 ms
[CPU] chi2_imag::free_fint: 0.001302 ms
[CPU] chi2_image_tot: 34.6807 ms
1024	1.000000e+06	float64	4	0	6.692558e-01	3.522399e-02	9.453389e-04	3.170470e-02
# |--> timings: [0.044627702998695895, 0.03525732099660672, 0.035234859999036416, 0.035457363999739755, 0.03170470499753719, 0.03596932700020261, 0.035619545000372455, 0.03555250700446777, 0.03460133400221821, 0.03510818400536664, 0.03501469399634516, 0.035474963995511644, 0.035070436002570204, 0.03602360299555585, 0.035329389000253286, 0.036678008997114375, 0.03559399300138466, 0.035379774002649356, 0.03542978699988453, 0.034756010994897224]

[CPU] chi2_imag::fftw_alloc: 0.001892 ms
[CPU] sample_image::copy_input: 0.754209 ms
[CPU] sample::1st_shift: 0.247991 ms
[CPU] sample::FFT: 6.10416 ms
[CPU] sample::2nd_shift: 0.144065 ms
[CPU] uv_rotate_h: 1.2418 ms
[CPU] sample::interpolate: 14.9018 ms
[CPU] sample::apply_phase_sampled: 11.2775 ms
[CPU] sample_tot: 33.9541 ms
[CPU] sample_image::free_data: 0.000754 ms
[CPU] sample_image_tot: 34.7156 ms
[CPU] reduce_chi2::diff_weighted: 1.49848 ms
[CPU] reduce_chi2::reduction: 0.546318 ms
[CPU] reduce_chi2_tot: 2.05385 ms
[CPU] chi2_imag::free_fint: 0.000982996 ms
[CPU] chi2_image_tot: 36.7802 ms

[CPU] chi2_imag::fftw_alloc: 0.002055 ms
[CPU] sample_image::copy_input: 0.342222 ms
[CPU] sample::1st_shift: 0.169233 ms
[CPU] sample::FFT: 2.75798 ms
[CPU] sample::2nd_shift: 0.084969 ms
[CPU] uv_rotate_h: 0.985212 ms
[CPU] sample::interpolate: 10.1333 ms
[CPU] sample::apply_phase_sampled: 8.57354 ms
[CPU] sample_tot: 22.7362 ms
[CPU] sample_image::free_data: 0.000806001 ms
[CPU] sample_image_tot: 23.0854 ms
[CPU] reduce_chi2::diff_weighted: 1.62219 ms
[CPU] reduce_chi2::reduction: 0.596073 ms
[CPU] reduce_chi2_tot: 2.22811 ms
[CPU] chi2_imag::free_fint: 0.000903994 ms
[CPU] chi2_image_tot: 25.3226 ms

[CPU] chi2_imag::fftw_alloc: 0.001767 ms
[CPU] sample_image::copy_input: 0.348933 ms
[CPU] sample::1st_shift: 0.17438 ms
[CPU] sample::FFT: 2.745 ms
[CPU] sample::2nd_shift: 0.085298 ms
[CPU] uv_rotate_h: 0.984715 ms
[CPU] sample::interpolate: 9.8529 ms
[CPU] sample::apply_phase_sampled: 7.40553 ms
[CPU] sample_tot: 21.2788 ms
[CPU] sample_image::free_data: 0.000783002 ms
[CPU] sample_image_tot: 21.6345 ms
[CPU] reduce_chi2::diff_weighted: 1.45824 ms
[CPU] reduce_chi2::reduction: 0.53836 ms
[CPU] reduce_chi2_tot: 2.00514 ms
[CPU] chi2_imag::free_fint: 0.000900996 ms
[CPU] chi2_image_tot: 23.6486 ms

[CPU] chi2_imag::fftw_alloc: 0.00190501 ms
[CPU] sample_image::copy_input: 0.344805 ms
[CPU] sample::1st_shift: 0.166254 ms
[CPU] sample::FFT: 2.90086 ms
[CPU] sample::2nd_shift: 0.085815 ms
[CPU] uv_rotate_h: 0.98269 ms
[CPU] sample::interpolate: 9.86404 ms
[CPU] sample::apply_phase_sampled: 7.44503 ms
[CPU] sample_tot: 21.4762 ms
[CPU] sample_image::free_data: 0.000812004 ms
[CPU] sample_image_tot: 21.8279 ms
[CPU] reduce_chi2::diff_weighted: 1.45355 ms
[CPU] reduce_chi2::reduction: 0.526924 ms
[CPU] reduce_chi2_tot: 1.9895 ms
[CPU] chi2_imag::free_fint: 0.000938002 ms
[CPU] chi2_image_tot: 23.8266 ms

[CPU] chi2_imag::fftw_alloc: 0.002339 ms
[CPU] sample_image::copy_input: 0.348559 ms
[CPU] sample::1st_shift: 0.166434 ms
[CPU] sample::FFT: 2.8485 ms
[CPU] sample::2nd_shift: 0.084894 ms
[CPU] uv_rotate_h: 0.97726 ms
[CPU] sample::interpolate: 9.86284 ms
[CPU] sample::apply_phase_sampled: 7.4046 ms
[CPU] sample_tot: 21.3799 ms
[CPU] sample_image::free_data: 0.000906999 ms
[CPU] sample_image_tot: 21.7352 ms
[CPU] reduce_chi2::diff_weighted: 1.46743 ms
[CPU] reduce_chi2::reduction: 0.532373 ms
[CPU] reduce_chi2_tot: 2.00916 ms
[CPU] chi2_imag::free_fint: 0.001342 ms
[CPU] chi2_image_tot: 23.7542 ms

[CPU] chi2_imag::fftw_alloc: 0.001769 ms
[CPU] sample_image::copy_input: 0.339719 ms
[CPU] sample::1st_shift: 0.170243 ms
[CPU] sample::FFT: 2.88716 ms
[CPU] sample::2nd_shift: 0.088457 ms
[CPU] uv_rotate_h: 0.999509 ms
[CPU] sample::interpolate: 9.92687 ms
[CPU] sample::apply_phase_sampled: 7.49249 ms
[CPU] sample_tot: 21.5955 ms
[CPU] sample_image::free_data: 0.000741005 ms
[CPU] sample_image_tot: 21.9423 ms
[CPU] reduce_chi2::diff_weighted: 1.53365 ms
[CPU] reduce_chi2::reduction: 0.556229 ms
[CPU] reduce_chi2_tot: 2.09813 ms
[CPU] chi2_imag::free_fint: 0.001096 ms
[CPU] chi2_image_tot: 24.0498 ms

[CPU] chi2_imag::fftw_alloc: 0.002454 ms
[CPU] sample_image::copy_input: 0.341453 ms
[CPU] sample::1st_shift: 0.165156 ms
[CPU] sample::FFT: 2.88888 ms
[CPU] sample::2nd_shift: 0.087937 ms
[CPU] uv_rotate_h: 0.986289 ms
[CPU] sample::interpolate: 9.85755 ms
[CPU] sample::apply_phase_sampled: 7.4037 ms
[CPU] sample_tot: 21.4207 ms
[CPU] sample_image::free_data: 0.000800006 ms
[CPU] sample_image_tot: 21.7693 ms
[CPU] reduce_chi2::diff_weighted: 1.44404 ms
[CPU] reduce_chi2::reduction: 0.543428 ms
[CPU] reduce_chi2_tot: 1.99656 ms
[CPU] chi2_imag::free_fint: 0.000713997 ms
[CPU] chi2_image_tot: 23.7752 ms

[CPU] chi2_imag::fftw_alloc: 0.001765 ms
[CPU] sample_image::copy_input: 0.361888 ms
[CPU] sample::1st_shift: 0.166651 ms
[CPU] sample::FFT: 2.73587 ms
[CPU] sample::2nd_shift: 0.085322 ms
[CPU] uv_rotate_h: 0.992761 ms
[CPU] sample::interpolate: 9.82055 ms
[CPU] sample::apply_phase_sampled: 7.57514 ms
[CPU] sample_tot: 21.4116 ms
[CPU] sample_image::free_data: 0.000720996 ms
[CPU] sample_image_tot: 21.781 ms
[CPU] reduce_chi2::diff_weighted: 1.51925 ms
[CPU] reduce_chi2::reduction: 0.543641 ms
[CPU] reduce_chi2_tot: 2.07224 ms
[CPU] chi2_imag::free_fint: 0.000944005 ms
[CPU] chi2_image_tot: 23.8624 ms

[CPU] chi2_imag::fftw_alloc: 0.00228699 ms
[CPU] sample_image::copy_input: 0.342158 ms
[CPU] sample::1st_shift: 0.165319 ms
[CPU] sample::FFT: 3.15386 ms
[CPU] sample::2nd_shift: 0.092069 ms
[CPU] uv_rotate_h: 0.9789 ms
[CPU] sample::interpolate: 9.96537 ms
[CPU] sample::apply_phase_sampled: 7.43764 ms
[CPU] sample_tot: 21.8239 ms
[CPU] sample_image::free_data: 0.001162 ms
[CPU] sample_image_tot: 22.1732 ms
[CPU] reduce_chi2::diff_weighted: 1.45146 ms
[CPU] reduce_chi2::reduction: 0.51635 ms
[CPU] reduce_chi2_tot: 1.97602 ms
[CPU] chi2_imag::free_fint: 0.001136 ms
[CPU] chi2_image_tot: 24.1605 ms

[CPU] chi2_imag::fftw_alloc: 0.001752 ms
[CPU] sample_image::copy_input: 0.340911 ms
[CPU] sample::1st_shift: 0.161299 ms
[CPU] sample::FFT: 2.84117 ms
[CPU] sample::2nd_shift: 0.085084 ms
[CPU] uv_rotate_h: 0.980083 ms
[CPU] sample::interpolate: 9.56087 ms
[CPU] sample::apply_phase_sampled: 7.38471 ms
[CPU] sample_tot: 21.0444 ms
[CPU] sample_image::free_data: 0.000693995 ms
[CPU] sample_image_tot: 21.3919 ms
[CPU] reduce_chi2::diff_weighted: 1.51278 ms
[CPU] reduce_chi2::reduction: 0.535606 ms
[CPU] reduce_chi2_tot: 2.05804 ms
[CPU] chi2_imag::free_fint: 0.000936001 ms
[CPU] chi2_image_tot: 23.4589 ms

[CPU] chi2_imag::fftw_alloc: 0.00182199 ms
[CPU] sample_image::copy_input: 0.343914 ms
[CPU] sample::1st_shift: 0.16398 ms
[CPU] sample::FFT: 2.78333 ms
[CPU] sample::2nd_shift: 0.088528 ms
[CPU] uv_rotate_h: 0.992424 ms
[CPU] sample::interpolate: 9.90594 ms
[CPU] sample::apply_phase_sampled: 7.56562 ms
[CPU] sample_tot: 21.5334 ms
[CPU] sample_image::free_data: 0.000725006 ms
[CPU] sample_image_tot: 21.8845 ms
[CPU] reduce_chi2::diff_weighted: 1.53639 ms
[CPU] reduce_chi2::reduction: 0.545449 ms
[CPU] reduce_chi2_tot: 2.09024 ms
[CPU] chi2_imag::free_fint: 0.000774999 ms
[CPU] chi2_image_tot: 23.9833 ms

[CPU] chi2_imag::fftw_alloc: 0.001791 ms
[CPU] sample_image::copy_input: 0.349211 ms
[CPU] sample::1st_shift: 0.16588 ms
[CPU] sample::FFT: 2.8868 ms
[CPU] sample::2nd_shift: 0.08799 ms
[CPU] uv_rotate_h: 0.991749 ms
[CPU] sample::interpolate: 9.8786 ms
[CPU] sample::apply_phase_sampled: 7.62526 ms
[CPU] sample_tot: 21.6619 ms
[CPU] sample_image::free_data: 0.000920998 ms
[CPU] sample_image_tot: 22.0178 ms
[CPU] reduce_chi2::diff_weighted: 1.46055 ms
[CPU] reduce_chi2::reduction: 0.526822 ms
[CPU] reduce_chi2_tot: 1.99546 ms
[CPU] chi2_imag::free_fint: 0.001364 ms
[CPU] chi2_image_tot: 24.0224 ms

[CPU] chi2_imag::fftw_alloc: 0.001698 ms
[CPU] sample_image::copy_input: 0.354075 ms
[CPU] sample::1st_shift: 0.167726 ms
[CPU] sample::FFT: 2.73084 ms
[CPU] sample::2nd_shift: 0.085335 ms
[CPU] uv_rotate_h: 0.988488 ms
[CPU] sample::interpolate: 9.84514 ms
[CPU] sample::apply_phase_sampled: 7.52783 ms
[CPU] sample_tot: 21.3716 ms
[CPU] sample_image::free_data: 0.000809996 ms
[CPU] sample_image_tot: 21.7329 ms
[CPU] reduce_chi2::diff_weighted: 1.5024 ms
[CPU] reduce_chi2::reduction: 0.55621 ms
[CPU] reduce_chi2_tot: 2.06783 ms
[CPU] chi2_imag::free_fint: 0.000961001 ms
[CPU] chi2_image_tot: 23.8095 ms

[CPU] chi2_imag::fftw_alloc: 0.001559 ms
[CPU] sample_image::copy_input: 0.341563 ms
[CPU] sample::1st_shift: 0.166533 ms
[CPU] sample::FFT: 3.05474 ms
[CPU] sample::2nd_shift: 0.090992 ms
[CPU] uv_rotate_h: 0.980508 ms
[CPU] sample::interpolate: 9.8516 ms
[CPU] sample::apply_phase_sampled: 7.70488 ms
[CPU] sample_tot: 21.8741 ms
[CPU] sample_image::free_data: 0.000889995 ms
[CPU] sample_image_tot: 22.2226 ms
[CPU] reduce_chi2::diff_weighted: 1.50594 ms
[CPU] reduce_chi2::reduction: 0.559353 ms
[CPU] reduce_chi2_tot: 2.0737 ms
[CPU] chi2_imag::free_fint: 0.000779 ms
[CPU] chi2_image_tot: 24.3048 ms

[CPU] chi2_imag::fftw_alloc: 0.00134001 ms
[CPU] sample_image::copy_input: 0.345383 ms
[CPU] sample::1st_shift: 0.173986 ms
[CPU] sample::FFT: 2.83578 ms
[CPU] sample::2nd_shift: 0.085418 ms
[CPU] uv_rotate_h: 0.987672 ms
[CPU] sample::interpolate: 9.85558 ms
[CPU] sample::apply_phase_sampled: 7.43643 ms
[CPU] sample_tot: 21.3974 ms
[CPU] sample_image::free_data: 0.000824002 ms
[CPU] sample_image_tot: 21.7491 ms
[CPU] reduce_chi2::diff_weighted: 1.52733 ms
[CPU] reduce_chi2::reduction: 0.54522 ms
[CPU] reduce_chi2_tot: 2.08071 ms
[CPU] chi2_imag::free_fint: 0.000808002 ms
[CPU] chi2_image_tot: 23.8373 ms

[CPU] chi2_imag::fftw_alloc: 0.001212 ms
[CPU] sample_image::copy_input: 0.342704 ms
[CPU] sample::1st_shift: 0.165102 ms
[CPU] sample::FFT: 2.89228 ms
[CPU] sample::2nd_shift: 0.089033 ms
[CPU] uv_rotate_h: 0.976584 ms
[CPU] sample::interpolate: 9.98778 ms
[CPU] sample::apply_phase_sampled: 7.81861 ms
[CPU] sample_tot: 21.9533 ms
[CPU] sample_image::free_data: 0.000833999 ms
[CPU] sample_image_tot: 22.3027 ms
[CPU] reduce_chi2::diff_weighted: 1.45088 ms
[CPU] reduce_chi2::reduction: 0.534825 ms
[CPU] reduce_chi2_tot: 1.99449 ms
[CPU] chi2_imag::free_fint: 0.000895001 ms
[CPU] chi2_image_tot: 24.3053 ms

[CPU] chi2_imag::fftw_alloc: 0.001389 ms
[CPU] sample_image::copy_input: 0.342666 ms
[CPU] sample::1st_shift: 0.166355 ms
[CPU] sample::FFT: 3.06709 ms
[CPU] sample::2nd_shift: 0.089777 ms
[CPU] uv_rotate_h: 0.99391 ms
[CPU] sample::interpolate: 9.87611 ms
[CPU] sample::apply_phase_sampled: 7.74028 ms
[CPU] sample_tot: 21.9584 ms
[CPU] sample_image::free_data: 0.000859996 ms
[CPU] sample_image_tot: 22.3079 ms
[CPU] reduce_chi2::diff_weighted: 1.55018 ms
[CPU] reduce_chi2::reduction: 0.536595 ms
[CPU] reduce_chi2_tot: 2.09584 ms
[CPU] chi2_imag::free_fint: 0.000888998 ms
[CPU] chi2_image_tot: 24.4114 ms

[CPU] chi2_imag::fftw_alloc: 0.001345 ms
[CPU] sample_image::copy_input: 0.342396 ms
[CPU] sample::1st_shift: 0.161085 ms
[CPU] sample::FFT: 2.73564 ms
[CPU] sample::2nd_shift: 0.08505 ms
[CPU] uv_rotate_h: 0.980072 ms
[CPU] sample::interpolate: 9.86289 ms
[CPU] sample::apply_phase_sampled: 7.52858 ms
[CPU] sample_tot: 21.3756 ms
[CPU] sample_image::free_data: 0.000827 ms
[CPU] sample_image_tot: 21.7246 ms
[CPU] reduce_chi2::diff_weighted: 1.51728 ms
[CPU] reduce_chi2::reduction: 0.523841 ms
[CPU] reduce_chi2_tot: 2.05023 ms
[CPU] chi2_imag::free_fint: 0.001068 ms
[CPU] chi2_image_tot: 23.7829 ms

[CPU] chi2_imag::fftw_alloc: 0.001173 ms
[CPU] sample_image::copy_input: 0.344405 ms
[CPU] sample::1st_shift: 0.169905 ms
[CPU] sample::FFT: 2.88654 ms
[CPU] sample::2nd_shift: 0.088701 ms
[CPU] uv_rotate_h: 0.994303 ms
[CPU] sample::interpolate: 9.86485 ms
[CPU] sample::apply_phase_sampled: 8.16135 ms
[CPU] sample_tot: 22.1901 ms
[CPU] sample_image::free_data: 0.000775006 ms
[CPU] sample_image_tot: 22.5412 ms
[CPU] reduce_chi2::diff_weighted: 1.50336 ms
[CPU] reduce_chi2::reduction: 0.572669 ms
[CPU] reduce_chi2_tot: 2.08538 ms
[CPU] chi2_imag::free_fint: 0.000895998 ms
[CPU] chi2_image_tot: 24.6343 ms

[CPU] chi2_imag::fftw_alloc: 0.00134 ms
[CPU] sample_image::copy_input: 0.341365 ms
[CPU] sample::1st_shift: 0.177686 ms
[CPU] sample::FFT: 2.77693 ms
[CPU] sample::2nd_shift: 0.085025 ms
[CPU] uv_rotate_h: 0.983854 ms
[CPU] sample::interpolate: 9.83685 ms
[CPU] sample::apply_phase_sampled: 7.44155 ms
[CPU] sample_tot: 21.3243 ms
[CPU] sample_image::free_data: 0.000872002 ms
[CPU] sample_image_tot: 21.6727 ms
[CPU] reduce_chi2::diff_weighted: 1.49911 ms
[CPU] reduce_chi2::reduction: 0.552513 ms
[CPU] reduce_chi2_tot: 2.05981 ms
[CPU] chi2_imag::free_fint: 0.001112 ms
[CPU] chi2_image_tot: 23.741 ms
1024	1.000000e+06	float64	6	0	4.580977e-01	2.411040e-02	4.146487e-04	2.353419e-02
# |--> timings: [0.03683678199740825, 0.025403343002835754, 0.02372523299709428, 0.023906324997369666, 0.023830222002288792, 0.02412639399699401, 0.023851730999012943, 0.02393994099838892, 0.024245706001238432, 0.023534193001978565, 0.024059266004769597, 0.024093918000289705, 0.02388504900591215, 0.02437570899928687, 0.023904513000161387, 0.02437968900630949, 0.024478401996020693, 0.023849557001085486, 0.024699312998563983, 0.023809162004909012]

[CPU] chi2_imag::fftw_alloc: 0.002261 ms
[CPU] sample_image::copy_input: 0.684302 ms
[CPU] sample::1st_shift: 0.195631 ms
[CPU] sample::FFT: 5.80127 ms
[CPU] sample::2nd_shift: 0.112461 ms
[CPU] uv_rotate_h: 1.06236 ms
[CPU] sample::interpolate: 7.87719 ms
[CPU] sample::apply_phase_sampled: 6.54945 ms
[CPU] sample_tot: 21.6351 ms
[CPU] sample_image::free_data: 0.000587999 ms
[CPU] sample_image_tot: 22.3282 ms
[CPU] reduce_chi2::diff_weighted: 1.2721 ms
[CPU] reduce_chi2::reduction: 0.648777 ms
[CPU] reduce_chi2_tot: 1.92957 ms
[CPU] chi2_imag::free_fint: 0.00127299 ms
[CPU] chi2_image_tot: 24.2698 ms

[CPU] chi2_imag::fftw_alloc: 0.001785 ms
[CPU] sample_image::copy_input: 0.406901 ms
[CPU] sample::1st_shift: 0.183005 ms
[CPU] sample::FFT: 3.35832 ms
[CPU] sample::2nd_shift: 0.110948 ms
[CPU] uv_rotate_h: 1.06122 ms
[CPU] sample::interpolate: 7.59027 ms
[CPU] sample::apply_phase_sampled: 6.54647 ms
[CPU] sample_tot: 18.8788 ms
[CPU] sample_image::free_data: 0.000798995 ms
[CPU] sample_image_tot: 19.2921 ms
[CPU] reduce_chi2::diff_weighted: 1.25886 ms
[CPU] reduce_chi2::reduction: 0.649004 ms
[CPU] reduce_chi2_tot: 1.91712 ms
[CPU] chi2_imag::free_fint: 0.000868 ms
[CPU] chi2_image_tot: 21.2185 ms

[CPU] chi2_imag::fftw_alloc: 0.00171499 ms
[CPU] sample_image::copy_input: 0.403687 ms
[CPU] sample::1st_shift: 0.181036 ms
[CPU] sample::FFT: 3.35244 ms
[CPU] sample::2nd_shift: 0.111043 ms
[CPU] uv_rotate_h: 1.0685 ms
[CPU] sample::interpolate: 7.55306 ms
[CPU] sample::apply_phase_sampled: 6.58382 ms
[CPU] sample_tot: 18.8713 ms
[CPU] sample_image::free_data: 0.000815999 ms
[CPU] sample_image_tot: 19.2813 ms
[CPU] reduce_chi2::diff_weighted: 1.2726 ms
[CPU] reduce_chi2::reduction: 0.644988 ms
[CPU] reduce_chi2_tot: 1.92661 ms
[CPU] chi2_imag::free_fint: 0.00115899 ms
[CPU] chi2_image_tot: 21.2165 ms

[CPU] chi2_imag::fftw_alloc: 0.001418 ms
[CPU] sample_image::copy_input: 0.407382 ms
[CPU] sample::1st_shift: 0.180976 ms
[CPU] sample::FFT: 3.33067 ms
[CPU] sample::2nd_shift: 0.111408 ms
[CPU] uv_rotate_h: 1.06637 ms
[CPU] sample::interpolate: 7.55734 ms
[CPU] sample::apply_phase_sampled: 6.57072 ms
[CPU] sample_tot: 18.8379 ms
[CPU] sample_image::free_data: 0.000745 ms
[CPU] sample_image_tot: 19.2515 ms
[CPU] reduce_chi2::diff_weighted: 1.2343 ms
[CPU] reduce_chi2::reduction: 0.649302 ms
[CPU] reduce_chi2_tot: 1.89272 ms
[CPU] chi2_imag::free_fint: 0.000970002 ms
[CPU] chi2_image_tot: 21.1528 ms

[CPU] chi2_imag::fftw_alloc: 0.001274 ms
[CPU] sample_image::copy_input: 0.402764 ms
[CPU] sample::1st_shift: 0.183637 ms
[CPU] sample::FFT: 3.33895 ms
[CPU] sample::2nd_shift: 0.11081 ms
[CPU] uv_rotate_h: 1.06301 ms
[CPU] sample::interpolate: 7.56219 ms
[CPU] sample::apply_phase_sampled: 6.56185 ms
[CPU] sample_tot: 18.8401 ms
[CPU] sample_image::free_data: 0.000729 ms
[CPU] sample_image_tot: 19.2498 ms
[CPU] reduce_chi2::diff_weighted: 1.26871 ms
[CPU] reduce_chi2::reduction: 0.645179 ms
[CPU] reduce_chi2_tot: 1.92229 ms
[CPU] chi2_imag::free_fint: 0.000642998 ms
[CPU] chi2_image_tot: 21.1796 ms

[CPU] chi2_imag::fftw_alloc: 0.001055 ms
[CPU] sample_image::copy_input: 0.408765 ms
[CPU] sample::1st_shift: 0.18176 ms
[CPU] sample::FFT: 3.32509 ms
[CPU] sample::2nd_shift: 0.116015 ms
[CPU] uv_rotate_h: 1.06323 ms
[CPU] sample::interpolate: 7.56909 ms
[CPU] sample::apply_phase_sampled: 6.56278 ms
[CPU] sample_tot: 18.8392 ms
[CPU] sample_image::free_data: 0.000838998 ms
[CPU] sample_image_tot: 19.2543 ms
[CPU] reduce_chi2::diff_weighted: 1.27463 ms
[CPU] reduce_chi2::reduction: 0.645163 ms
[CPU] reduce_chi2_tot: 1.9288 ms
[CPU] chi2_imag::free_fint: 0.000827 ms
[CPU] chi2_image_tot: 21.1907 ms

[CPU] chi2_imag::fftw_alloc: 0.00133 ms
[CPU] sample_image::copy_input: 0.403681 ms
[CPU] sample::1st_shift: 0.178396 ms
[CPU] sample::FFT: 3.32517 ms
[CPU] sample::2nd_shift: 0.11375 ms
[CPU] uv_rotate_h: 1.06925 ms
[CPU] sample::interpolate: 7.55779 ms
[CPU] sample::apply_phase_sampled: 6.5518 ms
[CPU] sample_tot: 18.8172 ms
[CPU] sample_image::free_data: 0.000728003 ms
[CPU] sample_image_tot: 19.2273 ms
[CPU] reduce_chi2::diff_weighted: 1.23707 ms
[CPU] reduce_chi2::reduction: 0.642909 ms
[CPU] reduce_chi2_tot: 1.88892 ms
[CPU] chi2_imag::free_fint: 0.000667998 ms
[CPU] chi2_image_tot: 21.1239 ms

[CPU] chi2_imag::fftw_alloc: 0.001616 ms
[CPU] sample_image::copy_input: 0.397687 ms
[CPU] sample::1st_shift: 0.184615 ms
[CPU] sample::FFT: 3.34531 ms
[CPU] sample::2nd_shift: 0.111548 ms
[CPU] uv_rotate_h: 1.06881 ms
[CPU] sample::interpolate: 7.55451 ms
[CPU] sample::apply_phase_sampled: 6.58891 ms
[CPU] sample_tot: 18.8739 ms
[CPU] sample_image::free_data: 0.000774999 ms
[CPU] sample_image_tot: 19.2781 ms
[CPU] reduce_chi2::diff_weighted: 1.2446 ms
[CPU] reduce_chi2::reduction: 0.649443 ms
[CPU] reduce_chi2_tot: 1.90315 ms
[CPU] chi2_imag::free_fint: 0.000606 ms
[CPU] chi2_image_tot: 21.1889 ms

[CPU] chi2_imag::fftw_alloc: 0.001248 ms
[CPU] sample_image::copy_input: 0.404181 ms
[CPU] sample::1st_shift: 0.184001 ms
[CPU] sample::FFT: 3.33683 ms
[CPU] sample::2nd_shift: 0.111015 ms
[CPU] uv_rotate_h: 1.06664 ms
[CPU] sample::interpolate: 7.57266 ms
[CPU] sample::apply_phase_sampled: 6.54838 ms
[CPU] sample_tot: 18.8398 ms
[CPU] sample_image::free_data: 0.000669002 ms
[CPU] sample_image_tot: 19.2505 ms
[CPU] reduce_chi2::diff_weighted: 1.27725 ms
[CPU] reduce_chi2::reduction: 0.643443 ms
[CPU] reduce_chi2_tot: 1.92992 ms
[CPU] chi2_imag::free_fint: 0.000603999 ms
[CPU] chi2_image_tot: 21.1881 ms

[CPU] chi2_imag::fftw_alloc: 0.00115 ms
[CPU] sample_image::copy_input: 0.403439 ms
[CPU] sample::1st_shift: 0.182563 ms
[CPU] sample::FFT: 3.3297 ms
[CPU] sample::2nd_shift: 0.113213 ms
[CPU] uv_rotate_h: 1.0651 ms
[CPU] sample::interpolate: 7.55668 ms
[CPU] sample::apply_phase_sampled: 6.57674 ms
[CPU] sample_tot: 18.8439 ms
[CPU] sample_image::free_data: 0.000680004 ms
[CPU] sample_image_tot: 19.2543 ms
[CPU] reduce_chi2::diff_weighted: 1.25959 ms
[CPU] reduce_chi2::reduction: 0.645447 ms
[CPU] reduce_chi2_tot: 1.91304 ms
[CPU] chi2_imag::free_fint: 0.000725995 ms
[CPU] chi2_image_tot: 21.175 ms

[CPU] chi2_imag::fftw_alloc: 0.00111 ms
[CPU] sample_image::copy_input: 0.403592 ms
[CPU] sample::1st_shift: 0.177063 ms
[CPU] sample::FFT: 3.32654 ms
[CPU] sample::2nd_shift: 0.112138 ms
[CPU] uv_rotate_h: 1.06839 ms
[CPU] sample::interpolate: 7.56607 ms
[CPU] sample::apply_phase_sampled: 6.57758 ms
[CPU] sample_tot: 18.8517 ms
[CPU] sample_image::free_data: 0.000764994 ms
[CPU] sample_image_tot: 19.2618 ms
[CPU] reduce_chi2::diff_weighted: 1.26179 ms
[CPU] reduce_chi2::reduction: 0.648121 ms
[CPU] reduce_chi2_tot: 1.91819 ms
[CPU] chi2_imag::free_fint: 0.000617001 ms
[CPU] chi2_image_tot: 21.1873 ms

[CPU] chi2_imag::fftw_alloc: 0.001295 ms
[CPU] sample_image::copy_input: 0.398945 ms
[CPU] sample::1st_shift: 0.179513 ms
[CPU] sample::FFT: 3.3365 ms
[CPU] sample::2nd_shift: 0.111087 ms
[CPU] uv_rotate_h: 1.07238 ms
[CPU] sample::interpolate: 7.54692 ms
[CPU] sample::apply_phase_sampled: 6.58948 ms
[CPU] sample_tot: 18.8595 ms
[CPU] sample_image::free_data: 0.000638996 ms
[CPU] sample_image_tot: 19.2647 ms
[CPU] reduce_chi2::diff_weighted: 1.26589 ms
[CPU] reduce_chi2::reduction: 0.652218 ms
[CPU] reduce_chi2_tot: 1.92624 ms
[CPU] chi2_imag::free_fint: 0.000694003 ms
[CPU] chi2_image_tot: 21.1986 ms

[CPU] chi2_imag::fftw_alloc: 0.001669 ms
[CPU] sample_image::copy_input: 0.404384 ms
[CPU] sample::1st_shift: 0.180673 ms
[CPU] sample::FFT: 3.33213 ms
[CPU] sample::2nd_shift: 0.110857 ms
[CPU] uv_rotate_h: 1.06616 ms
[CPU] sample::interpolate: 7.86643 ms
[CPU] sample::apply_phase_sampled: 6.578 ms
[CPU] sample_tot: 19.1632 ms
[CPU] sample_image::free_data: 0.000741995 ms
[CPU] sample_image_tot: 19.575 ms
[CPU] reduce_chi2::diff_weighted: 1.24079 ms
[CPU] reduce_chi2::reduction: 0.648064 ms
[CPU] reduce_chi2_tot: 1.89843 ms
[CPU] chi2_imag::free_fint: 0.000941 ms
[CPU] chi2_image_tot: 21.482 ms

[CPU] chi2_imag::fftw_alloc: 0.001734 ms
[CPU] sample_image::copy_input: 0.394733 ms
[CPU] sample::1st_shift: 0.179748 ms
[CPU] sample::FFT: 3.44835 ms
[CPU] sample::2nd_shift: 0.111593 ms
[CPU] uv_rotate_h: 1.06577 ms
[CPU] sample::interpolate: 7.60397 ms
[CPU] sample::apply_phase_sampled: 6.54677 ms
[CPU] sample_tot: 18.9862 ms
[CPU] sample_image::free_data: 0.000761 ms
[CPU] sample_image_tot: 19.3877 ms
[CPU] reduce_chi2::diff_weighted: 1.26138 ms
[CPU] reduce_chi2::reduction: 0.649426 ms
[CPU] reduce_chi2_tot: 1.9198 ms
[CPU] chi2_imag::free_fint: 0.000817003 ms
[CPU] chi2_image_tot: 21.3168 ms

[CPU] chi2_imag::fftw_alloc: 0.001778 ms
[CPU] sample_image::copy_input: 0.395808 ms
[CPU] sample::1st_shift: 0.179651 ms
[CPU] sample::FFT: 3.43176 ms
[CPU] sample::2nd_shift: 0.110488 ms
[CPU] uv_rotate_h: 1.06345 ms
[CPU] sample::interpolate: 7.58603 ms
[CPU] sample::apply_phase_sampled: 6.56439 ms
[CPU] sample_tot: 18.9665 ms
[CPU] sample_image::free_data: 0.000759996 ms
[CPU] sample_image_tot: 19.3696 ms
[CPU] reduce_chi2::diff_weighted: 1.26802 ms
[CPU] reduce_chi2::reduction: 0.642673 ms
[CPU] reduce_chi2_tot: 1.91919 ms
[CPU] chi2_imag::free_fint: 0.000614004 ms
[CPU] chi2_image_tot: 21.2974 ms

[CPU] chi2_imag::fftw_alloc: 0.002347 ms
[CPU] sample_image::copy_input: 0.401174 ms
[CPU] sample::1st_shift: 0.181719 ms
[CPU] sample::FFT: 3.4258 ms
[CPU] sample::2nd_shift: 0.111544 ms
[CPU] uv_rotate_h: 1.06337 ms
[CPU] sample::interpolate: 7.57754 ms
[CPU] sample::apply_phase_sampled: 6.63298 ms
[CPU] sample_tot: 19.0247 ms
[CPU] sample_image::free_data: 0.000847002 ms
[CPU] sample_image_tot: 19.4332 ms
[CPU] reduce_chi2::diff_weighted: 1.24749 ms
[CPU] reduce_chi2::reduction: 0.64869 ms
[CPU] reduce_chi2_tot: 1.90457 ms
[CPU] chi2_imag::free_fint: 0.000644002 ms
[CPU] chi2_image_tot: 21.347 ms

[CPU] chi2_imag::fftw_alloc: 0.001955 ms
[CPU] sample_image::copy_input: 0.396645 ms
[CPU] sample::1st_shift: 0.184923 ms
[CPU] sample::FFT: 3.42769 ms
[CPU] sample::2nd_shift: 0.110552 ms
[CPU] uv_rotate_h: 1.06372 ms
[CPU] sample::interpolate: 7.58098 ms
[CPU] sample::apply_phase_sampled: 6.55299 ms
[CPU] sample_tot: 18.9493 ms
[CPU] sample_image::free_data: 0.000937005 ms
[CPU] sample_image_tot: 19.3529 ms
[CPU] reduce_chi2::diff_weighted: 1.24446 ms
[CPU] reduce_chi2::reduction: 0.649518 ms
[CPU] reduce_chi2_tot: 1.90375 ms
[CPU] chi2_imag::free_fint: 0.000644002 ms
[CPU] chi2_image_tot: 21.2653 ms

[CPU] chi2_imag::fftw_alloc: 0.002071 ms
[CPU] sample_image::copy_input: 0.406222 ms
[CPU] sample::1st_shift: 0.181787 ms
[CPU] sample::FFT: 3.42297 ms
[CPU] sample::2nd_shift: 0.110621 ms
[CPU] uv_rotate_h: 1.06669 ms
[CPU] sample::interpolate: 7.55433 ms
[CPU] sample::apply_phase_sampled: 6.56763 ms
[CPU] sample_tot: 18.93 ms
[CPU] sample_image::free_data: 0.000806998 ms
[CPU] sample_image_tot: 19.3505 ms
[CPU] reduce_chi2::diff_weighted: 1.29059 ms
[CPU] reduce_chi2::reduction: 0.659817 ms
[CPU] reduce_chi2_tot: 1.96343 ms
[CPU] chi2_imag::free_fint: 0.000966997 ms
[CPU] chi2_image_tot: 21.3245 ms

[CPU] chi2_imag::fftw_alloc: 0.001812 ms
[CPU] sample_image::copy_input: 0.416123 ms
[CPU] sample::1st_shift: 0.183574 ms
[CPU] sample::FFT: 3.53087 ms
[CPU] sample::2nd_shift: 0.111423 ms
[CPU] uv_rotate_h: 1.06283 ms
[CPU] sample::interpolate: 7.56099 ms
[CPU] sample::apply_phase_sampled: 6.58132 ms
[CPU] sample_tot: 19.059 ms
[CPU] sample_image::free_data: 0.000798995 ms
[CPU] sample_image_tot: 19.4835 ms
[CPU] reduce_chi2::diff_weighted: 1.2686 ms
[CPU] reduce_chi2::reduction: 0.663319 ms
[CPU] reduce_chi2_tot: 1.9447 ms
[CPU] chi2_imag::free_fint: 0.000964996 ms
[CPU] chi2_image_tot: 21.4384 ms

[CPU] chi2_imag::fftw_alloc: 0.001551 ms
[CPU] sample_image::copy_input: 0.410393 ms
[CPU] sample::1st_shift: 0.184803 ms
[CPU] sample::FFT: 3.51947 ms
[CPU] sample::2nd_shift: 0.111171 ms
[CPU] uv_rotate_h: 1.06861 ms
[CPU] sample::interpolate: 7.56333 ms
[CPU] sample::apply_phase_sampled: 6.57464 ms
[CPU] sample_tot: 19.0509 ms
[CPU] sample_image::free_data: 0.000773995 ms
[CPU] sample_image_tot: 19.471 ms
[CPU] reduce_chi2::diff_weighted: 1.25074 ms
[CPU] reduce_chi2::reduction: 0.659147 ms
[CPU] reduce_chi2_tot: 1.92236 ms
[CPU] chi2_imag::free_fint: 0.000892003 ms
[CPU] chi2_image_tot: 21.4034 ms
1024	1.000000e+06	float64	8	0	4.053139e-01	2.133231e-02	1.030248e-04	2.119501e-02
# |--> timings: [0.024331577005796134, 0.021294022000802215, 0.02128943899879232, 0.021238588997221086, 0.02124875399749726, 0.021255872001347598, 0.021195014000113588, 0.02126274399779504, 0.02125658799923258, 0.021242250004434027, 0.021255280000332277, 0.021268472002702765, 0.0215557049959898, 0.021395701995061245, 0.021378598998126108, 0.02142260999971768, 0.02133980899816379, 0.02140726200013887, 0.02152150999609148, 0.02148567800031742]

[CPU] chi2_imag::fftw_alloc: 0.00182 ms
[CPU] sample_image::copy_input: 1.58234 ms
[CPU] sample::1st_shift: 0.172341 ms
[CPU] sample::FFT: 7.36956 ms
[CPU] sample::2nd_shift: 0.091965 ms
[CPU] uv_rotate_h: 1.00889 ms
[CPU] sample::interpolate: 6.71004 ms
[CPU] sample::apply_phase_sampled: 6.73724 ms
[CPU] sample_tot: 22.1267 ms
[CPU] sample_image::free_data: 0.001076 ms
[CPU] sample_image_tot: 23.7195 ms
[CPU] reduce_chi2::diff_weighted: 1.21063 ms
[CPU] reduce_chi2::reduction: 0.535928 ms
[CPU] reduce_chi2_tot: 1.76016 ms
[CPU] chi2_imag::free_fint: 0.000871994 ms
[CPU] chi2_image_tot: 25.4915 ms

[CPU] chi2_imag::fftw_alloc: 0.00173201 ms
[CPU] sample_image::copy_input: 0.369703 ms
[CPU] sample::1st_shift: 0.15742 ms
[CPU] sample::FFT: 3.29028 ms
[CPU] sample::2nd_shift: 0.093811 ms
[CPU] uv_rotate_h: 1.01593 ms
[CPU] sample::interpolate: 6.04933 ms
[CPU] sample::apply_phase_sampled: 5.30586 ms
[CPU] sample_tot: 15.9429 ms
[CPU] sample_image::free_data: 0.000909 ms
[CPU] sample_image_tot: 16.3213 ms
[CPU] reduce_chi2::diff_weighted: 1.2132 ms
[CPU] reduce_chi2::reduction: 0.538177 ms
[CPU] reduce_chi2_tot: 1.76497 ms
[CPU] chi2_imag::free_fint: 0.001513 ms
[CPU] chi2_image_tot: 18.0975 ms

[CPU] chi2_imag::fftw_alloc: 0.001708 ms
[CPU] sample_image::copy_input: 0.376844 ms
[CPU] sample::1st_shift: 0.159441 ms
[CPU] sample::FFT: 3.29792 ms
[CPU] sample::2nd_shift: 0.094693 ms
[CPU] uv_rotate_h: 1.01311 ms
[CPU] sample::interpolate: 6.05327 ms
[CPU] sample::apply_phase_sampled: 5.28981 ms
[CPU] sample_tot: 15.939 ms
[CPU] sample_image::free_data: 0.000729 ms
[CPU] sample_image_tot: 16.325 ms
[CPU] reduce_chi2::diff_weighted: 1.19667 ms
[CPU] reduce_chi2::reduction: 0.537462 ms
[CPU] reduce_chi2_tot: 1.74651 ms
[CPU] chi2_imag::free_fint: 0.001056 ms
[CPU] chi2_image_tot: 18.0822 ms

[CPU] chi2_imag::fftw_alloc: 0.001883 ms
[CPU] sample_image::copy_input: 0.375323 ms
[CPU] sample::1st_shift: 0.164352 ms
[CPU] sample::FFT: 3.3101 ms
[CPU] sample::2nd_shift: 0.094129 ms
[CPU] uv_rotate_h: 1.01283 ms
[CPU] sample::interpolate: 6.06229 ms
[CPU] sample::apply_phase_sampled: 5.27059 ms
[CPU] sample_tot: 15.9455 ms
[CPU] sample_image::free_data: 0.000797998 ms
[CPU] sample_image_tot: 16.3295 ms
[CPU] reduce_chi2::diff_weighted: 1.20401 ms
[CPU] reduce_chi2::reduction: 0.546517 ms
[CPU] reduce_chi2_tot: 1.76437 ms
[CPU] chi2_imag::free_fint: 0.000915999 ms
[CPU] chi2_image_tot: 18.1043 ms

[CPU] chi2_imag::fftw_alloc: 0.001673 ms
[CPU] sample_image::copy_input: 0.368437 ms
[CPU] sample::1st_shift: 0.158357 ms
[CPU] sample::FFT: 3.29544 ms
[CPU] sample::2nd_shift: 0.09388 ms
[CPU] uv_rotate_h: 1.01672 ms
[CPU] sample::interpolate: 6.05202 ms
[CPU] sample::apply_phase_sampled: 5.27552 ms
[CPU] sample_tot: 15.9231 ms
[CPU] sample_image::free_data: 0.000838998 ms
[CPU] sample_image_tot: 16.3009 ms
[CPU] reduce_chi2::diff_weighted: 1.2082 ms
[CPU] reduce_chi2::reduction: 0.539959 ms
[CPU] reduce_chi2_tot: 1.76139 ms
[CPU] chi2_imag::free_fint: 0.000952001 ms
[CPU] chi2_image_tot: 18.0725 ms

[CPU] chi2_imag::fftw_alloc: 0.001922 ms
[CPU] sample_image::copy_input: 0.366104 ms
[CPU] sample::1st_shift: 0.154245 ms
[CPU] sample::FFT: 3.27977 ms
[CPU] sample::2nd_shift: 0.09325 ms
[CPU] uv_rotate_h: 1.01568 ms
[CPU] sample::interpolate: 6.07289 ms
[CPU] sample::apply_phase_sampled: 5.27403 ms
[CPU] sample_tot: 15.923 ms
[CPU] sample_image::free_data: 0.000742999 ms
[CPU] sample_image_tot: 16.2976 ms
[CPU] reduce_chi2::diff_weighted: 1.21309 ms
[CPU] reduce_chi2::reduction: 0.538297 ms
[CPU] reduce_chi2_tot: 1.76406 ms
[CPU] chi2_imag::free_fint: 0.000855995 ms
[CPU] chi2_image_tot: 18.0722 ms

[CPU] chi2_imag::fftw_alloc: 0.001521 ms
[CPU] sample_image::copy_input: 0.369785 ms
[CPU] sample::1st_shift: 0.158066 ms
[CPU] sample::FFT: 3.27656 ms
[CPU] sample::2nd_shift: 0.094926 ms
[CPU] uv_rotate_h: 1.01492 ms
[CPU] sample::interpolate: 6.05174 ms
[CPU] sample::apply_phase_sampled: 5.29874 ms
[CPU] sample_tot: 15.925 ms
[CPU] sample_image::free_data: 0.000665998 ms
[CPU] sample_image_tot: 16.3037 ms
[CPU] reduce_chi2::diff_weighted: 1.19953 ms
[CPU] reduce_chi2::reduction: 0.536117 ms
[CPU] reduce_chi2_tot: 1.74803 ms
[CPU] chi2_imag::free_fint: 0.000880005 ms
[CPU] chi2_image_tot: 18.0612 ms

[CPU] chi2_imag::fftw_alloc: 0.001585 ms
[CPU] sample_image::copy_input: 0.371033 ms
[CPU] sample::1st_shift: 0.158633 ms
[CPU] sample::FFT: 3.28559 ms
[CPU] sample::2nd_shift: 0.093906 ms
[CPU] uv_rotate_h: 1.01031 ms
[CPU] sample::interpolate: 6.05059 ms
[CPU] sample::apply_phase_sampled: 5.27013 ms
[CPU] sample_tot: 15.8988 ms
[CPU] sample_image::free_data: 0.000804001 ms
[CPU] sample_image_tot: 16.2784 ms
[CPU] reduce_chi2::diff_weighted: 1.20639 ms
[CPU] reduce_chi2::reduction: 0.54824 ms
[CPU] reduce_chi2_tot: 1.76789 ms
[CPU] chi2_imag::free_fint: 0.001095 ms
[CPU] chi2_image_tot: 18.0567 ms

[CPU] chi2_imag::fftw_alloc: 0.001373 ms
[CPU] sample_image::copy_input: 0.374581 ms
[CPU] sample::1st_shift: 0.157417 ms
[CPU] sample::FFT: 3.29511 ms
[CPU] sample::2nd_shift: 0.0933 ms
[CPU] uv_rotate_h: 1.01538 ms
[CPU] sample::interpolate: 6.05622 ms
[CPU] sample::apply_phase_sampled: 5.26648 ms
[CPU] sample_tot: 15.9156 ms
[CPU] sample_image::free_data: 0.000850996 ms
[CPU] sample_image_tot: 16.2984 ms
[CPU] reduce_chi2::diff_weighted: 1.20208 ms
[CPU] reduce_chi2::reduction: 0.5363 ms
[CPU] reduce_chi2_tot: 1.751 ms
[CPU] chi2_imag::free_fint: 0.000907996 ms
[CPU] chi2_image_tot: 18.0594 ms

[CPU] chi2_imag::fftw_alloc: 0.001822 ms
[CPU] sample_image::copy_input: 0.371176 ms
[CPU] sample::1st_shift: 0.159459 ms
[CPU] sample::FFT: 3.28577 ms
[CPU] sample::2nd_shift: 0.093562 ms
[CPU] uv_rotate_h: 1.01493 ms
[CPU] sample::interpolate: 6.05491 ms
[CPU] sample::apply_phase_sampled: 5.27197 ms
[CPU] sample_tot: 15.9114 ms
[CPU] sample_image::free_data: 0.000762004 ms
[CPU] sample_image_tot: 16.2913 ms
[CPU] reduce_chi2::diff_weighted: 1.20202 ms
[CPU] reduce_chi2::reduction: 0.543491 ms
[CPU] reduce_chi2_tot: 1.75786 ms
[CPU] chi2_imag::free_fint: 0.00138301 ms
[CPU] chi2_image_tot: 18.0599 ms

[CPU] chi2_imag::fftw_alloc: 0.00157 ms
[CPU] sample_image::copy_input: 0.371052 ms
[CPU] sample::1st_shift: 0.158874 ms
[CPU] sample::FFT: 3.28324 ms
[CPU] sample::2nd_shift: 0.093424 ms
[CPU] uv_rotate_h: 1.01224 ms
[CPU] sample::interpolate: 6.07522 ms
[CPU] sample::apply_phase_sampled: 5.273 ms
[CPU] sample_tot: 15.9259 ms
[CPU] sample_image::free_data: 0.000799002 ms
[CPU] sample_image_tot: 16.3058 ms
[CPU] reduce_chi2::diff_weighted: 1.20773 ms
[CPU] reduce_chi2::reduction: 0.5359 ms
[CPU] reduce_chi2_tot: 1.75667 ms
[CPU] chi2_imag::free_fint: 0.000970002 ms
[CPU] chi2_image_tot: 18.0723 ms

[CPU] chi2_imag::fftw_alloc: 0.001587 ms
[CPU] sample_image::copy_input: 0.362837 ms
[CPU] sample::1st_shift: 0.157185 ms
[CPU] sample::FFT: 3.27902 ms
[CPU] sample::2nd_shift: 0.093883 ms
[CPU] uv_rotate_h: 1.00625 ms
[CPU] sample::interpolate: 6.05978 ms
[CPU] sample::apply_phase_sampled: 5.28286 ms
[CPU] sample_tot: 15.9088 ms
[CPU] sample_image::free_data: 0.000761 ms
[CPU] sample_image_tot: 16.2806 ms
[CPU] reduce_chi2::diff_weighted: 1.20043 ms
[CPU] reduce_chi2::reduction: 0.540364 ms
[CPU] reduce_chi2_tot: 1.75351 ms
[CPU] chi2_imag::free_fint: 0.000933003 ms
[CPU] chi2_image_tot: 18.0443 ms

[CPU] chi2_imag::fftw_alloc: 0.001491 ms
[CPU] sample_image::copy_input: 0.371384 ms
[CPU] sample::1st_shift: 0.160232 ms
[CPU] sample::FFT: 3.26533 ms
[CPU] sample::2nd_shift: 0.094351 ms
[CPU] uv_rotate_h: 1.00908 ms
[CPU] sample::interpolate: 6.05058 ms
[CPU] sample::apply_phase_sampled: 5.27696 ms
[CPU] sample_tot: 15.8872 ms
[CPU] sample_image::free_data: 0.000685002 ms
[CPU] sample_image_tot: 16.2673 ms
[CPU] reduce_chi2::diff_weighted: 1.20899 ms
[CPU] reduce_chi2::reduction: 0.602522 ms
[CPU] reduce_chi2_tot: 1.8255 ms
[CPU] chi2_imag::free_fint: 0.00135 ms
[CPU] chi2_image_tot: 18.1036 ms

[CPU] chi2_imag::fftw_alloc: 0.001593 ms
[CPU] sample_image::copy_input: 0.373356 ms
[CPU] sample::1st_shift: 0.162185 ms
[CPU] sample::FFT: 3.28704 ms
[CPU] sample::2nd_shift: 0.093439 ms
[CPU] uv_rotate_h: 1.01319 ms
[CPU] sample::interpolate: 6.0587 ms
[CPU] sample::apply_phase_sampled: 5.26322 ms
[CPU] sample_tot: 15.9069 ms
[CPU] sample_image::free_data: 0.000647 ms
[CPU] sample_image_tot: 16.2884 ms
[CPU] reduce_chi2::diff_weighted: 1.20308 ms
[CPU] reduce_chi2::reduction: 0.540149 ms
[CPU] reduce_chi2_tot: 1.75611 ms
[CPU] chi2_imag::free_fint: 0.000885004 ms
[CPU] chi2_image_tot: 18.0549 ms

[CPU] chi2_imag::fftw_alloc: 0.001738 ms
[CPU] sample_image::copy_input: 0.372664 ms
[CPU] sample::1st_shift: 0.157489 ms
[CPU] sample::FFT: 3.3114 ms
[CPU] sample::2nd_shift: 0.093293 ms
[CPU] uv_rotate_h: 1.00944 ms
[CPU] sample::interpolate: 6.05521 ms
[CPU] sample::apply_phase_sampled: 5.28537 ms
[CPU] sample_tot: 15.9423 ms
[CPU] sample_image::free_data: 0.000726999 ms
[CPU] sample_image_tot: 16.3231 ms
[CPU] reduce_chi2::diff_weighted: 1.20821 ms
[CPU] reduce_chi2::reduction: 0.544164 ms
[CPU] reduce_chi2_tot: 1.76514 ms
[CPU] chi2_imag::free_fint: 0.001204 ms
[CPU] chi2_image_tot: 18.0989 ms

[CPU] chi2_imag::fftw_alloc: 0.001338 ms
[CPU] sample_image::copy_input: 0.371921 ms
[CPU] sample::1st_shift: 0.159004 ms
[CPU] sample::FFT: 3.30217 ms
[CPU] sample::2nd_shift: 0.093023 ms
[CPU] uv_rotate_h: 1.01563 ms
[CPU] sample::interpolate: 6.06072 ms
[CPU] sample::apply_phase_sampled: 5.26972 ms
[CPU] sample_tot: 15.9298 ms
[CPU] sample_image::free_data: 0.000754 ms
[CPU] sample_image_tot: 16.3107 ms
[CPU] reduce_chi2::diff_weighted: 1.22534 ms
[CPU] reduce_chi2::reduction: 0.543394 ms
[CPU] reduce_chi2_tot: 1.78145 ms
[CPU] chi2_imag::free_fint: 0.000934 ms
[CPU] chi2_image_tot: 18.1018 ms

[CPU] chi2_imag::fftw_alloc: 0.001658 ms
[CPU] sample_image::copy_input: 0.363114 ms
[CPU] sample::1st_shift: 0.160381 ms
[CPU] sample::FFT: 3.27634 ms
[CPU] sample::2nd_shift: 0.093398 ms
[CPU] uv_rotate_h: 1.01368 ms
[CPU] sample::interpolate: 6.07136 ms
[CPU] sample::apply_phase_sampled: 5.26342 ms
[CPU] sample_tot: 15.9085 ms
[CPU] sample_image::free_data: 0.000714004 ms
[CPU] sample_image_tot: 16.2802 ms
[CPU] reduce_chi2::diff_weighted: 1.20061 ms
[CPU] reduce_chi2::reduction: 0.539314 ms
[CPU] reduce_chi2_tot: 1.75279 ms
[CPU] chi2_imag::free_fint: 0.00101 ms
[CPU] chi2_image_tot: 18.0433 ms

[CPU] chi2_imag::fftw_alloc: 0.001597 ms
[CPU] sample_image::copy_input: 0.373478 ms
[CPU] sample::1st_shift: 0.16288 ms
[CPU] sample::FFT: 3.27709 ms
[CPU] sample::2nd_shift: 0.093391 ms
[CPU] uv_rotate_h: 1.00881 ms
[CPU] sample::interpolate: 6.12328 ms
[CPU] sample::apply_phase_sampled: 5.294 ms
[CPU] sample_tot: 15.9916 ms
[CPU] sample_image::free_data: 0.000651999 ms
[CPU] sample_image_tot: 16.3735 ms
[CPU] reduce_chi2::diff_weighted: 1.20105 ms
[CPU] reduce_chi2::reduction: 0.543449 ms
[CPU] reduce_chi2_tot: 1.75751 ms
[CPU] chi2_imag::free_fint: 0.000914995 ms
[CPU] chi2_image_tot: 18.1409 ms

[CPU] chi2_imag::fftw_alloc: 0.00172399 ms
[CPU] sample_image::copy_input: 0.370286 ms
[CPU] sample::1st_shift: 0.158161 ms
[CPU] sample::FFT: 3.2783 ms
[CPU] sample::2nd_shift: 0.093465 ms
[CPU] uv_rotate_h: 1.0101 ms
[CPU] sample::interpolate: 6.04734 ms
[CPU] sample::apply_phase_sampled: 5.26685 ms
[CPU] sample_tot: 15.8858 ms
[CPU] sample_image::free_data: 0.000725006 ms
[CPU] sample_image_tot: 16.2647 ms
[CPU] reduce_chi2::diff_weighted: 1.21459 ms
[CPU] reduce_chi2::reduction: 0.550821 ms
[CPU] reduce_chi2_tot: 1.77855 ms
[CPU] chi2_imag::free_fint: 0.000805994 ms
[CPU] chi2_image_tot: 18.0536 ms

[CPU] chi2_imag::fftw_alloc: 0.001262 ms
[CPU] sample_image::copy_input: 0.378559 ms
[CPU] sample::1st_shift: 0.162576 ms
[CPU] sample::FFT: 3.29771 ms
[CPU] sample::2nd_shift: 0.094432 ms
[CPU] uv_rotate_h: 1.01057 ms
[CPU] sample::interpolate: 6.06017 ms
[CPU] sample::apply_phase_sampled: 5.28266 ms
[CPU] sample_tot: 15.939 ms
[CPU] sample_image::free_data: 0.000742999 ms
[CPU] sample_image_tot: 16.3263 ms
[CPU] reduce_chi2::diff_weighted: 1.20505 ms
[CPU] reduce_chi2::reduction: 0.537331 ms
[CPU] reduce_chi2_tot: 1.75505 ms
[CPU] chi2_imag::free_fint: 0.001413 ms
[CPU] chi2_image_tot: 18.0918 ms
1024	1.000000e+06	float64	10	0	3.450385e-01	1.815992e-02	2.432798e-05	1.812282e-02
# |--> timings: [0.025557789995218627, 0.01818507700227201, 0.018165854999097064, 0.018186929999501444, 0.018154557001253124, 0.018152121003367938, 0.018140585998480674, 0.018146021997381467, 0.018140271997253876, 0.018140904998290353, 0.018152206001104787, 0.01812547299778089, 0.01818464800453512, 0.01814682999975048, 0.018181240004196297, 0.018181705003371462, 0.018122819004929624, 0.01822023099521175, 0.018140792002668604, 0.018170192997786216]

[CPU] chi2_imag::fftw_alloc: 0.001862 ms
[CPU] sample_image::copy_input: 1.65857 ms
[CPU] sample::1st_shift: 1.3928 ms
[CPU] sample::FFT: 7.89798 ms
[CPU] sample::2nd_shift: 0.099315 ms
[CPU] uv_rotate_h: 1.01954 ms
[CPU] sample::interpolate: 6.67237 ms
[CPU] sample::apply_phase_sampled: 4.87317 ms
[CPU] sample_tot: 21.9919 ms
[CPU] sample_image::free_data: 0.000790998 ms
[CPU] sample_image_tot: 23.662 ms
[CPU] reduce_chi2::diff_weighted: 1.21257 ms
[CPU] reduce_chi2::reduction: 0.458634 ms
[CPU] reduce_chi2_tot: 1.68428 ms
[CPU] chi2_imag::free_fint: 0.00134701 ms
[CPU] chi2_image_tot: 25.3606 ms

[CPU] chi2_imag::fftw_alloc: 0.001573 ms
[CPU] sample_image::copy_input: 0.367232 ms
[CPU] sample::1st_shift: 0.137588 ms
[CPU] sample::FFT: 3.11936 ms
[CPU] sample::2nd_shift: 0.080231 ms
[CPU] uv_rotate_h: 1.01717 ms
[CPU] sample::interpolate: 5.08027 ms
[CPU] sample::apply_phase_sampled: 4.46101 ms
[CPU] sample_tot: 13.9244 ms
[CPU] sample_image::free_data: 0.000551001 ms
[CPU] sample_image_tot: 14.3 ms
[CPU] reduce_chi2::diff_weighted: 1.23888 ms
[CPU] reduce_chi2::reduction: 0.459905 ms
[CPU] reduce_chi2_tot: 1.71353 ms
[CPU] chi2_imag::free_fint: 0.001105 ms
[CPU] chi2_image_tot: 16.0244 ms

[CPU] chi2_imag::fftw_alloc: 0.001413 ms
[CPU] sample_image::copy_input: 0.366995 ms
[CPU] sample::1st_shift: 0.131334 ms
[CPU] sample::FFT: 3.12289 ms
[CPU] sample::2nd_shift: 0.079996 ms
[CPU] uv_rotate_h: 1.01719 ms
[CPU] sample::interpolate: 5.06453 ms
[CPU] sample::apply_phase_sampled: 4.40166 ms
[CPU] sample_tot: 13.8471 ms
[CPU] sample_image::free_data: 0.000619002 ms
[CPU] sample_image_tot: 14.2224 ms
[CPU] reduce_chi2::diff_weighted: 1.2086 ms
[CPU] reduce_chi2::reduction: 0.46612 ms
[CPU] reduce_chi2_tot: 1.68754 ms
[CPU] chi2_imag::free_fint: 0.000897002 ms
[CPU] chi2_image_tot: 15.9197 ms

[CPU] chi2_imag::fftw_alloc: 0.001564 ms
[CPU] sample_image::copy_input: 0.364406 ms
[CPU] sample::1st_shift: 0.132903 ms
[CPU] sample::FFT: 3.12183 ms
[CPU] sample::2nd_shift: 0.080362 ms
[CPU] uv_rotate_h: 1.01538 ms
[CPU] sample::interpolate: 5.06525 ms
[CPU] sample::apply_phase_sampled: 4.39199 ms
[CPU] sample_tot: 13.8367 ms
[CPU] sample_image::free_data: 0.000530999 ms
[CPU] sample_image_tot: 14.21 ms
[CPU] reduce_chi2::diff_weighted: 1.20505 ms
[CPU] reduce_chi2::reduction: 0.461638 ms
[CPU] reduce_chi2_tot: 1.6791 ms
[CPU] chi2_imag::free_fint: 0.000906999 ms
[CPU] chi2_image_tot: 15.8995 ms

[CPU] chi2_imag::fftw_alloc: 0.001536 ms
[CPU] sample_image::copy_input: 0.362955 ms
[CPU] sample::1st_shift: 0.136205 ms
[CPU] sample::FFT: 3.11838 ms
[CPU] sample::2nd_shift: 0.08022 ms
[CPU] uv_rotate_h: 1.01557 ms
[CPU] sample::interpolate: 5.05774 ms
[CPU] sample::apply_phase_sampled: 4.39933 ms
[CPU] sample_tot: 13.8364 ms
[CPU] sample_image::free_data: 0.000523003 ms
[CPU] sample_image_tot: 14.2077 ms
[CPU] reduce_chi2::diff_weighted: 1.2165 ms
[CPU] reduce_chi2::reduction: 0.457119 ms
[CPU] reduce_chi2_tot: 1.6864 ms
[CPU] chi2_imag::free_fint: 0.000860004 ms
[CPU] chi2_image_tot: 15.9042 ms

[CPU] chi2_imag::fftw_alloc: 0.001469 ms
[CPU] sample_image::copy_input: 0.367287 ms
[CPU] sample::1st_shift: 0.134142 ms
[CPU] sample::FFT: 3.12406 ms
[CPU] sample::2nd_shift: 0.080175 ms
[CPU] uv_rotate_h: 1.01459 ms
[CPU] sample::interpolate: 5.14219 ms
[CPU] sample::apply_phase_sampled: 4.40033 ms
[CPU] sample_tot: 13.9239 ms
[CPU] sample_image::free_data: 0.00054 ms
[CPU] sample_image_tot: 14.2997 ms
[CPU] reduce_chi2::diff_weighted: 1.20702 ms
[CPU] reduce_chi2::reduction: 0.466046 ms
[CPU] reduce_chi2_tot: 1.68623 ms
[CPU] chi2_imag::free_fint: 0.000806998 ms
[CPU] chi2_image_tot: 15.9957 ms

[CPU] chi2_imag::fftw_alloc: 0.00143101 ms
[CPU] sample_image::copy_input: 0.369056 ms
[CPU] sample::1st_shift: 0.134734 ms
[CPU] sample::FFT: 3.12131 ms
[CPU] sample::2nd_shift: 0.080679 ms
[CPU] uv_rotate_h: 1.02419 ms
[CPU] sample::interpolate: 5.07043 ms
[CPU] sample::apply_phase_sampled: 4.40934 ms
[CPU] sample_tot: 13.8691 ms
[CPU] sample_image::free_data: 0.000653999 ms
[CPU] sample_image_tot: 14.2465 ms
[CPU] reduce_chi2::diff_weighted: 1.22559 ms
[CPU] reduce_chi2::reduction: 0.455344 ms
[CPU] reduce_chi2_tot: 1.69378 ms
[CPU] chi2_imag::free_fint: 0.001047 ms
[CPU] chi2_image_tot: 15.9534 ms

[CPU] chi2_imag::fftw_alloc: 0.001583 ms
[CPU] sample_image::copy_input: 0.363136 ms
[CPU] sample::1st_shift: 0.131935 ms
[CPU] sample::FFT: 3.11795 ms
[CPU] sample::2nd_shift: 0.079959 ms
[CPU] uv_rotate_h: 1.01741 ms
[CPU] sample::interpolate: 5.1309 ms
[CPU] sample::apply_phase_sampled: 4.44367 ms
[CPU] sample_tot: 13.9509 ms
[CPU] sample_image::free_data: 0.000581 ms
[CPU] sample_image_tot: 14.323 ms
[CPU] reduce_chi2::diff_weighted: 1.23451 ms
[CPU] reduce_chi2::reduction: 0.458029 ms
[CPU] reduce_chi2_tot: 1.70583 ms
[CPU] chi2_imag::free_fint: 0.000888002 ms
[CPU] chi2_image_tot: 16.0388 ms

[CPU] chi2_imag::fftw_alloc: 0.001393 ms
[CPU] sample_image::copy_input: 0.368438 ms
[CPU] sample::1st_shift: 0.135635 ms
[CPU] sample::FFT: 3.12312 ms
[CPU] sample::2nd_shift: 0.079845 ms
[CPU] uv_rotate_h: 1.04495 ms
[CPU] sample::interpolate: 5.08707 ms
[CPU] sample::apply_phase_sampled: 4.43239 ms
[CPU] sample_tot: 13.9311 ms
[CPU] sample_image::free_data: 0.000610002 ms
[CPU] sample_image_tot: 14.3079 ms
[CPU] reduce_chi2::diff_weighted: 1.21205 ms
[CPU] reduce_chi2::reduction: 0.474744 ms
[CPU] reduce_chi2_tot: 1.69974 ms
[CPU] chi2_imag::free_fint: 0.001445 ms
[CPU] chi2_image_tot: 16.0178 ms

[CPU] chi2_imag::fftw_alloc: 0.001971 ms
[CPU] sample_image::copy_input: 0.402124 ms
[CPU] sample::1st_shift: 0.136147 ms
[CPU] sample::FFT: 3.14382 ms
[CPU] sample::2nd_shift: 0.080212 ms
[CPU] uv_rotate_h: 1.01768 ms
[CPU] sample::interpolate: 5.10628 ms
[CPU] sample::apply_phase_sampled: 4.39767 ms
[CPU] sample_tot: 13.9108 ms
[CPU] sample_image::free_data: 0.000453998 ms
[CPU] sample_image_tot: 14.3214 ms
[CPU] reduce_chi2::diff_weighted: 1.21317 ms
[CPU] reduce_chi2::reduction: 0.464877 ms
[CPU] reduce_chi2_tot: 1.69151 ms
[CPU] chi2_imag::free_fint: 0.000885004 ms
[CPU] chi2_image_tot: 16.0234 ms

[CPU] chi2_imag::fftw_alloc: 0.00141501 ms
[CPU] sample_image::copy_input: 0.373733 ms
[CPU] sample::1st_shift: 0.137035 ms
[CPU] sample::FFT: 3.11198 ms
[CPU] sample::2nd_shift: 0.080008 ms
[CPU] uv_rotate_h: 1.01814 ms
[CPU] sample::interpolate: 5.06569 ms
[CPU] sample::apply_phase_sampled: 4.39643 ms
[CPU] sample_tot: 13.8383 ms
[CPU] sample_image::free_data: 0.000465996 ms
[CPU] sample_image_tot: 14.2209 ms
[CPU] reduce_chi2::diff_weighted: 1.20907 ms
[CPU] reduce_chi2::reduction: 0.465105 ms
[CPU] reduce_chi2_tot: 1.68721 ms
[CPU] chi2_imag::free_fint: 0.000936998 ms
[CPU] chi2_image_tot: 15.9183 ms

[CPU] chi2_imag::fftw_alloc: 0.001793 ms
[CPU] sample_image::copy_input: 0.367638 ms
[CPU] sample::1st_shift: 0.139003 ms
[CPU] sample::FFT: 3.10524 ms
[CPU] sample::2nd_shift: 0.079814 ms
[CPU] uv_rotate_h: 1.02016 ms
[CPU] sample::interpolate: 5.06021 ms
[CPU] sample::apply_phase_sampled: 4.403 ms
[CPU] sample_tot: 13.8371 ms
[CPU] sample_image::free_data: 0.000567001 ms
[CPU] sample_image_tot: 14.2136 ms
[CPU] reduce_chi2::diff_weighted: 1.23885 ms
[CPU] reduce_chi2::reduction: 0.457883 ms
[CPU] reduce_chi2_tot: 1.71007 ms
[CPU] chi2_imag::free_fint: 0.001024 ms
[CPU] chi2_image_tot: 15.9341 ms

[CPU] chi2_imag::fftw_alloc: 0.001668 ms
[CPU] sample_image::copy_input: 0.366995 ms
[CPU] sample::1st_shift: 0.139696 ms
[CPU] sample::FFT: 3.11686 ms
[CPU] sample::2nd_shift: 0.079651 ms
[CPU] uv_rotate_h: 1.01732 ms
[CPU] sample::interpolate: 5.0661 ms
[CPU] sample::apply_phase_sampled: 4.48122 ms
[CPU] sample_tot: 13.9308 ms
[CPU] sample_image::free_data: 0.000464002 ms
[CPU] sample_image_tot: 14.3064 ms
[CPU] reduce_chi2::diff_weighted: 1.21353 ms
[CPU] reduce_chi2::reduction: 0.465312 ms
[CPU] reduce_chi2_tot: 1.69108 ms
[CPU] chi2_imag::free_fint: 0.000800996 ms
[CPU] chi2_image_tot: 16.0074 ms

[CPU] chi2_imag::fftw_alloc: 0.00167399 ms
[CPU] sample_image::copy_input: 0.362721 ms
[CPU] sample::1st_shift: 0.134554 ms
[CPU] sample::FFT: 3.11885 ms
[CPU] sample::2nd_shift: 0.080058 ms
[CPU] uv_rotate_h: 1.01676 ms
[CPU] sample::interpolate: 5.07026 ms
[CPU] sample::apply_phase_sampled: 4.38992 ms
[CPU] sample_tot: 13.8393 ms
[CPU] sample_image::free_data: 0.000526998 ms
[CPU] sample_image_tot: 14.2104 ms
[CPU] reduce_chi2::diff_weighted: 1.2086 ms
[CPU] reduce_chi2::reduction: 0.460101 ms
[CPU] reduce_chi2_tot: 1.6817 ms
[CPU] chi2_imag::free_fint: 0.000882006 ms
[CPU] chi2_image_tot: 15.9019 ms

[CPU] chi2_imag::fftw_alloc: 0.00156 ms
[CPU] sample_image::copy_input: 0.364032 ms
[CPU] sample::1st_shift: 0.138928 ms
[CPU] sample::FFT: 3.11494 ms
[CPU] sample::2nd_shift: 0.07988 ms
[CPU] uv_rotate_h: 1.01706 ms
[CPU] sample::interpolate: 5.0619 ms
[CPU] sample::apply_phase_sampled: 4.41804 ms
[CPU] sample_tot: 13.8597 ms
[CPU] sample_image::free_data: 0.000565997 ms
[CPU] sample_image_tot: 14.2325 ms
[CPU] reduce_chi2::diff_weighted: 1.23074 ms
[CPU] reduce_chi2::reduction: 0.46557 ms
[CPU] reduce_chi2_tot: 1.70952 ms
[CPU] chi2_imag::free_fint: 0.00100399 ms
[CPU] chi2_image_tot: 15.9525 ms

[CPU] chi2_imag::fftw_alloc: 0.001661 ms
[CPU] sample_image::copy_input: 0.360401 ms
[CPU] sample::1st_shift: 0.13645 ms
[CPU] sample::FFT: 3.1162 ms
[CPU] sample::2nd_shift: 0.079328 ms
[CPU] uv_rotate_h: 1.01644 ms
[CPU] sample::interpolate: 5.06724 ms
[CPU] sample::apply_phase_sampled: 4.40805 ms
[CPU] sample_tot: 13.853 ms
[CPU] sample_image::free_data: 0.000438995 ms
[CPU] sample_image_tot: 14.2223 ms
[CPU] reduce_chi2::diff_weighted: 1.21219 ms
[CPU] reduce_chi2::reduction: 0.461524 ms
[CPU] reduce_chi2_tot: 1.6865 ms
[CPU] chi2_imag::free_fint: 0.001209 ms
[CPU] chi2_image_tot: 15.9194 ms

[CPU] chi2_imag::fftw_alloc: 0.001674 ms
[CPU] sample_image::copy_input: 0.367097 ms
[CPU] sample::1st_shift: 0.13667 ms
[CPU] sample::FFT: 3.11477 ms
[CPU] sample::2nd_shift: 0.080389 ms
[CPU] uv_rotate_h: 1.0207 ms
[CPU] sample::interpolate: 5.07742 ms
[CPU] sample::apply_phase_sampled: 4.40238 ms
[CPU] sample_tot: 13.8616 ms
[CPU] sample_image::free_data: 0.000416003 ms
[CPU] sample_image_tot: 14.2369 ms
[CPU] reduce_chi2::diff_weighted: 1.21517 ms
[CPU] reduce_chi2::reduction: 0.462398 ms
[CPU] reduce_chi2_tot: 1.69042 ms
[CPU] chi2_imag::free_fint: 0.000890002 ms
[CPU] chi2_image_tot: 15.9375 ms

[CPU] chi2_imag::fftw_alloc: 0.00169 ms
[CPU] sample_image::copy_input: 0.368274 ms
[CPU] sample::1st_shift: 0.134736 ms
[CPU] sample::FFT: 3.11354 ms
[CPU] sample::2nd_shift: 0.079611 ms
[CPU] uv_rotate_h: 1.01482 ms
[CPU] sample::interpolate: 5.06004 ms
[CPU] sample::apply_phase_sampled: 4.39765 ms
[CPU] sample_tot: 13.8288 ms
[CPU] sample_image::free_data: 0.000856002 ms
[CPU] sample_image_tot: 14.2056 ms
[CPU] reduce_chi2::diff_weighted: 1.20766 ms
[CPU] reduce_chi2::reduction: 0.466253 ms
[CPU] reduce_chi2_tot: 1.68659 ms
[CPU] chi2_imag::free_fint: 0.000847002 ms
[CPU] chi2_image_tot: 15.9023 ms

[CPU] chi2_imag::fftw_alloc: 0.001836 ms
[CPU] sample_image::copy_input: 0.371024 ms
[CPU] sample::1st_shift: 0.136405 ms
[CPU] sample::FFT: 3.11128 ms
[CPU] sample::2nd_shift: 0.079701 ms
[CPU] uv_rotate_h: 1.01588 ms
[CPU] sample::interpolate: 5.06459 ms
[CPU] sample::apply_phase_sampled: 4.38891 ms
[CPU] sample_tot: 13.8268 ms
[CPU] sample_image::free_data: 0.000451 ms
[CPU] sample_image_tot: 14.2063 ms
[CPU] reduce_chi2::diff_weighted: 1.21616 ms
[CPU] reduce_chi2::reduction: 0.463465 ms
[CPU] reduce_chi2_tot: 1.69173 ms
[CPU] chi2_imag::free_fint: 0.000713997 ms
[CPU] chi2_image_tot: 15.9085 ms

[CPU] chi2_imag::fftw_alloc: 0.001745 ms
[CPU] sample_image::copy_input: 0.369479 ms
[CPU] sample::1st_shift: 0.136204 ms
[CPU] sample::FFT: 3.11715 ms
[CPU] sample::2nd_shift: 0.080186 ms
[CPU] uv_rotate_h: 1.01665 ms
[CPU] sample::interpolate: 5.08143 ms
[CPU] sample::apply_phase_sampled: 4.39797 ms
[CPU] sample_tot: 13.8584 ms
[CPU] sample_image::free_data: 0.000510001 ms
[CPU] sample_image_tot: 14.2359 ms
[CPU] reduce_chi2::diff_weighted: 1.22058 ms
[CPU] reduce_chi2::reduction: 0.461289 ms
[CPU] reduce_chi2_tot: 1.69473 ms
[CPU] chi2_imag::free_fint: 0.000818 ms
[CPU] chi2_image_tot: 15.9409 ms
1024	1.000000e+06	float64	12	0	3.046522e-01	1.603433e-02	4.788148e-05	1.597868e-02
# |--> timings: [0.025422474995139055, 0.01611235100426711, 0.016002135002054274, 0.015978675000951625, 0.01598319600452669, 0.01607529700413579, 0.016042893003032077, 0.016119072002766188, 0.01609842700418085, 0.016100298998935614, 0.015996358000847977, 0.016011728999728803, 0.01608977200521622, 0.015990246000001207, 0.01603459800389828, 0.016001785996195395, 0.016018487003748305, 0.015980755000782665, 0.015988054998160806, 0.016028066995204426]

[GPU] chi2_image::malloc_fint: 0.208896 ms
[GPU] chi2_image::copy_observations: 4.46566 ms
[GPU] copy_input_H->D: 5.88317 ms
[GPU] sample::copy_uv_H->D: 3.31181 ms
[GPU] sample::uv_rotate: 0.230368 ms
[GPU] sample::1st_shift: 1.17546 ms
[GPU] sample::FFT: 213.844 ms
[GPU] sample::2nd_shift: 0.733184 ms
[GPU] sample::interpolate: 1.52474 ms
[GPU] sample::apply_phase_sampled: 0.532128 ms
[GPU] sample_tot: 221.695 ms
[GPU] reduce_chi2::diff_weighted: 0.3696 ms
[GPU] reduce_chi2::reduction: 0.247264 ms
[GPU] reduce_chi2_tot: 0.634848 ms
[GPU] chi2_image::free_all: 0.351616 ms
[CPU] chi2_image_tot: 236.479 ms

[GPU] chi2_image::malloc_fint: 0.20576 ms
[GPU] chi2_image::copy_observations: 4.45984 ms
[GPU] copy_input_H->D: 5.85523 ms
[GPU] sample::copy_uv_H->D: 3.28333 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.15814 ms
[GPU] sample::FFT: 4.20416 ms
[GPU] sample::2nd_shift: 0.744448 ms
[GPU] sample::interpolate: 1.52166 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 11.9839 ms
[GPU] reduce_chi2::diff_weighted: 0.367392 ms
[GPU] reduce_chi2::reduction: 0.236576 ms
[GPU] reduce_chi2_tot: 0.621344 ms
[GPU] chi2_image::free_all: 0.34784 ms
[CPU] chi2_image_tot: 23.5559 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.4463 ms
[GPU] copy_input_H->D: 5.85626 ms
[GPU] sample::copy_uv_H->D: 3.2761 ms
[GPU] sample::uv_rotate: 0.219136 ms
[GPU] sample::1st_shift: 1.15814 ms
[GPU] sample::FFT: 4.21539 ms
[GPU] sample::2nd_shift: 0.755712 ms
[GPU] sample::interpolate: 1.51859 ms
[GPU] sample::apply_phase_sampled: 0.531424 ms
[GPU] sample_tot: 11.9982 ms
[GPU] reduce_chi2::diff_weighted: 0.370208 ms
[GPU] reduce_chi2::reduction: 0.235616 ms
[GPU] reduce_chi2_tot: 0.621728 ms
[GPU] chi2_image::free_all: 0.367776 ms
[CPU] chi2_image_tot: 23.568 ms

[GPU] chi2_image::malloc_fint: 0.20384 ms
[GPU] chi2_image::copy_observations: 4.4457 ms
[GPU] copy_input_H->D: 5.85414 ms
[GPU] sample::copy_uv_H->D: 3.28125 ms
[GPU] sample::uv_rotate: 0.22016 ms
[GPU] sample::1st_shift: 1.14995 ms
[GPU] sample::FFT: 4.19942 ms
[GPU] sample::2nd_shift: 0.750592 ms
[GPU] sample::interpolate: 1.52227 ms
[GPU] sample::apply_phase_sampled: 0.532352 ms
[GPU] sample_tot: 11.978 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237984 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.349184 ms
[CPU] chi2_image_tot: 23.5317 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.44131 ms
[GPU] copy_input_H->D: 5.84973 ms
[GPU] sample::copy_uv_H->D: 3.2815 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.16019 ms
[GPU] sample::FFT: 4.20147 ms
[GPU] sample::2nd_shift: 0.73728 ms
[GPU] sample::interpolate: 1.52256 ms
[GPU] sample::apply_phase_sampled: 0.531232 ms
[GPU] sample_tot: 11.9764 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.239328 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.35344 ms
[CPU] chi2_image_tot: 23.5265 ms

[GPU] chi2_image::malloc_fint: 0.1992 ms
[GPU] chi2_image::copy_observations: 4.43654 ms
[GPU] copy_input_H->D: 5.85283 ms
[GPU] sample::copy_uv_H->D: 3.27594 ms
[GPU] sample::uv_rotate: 0.22096 ms
[GPU] sample::1st_shift: 1.15184 ms
[GPU] sample::FFT: 4.20438 ms
[GPU] sample::2nd_shift: 0.751392 ms
[GPU] sample::interpolate: 1.52032 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 11.9748 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.238048 ms
[GPU] reduce_chi2_tot: 0.62192 ms
[GPU] chi2_image::free_all: 0.34816 ms
[CPU] chi2_image_tot: 23.5125 ms

[GPU] chi2_image::malloc_fint: 0.19872 ms
[GPU] chi2_image::copy_observations: 4.43738 ms
[GPU] copy_input_H->D: 5.85136 ms
[GPU] sample::copy_uv_H->D: 3.28253 ms
[GPU] sample::uv_rotate: 0.220736 ms
[GPU] sample::1st_shift: 1.1536 ms
[GPU] sample::FFT: 4.20029 ms
[GPU] sample::2nd_shift: 0.748544 ms
[GPU] sample::interpolate: 1.52013 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 11.9788 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240128 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.349344 ms
[CPU] chi2_image_tot: 23.5179 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.44013 ms
[GPU] copy_input_H->D: 5.84755 ms
[GPU] sample::copy_uv_H->D: 3.3024 ms
[GPU] sample::uv_rotate: 0.221056 ms
[GPU] sample::1st_shift: 1.13254 ms
[GPU] sample::FFT: 4.20896 ms
[GPU] sample::2nd_shift: 0.745472 ms
[GPU] sample::interpolate: 1.52371 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 11.988 ms
[GPU] reduce_chi2::diff_weighted: 0.36752 ms
[GPU] reduce_chi2::reduction: 0.242432 ms
[GPU] reduce_chi2_tot: 0.62624 ms
[GPU] chi2_image::free_all: 0.353312 ms
[CPU] chi2_image_tot: 23.5311 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43818 ms
[GPU] copy_input_H->D: 5.85424 ms
[GPU] sample::copy_uv_H->D: 3.28861 ms
[GPU] sample::uv_rotate: 0.22016 ms
[GPU] sample::1st_shift: 1.17043 ms
[GPU] sample::FFT: 4.20173 ms
[GPU] sample::2nd_shift: 0.737216 ms
[GPU] sample::interpolate: 1.51936 ms
[GPU] sample::apply_phase_sampled: 0.530432 ms
[GPU] sample_tot: 11.9978 ms
[GPU] reduce_chi2::diff_weighted: 0.369216 ms
[GPU] reduce_chi2::reduction: 0.23744 ms
[GPU] reduce_chi2_tot: 0.62272 ms
[GPU] chi2_image::free_all: 0.350112 ms
[CPU] chi2_image_tot: 23.5391 ms

[GPU] chi2_image::malloc_fint: 0.20688 ms
[GPU] chi2_image::copy_observations: 4.44138 ms
[GPU] copy_input_H->D: 5.84976 ms
[GPU] sample::copy_uv_H->D: 3.2777 ms
[GPU] sample::uv_rotate: 0.219808 ms
[GPU] sample::1st_shift: 1.17248 ms
[GPU] sample::FFT: 4.2097 ms
[GPU] sample::2nd_shift: 0.741376 ms
[GPU] sample::interpolate: 1.52438 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.0047 ms
[GPU] reduce_chi2::diff_weighted: 0.367168 ms
[GPU] reduce_chi2::reduction: 0.239584 ms
[GPU] reduce_chi2_tot: 0.62368 ms
[GPU] chi2_image::free_all: 0.350016 ms
[CPU] chi2_image_tot: 23.554 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.44656 ms
[GPU] copy_input_H->D: 5.85251 ms
[GPU] sample::copy_uv_H->D: 3.27882 ms
[GPU] sample::uv_rotate: 0.22016 ms
[GPU] sample::1st_shift: 1.16429 ms
[GPU] sample::FFT: 4.2055 ms
[GPU] sample::2nd_shift: 0.76032 ms
[GPU] sample::interpolate: 1.52166 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.0115 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.236992 ms
[GPU] reduce_chi2_tot: 0.62224 ms
[GPU] chi2_image::free_all: 0.355328 ms
[CPU] chi2_image_tot: 23.5645 ms

[GPU] chi2_image::malloc_fint: 0.198528 ms
[GPU] chi2_image::copy_observations: 4.44003 ms
[GPU] copy_input_H->D: 5.85062 ms
[GPU] sample::copy_uv_H->D: 3.27834 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.15814 ms
[GPU] sample::FFT: 4.20534 ms
[GPU] sample::2nd_shift: 0.746496 ms
[GPU] sample::interpolate: 1.52474 ms
[GPU] sample::apply_phase_sampled: 0.533088 ms
[GPU] sample_tot: 11.9917 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.240512 ms
[GPU] reduce_chi2_tot: 0.628 ms
[GPU] chi2_image::free_all: 0.350048 ms
[CPU] chi2_image_tot: 23.5354 ms

[GPU] chi2_image::malloc_fint: 0.201888 ms
[GPU] chi2_image::copy_observations: 4.4391 ms
[GPU] copy_input_H->D: 5.84922 ms
[GPU] sample::copy_uv_H->D: 3.28707 ms
[GPU] sample::uv_rotate: 0.221824 ms
[GPU] sample::1st_shift: 1.17248 ms
[GPU] sample::FFT: 4.20067 ms
[GPU] sample::2nd_shift: 0.738112 ms
[GPU] sample::interpolate: 1.51962 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 11.991 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239232 ms
[GPU] reduce_chi2_tot: 0.624448 ms
[GPU] chi2_image::free_all: 0.352416 ms
[CPU] chi2_image_tot: 23.5353 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43805 ms
[GPU] copy_input_H->D: 5.84832 ms
[GPU] sample::copy_uv_H->D: 3.28333 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.14483 ms
[GPU] sample::FFT: 4.2199 ms
[GPU] sample::2nd_shift: 0.740352 ms
[GPU] sample::interpolate: 1.52038 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 11.9808 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239584 ms
[GPU] reduce_chi2_tot: 0.624704 ms
[GPU] chi2_image::free_all: 0.35104 ms
[CPU] chi2_image_tot: 23.5203 ms

[GPU] chi2_image::malloc_fint: 0.205472 ms
[GPU] chi2_image::copy_observations: 4.44518 ms
[GPU] copy_input_H->D: 5.85571 ms
[GPU] sample::copy_uv_H->D: 3.28301 ms
[GPU] sample::uv_rotate: 0.22016 ms
[GPU] sample::1st_shift: 1.16323 ms
[GPU] sample::FFT: 4.19683 ms
[GPU] sample::2nd_shift: 0.731136 ms
[GPU] sample::interpolate: 1.52234 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 11.9698 ms
[GPU] reduce_chi2::diff_weighted: 0.368512 ms
[GPU] reduce_chi2::reduction: 0.243776 ms
[GPU] reduce_chi2_tot: 0.628864 ms
[GPU] chi2_image::free_all: 0.349088 ms
[CPU] chi2_image_tot: 23.533 ms

[GPU] chi2_image::malloc_fint: 0.19792 ms
[GPU] chi2_image::copy_observations: 4.44717 ms
[GPU] copy_input_H->D: 5.8503 ms
[GPU] sample::copy_uv_H->D: 3.28026 ms
[GPU] sample::uv_rotate: 0.22016 ms
[GPU] sample::1st_shift: 1.16099 ms
[GPU] sample::FFT: 4.20166 ms
[GPU] sample::2nd_shift: 0.73728 ms
[GPU] sample::interpolate: 1.52019 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 11.9736 ms
[GPU] reduce_chi2::diff_weighted: 0.370432 ms
[GPU] reduce_chi2::reduction: 0.23776 ms
[GPU] reduce_chi2_tot: 0.623712 ms
[GPU] chi2_image::free_all: 0.353952 ms
[CPU] chi2_image_tot: 23.5255 ms

[GPU] chi2_image::malloc_fint: 0.198304 ms
[GPU] chi2_image::copy_observations: 4.44026 ms
[GPU] copy_input_H->D: 5.86342 ms
[GPU] sample::copy_uv_H->D: 3.28218 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.15072 ms
[GPU] sample::FFT: 4.2119 ms
[GPU] sample::2nd_shift: 0.738144 ms
[GPU] sample::interpolate: 1.52218 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 11.9777 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23856 ms
[GPU] reduce_chi2_tot: 0.623936 ms
[GPU] chi2_image::free_all: 0.350208 ms
[CPU] chi2_image_tot: 23.5309 ms

[GPU] chi2_image::malloc_fint: 0.201824 ms
[GPU] chi2_image::copy_observations: 4.4361 ms
[GPU] copy_input_H->D: 5.84797 ms
[GPU] sample::copy_uv_H->D: 3.27674 ms
[GPU] sample::uv_rotate: 0.22016 ms
[GPU] sample::1st_shift: 1.16502 ms
[GPU] sample::FFT: 4.20454 ms
[GPU] sample::2nd_shift: 0.740128 ms
[GPU] sample::interpolate: 1.51814 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 11.9804 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.240032 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.3504 ms
[CPU] chi2_image_tot: 23.5197 ms

[GPU] chi2_image::malloc_fint: 0.198912 ms
[GPU] chi2_image::copy_observations: 4.44694 ms
[GPU] copy_input_H->D: 5.8487 ms
[GPU] sample::copy_uv_H->D: 3.27686 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.16224 ms
[GPU] sample::FFT: 4.20547 ms
[GPU] sample::2nd_shift: 0.746144 ms
[GPU] sample::interpolate: 1.51962 ms
[GPU] sample::apply_phase_sampled: 0.532064 ms
[GPU] sample_tot: 11.986 ms
[GPU] reduce_chi2::diff_weighted: 0.3672 ms
[GPU] reduce_chi2::reduction: 0.236864 ms
[GPU] reduce_chi2_tot: 0.620768 ms
[GPU] chi2_image::free_all: 0.353824 ms
[CPU] chi2_image_tot: 23.5331 ms

[GPU] chi2_image::malloc_fint: 0.198016 ms
[GPU] chi2_image::copy_observations: 4.44435 ms
[GPU] copy_input_H->D: 5.85354 ms
[GPU] sample::copy_uv_H->D: 3.27754 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.16224 ms
[GPU] sample::FFT: 4.2057 ms
[GPU] sample::2nd_shift: 0.733824 ms
[GPU] sample::interpolate: 1.51962 ms
[GPU] sample::apply_phase_sampled: 0.531424 ms
[GPU] sample_tot: 11.9982 ms
[GPU] reduce_chi2::diff_weighted: 0.3672 ms
[GPU] reduce_chi2::reduction: 0.239968 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.348512 ms
[CPU] chi2_image_tot: 23.5432 ms
2048	1.000000e+06	float64	0	8	4.485576e-01	2.360829e-02	1.437314e-05	2.358711e-02
# |--> timings: [0.2365639440031373, 0.023627305999980308, 0.023639056002139114, 0.023603845002071466, 0.023598833999130875, 0.0235871050026617, 0.023593352998432238, 0.023602898996614385, 0.023609946001670323, 0.023624957000720315, 0.023636231999262236, 0.023606295995705295, 0.023610488999111112, 0.023598090003360994, 0.023605616996064782, 0.023597149003762752, 0.02360295900143683, 0.02359037800488295, 0.02360344499902567, 0.023619634994247463]

[GPU] chi2_image::malloc_fint: 0.216096 ms
[GPU] chi2_image::copy_observations: 4.4487 ms
[GPU] copy_input_H->D: 5.85389 ms
[GPU] sample::copy_uv_H->D: 3.29114 ms
[GPU] sample::uv_rotate: 0.221792 ms
[GPU] sample::1st_shift: 1.06269 ms
[GPU] sample::FFT: 4.20544 ms
[GPU] sample::2nd_shift: 0.914432 ms
[GPU] sample::interpolate: 1.5145 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.0637 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.243232 ms
[GPU] reduce_chi2_tot: 0.62848 ms
[GPU] chi2_image::free_all: 0.352256 ms
[CPU] chi2_image_tot: 23.6456 ms

[GPU] chi2_image::malloc_fint: 0.204256 ms
[GPU] chi2_image::copy_observations: 4.43725 ms
[GPU] copy_input_H->D: 5.85078 ms
[GPU] sample::copy_uv_H->D: 3.28307 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.06554 ms
[GPU] sample::FFT: 4.19754 ms
[GPU] sample::2nd_shift: 0.915424 ms
[GPU] sample::interpolate: 1.5145 ms
[GPU] sample::apply_phase_sampled: 0.533504 ms
[GPU] sample_tot: 12.0556 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.246592 ms
[GPU] reduce_chi2_tot: 0.630784 ms
[GPU] chi2_image::free_all: 0.352384 ms
[CPU] chi2_image_tot: 23.6095 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.45763 ms
[GPU] copy_input_H->D: 5.84794 ms
[GPU] sample::copy_uv_H->D: 3.29485 ms
[GPU] sample::uv_rotate: 0.220928 ms
[GPU] sample::1st_shift: 1.06496 ms
[GPU] sample::FFT: 4.20352 ms
[GPU] sample::2nd_shift: 0.913408 ms
[GPU] sample::interpolate: 1.5104 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.074 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239584 ms
[GPU] reduce_chi2_tot: 0.623456 ms
[GPU] chi2_image::free_all: 0.356832 ms
[CPU] chi2_image_tot: 23.637 ms

[GPU] chi2_image::malloc_fint: 0.199488 ms
[GPU] chi2_image::copy_observations: 4.44518 ms
[GPU] copy_input_H->D: 5.87901 ms
[GPU] sample::copy_uv_H->D: 3.28765 ms
[GPU] sample::uv_rotate: 0.22016 ms
[GPU] sample::1st_shift: 1.06957 ms
[GPU] sample::FFT: 4.20115 ms
[GPU] sample::2nd_shift: 0.925696 ms
[GPU] sample::interpolate: 1.5145 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.0744 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.238944 ms
[GPU] reduce_chi2_tot: 0.621824 ms
[GPU] chi2_image::free_all: 0.35568 ms
[CPU] chi2_image_tot: 23.6559 ms

[GPU] chi2_image::malloc_fint: 0.197792 ms
[GPU] chi2_image::copy_observations: 4.44262 ms
[GPU] copy_input_H->D: 5.85757 ms
[GPU] sample::copy_uv_H->D: 3.27987 ms
[GPU] sample::uv_rotate: 0.224256 ms
[GPU] sample::1st_shift: 1.0639 ms
[GPU] sample::FFT: 4.19648 ms
[GPU] sample::2nd_shift: 0.9216 ms
[GPU] sample::interpolate: 1.51002 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.0529 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239776 ms
[GPU] reduce_chi2_tot: 0.6264 ms
[GPU] chi2_image::free_all: 0.35424 ms
[CPU] chi2_image_tot: 23.6096 ms

[GPU] chi2_image::malloc_fint: 0.202976 ms
[GPU] chi2_image::copy_observations: 4.43914 ms
[GPU] copy_input_H->D: 5.86458 ms
[GPU] sample::copy_uv_H->D: 3.27779 ms
[GPU] sample::uv_rotate: 0.2208 ms
[GPU] sample::1st_shift: 1.06458 ms
[GPU] sample::FFT: 4.20045 ms
[GPU] sample::2nd_shift: 0.92224 ms
[GPU] sample::interpolate: 1.51424 ms
[GPU] sample::apply_phase_sampled: 0.53216 ms
[GPU] sample_tot: 12.0515 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.23984 ms
[GPU] reduce_chi2_tot: 0.624224 ms
[GPU] chi2_image::free_all: 0.35328 ms
[CPU] chi2_image_tot: 23.6138 ms

[GPU] chi2_image::malloc_fint: 0.198592 ms
[GPU] chi2_image::copy_observations: 4.44822 ms
[GPU] copy_input_H->D: 5.85232 ms
[GPU] sample::copy_uv_H->D: 3.31312 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.06288 ms
[GPU] sample::FFT: 4.2127 ms
[GPU] sample::2nd_shift: 0.914432 ms
[GPU] sample::interpolate: 1.51651 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.0987 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239296 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.36064 ms
[CPU] chi2_image_tot: 23.6598 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.43494 ms
[GPU] copy_input_H->D: 5.85526 ms
[GPU] sample::copy_uv_H->D: 3.28538 ms
[GPU] sample::uv_rotate: 0.221088 ms
[GPU] sample::1st_shift: 1.05574 ms
[GPU] sample::FFT: 4.20528 ms
[GPU] sample::2nd_shift: 0.917408 ms
[GPU] sample::interpolate: 1.50938 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.05 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.237984 ms
[GPU] reduce_chi2_tot: 0.623776 ms
[GPU] chi2_image::free_all: 0.352256 ms
[CPU] chi2_image_tot: 23.5933 ms

[GPU] chi2_image::malloc_fint: 0.198016 ms
[GPU] chi2_image::copy_observations: 4.43958 ms
[GPU] copy_input_H->D: 5.85082 ms
[GPU] sample::copy_uv_H->D: 3.28195 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.06275 ms
[GPU] sample::FFT: 4.2041 ms
[GPU] sample::2nd_shift: 0.917504 ms
[GPU] sample::interpolate: 1.51347 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.0532 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.243936 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_image::free_all: 0.35328 ms
[CPU] chi2_image_tot: 23.6031 ms

[GPU] chi2_image::malloc_fint: 0.197856 ms
[GPU] chi2_image::copy_observations: 4.44496 ms
[GPU] copy_input_H->D: 5.85139 ms
[GPU] sample::copy_uv_H->D: 3.27782 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.06394 ms
[GPU] sample::FFT: 4.21094 ms
[GPU] sample::2nd_shift: 0.908288 ms
[GPU] sample::interpolate: 1.50787 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 12.0504 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240544 ms
[GPU] reduce_chi2_tot: 0.624384 ms
[GPU] chi2_image::free_all: 0.357504 ms
[CPU] chi2_image_tot: 23.6039 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43843 ms
[GPU] copy_input_H->D: 5.84813 ms
[GPU] sample::copy_uv_H->D: 3.29238 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.06784 ms
[GPU] sample::FFT: 4.20947 ms
[GPU] sample::2nd_shift: 0.927456 ms
[GPU] sample::interpolate: 1.51654 ms
[GPU] sample::apply_phase_sampled: 0.53312 ms
[GPU] sample_tot: 12.0906 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240672 ms
[GPU] reduce_chi2_tot: 0.624256 ms
[GPU] chi2_image::free_all: 0.355488 ms
[CPU] chi2_image_tot: 23.6348 ms

[GPU] chi2_image::malloc_fint: 0.198304 ms
[GPU] chi2_image::copy_observations: 4.44416 ms
[GPU] copy_input_H->D: 5.85347 ms
[GPU] sample::copy_uv_H->D: 3.28106 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.06598 ms
[GPU] sample::FFT: 4.22605 ms
[GPU] sample::2nd_shift: 0.91712 ms
[GPU] sample::interpolate: 1.51536 ms
[GPU] sample::apply_phase_sampled: 0.532288 ms
[GPU] sample_tot: 12.0771 ms
[GPU] reduce_chi2::diff_weighted: 0.366336 ms
[GPU] reduce_chi2::reduction: 0.240192 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.351296 ms
[CPU] chi2_image_tot: 23.6256 ms

[GPU] chi2_image::malloc_fint: 0.202624 ms
[GPU] chi2_image::copy_observations: 4.43626 ms
[GPU] copy_input_H->D: 5.85018 ms
[GPU] sample::copy_uv_H->D: 3.27584 ms
[GPU] sample::uv_rotate: 0.220896 ms
[GPU] sample::1st_shift: 1.06246 ms
[GPU] sample::FFT: 4.21488 ms
[GPU] sample::2nd_shift: 0.9216 ms
[GPU] sample::interpolate: 1.51827 ms
[GPU] sample::apply_phase_sampled: 0.532192 ms
[GPU] sample_tot: 12.0649 ms
[GPU] reduce_chi2::diff_weighted: 0.367232 ms
[GPU] reduce_chi2::reduction: 0.240672 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.353504 ms
[CPU] chi2_image_tot: 23.6118 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.44211 ms
[GPU] copy_input_H->D: 5.85114 ms
[GPU] sample::copy_uv_H->D: 3.27437 ms
[GPU] sample::uv_rotate: 0.2208 ms
[GPU] sample::1st_shift: 1.05677 ms
[GPU] sample::FFT: 4.2079 ms
[GPU] sample::2nd_shift: 0.912352 ms
[GPU] sample::interpolate: 1.51552 ms
[GPU] sample::apply_phase_sampled: 0.533216 ms
[GPU] sample_tot: 12.0504 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.623232 ms
[GPU] chi2_image::free_all: 0.360608 ms
[CPU] chi2_image_tot: 23.604 ms

[GPU] chi2_image::malloc_fint: 0.198336 ms
[GPU] chi2_image::copy_observations: 4.43773 ms
[GPU] copy_input_H->D: 5.85386 ms
[GPU] sample::copy_uv_H->D: 3.28323 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.05834 ms
[GPU] sample::FFT: 4.20557 ms
[GPU] sample::2nd_shift: 0.922464 ms
[GPU] sample::interpolate: 1.5145 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.0584 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239744 ms
[GPU] reduce_chi2_tot: 0.623808 ms
[GPU] chi2_image::free_all: 0.442528 ms
[CPU] chi2_image_tot: 23.6942 ms

[GPU] chi2_image::malloc_fint: 0.204064 ms
[GPU] chi2_image::copy_observations: 4.44118 ms
[GPU] copy_input_H->D: 5.85626 ms
[GPU] sample::copy_uv_H->D: 3.27674 ms
[GPU] sample::uv_rotate: 0.220992 ms
[GPU] sample::1st_shift: 1.05933 ms
[GPU] sample::FFT: 4.20874 ms
[GPU] sample::2nd_shift: 0.910048 ms
[GPU] sample::interpolate: 1.5145 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.0452 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.23904 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.353344 ms
[CPU] chi2_image_tot: 23.6012 ms

[GPU] chi2_image::malloc_fint: 0.198272 ms
[GPU] chi2_image::copy_observations: 4.44954 ms
[GPU] copy_input_H->D: 5.86445 ms
[GPU] sample::copy_uv_H->D: 3.27478 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 1.05574 ms
[GPU] sample::FFT: 4.20624 ms
[GPU] sample::2nd_shift: 0.912384 ms
[GPU] sample::interpolate: 1.51142 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.0324 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.623552 ms
[GPU] chi2_image::free_all: 0.3584 ms
[CPU] chi2_image_tot: 23.6066 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43843 ms
[GPU] copy_input_H->D: 5.84883 ms
[GPU] sample::copy_uv_H->D: 3.2752 ms
[GPU] sample::uv_rotate: 0.220736 ms
[GPU] sample::1st_shift: 1.06803 ms
[GPU] sample::FFT: 4.21584 ms
[GPU] sample::2nd_shift: 0.909312 ms
[GPU] sample::interpolate: 1.51338 ms
[GPU] sample::apply_phase_sampled: 0.532416 ms
[GPU] sample_tot: 12.056 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239744 ms
[GPU] reduce_chi2_tot: 0.624384 ms
[GPU] chi2_image::free_all: 0.356832 ms
[CPU] chi2_image_tot: 23.6041 ms

[GPU] chi2_image::malloc_fint: 0.198624 ms
[GPU] chi2_image::copy_observations: 4.44522 ms
[GPU] copy_input_H->D: 5.8569 ms
[GPU] sample::copy_uv_H->D: 3.27936 ms
[GPU] sample::uv_rotate: 0.2208 ms
[GPU] sample::1st_shift: 1.06394 ms
[GPU] sample::FFT: 4.20416 ms
[GPU] sample::2nd_shift: 0.925696 ms
[GPU] sample::interpolate: 1.5121 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 12.0566 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.622816 ms
[GPU] chi2_image::free_all: 0.352256 ms
[CPU] chi2_image_tot: 23.6101 ms

[GPU] chi2_image::malloc_fint: 0.202368 ms
[GPU] chi2_image::copy_observations: 4.43738 ms
[GPU] copy_input_H->D: 5.85024 ms
[GPU] sample::copy_uv_H->D: 3.25882 ms
[GPU] sample::uv_rotate: 0.221152 ms
[GPU] sample::1st_shift: 1.05466 ms
[GPU] sample::FFT: 4.20045 ms
[GPU] sample::2nd_shift: 0.918528 ms
[GPU] sample::interpolate: 1.5145 ms
[GPU] sample::apply_phase_sampled: 0.533056 ms
[GPU] sample_tot: 12.0166 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.239264 ms
[GPU] reduce_chi2_tot: 0.623808 ms
[GPU] chi2_image::free_all: 0.356224 ms
[CPU] chi2_image_tot: 23.5673 ms
2048	1.000000e+06	float64	0	16	4.501366e-01	2.369140e-02	2.692259e-05	2.364368e-02
# |--> timings: [0.023703253995336127, 0.02368116899742745, 0.023709738998149987, 0.023727839994535316, 0.02368470499641262, 0.02368726400163723, 0.023731843000859953, 0.023664505999477115, 0.02367819299979601, 0.0236756209997111, 0.02370601500297198, 0.023701435995462816, 0.023684364998189267, 0.023675529002503026, 0.0237665710010333, 0.023677384997426998, 0.023679778998484835, 0.02367572100047255, 0.023685236999881454, 0.0236436830018647]

[GPU] chi2_image::malloc_fint: 0.212 ms
[GPU] chi2_image::copy_observations: 4.45133 ms
[GPU] copy_input_H->D: 5.85293 ms
[GPU] sample::copy_uv_H->D: 3.27418 ms
[GPU] sample::uv_rotate: 0.221152 ms
[GPU] sample::1st_shift: 0.971648 ms
[GPU] sample::FFT: 4.2097 ms
[GPU] sample::2nd_shift: 0.819168 ms
[GPU] sample::interpolate: 1.50323 ms
[GPU] sample::apply_phase_sampled: 0.57216 ms
[GPU] sample_tot: 11.8927 ms
[GPU] reduce_chi2::diff_weighted: 0.369184 ms
[GPU] reduce_chi2::reduction: 0.23984 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.353216 ms
[CPU] chi2_image_tot: 23.4713 ms

[GPU] chi2_image::malloc_fint: 0.2048 ms
[GPU] chi2_image::copy_observations: 4.43744 ms
[GPU] copy_input_H->D: 5.85034 ms
[GPU] sample::copy_uv_H->D: 3.27034 ms
[GPU] sample::uv_rotate: 0.220896 ms
[GPU] sample::1st_shift: 0.973792 ms
[GPU] sample::FFT: 4.20957 ms
[GPU] sample::2nd_shift: 0.8192 ms
[GPU] sample::interpolate: 1.50202 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 11.8835 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241408 ms
[GPU] reduce_chi2_tot: 0.625472 ms
[GPU] chi2_image::free_all: 0.353952 ms
[CPU] chi2_image_tot: 23.4354 ms

[GPU] chi2_image::malloc_fint: 0.197664 ms
[GPU] chi2_image::copy_observations: 4.4407 ms
[GPU] copy_input_H->D: 5.85219 ms
[GPU] sample::copy_uv_H->D: 3.28125 ms
[GPU] sample::uv_rotate: 0.222944 ms
[GPU] sample::1st_shift: 0.9728 ms
[GPU] sample::FFT: 4.21376 ms
[GPU] sample::2nd_shift: 0.811008 ms
[GPU] sample::interpolate: 1.50221 ms
[GPU] sample::apply_phase_sampled: 0.571104 ms
[GPU] sample_tot: 11.8968 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239904 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.359648 ms
[CPU] chi2_image_tot: 23.4535 ms

[GPU] chi2_image::malloc_fint: 0.199392 ms
[GPU] chi2_image::copy_observations: 4.43392 ms
[GPU] copy_input_H->D: 5.84803 ms
[GPU] sample::copy_uv_H->D: 3.27235 ms
[GPU] sample::uv_rotate: 0.221024 ms
[GPU] sample::1st_shift: 0.975488 ms
[GPU] sample::FFT: 4.21232 ms
[GPU] sample::2nd_shift: 0.820224 ms
[GPU] sample::interpolate: 1.50938 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.9005 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239072 ms
[GPU] reduce_chi2_tot: 0.624416 ms
[GPU] chi2_image::free_all: 0.352672 ms
[CPU] chi2_image_tot: 23.4357 ms

[GPU] chi2_image::malloc_fint: 0.198688 ms
[GPU] chi2_image::copy_observations: 4.4489 ms
[GPU] copy_input_H->D: 5.87366 ms
[GPU] sample::copy_uv_H->D: 3.27885 ms
[GPU] sample::uv_rotate: 0.22016 ms
[GPU] sample::1st_shift: 0.973504 ms
[GPU] sample::FFT: 4.20326 ms
[GPU] sample::2nd_shift: 0.823264 ms
[GPU] sample::interpolate: 1.50829 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.898 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240224 ms
[GPU] reduce_chi2_tot: 0.626656 ms
[GPU] chi2_image::free_all: 0.356608 ms
[CPU] chi2_image_tot: 23.4828 ms

[GPU] chi2_image::malloc_fint: 0.269312 ms
[GPU] chi2_image::copy_observations: 4.44282 ms
[GPU] copy_input_H->D: 5.85437 ms
[GPU] sample::copy_uv_H->D: 3.2815 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.975712 ms
[GPU] sample::FFT: 4.20614 ms
[GPU] sample::2nd_shift: 0.82096 ms
[GPU] sample::interpolate: 1.50733 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 11.9055 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23984 ms
[GPU] reduce_chi2_tot: 0.625568 ms
[GPU] chi2_image::free_all: 0.354336 ms
[CPU] chi2_image_tot: 23.532 ms

[GPU] chi2_image::malloc_fint: 0.19792 ms
[GPU] chi2_image::copy_observations: 4.45344 ms
[GPU] copy_input_H->D: 5.85178 ms
[GPU] sample::copy_uv_H->D: 3.27222 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.9728 ms
[GPU] sample::FFT: 4.20352 ms
[GPU] sample::2nd_shift: 0.818912 ms
[GPU] sample::interpolate: 1.50426 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.892 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241344 ms
[GPU] reduce_chi2_tot: 0.624576 ms
[GPU] chi2_image::free_all: 0.359328 ms
[CPU] chi2_image_tot: 23.4649 ms

[GPU] chi2_image::malloc_fint: 0.197024 ms
[GPU] chi2_image::copy_observations: 4.43715 ms
[GPU] copy_input_H->D: 5.85267 ms
[GPU] sample::copy_uv_H->D: 3.27792 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.970272 ms
[GPU] sample::FFT: 4.22739 ms
[GPU] sample::2nd_shift: 0.83008 ms
[GPU] sample::interpolate: 1.50733 ms
[GPU] sample::apply_phase_sampled: 0.571168 ms
[GPU] sample_tot: 11.9206 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239744 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.353024 ms
[CPU] chi2_image_tot: 23.464 ms

[GPU] chi2_image::malloc_fint: 0.201856 ms
[GPU] chi2_image::copy_observations: 4.43955 ms
[GPU] copy_input_H->D: 5.84909 ms
[GPU] sample::copy_uv_H->D: 3.27837 ms
[GPU] sample::uv_rotate: 0.2208 ms
[GPU] sample::1st_shift: 0.975872 ms
[GPU] sample::FFT: 4.21888 ms
[GPU] sample::2nd_shift: 0.811008 ms
[GPU] sample::interpolate: 1.50726 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 11.8987 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240384 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.367584 ms
[CPU] chi2_image_tot: 23.4588 ms

[GPU] chi2_image::malloc_fint: 0.198496 ms
[GPU] chi2_image::copy_observations: 4.4385 ms
[GPU] copy_input_H->D: 5.85245 ms
[GPU] sample::copy_uv_H->D: 3.27293 ms
[GPU] sample::uv_rotate: 0.221024 ms
[GPU] sample::1st_shift: 0.967648 ms
[GPU] sample::FFT: 4.20451 ms
[GPU] sample::2nd_shift: 0.820032 ms
[GPU] sample::interpolate: 1.50938 ms
[GPU] sample::apply_phase_sampled: 0.572096 ms
[GPU] sample_tot: 11.8858 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.23984 ms
[GPU] reduce_chi2_tot: 0.623936 ms
[GPU] chi2_image::free_all: 0.356416 ms
[CPU] chi2_image_tot: 23.4351 ms

[GPU] chi2_image::malloc_fint: 0.204544 ms
[GPU] chi2_image::copy_observations: 4.44109 ms
[GPU] copy_input_H->D: 5.85763 ms
[GPU] sample::copy_uv_H->D: 3.27085 ms
[GPU] sample::uv_rotate: 0.22096 ms
[GPU] sample::1st_shift: 0.975872 ms
[GPU] sample::FFT: 4.2056 ms
[GPU] sample::2nd_shift: 0.820992 ms
[GPU] sample::interpolate: 1.50806 ms
[GPU] sample::apply_phase_sampled: 0.570112 ms
[GPU] sample_tot: 11.8893 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.244288 ms
[GPU] reduce_chi2_tot: 0.629376 ms
[GPU] chi2_image::free_all: 0.354304 ms
[CPU] chi2_image_tot: 23.4544 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43904 ms
[GPU] copy_input_H->D: 5.85216 ms
[GPU] sample::copy_uv_H->D: 3.2727 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.971712 ms
[GPU] sample::FFT: 4.20352 ms
[GPU] sample::2nd_shift: 0.818912 ms
[GPU] sample::interpolate: 1.5007 ms
[GPU] sample::apply_phase_sampled: 0.57136 ms
[GPU] sample_tot: 11.8764 ms
[GPU] reduce_chi2::diff_weighted: 0.369536 ms
[GPU] reduce_chi2::reduction: 0.241216 ms
[GPU] reduce_chi2_tot: 0.628256 ms
[GPU] chi2_image::free_all: 0.355264 ms
[CPU] chi2_image_tot: 23.4302 ms

[GPU] chi2_image::malloc_fint: 0.199392 ms
[GPU] chi2_image::copy_observations: 4.44218 ms
[GPU] copy_input_H->D: 5.85114 ms
[GPU] sample::copy_uv_H->D: 3.26666 ms
[GPU] sample::uv_rotate: 0.220832 ms
[GPU] sample::1st_shift: 0.973408 ms
[GPU] sample::FFT: 4.21277 ms
[GPU] sample::2nd_shift: 0.817152 ms
[GPU] sample::interpolate: 1.50797 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.8867 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239648 ms
[GPU] reduce_chi2_tot: 0.623424 ms
[GPU] chi2_image::free_all: 0.354304 ms
[CPU] chi2_image_tot: 23.4369 ms

[GPU] chi2_image::malloc_fint: 0.198432 ms
[GPU] chi2_image::copy_observations: 4.4448 ms
[GPU] copy_input_H->D: 5.84845 ms
[GPU] sample::copy_uv_H->D: 3.2728 ms
[GPU] sample::uv_rotate: 0.22096 ms
[GPU] sample::1st_shift: 0.974848 ms
[GPU] sample::FFT: 4.2081 ms
[GPU] sample::2nd_shift: 0.807936 ms
[GPU] sample::interpolate: 1.50426 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.8791 ms
[GPU] reduce_chi2::diff_weighted: 0.369376 ms
[GPU] reduce_chi2::reduction: 0.239456 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.355072 ms
[CPU] chi2_image_tot: 23.4299 ms

[GPU] chi2_image::malloc_fint: 0.197664 ms
[GPU] chi2_image::copy_observations: 4.43718 ms
[GPU] copy_input_H->D: 5.85267 ms
[GPU] sample::copy_uv_H->D: 3.26864 ms
[GPU] sample::uv_rotate: 0.221152 ms
[GPU] sample::1st_shift: 0.97792 ms
[GPU] sample::FFT: 4.20454 ms
[GPU] sample::2nd_shift: 0.812832 ms
[GPU] sample::interpolate: 1.50701 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.9015 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.24112 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.35408 ms
[CPU] chi2_image_tot: 23.4487 ms

[GPU] chi2_image::malloc_fint: 0.19888 ms
[GPU] chi2_image::copy_observations: 4.44134 ms
[GPU] copy_input_H->D: 5.84986 ms
[GPU] sample::copy_uv_H->D: 3.27158 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.96768 ms
[GPU] sample::FFT: 4.20883 ms
[GPU] sample::2nd_shift: 0.824128 ms
[GPU] sample::interpolate: 1.50522 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.8921 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.240704 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.358304 ms
[CPU] chi2_image_tot: 23.4447 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.44634 ms
[GPU] copy_input_H->D: 5.86035 ms
[GPU] sample::copy_uv_H->D: 3.28051 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.9728 ms
[GPU] sample::FFT: 4.20557 ms
[GPU] sample::2nd_shift: 0.821856 ms
[GPU] sample::interpolate: 1.50221 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 11.8932 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.245952 ms
[GPU] reduce_chi2_tot: 0.630336 ms
[GPU] chi2_image::free_all: 0.355328 ms
[CPU] chi2_image_tot: 23.4626 ms

[GPU] chi2_image::malloc_fint: 0.20464 ms
[GPU] chi2_image::copy_observations: 4.45808 ms
[GPU] copy_input_H->D: 5.84835 ms
[GPU] sample::copy_uv_H->D: 3.27373 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.96256 ms
[GPU] sample::FFT: 4.21232 ms
[GPU] sample::2nd_shift: 0.82608 ms
[GPU] sample::interpolate: 1.50835 ms
[GPU] sample::apply_phase_sampled: 0.572128 ms
[GPU] sample_tot: 11.8986 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24032 ms
[GPU] reduce_chi2_tot: 0.624416 ms
[GPU] chi2_image::free_all: 0.361696 ms
[CPU] chi2_image_tot: 23.4748 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.4375 ms
[GPU] copy_input_H->D: 5.85597 ms
[GPU] sample::copy_uv_H->D: 3.27629 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 0.974624 ms
[GPU] sample::FFT: 4.20205 ms
[GPU] sample::2nd_shift: 0.817696 ms
[GPU] sample::interpolate: 1.50618 ms
[GPU] sample::apply_phase_sampled: 0.571104 ms
[GPU] sample_tot: 11.8889 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.625696 ms
[GPU] chi2_image::free_all: 0.359424 ms
[CPU] chi2_image_tot: 23.4448 ms

[GPU] chi2_image::malloc_fint: 0.205472 ms
[GPU] chi2_image::copy_observations: 4.43869 ms
[GPU] copy_input_H->D: 5.85245 ms
[GPU] sample::copy_uv_H->D: 3.27888 ms
[GPU] sample::uv_rotate: 0.220064 ms
[GPU] sample::1st_shift: 0.973824 ms
[GPU] sample::FFT: 4.20861 ms
[GPU] sample::2nd_shift: 0.810752 ms
[GPU] sample::interpolate: 1.50522 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.8868 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.239392 ms
[GPU] reduce_chi2_tot: 0.625376 ms
[GPU] chi2_image::free_all: 0.36016 ms
[CPU] chi2_image_tot: 23.4496 ms
2048	1.000000e+06	float64	0	32	4.470192e-01	2.352733e-02	2.323505e-05	2.350277e-02
# |--> timings: [0.023526835000666324, 0.023507329999119975, 0.023524759999418166, 0.02350989499973366, 0.02355756000179099, 0.023603278001246508, 0.023536528999102302, 0.02353567400132306, 0.023530013000709005, 0.023507038000389002, 0.02352919000259135, 0.023502774005464744, 0.023511958999733906, 0.023503131000325084, 0.02352159799920628, 0.02351551500032656, 0.023534799001936335, 0.02354937299969606, 0.023515975000918843, 0.023522817995399237]

[CPU] chi2_imag::fftw_alloc: 0.008322 ms
[CPU] sample_image::copy_input: 6.20984 ms
[CPU] sample::1st_shift: 3.06835 ms
[CPU] sample::FFT: 62.4741 ms
[CPU] sample::2nd_shift: 2.84945 ms
[CPU] uv_rotate_h: 3.59287 ms
[CPU] sample::interpolate: 45.3358 ms
[CPU] sample::apply_phase_sampled: 41.9483 ms
[CPU] sample_tot: 159.322 ms
[CPU] sample_image::free_data: 0.063889 ms
[CPU] sample_image_tot: 165.609 ms
[CPU] reduce_chi2::diff_weighted: 7.46192 ms
[CPU] reduce_chi2::reduction: 2.58546 ms
[CPU] reduce_chi2_tot: 10.0549 ms
[CPU] chi2_imag::free_fint: 0.215668 ms
[CPU] chi2_image_tot: 175.906 ms

[CPU] chi2_imag::fftw_alloc: 0.009232 ms
[CPU] sample_image::copy_input: 6.19367 ms
[CPU] sample::1st_shift: 3.1006 ms
[CPU] sample::FFT: 60.4108 ms
[CPU] sample::2nd_shift: 2.87685 ms
[CPU] uv_rotate_h: 3.6153 ms
[CPU] sample::interpolate: 45.3251 ms
[CPU] sample::apply_phase_sampled: 41.9336 ms
[CPU] sample_tot: 157.307 ms
[CPU] sample_image::free_data: 0.065938 ms
[CPU] sample_image_tot: 163.578 ms
[CPU] reduce_chi2::diff_weighted: 7.48969 ms
[CPU] reduce_chi2::reduction: 2.58558 ms
[CPU] reduce_chi2_tot: 10.0818 ms
[CPU] chi2_imag::free_fint: 0.217267 ms
[CPU] chi2_image_tot: 173.894 ms

[CPU] chi2_imag::fftw_alloc: 0.007528 ms
[CPU] sample_image::copy_input: 6.24221 ms
[CPU] sample::1st_shift: 3.08185 ms
[CPU] sample::FFT: 60.4726 ms
[CPU] sample::2nd_shift: 2.85397 ms
[CPU] uv_rotate_h: 3.63937 ms
[CPU] sample::interpolate: 45.3612 ms
[CPU] sample::apply_phase_sampled: 41.9299 ms
[CPU] sample_tot: 157.385 ms
[CPU] sample_image::free_data: 0.068935 ms
[CPU] sample_image_tot: 163.706 ms
[CPU] reduce_chi2::diff_weighted: 7.4932 ms
[CPU] reduce_chi2::reduction: 2.58675 ms
[CPU] reduce_chi2_tot: 10.0864 ms
[CPU] chi2_imag::free_fint: 0.218149 ms
[CPU] chi2_image_tot: 174.026 ms

[CPU] chi2_imag::fftw_alloc: 0.008258 ms
[CPU] sample_image::copy_input: 6.2218 ms
[CPU] sample::1st_shift: 3.10419 ms
[CPU] sample::FFT: 60.4138 ms
[CPU] sample::2nd_shift: 2.86872 ms
[CPU] uv_rotate_h: 3.65041 ms
[CPU] sample::interpolate: 45.3658 ms
[CPU] sample::apply_phase_sampled: 41.9235 ms
[CPU] sample_tot: 157.371 ms
[CPU] sample_image::free_data: 0.064975 ms
[CPU] sample_image_tot: 163.669 ms
[CPU] reduce_chi2::diff_weighted: 7.49497 ms
[CPU] reduce_chi2::reduction: 2.61696 ms
[CPU] reduce_chi2_tot: 10.1203 ms
[CPU] chi2_imag::free_fint: 0.217533 ms
[CPU] chi2_image_tot: 174.023 ms

[CPU] chi2_imag::fftw_alloc: 0.007329 ms
[CPU] sample_image::copy_input: 6.22435 ms
[CPU] sample::1st_shift: 3.0967 ms
[CPU] sample::FFT: 60.4318 ms
[CPU] sample::2nd_shift: 2.87794 ms
[CPU] uv_rotate_h: 3.66568 ms
[CPU] sample::interpolate: 45.3378 ms
[CPU] sample::apply_phase_sampled: 41.9339 ms
[CPU] sample_tot: 157.393 ms
[CPU] sample_image::free_data: 0.064141 ms
[CPU] sample_image_tot: 163.691 ms
[CPU] reduce_chi2::diff_weighted: 7.50323 ms
[CPU] reduce_chi2::reduction: 2.58828 ms
[CPU] reduce_chi2_tot: 10.098 ms
[CPU] chi2_imag::free_fint: 0.218574 ms
[CPU] chi2_image_tot: 174.023 ms

[CPU] chi2_imag::fftw_alloc: 0.008535 ms
[CPU] sample_image::copy_input: 6.22423 ms
[CPU] sample::1st_shift: 3.13343 ms
[CPU] sample::FFT: 60.4097 ms
[CPU] sample::2nd_shift: 2.87488 ms
[CPU] uv_rotate_h: 3.67984 ms
[CPU] sample::interpolate: 45.329 ms
[CPU] sample::apply_phase_sampled: 41.9209 ms
[CPU] sample_tot: 157.392 ms
[CPU] sample_image::free_data: 0.065841 ms
[CPU] sample_image_tot: 163.692 ms
[CPU] reduce_chi2::diff_weighted: 7.54553 ms
[CPU] reduce_chi2::reduction: 2.5914 ms
[CPU] reduce_chi2_tot: 10.1445 ms
[CPU] chi2_imag::free_fint: 0.216699 ms
[CPU] chi2_image_tot: 174.07 ms

[CPU] chi2_imag::fftw_alloc: 0.00847 ms
[CPU] sample_image::copy_input: 6.22073 ms
[CPU] sample::1st_shift: 3.1212 ms
[CPU] sample::FFT: 60.2574 ms
[CPU] sample::2nd_shift: 2.89818 ms
[CPU] uv_rotate_h: 3.65466 ms
[CPU] sample::interpolate: 45.3465 ms
[CPU] sample::apply_phase_sampled: 41.9195 ms
[CPU] sample_tot: 157.246 ms
[CPU] sample_image::free_data: 0.067412 ms
[CPU] sample_image_tot: 163.544 ms
[CPU] reduce_chi2::diff_weighted: 7.48918 ms
[CPU] reduce_chi2::reduction: 2.61748 ms
[CPU] reduce_chi2_tot: 10.1132 ms
[CPU] chi2_imag::free_fint: 0.218497 ms
[CPU] chi2_image_tot: 173.892 ms

[CPU] chi2_imag::fftw_alloc: 0.009292 ms
[CPU] sample_image::copy_input: 6.21583 ms
[CPU] sample::1st_shift: 3.10969 ms
[CPU] sample::FFT: 60.4621 ms
[CPU] sample::2nd_shift: 2.8697 ms
[CPU] uv_rotate_h: 3.67878 ms
[CPU] sample::interpolate: 45.3326 ms
[CPU] sample::apply_phase_sampled: 41.961 ms
[CPU] sample_tot: 157.46 ms
[CPU] sample_image::free_data: 0.065399 ms
[CPU] sample_image_tot: 163.75 ms
[CPU] reduce_chi2::diff_weighted: 7.50686 ms
[CPU] reduce_chi2::reduction: 2.60178 ms
[CPU] reduce_chi2_tot: 10.1155 ms
[CPU] chi2_imag::free_fint: 0.216794 ms
[CPU] chi2_image_tot: 174.1 ms

[CPU] chi2_imag::fftw_alloc: 0.008015 ms
[CPU] sample_image::copy_input: 6.2446 ms
[CPU] sample::1st_shift: 3.09064 ms
[CPU] sample::FFT: 60.4291 ms
[CPU] sample::2nd_shift: 2.86379 ms
[CPU] uv_rotate_h: 3.6415 ms
[CPU] sample::interpolate: 45.3442 ms
[CPU] sample::apply_phase_sampled: 41.9374 ms
[CPU] sample_tot: 157.353 ms
[CPU] sample_image::free_data: 0.062277 ms
[CPU] sample_image_tot: 163.669 ms
[CPU] reduce_chi2::diff_weighted: 7.5595 ms
[CPU] reduce_chi2::reduction: 2.5812 ms
[CPU] reduce_chi2_tot: 10.1473 ms
[CPU] chi2_imag::free_fint: 0.230302 ms
[CPU] chi2_image_tot: 174.063 ms

[CPU] chi2_imag::fftw_alloc: 0.00836801 ms
[CPU] sample_image::copy_input: 6.20838 ms
[CPU] sample::1st_shift: 3.10376 ms
[CPU] sample::FFT: 60.3554 ms
[CPU] sample::2nd_shift: 2.86514 ms
[CPU] uv_rotate_h: 3.67098 ms
[CPU] sample::interpolate: 45.3258 ms
[CPU] sample::apply_phase_sampled: 41.9162 ms
[CPU] sample_tot: 157.282 ms
[CPU] sample_image::free_data: 0.06377 ms
[CPU] sample_image_tot: 163.563 ms
[CPU] reduce_chi2::diff_weighted: 7.51341 ms
[CPU] reduce_chi2::reduction: 2.58229 ms
[CPU] reduce_chi2_tot: 10.1022 ms
[CPU] chi2_imag::free_fint: 0.219642 ms
[CPU] chi2_image_tot: 173.902 ms

[CPU] chi2_imag::fftw_alloc: 0.008938 ms
[CPU] sample_image::copy_input: 6.22393 ms
[CPU] sample::1st_shift: 3.08386 ms
[CPU] sample::FFT: 60.2335 ms
[CPU] sample::2nd_shift: 2.8695 ms
[CPU] uv_rotate_h: 3.68072 ms
[CPU] sample::interpolate: 45.3273 ms
[CPU] sample::apply_phase_sampled: 41.9249 ms
[CPU] sample_tot: 157.167 ms
[CPU] sample_image::free_data: 0.067878 ms
[CPU] sample_image_tot: 163.469 ms
[CPU] reduce_chi2::diff_weighted: 7.4324 ms
[CPU] reduce_chi2::reduction: 2.58018 ms
[CPU] reduce_chi2_tot: 10.0196 ms
[CPU] chi2_imag::free_fint: 0.219797 ms
[CPU] chi2_image_tot: 173.725 ms

[CPU] chi2_imag::fftw_alloc: 0.007324 ms
[CPU] sample_image::copy_input: 6.23793 ms
[CPU] sample::1st_shift: 3.12204 ms
[CPU] sample::FFT: 60.3324 ms
[CPU] sample::2nd_shift: 2.88602 ms
[CPU] uv_rotate_h: 3.64841 ms
[CPU] sample::interpolate: 45.3066 ms
[CPU] sample::apply_phase_sampled: 41.9211 ms
[CPU] sample_tot: 157.262 ms
[CPU] sample_image::free_data: 0.065499 ms
[CPU] sample_image_tot: 163.576 ms
[CPU] reduce_chi2::diff_weighted: 7.47893 ms
[CPU] reduce_chi2::reduction: 2.58646 ms
[CPU] reduce_chi2_tot: 10.0714 ms
[CPU] chi2_imag::free_fint: 0.219054 ms
[CPU] chi2_image_tot: 173.882 ms

[CPU] chi2_imag::fftw_alloc: 0.00766 ms
[CPU] sample_image::copy_input: 6.23172 ms
[CPU] sample::1st_shift: 3.13728 ms
[CPU] sample::FFT: 60.4463 ms
[CPU] sample::2nd_shift: 2.88715 ms
[CPU] uv_rotate_h: 3.66966 ms
[CPU] sample::interpolate: 45.3261 ms
[CPU] sample::apply_phase_sampled: 41.9151 ms
[CPU] sample_tot: 157.429 ms
[CPU] sample_image::free_data: 0.064457 ms
[CPU] sample_image_tot: 163.735 ms
[CPU] reduce_chi2::diff_weighted: 7.53775 ms
[CPU] reduce_chi2::reduction: 2.58197 ms
[CPU] reduce_chi2_tot: 10.1264 ms
[CPU] chi2_imag::free_fint: 0.221324 ms
[CPU] chi2_image_tot: 174.099 ms

[CPU] chi2_imag::fftw_alloc: 0.008319 ms
[CPU] sample_image::copy_input: 6.19334 ms
[CPU] sample::1st_shift: 3.0972 ms
[CPU] sample::FFT: 60.4386 ms
[CPU] sample::2nd_shift: 2.87237 ms
[CPU] uv_rotate_h: 3.67514 ms
[CPU] sample::interpolate: 45.338 ms
[CPU] sample::apply_phase_sampled: 42.0036 ms
[CPU] sample_tot: 157.469 ms
[CPU] sample_image::free_data: 0.064486 ms
[CPU] sample_image_tot: 163.737 ms
[CPU] reduce_chi2::diff_weighted: 7.4636 ms
[CPU] reduce_chi2::reduction: 2.58052 ms
[CPU] reduce_chi2_tot: 10.0513 ms
[CPU] chi2_imag::free_fint: 0.226912 ms
[CPU] chi2_image_tot: 174.032 ms

[CPU] chi2_imag::fftw_alloc: 0.008049 ms
[CPU] sample_image::copy_input: 6.30176 ms
[CPU] sample::1st_shift: 3.06912 ms
[CPU] sample::FFT: 60.4196 ms
[CPU] sample::2nd_shift: 2.8711 ms
[CPU] uv_rotate_h: 3.61162 ms
[CPU] sample::interpolate: 45.3529 ms
[CPU] sample::apply_phase_sampled: 41.9322 ms
[CPU] sample_tot: 157.304 ms
[CPU] sample_image::free_data: 0.066882 ms
[CPU] sample_image_tot: 163.682 ms
[CPU] reduce_chi2::diff_weighted: 7.45126 ms
[CPU] reduce_chi2::reduction: 2.58053 ms
[CPU] reduce_chi2_tot: 10.0404 ms
[CPU] chi2_imag::free_fint: 0.22214 ms
[CPU] chi2_image_tot: 173.961 ms

[CPU] chi2_imag::fftw_alloc: 0.008198 ms
[CPU] sample_image::copy_input: 6.22113 ms
[CPU] sample::1st_shift: 3.10973 ms
[CPU] sample::FFT: 60.5073 ms
[CPU] sample::2nd_shift: 2.86844 ms
[CPU] uv_rotate_h: 3.60741 ms
[CPU] sample::interpolate: 45.3479 ms
[CPU] sample::apply_phase_sampled: 41.9296 ms
[CPU] sample_tot: 157.421 ms
[CPU] sample_image::free_data: 0.066997 ms
[CPU] sample_image_tot: 163.719 ms
[CPU] reduce_chi2::diff_weighted: 7.46306 ms
[CPU] reduce_chi2::reduction: 2.58144 ms
[CPU] reduce_chi2_tot: 10.051 ms
[CPU] chi2_imag::free_fint: 0.219871 ms
[CPU] chi2_image_tot: 174.006 ms

[CPU] chi2_imag::fftw_alloc: 0.008993 ms
[CPU] sample_image::copy_input: 6.22179 ms
[CPU] sample::1st_shift: 3.08566 ms
[CPU] sample::FFT: 60.3637 ms
[CPU] sample::2nd_shift: 2.86708 ms
[CPU] uv_rotate_h: 3.68162 ms
[CPU] sample::interpolate: 45.344 ms
[CPU] sample::apply_phase_sampled: 41.929 ms
[CPU] sample_tot: 157.321 ms
[CPU] sample_image::free_data: 0.06789 ms
[CPU] sample_image_tot: 163.62 ms
[CPU] reduce_chi2::diff_weighted: 7.43834 ms
[CPU] reduce_chi2::reduction: 2.61386 ms
[CPU] reduce_chi2_tot: 10.0592 ms
[CPU] chi2_imag::free_fint: 0.219819 ms
[CPU] chi2_image_tot: 173.917 ms

[CPU] chi2_imag::fftw_alloc: 0.00814 ms
[CPU] sample_image::copy_input: 6.22293 ms
[CPU] sample::1st_shift: 3.11678 ms
[CPU] sample::FFT: 60.5284 ms
[CPU] sample::2nd_shift: 2.87198 ms
[CPU] uv_rotate_h: 3.67598 ms
[CPU] sample::interpolate: 45.3423 ms
[CPU] sample::apply_phase_sampled: 41.9776 ms
[CPU] sample_tot: 157.558 ms
[CPU] sample_image::free_data: 0.063826 ms
[CPU] sample_image_tot: 163.854 ms
[CPU] reduce_chi2::diff_weighted: 7.54443 ms
[CPU] reduce_chi2::reduction: 2.58386 ms
[CPU] reduce_chi2_tot: 10.136 ms
[CPU] chi2_imag::free_fint: 0.220139 ms
[CPU] chi2_image_tot: 174.226 ms

[CPU] chi2_imag::fftw_alloc: 0.008213 ms
[CPU] sample_image::copy_input: 6.22617 ms
[CPU] sample::1st_shift: 3.12886 ms
[CPU] sample::FFT: 60.369 ms
[CPU] sample::2nd_shift: 2.88547 ms
[CPU] uv_rotate_h: 3.66658 ms
[CPU] sample::interpolate: 45.3201 ms
[CPU] sample::apply_phase_sampled: 41.9361 ms
[CPU] sample_tot: 157.355 ms
[CPU] sample_image::free_data: 0.068349 ms
[CPU] sample_image_tot: 163.659 ms
[CPU] reduce_chi2::diff_weighted: 7.57461 ms
[CPU] reduce_chi2::reduction: 2.59143 ms
[CPU] reduce_chi2_tot: 10.1725 ms
[CPU] chi2_imag::free_fint: 0.223389 ms
[CPU] chi2_image_tot: 174.072 ms

[CPU] chi2_imag::fftw_alloc: 0.007992 ms
[CPU] sample_image::copy_input: 6.21004 ms
[CPU] sample::1st_shift: 3.11786 ms
[CPU] sample::FFT: 60.3471 ms
[CPU] sample::2nd_shift: 2.87088 ms
[CPU] uv_rotate_h: 3.67974 ms
[CPU] sample::interpolate: 45.3321 ms
[CPU] sample::apply_phase_sampled: 41.9282 ms
[CPU] sample_tot: 157.322 ms
[CPU] sample_image::free_data: 0.06466 ms
[CPU] sample_image_tot: 163.607 ms
[CPU] reduce_chi2::diff_weighted: 7.58505 ms
[CPU] reduce_chi2::reduction: 2.58124 ms
[CPU] reduce_chi2_tot: 10.1733 ms
[CPU] chi2_imag::free_fint: 0.227854 ms
[CPU] chi2_image_tot: 174.024 ms
2048	1.000000e+06	float64	1	0	3.307574e+00	1.740828e-01	1.466159e-04	1.738012e-01
# |--> timings: [0.17597309299890185, 0.1739656970021315, 0.17409729000064544, 0.17409791999671143, 0.174094927002443, 0.17414078800356947, 0.1739643699984299, 0.17417023099551443, 0.17413459499948658, 0.1739729629989597, 0.17380123100156197, 0.17395400300301844, 0.17416960500122514, 0.1741032309946604, 0.17403222199936863, 0.17407891299808398, 0.17398775599576766, 0.17456740399939008, 0.17414538800221635, 0.17409556000347948]

[CPU] chi2_imag::fftw_alloc: 0.009795 ms
[CPU] sample_image::copy_input: 4.68365 ms
[CPU] sample::1st_shift: 1.74109 ms
[CPU] sample::FFT: 32.3105 ms
[CPU] sample::2nd_shift: 1.58359 ms
[CPU] uv_rotate_h: 1.9998 ms
[CPU] sample::interpolate: 23.07 ms
[CPU] sample::apply_phase_sampled: 20.995 ms
[CPU] sample_tot: 81.7565 ms
[CPU] sample_image::free_data: 0.067275 ms
[CPU] sample_image_tot: 86.5195 ms
[CPU] reduce_chi2::diff_weighted: 3.76822 ms
[CPU] reduce_chi2::reduction: 1.31344 ms
[CPU] reduce_chi2_tot: 5.08871 ms
[CPU] chi2_imag::free_fint: 0.00114 ms
[CPU] chi2_image_tot: 91.6273 ms

[CPU] chi2_imag::fftw_alloc: 0.001199 ms
[CPU] sample_image::copy_input: 3.44884 ms
[CPU] sample::1st_shift: 1.70168 ms
[CPU] sample::FFT: 30.741 ms
[CPU] sample::2nd_shift: 1.5593 ms
[CPU] uv_rotate_h: 1.43165 ms
[CPU] sample::interpolate: 22.238 ms
[CPU] sample::apply_phase_sampled: 20.9837 ms
[CPU] sample_tot: 78.6918 ms
[CPU] sample_image::free_data: 0.050693 ms
[CPU] sample_image_tot: 82.2016 ms
[CPU] reduce_chi2::diff_weighted: 3.79974 ms
[CPU] reduce_chi2::reduction: 1.32254 ms
[CPU] reduce_chi2_tot: 5.12948 ms
[CPU] chi2_imag::free_fint: 0.001254 ms
[CPU] chi2_image_tot: 87.3398 ms

[CPU] chi2_imag::fftw_alloc: 0.001171 ms
[CPU] sample_image::copy_input: 3.47329 ms
[CPU] sample::1st_shift: 1.68927 ms
[CPU] sample::FFT: 30.7226 ms
[CPU] sample::2nd_shift: 1.53769 ms
[CPU] uv_rotate_h: 1.42251 ms
[CPU] sample::interpolate: 22.2174 ms
[CPU] sample::apply_phase_sampled: 20.9888 ms
[CPU] sample_tot: 78.6145 ms
[CPU] sample_image::free_data: 0.066041 ms
[CPU] sample_image_tot: 82.1629 ms
[CPU] reduce_chi2::diff_weighted: 3.79643 ms
[CPU] reduce_chi2::reduction: 1.30842 ms
[CPU] reduce_chi2_tot: 5.11172 ms
[CPU] chi2_imag::free_fint: 0.001302 ms
[CPU] chi2_image_tot: 87.2831 ms

[CPU] chi2_imag::fftw_alloc: 0.001274 ms
[CPU] sample_image::copy_input: 3.47191 ms
[CPU] sample::1st_shift: 1.69368 ms
[CPU] sample::FFT: 30.7415 ms
[CPU] sample::2nd_shift: 1.56639 ms
[CPU] uv_rotate_h: 1.42271 ms
[CPU] sample::interpolate: 24.5556 ms
[CPU] sample::apply_phase_sampled: 21.0484 ms
[CPU] sample_tot: 81.0759 ms
[CPU] sample_image::free_data: 0.042563 ms
[CPU] sample_image_tot: 84.5991 ms
[CPU] reduce_chi2::diff_weighted: 3.80302 ms
[CPU] reduce_chi2::reduction: 1.30336 ms
[CPU] reduce_chi2_tot: 5.11336 ms
[CPU] chi2_imag::free_fint: 0.001214 ms
[CPU] chi2_image_tot: 89.721 ms

[CPU] chi2_imag::fftw_alloc: 0.001604 ms
[CPU] sample_image::copy_input: 3.51883 ms
[CPU] sample::1st_shift: 1.71315 ms
[CPU] sample::FFT: 30.7062 ms
[CPU] sample::2nd_shift: 1.56154 ms
[CPU] uv_rotate_h: 1.41766 ms
[CPU] sample::interpolate: 22.2335 ms
[CPU] sample::apply_phase_sampled: 20.9856 ms
[CPU] sample_tot: 78.6539 ms
[CPU] sample_image::free_data: 0.056483 ms
[CPU] sample_image_tot: 82.2393 ms
[CPU] reduce_chi2::diff_weighted: 3.79132 ms
[CPU] reduce_chi2::reduction: 1.30972 ms
[CPU] reduce_chi2_tot: 5.1105 ms
[CPU] chi2_imag::free_fint: 0.001398 ms
[CPU] chi2_image_tot: 87.3594 ms

[CPU] chi2_imag::fftw_alloc: 0.00157701 ms
[CPU] sample_image::copy_input: 3.44158 ms
[CPU] sample::1st_shift: 1.69892 ms
[CPU] sample::FFT: 30.6732 ms
[CPU] sample::2nd_shift: 1.55285 ms
[CPU] uv_rotate_h: 1.42046 ms
[CPU] sample::interpolate: 22.2592 ms
[CPU] sample::apply_phase_sampled: 20.9808 ms
[CPU] sample_tot: 78.6229 ms
[CPU] sample_image::free_data: 0.041485 ms
[CPU] sample_image_tot: 82.1153 ms
[CPU] reduce_chi2::diff_weighted: 3.80255 ms
[CPU] reduce_chi2::reduction: 1.31778 ms
[CPU] reduce_chi2_tot: 5.1289 ms
[CPU] chi2_imag::free_fint: 0.001092 ms
[CPU] chi2_image_tot: 87.2537 ms

[CPU] chi2_imag::fftw_alloc: 0.001144 ms
[CPU] sample_image::copy_input: 3.49348 ms
[CPU] sample::1st_shift: 1.72335 ms
[CPU] sample::FFT: 30.6442 ms
[CPU] sample::2nd_shift: 1.55682 ms
[CPU] uv_rotate_h: 1.42232 ms
[CPU] sample::interpolate: 22.2355 ms
[CPU] sample::apply_phase_sampled: 20.9873 ms
[CPU] sample_tot: 78.6057 ms
[CPU] sample_image::free_data: 0.04274 ms
[CPU] sample_image_tot: 82.152 ms
[CPU] reduce_chi2::diff_weighted: 3.82167 ms
[CPU] reduce_chi2::reduction: 1.31571 ms
[CPU] reduce_chi2_tot: 5.14625 ms
[CPU] chi2_imag::free_fint: 0.001323 ms
[CPU] chi2_image_tot: 87.3065 ms

[CPU] chi2_imag::fftw_alloc: 0.001481 ms
[CPU] sample_image::copy_input: 3.48371 ms
[CPU] sample::1st_shift: 1.70308 ms
[CPU] sample::FFT: 30.7428 ms
[CPU] sample::2nd_shift: 1.5588 ms
[CPU] uv_rotate_h: 1.42417 ms
[CPU] sample::interpolate: 22.245 ms
[CPU] sample::apply_phase_sampled: 20.9833 ms
[CPU] sample_tot: 78.6951 ms
[CPU] sample_image::free_data: 0.061453 ms
[CPU] sample_image_tot: 82.2492 ms
[CPU] reduce_chi2::diff_weighted: 3.78093 ms
[CPU] reduce_chi2::reduction: 1.31746 ms
[CPU] reduce_chi2_tot: 5.10635 ms
[CPU] chi2_imag::free_fint: 0.001152 ms
[CPU] chi2_image_tot: 87.3643 ms

[CPU] chi2_imag::fftw_alloc: 0.001807 ms
[CPU] sample_image::copy_input: 3.4896 ms
[CPU] sample::1st_shift: 1.69109 ms
[CPU] sample::FFT: 30.6771 ms
[CPU] sample::2nd_shift: 1.54093 ms
[CPU] uv_rotate_h: 1.43159 ms
[CPU] sample::interpolate: 22.2161 ms
[CPU] sample::apply_phase_sampled: 20.9853 ms
[CPU] sample_tot: 78.578 ms
[CPU] sample_image::free_data: 0.041744 ms
[CPU] sample_image_tot: 82.1187 ms
[CPU] reduce_chi2::diff_weighted: 3.8022 ms
[CPU] reduce_chi2::reduction: 1.3167 ms
[CPU] reduce_chi2_tot: 5.12709 ms
[CPU] chi2_imag::free_fint: 0.001213 ms
[CPU] chi2_image_tot: 87.2555 ms

[CPU] chi2_imag::fftw_alloc: 0.00146301 ms
[CPU] sample_image::copy_input: 3.49118 ms
[CPU] sample::1st_shift: 1.7055 ms
[CPU] sample::FFT: 30.7022 ms
[CPU] sample::2nd_shift: 1.54484 ms
[CPU] uv_rotate_h: 1.41884 ms
[CPU] sample::interpolate: 22.2101 ms
[CPU] sample::apply_phase_sampled: 20.9906 ms
[CPU] sample_tot: 78.6081 ms
[CPU] sample_image::free_data: 0.044662 ms
[CPU] sample_image_tot: 82.1538 ms
[CPU] reduce_chi2::diff_weighted: 3.80978 ms
[CPU] reduce_chi2::reduction: 1.30827 ms
[CPU] reduce_chi2_tot: 5.12631 ms
[CPU] chi2_imag::free_fint: 0.00123699 ms
[CPU] chi2_image_tot: 87.2898 ms

[CPU] chi2_imag::fftw_alloc: 0.001169 ms
[CPU] sample_image::copy_input: 3.49619 ms
[CPU] sample::1st_shift: 1.73038 ms
[CPU] sample::FFT: 30.7623 ms
[CPU] sample::2nd_shift: 1.56823 ms
[CPU] uv_rotate_h: 1.43099 ms
[CPU] sample::interpolate: 22.222 ms
[CPU] sample::apply_phase_sampled: 21.0278 ms
[CPU] sample_tot: 78.7768 ms
[CPU] sample_image::free_data: 0.059012 ms
[CPU] sample_image_tot: 82.3416 ms
[CPU] reduce_chi2::diff_weighted: 3.78978 ms
[CPU] reduce_chi2::reduction: 1.31878 ms
[CPU] reduce_chi2_tot: 5.11741 ms
[CPU] chi2_imag::free_fint: 0.00126901 ms
[CPU] chi2_image_tot: 87.4682 ms

[CPU] chi2_imag::fftw_alloc: 0.001239 ms
[CPU] sample_image::copy_input: 3.44232 ms
[CPU] sample::1st_shift: 1.70806 ms
[CPU] sample::FFT: 30.7394 ms
[CPU] sample::2nd_shift: 1.53534 ms
[CPU] uv_rotate_h: 1.42794 ms
[CPU] sample::interpolate: 22.2425 ms
[CPU] sample::apply_phase_sampled: 21.0036 ms
[CPU] sample_tot: 78.699 ms
[CPU] sample_image::free_data: 0.040968 ms
[CPU] sample_image_tot: 82.191 ms
[CPU] reduce_chi2::diff_weighted: 3.7839 ms
[CPU] reduce_chi2::reduction: 1.33994 ms
[CPU] reduce_chi2_tot: 5.13401 ms
[CPU] chi2_imag::free_fint: 0.001503 ms
[CPU] chi2_image_tot: 87.3342 ms

[CPU] chi2_imag::fftw_alloc: 0.001394 ms
[CPU] sample_image::copy_input: 3.52737 ms
[CPU] sample::1st_shift: 1.70259 ms
[CPU] sample::FFT: 30.7411 ms
[CPU] sample::2nd_shift: 1.54782 ms
[CPU] uv_rotate_h: 1.43326 ms
[CPU] sample::interpolate: 22.2301 ms
[CPU] sample::apply_phase_sampled: 20.9938 ms
[CPU] sample_tot: 78.6842 ms
[CPU] sample_image::free_data: 0.047991 ms
[CPU] sample_image_tot: 82.2687 ms
[CPU] reduce_chi2::diff_weighted: 3.79138 ms
[CPU] reduce_chi2::reduction: 1.31855 ms
[CPU] reduce_chi2_tot: 5.12406 ms
[CPU] chi2_imag::free_fint: 0.001136 ms
[CPU] chi2_image_tot: 87.4013 ms

[CPU] chi2_imag::fftw_alloc: 0.001198 ms
[CPU] sample_image::copy_input: 3.48408 ms
[CPU] sample::1st_shift: 1.71186 ms
[CPU] sample::FFT: 30.6342 ms
[CPU] sample::2nd_shift: 1.56447 ms
[CPU] uv_rotate_h: 1.43505 ms
[CPU] sample::interpolate: 22.2452 ms
[CPU] sample::apply_phase_sampled: 20.9826 ms
[CPU] sample_tot: 78.6085 ms
[CPU] sample_image::free_data: 0.063514 ms
[CPU] sample_image_tot: 82.1656 ms
[CPU] reduce_chi2::diff_weighted: 3.78417 ms
[CPU] reduce_chi2::reduction: 1.31675 ms
[CPU] reduce_chi2_tot: 5.10922 ms
[CPU] chi2_imag::free_fint: 0.001264 ms
[CPU] chi2_image_tot: 87.283 ms

[CPU] chi2_imag::fftw_alloc: 0.001177 ms
[CPU] sample_image::copy_input: 3.44374 ms
[CPU] sample::1st_shift: 1.70141 ms
[CPU] sample::FFT: 30.7605 ms
[CPU] sample::2nd_shift: 1.55985 ms
[CPU] uv_rotate_h: 1.41719 ms
[CPU] sample::interpolate: 22.2436 ms
[CPU] sample::apply_phase_sampled: 20.9804 ms
[CPU] sample_tot: 78.6994 ms
[CPU] sample_image::free_data: 0.042889 ms
[CPU] sample_image_tot: 82.1956 ms
[CPU] reduce_chi2::diff_weighted: 3.79756 ms
[CPU] reduce_chi2::reduction: 1.3145 ms
[CPU] reduce_chi2_tot: 5.12061 ms
[CPU] chi2_imag::free_fint: 0.001412 ms
[CPU] chi2_image_tot: 87.3255 ms

[CPU] chi2_imag::fftw_alloc: 0.00140401 ms
[CPU] sample_image::copy_input: 3.51102 ms
[CPU] sample::1st_shift: 1.67235 ms
[CPU] sample::FFT: 30.6848 ms
[CPU] sample::2nd_shift: 1.54058 ms
[CPU] uv_rotate_h: 1.42625 ms
[CPU] sample::interpolate: 22.2379 ms
[CPU] sample::apply_phase_sampled: 20.9814 ms
[CPU] sample_tot: 78.5806 ms
[CPU] sample_image::free_data: 0.052758 ms
[CPU] sample_image_tot: 82.1536 ms
[CPU] reduce_chi2::diff_weighted: 3.82503 ms
[CPU] reduce_chi2::reduction: 1.31359 ms
[CPU] reduce_chi2_tot: 5.1476 ms
[CPU] chi2_imag::free_fint: 0.001155 ms
[CPU] chi2_image_tot: 87.3101 ms

[CPU] chi2_imag::fftw_alloc: 0.001518 ms
[CPU] sample_image::copy_input: 3.48597 ms
[CPU] sample::1st_shift: 1.71597 ms
[CPU] sample::FFT: 30.6975 ms
[CPU] sample::2nd_shift: 1.57219 ms
[CPU] uv_rotate_h: 1.43808 ms
[CPU] sample::interpolate: 22.2384 ms
[CPU] sample::apply_phase_sampled: 20.9784 ms
[CPU] sample_tot: 78.6773 ms
[CPU] sample_image::free_data: 0.068973 ms
[CPU] sample_image_tot: 82.2414 ms
[CPU] reduce_chi2::diff_weighted: 3.79149 ms
[CPU] reduce_chi2::reduction: 1.31063 ms
[CPU] reduce_chi2_tot: 5.11033 ms
[CPU] chi2_imag::free_fint: 0.00123 ms
[CPU] chi2_image_tot: 87.3609 ms

[CPU] chi2_imag::fftw_alloc: 0.001401 ms
[CPU] sample_image::copy_input: 3.4342 ms
[CPU] sample::1st_shift: 1.68881 ms
[CPU] sample::FFT: 30.6812 ms
[CPU] sample::2nd_shift: 1.53692 ms
[CPU] uv_rotate_h: 1.42374 ms
[CPU] sample::interpolate: 22.2358 ms
[CPU] sample::apply_phase_sampled: 20.993 ms
[CPU] sample_tot: 78.595 ms
[CPU] sample_image::free_data: 0.043896 ms
[CPU] sample_image_tot: 82.0823 ms
[CPU] reduce_chi2::diff_weighted: 3.80808 ms
[CPU] reduce_chi2::reduction: 1.31129 ms
[CPU] reduce_chi2_tot: 5.12865 ms
[CPU] chi2_imag::free_fint: 0.001163 ms
[CPU] chi2_image_tot: 87.2199 ms

[CPU] chi2_imag::fftw_alloc: 0.001326 ms
[CPU] sample_image::copy_input: 3.48312 ms
[CPU] sample::1st_shift: 1.68321 ms
[CPU] sample::FFT: 30.6869 ms
[CPU] sample::2nd_shift: 1.54083 ms
[CPU] uv_rotate_h: 1.41988 ms
[CPU] sample::interpolate: 22.2655 ms
[CPU] sample::apply_phase_sampled: 20.9922 ms
[CPU] sample_tot: 78.6256 ms
[CPU] sample_image::free_data: 0.054562 ms
[CPU] sample_image_tot: 82.1726 ms
[CPU] reduce_chi2::diff_weighted: 3.79432 ms
[CPU] reduce_chi2::reduction: 1.31254 ms
[CPU] reduce_chi2_tot: 5.11561 ms
[CPU] chi2_imag::free_fint: 0.001671 ms
[CPU] chi2_image_tot: 87.2972 ms

[CPU] chi2_imag::fftw_alloc: 0.001175 ms
[CPU] sample_image::copy_input: 3.46036 ms
[CPU] sample::1st_shift: 1.68349 ms
[CPU] sample::FFT: 30.7091 ms
[CPU] sample::2nd_shift: 1.55177 ms
[CPU] uv_rotate_h: 1.43034 ms
[CPU] sample::interpolate: 22.2313 ms
[CPU] sample::apply_phase_sampled: 20.9916 ms
[CPU] sample_tot: 78.6344 ms
[CPU] sample_image::free_data: 0.041125 ms
[CPU] sample_image_tot: 82.1454 ms
[CPU] reduce_chi2::diff_weighted: 3.79216 ms
[CPU] reduce_chi2::reduction: 1.31781 ms
[CPU] reduce_chi2_tot: 5.11917 ms
[CPU] chi2_imag::free_fint: 0.001488 ms
[CPU] chi2_image_tot: 87.2733 ms
2048	1.000000e+06	float64	2	0	1.662827e+00	8.751722e-02	5.409712e-04	8.729136e-02
# |--> timings: [0.09168398899782915, 0.08741126100358088, 0.08735509099642513, 0.08980057800363284, 0.08743386800051667, 0.08733989699976519, 0.08737697699689306, 0.08743616200081306, 0.087328483001329, 0.08736283199687023, 0.08753625400277087, 0.08740420400135918, 0.08747213100286899, 0.08735424900078215, 0.08739675400283886, 0.08738152900332352, 0.0874343140021665, 0.08729136100009782, 0.08736725400376599, 0.08734402700065402]

[CPU] chi2_imag::fftw_alloc: 0.001729 ms
[CPU] sample_image::copy_input: 3.33724 ms
[CPU] sample::1st_shift: 1.94635 ms
[CPU] sample::FFT: 18.3416 ms
[CPU] sample::2nd_shift: 1.11812 ms
[CPU] uv_rotate_h: 1.07834 ms
[CPU] sample::interpolate: 15.4889 ms
[CPU] sample::apply_phase_sampled: 12.5165 ms
[CPU] sample_tot: 50.543 ms
[CPU] sample_image::free_data: 0.069357 ms
[CPU] sample_image_tot: 53.963 ms
[CPU] reduce_chi2::diff_weighted: 2.40367 ms
[CPU] reduce_chi2::reduction: 0.759502 ms
[CPU] reduce_chi2_tot: 3.17293 ms
[CPU] chi2_imag::free_fint: 0.00159199 ms
[CPU] chi2_image_tot: 57.148 ms

[CPU] chi2_imag::fftw_alloc: 0.001719 ms
[CPU] sample_image::copy_input: 2.10956 ms
[CPU] sample::1st_shift: 1.20081 ms
[CPU] sample::FFT: 16.4854 ms
[CPU] sample::2nd_shift: 1.12008 ms
[CPU] uv_rotate_h: 1.08574 ms
[CPU] sample::interpolate: 15.323 ms
[CPU] sample::apply_phase_sampled: 12.5704 ms
[CPU] sample_tot: 47.8227 ms
[CPU] sample_image::free_data: 0.035242 ms
[CPU] sample_image_tot: 49.9773 ms
[CPU] reduce_chi2::diff_weighted: 2.11687 ms
[CPU] reduce_chi2::reduction: 0.7662 ms
[CPU] reduce_chi2_tot: 2.89217 ms
[CPU] chi2_imag::free_fint: 0.001239 ms
[CPU] chi2_image_tot: 52.8783 ms

[CPU] chi2_imag::fftw_alloc: 0.001245 ms
[CPU] sample_image::copy_input: 2.12719 ms
[CPU] sample::1st_shift: 1.18271 ms
[CPU] sample::FFT: 16.5085 ms
[CPU] sample::2nd_shift: 1.11163 ms
[CPU] uv_rotate_h: 1.08471 ms
[CPU] sample::interpolate: 15.365 ms
[CPU] sample::apply_phase_sampled: 12.1147 ms
[CPU] sample_tot: 47.4109 ms
[CPU] sample_image::free_data: 0.037022 ms
[CPU] sample_image_tot: 49.5843 ms
[CPU] reduce_chi2::diff_weighted: 2.1224 ms
[CPU] reduce_chi2::reduction: 0.769637 ms
[CPU] reduce_chi2_tot: 2.90381 ms
[CPU] chi2_imag::free_fint: 0.001112 ms
[CPU] chi2_image_tot: 52.4963 ms

[CPU] chi2_imag::fftw_alloc: 0.001731 ms
[CPU] sample_image::copy_input: 2.19217 ms
[CPU] sample::1st_shift: 1.22111 ms
[CPU] sample::FFT: 16.5232 ms
[CPU] sample::2nd_shift: 1.12444 ms
[CPU] uv_rotate_h: 1.08019 ms
[CPU] sample::interpolate: 15.4805 ms
[CPU] sample::apply_phase_sampled: 11.6508 ms
[CPU] sample_tot: 47.1321 ms
[CPU] sample_image::free_data: 0.0566 ms
[CPU] sample_image_tot: 49.3906 ms
[CPU] reduce_chi2::diff_weighted: 2.36121 ms
[CPU] reduce_chi2::reduction: 0.855799 ms
[CPU] reduce_chi2_tot: 3.22691 ms
[CPU] chi2_imag::free_fint: 0.001418 ms
[CPU] chi2_image_tot: 52.6273 ms

[CPU] chi2_imag::fftw_alloc: 0.002049 ms
[CPU] sample_image::copy_input: 2.14453 ms
[CPU] sample::1st_shift: 1.22878 ms
[CPU] sample::FFT: 16.5172 ms
[CPU] sample::2nd_shift: 1.15332 ms
[CPU] uv_rotate_h: 1.10855 ms
[CPU] sample::interpolate: 15.3441 ms
[CPU] sample::apply_phase_sampled: 12.7159 ms
[CPU] sample_tot: 48.1143 ms
[CPU] sample_image::free_data: 0.043934 ms
[CPU] sample_image_tot: 50.314 ms
[CPU] reduce_chi2::diff_weighted: 2.14594 ms
[CPU] reduce_chi2::reduction: 0.758498 ms
[CPU] reduce_chi2_tot: 2.91497 ms
[CPU] chi2_imag::free_fint: 0.00150201 ms
[CPU] chi2_image_tot: 53.2396 ms

[CPU] chi2_imag::fftw_alloc: 0.00193 ms
[CPU] sample_image::copy_input: 2.10323 ms
[CPU] sample::1st_shift: 1.21225 ms
[CPU] sample::FFT: 16.4922 ms
[CPU] sample::2nd_shift: 1.11805 ms
[CPU] uv_rotate_h: 1.08913 ms
[CPU] sample::interpolate: 15.4638 ms
[CPU] sample::apply_phase_sampled: 12.4748 ms
[CPU] sample_tot: 47.8939 ms
[CPU] sample_image::free_data: 0.031304 ms
[CPU] sample_image_tot: 50.0375 ms
[CPU] reduce_chi2::diff_weighted: 2.14404 ms
[CPU] reduce_chi2::reduction: 0.758712 ms
[CPU] reduce_chi2_tot: 2.91206 ms
[CPU] chi2_imag::free_fint: 0.001212 ms
[CPU] chi2_image_tot: 52.9588 ms

[CPU] chi2_imag::fftw_alloc: 0.001753 ms
[CPU] sample_image::copy_input: 2.18043 ms
[CPU] sample::1st_shift: 1.23123 ms
[CPU] sample::FFT: 16.4952 ms
[CPU] sample::2nd_shift: 1.13235 ms
[CPU] uv_rotate_h: 1.09794 ms
[CPU] sample::interpolate: 15.4582 ms
[CPU] sample::apply_phase_sampled: 11.392 ms
[CPU] sample_tot: 46.8505 ms
[CPU] sample_image::free_data: 0.061205 ms
[CPU] sample_image_tot: 49.1022 ms
[CPU] reduce_chi2::diff_weighted: 2.34588 ms
[CPU] reduce_chi2::reduction: 0.836919 ms
[CPU] reduce_chi2_tot: 3.19236 ms
[CPU] chi2_imag::free_fint: 0.001634 ms
[CPU] chi2_image_tot: 52.3051 ms

[CPU] chi2_imag::fftw_alloc: 0.001878 ms
[CPU] sample_image::copy_input: 2.13075 ms
[CPU] sample::1st_shift: 1.22598 ms
[CPU] sample::FFT: 16.5097 ms
[CPU] sample::2nd_shift: 1.10886 ms
[CPU] uv_rotate_h: 1.08687 ms
[CPU] sample::interpolate: 15.4468 ms
[CPU] sample::apply_phase_sampled: 12.079 ms
[CPU] sample_tot: 47.5012 ms
[CPU] sample_image::free_data: 0.049147 ms
[CPU] sample_image_tot: 49.6921 ms
[CPU] reduce_chi2::diff_weighted: 2.32999 ms
[CPU] reduce_chi2::reduction: 0.733217 ms
[CPU] reduce_chi2_tot: 3.07263 ms
[CPU] chi2_imag::free_fint: 0.001591 ms
[CPU] chi2_image_tot: 52.7749 ms

[CPU] chi2_imag::fftw_alloc: 0.001977 ms
[CPU] sample_image::copy_input: 2.08917 ms
[CPU] sample::1st_shift: 1.18057 ms
[CPU] sample::FFT: 16.5241 ms
[CPU] sample::2nd_shift: 1.09628 ms
[CPU] uv_rotate_h: 1.07106 ms
[CPU] sample::interpolate: 15.4625 ms
[CPU] sample::apply_phase_sampled: 12.4326 ms
[CPU] sample_tot: 47.8089 ms
[CPU] sample_image::free_data: 0.038046 ms
[CPU] sample_image_tot: 49.9463 ms
[CPU] reduce_chi2::diff_weighted: 2.11766 ms
[CPU] reduce_chi2::reduction: 0.759672 ms
[CPU] reduce_chi2_tot: 2.88692 ms
[CPU] chi2_imag::free_fint: 0.001136 ms
[CPU] chi2_image_tot: 52.8426 ms

[CPU] chi2_imag::fftw_alloc: 0.002106 ms
[CPU] sample_image::copy_input: 2.1378 ms
[CPU] sample::1st_shift: 1.21091 ms
[CPU] sample::FFT: 16.6644 ms
[CPU] sample::2nd_shift: 1.11161 ms
[CPU] uv_rotate_h: 1.07298 ms
[CPU] sample::interpolate: 15.376 ms
[CPU] sample::apply_phase_sampled: 12.1357 ms
[CPU] sample_tot: 47.6159 ms
[CPU] sample_image::free_data: 0.045578 ms
[CPU] sample_image_tot: 49.8088 ms
[CPU] reduce_chi2::diff_weighted: 2.11223 ms
[CPU] reduce_chi2::reduction: 0.763002 ms
[CPU] reduce_chi2_tot: 2.88421 ms
[CPU] chi2_imag::free_fint: 0.001314 ms
[CPU] chi2_image_tot: 52.7026 ms

[CPU] chi2_imag::fftw_alloc: 0.00245 ms
[CPU] sample_image::copy_input: 2.17403 ms
[CPU] sample::1st_shift: 1.21788 ms
[CPU] sample::FFT: 16.5528 ms
[CPU] sample::2nd_shift: 1.12708 ms
[CPU] uv_rotate_h: 1.08632 ms
[CPU] sample::interpolate: 15.4621 ms
[CPU] sample::apply_phase_sampled: 11.5245 ms
[CPU] sample_tot: 47.0228 ms
[CPU] sample_image::free_data: 0.041545 ms
[CPU] sample_image_tot: 49.2482 ms
[CPU] reduce_chi2::diff_weighted: 2.35527 ms
[CPU] reduce_chi2::reduction: 0.856793 ms
[CPU] reduce_chi2_tot: 3.22154 ms
[CPU] chi2_imag::free_fint: 0.001489 ms
[CPU] chi2_image_tot: 52.4805 ms

[CPU] chi2_imag::fftw_alloc: 0.001531 ms
[CPU] sample_image::copy_input: 2.18732 ms
[CPU] sample::1st_shift: 1.21509 ms
[CPU] sample::FFT: 16.562 ms
[CPU] sample::2nd_shift: 1.12536 ms
[CPU] uv_rotate_h: 1.12246 ms
[CPU] sample::interpolate: 15.353 ms
[CPU] sample::apply_phase_sampled: 12.8978 ms
[CPU] sample_tot: 48.3127 ms
[CPU] sample_image::free_data: 0.043361 ms
[CPU] sample_image_tot: 50.5533 ms
[CPU] reduce_chi2::diff_weighted: 2.30833 ms
[CPU] reduce_chi2::reduction: 0.763599 ms
[CPU] reduce_chi2_tot: 3.0811 ms
[CPU] chi2_imag::free_fint: 0.001307 ms
[CPU] chi2_image_tot: 53.6435 ms

[CPU] chi2_imag::fftw_alloc: 0.001338 ms
[CPU] sample_image::copy_input: 2.1446 ms
[CPU] sample::1st_shift: 1.17932 ms
[CPU] sample::FFT: 16.5149 ms
[CPU] sample::2nd_shift: 1.09386 ms
[CPU] uv_rotate_h: 1.08009 ms
[CPU] sample::interpolate: 15.4426 ms
[CPU] sample::apply_phase_sampled: 12.5598 ms
[CPU] sample_tot: 47.9061 ms
[CPU] sample_image::free_data: 0.035516 ms
[CPU] sample_image_tot: 50.0956 ms
[CPU] reduce_chi2::diff_weighted: 2.11719 ms
[CPU] reduce_chi2::reduction: 0.773246 ms
[CPU] reduce_chi2_tot: 2.89979 ms
[CPU] chi2_imag::free_fint: 0.000924003 ms
[CPU] chi2_image_tot: 53.0034 ms

[CPU] chi2_imag::fftw_alloc: 0.001165 ms
[CPU] sample_image::copy_input: 2.14822 ms
[CPU] sample::1st_shift: 1.30877 ms
[CPU] sample::FFT: 16.5625 ms
[CPU] sample::2nd_shift: 1.21083 ms
[CPU] uv_rotate_h: 1.08135 ms
[CPU] sample::interpolate: 15.3934 ms
[CPU] sample::apply_phase_sampled: 12.0249 ms
[CPU] sample_tot: 47.624 ms
[CPU] sample_image::free_data: 0.049179 ms
[CPU] sample_image_tot: 49.8323 ms
[CPU] reduce_chi2::diff_weighted: 2.51801 ms
[CPU] reduce_chi2::reduction: 0.876345 ms
[CPU] reduce_chi2_tot: 3.40421 ms
[CPU] chi2_imag::free_fint: 0.001525 ms
[CPU] chi2_image_tot: 53.2467 ms

[CPU] chi2_imag::fftw_alloc: 0.001836 ms
[CPU] sample_image::copy_input: 2.17578 ms
[CPU] sample::1st_shift: 1.25321 ms
[CPU] sample::FFT: 16.5416 ms
[CPU] sample::2nd_shift: 1.15158 ms
[CPU] uv_rotate_h: 1.09739 ms
[CPU] sample::interpolate: 15.4755 ms
[CPU] sample::apply_phase_sampled: 12.5422 ms
[CPU] sample_tot: 48.1103 ms
[CPU] sample_image::free_data: 0.061166 ms
[CPU] sample_image_tot: 50.3577 ms
[CPU] reduce_chi2::diff_weighted: 2.19735 ms
[CPU] reduce_chi2::reduction: 0.755503 ms
[CPU] reduce_chi2_tot: 2.96198 ms
[CPU] chi2_imag::free_fint: 0.001344 ms
[CPU] chi2_image_tot: 53.3295 ms

[CPU] chi2_imag::fftw_alloc: 0.001721 ms
[CPU] sample_image::copy_input: 2.10595 ms
[CPU] sample::1st_shift: 1.20883 ms
[CPU] sample::FFT: 16.3586 ms
[CPU] sample::2nd_shift: 1.12412 ms
[CPU] uv_rotate_h: 1.12182 ms
[CPU] sample::interpolate: 15.295 ms
[CPU] sample::apply_phase_sampled: 13.265 ms
[CPU] sample_tot: 48.4157 ms
[CPU] sample_image::free_data: 0.036109 ms
[CPU] sample_image_tot: 50.5673 ms
[CPU] reduce_chi2::diff_weighted: 2.12109 ms
[CPU] reduce_chi2::reduction: 0.776404 ms
[CPU] reduce_chi2_tot: 2.90628 ms
[CPU] chi2_imag::free_fint: 0.001173 ms
[CPU] chi2_image_tot: 53.4824 ms

[CPU] chi2_imag::fftw_alloc: 0.001787 ms
[CPU] sample_image::copy_input: 2.09222 ms
[CPU] sample::1st_shift: 1.17552 ms
[CPU] sample::FFT: 16.4316 ms
[CPU] sample::2nd_shift: 1.09354 ms
[CPU] uv_rotate_h: 1.07265 ms
[CPU] sample::interpolate: 15.3613 ms
[CPU] sample::apply_phase_sampled: 11.7486 ms
[CPU] sample_tot: 46.9268 ms
[CPU] sample_image::free_data: 0.038887 ms
[CPU] sample_image_tot: 49.0679 ms
[CPU] reduce_chi2::diff_weighted: 2.45015 ms
[CPU] reduce_chi2::reduction: 0.838405 ms
[CPU] reduce_chi2_tot: 3.29751 ms
[CPU] chi2_imag::free_fint: 0.001116 ms
[CPU] chi2_image_tot: 52.3754 ms

[CPU] chi2_imag::fftw_alloc: 0.001877 ms
[CPU] sample_image::copy_input: 2.15663 ms
[CPU] sample::1st_shift: 1.19231 ms
[CPU] sample::FFT: 16.3733 ms
[CPU] sample::2nd_shift: 1.12819 ms
[CPU] uv_rotate_h: 1.08068 ms
[CPU] sample::interpolate: 15.3614 ms
[CPU] sample::apply_phase_sampled: 12.6547 ms
[CPU] sample_tot: 47.834 ms
[CPU] sample_image::free_data: 0.052933 ms
[CPU] sample_image_tot: 50.0552 ms
[CPU] reduce_chi2::diff_weighted: 2.12143 ms
[CPU] reduce_chi2::reduction: 0.75921 ms
[CPU] reduce_chi2_tot: 2.8907 ms
[CPU] chi2_imag::free_fint: 0.001555 ms
[CPU] chi2_image_tot: 52.9565 ms

[CPU] chi2_imag::fftw_alloc: 0.00175599 ms
[CPU] sample_image::copy_input: 2.14823 ms
[CPU] sample::1st_shift: 1.24453 ms
[CPU] sample::FFT: 16.3479 ms
[CPU] sample::2nd_shift: 1.14269 ms
[CPU] uv_rotate_h: 1.13721 ms
[CPU] sample::interpolate: 15.3581 ms
[CPU] sample::apply_phase_sampled: 12.5547 ms
[CPU] sample_tot: 47.8399 ms
[CPU] sample_image::free_data: 0.041278 ms
[CPU] sample_image_tot: 50.0383 ms
[CPU] reduce_chi2::diff_weighted: 2.1288 ms
[CPU] reduce_chi2::reduction: 0.763559 ms
[CPU] reduce_chi2_tot: 2.90095 ms
[CPU] chi2_imag::free_fint: 0.001335 ms
[CPU] chi2_image_tot: 52.9486 ms

[CPU] chi2_imag::fftw_alloc: 0.002062 ms
[CPU] sample_image::copy_input: 2.12931 ms
[CPU] sample::1st_shift: 1.22706 ms
[CPU] sample::FFT: 16.4117 ms
[CPU] sample::2nd_shift: 1.17287 ms
[CPU] uv_rotate_h: 1.10079 ms
[CPU] sample::interpolate: 15.3805 ms
[CPU] sample::apply_phase_sampled: 11.7496 ms
[CPU] sample_tot: 47.0843 ms
[CPU] sample_image::free_data: 0.039655 ms
[CPU] sample_image_tot: 49.2633 ms
[CPU] reduce_chi2::diff_weighted: 2.56355 ms
[CPU] reduce_chi2::reduction: 0.901472 ms
[CPU] reduce_chi2_tot: 3.4742 ms
[CPU] chi2_imag::free_fint: 0.00132099 ms
[CPU] chi2_image_tot: 52.7479 ms
2048	1.000000e+06	float64	4	0	1.006520e+00	5.297473e-02	3.583652e-04	5.238762e-02
# |--> timings: [0.057205750003049616, 0.052952431004086975, 0.05257568600063678, 0.05270377599663334, 0.05331877400021767, 0.05303547200310277, 0.052387619005457964, 0.0528536920028273, 0.052918171997589525, 0.052782972998102196, 0.05256017899955623, 0.05372199999692384, 0.05307544300012523, 0.0533227230043849, 0.05340849200001685, 0.053557630999421235, 0.05245765500148991, 0.053036084995255806, 0.05302591799409129, 0.05282512900157599]

[CPU] chi2_imag::fftw_alloc: 0.002266 ms
[CPU] sample_image::copy_input: 3.81446 ms
[CPU] sample::1st_shift: 1.29906 ms
[CPU] sample::FFT: 22.6365 ms
[CPU] sample::2nd_shift: 1.26145 ms
[CPU] uv_rotate_h: 1.21019 ms
[CPU] sample::interpolate: 10.9015 ms
[CPU] sample::apply_phase_sampled: 8.80604 ms
[CPU] sample_tot: 46.1625 ms
[CPU] sample_image::free_data: 0.058077 ms
[CPU] sample_image_tot: 50.0477 ms
[CPU] reduce_chi2::diff_weighted: 1.48074 ms
[CPU] reduce_chi2::reduction: 0.85913 ms
[CPU] reduce_chi2_tot: 2.34931 ms
[CPU] chi2_imag::free_fint: 0.001568 ms
[CPU] chi2_image_tot: 52.4101 ms

[CPU] chi2_imag::fftw_alloc: 0.001995 ms
[CPU] sample_image::copy_input: 2.6035 ms
[CPU] sample::1st_shift: 1.29277 ms
[CPU] sample::FFT: 20.051 ms
[CPU] sample::2nd_shift: 1.22512 ms
[CPU] uv_rotate_h: 1.19331 ms
[CPU] sample::interpolate: 14.0661 ms
[CPU] sample::apply_phase_sampled: 8.85457 ms
[CPU] sample_tot: 46.7252 ms
[CPU] sample_image::free_data: 0.033509 ms
[CPU] sample_image_tot: 49.3722 ms
[CPU] reduce_chi2::diff_weighted: 1.46606 ms
[CPU] reduce_chi2::reduction: 0.900835 ms
[CPU] reduce_chi2_tot: 2.37624 ms
[CPU] chi2_imag::free_fint: 0.001101 ms
[CPU] chi2_image_tot: 51.7575 ms

[CPU] chi2_imag::fftw_alloc: 0.001673 ms
[CPU] sample_image::copy_input: 2.61143 ms
[CPU] sample::1st_shift: 1.29611 ms
[CPU] sample::FFT: 20.1111 ms
[CPU] sample::2nd_shift: 1.23306 ms
[CPU] uv_rotate_h: 1.1979 ms
[CPU] sample::interpolate: 13.3156 ms
[CPU] sample::apply_phase_sampled: 8.77729 ms
[CPU] sample_tot: 45.9718 ms
[CPU] sample_image::free_data: 0.028488 ms
[CPU] sample_image_tot: 48.6217 ms
[CPU] reduce_chi2::diff_weighted: 1.32149 ms
[CPU] reduce_chi2::reduction: 0.862523 ms
[CPU] reduce_chi2_tot: 2.19313 ms
[CPU] chi2_imag::free_fint: 0.001026 ms
[CPU] chi2_image_tot: 50.8236 ms

[CPU] chi2_imag::fftw_alloc: 0.001708 ms
[CPU] sample_image::copy_input: 2.55791 ms
[CPU] sample::1st_shift: 1.43103 ms
[CPU] sample::FFT: 23.1 ms
[CPU] sample::2nd_shift: 1.13234 ms
[CPU] uv_rotate_h: 1.08786 ms
[CPU] sample::interpolate: 10.7169 ms
[CPU] sample::apply_phase_sampled: 7.89846 ms
[CPU] sample_tot: 45.408 ms
[CPU] sample_image::free_data: 0.036859 ms
[CPU] sample_image_tot: 48.0127 ms
[CPU] reduce_chi2::diff_weighted: 1.48352 ms
[CPU] reduce_chi2::reduction: 0.542168 ms
[CPU] reduce_chi2_tot: 2.03395 ms
[CPU] chi2_imag::free_fint: 0.00140499 ms
[CPU] chi2_image_tot: 50.0567 ms

[CPU] chi2_imag::fftw_alloc: 0.001726 ms
[CPU] sample_image::copy_input: 2.15296 ms
[CPU] sample::1st_shift: 1.21419 ms
[CPU] sample::FFT: 11.8559 ms
[CPU] sample::2nd_shift: 1.09364 ms
[CPU] uv_rotate_h: 1.10664 ms
[CPU] sample::interpolate: 10.3597 ms
[CPU] sample::apply_phase_sampled: 7.41451 ms
[CPU] sample_tot: 33.0889 ms
[CPU] sample_image::free_data: 0.041696 ms
[CPU] sample_image_tot: 35.293 ms
[CPU] reduce_chi2::diff_weighted: 1.52772 ms
[CPU] reduce_chi2::reduction: 0.587534 ms
[CPU] reduce_chi2_tot: 2.12352 ms
[CPU] chi2_imag::free_fint: 0.001486 ms
[CPU] chi2_image_tot: 37.4263 ms

[CPU] chi2_imag::fftw_alloc: 0.00205301 ms
[CPU] sample_image::copy_input: 2.17141 ms
[CPU] sample::1st_shift: 1.18994 ms
[CPU] sample::FFT: 12.112 ms
[CPU] sample::2nd_shift: 1.09335 ms
[CPU] uv_rotate_h: 1.10832 ms
[CPU] sample::interpolate: 10.4499 ms
[CPU] sample::apply_phase_sampled: 7.38608 ms
[CPU] sample_tot: 33.372 ms
[CPU] sample_image::free_data: 0.044111 ms
[CPU] sample_image_tot: 35.5972 ms
[CPU] reduce_chi2::diff_weighted: 1.4981 ms
[CPU] reduce_chi2::reduction: 0.554598 ms
[CPU] reduce_chi2_tot: 2.06134 ms
[CPU] chi2_imag::free_fint: 0.001561 ms
[CPU] chi2_image_tot: 37.6686 ms

[CPU] chi2_imag::fftw_alloc: 0.001235 ms
[CPU] sample_image::copy_input: 2.09348 ms
[CPU] sample::1st_shift: 1.17725 ms
[CPU] sample::FFT: 11.8137 ms
[CPU] sample::2nd_shift: 1.06237 ms
[CPU] uv_rotate_h: 1.08907 ms
[CPU] sample::interpolate: 10.444 ms
[CPU] sample::apply_phase_sampled: 7.39302 ms
[CPU] sample_tot: 33.0118 ms
[CPU] sample_image::free_data: 0.03225 ms
[CPU] sample_image_tot: 35.1464 ms
[CPU] reduce_chi2::diff_weighted: 1.46808 ms
[CPU] reduce_chi2::reduction: 0.589419 ms
[CPU] reduce_chi2_tot: 2.06573 ms
[CPU] chi2_imag::free_fint: 0.001429 ms
[CPU] chi2_image_tot: 37.2209 ms

[CPU] chi2_imag::fftw_alloc: 0.001134 ms
[CPU] sample_image::copy_input: 2.10919 ms
[CPU] sample::1st_shift: 1.1868 ms
[CPU] sample::FFT: 11.8591 ms
[CPU] sample::2nd_shift: 1.11157 ms
[CPU] uv_rotate_h: 1.11335 ms
[CPU] sample::interpolate: 10.4468 ms
[CPU] sample::apply_phase_sampled: 7.40279 ms
[CPU] sample_tot: 33.1519 ms
[CPU] sample_image::free_data: 0.032644 ms
[CPU] sample_image_tot: 35.3036 ms
[CPU] reduce_chi2::diff_weighted: 1.49042 ms
[CPU] reduce_chi2::reduction: 0.546131 ms
[CPU] reduce_chi2_tot: 2.04492 ms
[CPU] chi2_imag::free_fint: 0.001027 ms
[CPU] chi2_image_tot: 37.3575 ms

[CPU] chi2_imag::fftw_alloc: 0.00128 ms
[CPU] sample_image::copy_input: 2.11861 ms
[CPU] sample::1st_shift: 1.18944 ms
[CPU] sample::FFT: 11.8004 ms
[CPU] sample::2nd_shift: 1.08208 ms
[CPU] uv_rotate_h: 1.09568 ms
[CPU] sample::interpolate: 10.4613 ms
[CPU] sample::apply_phase_sampled: 7.41496 ms
[CPU] sample_tot: 33.0762 ms
[CPU] sample_image::free_data: 0.04238 ms
[CPU] sample_image_tot: 35.2464 ms
[CPU] reduce_chi2::diff_weighted: 1.46604 ms
[CPU] reduce_chi2::reduction: 0.562103 ms
[CPU] reduce_chi2_tot: 2.0376 ms
[CPU] chi2_imag::free_fint: 0.000950997 ms
[CPU] chi2_image_tot: 37.2922 ms

[CPU] chi2_imag::fftw_alloc: 0.001316 ms
[CPU] sample_image::copy_input: 2.17394 ms
[CPU] sample::1st_shift: 1.17636 ms
[CPU] sample::FFT: 11.8457 ms
[CPU] sample::2nd_shift: 1.07409 ms
[CPU] uv_rotate_h: 1.08925 ms
[CPU] sample::interpolate: 10.3821 ms
[CPU] sample::apply_phase_sampled: 7.74333 ms
[CPU] sample_tot: 33.3436 ms
[CPU] sample_image::free_data: 0.043098 ms
[CPU] sample_image_tot: 35.5697 ms
[CPU] reduce_chi2::diff_weighted: 1.51769 ms
[CPU] reduce_chi2::reduction: 0.540836 ms
[CPU] reduce_chi2_tot: 2.0665 ms
[CPU] chi2_imag::free_fint: 0.001212 ms
[CPU] chi2_image_tot: 37.6448 ms

[CPU] chi2_imag::fftw_alloc: 0.001307 ms
[CPU] sample_image::copy_input: 2.18322 ms
[CPU] sample::1st_shift: 1.19048 ms
[CPU] sample::FFT: 11.8054 ms
[CPU] sample::2nd_shift: 1.11918 ms
[CPU] uv_rotate_h: 1.15241 ms
[CPU] sample::interpolate: 10.4103 ms
[CPU] sample::apply_phase_sampled: 7.37637 ms
[CPU] sample_tot: 33.0898 ms
[CPU] sample_image::free_data: 0.042163 ms
[CPU] sample_image_tot: 35.3245 ms
[CPU] reduce_chi2::diff_weighted: 1.47113 ms
[CPU] reduce_chi2::reduction: 0.527281 ms
[CPU] reduce_chi2_tot: 2.00662 ms
[CPU] chi2_imag::free_fint: 0.001092 ms
[CPU] chi2_image_tot: 37.3396 ms

[CPU] chi2_imag::fftw_alloc: 0.001477 ms
[CPU] sample_image::copy_input: 2.10668 ms
[CPU] sample::1st_shift: 1.19886 ms
[CPU] sample::FFT: 12.146 ms
[CPU] sample::2nd_shift: 1.09771 ms
[CPU] uv_rotate_h: 1.1033 ms
[CPU] sample::interpolate: 10.3641 ms
[CPU] sample::apply_phase_sampled: 7.55914 ms
[CPU] sample_tot: 33.5107 ms
[CPU] sample_image::free_data: 0.033411 ms
[CPU] sample_image_tot: 35.6615 ms
[CPU] reduce_chi2::diff_weighted: 1.52002 ms
[CPU] reduce_chi2::reduction: 0.573436 ms
[CPU] reduce_chi2_tot: 2.10232 ms
[CPU] chi2_imag::free_fint: 0.001312 ms
[CPU] chi2_image_tot: 37.7732 ms

[CPU] chi2_imag::fftw_alloc: 0.001729 ms
[CPU] sample_image::copy_input: 2.11605 ms
[CPU] sample::1st_shift: 1.26476 ms
[CPU] sample::FFT: 11.9188 ms
[CPU] sample::2nd_shift: 1.17442 ms
[CPU] uv_rotate_h: 1.17733 ms
[CPU] sample::interpolate: 10.4573 ms
[CPU] sample::apply_phase_sampled: 7.38984 ms
[CPU] sample_tot: 33.4154 ms
[CPU] sample_image::free_data: 0.033093 ms
[CPU] sample_image_tot: 35.5741 ms
[CPU] reduce_chi2::diff_weighted: 1.47951 ms
[CPU] reduce_chi2::reduction: 0.544177 ms
[CPU] reduce_chi2_tot: 2.03254 ms
[CPU] chi2_imag::free_fint: 0.001072 ms
[CPU] chi2_image_tot: 37.6159 ms

[CPU] chi2_imag::fftw_alloc: 0.00103 ms
[CPU] sample_image::copy_input: 2.20071 ms
[CPU] sample::1st_shift: 1.22681 ms
[CPU] sample::FFT: 11.8005 ms
[CPU] sample::2nd_shift: 1.13272 ms
[CPU] uv_rotate_h: 1.11238 ms
[CPU] sample::interpolate: 10.4397 ms
[CPU] sample::apply_phase_sampled: 7.37172 ms
[CPU] sample_tot: 33.1157 ms
[CPU] sample_image::free_data: 0.043099 ms
[CPU] sample_image_tot: 35.3685 ms
[CPU] reduce_chi2::diff_weighted: 1.47647 ms
[CPU] reduce_chi2::reduction: 0.572626 ms
[CPU] reduce_chi2_tot: 2.05751 ms
[CPU] chi2_imag::free_fint: 0.001227 ms
[CPU] chi2_image_tot: 37.4345 ms

[CPU] chi2_imag::fftw_alloc: 0.001092 ms
[CPU] sample_image::copy_input: 2.18628 ms
[CPU] sample::1st_shift: 1.18264 ms
[CPU] sample::FFT: 11.7805 ms
[CPU] sample::2nd_shift: 1.08881 ms
[CPU] uv_rotate_h: 1.08589 ms
[CPU] sample::interpolate: 10.4368 ms
[CPU] sample::apply_phase_sampled: 7.40053 ms
[CPU] sample_tot: 33.0072 ms
[CPU] sample_image::free_data: 0.050551 ms
[CPU] sample_image_tot: 35.253 ms
[CPU] reduce_chi2::diff_weighted: 1.48897 ms
[CPU] reduce_chi2::reduction: 0.545368 ms
[CPU] reduce_chi2_tot: 2.04313 ms
[CPU] chi2_imag::free_fint: 0.001161 ms
[CPU] chi2_image_tot: 37.3044 ms

[CPU] chi2_imag::fftw_alloc: 0.001304 ms
[CPU] sample_image::copy_input: 2.18552 ms
[CPU] sample::1st_shift: 1.20925 ms
[CPU] sample::FFT: 11.8 ms
[CPU] sample::2nd_shift: 1.11304 ms
[CPU] uv_rotate_h: 1.12109 ms
[CPU] sample::interpolate: 10.4367 ms
[CPU] sample::apply_phase_sampled: 7.40042 ms
[CPU] sample_tot: 33.1135 ms
[CPU] sample_image::free_data: 0.0322 ms
[CPU] sample_image_tot: 35.3401 ms
[CPU] reduce_chi2::diff_weighted: 1.47457 ms
[CPU] reduce_chi2::reduction: 0.57384 ms
[CPU] reduce_chi2_tot: 2.05759 ms
[CPU] chi2_imag::free_fint: 0.001151 ms
[CPU] chi2_image_tot: 37.4061 ms

[CPU] chi2_imag::fftw_alloc: 0.001313 ms
[CPU] sample_image::copy_input: 2.09628 ms
[CPU] sample::1st_shift: 1.27533 ms
[CPU] sample::FFT: 11.8355 ms
[CPU] sample::2nd_shift: 1.15446 ms
[CPU] uv_rotate_h: 1.15696 ms
[CPU] sample::interpolate: 10.433 ms
[CPU] sample::apply_phase_sampled: 7.40325 ms
[CPU] sample_tot: 33.2893 ms
[CPU] sample_image::free_data: 0.033628 ms
[CPU] sample_image_tot: 35.4284 ms
[CPU] reduce_chi2::diff_weighted: 1.50154 ms
[CPU] reduce_chi2::reduction: 0.544748 ms
[CPU] reduce_chi2_tot: 2.05421 ms
[CPU] chi2_imag::free_fint: 0.001384 ms
[CPU] chi2_image_tot: 37.4912 ms

[CPU] chi2_imag::fftw_alloc: 0.001248 ms
[CPU] sample_image::copy_input: 2.14932 ms
[CPU] sample::1st_shift: 1.19307 ms
[CPU] sample::FFT: 11.8093 ms
[CPU] sample::2nd_shift: 1.08652 ms
[CPU] uv_rotate_h: 1.10675 ms
[CPU] sample::interpolate: 10.4438 ms
[CPU] sample::apply_phase_sampled: 7.37385 ms
[CPU] sample_tot: 33.0461 ms
[CPU] sample_image::free_data: 0.048861 ms
[CPU] sample_image_tot: 35.2537 ms
[CPU] reduce_chi2::diff_weighted: 1.4803 ms
[CPU] reduce_chi2::reduction: 0.566584 ms
[CPU] reduce_chi2_tot: 2.05545 ms
[CPU] chi2_imag::free_fint: 0.001138 ms
[CPU] chi2_image_tot: 37.3169 ms

[CPU] chi2_imag::fftw_alloc: 0.00125 ms
[CPU] sample_image::copy_input: 2.16674 ms
[CPU] sample::1st_shift: 1.26866 ms
[CPU] sample::FFT: 11.874 ms
[CPU] sample::2nd_shift: 1.14883 ms
[CPU] uv_rotate_h: 1.14537 ms
[CPU] sample::interpolate: 10.3566 ms
[CPU] sample::apply_phase_sampled: 7.42399 ms
[CPU] sample_tot: 33.2549 ms
[CPU] sample_image::free_data: 0.03803 ms
[CPU] sample_image_tot: 35.4694 ms
[CPU] reduce_chi2::diff_weighted: 1.4543 ms
[CPU] reduce_chi2::reduction: 0.512838 ms
[CPU] reduce_chi2_tot: 1.97573 ms
[CPU] chi2_imag::free_fint: 0.001154 ms
[CPU] chi2_image_tot: 37.4531 ms

[CPU] chi2_imag::fftw_alloc: 0.001499 ms
[CPU] sample_image::copy_input: 2.15126 ms
[CPU] sample::1st_shift: 1.19917 ms
[CPU] sample::FFT: 11.7785 ms
[CPU] sample::2nd_shift: 1.09553 ms
[CPU] uv_rotate_h: 1.1061 ms
[CPU] sample::interpolate: 10.3528 ms
[CPU] sample::apply_phase_sampled: 7.36412 ms
[CPU] sample_tot: 32.9303 ms
[CPU] sample_image::free_data: 0.043417 ms
[CPU] sample_image_tot: 35.135 ms
[CPU] reduce_chi2::diff_weighted: 1.43876 ms
[CPU] reduce_chi2::reduction: 0.529575 ms
[CPU] reduce_chi2_tot: 1.97731 ms
[CPU] chi2_imag::free_fint: 0.000972002 ms
[CPU] chi2_image_tot: 37.1223 ms
2048	1.000000e+06	float64	6	0	7.528993e-01	3.962628e-02	4.916773e-03	3.719601e-02
# |--> timings: [0.05247144700115314, 0.051834340003551915, 0.05090405300143175, 0.05013377999421209, 0.03750235399638768, 0.037742090004030615, 0.037295558002369944, 0.03742792899720371, 0.037360804999480024, 0.03771861800487386, 0.03741127499961294, 0.037847240004339255, 0.03769252399797551, 0.03750613699958194, 0.037374808998720255, 0.037480072998732794, 0.037562932004220784, 0.037385982999694534, 0.03752279399486724, 0.037196005003352184]

[CPU] chi2_imag::fftw_alloc: 0.001818 ms
[CPU] sample_image::copy_input: 2.75314 ms
[CPU] sample::1st_shift: 1.2066 ms
[CPU] sample::FFT: 17.6857 ms
[CPU] sample::2nd_shift: 1.18318 ms
[CPU] uv_rotate_h: 1.17759 ms
[CPU] sample::interpolate: 9.24819 ms
[CPU] sample::apply_phase_sampled: 6.56818 ms
[CPU] sample_tot: 37.1159 ms
[CPU] sample_image::free_data: 0.045722 ms
[CPU] sample_image_tot: 39.9275 ms
[CPU] reduce_chi2::diff_weighted: 1.30033 ms
[CPU] reduce_chi2::reduction: 0.648832 ms
[CPU] reduce_chi2_tot: 1.95841 ms
[CPU] chi2_imag::free_fint: 0.001507 ms
[CPU] chi2_image_tot: 41.8981 ms

[CPU] chi2_imag::fftw_alloc: 0.002039 ms
[CPU] sample_image::copy_input: 2.75492 ms
[CPU] sample::1st_shift: 1.23444 ms
[CPU] sample::FFT: 16.3885 ms
[CPU] sample::2nd_shift: 1.21165 ms
[CPU] uv_rotate_h: 1.1767 ms
[CPU] sample::interpolate: 9.49415 ms
[CPU] sample::apply_phase_sampled: 6.55923 ms
[CPU] sample_tot: 36.1033 ms
[CPU] sample_image::free_data: 0.031393 ms
[CPU] sample_image_tot: 38.9002 ms
[CPU] reduce_chi2::diff_weighted: 1.24901 ms
[CPU] reduce_chi2::reduction: 0.643053 ms
[CPU] reduce_chi2_tot: 1.90147 ms
[CPU] chi2_imag::free_fint: 0.001344 ms
[CPU] chi2_image_tot: 40.8117 ms

[CPU] chi2_imag::fftw_alloc: 0.00124 ms
[CPU] sample_image::copy_input: 2.78908 ms
[CPU] sample::1st_shift: 1.23362 ms
[CPU] sample::FFT: 15.5515 ms
[CPU] sample::2nd_shift: 1.2116 ms
[CPU] uv_rotate_h: 1.19421 ms
[CPU] sample::interpolate: 9.06422 ms
[CPU] sample::apply_phase_sampled: 6.58315 ms
[CPU] sample_tot: 34.8752 ms
[CPU] sample_image::free_data: 0.029549 ms
[CPU] sample_image_tot: 37.7032 ms
[CPU] reduce_chi2::diff_weighted: 1.26691 ms
[CPU] reduce_chi2::reduction: 0.651819 ms
[CPU] reduce_chi2_tot: 1.92853 ms
[CPU] chi2_imag::free_fint: 0.001352 ms
[CPU] chi2_image_tot: 39.6403 ms

[CPU] chi2_imag::fftw_alloc: 0.001365 ms
[CPU] sample_image::copy_input: 2.7443 ms
[CPU] sample::1st_shift: 1.21756 ms
[CPU] sample::FFT: 15.206 ms
[CPU] sample::2nd_shift: 1.19238 ms
[CPU] uv_rotate_h: 1.18253 ms
[CPU] sample::interpolate: 9.2093 ms
[CPU] sample::apply_phase_sampled: 6.56556 ms
[CPU] sample_tot: 34.6217 ms
[CPU] sample_image::free_data: 0.054729 ms
[CPU] sample_image_tot: 37.4324 ms
[CPU] reduce_chi2::diff_weighted: 1.25083 ms
[CPU] reduce_chi2::reduction: 0.660258 ms
[CPU] reduce_chi2_tot: 1.92464 ms
[CPU] chi2_imag::free_fint: 0.00183 ms
[CPU] chi2_image_tot: 39.3676 ms

[CPU] chi2_imag::fftw_alloc: 0.00159301 ms
[CPU] sample_image::copy_input: 2.76027 ms
[CPU] sample::1st_shift: 1.24511 ms
[CPU] sample::FFT: 15.688 ms
[CPU] sample::2nd_shift: 1.26243 ms
[CPU] uv_rotate_h: 1.22931 ms
[CPU] sample::interpolate: 9.19895 ms
[CPU] sample::apply_phase_sampled: 6.55681 ms
[CPU] sample_tot: 35.2285 ms
[CPU] sample_image::free_data: 0.049104 ms
[CPU] sample_image_tot: 38.0503 ms
[CPU] reduce_chi2::diff_weighted: 1.24664 ms
[CPU] reduce_chi2::reduction: 0.656808 ms
[CPU] reduce_chi2_tot: 1.91697 ms
[CPU] chi2_imag::free_fint: 0.001299 ms
[CPU] chi2_image_tot: 39.9791 ms

[CPU] chi2_imag::fftw_alloc: 0.001483 ms
[CPU] sample_image::copy_input: 2.73632 ms
[CPU] sample::1st_shift: 1.24188 ms
[CPU] sample::FFT: 15.6792 ms
[CPU] sample::2nd_shift: 1.22126 ms
[CPU] uv_rotate_h: 1.19732 ms
[CPU] sample::interpolate: 9.0526 ms
[CPU] sample::apply_phase_sampled: 6.58108 ms
[CPU] sample_tot: 35.0212 ms
[CPU] sample_image::free_data: 0.042611 ms
[CPU] sample_image_tot: 37.813 ms
[CPU] reduce_chi2::diff_weighted: 1.24941 ms
[CPU] reduce_chi2::reduction: 0.667698 ms
[CPU] reduce_chi2_tot: 1.93038 ms
[CPU] chi2_imag::free_fint: 0.001403 ms
[CPU] chi2_image_tot: 39.7545 ms

[CPU] chi2_imag::fftw_alloc: 0.001505 ms
[CPU] sample_image::copy_input: 2.76919 ms
[CPU] sample::1st_shift: 1.27026 ms
[CPU] sample::FFT: 15.679 ms
[CPU] sample::2nd_shift: 1.2744 ms
[CPU] uv_rotate_h: 1.19297 ms
[CPU] sample::interpolate: 9.44584 ms
[CPU] sample::apply_phase_sampled: 6.58485 ms
[CPU] sample_tot: 35.496 ms
[CPU] sample_image::free_data: 0.03533 ms
[CPU] sample_image_tot: 38.3126 ms
[CPU] reduce_chi2::diff_weighted: 1.26549 ms
[CPU] reduce_chi2::reduction: 0.666963 ms
[CPU] reduce_chi2_tot: 1.94562 ms
[CPU] chi2_imag::free_fint: 0.001358 ms
[CPU] chi2_image_tot: 40.269 ms

[CPU] chi2_imag::fftw_alloc: 0.001599 ms
[CPU] sample_image::copy_input: 2.71871 ms
[CPU] sample::1st_shift: 1.20934 ms
[CPU] sample::FFT: 15.6741 ms
[CPU] sample::2nd_shift: 1.1932 ms
[CPU] uv_rotate_h: 1.1825 ms
[CPU] sample::interpolate: 9.22497 ms
[CPU] sample::apply_phase_sampled: 6.58485 ms
[CPU] sample_tot: 35.1182 ms
[CPU] sample_image::free_data: 0.041149 ms
[CPU] sample_image_tot: 37.8915 ms
[CPU] reduce_chi2::diff_weighted: 1.25197 ms
[CPU] reduce_chi2::reduction: 0.662328 ms
[CPU] reduce_chi2_tot: 1.92854 ms
[CPU] chi2_imag::free_fint: 0.001246 ms
[CPU] chi2_image_tot: 39.8309 ms

[CPU] chi2_imag::fftw_alloc: 0.001452 ms
[CPU] sample_image::copy_input: 2.70591 ms
[CPU] sample::1st_shift: 1.20764 ms
[CPU] sample::FFT: 15.6671 ms
[CPU] sample::2nd_shift: 1.18153 ms
[CPU] uv_rotate_h: 1.17688 ms
[CPU] sample::interpolate: 9.23216 ms
[CPU] sample::apply_phase_sampled: 6.5861 ms
[CPU] sample_tot: 35.1001 ms
[CPU] sample_image::free_data: 0.042528 ms
[CPU] sample_image_tot: 37.8616 ms
[CPU] reduce_chi2::diff_weighted: 1.24259 ms
[CPU] reduce_chi2::reduction: 0.669511 ms
[CPU] reduce_chi2_tot: 1.92623 ms
[CPU] chi2_imag::free_fint: 0.00134 ms
[CPU] chi2_image_tot: 39.7988 ms

[CPU] chi2_imag::fftw_alloc: 0.001794 ms
[CPU] sample_image::copy_input: 2.76051 ms
[CPU] sample::1st_shift: 1.21636 ms
[CPU] sample::FFT: 15.6883 ms
[CPU] sample::2nd_shift: 1.20889 ms
[CPU] uv_rotate_h: 1.19239 ms
[CPU] sample::interpolate: 9.25846 ms
[CPU] sample::apply_phase_sampled: 6.57902 ms
[CPU] sample_tot: 35.1912 ms
[CPU] sample_image::free_data: 0.035113 ms
[CPU] sample_image_tot: 37.999 ms
[CPU] reduce_chi2::diff_weighted: 1.2475 ms
[CPU] reduce_chi2::reduction: 0.670674 ms
[CPU] reduce_chi2_tot: 1.93243 ms
[CPU] chi2_imag::free_fint: 0.00119 ms
[CPU] chi2_image_tot: 39.9422 ms

[CPU] chi2_imag::fftw_alloc: 0.001132 ms
[CPU] sample_image::copy_input: 2.77591 ms
[CPU] sample::1st_shift: 1.21702 ms
[CPU] sample::FFT: 15.7756 ms
[CPU] sample::2nd_shift: 1.21721 ms
[CPU] uv_rotate_h: 1.19134 ms
[CPU] sample::interpolate: 9.1699 ms
[CPU] sample::apply_phase_sampled: 6.58636 ms
[CPU] sample_tot: 35.2066 ms
[CPU] sample_image::free_data: 0.050118 ms
[CPU] sample_image_tot: 38.0457 ms
[CPU] reduce_chi2::diff_weighted: 1.25757 ms
[CPU] reduce_chi2::reduction: 0.674997 ms
[CPU] reduce_chi2_tot: 1.94714 ms
[CPU] chi2_imag::free_fint: 0.00127 ms
[CPU] chi2_image_tot: 40.0033 ms

[CPU] chi2_imag::fftw_alloc: 0.001923 ms
[CPU] sample_image::copy_input: 2.6958 ms
[CPU] sample::1st_shift: 1.19778 ms
[CPU] sample::FFT: 15.6826 ms
[CPU] sample::2nd_shift: 1.18 ms
[CPU] uv_rotate_h: 1.21312 ms
[CPU] sample::interpolate: 9.19263 ms
[CPU] sample::apply_phase_sampled: 6.6007 ms
[CPU] sample_tot: 35.1151 ms
[CPU] sample_image::free_data: 0.047588 ms
[CPU] sample_image_tot: 37.8714 ms
[CPU] reduce_chi2::diff_weighted: 1.22947 ms
[CPU] reduce_chi2::reduction: 0.664967 ms
[CPU] reduce_chi2_tot: 1.90862 ms
[CPU] chi2_imag::free_fint: 0.001721 ms
[CPU] chi2_image_tot: 39.7913 ms

[CPU] chi2_imag::fftw_alloc: 0.001443 ms
[CPU] sample_image::copy_input: 2.75728 ms
[CPU] sample::1st_shift: 1.21766 ms
[CPU] sample::FFT: 15.7755 ms
[CPU] sample::2nd_shift: 1.21428 ms
[CPU] uv_rotate_h: 1.18439 ms
[CPU] sample::interpolate: 9.34857 ms
[CPU] sample::apply_phase_sampled: 6.58626 ms
[CPU] sample_tot: 35.3757 ms
[CPU] sample_image::free_data: 0.044867 ms
[CPU] sample_image_tot: 38.1908 ms
[CPU] reduce_chi2::diff_weighted: 1.24733 ms
[CPU] reduce_chi2::reduction: 0.672253 ms
[CPU] reduce_chi2_tot: 1.93362 ms
[CPU] chi2_imag::free_fint: 0.001365 ms
[CPU] chi2_image_tot: 40.1346 ms

[CPU] chi2_imag::fftw_alloc: 0.00171 ms
[CPU] sample_image::copy_input: 2.7612 ms
[CPU] sample::1st_shift: 1.27422 ms
[CPU] sample::FFT: 15.6998 ms
[CPU] sample::2nd_shift: 1.25891 ms
[CPU] uv_rotate_h: 1.21042 ms
[CPU] sample::interpolate: 9.14763 ms
[CPU] sample::apply_phase_sampled: 6.59887 ms
[CPU] sample_tot: 35.2385 ms
[CPU] sample_image::free_data: 0.035363 ms
[CPU] sample_image_tot: 38.0474 ms
[CPU] reduce_chi2::diff_weighted: 1.27519 ms
[CPU] reduce_chi2::reduction: 0.665997 ms
[CPU] reduce_chi2_tot: 1.95495 ms
[CPU] chi2_imag::free_fint: 0.001669 ms
[CPU] chi2_image_tot: 40.0137 ms

[CPU] chi2_imag::fftw_alloc: 0.001904 ms
[CPU] sample_image::copy_input: 2.70578 ms
[CPU] sample::1st_shift: 1.265 ms
[CPU] sample::FFT: 15.7452 ms
[CPU] sample::2nd_shift: 1.22793 ms
[CPU] uv_rotate_h: 1.19624 ms
[CPU] sample::interpolate: 9.29086 ms
[CPU] sample::apply_phase_sampled: 6.59507 ms
[CPU] sample_tot: 35.3695 ms
[CPU] sample_image::free_data: 0.043143 ms
[CPU] sample_image_tot: 38.1316 ms
[CPU] reduce_chi2::diff_weighted: 1.25678 ms
[CPU] reduce_chi2::reduction: 0.659088 ms
[CPU] reduce_chi2_tot: 1.92953 ms
[CPU] chi2_imag::free_fint: 0.001173 ms
[CPU] chi2_image_tot: 40.0729 ms

[CPU] chi2_imag::fftw_alloc: 0.001485 ms
[CPU] sample_image::copy_input: 2.76675 ms
[CPU] sample::1st_shift: 1.31619 ms
[CPU] sample::FFT: 15.7611 ms
[CPU] sample::2nd_shift: 1.32921 ms
[CPU] uv_rotate_h: 1.26412 ms
[CPU] sample::interpolate: 9.18466 ms
[CPU] sample::apply_phase_sampled: 6.59938 ms
[CPU] sample_tot: 35.503 ms
[CPU] sample_image::free_data: 0.032149 ms
[CPU] sample_image_tot: 38.3142 ms
[CPU] reduce_chi2::diff_weighted: 1.26594 ms
[CPU] reduce_chi2::reduction: 0.657641 ms
[CPU] reduce_chi2_tot: 1.93738 ms
[CPU] chi2_imag::free_fint: 0.001705 ms
[CPU] chi2_image_tot: 40.2629 ms

[CPU] chi2_imag::fftw_alloc: 0.001623 ms
[CPU] sample_image::copy_input: 2.70981 ms
[CPU] sample::1st_shift: 1.2133 ms
[CPU] sample::FFT: 15.7038 ms
[CPU] sample::2nd_shift: 1.18588 ms
[CPU] uv_rotate_h: 1.18317 ms
[CPU] sample::interpolate: 8.98013 ms
[CPU] sample::apply_phase_sampled: 6.59897 ms
[CPU] sample_tot: 34.9133 ms
[CPU] sample_image::free_data: 0.039805 ms
[CPU] sample_image_tot: 37.6772 ms
[CPU] reduce_chi2::diff_weighted: 1.25796 ms
[CPU] reduce_chi2::reduction: 0.660027 ms
[CPU] reduce_chi2_tot: 1.93215 ms
[CPU] chi2_imag::free_fint: 0.001187 ms
[CPU] chi2_image_tot: 39.62 ms

[CPU] chi2_imag::fftw_alloc: 0.002083 ms
[CPU] sample_image::copy_input: 2.7396 ms
[CPU] sample::1st_shift: 1.2036 ms
[CPU] sample::FFT: 15.7122 ms
[CPU] sample::2nd_shift: 1.18102 ms
[CPU] uv_rotate_h: 1.18059 ms
[CPU] sample::interpolate: 9.18352 ms
[CPU] sample::apply_phase_sampled: 6.61032 ms
[CPU] sample_tot: 35.121 ms
[CPU] sample_image::free_data: 0.052525 ms
[CPU] sample_image_tot: 37.9266 ms
[CPU] reduce_chi2::diff_weighted: 1.26841 ms
[CPU] reduce_chi2::reduction: 0.658479 ms
[CPU] reduce_chi2_tot: 1.94078 ms
[CPU] chi2_imag::free_fint: 0.001355 ms
[CPU] chi2_image_tot: 39.8787 ms

[CPU] chi2_imag::fftw_alloc: 0.00173 ms
[CPU] sample_image::copy_input: 2.70349 ms
[CPU] sample::1st_shift: 1.22324 ms
[CPU] sample::FFT: 15.6818 ms
[CPU] sample::2nd_shift: 1.23525 ms
[CPU] uv_rotate_h: 1.21165 ms
[CPU] sample::interpolate: 9.18407 ms
[CPU] sample::apply_phase_sampled: 6.6 ms
[CPU] sample_tot: 35.1844 ms
[CPU] sample_image::free_data: 0.049153 ms
[CPU] sample_image_tot: 37.95 ms
[CPU] reduce_chi2::diff_weighted: 1.26598 ms
[CPU] reduce_chi2::reduction: 0.662794 ms
[CPU] reduce_chi2_tot: 1.94291 ms
[CPU] chi2_imag::free_fint: 0.001242 ms
[CPU] chi2_image_tot: 39.9044 ms

[CPU] chi2_imag::fftw_alloc: 0.001747 ms
[CPU] sample_image::copy_input: 2.71514 ms
[CPU] sample::1st_shift: 1.21681 ms
[CPU] sample::FFT: 15.6804 ms
[CPU] sample::2nd_shift: 1.18537 ms
[CPU] uv_rotate_h: 1.1834 ms
[CPU] sample::interpolate: 9.20618 ms
[CPU] sample::apply_phase_sampled: 6.59784 ms
[CPU] sample_tot: 35.123 ms
[CPU] sample_image::free_data: 0.040004 ms
[CPU] sample_image_tot: 37.8911 ms
[CPU] reduce_chi2::diff_weighted: 1.27782 ms
[CPU] reduce_chi2::reduction: 0.662732 ms
[CPU] reduce_chi2_tot: 1.95526 ms
[CPU] chi2_imag::free_fint: 0.00121001 ms
[CPU] chi2_image_tot: 39.8582 ms
2048	1.000000e+06	float64	8	0	7.605404e-01	4.002844e-02	2.961746e-04	3.944218e-02
# |--> timings: [0.04195640399848344, 0.04089070200279821, 0.03971408399956999, 0.039442182998755015, 0.04006393099552952, 0.03983861699816771, 0.040352106996579096, 0.03991285400115885, 0.039887778999400325, 0.04002681800193386, 0.0400887200012221, 0.03987560399400536, 0.04022029400221072, 0.040098445999319665, 0.04015846599941142, 0.040352733005420305, 0.03970698099874426, 0.03996844900393626, 0.03999438999744598, 0.039947281999047846]

[CPU] chi2_imag::fftw_alloc: 0.00177 ms
[CPU] sample_image::copy_input: 3.28927 ms
[CPU] sample::1st_shift: 1.18634 ms
[CPU] sample::FFT: 17.7602 ms
[CPU] sample::2nd_shift: 1.11791 ms
[CPU] uv_rotate_h: 1.13027 ms
[CPU] sample::interpolate: 6.40667 ms
[CPU] sample::apply_phase_sampled: 6.06171 ms
[CPU] sample_tot: 33.7151 ms
[CPU] sample_image::free_data: 0.057873 ms
[CPU] sample_image_tot: 37.0782 ms
[CPU] reduce_chi2::diff_weighted: 1.21273 ms
[CPU] reduce_chi2::reduction: 0.559115 ms
[CPU] reduce_chi2_tot: 1.78613 ms
[CPU] chi2_imag::free_fint: 0.00132299 ms
[CPU] chi2_image_tot: 38.8772 ms

[CPU] chi2_imag::fftw_alloc: 0.001521 ms
[CPU] sample_image::copy_input: 2.62773 ms
[CPU] sample::1st_shift: 1.26832 ms
[CPU] sample::FFT: 13.43 ms
[CPU] sample::2nd_shift: 1.23088 ms
[CPU] uv_rotate_h: 1.1405 ms
[CPU] sample::interpolate: 6.41762 ms
[CPU] sample::apply_phase_sampled: 5.30389 ms
[CPU] sample_tot: 28.8399 ms
[CPU] sample_image::free_data: 0.035763 ms
[CPU] sample_image_tot: 31.516 ms
[CPU] reduce_chi2::diff_weighted: 1.19204 ms
[CPU] reduce_chi2::reduction: 0.578863 ms
[CPU] reduce_chi2_tot: 1.78467 ms
[CPU] chi2_imag::free_fint: 0.001154 ms
[CPU] chi2_image_tot: 33.3122 ms

[CPU] chi2_imag::fftw_alloc: 0.001648 ms
[CPU] sample_image::copy_input: 2.51461 ms
[CPU] sample::1st_shift: 1.19306 ms
[CPU] sample::FFT: 13.4323 ms
[CPU] sample::2nd_shift: 1.12208 ms
[CPU] uv_rotate_h: 1.14612 ms
[CPU] sample::interpolate: 6.4197 ms
[CPU] sample::apply_phase_sampled: 5.41424 ms
[CPU] sample_tot: 28.7757 ms
[CPU] sample_image::free_data: 0.035272 ms
[CPU] sample_image_tot: 31.339 ms
[CPU] reduce_chi2::diff_weighted: 1.19957 ms
[CPU] reduce_chi2::reduction: 0.560225 ms
[CPU] reduce_chi2_tot: 1.77401 ms
[CPU] chi2_imag::free_fint: 0.001353 ms
[CPU] chi2_image_tot: 33.1244 ms

[CPU] chi2_imag::fftw_alloc: 0.001484 ms
[CPU] sample_image::copy_input: 2.49793 ms
[CPU] sample::1st_shift: 1.16196 ms
[CPU] sample::FFT: 13.4002 ms
[CPU] sample::2nd_shift: 1.1166 ms
[CPU] uv_rotate_h: 1.12421 ms
[CPU] sample::interpolate: 6.6756 ms
[CPU] sample::apply_phase_sampled: 5.4177 ms
[CPU] sample_tot: 28.944 ms
[CPU] sample_image::free_data: 0.034962 ms
[CPU] sample_image_tot: 31.4896 ms
[CPU] reduce_chi2::diff_weighted: 1.32121 ms
[CPU] reduce_chi2::reduction: 0.552589 ms
[CPU] reduce_chi2_tot: 1.88735 ms
[CPU] chi2_imag::free_fint: 0.001237 ms
[CPU] chi2_image_tot: 33.388 ms

[CPU] chi2_imag::fftw_alloc: 0.001578 ms
[CPU] sample_image::copy_input: 2.55762 ms
[CPU] sample::1st_shift: 1.16538 ms
[CPU] sample::FFT: 13.4182 ms
[CPU] sample::2nd_shift: 1.11599 ms
[CPU] uv_rotate_h: 1.13819 ms
[CPU] sample::interpolate: 6.87657 ms
[CPU] sample::apply_phase_sampled: 5.27721 ms
[CPU] sample_tot: 29.0398 ms
[CPU] sample_image::free_data: 0.042467 ms
[CPU] sample_image_tot: 31.6556 ms
[CPU] reduce_chi2::diff_weighted: 1.18944 ms
[CPU] reduce_chi2::reduction: 0.535662 ms
[CPU] reduce_chi2_tot: 1.73785 ms
[CPU] chi2_imag::free_fint: 0.001619 ms
[CPU] chi2_image_tot: 33.4046 ms

[CPU] chi2_imag::fftw_alloc: 0.001846 ms
[CPU] sample_image::copy_input: 2.60615 ms
[CPU] sample::1st_shift: 1.1944 ms
[CPU] sample::FFT: 13.4358 ms
[CPU] sample::2nd_shift: 1.18768 ms
[CPU] uv_rotate_h: 1.12463 ms
[CPU] sample::interpolate: 6.428 ms
[CPU] sample::apply_phase_sampled: 5.41642 ms
[CPU] sample_tot: 28.8347 ms
[CPU] sample_image::free_data: 0.049418 ms
[CPU] sample_image_tot: 31.503 ms
[CPU] reduce_chi2::diff_weighted: 1.21189 ms
[CPU] reduce_chi2::reduction: 0.53755 ms
[CPU] reduce_chi2_tot: 1.76259 ms
[CPU] chi2_imag::free_fint: 0.001704 ms
[CPU] chi2_image_tot: 33.2771 ms

[CPU] chi2_imag::fftw_alloc: 0.00166601 ms
[CPU] sample_image::copy_input: 2.55567 ms
[CPU] sample::1st_shift: 1.21181 ms
[CPU] sample::FFT: 13.4054 ms
[CPU] sample::2nd_shift: 1.16527 ms
[CPU] uv_rotate_h: 1.13026 ms
[CPU] sample::interpolate: 6.4167 ms
[CPU] sample::apply_phase_sampled: 5.4164 ms
[CPU] sample_tot: 28.7921 ms
[CPU] sample_image::free_data: 0.038237 ms
[CPU] sample_image_tot: 31.3993 ms
[CPU] reduce_chi2::diff_weighted: 1.19635 ms
[CPU] reduce_chi2::reduction: 0.56934 ms
[CPU] reduce_chi2_tot: 1.77923 ms
[CPU] chi2_imag::free_fint: 0.001101 ms
[CPU] chi2_image_tot: 33.1894 ms

[CPU] chi2_imag::fftw_alloc: 0.001508 ms
[CPU] sample_image::copy_input: 2.5212 ms
[CPU] sample::1st_shift: 1.17726 ms
[CPU] sample::FFT: 13.4178 ms
[CPU] sample::2nd_shift: 1.13666 ms
[CPU] uv_rotate_h: 1.13975 ms
[CPU] sample::interpolate: 6.40766 ms
[CPU] sample::apply_phase_sampled: 5.28648 ms
[CPU] sample_tot: 28.6137 ms
[CPU] sample_image::free_data: 0.052298 ms
[CPU] sample_image_tot: 31.2006 ms
[CPU] reduce_chi2::diff_weighted: 1.18587 ms
[CPU] reduce_chi2::reduction: 0.543181 ms
[CPU] reduce_chi2_tot: 1.74281 ms
[CPU] chi2_imag::free_fint: 0.001237 ms
[CPU] chi2_image_tot: 32.9537 ms

[CPU] chi2_imag::fftw_alloc: 0.001736 ms
[CPU] sample_image::copy_input: 2.51753 ms
[CPU] sample::1st_shift: 1.18448 ms
[CPU] sample::FFT: 13.4064 ms
[CPU] sample::2nd_shift: 1.13723 ms
[CPU] uv_rotate_h: 1.12835 ms
[CPU] sample::interpolate: 6.42179 ms
[CPU] sample::apply_phase_sampled: 5.8323 ms
[CPU] sample_tot: 29.157 ms
[CPU] sample_image::free_data: 0.032126 ms
[CPU] sample_image_tot: 31.7195 ms
[CPU] reduce_chi2::diff_weighted: 1.19027 ms
[CPU] reduce_chi2::reduction: 0.537188 ms
[CPU] reduce_chi2_tot: 1.74109 ms
[CPU] chi2_imag::free_fint: 0.001128 ms
[CPU] chi2_image_tot: 33.4714 ms

[CPU] chi2_imag::fftw_alloc: 0.001894 ms
[CPU] sample_image::copy_input: 2.5698 ms
[CPU] sample::1st_shift: 1.17302 ms
[CPU] sample::FFT: 13.4099 ms
[CPU] sample::2nd_shift: 1.12869 ms
[CPU] uv_rotate_h: 1.12875 ms
[CPU] sample::interpolate: 6.41582 ms
[CPU] sample::apply_phase_sampled: 5.41759 ms
[CPU] sample_tot: 28.7205 ms
[CPU] sample_image::free_data: 0.04439 ms
[CPU] sample_image_tot: 31.3475 ms
[CPU] reduce_chi2::diff_weighted: 1.20204 ms
[CPU] reduce_chi2::reduction: 0.550134 ms
[CPU] reduce_chi2_tot: 1.7658 ms
[CPU] chi2_imag::free_fint: 0.001241 ms
[CPU] chi2_image_tot: 33.124 ms

[CPU] chi2_imag::fftw_alloc: 0.001361 ms
[CPU] sample_image::copy_input: 2.5367 ms
[CPU] sample::1st_shift: 1.15555 ms
[CPU] sample::FFT: 13.4164 ms
[CPU] sample::2nd_shift: 1.11068 ms
[CPU] uv_rotate_h: 1.12625 ms
[CPU] sample::interpolate: 6.41286 ms
[CPU] sample::apply_phase_sampled: 5.28117 ms
[CPU] sample_tot: 28.55 ms
[CPU] sample_image::free_data: 0.031615 ms
[CPU] sample_image_tot: 31.1315 ms
[CPU] reduce_chi2::diff_weighted: 1.1981 ms
[CPU] reduce_chi2::reduction: 0.536137 ms
[CPU] reduce_chi2_tot: 1.74832 ms
[CPU] chi2_imag::free_fint: 0.001173 ms
[CPU] chi2_image_tot: 32.8906 ms

[CPU] chi2_imag::fftw_alloc: 0.001756 ms
[CPU] sample_image::copy_input: 2.58943 ms
[CPU] sample::1st_shift: 1.21916 ms
[CPU] sample::FFT: 13.4365 ms
[CPU] sample::2nd_shift: 1.17905 ms
[CPU] uv_rotate_h: 1.13514 ms
[CPU] sample::interpolate: 6.42529 ms
[CPU] sample::apply_phase_sampled: 5.82823 ms
[CPU] sample_tot: 29.2697 ms
[CPU] sample_image::free_data: 0.04335 ms
[CPU] sample_image_tot: 31.9188 ms
[CPU] reduce_chi2::diff_weighted: 1.18893 ms
[CPU] reduce_chi2::reduction: 0.542715 ms
[CPU] reduce_chi2_tot: 1.74568 ms
[CPU] chi2_imag::free_fint: 0.001023 ms
[CPU] chi2_image_tot: 33.6753 ms

[CPU] chi2_imag::fftw_alloc: 0.001612 ms
[CPU] sample_image::copy_input: 2.6293 ms
[CPU] sample::1st_shift: 1.20182 ms
[CPU] sample::FFT: 13.428 ms
[CPU] sample::2nd_shift: 1.16918 ms
[CPU] uv_rotate_h: 1.13032 ms
[CPU] sample::interpolate: 6.41391 ms
[CPU] sample::apply_phase_sampled: 5.41531 ms
[CPU] sample_tot: 28.8069 ms
[CPU] sample_image::free_data: 0.04489 ms
[CPU] sample_image_tot: 31.4946 ms
[CPU] reduce_chi2::diff_weighted: 1.19639 ms
[CPU] reduce_chi2::reduction: 0.54346 ms
[CPU] reduce_chi2_tot: 1.75375 ms
[CPU] chi2_imag::free_fint: 0.00113 ms
[CPU] chi2_image_tot: 33.2587 ms

[CPU] chi2_imag::fftw_alloc: 0.001568 ms
[CPU] sample_image::copy_input: 2.52466 ms
[CPU] sample::1st_shift: 1.16638 ms
[CPU] sample::FFT: 13.4339 ms
[CPU] sample::2nd_shift: 1.13942 ms
[CPU] uv_rotate_h: 1.12012 ms
[CPU] sample::interpolate: 8.1081 ms
[CPU] sample::apply_phase_sampled: 5.27965 ms
[CPU] sample_tot: 30.2958 ms
[CPU] sample_image::free_data: 0.042056 ms
[CPU] sample_image_tot: 32.8756 ms
[CPU] reduce_chi2::diff_weighted: 1.19692 ms
[CPU] reduce_chi2::reduction: 0.5304 ms
[CPU] reduce_chi2_tot: 1.74108 ms
[CPU] chi2_imag::free_fint: 0.00115301 ms
[CPU] chi2_image_tot: 34.627 ms

[CPU] chi2_imag::fftw_alloc: 0.001396 ms
[CPU] sample_image::copy_input: 2.54397 ms
[CPU] sample::1st_shift: 1.15875 ms
[CPU] sample::FFT: 13.4209 ms
[CPU] sample::2nd_shift: 1.10849 ms
[CPU] uv_rotate_h: 1.12496 ms
[CPU] sample::interpolate: 6.8649 ms
[CPU] sample::apply_phase_sampled: 5.6954 ms
[CPU] sample_tot: 29.4279 ms
[CPU] sample_image::free_data: 0.04653 ms
[CPU] sample_image_tot: 32.0315 ms
[CPU] reduce_chi2::diff_weighted: 1.26851 ms
[CPU] reduce_chi2::reduction: 0.534546 ms
[CPU] reduce_chi2_tot: 1.81715 ms
[CPU] chi2_imag::free_fint: 0.000988999 ms
[CPU] chi2_image_tot: 33.8597 ms

[CPU] chi2_imag::fftw_alloc: 0.001423 ms
[CPU] sample_image::copy_input: 2.52426 ms
[CPU] sample::1st_shift: 1.15786 ms
[CPU] sample::FFT: 13.4147 ms
[CPU] sample::2nd_shift: 1.09984 ms
[CPU] uv_rotate_h: 1.12778 ms
[CPU] sample::interpolate: 7.12134 ms
[CPU] sample::apply_phase_sampled: 5.29875 ms
[CPU] sample_tot: 29.2676 ms
[CPU] sample_image::free_data: 0.03397 ms
[CPU] sample_image_tot: 31.8379 ms
[CPU] reduce_chi2::diff_weighted: 1.19425 ms
[CPU] reduce_chi2::reduction: 0.537389 ms
[CPU] reduce_chi2_tot: 1.74498 ms
[CPU] chi2_imag::free_fint: 0.001151 ms
[CPU] chi2_image_tot: 33.5934 ms

[CPU] chi2_imag::fftw_alloc: 0.001061 ms
[CPU] sample_image::copy_input: 2.48974 ms
[CPU] sample::1st_shift: 1.17129 ms
[CPU] sample::FFT: 13.4163 ms
[CPU] sample::2nd_shift: 1.10321 ms
[CPU] uv_rotate_h: 1.12011 ms
[CPU] sample::interpolate: 7.46528 ms
[CPU] sample::apply_phase_sampled: 5.25676 ms
[CPU] sample_tot: 29.5799 ms
[CPU] sample_image::free_data: 0.036466 ms
[CPU] sample_image_tot: 32.1187 ms
[CPU] reduce_chi2::diff_weighted: 1.19912 ms
[CPU] reduce_chi2::reduction: 0.535655 ms
[CPU] reduce_chi2_tot: 1.74824 ms
[CPU] chi2_imag::free_fint: 0.001006 ms
[CPU] chi2_image_tot: 33.877 ms

[CPU] chi2_imag::fftw_alloc: 0.00132 ms
[CPU] sample_image::copy_input: 2.5724 ms
[CPU] sample::1st_shift: 1.19397 ms
[CPU] sample::FFT: 13.5646 ms
[CPU] sample::2nd_shift: 1.21563 ms
[CPU] uv_rotate_h: 1.14738 ms
[CPU] sample::interpolate: 6.94211 ms
[CPU] sample::apply_phase_sampled: 5.67807 ms
[CPU] sample_tot: 29.7867 ms
[CPU] sample_image::free_data: 0.030238 ms
[CPU] sample_image_tot: 32.4008 ms
[CPU] reduce_chi2::diff_weighted: 1.19265 ms
[CPU] reduce_chi2::reduction: 0.538245 ms
[CPU] reduce_chi2_tot: 1.74013 ms
[CPU] chi2_imag::free_fint: 0.000905005 ms
[CPU] chi2_image_tot: 34.1498 ms

[CPU] chi2_imag::fftw_alloc: 0.00182 ms
[CPU] sample_image::copy_input: 2.73245 ms
[CPU] sample::1st_shift: 1.30837 ms
[CPU] sample::FFT: 13.0121 ms
[CPU] sample::2nd_shift: 1.26961 ms
[CPU] uv_rotate_h: 1.21744 ms
[CPU] sample::interpolate: 7.529 ms
[CPU] sample::apply_phase_sampled: 5.42924 ms
[CPU] sample_tot: 29.8173 ms
[CPU] sample_image::free_data: 0.044954 ms
[CPU] sample_image_tot: 32.6068 ms
[CPU] reduce_chi2::diff_weighted: 1.18914 ms
[CPU] reduce_chi2::reduction: 0.528252 ms
[CPU] reduce_chi2_tot: 1.73385 ms
[CPU] chi2_imag::free_fint: 0.001156 ms
[CPU] chi2_image_tot: 34.3515 ms

[CPU] chi2_imag::fftw_alloc: 0.001699 ms
[CPU] sample_image::copy_input: 2.55377 ms
[CPU] sample::1st_shift: 1.17445 ms
[CPU] sample::FFT: 13.4071 ms
[CPU] sample::2nd_shift: 1.1187 ms
[CPU] uv_rotate_h: 1.12663 ms
[CPU] sample::interpolate: 6.93557 ms
[CPU] sample::apply_phase_sampled: 5.68001 ms
[CPU] sample_tot: 29.4904 ms
[CPU] sample_image::free_data: 0.0493 ms
[CPU] sample_image_tot: 32.107 ms
[CPU] reduce_chi2::diff_weighted: 1.26992 ms
[CPU] reduce_chi2::reduction: 0.552404 ms
[CPU] reduce_chi2_tot: 1.83614 ms
[CPU] chi2_imag::free_fint: 0.001275 ms
[CPU] chi2_image_tot: 33.9542 ms
2048	1.000000e+06	float64	10	0	6.391267e-01	3.363825e-02	4.632503e-04	3.297517e-02
# |--> timings: [0.03893765099928714, 0.03340590999869164, 0.03321823899750598, 0.03347288299846696, 0.03349023400369333, 0.0333613940019859, 0.03327360600087559, 0.03304004199890187, 0.03356167500169249, 0.03320882700063521, 0.03297517099417746, 0.03376032700180076, 0.03334230299515184, 0.03471155599982012, 0.03394344400294358, 0.03369298399775289, 0.03396144599537365, 0.03423259499686537, 0.03443068500200752, 0.03404333499929635]

[CPU] chi2_imag::fftw_alloc: 0.001998 ms
[CPU] sample_image::copy_input: 2.97064 ms
[CPU] sample::1st_shift: 1.14554 ms
[CPU] sample::FFT: 17.091 ms
[CPU] sample::2nd_shift: 1.11342 ms
[CPU] uv_rotate_h: 1.12158 ms
[CPU] sample::interpolate: 5.36165 ms
[CPU] sample::apply_phase_sampled: 4.40179 ms
[CPU] sample_tot: 30.2893 ms
[CPU] sample_image::free_data: 0.054024 ms
[CPU] sample_image_tot: 33.3302 ms
[CPU] reduce_chi2::diff_weighted: 1.20016 ms
[CPU] reduce_chi2::reduction: 0.460311 ms
[CPU] reduce_chi2_tot: 1.67434 ms
[CPU] chi2_imag::free_fint: 0.00122401 ms
[CPU] chi2_image_tot: 35.0172 ms

[CPU] chi2_imag::fftw_alloc: 0.002203 ms
[CPU] sample_image::copy_input: 2.54508 ms
[CPU] sample::1st_shift: 1.16554 ms
[CPU] sample::FFT: 11.8531 ms
[CPU] sample::2nd_shift: 1.12109 ms
[CPU] uv_rotate_h: 1.12918 ms
[CPU] sample::interpolate: 5.36285 ms
[CPU] sample::apply_phase_sampled: 4.41184 ms
[CPU] sample_tot: 25.0919 ms
[CPU] sample_image::free_data: 0.040591 ms
[CPU] sample_image_tot: 27.6912 ms
[CPU] reduce_chi2::diff_weighted: 1.20998 ms
[CPU] reduce_chi2::reduction: 0.469981 ms
[CPU] reduce_chi2_tot: 1.69353 ms
[CPU] chi2_imag::free_fint: 0.001173 ms
[CPU] chi2_image_tot: 29.3958 ms

[CPU] chi2_imag::fftw_alloc: 0.001475 ms
[CPU] sample_image::copy_input: 2.529 ms
[CPU] sample::1st_shift: 1.1685 ms
[CPU] sample::FFT: 11.8067 ms
[CPU] sample::2nd_shift: 1.11298 ms
[CPU] uv_rotate_h: 1.12912 ms
[CPU] sample::interpolate: 5.36503 ms
[CPU] sample::apply_phase_sampled: 4.3999 ms
[CPU] sample_tot: 25.0311 ms
[CPU] sample_image::free_data: 0.043979 ms
[CPU] sample_image_tot: 27.6173 ms
[CPU] reduce_chi2::diff_weighted: 1.20575 ms
[CPU] reduce_chi2::reduction: 0.46993 ms
[CPU] reduce_chi2_tot: 1.68914 ms
[CPU] chi2_imag::free_fint: 0.001201 ms
[CPU] chi2_image_tot: 29.3176 ms

[CPU] chi2_imag::fftw_alloc: 0.001763 ms
[CPU] sample_image::copy_input: 2.54079 ms
[CPU] sample::1st_shift: 1.17484 ms
[CPU] sample::FFT: 11.8087 ms
[CPU] sample::2nd_shift: 1.10597 ms
[CPU] uv_rotate_h: 1.14016 ms
[CPU] sample::interpolate: 5.37575 ms
[CPU] sample::apply_phase_sampled: 4.40101 ms
[CPU] sample_tot: 25.0543 ms
[CPU] sample_image::free_data: 0.036162 ms
[CPU] sample_image_tot: 27.6451 ms
[CPU] reduce_chi2::diff_weighted: 1.20395 ms
[CPU] reduce_chi2::reduction: 0.459666 ms
[CPU] reduce_chi2_tot: 1.67748 ms
[CPU] chi2_imag::free_fint: 0.001181 ms
[CPU] chi2_image_tot: 29.334 ms

[CPU] chi2_imag::fftw_alloc: 0.001361 ms
[CPU] sample_image::copy_input: 2.49153 ms
[CPU] sample::1st_shift: 1.16283 ms
[CPU] sample::FFT: 11.797 ms
[CPU] sample::2nd_shift: 1.11359 ms
[CPU] uv_rotate_h: 1.12873 ms
[CPU] sample::interpolate: 5.41885 ms
[CPU] sample::apply_phase_sampled: 4.40465 ms
[CPU] sample_tot: 25.0739 ms
[CPU] sample_image::free_data: 0.036039 ms
[CPU] sample_image_tot: 27.614 ms
[CPU] reduce_chi2::diff_weighted: 1.2069 ms
[CPU] reduce_chi2::reduction: 0.462261 ms
[CPU] reduce_chi2_tot: 1.68299 ms
[CPU] chi2_imag::free_fint: 0.001445 ms
[CPU] chi2_image_tot: 29.3076 ms

[CPU] chi2_imag::fftw_alloc: 0.001729 ms
[CPU] sample_image::copy_input: 2.48122 ms
[CPU] sample::1st_shift: 1.15948 ms
[CPU] sample::FFT: 11.812 ms
[CPU] sample::2nd_shift: 1.0956 ms
[CPU] uv_rotate_h: 1.12447 ms
[CPU] sample::interpolate: 5.37155 ms
[CPU] sample::apply_phase_sampled: 4.39965 ms
[CPU] sample_tot: 25.0111 ms
[CPU] sample_image::free_data: 0.032581 ms
[CPU] sample_image_tot: 27.538 ms
[CPU] reduce_chi2::diff_weighted: 1.2025 ms
[CPU] reduce_chi2::reduction: 0.458251 ms
[CPU] reduce_chi2_tot: 1.67389 ms
[CPU] chi2_imag::free_fint: 0.001189 ms
[CPU] chi2_image_tot: 29.2226 ms

[CPU] chi2_imag::fftw_alloc: 0.00163 ms
[CPU] sample_image::copy_input: 2.47713 ms
[CPU] sample::1st_shift: 1.15119 ms
[CPU] sample::FFT: 11.7237 ms
[CPU] sample::2nd_shift: 1.09805 ms
[CPU] uv_rotate_h: 1.12894 ms
[CPU] sample::interpolate: 5.36281 ms
[CPU] sample::apply_phase_sampled: 4.3975 ms
[CPU] sample_tot: 24.908 ms
[CPU] sample_image::free_data: 0.03527 ms
[CPU] sample_image_tot: 27.4329 ms
[CPU] reduce_chi2::diff_weighted: 1.2029 ms
[CPU] reduce_chi2::reduction: 0.457618 ms
[CPU] reduce_chi2_tot: 1.67413 ms
[CPU] chi2_imag::free_fint: 0.00119799 ms
[CPU] chi2_image_tot: 29.1179 ms

[CPU] chi2_imag::fftw_alloc: 0.00163 ms
[CPU] sample_image::copy_input: 2.5267 ms
[CPU] sample::1st_shift: 1.14974 ms
[CPU] sample::FFT: 11.7422 ms
[CPU] sample::2nd_shift: 1.10223 ms
[CPU] uv_rotate_h: 1.12717 ms
[CPU] sample::interpolate: 5.36408 ms
[CPU] sample::apply_phase_sampled: 4.41582 ms
[CPU] sample_tot: 24.9492 ms
[CPU] sample_image::free_data: 0.054318 ms
[CPU] sample_image_tot: 27.5441 ms
[CPU] reduce_chi2::diff_weighted: 1.2064 ms
[CPU] reduce_chi2::reduction: 0.462664 ms
[CPU] reduce_chi2_tot: 1.68192 ms
[CPU] chi2_imag::free_fint: 0.00115899 ms
[CPU] chi2_image_tot: 29.2366 ms

[CPU] chi2_imag::fftw_alloc: 0.001513 ms
[CPU] sample_image::copy_input: 2.51024 ms
[CPU] sample::1st_shift: 1.13855 ms
[CPU] sample::FFT: 11.8041 ms
[CPU] sample::2nd_shift: 1.09478 ms
[CPU] uv_rotate_h: 1.12364 ms
[CPU] sample::interpolate: 5.39093 ms
[CPU] sample::apply_phase_sampled: 4.40202 ms
[CPU] sample_tot: 25.0017 ms
[CPU] sample_image::free_data: 0.047616 ms
[CPU] sample_image_tot: 27.573 ms
[CPU] reduce_chi2::diff_weighted: 1.20117 ms
[CPU] reduce_chi2::reduction: 0.460894 ms
[CPU] reduce_chi2_tot: 1.67576 ms
[CPU] chi2_imag::free_fint: 0.001293 ms
[CPU] chi2_image_tot: 29.2593 ms

[CPU] chi2_imag::fftw_alloc: 0.001527 ms
[CPU] sample_image::copy_input: 2.4804 ms
[CPU] sample::1st_shift: 1.15468 ms
[CPU] sample::FFT: 11.7297 ms
[CPU] sample::2nd_shift: 1.1254 ms
[CPU] uv_rotate_h: 1.13364 ms
[CPU] sample::interpolate: 5.37693 ms
[CPU] sample::apply_phase_sampled: 4.40555 ms
[CPU] sample_tot: 24.9735 ms
[CPU] sample_image::free_data: 0.037021 ms
[CPU] sample_image_tot: 27.5035 ms
[CPU] reduce_chi2::diff_weighted: 1.21123 ms
[CPU] reduce_chi2::reduction: 0.461886 ms
[CPU] reduce_chi2_tot: 1.68652 ms
[CPU] chi2_imag::free_fint: 0.001155 ms
[CPU] chi2_image_tot: 29.2006 ms

[CPU] chi2_imag::fftw_alloc: 0.001464 ms
[CPU] sample_image::copy_input: 2.58224 ms
[CPU] sample::1st_shift: 1.14907 ms
[CPU] sample::FFT: 11.7472 ms
[CPU] sample::2nd_shift: 1.09351 ms
[CPU] uv_rotate_h: 1.12735 ms
[CPU] sample::interpolate: 5.36804 ms
[CPU] sample::apply_phase_sampled: 4.41277 ms
[CPU] sample_tot: 24.9449 ms
[CPU] sample_image::free_data: 0.03899 ms
[CPU] sample_image_tot: 27.5785 ms
[CPU] reduce_chi2::diff_weighted: 1.20254 ms
[CPU] reduce_chi2::reduction: 0.461914 ms
[CPU] reduce_chi2_tot: 1.67733 ms
[CPU] chi2_imag::free_fint: 0.001114 ms
[CPU] chi2_image_tot: 29.2665 ms

[CPU] chi2_imag::fftw_alloc: 0.001525 ms
[CPU] sample_image::copy_input: 2.46611 ms
[CPU] sample::1st_shift: 1.17266 ms
[CPU] sample::FFT: 11.8132 ms
[CPU] sample::2nd_shift: 1.11539 ms
[CPU] uv_rotate_h: 1.13058 ms
[CPU] sample::interpolate: 5.38352 ms
[CPU] sample::apply_phase_sampled: 4.41263 ms
[CPU] sample_tot: 25.0738 ms
[CPU] sample_image::free_data: 0.036983 ms
[CPU] sample_image_tot: 27.5893 ms
[CPU] reduce_chi2::diff_weighted: 1.20488 ms
[CPU] reduce_chi2::reduction: 0.462069 ms
[CPU] reduce_chi2_tot: 1.68044 ms
[CPU] chi2_imag::free_fint: 0.001072 ms
[CPU] chi2_image_tot: 29.2806 ms

[CPU] chi2_imag::fftw_alloc: 0.001481 ms
[CPU] sample_image::copy_input: 2.45023 ms
[CPU] sample::1st_shift: 1.14955 ms
[CPU] sample::FFT: 11.799 ms
[CPU] sample::2nd_shift: 1.09061 ms
[CPU] uv_rotate_h: 1.12592 ms
[CPU] sample::interpolate: 5.37111 ms
[CPU] sample::apply_phase_sampled: 4.41982 ms
[CPU] sample_tot: 25.0035 ms
[CPU] sample_image::free_data: 0.036018 ms
[CPU] sample_image_tot: 27.5026 ms
[CPU] reduce_chi2::diff_weighted: 1.20948 ms
[CPU] reduce_chi2::reduction: 0.470769 ms
[CPU] reduce_chi2_tot: 1.69488 ms
[CPU] chi2_imag::free_fint: 0.001384 ms
[CPU] chi2_image_tot: 29.2084 ms

[CPU] chi2_imag::fftw_alloc: 0.001351 ms
[CPU] sample_image::copy_input: 2.50289 ms
[CPU] sample::1st_shift: 1.17337 ms
[CPU] sample::FFT: 11.7317 ms
[CPU] sample::2nd_shift: 1.10712 ms
[CPU] uv_rotate_h: 1.12961 ms
[CPU] sample::interpolate: 5.36441 ms
[CPU] sample::apply_phase_sampled: 4.40418 ms
[CPU] sample_tot: 24.9575 ms
[CPU] sample_image::free_data: 0.04376 ms
[CPU] sample_image_tot: 27.5168 ms
[CPU] reduce_chi2::diff_weighted: 1.22835 ms
[CPU] reduce_chi2::reduction: 0.46973 ms
[CPU] reduce_chi2_tot: 1.71155 ms
[CPU] chi2_imag::free_fint: 0.001329 ms
[CPU] chi2_image_tot: 29.2387 ms

[CPU] chi2_imag::fftw_alloc: 0.001657 ms
[CPU] sample_image::copy_input: 2.64841 ms
[CPU] sample::1st_shift: 1.21156 ms
[CPU] sample::FFT: 11.8292 ms
[CPU] sample::2nd_shift: 1.18659 ms
[CPU] uv_rotate_h: 1.15509 ms
[CPU] sample::interpolate: 5.37128 ms
[CPU] sample::apply_phase_sampled: 4.43801 ms
[CPU] sample_tot: 25.2393 ms
[CPU] sample_image::free_data: 0.059982 ms
[CPU] sample_image_tot: 27.9609 ms
[CPU] reduce_chi2::diff_weighted: 1.20824 ms
[CPU] reduce_chi2::reduction: 0.476225 ms
[CPU] reduce_chi2_tot: 1.69873 ms
[CPU] chi2_imag::free_fint: 0.001357 ms
[CPU] chi2_image_tot: 29.6703 ms

[CPU] chi2_imag::fftw_alloc: 0.001461 ms
[CPU] sample_image::copy_input: 2.59755 ms
[CPU] sample::1st_shift: 1.27846 ms
[CPU] sample::FFT: 11.8032 ms
[CPU] sample::2nd_shift: 1.25 ms
[CPU] uv_rotate_h: 1.14523 ms
[CPU] sample::interpolate: 5.36744 ms
[CPU] sample::apply_phase_sampled: 4.40504 ms
[CPU] sample_tot: 25.2969 ms
[CPU] sample_image::free_data: 0.043682 ms
[CPU] sample_image_tot: 27.9516 ms
[CPU] reduce_chi2::diff_weighted: 1.20787 ms
[CPU] reduce_chi2::reduction: 0.467822 ms
[CPU] reduce_chi2_tot: 1.68967 ms
[CPU] chi2_imag::free_fint: 0.00131 ms
[CPU] chi2_image_tot: 29.6518 ms

[CPU] chi2_imag::fftw_alloc: 0.001476 ms
[CPU] sample_image::copy_input: 2.54334 ms
[CPU] sample::1st_shift: 1.17651 ms
[CPU] sample::FFT: 11.7346 ms
[CPU] sample::2nd_shift: 1.11527 ms
[CPU] uv_rotate_h: 1.1316 ms
[CPU] sample::interpolate: 5.39516 ms
[CPU] sample::apply_phase_sampled: 4.40171 ms
[CPU] sample_tot: 25.0021 ms
[CPU] sample_image::free_data: 0.039495 ms
[CPU] sample_image_tot: 27.5981 ms
[CPU] reduce_chi2::diff_weighted: 1.20918 ms
[CPU] reduce_chi2::reduction: 0.466833 ms
[CPU] reduce_chi2_tot: 1.68905 ms
[CPU] chi2_imag::free_fint: 0.00131 ms
[CPU] chi2_image_tot: 29.2977 ms

[CPU] chi2_imag::fftw_alloc: 0.001471 ms
[CPU] sample_image::copy_input: 2.5352 ms
[CPU] sample::1st_shift: 1.21218 ms
[CPU] sample::FFT: 11.7701 ms
[CPU] sample::2nd_shift: 1.14682 ms
[CPU] uv_rotate_h: 1.12907 ms
[CPU] sample::interpolate: 5.36796 ms
[CPU] sample::apply_phase_sampled: 4.40245 ms
[CPU] sample_tot: 25.0753 ms
[CPU] sample_image::free_data: 0.040878 ms
[CPU] sample_image_tot: 27.6645 ms
[CPU] reduce_chi2::diff_weighted: 1.20371 ms
[CPU] reduce_chi2::reduction: 0.460829 ms
[CPU] reduce_chi2_tot: 1.67763 ms
[CPU] chi2_imag::free_fint: 0.00113399 ms
[CPU] chi2_image_tot: 29.3526 ms

[CPU] chi2_imag::fftw_alloc: 0.001743 ms
[CPU] sample_image::copy_input: 2.48305 ms
[CPU] sample::1st_shift: 1.17783 ms
[CPU] sample::FFT: 11.8021 ms
[CPU] sample::2nd_shift: 1.13839 ms
[CPU] uv_rotate_h: 1.12578 ms
[CPU] sample::interpolate: 5.36326 ms
[CPU] sample::apply_phase_sampled: 4.41431 ms
[CPU] sample_tot: 25.0682 ms
[CPU] sample_image::free_data: 0.036004 ms
[CPU] sample_image_tot: 27.6007 ms
[CPU] reduce_chi2::diff_weighted: 1.20179 ms
[CPU] reduce_chi2::reduction: 0.471618 ms
[CPU] reduce_chi2_tot: 1.68712 ms
[CPU] chi2_imag::free_fint: 0.001234 ms
[CPU] chi2_image_tot: 29.2991 ms

[CPU] chi2_imag::fftw_alloc: 0.001515 ms
[CPU] sample_image::copy_input: 2.47216 ms
[CPU] sample::1st_shift: 1.14524 ms
[CPU] sample::FFT: 11.7719 ms
[CPU] sample::2nd_shift: 1.09407 ms
[CPU] uv_rotate_h: 1.12467 ms
[CPU] sample::interpolate: 5.38544 ms
[CPU] sample::apply_phase_sampled: 4.4018 ms
[CPU] sample_tot: 24.9704 ms
[CPU] sample_image::free_data: 0.040044 ms
[CPU] sample_image_tot: 27.4957 ms
[CPU] reduce_chi2::diff_weighted: 1.26519 ms
[CPU] reduce_chi2::reduction: 0.465336 ms
[CPU] reduce_chi2_tot: 1.74409 ms
[CPU] chi2_imag::free_fint: 0.001295 ms
[CPU] chi2_image_tot: 29.2504 ms
2048	1.000000e+06	float64	12	0	5.585592e-01	2.939785e-02	1.349032e-04	2.920926e-02
# |--> timings: [0.03507864000130212, 0.029490744003851432, 0.029405492001387756, 0.029419074999168515, 0.02939210999466013, 0.029309980003745295, 0.029209257001639344, 0.029328167001949623, 0.02934447900042869, 0.029283709001902025, 0.029350828001042828, 0.029365406997385435, 0.029297506000148132, 0.029322863003471866, 0.02976101700187428, 0.029737591998127755, 0.029381825996097177, 0.029441391001455486, 0.02938261600502301, 0.02933515000040643]

[GPU] chi2_image::malloc_fint: 0.204576 ms
[GPU] chi2_image::copy_observations: 4.45603 ms
[GPU] copy_input_H->D: 22.5916 ms
[GPU] sample::copy_uv_H->D: 3.2992 ms
[GPU] sample::uv_rotate: 0.231424 ms
[GPU] sample::1st_shift: 6.02394 ms
[GPU] sample::FFT: 227.39 ms
[GPU] sample::2nd_shift: 4.20627 ms
[GPU] sample::interpolate: 2.22502 ms
[GPU] sample::apply_phase_sampled: 0.532096 ms
[GPU] sample_tot: 244.251 ms
[GPU] reduce_chi2::diff_weighted: 0.369504 ms
[GPU] reduce_chi2::reduction: 0.249568 ms
[GPU] reduce_chi2_tot: 0.635424 ms
[GPU] chi2_image::free_all: 0.396288 ms
[CPU] chi2_image_tot: 276.51 ms

[GPU] chi2_image::malloc_fint: 0.201728 ms
[GPU] chi2_image::copy_observations: 4.46179 ms
[GPU] copy_input_H->D: 22.5423 ms
[GPU] sample::copy_uv_H->D: 3.31594 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 6.07334 ms
[GPU] sample::FFT: 16.3888 ms
[GPU] sample::2nd_shift: 4.10931 ms
[GPU] sample::interpolate: 2.2231 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 33.189 ms
[GPU] reduce_chi2::diff_weighted: 0.368192 ms
[GPU] reduce_chi2::reduction: 0.243744 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_image::free_all: 0.396288 ms
[CPU] chi2_image_tot: 61.5044 ms

[GPU] chi2_image::malloc_fint: 0.199808 ms
[GPU] chi2_image::copy_observations: 4.4409 ms
[GPU] copy_input_H->D: 22.524 ms
[GPU] sample::copy_uv_H->D: 3.33946 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 5.95661 ms
[GPU] sample::FFT: 16.3223 ms
[GPU] sample::2nd_shift: 4.12774 ms
[GPU] sample::interpolate: 2.22493 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 33.049 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241312 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.39424 ms
[CPU] chi2_image_tot: 61.3165 ms

[GPU] chi2_image::malloc_fint: 0.200128 ms
[GPU] chi2_image::copy_observations: 4.43747 ms
[GPU] copy_input_H->D: 22.5249 ms
[GPU] sample::copy_uv_H->D: 3.3239 ms
[GPU] sample::uv_rotate: 0.222112 ms
[GPU] sample::1st_shift: 6.12045 ms
[GPU] sample::FFT: 16.3262 ms
[GPU] sample::2nd_shift: 4.12432 ms
[GPU] sample::interpolate: 2.22208 ms
[GPU] sample::apply_phase_sampled: 0.532384 ms
[GPU] sample_tot: 33.194 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.396128 ms
[CPU] chi2_image_tot: 61.4613 ms

[GPU] chi2_image::malloc_fint: 0.200992 ms
[GPU] chi2_image::copy_observations: 4.44211 ms
[GPU] copy_input_H->D: 22.5244 ms
[GPU] sample::copy_uv_H->D: 3.32762 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 6.03514 ms
[GPU] sample::FFT: 16.3255 ms
[GPU] sample::2nd_shift: 4.17254 ms
[GPU] sample::interpolate: 2.22515 ms
[GPU] sample::apply_phase_sampled: 0.53216 ms
[GPU] sample_tot: 33.1653 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23936 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.39936 ms
[CPU] chi2_image_tot: 61.4372 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.44256 ms
[GPU] copy_input_H->D: 22.532 ms
[GPU] sample::copy_uv_H->D: 3.32272 ms
[GPU] sample::uv_rotate: 0.22208 ms
[GPU] sample::1st_shift: 6.0375 ms
[GPU] sample::FFT: 16.3925 ms
[GPU] sample::2nd_shift: 4.11443 ms
[GPU] sample::interpolate: 2.2231 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 33.1723 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241536 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.397056 ms
[CPU] chi2_image_tot: 61.452 ms

[GPU] chi2_image::malloc_fint: 0.200384 ms
[GPU] chi2_image::copy_observations: 4.43395 ms
[GPU] copy_input_H->D: 22.5182 ms
[GPU] sample::copy_uv_H->D: 3.31984 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 6.07949 ms
[GPU] sample::FFT: 16.3215 ms
[GPU] sample::2nd_shift: 4.21651 ms
[GPU] sample::interpolate: 2.22413 ms
[GPU] sample::apply_phase_sampled: 0.533504 ms
[GPU] sample_tot: 33.2446 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.241024 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.40032 ms
[CPU] chi2_image_tot: 61.5038 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.43514 ms
[GPU] copy_input_H->D: 22.5226 ms
[GPU] sample::copy_uv_H->D: 3.30912 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 6.0631 ms
[GPU] sample::FFT: 16.3277 ms
[GPU] sample::2nd_shift: 4.11955 ms
[GPU] sample::interpolate: 2.22618 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 33.1233 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.243136 ms
[GPU] reduce_chi2_tot: 0.62816 ms
[GPU] chi2_image::free_all: 0.39568 ms
[CPU] chi2_image_tot: 61.3855 ms

[GPU] chi2_image::malloc_fint: 0.200352 ms
[GPU] chi2_image::copy_observations: 4.45238 ms
[GPU] copy_input_H->D: 22.5224 ms
[GPU] sample::copy_uv_H->D: 3.33206 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 6.00154 ms
[GPU] sample::FFT: 16.3308 ms
[GPU] sample::2nd_shift: 4.10726 ms
[GPU] sample::interpolate: 2.22611 ms
[GPU] sample::apply_phase_sampled: 0.532288 ms
[GPU] sample_tot: 33.0854 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.240384 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.411712 ms
[CPU] chi2_image_tot: 61.3789 ms

[GPU] chi2_image::malloc_fint: 0.200448 ms
[GPU] chi2_image::copy_observations: 4.43798 ms
[GPU] copy_input_H->D: 22.5231 ms
[GPU] sample::copy_uv_H->D: 3.31965 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 5.99651 ms
[GPU] sample::FFT: 16.3297 ms
[GPU] sample::2nd_shift: 4.11546 ms
[GPU] sample::interpolate: 2.22282 ms
[GPU] sample::apply_phase_sampled: 0.53232 ms
[GPU] sample_tot: 33.0721 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.241088 ms
[GPU] reduce_chi2_tot: 0.627456 ms
[GPU] chi2_image::free_all: 0.395616 ms
[CPU] chi2_image_tot: 61.3383 ms

[GPU] chi2_image::malloc_fint: 0.200288 ms
[GPU] chi2_image::copy_observations: 4.43885 ms
[GPU] copy_input_H->D: 22.519 ms
[GPU] sample::copy_uv_H->D: 3.33536 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 6.08358 ms
[GPU] sample::FFT: 16.3319 ms
[GPU] sample::2nd_shift: 4.11846 ms
[GPU] sample::interpolate: 2.22675 ms
[GPU] sample::apply_phase_sampled: 0.532384 ms
[GPU] sample_tot: 33.1768 ms
[GPU] reduce_chi2::diff_weighted: 0.369504 ms
[GPU] reduce_chi2::reduction: 0.239264 ms
[GPU] reduce_chi2_tot: 0.625152 ms
[GPU] chi2_image::free_all: 0.400064 ms
[CPU] chi2_image_tot: 61.4407 ms

[GPU] chi2_image::malloc_fint: 0.19888 ms
[GPU] chi2_image::copy_observations: 4.4441 ms
[GPU] copy_input_H->D: 22.5234 ms
[GPU] sample::copy_uv_H->D: 3.31251 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 6.01958 ms
[GPU] sample::FFT: 16.3769 ms
[GPU] sample::2nd_shift: 4.10624 ms
[GPU] sample::interpolate: 2.2239 ms
[GPU] sample::apply_phase_sampled: 0.533184 ms
[GPU] sample_tot: 33.12 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240064 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.396288 ms
[CPU] chi2_image_tot: 61.3901 ms

[GPU] chi2_image::malloc_fint: 0.199488 ms
[GPU] chi2_image::copy_observations: 4.43827 ms
[GPU] copy_input_H->D: 22.5226 ms
[GPU] sample::copy_uv_H->D: 3.32765 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 6.00986 ms
[GPU] sample::FFT: 16.3341 ms
[GPU] sample::2nd_shift: 4.18304 ms
[GPU] sample::interpolate: 2.2272 ms
[GPU] sample::apply_phase_sampled: 0.532128 ms
[GPU] sample_tot: 33.1645 ms
[GPU] reduce_chi2::diff_weighted: 0.367328 ms
[GPU] reduce_chi2::reduction: 0.243168 ms
[GPU] reduce_chi2_tot: 0.626976 ms
[GPU] chi2_image::free_all: 0.401152 ms
[CPU] chi2_image_tot: 61.4357 ms

[GPU] chi2_image::malloc_fint: 0.200256 ms
[GPU] chi2_image::copy_observations: 4.44176 ms
[GPU] copy_input_H->D: 22.5226 ms
[GPU] sample::copy_uv_H->D: 3.31366 ms
[GPU] sample::uv_rotate: 0.221984 ms
[GPU] sample::1st_shift: 5.9961 ms
[GPU] sample::FFT: 16.3277 ms
[GPU] sample::2nd_shift: 4.1513 ms
[GPU] sample::interpolate: 2.22208 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 33.094 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240704 ms
[GPU] reduce_chi2_tot: 0.6256 ms
[GPU] chi2_image::free_all: 0.39424 ms
[CPU] chi2_image_tot: 61.36 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.44144 ms
[GPU] copy_input_H->D: 22.5204 ms
[GPU] sample::copy_uv_H->D: 3.32499 ms
[GPU] sample::uv_rotate: 0.221024 ms
[GPU] sample::1st_shift: 6.03299 ms
[GPU] sample::FFT: 16.3339 ms
[GPU] sample::2nd_shift: 4.13696 ms
[GPU] sample::interpolate: 2.22515 ms
[GPU] sample::apply_phase_sampled: 0.532448 ms
[GPU] sample_tot: 33.1284 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.627648 ms
[GPU] chi2_image::free_all: 0.405504 ms
[CPU] chi2_image_tot: 61.4031 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.43917 ms
[GPU] copy_input_H->D: 22.5225 ms
[GPU] sample::copy_uv_H->D: 3.31469 ms
[GPU] sample::uv_rotate: 0.222144 ms
[GPU] sample::1st_shift: 6.0927 ms
[GPU] sample::FFT: 16.3285 ms
[GPU] sample::2nd_shift: 4.17178 ms
[GPU] sample::interpolate: 2.22925 ms
[GPU] sample::apply_phase_sampled: 0.532096 ms
[GPU] sample_tot: 33.2145 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.245312 ms
[GPU] reduce_chi2_tot: 0.62976 ms
[GPU] chi2_image::free_all: 0.398336 ms
[CPU] chi2_image_tot: 61.485 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.44941 ms
[GPU] copy_input_H->D: 22.522 ms
[GPU] sample::copy_uv_H->D: 3.32634 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 6.03546 ms
[GPU] sample::FFT: 16.3231 ms
[GPU] sample::2nd_shift: 4.11443 ms
[GPU] sample::interpolate: 2.22582 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 33.1059 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.24112 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.398528 ms
[CPU] chi2_image_tot: 61.3841 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.4431 ms
[GPU] copy_input_H->D: 22.5207 ms
[GPU] sample::copy_uv_H->D: 3.31146 ms
[GPU] sample::uv_rotate: 0.221728 ms
[GPU] sample::1st_shift: 6.05696 ms
[GPU] sample::FFT: 16.3365 ms
[GPU] sample::2nd_shift: 4.18099 ms
[GPU] sample::interpolate: 2.23027 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 33.2038 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.246784 ms
[GPU] reduce_chi2_tot: 0.630304 ms
[GPU] chi2_image::free_all: 0.397824 ms
[CPU] chi2_image_tot: 61.4758 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.44851 ms
[GPU] copy_input_H->D: 22.5178 ms
[GPU] sample::copy_uv_H->D: 3.31949 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 6.08154 ms
[GPU] sample::FFT: 16.3255 ms
[GPU] sample::2nd_shift: 4.13587 ms
[GPU] sample::interpolate: 2.22704 ms
[GPU] sample::apply_phase_sampled: 0.53344 ms
[GPU] sample_tot: 33.1766 ms
[GPU] reduce_chi2::diff_weighted: 0.369184 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.400384 ms
[CPU] chi2_image_tot: 61.4511 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.43597 ms
[GPU] copy_input_H->D: 22.526 ms
[GPU] sample::copy_uv_H->D: 3.32387 ms
[GPU] sample::uv_rotate: 0.222784 ms
[GPU] sample::1st_shift: 6.08973 ms
[GPU] sample::FFT: 16.3246 ms
[GPU] sample::2nd_shift: 4.13782 ms
[GPU] sample::interpolate: 2.22682 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 33.1817 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.240288 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.397088 ms
[CPU] chi2_image_tot: 61.4475 ms
4096	1.000000e+06	float64	0	8	1.168435e+00	6.149658e-02	5.336111e-05	6.138858e-02
# |--> timings: [0.2765960600008839, 0.061581001995364204, 0.06138857500627637, 0.06153768100193702, 0.06151173500256846, 0.06152322900015861, 0.06157598699792288, 0.061460288998205215, 0.06145173700497253, 0.061408811998262536, 0.06151337300252635, 0.06146133900620043, 0.06150866000098176, 0.0614312300021993, 0.061478543997509405, 0.06155682499957038, 0.06145620800089091, 0.06154768900159979, 0.06152278999798, 0.06151935300295008]

[GPU] chi2_image::malloc_fint: 0.212224 ms
[GPU] chi2_image::copy_observations: 4.44291 ms
[GPU] copy_input_H->D: 22.5216 ms
[GPU] sample::copy_uv_H->D: 3.32864 ms
[GPU] sample::uv_rotate: 0.237568 ms
[GPU] sample::1st_shift: 5.40541 ms
[GPU] sample::FFT: 16.3328 ms
[GPU] sample::2nd_shift: 4.70899 ms
[GPU] sample::interpolate: 2.21366 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 33.0846 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.24416 ms
[GPU] reduce_chi2_tot: 0.62976 ms
[GPU] chi2_image::free_all: 0.400384 ms
[CPU] chi2_image_tot: 61.3785 ms

[GPU] chi2_image::malloc_fint: 0.206848 ms
[GPU] chi2_image::copy_observations: 4.44378 ms
[GPU] copy_input_H->D: 22.5195 ms
[GPU] sample::copy_uv_H->D: 3.32864 ms
[GPU] sample::uv_rotate: 0.222816 ms
[GPU] sample::1st_shift: 5.4177 ms
[GPU] sample::FFT: 16.3271 ms
[GPU] sample::2nd_shift: 4.69382 ms
[GPU] sample::interpolate: 2.21082 ms
[GPU] sample::apply_phase_sampled: 0.533056 ms
[GPU] sample_tot: 33.0639 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243968 ms
[GPU] reduce_chi2_tot: 0.629536 ms
[GPU] chi2_image::free_all: 0.414784 ms
[CPU] chi2_image_tot: 61.36 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.43619 ms
[GPU] copy_input_H->D: 22.5199 ms
[GPU] sample::copy_uv_H->D: 3.32733 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 5.41149 ms
[GPU] sample::FFT: 16.3308 ms
[GPU] sample::2nd_shift: 4.70909 ms
[GPU] sample::interpolate: 2.20944 ms
[GPU] sample::apply_phase_sampled: 0.533504 ms
[GPU] sample_tot: 33.066 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243136 ms
[GPU] reduce_chi2_tot: 0.627584 ms
[GPU] chi2_image::free_all: 0.400384 ms
[CPU] chi2_image_tot: 61.3353 ms

[GPU] chi2_image::malloc_fint: 0.199872 ms
[GPU] chi2_image::copy_observations: 4.44314 ms
[GPU] copy_input_H->D: 22.5219 ms
[GPU] sample::copy_uv_H->D: 3.3159 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 5.40672 ms
[GPU] sample::FFT: 16.3298 ms
[GPU] sample::2nd_shift: 4.69709 ms
[GPU] sample::interpolate: 2.21286 ms
[GPU] sample::apply_phase_sampled: 0.532128 ms
[GPU] sample_tot: 33.0482 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240672 ms
[GPU] reduce_chi2_tot: 0.625504 ms
[GPU] chi2_image::free_all: 0.404896 ms
[CPU] chi2_image_tot: 61.3258 ms

[GPU] chi2_image::malloc_fint: 0.200288 ms
[GPU] chi2_image::copy_observations: 4.44163 ms
[GPU] copy_input_H->D: 22.527 ms
[GPU] sample::copy_uv_H->D: 3.32099 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 5.41082 ms
[GPU] sample::FFT: 16.3594 ms
[GPU] sample::2nd_shift: 4.6848 ms
[GPU] sample::interpolate: 2.21184 ms
[GPU] sample::apply_phase_sampled: 0.533312 ms
[GPU] sample_tot: 33.0704 ms
[GPU] reduce_chi2::diff_weighted: 0.366272 ms
[GPU] reduce_chi2::reduction: 0.243392 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.402368 ms
[CPU] chi2_image_tot: 61.3502 ms

[GPU] chi2_image::malloc_fint: 0.199712 ms
[GPU] chi2_image::copy_observations: 4.44019 ms
[GPU] copy_input_H->D: 22.5185 ms
[GPU] sample::copy_uv_H->D: 3.31898 ms
[GPU] sample::uv_rotate: 0.222176 ms
[GPU] sample::1st_shift: 5.41488 ms
[GPU] sample::FFT: 16.3284 ms
[GPU] sample::2nd_shift: 4.70733 ms
[GPU] sample::interpolate: 2.21248 ms
[GPU] sample::apply_phase_sampled: 0.533472 ms
[GPU] sample_tot: 33.0642 ms
[GPU] reduce_chi2::diff_weighted: 0.366528 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.624224 ms
[GPU] chi2_image::free_all: 0.402336 ms
[CPU] chi2_image_tot: 61.331 ms

[GPU] chi2_image::malloc_fint: 0.200736 ms
[GPU] chi2_image::copy_observations: 4.43776 ms
[GPU] copy_input_H->D: 22.5249 ms
[GPU] sample::copy_uv_H->D: 3.31469 ms
[GPU] sample::uv_rotate: 0.222016 ms
[GPU] sample::1st_shift: 5.40672 ms
[GPU] sample::FFT: 16.3295 ms
[GPU] sample::2nd_shift: 4.70733 ms
[GPU] sample::interpolate: 2.20832 ms
[GPU] sample::apply_phase_sampled: 0.533024 ms
[GPU] sample_tot: 33.0469 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.406528 ms
[CPU] chi2_image_tot: 61.3227 ms

[GPU] chi2_image::malloc_fint: 0.200544 ms
[GPU] chi2_image::copy_observations: 4.43942 ms
[GPU] copy_input_H->D: 22.5188 ms
[GPU] sample::copy_uv_H->D: 3.33718 ms
[GPU] sample::uv_rotate: 0.223136 ms
[GPU] sample::1st_shift: 5.42515 ms
[GPU] sample::FFT: 16.4146 ms
[GPU] sample::2nd_shift: 4.69606 ms
[GPU] sample::interpolate: 2.21184 ms
[GPU] sample::apply_phase_sampled: 0.532064 ms
[GPU] sample_tot: 33.1642 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.62544 ms
[GPU] chi2_image::free_all: 0.403456 ms
[CPU] chi2_image_tot: 61.4327 ms

[GPU] chi2_image::malloc_fint: 0.203872 ms
[GPU] chi2_image::copy_observations: 4.43795 ms
[GPU] copy_input_H->D: 22.5273 ms
[GPU] sample::copy_uv_H->D: 3.33312 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 5.42106 ms
[GPU] sample::FFT: 16.3254 ms
[GPU] sample::2nd_shift: 4.69504 ms
[GPU] sample::interpolate: 2.20877 ms
[GPU] sample::apply_phase_sampled: 0.533504 ms
[GPU] sample_tot: 33.066 ms
[GPU] reduce_chi2::diff_weighted: 0.368192 ms
[GPU] reduce_chi2::reduction: 0.241184 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.406528 ms
[CPU] chi2_image_tot: 61.3492 ms

[GPU] chi2_image::malloc_fint: 0.200608 ms
[GPU] chi2_image::copy_observations: 4.44157 ms
[GPU] copy_input_H->D: 22.5249 ms
[GPU] sample::copy_uv_H->D: 3.34282 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 5.40877 ms
[GPU] sample::FFT: 16.3369 ms
[GPU] sample::2nd_shift: 4.72733 ms
[GPU] sample::interpolate: 2.20877 ms
[GPU] sample::apply_phase_sampled: 0.533152 ms
[GPU] sample_tot: 33.1139 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241856 ms
[GPU] reduce_chi2_tot: 0.625888 ms
[GPU] chi2_image::free_all: 0.401216 ms
[CPU] chi2_image_tot: 61.3898 ms

[GPU] chi2_image::malloc_fint: 0.203648 ms
[GPU] chi2_image::copy_observations: 4.43542 ms
[GPU] copy_input_H->D: 22.5197 ms
[GPU] sample::copy_uv_H->D: 3.3273 ms
[GPU] sample::uv_rotate: 0.222912 ms
[GPU] sample::1st_shift: 5.41696 ms
[GPU] sample::FFT: 16.3553 ms
[GPU] sample::2nd_shift: 4.70179 ms
[GPU] sample::interpolate: 2.21274 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 33.1049 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.406528 ms
[CPU] chi2_image_tot: 61.3768 ms

[GPU] chi2_image::malloc_fint: 0.199936 ms
[GPU] chi2_image::copy_observations: 4.43597 ms
[GPU] copy_input_H->D: 22.5218 ms
[GPU] sample::copy_uv_H->D: 3.32003 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 5.40877 ms
[GPU] sample::FFT: 16.3373 ms
[GPU] sample::2nd_shift: 4.68992 ms
[GPU] sample::interpolate: 2.20877 ms
[GPU] sample::apply_phase_sampled: 0.533344 ms
[GPU] sample_tot: 33.0473 ms
[GPU] reduce_chi2::diff_weighted: 0.367296 ms
[GPU] reduce_chi2::reduction: 0.242112 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.402112 ms
[CPU] chi2_image_tot: 61.3155 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.43424 ms
[GPU] copy_input_H->D: 22.522 ms
[GPU] sample::copy_uv_H->D: 3.32266 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 5.40774 ms
[GPU] sample::FFT: 16.3302 ms
[GPU] sample::2nd_shift: 4.70006 ms
[GPU] sample::interpolate: 2.21152 ms
[GPU] sample::apply_phase_sampled: 0.53312 ms
[GPU] sample_tot: 33.0569 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24048 ms
[GPU] reduce_chi2_tot: 0.624704 ms
[GPU] chi2_image::free_all: 0.405472 ms
[CPU] chi2_image_tot: 61.3278 ms

[GPU] chi2_image::malloc_fint: 0.199936 ms
[GPU] chi2_image::copy_observations: 4.4376 ms
[GPU] copy_input_H->D: 22.5312 ms
[GPU] sample::copy_uv_H->D: 3.31846 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 5.41376 ms
[GPU] sample::FFT: 16.3492 ms
[GPU] sample::2nd_shift: 4.70118 ms
[GPU] sample::interpolate: 2.21574 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 33.0793 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.240896 ms
[GPU] reduce_chi2_tot: 0.6256 ms
[GPU] chi2_image::free_all: 0.402432 ms
[CPU] chi2_image_tot: 61.3574 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.44592 ms
[GPU] copy_input_H->D: 22.5228 ms
[GPU] sample::copy_uv_H->D: 3.32166 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 5.41594 ms
[GPU] sample::FFT: 16.3287 ms
[GPU] sample::2nd_shift: 4.71011 ms
[GPU] sample::interpolate: 2.21389 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 33.0708 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24256 ms
[GPU] reduce_chi2_tot: 0.627808 ms
[GPU] chi2_image::free_all: 0.405504 ms
[CPU] chi2_image_tot: 61.3555 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.44509 ms
[GPU] copy_input_H->D: 22.5245 ms
[GPU] sample::copy_uv_H->D: 3.32698 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 5.40973 ms
[GPU] sample::FFT: 16.3267 ms
[GPU] sample::2nd_shift: 4.70426 ms
[GPU] sample::interpolate: 2.21072 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 33.0579 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243168 ms
[GPU] reduce_chi2_tot: 0.62848 ms
[GPU] chi2_image::free_all: 0.400192 ms
[CPU] chi2_image_tot: 61.3363 ms

[GPU] chi2_image::malloc_fint: 0.206848 ms
[GPU] chi2_image::copy_observations: 4.44931 ms
[GPU] copy_input_H->D: 22.5189 ms
[GPU] sample::copy_uv_H->D: 3.35101 ms
[GPU] sample::uv_rotate: 0.222176 ms
[GPU] sample::1st_shift: 5.39853 ms
[GPU] sample::FFT: 16.3339 ms
[GPU] sample::2nd_shift: 4.71962 ms
[GPU] sample::interpolate: 2.2135 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 33.108 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.243712 ms
[GPU] reduce_chi2_tot: 0.6296 ms
[GPU] chi2_image::free_all: 0.400384 ms
[CPU] chi2_image_tot: 61.3945 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.4417 ms
[GPU] copy_input_H->D: 22.5238 ms
[GPU] sample::copy_uv_H->D: 3.31491 ms
[GPU] sample::uv_rotate: 0.222976 ms
[GPU] sample::1st_shift: 5.41981 ms
[GPU] sample::FFT: 16.3233 ms
[GPU] sample::2nd_shift: 4.69462 ms
[GPU] sample::interpolate: 2.20979 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 33.0432 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.627424 ms
[GPU] chi2_image::free_all: 0.404288 ms
[CPU] chi2_image_tot: 61.3234 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.4391 ms
[GPU] copy_input_H->D: 24.9187 ms
[GPU] sample::copy_uv_H->D: 3.4273 ms
[GPU] sample::uv_rotate: 0.224256 ms
[GPU] sample::1st_shift: 5.41142 ms
[GPU] sample::FFT: 16.3277 ms
[GPU] sample::2nd_shift: 4.69056 ms
[GPU] sample::interpolate: 2.21059 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 33.1508 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.241312 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.40288 ms
[CPU] chi2_image_tot: 63.8226 ms

[GPU] chi2_image::malloc_fint: 0.199648 ms
[GPU] chi2_image::copy_observations: 4.46669 ms
[GPU] copy_input_H->D: 22.5174 ms
[GPU] sample::copy_uv_H->D: 3.31494 ms
[GPU] sample::uv_rotate: 0.221824 ms
[GPU] sample::1st_shift: 5.41584 ms
[GPU] sample::FFT: 16.3309 ms
[GPU] sample::2nd_shift: 4.71757 ms
[GPU] sample::interpolate: 2.2159 ms
[GPU] sample::apply_phase_sampled: 0.533408 ms
[GPU] sample_tot: 33.0708 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.242496 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.398336 ms
[CPU] chi2_image_tot: 61.3606 ms
4096	1.000000e+06	float64	0	16	1.169543e+00	6.155492e-02	5.523765e-04	6.138842e-02
# |--> timings: [0.06143361199792707, 0.0614308760050335, 0.061406259002978913, 0.061397543002385646, 0.06142166299832752, 0.061400759004754946, 0.06140190700534731, 0.06150482099474175, 0.06141973700141534, 0.061461022996809334, 0.06144807900273008, 0.061388415000692476, 0.0613984800002072, 0.06143220500234747, 0.06142854900099337, 0.061407207998854574, 0.061465708997275215, 0.06139891799830366, 0.06389534299523802, 0.06143596300535137]

[GPU] chi2_image::malloc_fint: 0.211968 ms
[GPU] chi2_image::copy_observations: 4.43677 ms
[GPU] copy_input_H->D: 22.5208 ms
[GPU] sample::copy_uv_H->D: 3.3256 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 4.51072 ms
[GPU] sample::FFT: 16.3315 ms
[GPU] sample::2nd_shift: 4.08371 ms
[GPU] sample::interpolate: 2.18931 ms
[GPU] sample::apply_phase_sampled: 0.571936 ms
[GPU] sample_tot: 31.5607 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.398816 ms
[CPU] chi2_image_tot: 59.8388 ms

[GPU] chi2_image::malloc_fint: 0.204672 ms
[GPU] chi2_image::copy_observations: 4.43638 ms
[GPU] copy_input_H->D: 22.5151 ms
[GPU] sample::copy_uv_H->D: 3.31168 ms
[GPU] sample::uv_rotate: 0.223808 ms
[GPU] sample::1st_shift: 4.5175 ms
[GPU] sample::FFT: 16.3266 ms
[GPU] sample::2nd_shift: 4.09053 ms
[GPU] sample::interpolate: 2.1848 ms
[GPU] sample::apply_phase_sampled: 0.571136 ms
[GPU] sample_tot: 31.5491 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.626912 ms
[GPU] chi2_image::free_all: 0.400224 ms
[CPU] chi2_image_tot: 59.8114 ms

[GPU] chi2_image::malloc_fint: 0.198944 ms
[GPU] chi2_image::copy_observations: 4.44346 ms
[GPU] copy_input_H->D: 22.5178 ms
[GPU] sample::copy_uv_H->D: 3.3375 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 4.52893 ms
[GPU] sample::FFT: 16.3328 ms
[GPU] sample::2nd_shift: 4.0919 ms
[GPU] sample::interpolate: 2.19136 ms
[GPU] sample::apply_phase_sampled: 0.572224 ms
[GPU] sample_tot: 31.6017 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.244768 ms
[GPU] reduce_chi2_tot: 0.628832 ms
[GPU] chi2_image::free_all: 0.399328 ms
[CPU] chi2_image_tot: 59.8708 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.4449 ms
[GPU] copy_input_H->D: 22.5187 ms
[GPU] sample::copy_uv_H->D: 3.32931 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 4.51872 ms
[GPU] sample::FFT: 16.3402 ms
[GPU] sample::2nd_shift: 4.0704 ms
[GPU] sample::interpolate: 2.19136 ms
[GPU] sample::apply_phase_sampled: 0.571296 ms
[GPU] sample_tot: 31.5668 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239872 ms
[GPU] reduce_chi2_tot: 0.625056 ms
[GPU] chi2_image::free_all: 0.397632 ms
[CPU] chi2_image_tot: 59.8334 ms

[GPU] chi2_image::malloc_fint: 0.199168 ms
[GPU] chi2_image::copy_observations: 4.4361 ms
[GPU] copy_input_H->D: 22.5238 ms
[GPU] sample::copy_uv_H->D: 3.34822 ms
[GPU] sample::uv_rotate: 0.224256 ms
[GPU] sample::1st_shift: 4.53072 ms
[GPU] sample::FFT: 16.3191 ms
[GPU] sample::2nd_shift: 4.06221 ms
[GPU] sample::interpolate: 2.19011 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 31.5686 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241824 ms
[GPU] reduce_chi2_tot: 0.626624 ms
[GPU] chi2_image::free_all: 0.397568 ms
[CPU] chi2_image_tot: 59.8325 ms

[GPU] chi2_image::malloc_fint: 0.197664 ms
[GPU] chi2_image::copy_observations: 4.44227 ms
[GPU] copy_input_H->D: 22.5211 ms
[GPU] sample::copy_uv_H->D: 3.32864 ms
[GPU] sample::uv_rotate: 0.223104 ms
[GPU] sample::1st_shift: 4.5056 ms
[GPU] sample::FFT: 16.3234 ms
[GPU] sample::2nd_shift: 4.07142 ms
[GPU] sample::interpolate: 2.19238 ms
[GPU] sample::apply_phase_sampled: 0.571936 ms
[GPU] sample_tot: 31.5389 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241376 ms
[GPU] reduce_chi2_tot: 0.62544 ms
[GPU] chi2_image::free_all: 0.404512 ms
[CPU] chi2_image_tot: 59.8098 ms

[GPU] chi2_image::malloc_fint: 0.19936 ms
[GPU] chi2_image::copy_observations: 4.43315 ms
[GPU] copy_input_H->D: 22.5161 ms
[GPU] sample::copy_uv_H->D: 3.31667 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 4.53018 ms
[GPU] sample::FFT: 16.3484 ms
[GPU] sample::2nd_shift: 4.0704 ms
[GPU] sample::interpolate: 2.19136 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 31.5772 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240608 ms
[GPU] reduce_chi2_tot: 0.625504 ms
[GPU] chi2_image::free_all: 0.403456 ms
[CPU] chi2_image_tot: 59.8343 ms

[GPU] chi2_image::malloc_fint: 0.199136 ms
[GPU] chi2_image::copy_observations: 4.43568 ms
[GPU] copy_input_H->D: 22.5167 ms
[GPU] sample::copy_uv_H->D: 3.30909 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 4.56704 ms
[GPU] sample::FFT: 16.3399 ms
[GPU] sample::2nd_shift: 4.07613 ms
[GPU] sample::interpolate: 2.19034 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 31.6029 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242976 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.40368 ms
[CPU] chi2_image_tot: 59.8652 ms

[GPU] chi2_image::malloc_fint: 0.198912 ms
[GPU] chi2_image::copy_observations: 4.43382 ms
[GPU] copy_input_H->D: 22.5217 ms
[GPU] sample::copy_uv_H->D: 3.31411 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 4.53312 ms
[GPU] sample::FFT: 16.3281 ms
[GPU] sample::2nd_shift: 4.06509 ms
[GPU] sample::interpolate: 2.19238 ms
[GPU] sample::apply_phase_sampled: 0.572064 ms
[GPU] sample_tot: 31.5546 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241056 ms
[GPU] reduce_chi2_tot: 0.62448 ms
[GPU] chi2_image::free_all: 0.40368 ms
[CPU] chi2_image_tot: 59.8176 ms

[GPU] chi2_image::malloc_fint: 0.198784 ms
[GPU] chi2_image::copy_observations: 4.43498 ms
[GPU] copy_input_H->D: 22.5234 ms
[GPU] sample::copy_uv_H->D: 3.31526 ms
[GPU] sample::uv_rotate: 0.222848 ms
[GPU] sample::1st_shift: 4.55053 ms
[GPU] sample::FFT: 16.3364 ms
[GPU] sample::2nd_shift: 4.07245 ms
[GPU] sample::interpolate: 2.18522 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 31.5934 ms
[GPU] reduce_chi2::diff_weighted: 0.369472 ms
[GPU] reduce_chi2::reduction: 0.242624 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 0.41056 ms
[CPU] chi2_image_tot: 59.8699 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43597 ms
[GPU] copy_input_H->D: 22.5219 ms
[GPU] sample::copy_uv_H->D: 3.31904 ms
[GPU] sample::uv_rotate: 0.22384 ms
[GPU] sample::1st_shift: 4.51379 ms
[GPU] sample::FFT: 16.3287 ms
[GPU] sample::2nd_shift: 4.07142 ms
[GPU] sample::interpolate: 2.18717 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 31.5364 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24224 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 0.399744 ms
[CPU] chi2_image_tot: 59.8039 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43456 ms
[GPU] copy_input_H->D: 22.5183 ms
[GPU] sample::copy_uv_H->D: 3.30189 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 4.52083 ms
[GPU] sample::FFT: 16.3389 ms
[GPU] sample::2nd_shift: 4.06413 ms
[GPU] sample::interpolate: 2.18726 ms
[GPU] sample::apply_phase_sampled: 0.571104 ms
[GPU] sample_tot: 31.529 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.243424 ms
[GPU] reduce_chi2_tot: 0.628416 ms
[GPU] chi2_image::free_all: 0.400384 ms
[CPU] chi2_image_tot: 59.7878 ms

[GPU] chi2_image::malloc_fint: 0.201728 ms
[GPU] chi2_image::copy_observations: 4.43146 ms
[GPU] copy_input_H->D: 22.521 ms
[GPU] sample::copy_uv_H->D: 3.31018 ms
[GPU] sample::uv_rotate: 0.22192 ms
[GPU] sample::1st_shift: 4.52096 ms
[GPU] sample::FFT: 16.3307 ms
[GPU] sample::2nd_shift: 4.06835 ms
[GPU] sample::interpolate: 2.19034 ms
[GPU] sample::apply_phase_sampled: 0.571008 ms
[GPU] sample_tot: 31.5382 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.241792 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.398336 ms
[CPU] chi2_image_tot: 59.7978 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.43568 ms
[GPU] copy_input_H->D: 22.5171 ms
[GPU] sample::copy_uv_H->D: 3.30771 ms
[GPU] sample::uv_rotate: 0.22288 ms
[GPU] sample::1st_shift: 4.50349 ms
[GPU] sample::FFT: 16.3154 ms
[GPU] sample::2nd_shift: 4.07923 ms
[GPU] sample::interpolate: 2.19309 ms
[GPU] sample::apply_phase_sampled: 0.571104 ms
[GPU] sample_tot: 31.5133 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.245888 ms
[GPU] reduce_chi2_tot: 0.630784 ms
[GPU] chi2_image::free_all: 0.397856 ms
[CPU] chi2_image_tot: 59.7776 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.4463 ms
[GPU] copy_input_H->D: 22.5162 ms
[GPU] sample::copy_uv_H->D: 3.32902 ms
[GPU] sample::uv_rotate: 0.222848 ms
[GPU] sample::1st_shift: 4.51686 ms
[GPU] sample::FFT: 16.3292 ms
[GPU] sample::2nd_shift: 4.07843 ms
[GPU] sample::interpolate: 2.18925 ms
[GPU] sample::apply_phase_sampled: 0.571232 ms
[GPU] sample_tot: 31.5589 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.2424 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.39936 ms
[CPU] chi2_image_tot: 59.8286 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43904 ms
[GPU] copy_input_H->D: 22.5208 ms
[GPU] sample::copy_uv_H->D: 3.32042 ms
[GPU] sample::uv_rotate: 0.224032 ms
[GPU] sample::1st_shift: 4.54752 ms
[GPU] sample::FFT: 16.3406 ms
[GPU] sample::2nd_shift: 4.0663 ms
[GPU] sample::interpolate: 2.19238 ms
[GPU] sample::apply_phase_sampled: 0.5712 ms
[GPU] sample_tot: 31.5843 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.242912 ms
[GPU] reduce_chi2_tot: 0.626272 ms
[GPU] chi2_image::free_all: 0.39936 ms
[CPU] chi2_image_tot: 59.847 ms

[GPU] chi2_image::malloc_fint: 0.199488 ms
[GPU] chi2_image::copy_observations: 4.43802 ms
[GPU] copy_input_H->D: 22.5204 ms
[GPU] sample::copy_uv_H->D: 3.31571 ms
[GPU] sample::uv_rotate: 0.22304 ms
[GPU] sample::1st_shift: 4.54938 ms
[GPU] sample::FFT: 16.3315 ms
[GPU] sample::2nd_shift: 4.07552 ms
[GPU] sample::interpolate: 2.19546 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 31.5849 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.241344 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.39952 ms
[CPU] chi2_image_tot: 59.8478 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.44061 ms
[GPU] copy_input_H->D: 22.5212 ms
[GPU] sample::copy_uv_H->D: 3.31645 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 4.52573 ms
[GPU] sample::FFT: 16.33 ms
[GPU] sample::2nd_shift: 4.08678 ms
[GPU] sample::interpolate: 2.19008 ms
[GPU] sample::apply_phase_sampled: 0.572288 ms
[GPU] sample_tot: 31.5676 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.24128 ms
[GPU] reduce_chi2_tot: 0.626144 ms
[GPU] chi2_image::free_all: 0.404192 ms
[CPU] chi2_image_tot: 59.8397 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43091 ms
[GPU] copy_input_H->D: 22.5246 ms
[GPU] sample::copy_uv_H->D: 3.30883 ms
[GPU] sample::uv_rotate: 0.2232 ms
[GPU] sample::1st_shift: 4.53427 ms
[GPU] sample::FFT: 16.3294 ms
[GPU] sample::2nd_shift: 4.04992 ms
[GPU] sample::interpolate: 2.18624 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 31.535 ms
[GPU] reduce_chi2::diff_weighted: 0.367232 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.404032 ms
[CPU] chi2_image_tot: 59.8003 ms

[GPU] chi2_image::malloc_fint: 0.199616 ms
[GPU] chi2_image::copy_observations: 4.43578 ms
[GPU] copy_input_H->D: 22.5211 ms
[GPU] sample::copy_uv_H->D: 3.31946 ms
[GPU] sample::uv_rotate: 0.22208 ms
[GPU] sample::1st_shift: 4.51277 ms
[GPU] sample::FFT: 16.3446 ms
[GPU] sample::2nd_shift: 4.05709 ms
[GPU] sample::interpolate: 2.18726 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 31.5454 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240384 ms
[GPU] reduce_chi2_tot: 0.624448 ms
[GPU] chi2_image::free_all: 0.404 ms
[CPU] chi2_image_tot: 59.8117 ms
4096	1.000000e+06	float64	0	32	1.138042e+00	5.989696e-02	2.583575e-05	5.984923e-02
# |--> timings: [0.05989347799913958, 0.05988219499704428, 0.059941842999251094, 0.0599045980052324, 0.05990159200155176, 0.05988302599871531, 0.05990659899543971, 0.059935978999419603, 0.05988779800100019, 0.05993984200176783, 0.05987699600518681, 0.059858070002519526, 0.059871943994949106, 0.0598492300050566, 0.05989969700021902, 0.059917079997831024, 0.0599175280003692, 0.059910759002377745, 0.05987063499924261, 0.059886767994612455]

[CPU] chi2_imag::fftw_alloc: 0.008003 ms
[CPU] sample_image::copy_input: 25.6762 ms
[CPU] sample::1st_shift: 12.3214 ms
[CPU] sample::FFT: 317.957 ms
[CPU] sample::2nd_shift: 12.0446 ms
[CPU] uv_rotate_h: 3.85834 ms
[CPU] sample::interpolate: 72.9781 ms
[CPU] sample::apply_phase_sampled: 41.942 ms
[CPU] sample_tot: 461.16 ms
[CPU] sample_image::free_data: 0.334594 ms
[CPU] sample_image_tot: 487.187 ms
[CPU] reduce_chi2::diff_weighted: 7.54965 ms
[CPU] reduce_chi2::reduction: 2.6049 ms
[CPU] reduce_chi2_tot: 10.1629 ms
[CPU] chi2_imag::free_fint: 0.001119 ms
[CPU] chi2_image_tot: 497.375 ms

[CPU] chi2_imag::fftw_alloc: 0.00152701 ms
[CPU] sample_image::copy_input: 25.8612 ms
[CPU] sample::1st_shift: 12.4593 ms
[CPU] sample::FFT: 314.953 ms
[CPU] sample::2nd_shift: 12.0427 ms
[CPU] uv_rotate_h: 2.484 ms
[CPU] sample::interpolate: 70.0743 ms
[CPU] sample::apply_phase_sampled: 41.9408 ms
[CPU] sample_tot: 453.994 ms
[CPU] sample_image::free_data: 0.335815 ms
[CPU] sample_image_tot: 480.202 ms
[CPU] reduce_chi2::diff_weighted: 7.56495 ms
[CPU] reduce_chi2::reduction: 2.62706 ms
[CPU] reduce_chi2_tot: 10.2009 ms
[CPU] chi2_imag::free_fint: 0.001155 ms
[CPU] chi2_image_tot: 490.413 ms

[CPU] chi2_imag::fftw_alloc: 0.001916 ms
[CPU] sample_image::copy_input: 25.6568 ms
[CPU] sample::1st_shift: 12.3494 ms
[CPU] sample::FFT: 314.994 ms
[CPU] sample::2nd_shift: 12.0688 ms
[CPU] uv_rotate_h: 2.47626 ms
[CPU] sample::interpolate: 69.9567 ms
[CPU] sample::apply_phase_sampled: 41.9539 ms
[CPU] sample_tot: 453.841 ms
[CPU] sample_image::free_data: 0.339307 ms
[CPU] sample_image_tot: 479.849 ms
[CPU] reduce_chi2::diff_weighted: 7.50893 ms
[CPU] reduce_chi2::reduction: 2.60746 ms
[CPU] reduce_chi2_tot: 10.1252 ms
[CPU] chi2_imag::free_fint: 0.001402 ms
[CPU] chi2_image_tot: 489.985 ms

[CPU] chi2_imag::fftw_alloc: 0.001705 ms
[CPU] sample_image::copy_input: 25.836 ms
[CPU] sample::1st_shift: 12.4834 ms
[CPU] sample::FFT: 314.811 ms
[CPU] sample::2nd_shift: 12.0437 ms
[CPU] uv_rotate_h: 2.48934 ms
[CPU] sample::interpolate: 70.0457 ms
[CPU] sample::apply_phase_sampled: 41.9484 ms
[CPU] sample_tot: 453.864 ms
[CPU] sample_image::free_data: 0.332996 ms
[CPU] sample_image_tot: 480.042 ms
[CPU] reduce_chi2::diff_weighted: 7.56341 ms
[CPU] reduce_chi2::reduction: 2.61278 ms
[CPU] reduce_chi2_tot: 10.1846 ms
[CPU] chi2_imag::free_fint: 0.001203 ms
[CPU] chi2_image_tot: 490.237 ms

[CPU] chi2_imag::fftw_alloc: 0.001591 ms
[CPU] sample_image::copy_input: 25.621 ms
[CPU] sample::1st_shift: 12.341 ms
[CPU] sample::FFT: 314.856 ms
[CPU] sample::2nd_shift: 12.0686 ms
[CPU] uv_rotate_h: 2.48604 ms
[CPU] sample::interpolate: 69.993 ms
[CPU] sample::apply_phase_sampled: 41.9679 ms
[CPU] sample_tot: 453.753 ms
[CPU] sample_image::free_data: 0.334172 ms
[CPU] sample_image_tot: 479.719 ms
[CPU] reduce_chi2::diff_weighted: 7.53829 ms
[CPU] reduce_chi2::reduction: 2.61057 ms
[CPU] reduce_chi2_tot: 10.1576 ms
[CPU] chi2_imag::free_fint: 0.000962005 ms
[CPU] chi2_image_tot: 489.886 ms

[CPU] chi2_imag::fftw_alloc: 0.00156699 ms
[CPU] sample_image::copy_input: 25.8411 ms
[CPU] sample::1st_shift: 12.454 ms
[CPU] sample::FFT: 315.88 ms
[CPU] sample::2nd_shift: 11.9967 ms
[CPU] uv_rotate_h: 2.49991 ms
[CPU] sample::interpolate: 69.9107 ms
[CPU] sample::apply_phase_sampled: 41.9364 ms
[CPU] sample_tot: 454.716 ms
[CPU] sample_image::free_data: 0.337218 ms
[CPU] sample_image_tot: 480.904 ms
[CPU] reduce_chi2::diff_weighted: 7.53369 ms
[CPU] reduce_chi2::reduction: 2.5955 ms
[CPU] reduce_chi2_tot: 10.1377 ms
[CPU] chi2_imag::free_fint: 0.001089 ms
[CPU] chi2_image_tot: 491.053 ms

[CPU] chi2_imag::fftw_alloc: 0.001555 ms
[CPU] sample_image::copy_input: 25.6092 ms
[CPU] sample::1st_shift: 12.3547 ms
[CPU] sample::FFT: 314.92 ms
[CPU] sample::2nd_shift: 12.0212 ms
[CPU] uv_rotate_h: 2.4805 ms
[CPU] sample::interpolate: 70.1466 ms
[CPU] sample::apply_phase_sampled: 41.9437 ms
[CPU] sample_tot: 453.907 ms
[CPU] sample_image::free_data: 0.332863 ms
[CPU] sample_image_tot: 479.858 ms
[CPU] reduce_chi2::diff_weighted: 7.53752 ms
[CPU] reduce_chi2::reduction: 2.59619 ms
[CPU] reduce_chi2_tot: 10.1412 ms
[CPU] chi2_imag::free_fint: 0.000970998 ms
[CPU] chi2_image_tot: 490.01 ms

[CPU] chi2_imag::fftw_alloc: 0.001813 ms
[CPU] sample_image::copy_input: 25.7848 ms
[CPU] sample::1st_shift: 12.4436 ms
[CPU] sample::FFT: 315.087 ms
[CPU] sample::2nd_shift: 12.0256 ms
[CPU] uv_rotate_h: 2.48833 ms
[CPU] sample::interpolate: 70.006 ms
[CPU] sample::apply_phase_sampled: 41.9557 ms
[CPU] sample_tot: 454.05 ms
[CPU] sample_image::free_data: 0.337637 ms
[CPU] sample_image_tot: 480.182 ms
[CPU] reduce_chi2::diff_weighted: 7.56765 ms
[CPU] reduce_chi2::reduction: 2.61627 ms
[CPU] reduce_chi2_tot: 10.1931 ms
[CPU] chi2_imag::free_fint: 0.00104299 ms
[CPU] chi2_image_tot: 490.387 ms

[CPU] chi2_imag::fftw_alloc: 0.00149399 ms
[CPU] sample_image::copy_input: 25.6442 ms
[CPU] sample::1st_shift: 12.3452 ms
[CPU] sample::FFT: 315.134 ms
[CPU] sample::2nd_shift: 12.0033 ms
[CPU] uv_rotate_h: 2.46929 ms
[CPU] sample::interpolate: 70.0348 ms
[CPU] sample::apply_phase_sampled: 41.9398 ms
[CPU] sample_tot: 453.964 ms
[CPU] sample_image::free_data: 0.335086 ms
[CPU] sample_image_tot: 479.953 ms
[CPU] reduce_chi2::diff_weighted: 7.51274 ms
[CPU] reduce_chi2::reduction: 2.59475 ms
[CPU] reduce_chi2_tot: 10.1162 ms
[CPU] chi2_imag::free_fint: 0.00133301 ms
[CPU] chi2_image_tot: 490.079 ms

[CPU] chi2_imag::fftw_alloc: 0.001565 ms
[CPU] sample_image::copy_input: 25.7986 ms
[CPU] sample::1st_shift: 12.4445 ms
[CPU] sample::FFT: 315.273 ms
[CPU] sample::2nd_shift: 12.0421 ms
[CPU] uv_rotate_h: 2.48958 ms
[CPU] sample::interpolate: 69.9794 ms
[CPU] sample::apply_phase_sampled: 42.0042 ms
[CPU] sample_tot: 454.272 ms
[CPU] sample_image::free_data: 0.336237 ms
[CPU] sample_image_tot: 480.417 ms
[CPU] reduce_chi2::diff_weighted: 7.55055 ms
[CPU] reduce_chi2::reduction: 2.59848 ms
[CPU] reduce_chi2_tot: 10.1577 ms
[CPU] chi2_imag::free_fint: 0.00102 ms
[CPU] chi2_image_tot: 490.584 ms

[CPU] chi2_imag::fftw_alloc: 0.001604 ms
[CPU] sample_image::copy_input: 25.655 ms
[CPU] sample::1st_shift: 12.3629 ms
[CPU] sample::FFT: 315.204 ms
[CPU] sample::2nd_shift: 12.0138 ms
[CPU] uv_rotate_h: 2.47529 ms
[CPU] sample::interpolate: 70.1167 ms
[CPU] sample::apply_phase_sampled: 42.4168 ms
[CPU] sample_tot: 454.636 ms
[CPU] sample_image::free_data: 0.335425 ms
[CPU] sample_image_tot: 480.635 ms
[CPU] reduce_chi2::diff_weighted: 7.52172 ms
[CPU] reduce_chi2::reduction: 2.60228 ms
[CPU] reduce_chi2_tot: 10.1336 ms
[CPU] chi2_imag::free_fint: 0.00101999 ms
[CPU] chi2_image_tot: 490.779 ms

[CPU] chi2_imag::fftw_alloc: 0.00203501 ms
[CPU] sample_image::copy_input: 25.8109 ms
[CPU] sample::1st_shift: 12.4146 ms
[CPU] sample::FFT: 314.942 ms
[CPU] sample::2nd_shift: 12.0715 ms
[CPU] uv_rotate_h: 2.4913 ms
[CPU] sample::interpolate: 70.0448 ms
[CPU] sample::apply_phase_sampled: 41.9521 ms
[CPU] sample_tot: 453.954 ms
[CPU] sample_image::free_data: 0.337742 ms
[CPU] sample_image_tot: 480.116 ms
[CPU] reduce_chi2::diff_weighted: 7.56896 ms
[CPU] reduce_chi2::reduction: 2.59021 ms
[CPU] reduce_chi2_tot: 10.1683 ms
[CPU] chi2_imag::free_fint: 0.001439 ms
[CPU] chi2_image_tot: 490.295 ms

[CPU] chi2_imag::fftw_alloc: 0.001395 ms
[CPU] sample_image::copy_input: 25.6439 ms
[CPU] sample::1st_shift: 12.3359 ms
[CPU] sample::FFT: 314.959 ms
[CPU] sample::2nd_shift: 12.0261 ms
[CPU] uv_rotate_h: 2.47496 ms
[CPU] sample::interpolate: 69.9706 ms
[CPU] sample::apply_phase_sampled: 41.9305 ms
[CPU] sample_tot: 453.733 ms
[CPU] sample_image::free_data: 0.334882 ms
[CPU] sample_image_tot: 479.722 ms
[CPU] reduce_chi2::diff_weighted: 7.62514 ms
[CPU] reduce_chi2::reduction: 2.59187 ms
[CPU] reduce_chi2_tot: 10.2249 ms
[CPU] chi2_imag::free_fint: 0.000923006 ms
[CPU] chi2_image_tot: 489.957 ms

[CPU] chi2_imag::fftw_alloc: 0.00129001 ms
[CPU] sample_image::copy_input: 25.7397 ms
[CPU] sample::1st_shift: 12.444 ms
[CPU] sample::FFT: 315.291 ms
[CPU] sample::2nd_shift: 12.0456 ms
[CPU] uv_rotate_h: 2.48572 ms
[CPU] sample::interpolate: 70.0372 ms
[CPU] sample::apply_phase_sampled: 41.9367 ms
[CPU] sample_tot: 454.279 ms
[CPU] sample_image::free_data: 0.337056 ms
[CPU] sample_image_tot: 480.365 ms
[CPU] reduce_chi2::diff_weighted: 7.53781 ms
[CPU] reduce_chi2::reduction: 2.60298 ms
[CPU] reduce_chi2_tot: 10.1488 ms
[CPU] chi2_imag::free_fint: 0.000945001 ms
[CPU] chi2_image_tot: 490.524 ms

[CPU] chi2_imag::fftw_alloc: 0.001541 ms
[CPU] sample_image::copy_input: 25.6728 ms
[CPU] sample::1st_shift: 12.3565 ms
[CPU] sample::FFT: 314.974 ms
[CPU] sample::2nd_shift: 12.0016 ms
[CPU] uv_rotate_h: 2.46728 ms
[CPU] sample::interpolate: 69.9711 ms
[CPU] sample::apply_phase_sampled: 41.9607 ms
[CPU] sample_tot: 453.769 ms
[CPU] sample_image::free_data: 0.337426 ms
[CPU] sample_image_tot: 479.789 ms
[CPU] reduce_chi2::diff_weighted: 7.49191 ms
[CPU] reduce_chi2::reduction: 2.5981 ms
[CPU] reduce_chi2_tot: 10.0989 ms
[CPU] chi2_imag::free_fint: 0.000988002 ms
[CPU] chi2_image_tot: 489.897 ms

[CPU] chi2_imag::fftw_alloc: 0.001366 ms
[CPU] sample_image::copy_input: 25.8566 ms
[CPU] sample::1st_shift: 12.449 ms
[CPU] sample::FFT: 314.945 ms
[CPU] sample::2nd_shift: 12.0865 ms
[CPU] uv_rotate_h: 2.50972 ms
[CPU] sample::interpolate: 69.8717 ms
[CPU] sample::apply_phase_sampled: 41.9341 ms
[CPU] sample_tot: 453.836 ms
[CPU] sample_image::free_data: 0.334674 ms
[CPU] sample_image_tot: 480.038 ms
[CPU] reduce_chi2::diff_weighted: 7.53071 ms
[CPU] reduce_chi2::reduction: 2.5996 ms
[CPU] reduce_chi2_tot: 10.139 ms
[CPU] chi2_imag::free_fint: 0.001015 ms
[CPU] chi2_image_tot: 490.186 ms

[CPU] chi2_imag::fftw_alloc: 0.001348 ms
[CPU] sample_image::copy_input: 25.6447 ms
[CPU] sample::1st_shift: 12.3492 ms
[CPU] sample::FFT: 314.886 ms
[CPU] sample::2nd_shift: 12.0354 ms
[CPU] uv_rotate_h: 2.47132 ms
[CPU] sample::interpolate: 69.9659 ms
[CPU] sample::apply_phase_sampled: 41.9373 ms
[CPU] sample_tot: 453.683 ms
[CPU] sample_image::free_data: 0.339997 ms
[CPU] sample_image_tot: 479.678 ms
[CPU] reduce_chi2::diff_weighted: 7.5845 ms
[CPU] reduce_chi2::reduction: 2.60433 ms
[CPU] reduce_chi2_tot: 10.1971 ms
[CPU] chi2_imag::free_fint: 0.001281 ms
[CPU] chi2_image_tot: 489.885 ms

[CPU] chi2_imag::fftw_alloc: 0.001765 ms
[CPU] sample_image::copy_input: 25.7937 ms
[CPU] sample::1st_shift: 12.4532 ms
[CPU] sample::FFT: 315.085 ms
[CPU] sample::2nd_shift: 12.2289 ms
[CPU] uv_rotate_h: 2.4835 ms
[CPU] sample::interpolate: 69.867 ms
[CPU] sample::apply_phase_sampled: 41.9485 ms
[CPU] sample_tot: 454.105 ms
[CPU] sample_image::free_data: 0.335979 ms
[CPU] sample_image_tot: 480.245 ms
[CPU] reduce_chi2::diff_weighted: 7.56453 ms
[CPU] reduce_chi2::reduction: 2.60123 ms
[CPU] reduce_chi2_tot: 10.1748 ms
[CPU] chi2_imag::free_fint: 0.000879998 ms
[CPU] chi2_image_tot: 490.43 ms

[CPU] chi2_imag::fftw_alloc: 0.00147099 ms
[CPU] sample_image::copy_input: 25.6489 ms
[CPU] sample::1st_shift: 12.3479 ms
[CPU] sample::FFT: 314.909 ms
[CPU] sample::2nd_shift: 12.0322 ms
[CPU] uv_rotate_h: 2.46876 ms
[CPU] sample::interpolate: 69.9086 ms
[CPU] sample::apply_phase_sampled: 41.9299 ms
[CPU] sample_tot: 453.634 ms
[CPU] sample_image::free_data: 0.328734 ms
[CPU] sample_image_tot: 479.622 ms
[CPU] reduce_chi2::diff_weighted: 7.58078 ms
[CPU] reduce_chi2::reduction: 2.59936 ms
[CPU] reduce_chi2_tot: 10.1885 ms
[CPU] chi2_imag::free_fint: 0.000938002 ms
[CPU] chi2_image_tot: 489.82 ms

[CPU] chi2_imag::fftw_alloc: 0.00155 ms
[CPU] sample_image::copy_input: 25.7442 ms
[CPU] sample::1st_shift: 12.4315 ms
[CPU] sample::FFT: 314.877 ms
[CPU] sample::2nd_shift: 12.0468 ms
[CPU] uv_rotate_h: 2.48311 ms
[CPU] sample::interpolate: 69.9503 ms
[CPU] sample::apply_phase_sampled: 41.955 ms
[CPU] sample_tot: 453.782 ms
[CPU] sample_image::free_data: 0.335722 ms
[CPU] sample_image_tot: 479.872 ms
[CPU] reduce_chi2::diff_weighted: 7.53499 ms
[CPU] reduce_chi2::reduction: 2.59924 ms
[CPU] reduce_chi2_tot: 10.1431 ms
[CPU] chi2_imag::free_fint: 0.000849999 ms
[CPU] chi2_image_tot: 490.026 ms
4096	1.000000e+06	float64	1	0	9.316363e+00	4.903349e-01	3.214080e-04	4.898952e-01
# |--> timings: [0.49744151000049897, 0.49048570999730146, 0.49005671099439496, 0.4903089689978515, 0.4899570740017225, 0.49112948199763196, 0.49035615799948573, 0.49045892999856733, 0.49015174999658484, 0.49065516900009243, 0.4908511690009618, 0.49037364499963587, 0.49002937600016594, 0.4905951359978644, 0.4899675240012584, 0.4902586250027525, 0.4899562699938542, 0.49050147399975685, 0.48989522700139787, 0.49037470299663255]

[CPU] chi2_imag::fftw_alloc: 0.001943 ms
[CPU] sample_image::copy_input: 18.058 ms
[CPU] sample::1st_shift: 7.6722 ms
[CPU] sample::FFT: 172.585 ms
[CPU] sample::2nd_shift: 7.17339 ms
[CPU] uv_rotate_h: 1.42603 ms
[CPU] sample::interpolate: 37.8773 ms
[CPU] sample::apply_phase_sampled: 20.9716 ms
[CPU] sample_tot: 247.761 ms
[CPU] sample_image::free_data: 0.340619 ms
[CPU] sample_image_tot: 266.176 ms
[CPU] reduce_chi2::diff_weighted: 3.78881 ms
[CPU] reduce_chi2::reduction: 1.32045 ms
[CPU] reduce_chi2_tot: 5.11675 ms
[CPU] chi2_imag::free_fint: 0.001349 ms
[CPU] chi2_image_tot: 271.304 ms

[CPU] chi2_imag::fftw_alloc: 0.001864 ms
[CPU] sample_image::copy_input: 13.5903 ms
[CPU] sample::1st_shift: 6.80596 ms
[CPU] sample::FFT: 170.723 ms
[CPU] sample::2nd_shift: 7.16484 ms
[CPU] uv_rotate_h: 1.44976 ms
[CPU] sample::interpolate: 44.2365 ms
[CPU] sample::apply_phase_sampled: 22.8598 ms
[CPU] sample_tot: 253.282 ms
[CPU] sample_image::free_data: 0.355156 ms
[CPU] sample_image_tot: 267.238 ms
[CPU] reduce_chi2::diff_weighted: 4.10892 ms
[CPU] reduce_chi2::reduction: 1.49281 ms
[CPU] reduce_chi2_tot: 5.61008 ms
[CPU] chi2_imag::free_fint: 0.001376 ms
[CPU] chi2_image_tot: 272.858 ms

[CPU] chi2_imag::fftw_alloc: 0.001572 ms
[CPU] sample_image::copy_input: 13.4545 ms
[CPU] sample::1st_shift: 7.16682 ms
[CPU] sample::FFT: 168.442 ms
[CPU] sample::2nd_shift: 7.12309 ms
[CPU] uv_rotate_h: 1.4313 ms
[CPU] sample::interpolate: 44.2408 ms
[CPU] sample::apply_phase_sampled: 23.6152 ms
[CPU] sample_tot: 252.069 ms
[CPU] sample_image::free_data: 0.356231 ms
[CPU] sample_image_tot: 265.89 ms
[CPU] reduce_chi2::diff_weighted: 4.12501 ms
[CPU] reduce_chi2::reduction: 1.50394 ms
[CPU] reduce_chi2_tot: 5.6373 ms
[CPU] chi2_imag::free_fint: 0.001752 ms
[CPU] chi2_image_tot: 271.537 ms

[CPU] chi2_imag::fftw_alloc: 0.001785 ms
[CPU] sample_image::copy_input: 13.5517 ms
[CPU] sample::1st_shift: 7.13896 ms
[CPU] sample::FFT: 168.201 ms
[CPU] sample::2nd_shift: 7.15103 ms
[CPU] uv_rotate_h: 1.41783 ms
[CPU] sample::interpolate: 44.2621 ms
[CPU] sample::apply_phase_sampled: 27.4105 ms
[CPU] sample_tot: 255.629 ms
[CPU] sample_image::free_data: 0.357692 ms
[CPU] sample_image_tot: 269.548 ms
[CPU] reduce_chi2::diff_weighted: 4.12605 ms
[CPU] reduce_chi2::reduction: 1.47119 ms
[CPU] reduce_chi2_tot: 5.60475 ms
[CPU] chi2_imag::free_fint: 0.001264 ms
[CPU] chi2_image_tot: 275.163 ms

[CPU] chi2_imag::fftw_alloc: 0.00181 ms
[CPU] sample_image::copy_input: 14.4626 ms
[CPU] sample::1st_shift: 7.14118 ms
[CPU] sample::FFT: 169.917 ms
[CPU] sample::2nd_shift: 7.16143 ms
[CPU] uv_rotate_h: 1.41137 ms
[CPU] sample::interpolate: 40.744 ms
[CPU] sample::apply_phase_sampled: 23.8057 ms
[CPU] sample_tot: 250.232 ms
[CPU] sample_image::free_data: 0.360295 ms
[CPU] sample_image_tot: 265.065 ms
[CPU] reduce_chi2::diff_weighted: 4.12523 ms
[CPU] reduce_chi2::reduction: 1.55475 ms
[CPU] reduce_chi2_tot: 5.68808 ms
[CPU] chi2_imag::free_fint: 0.001994 ms
[CPU] chi2_image_tot: 270.763 ms

[CPU] chi2_imag::fftw_alloc: 0.001782 ms
[CPU] sample_image::copy_input: 13.7879 ms
[CPU] sample::1st_shift: 7.12172 ms
[CPU] sample::FFT: 169.218 ms
[CPU] sample::2nd_shift: 6.80031 ms
[CPU] uv_rotate_h: 1.4078 ms
[CPU] sample::interpolate: 35.9394 ms
[CPU] sample::apply_phase_sampled: 20.9763 ms
[CPU] sample_tot: 241.506 ms
[CPU] sample_image::free_data: 0.341376 ms
[CPU] sample_image_tot: 255.645 ms
[CPU] reduce_chi2::diff_weighted: 3.78736 ms
[CPU] reduce_chi2::reduction: 1.32881 ms
[CPU] reduce_chi2_tot: 5.12458 ms
[CPU] chi2_imag::free_fint: 0.001383 ms
[CPU] chi2_image_tot: 260.779 ms

[CPU] chi2_imag::fftw_alloc: 0.001772 ms
[CPU] sample_image::copy_input: 13.5705 ms
[CPU] sample::1st_shift: 6.82066 ms
[CPU] sample::FFT: 169.782 ms
[CPU] sample::2nd_shift: 7.1412 ms
[CPU] uv_rotate_h: 1.4289 ms
[CPU] sample::interpolate: 42.3513 ms
[CPU] sample::apply_phase_sampled: 22.5808 ms
[CPU] sample_tot: 250.157 ms
[CPU] sample_image::free_data: 0.356349 ms
[CPU] sample_image_tot: 264.094 ms
[CPU] reduce_chi2::diff_weighted: 4.09689 ms
[CPU] reduce_chi2::reduction: 1.50248 ms
[CPU] reduce_chi2_tot: 5.60771 ms
[CPU] chi2_imag::free_fint: 0.001329 ms
[CPU] chi2_image_tot: 269.712 ms

[CPU] chi2_imag::fftw_alloc: 0.00170701 ms
[CPU] sample_image::copy_input: 13.5074 ms
[CPU] sample::1st_shift: 7.20801 ms
[CPU] sample::FFT: 168.992 ms
[CPU] sample::2nd_shift: 7.10952 ms
[CPU] uv_rotate_h: 1.41941 ms
[CPU] sample::interpolate: 43.7831 ms
[CPU] sample::apply_phase_sampled: 23.5268 ms
[CPU] sample_tot: 252.089 ms
[CPU] sample_image::free_data: 0.363046 ms
[CPU] sample_image_tot: 265.97 ms
[CPU] reduce_chi2::diff_weighted: 4.14502 ms
[CPU] reduce_chi2::reduction: 1.49308 ms
[CPU] reduce_chi2_tot: 5.6471 ms
[CPU] chi2_imag::free_fint: 0.00134 ms
[CPU] chi2_image_tot: 271.627 ms

[CPU] chi2_imag::fftw_alloc: 0.00166 ms
[CPU] sample_image::copy_input: 13.5334 ms
[CPU] sample::1st_shift: 7.2074 ms
[CPU] sample::FFT: 168.516 ms
[CPU] sample::2nd_shift: 6.85844 ms
[CPU] uv_rotate_h: 1.40444 ms
[CPU] sample::interpolate: 35.8781 ms
[CPU] sample::apply_phase_sampled: 20.9736 ms
[CPU] sample_tot: 240.882 ms
[CPU] sample_image::free_data: 0.340394 ms
[CPU] sample_image_tot: 254.766 ms
[CPU] reduce_chi2::diff_weighted: 3.7914 ms
[CPU] reduce_chi2::reduction: 1.31646 ms
[CPU] reduce_chi2_tot: 5.11562 ms
[CPU] chi2_imag::free_fint: 0.00186 ms
[CPU] chi2_image_tot: 259.892 ms

[CPU] chi2_imag::fftw_alloc: 0.001439 ms
[CPU] sample_image::copy_input: 13.5332 ms
[CPU] sample::1st_shift: 6.85096 ms
[CPU] sample::FFT: 168.719 ms
[CPU] sample::2nd_shift: 6.87317 ms
[CPU] uv_rotate_h: 1.4166 ms
[CPU] sample::interpolate: 35.8986 ms
[CPU] sample::apply_phase_sampled: 20.9923 ms
[CPU] sample_tot: 240.792 ms
[CPU] sample_image::free_data: 0.336034 ms
[CPU] sample_image_tot: 254.672 ms
[CPU] reduce_chi2::diff_weighted: 3.79907 ms
[CPU] reduce_chi2::reduction: 1.31989 ms
[CPU] reduce_chi2_tot: 5.12745 ms
[CPU] chi2_imag::free_fint: 0.001429 ms
[CPU] chi2_image_tot: 259.81 ms

[CPU] chi2_imag::fftw_alloc: 0.001673 ms
[CPU] sample_image::copy_input: 13.5334 ms
[CPU] sample::1st_shift: 6.89402 ms
[CPU] sample::FFT: 168.61 ms
[CPU] sample::2nd_shift: 6.86998 ms
[CPU] uv_rotate_h: 1.42164 ms
[CPU] sample::interpolate: 35.9625 ms
[CPU] sample::apply_phase_sampled: 20.9674 ms
[CPU] sample_tot: 240.768 ms
[CPU] sample_image::free_data: 0.338143 ms
[CPU] sample_image_tot: 254.65 ms
[CPU] reduce_chi2::diff_weighted: 3.84223 ms
[CPU] reduce_chi2::reduction: 1.3189 ms
[CPU] reduce_chi2_tot: 5.17039 ms
[CPU] chi2_imag::free_fint: 0.001436 ms
[CPU] chi2_image_tot: 259.83 ms

[CPU] chi2_imag::fftw_alloc: 0.001629 ms
[CPU] sample_image::copy_input: 13.4608 ms
[CPU] sample::1st_shift: 6.90121 ms
[CPU] sample::FFT: 168.772 ms
[CPU] sample::2nd_shift: 7.18184 ms
[CPU] uv_rotate_h: 1.42783 ms
[CPU] sample::interpolate: 44.2678 ms
[CPU] sample::apply_phase_sampled: 23.1705 ms
[CPU] sample_tot: 251.77 ms
[CPU] sample_image::free_data: 0.358895 ms
[CPU] sample_image_tot: 265.6 ms
[CPU] reduce_chi2::diff_weighted: 4.17465 ms
[CPU] reduce_chi2::reduction: 1.48258 ms
[CPU] reduce_chi2_tot: 5.66591 ms
[CPU] chi2_imag::free_fint: 0.001638 ms
[CPU] chi2_image_tot: 271.275 ms

[CPU] chi2_imag::fftw_alloc: 0.00207 ms
[CPU] sample_image::copy_input: 13.4669 ms
[CPU] sample::1st_shift: 7.19875 ms
[CPU] sample::FFT: 168.009 ms
[CPU] sample::2nd_shift: 6.89617 ms
[CPU] uv_rotate_h: 1.43128 ms
[CPU] sample::interpolate: 36.0569 ms
[CPU] sample::apply_phase_sampled: 20.9767 ms
[CPU] sample_tot: 240.607 ms
[CPU] sample_image::free_data: 0.335433 ms
[CPU] sample_image_tot: 254.421 ms
[CPU] reduce_chi2::diff_weighted: 3.78159 ms
[CPU] reduce_chi2::reduction: 1.32052 ms
[CPU] reduce_chi2_tot: 5.11032 ms
[CPU] chi2_imag::free_fint: 0.001322 ms
[CPU] chi2_image_tot: 259.543 ms

[CPU] chi2_imag::fftw_alloc: 0.001513 ms
[CPU] sample_image::copy_input: 13.474 ms
[CPU] sample::1st_shift: 6.94703 ms
[CPU] sample::FFT: 168.163 ms
[CPU] sample::2nd_shift: 6.91836 ms
[CPU] uv_rotate_h: 1.39945 ms
[CPU] sample::interpolate: 35.9397 ms
[CPU] sample::apply_phase_sampled: 20.9711 ms
[CPU] sample_tot: 240.382 ms
[CPU] sample_image::free_data: 0.340448 ms
[CPU] sample_image_tot: 254.206 ms
[CPU] reduce_chi2::diff_weighted: 3.81196 ms
[CPU] reduce_chi2::reduction: 1.32666 ms
[CPU] reduce_chi2_tot: 5.14649 ms
[CPU] chi2_imag::free_fint: 0.001468 ms
[CPU] chi2_image_tot: 259.362 ms

[CPU] chi2_imag::fftw_alloc: 0.00174699 ms
[CPU] sample_image::copy_input: 13.4703 ms
[CPU] sample::1st_shift: 6.90717 ms
[CPU] sample::FFT: 168.133 ms
[CPU] sample::2nd_shift: 6.89981 ms
[CPU] uv_rotate_h: 1.41245 ms
[CPU] sample::interpolate: 35.9561 ms
[CPU] sample::apply_phase_sampled: 20.9667 ms
[CPU] sample_tot: 240.317 ms
[CPU] sample_image::free_data: 0.336741 ms
[CPU] sample_image_tot: 254.134 ms
[CPU] reduce_chi2::diff_weighted: 3.76999 ms
[CPU] reduce_chi2::reduction: 1.31976 ms
[CPU] reduce_chi2_tot: 5.0976 ms
[CPU] chi2_imag::free_fint: 0.001223 ms
[CPU] chi2_image_tot: 259.242 ms

[CPU] chi2_imag::fftw_alloc: 0.00171601 ms
[CPU] sample_image::copy_input: 13.4989 ms
[CPU] sample::1st_shift: 6.89803 ms
[CPU] sample::FFT: 169.007 ms
[CPU] sample::2nd_shift: 7.16023 ms
[CPU] uv_rotate_h: 1.43726 ms
[CPU] sample::interpolate: 36.9223 ms
[CPU] sample::apply_phase_sampled: 20.9921 ms
[CPU] sample_tot: 242.46 ms
[CPU] sample_image::free_data: 0.34152 ms
[CPU] sample_image_tot: 256.311 ms
[CPU] reduce_chi2::diff_weighted: 3.81474 ms
[CPU] reduce_chi2::reduction: 1.32086 ms
[CPU] reduce_chi2_tot: 5.1453 ms
[CPU] chi2_imag::free_fint: 0.001369 ms
[CPU] chi2_image_tot: 261.466 ms

[CPU] chi2_imag::fftw_alloc: 0.00175 ms
[CPU] sample_image::copy_input: 13.4886 ms
[CPU] sample::1st_shift: 6.89923 ms
[CPU] sample::FFT: 168.127 ms
[CPU] sample::2nd_shift: 7.14641 ms
[CPU] uv_rotate_h: 1.43433 ms
[CPU] sample::interpolate: 44.2642 ms
[CPU] sample::apply_phase_sampled: 27.7193 ms
[CPU] sample_tot: 255.649 ms
[CPU] sample_image::free_data: 0.356066 ms
[CPU] sample_image_tot: 269.503 ms
[CPU] reduce_chi2::diff_weighted: 4.11382 ms
[CPU] reduce_chi2::reduction: 1.49146 ms
[CPU] reduce_chi2_tot: 5.61295 ms
[CPU] chi2_imag::free_fint: 0.00114 ms
[CPU] chi2_image_tot: 275.126 ms

[CPU] chi2_imag::fftw_alloc: 0.001828 ms
[CPU] sample_image::copy_input: 14.3433 ms
[CPU] sample::1st_shift: 7.18827 ms
[CPU] sample::FFT: 170.192 ms
[CPU] sample::2nd_shift: 7.26348 ms
[CPU] uv_rotate_h: 1.42914 ms
[CPU] sample::interpolate: 45.199 ms
[CPU] sample::apply_phase_sampled: 22.0776 ms
[CPU] sample_tot: 253.392 ms
[CPU] sample_image::free_data: 0.375534 ms
[CPU] sample_image_tot: 268.123 ms
[CPU] reduce_chi2::diff_weighted: 4.28653 ms
[CPU] reduce_chi2::reduction: 1.48012 ms
[CPU] reduce_chi2_tot: 5.77541 ms
[CPU] chi2_imag::free_fint: 0.001702 ms
[CPU] chi2_image_tot: 273.908 ms

[CPU] chi2_imag::fftw_alloc: 0.001941 ms
[CPU] sample_image::copy_input: 13.5159 ms
[CPU] sample::1st_shift: 6.95575 ms
[CPU] sample::FFT: 168.499 ms
[CPU] sample::2nd_shift: 7.24467 ms
[CPU] uv_rotate_h: 1.43892 ms
[CPU] sample::interpolate: 44.2041 ms
[CPU] sample::apply_phase_sampled: 22.9232 ms
[CPU] sample_tot: 251.308 ms
[CPU] sample_image::free_data: 0.357909 ms
[CPU] sample_image_tot: 265.193 ms
[CPU] reduce_chi2::diff_weighted: 4.12679 ms
[CPU] reduce_chi2::reduction: 1.48677 ms
[CPU] reduce_chi2_tot: 5.6214 ms
[CPU] chi2_imag::free_fint: 0.00132201 ms
[CPU] chi2_image_tot: 270.825 ms

[CPU] chi2_imag::fftw_alloc: 0.001694 ms
[CPU] sample_image::copy_input: 13.4664 ms
[CPU] sample::1st_shift: 7.12317 ms
[CPU] sample::FFT: 170.58 ms
[CPU] sample::2nd_shift: 6.92878 ms
[CPU] uv_rotate_h: 1.39775 ms
[CPU] sample::interpolate: 35.9604 ms
[CPU] sample::apply_phase_sampled: 20.9869 ms
[CPU] sample_tot: 243.018 ms
[CPU] sample_image::free_data: 0.338341 ms
[CPU] sample_image_tot: 256.833 ms
[CPU] reduce_chi2::diff_weighted: 3.77845 ms
[CPU] reduce_chi2::reduction: 1.32053 ms
[CPU] reduce_chi2_tot: 5.10741 ms
[CPU] chi2_imag::free_fint: 0.001553 ms
[CPU] chi2_image_tot: 261.951 ms
4096	1.000000e+06	float64	2	0	5.066374e+00	2.666512e-01	6.210930e-03	2.593141e-01
# |--> timings: [0.27136081299977377, 0.2729332590024569, 0.2716109230022994, 0.27523643399763387, 0.2708432420040481, 0.26085345900355605, 0.2697836660008761, 0.27170177900552517, 0.259967673002393, 0.2598838539997814, 0.25990271900082007, 0.2716350050031906, 0.2596179440006381, 0.25943595999706304, 0.2593141389952507, 0.2615401350049069, 0.2751997079976718, 0.27398353299940936, 0.27090482600033283, 0.26202536900382256]

[CPU] chi2_imag::fftw_alloc: 0.002114 ms
[CPU] sample_image::copy_input: 11.9622 ms
[CPU] sample::1st_shift: 5.29994 ms
[CPU] sample::FFT: 93.5452 ms
[CPU] sample::2nd_shift: 5.19148 ms
[CPU] uv_rotate_h: 1.08783 ms
[CPU] sample::interpolate: 22.3843 ms
[CPU] sample::apply_phase_sampled: 12.9743 ms
[CPU] sample_tot: 140.539 ms
[CPU] sample_image::free_data: 0.363486 ms
[CPU] sample_image_tot: 152.88 ms
[CPU] reduce_chi2::diff_weighted: 2.13824 ms
[CPU] reduce_chi2::reduction: 0.809128 ms
[CPU] reduce_chi2_tot: 2.9557 ms
[CPU] chi2_imag::free_fint: 0.001044 ms
[CPU] chi2_image_tot: 155.847 ms

[CPU] chi2_imag::fftw_alloc: 0.00206901 ms
[CPU] sample_image::copy_input: 7.98434 ms
[CPU] sample::1st_shift: 5.24452 ms
[CPU] sample::FFT: 90.6092 ms
[CPU] sample::2nd_shift: 5.27715 ms
[CPU] uv_rotate_h: 1.09398 ms
[CPU] sample::interpolate: 22.1043 ms
[CPU] sample::apply_phase_sampled: 12.4032 ms
[CPU] sample_tot: 136.779 ms
[CPU] sample_image::free_data: 0.377691 ms
[CPU] sample_image_tot: 145.151 ms
[CPU] reduce_chi2::diff_weighted: 2.13 ms
[CPU] reduce_chi2::reduction: 0.798707 ms
[CPU] reduce_chi2_tot: 2.93673 ms
[CPU] chi2_imag::free_fint: 0.00131001 ms
[CPU] chi2_image_tot: 148.098 ms

[CPU] chi2_imag::fftw_alloc: 0.001834 ms
[CPU] sample_image::copy_input: 8.02777 ms
[CPU] sample::1st_shift: 5.19565 ms
[CPU] sample::FFT: 90.1959 ms
[CPU] sample::2nd_shift: 5.18709 ms
[CPU] uv_rotate_h: 1.09479 ms
[CPU] sample::interpolate: 22.3273 ms
[CPU] sample::apply_phase_sampled: 12.0654 ms
[CPU] sample_tot: 136.104 ms
[CPU] sample_image::free_data: 0.361143 ms
[CPU] sample_image_tot: 144.503 ms
[CPU] reduce_chi2::diff_weighted: 2.37999 ms
[CPU] reduce_chi2::reduction: 0.818529 ms
[CPU] reduce_chi2_tot: 3.20693 ms
[CPU] chi2_imag::free_fint: 0.001312 ms
[CPU] chi2_image_tot: 147.72 ms

[CPU] chi2_imag::fftw_alloc: 0.001821 ms
[CPU] sample_image::copy_input: 8.01502 ms
[CPU] sample::1st_shift: 5.20829 ms
[CPU] sample::FFT: 89.9841 ms
[CPU] sample::2nd_shift: 5.20428 ms
[CPU] uv_rotate_h: 1.08775 ms
[CPU] sample::interpolate: 22.0029 ms
[CPU] sample::apply_phase_sampled: 11.8509 ms
[CPU] sample_tot: 135.385 ms
[CPU] sample_image::free_data: 0.363453 ms
[CPU] sample_image_tot: 143.774 ms
[CPU] reduce_chi2::diff_weighted: 2.20885 ms
[CPU] reduce_chi2::reduction: 0.784849 ms
[CPU] reduce_chi2_tot: 3.00159 ms
[CPU] chi2_imag::free_fint: 0.001725 ms
[CPU] chi2_image_tot: 146.785 ms

[CPU] chi2_imag::fftw_alloc: 0.001712 ms
[CPU] sample_image::copy_input: 8.00842 ms
[CPU] sample::1st_shift: 5.24417 ms
[CPU] sample::FFT: 90.0285 ms
[CPU] sample::2nd_shift: 5.26266 ms
[CPU] uv_rotate_h: 1.09631 ms
[CPU] sample::interpolate: 22.2717 ms
[CPU] sample::apply_phase_sampled: 12.6144 ms
[CPU] sample_tot: 136.558 ms
[CPU] sample_image::free_data: 0.363485 ms
[CPU] sample_image_tot: 144.939 ms
[CPU] reduce_chi2::diff_weighted: 2.11399 ms
[CPU] reduce_chi2::reduction: 0.78494 ms
[CPU] reduce_chi2_tot: 2.90778 ms
[CPU] chi2_imag::free_fint: 0.001171 ms
[CPU] chi2_image_tot: 147.856 ms

[CPU] chi2_imag::fftw_alloc: 0.001667 ms
[CPU] sample_image::copy_input: 8.00678 ms
[CPU] sample::1st_shift: 5.28593 ms
[CPU] sample::FFT: 89.861 ms
[CPU] sample::2nd_shift: 5.37537 ms
[CPU] uv_rotate_h: 1.08879 ms
[CPU] sample::interpolate: 22.1429 ms
[CPU] sample::apply_phase_sampled: 12.7158 ms
[CPU] sample_tot: 136.517 ms
[CPU] sample_image::free_data: 0.364793 ms
[CPU] sample_image_tot: 144.899 ms
[CPU] reduce_chi2::diff_weighted: 2.14852 ms
[CPU] reduce_chi2::reduction: 0.789492 ms
[CPU] reduce_chi2_tot: 2.94707 ms
[CPU] chi2_imag::free_fint: 0.001015 ms
[CPU] chi2_image_tot: 147.855 ms

[CPU] chi2_imag::fftw_alloc: 0.002115 ms
[CPU] sample_image::copy_input: 8.05574 ms
[CPU] sample::1st_shift: 5.16115 ms
[CPU] sample::FFT: 89.6162 ms
[CPU] sample::2nd_shift: 5.22214 ms
[CPU] uv_rotate_h: 1.12199 ms
[CPU] sample::interpolate: 22.081 ms
[CPU] sample::apply_phase_sampled: 12.5619 ms
[CPU] sample_tot: 135.804 ms
[CPU] sample_image::free_data: 0.358661 ms
[CPU] sample_image_tot: 144.229 ms
[CPU] reduce_chi2::diff_weighted: 2.42944 ms
[CPU] reduce_chi2::reduction: 0.814805 ms
[CPU] reduce_chi2_tot: 3.25351 ms
[CPU] chi2_imag::free_fint: 0.00125101 ms
[CPU] chi2_image_tot: 147.492 ms

[CPU] chi2_imag::fftw_alloc: 0.00209299 ms
[CPU] sample_image::copy_input: 8.00964 ms
[CPU] sample::1st_shift: 5.1673 ms
[CPU] sample::FFT: 90.3768 ms
[CPU] sample::2nd_shift: 5.2159 ms
[CPU] uv_rotate_h: 1.0919 ms
[CPU] sample::interpolate: 21.9989 ms
[CPU] sample::apply_phase_sampled: 11.5226 ms
[CPU] sample_tot: 135.414 ms
[CPU] sample_image::free_data: 0.367996 ms
[CPU] sample_image_tot: 143.801 ms
[CPU] reduce_chi2::diff_weighted: 2.36004 ms
[CPU] reduce_chi2::reduction: 0.828952 ms
[CPU] reduce_chi2_tot: 3.19766 ms
[CPU] chi2_imag::free_fint: 0.001036 ms
[CPU] chi2_image_tot: 147.009 ms

[CPU] chi2_imag::fftw_alloc: 0.002032 ms
[CPU] sample_image::copy_input: 7.94109 ms
[CPU] sample::1st_shift: 5.16293 ms
[CPU] sample::FFT: 91.4277 ms
[CPU] sample::2nd_shift: 5.19138 ms
[CPU] uv_rotate_h: 1.08936 ms
[CPU] sample::interpolate: 22.324 ms
[CPU] sample::apply_phase_sampled: 11.5023 ms
[CPU] sample_tot: 136.736 ms
[CPU] sample_image::free_data: 0.336628 ms
[CPU] sample_image_tot: 145.023 ms
[CPU] reduce_chi2::diff_weighted: 2.11913 ms
[CPU] reduce_chi2::reduction: 0.780779 ms
[CPU] reduce_chi2_tot: 2.90838 ms
[CPU] chi2_imag::free_fint: 0.000990003 ms
[CPU] chi2_image_tot: 147.941 ms

[CPU] chi2_imag::fftw_alloc: 0.001761 ms
[CPU] sample_image::copy_input: 7.99798 ms
[CPU] sample::1st_shift: 5.2493 ms
[CPU] sample::FFT: 91.5091 ms
[CPU] sample::2nd_shift: 5.28135 ms
[CPU] uv_rotate_h: 1.09607 ms
[CPU] sample::interpolate: 22.3252 ms
[CPU] sample::apply_phase_sampled: 12.5372 ms
[CPU] sample_tot: 138.036 ms
[CPU] sample_image::free_data: 0.340817 ms
[CPU] sample_image_tot: 146.384 ms
[CPU] reduce_chi2::diff_weighted: 2.1112 ms
[CPU] reduce_chi2::reduction: 0.772899 ms
[CPU] reduce_chi2_tot: 2.89307 ms
[CPU] chi2_imag::free_fint: 0.001085 ms
[CPU] chi2_image_tot: 149.287 ms

[CPU] chi2_imag::fftw_alloc: 0.001633 ms
[CPU] sample_image::copy_input: 7.95389 ms
[CPU] sample::1st_shift: 5.20963 ms
[CPU] sample::FFT: 90.4273 ms
[CPU] sample::2nd_shift: 5.18638 ms
[CPU] uv_rotate_h: 1.09503 ms
[CPU] sample::interpolate: 18.2902 ms
[CPU] sample::apply_phase_sampled: 10.5101 ms
[CPU] sample_tot: 130.755 ms
[CPU] sample_image::free_data: 0.33738 ms
[CPU] sample_image_tot: 139.056 ms
[CPU] reduce_chi2::diff_weighted: 1.91579 ms
[CPU] reduce_chi2::reduction: 0.684565 ms
[CPU] reduce_chi2_tot: 2.60852 ms
[CPU] chi2_imag::free_fint: 0.001389 ms
[CPU] chi2_image_tot: 141.675 ms

[CPU] chi2_imag::fftw_alloc: 0.00167001 ms
[CPU] sample_image::copy_input: 7.99344 ms
[CPU] sample::1st_shift: 5.10095 ms
[CPU] sample::FFT: 91.0382 ms
[CPU] sample::2nd_shift: 5.07594 ms
[CPU] uv_rotate_h: 1.10248 ms
[CPU] sample::interpolate: 18.3064 ms
[CPU] sample::apply_phase_sampled: 10.499 ms
[CPU] sample_tot: 131.158 ms
[CPU] sample_image::free_data: 0.33894 ms
[CPU] sample_image_tot: 139.499 ms
[CPU] reduce_chi2::diff_weighted: 1.91853 ms
[CPU] reduce_chi2::reduction: 0.697775 ms
[CPU] reduce_chi2_tot: 2.62411 ms
[CPU] chi2_imag::free_fint: 0.001327 ms
[CPU] chi2_image_tot: 142.134 ms

[CPU] chi2_imag::fftw_alloc: 0.001488 ms
[CPU] sample_image::copy_input: 8.00419 ms
[CPU] sample::1st_shift: 5.16189 ms
[CPU] sample::FFT: 90.4621 ms
[CPU] sample::2nd_shift: 5.1595 ms
[CPU] uv_rotate_h: 1.08927 ms
[CPU] sample::interpolate: 18.291 ms
[CPU] sample::apply_phase_sampled: 10.5088 ms
[CPU] sample_tot: 130.711 ms
[CPU] sample_image::free_data: 0.337962 ms
[CPU] sample_image_tot: 139.063 ms
[CPU] reduce_chi2::diff_weighted: 1.91555 ms
[CPU] reduce_chi2::reduction: 0.682379 ms
[CPU] reduce_chi2_tot: 2.60687 ms
[CPU] chi2_imag::free_fint: 0.000963999 ms
[CPU] chi2_image_tot: 141.679 ms

[CPU] chi2_imag::fftw_alloc: 0.001897 ms
[CPU] sample_image::copy_input: 8.0701 ms
[CPU] sample::1st_shift: 5.10657 ms
[CPU] sample::FFT: 90.7114 ms
[CPU] sample::2nd_shift: 5.10804 ms
[CPU] uv_rotate_h: 1.1014 ms
[CPU] sample::interpolate: 18.3458 ms
[CPU] sample::apply_phase_sampled: 10.5054 ms
[CPU] sample_tot: 130.914 ms
[CPU] sample_image::free_data: 0.339285 ms
[CPU] sample_image_tot: 139.335 ms
[CPU] reduce_chi2::diff_weighted: 1.91069 ms
[CPU] reduce_chi2::reduction: 0.685615 ms
[CPU] reduce_chi2_tot: 2.60515 ms
[CPU] chi2_imag::free_fint: 0.000931002 ms
[CPU] chi2_image_tot: 141.949 ms

[CPU] chi2_imag::fftw_alloc: 0.001619 ms
[CPU] sample_image::copy_input: 8.04673 ms
[CPU] sample::1st_shift: 5.14991 ms
[CPU] sample::FFT: 90.0883 ms
[CPU] sample::2nd_shift: 5.25827 ms
[CPU] uv_rotate_h: 1.08902 ms
[CPU] sample::interpolate: 22.1831 ms
[CPU] sample::apply_phase_sampled: 12.6957 ms
[CPU] sample_tot: 136.51 ms
[CPU] sample_image::free_data: 0.359264 ms
[CPU] sample_image_tot: 144.925 ms
[CPU] reduce_chi2::diff_weighted: 2.3686 ms
[CPU] reduce_chi2::reduction: 0.80791 ms
[CPU] reduce_chi2_tot: 3.18467 ms
[CPU] chi2_imag::free_fint: 0.00119901 ms
[CPU] chi2_image_tot: 148.12 ms

[CPU] chi2_imag::fftw_alloc: 0.001849 ms
[CPU] sample_image::copy_input: 8.03957 ms
[CPU] sample::1st_shift: 5.22721 ms
[CPU] sample::FFT: 90.0955 ms
[CPU] sample::2nd_shift: 5.29202 ms
[CPU] uv_rotate_h: 1.12337 ms
[CPU] sample::interpolate: 21.9529 ms
[CPU] sample::apply_phase_sampled: 11.8296 ms
[CPU] sample_tot: 135.568 ms
[CPU] sample_image::free_data: 0.382262 ms
[CPU] sample_image_tot: 144 ms
[CPU] reduce_chi2::diff_weighted: 2.39424 ms
[CPU] reduce_chi2::reduction: 0.890671 ms
[CPU] reduce_chi2_tot: 3.294 ms
[CPU] chi2_imag::free_fint: 0.001076 ms
[CPU] chi2_image_tot: 147.308 ms

[CPU] chi2_imag::fftw_alloc: 0.00191 ms
[CPU] sample_image::copy_input: 8.06957 ms
[CPU] sample::1st_shift: 5.14313 ms
[CPU] sample::FFT: 90.5418 ms
[CPU] sample::2nd_shift: 5.19408 ms
[CPU] uv_rotate_h: 1.1303 ms
[CPU] sample::interpolate: 22.4547 ms
[CPU] sample::apply_phase_sampled: 12.0156 ms
[CPU] sample_tot: 136.517 ms
[CPU] sample_image::free_data: 0.361234 ms
[CPU] sample_image_tot: 144.959 ms
[CPU] reduce_chi2::diff_weighted: 2.13626 ms
[CPU] reduce_chi2::reduction: 0.803307 ms
[CPU] reduce_chi2_tot: 2.94768 ms
[CPU] chi2_imag::free_fint: 0.001311 ms
[CPU] chi2_image_tot: 147.916 ms

[CPU] chi2_imag::fftw_alloc: 0.001596 ms
[CPU] sample_image::copy_input: 8.04564 ms
[CPU] sample::1st_shift: 5.17273 ms
[CPU] sample::FFT: 91.3679 ms
[CPU] sample::2nd_shift: 5.23236 ms
[CPU] uv_rotate_h: 1.09754 ms
[CPU] sample::interpolate: 21.9872 ms
[CPU] sample::apply_phase_sampled: 12.3444 ms
[CPU] sample_tot: 137.24 ms
[CPU] sample_image::free_data: 0.339729 ms
[CPU] sample_image_tot: 145.635 ms
[CPU] reduce_chi2::diff_weighted: 2.12177 ms
[CPU] reduce_chi2::reduction: 0.775705 ms
[CPU] reduce_chi2_tot: 2.90625 ms
[CPU] chi2_imag::free_fint: 0.000758002 ms
[CPU] chi2_image_tot: 148.55 ms

[CPU] chi2_imag::fftw_alloc: 0.001788 ms
[CPU] sample_image::copy_input: 8.02062 ms
[CPU] sample::1st_shift: 5.11475 ms
[CPU] sample::FFT: 90.8178 ms
[CPU] sample::2nd_shift: 5.19693 ms
[CPU] uv_rotate_h: 1.09747 ms
[CPU] sample::interpolate: 21.9935 ms
[CPU] sample::apply_phase_sampled: 12.3774 ms
[CPU] sample_tot: 136.635 ms
[CPU] sample_image::free_data: 0.359396 ms
[CPU] sample_image_tot: 145.025 ms
[CPU] reduce_chi2::diff_weighted: 2.13323 ms
[CPU] reduce_chi2::reduction: 0.782053 ms
[CPU] reduce_chi2_tot: 2.92373 ms
[CPU] chi2_imag::free_fint: 0.000968001 ms
[CPU] chi2_image_tot: 147.958 ms

[CPU] chi2_imag::fftw_alloc: 0.001872 ms
[CPU] sample_image::copy_input: 7.99103 ms
[CPU] sample::1st_shift: 5.14595 ms
[CPU] sample::FFT: 89.865 ms
[CPU] sample::2nd_shift: 5.24214 ms
[CPU] uv_rotate_h: 1.11579 ms
[CPU] sample::interpolate: 21.9755 ms
[CPU] sample::apply_phase_sampled: 12.133 ms
[CPU] sample_tot: 135.52 ms
[CPU] sample_image::free_data: 0.378187 ms
[CPU] sample_image_tot: 143.9 ms
[CPU] reduce_chi2::diff_weighted: 2.42338 ms
[CPU] reduce_chi2::reduction: 0.8449 ms
[CPU] reduce_chi2_tot: 3.27668 ms
[CPU] chi2_imag::free_fint: 0.001604 ms
[CPU] chi2_image_tot: 147.187 ms
4096	1.000000e+06	float64	4	0	2.785946e+00	1.466287e-01	2.483843e-03	1.417510e-01
# |--> timings: [0.1559040020001703, 0.1481723190008779, 0.1477940300028422, 0.14685854999697767, 0.14793637999537168, 0.1479300009959843, 0.14756683499581413, 0.14708351199806202, 0.14801870100200176, 0.14935786699788878, 0.14175102800072636, 0.14221177600120427, 0.1417534540014458, 0.1420201749933767, 0.1481919360012398, 0.14738375000160886, 0.14799484700051835, 0.14862854999955744, 0.14803250799741363, 0.1472595300001558]

[CPU] chi2_imag::fftw_alloc: 0.002264 ms
[CPU] sample_image::copy_input: 10.1579 ms
[CPU] sample::1st_shift: 6.26389 ms
[CPU] sample::FFT: 69.4159 ms
[CPU] sample::2nd_shift: 5.15846 ms
[CPU] uv_rotate_h: 1.09648 ms
[CPU] sample::interpolate: 15.0915 ms
[CPU] sample::apply_phase_sampled: 7.4298 ms
[CPU] sample_tot: 104.518 ms
[CPU] sample_image::free_data: 0.311363 ms
[CPU] sample_image_tot: 115.005 ms
[CPU] reduce_chi2::diff_weighted: 1.49576 ms
[CPU] reduce_chi2::reduction: 0.555702 ms
[CPU] reduce_chi2_tot: 2.05937 ms
[CPU] chi2_imag::free_fint: 0.001312 ms
[CPU] chi2_image_tot: 117.077 ms

[CPU] chi2_imag::fftw_alloc: 0.001957 ms
[CPU] sample_image::copy_input: 8.73592 ms
[CPU] sample::1st_shift: 5.14169 ms
[CPU] sample::FFT: 63.4323 ms
[CPU] sample::2nd_shift: 5.14744 ms
[CPU] uv_rotate_h: 1.07536 ms
[CPU] sample::interpolate: 15.1423 ms
[CPU] sample::apply_phase_sampled: 7.44512 ms
[CPU] sample_tot: 97.4243 ms
[CPU] sample_image::free_data: 0.363692 ms
[CPU] sample_image_tot: 106.535 ms
[CPU] reduce_chi2::diff_weighted: 1.48521 ms
[CPU] reduce_chi2::reduction: 0.554659 ms
[CPU] reduce_chi2_tot: 2.04813 ms
[CPU] chi2_imag::free_fint: 0.00134701 ms
[CPU] chi2_image_tot: 108.593 ms

[CPU] chi2_imag::fftw_alloc: 0.001531 ms
[CPU] sample_image::copy_input: 8.83267 ms
[CPU] sample::1st_shift: 5.11075 ms
[CPU] sample::FFT: 63.4608 ms
[CPU] sample::2nd_shift: 5.14699 ms
[CPU] uv_rotate_h: 1.10871 ms
[CPU] sample::interpolate: 14.0472 ms
[CPU] sample::apply_phase_sampled: 7.06705 ms
[CPU] sample_tot: 95.9869 ms
[CPU] sample_image::free_data: 0.346322 ms
[CPU] sample_image_tot: 105.176 ms
[CPU] reduce_chi2::diff_weighted: 1.40764 ms
[CPU] reduce_chi2::reduction: 0.533503 ms
[CPU] reduce_chi2_tot: 1.9493 ms
[CPU] chi2_imag::free_fint: 0.001761 ms
[CPU] chi2_image_tot: 107.136 ms

[CPU] chi2_imag::fftw_alloc: 0.001878 ms
[CPU] sample_image::copy_input: 8.67453 ms
[CPU] sample::1st_shift: 5.05549 ms
[CPU] sample::FFT: 63.4147 ms
[CPU] sample::2nd_shift: 5.10707 ms
[CPU] uv_rotate_h: 1.10311 ms
[CPU] sample::interpolate: 15.056 ms
[CPU] sample::apply_phase_sampled: 7.42939 ms
[CPU] sample_tot: 97.2071 ms
[CPU] sample_image::free_data: 0.369075 ms
[CPU] sample_image_tot: 106.261 ms
[CPU] reduce_chi2::diff_weighted: 1.47335 ms
[CPU] reduce_chi2::reduction: 0.563246 ms
[CPU] reduce_chi2_tot: 2.04522 ms
[CPU] chi2_imag::free_fint: 0.001266 ms
[CPU] chi2_image_tot: 108.316 ms

[CPU] chi2_imag::fftw_alloc: 0.00170901 ms
[CPU] sample_image::copy_input: 8.71643 ms
[CPU] sample::1st_shift: 5.08819 ms
[CPU] sample::FFT: 63.5706 ms
[CPU] sample::2nd_shift: 5.09992 ms
[CPU] uv_rotate_h: 1.08283 ms
[CPU] sample::interpolate: 15.0577 ms
[CPU] sample::apply_phase_sampled: 7.44599 ms
[CPU] sample_tot: 97.3869 ms
[CPU] sample_image::free_data: 0.366322 ms
[CPU] sample_image_tot: 106.48 ms
[CPU] reduce_chi2::diff_weighted: 1.5173 ms
[CPU] reduce_chi2::reduction: 0.549066 ms
[CPU] reduce_chi2_tot: 2.07447 ms
[CPU] chi2_imag::free_fint: 0.00164501 ms
[CPU] chi2_image_tot: 108.565 ms

[CPU] chi2_imag::fftw_alloc: 0.001756 ms
[CPU] sample_image::copy_input: 8.71817 ms
[CPU] sample::1st_shift: 5.11336 ms
[CPU] sample::FFT: 65.6711 ms
[CPU] sample::2nd_shift: 5.12483 ms
[CPU] uv_rotate_h: 1.10577 ms
[CPU] sample::interpolate: 15.3963 ms
[CPU] sample::apply_phase_sampled: 7.51761 ms
[CPU] sample_tot: 99.9702 ms
[CPU] sample_image::free_data: 0.368737 ms
[CPU] sample_image_tot: 109.067 ms
[CPU] reduce_chi2::diff_weighted: 1.50952 ms
[CPU] reduce_chi2::reduction: 0.572634 ms
[CPU] reduce_chi2_tot: 2.09088 ms
[CPU] chi2_imag::free_fint: 0.001279 ms
[CPU] chi2_image_tot: 111.168 ms

[CPU] chi2_imag::fftw_alloc: 0.001682 ms
[CPU] sample_image::copy_input: 8.80282 ms
[CPU] sample::1st_shift: 5.09639 ms
[CPU] sample::FFT: 63.5972 ms
[CPU] sample::2nd_shift: 5.13234 ms
[CPU] uv_rotate_h: 1.11543 ms
[CPU] sample::interpolate: 15.0139 ms
[CPU] sample::apply_phase_sampled: 7.46468 ms
[CPU] sample_tot: 97.4613 ms
[CPU] sample_image::free_data: 0.363197 ms
[CPU] sample_image_tot: 106.638 ms
[CPU] reduce_chi2::diff_weighted: 1.50143 ms
[CPU] reduce_chi2::reduction: 0.556068 ms
[CPU] reduce_chi2_tot: 2.06817 ms
[CPU] chi2_imag::free_fint: 0.001342 ms
[CPU] chi2_image_tot: 108.715 ms

[CPU] chi2_imag::fftw_alloc: 0.00162 ms
[CPU] sample_image::copy_input: 8.66862 ms
[CPU] sample::1st_shift: 5.13557 ms
[CPU] sample::FFT: 63.4764 ms
[CPU] sample::2nd_shift: 5.18593 ms
[CPU] uv_rotate_h: 1.13323 ms
[CPU] sample::interpolate: 15.0031 ms
[CPU] sample::apply_phase_sampled: 7.41096 ms
[CPU] sample_tot: 97.3849 ms
[CPU] sample_image::free_data: 0.363985 ms
[CPU] sample_image_tot: 106.428 ms
[CPU] reduce_chi2::diff_weighted: 1.48358 ms
[CPU] reduce_chi2::reduction: 0.539609 ms
[CPU] reduce_chi2_tot: 2.03172 ms
[CPU] chi2_imag::free_fint: 0.001157 ms
[CPU] chi2_image_tot: 108.469 ms

[CPU] chi2_imag::fftw_alloc: 0.00173 ms
[CPU] sample_image::copy_input: 8.7909 ms
[CPU] sample::1st_shift: 5.21936 ms
[CPU] sample::FFT: 63.9983 ms
[CPU] sample::2nd_shift: 5.28421 ms
[CPU] uv_rotate_h: 1.08987 ms
[CPU] sample::interpolate: 14.6652 ms
[CPU] sample::apply_phase_sampled: 7.36248 ms
[CPU] sample_tot: 97.6599 ms
[CPU] sample_image::free_data: 0.346079 ms
[CPU] sample_image_tot: 106.808 ms
[CPU] reduce_chi2::diff_weighted: 1.49021 ms
[CPU] reduce_chi2::reduction: 0.541507 ms
[CPU] reduce_chi2_tot: 2.04111 ms
[CPU] chi2_imag::free_fint: 0.001037 ms
[CPU] chi2_image_tot: 108.859 ms

[CPU] chi2_imag::fftw_alloc: 0.001675 ms
[CPU] sample_image::copy_input: 8.65257 ms
[CPU] sample::1st_shift: 5.10792 ms
[CPU] sample::FFT: 63.443 ms
[CPU] sample::2nd_shift: 5.11218 ms
[CPU] uv_rotate_h: 1.11409 ms
[CPU] sample::interpolate: 15.1327 ms
[CPU] sample::apply_phase_sampled: 7.39862 ms
[CPU] sample_tot: 97.3481 ms
[CPU] sample_image::free_data: 0.34362 ms
[CPU] sample_image_tot: 106.354 ms
[CPU] reduce_chi2::diff_weighted: 1.49765 ms
[CPU] reduce_chi2::reduction: 0.540091 ms
[CPU] reduce_chi2_tot: 2.0456 ms
[CPU] chi2_imag::free_fint: 0.001114 ms
[CPU] chi2_image_tot: 108.409 ms

[CPU] chi2_imag::fftw_alloc: 0.001265 ms
[CPU] sample_image::copy_input: 8.63428 ms
[CPU] sample::1st_shift: 5.05623 ms
[CPU] sample::FFT: 64.0516 ms
[CPU] sample::2nd_shift: 5.08179 ms
[CPU] uv_rotate_h: 1.08298 ms
[CPU] sample::interpolate: 15.1966 ms
[CPU] sample::apply_phase_sampled: 7.7286 ms
[CPU] sample_tot: 98.2484 ms
[CPU] sample_image::free_data: 0.37316 ms
[CPU] sample_image_tot: 107.266 ms
[CPU] reduce_chi2::diff_weighted: 1.53077 ms
[CPU] reduce_chi2::reduction: 0.585695 ms
[CPU] reduce_chi2_tot: 2.12499 ms
[CPU] chi2_imag::free_fint: 0.001149 ms
[CPU] chi2_image_tot: 109.4 ms

[CPU] chi2_imag::fftw_alloc: 0.002316 ms
[CPU] sample_image::copy_input: 8.70651 ms
[CPU] sample::1st_shift: 5.10779 ms
[CPU] sample::FFT: 64.2945 ms
[CPU] sample::2nd_shift: 5.1641 ms
[CPU] uv_rotate_h: 1.14294 ms
[CPU] sample::interpolate: 15.0932 ms
[CPU] sample::apply_phase_sampled: 7.7365 ms
[CPU] sample_tot: 98.5884 ms
[CPU] sample_image::free_data: 0.375411 ms
[CPU] sample_image_tot: 107.68 ms
[CPU] reduce_chi2::diff_weighted: 1.52083 ms
[CPU] reduce_chi2::reduction: 0.573031 ms
[CPU] reduce_chi2_tot: 2.10327 ms
[CPU] chi2_imag::free_fint: 0.00167 ms
[CPU] chi2_image_tot: 109.794 ms

[CPU] chi2_imag::fftw_alloc: 0.001714 ms
[CPU] sample_image::copy_input: 8.65464 ms
[CPU] sample::1st_shift: 5.18792 ms
[CPU] sample::FFT: 64.158 ms
[CPU] sample::2nd_shift: 5.17153 ms
[CPU] uv_rotate_h: 1.10271 ms
[CPU] sample::interpolate: 15.2052 ms
[CPU] sample::apply_phase_sampled: 7.75677 ms
[CPU] sample_tot: 98.6241 ms
[CPU] sample_image::free_data: 0.369231 ms
[CPU] sample_image_tot: 107.659 ms
[CPU] reduce_chi2::diff_weighted: 1.51973 ms
[CPU] reduce_chi2::reduction: 0.577174 ms
[CPU] reduce_chi2_tot: 2.10541 ms
[CPU] chi2_imag::free_fint: 0.001147 ms
[CPU] chi2_image_tot: 109.773 ms

[CPU] chi2_imag::fftw_alloc: 0.001531 ms
[CPU] sample_image::copy_input: 8.8757 ms
[CPU] sample::1st_shift: 5.09488 ms
[CPU] sample::FFT: 64.3886 ms
[CPU] sample::2nd_shift: 5.20985 ms
[CPU] uv_rotate_h: 1.12924 ms
[CPU] sample::interpolate: 15.2184 ms
[CPU] sample::apply_phase_sampled: 7.46759 ms
[CPU] sample_tot: 98.551 ms
[CPU] sample_image::free_data: 0.367509 ms
[CPU] sample_image_tot: 107.805 ms
[CPU] reduce_chi2::diff_weighted: 1.47014 ms
[CPU] reduce_chi2::reduction: 0.58434 ms
[CPU] reduce_chi2_tot: 2.06288 ms
[CPU] chi2_imag::free_fint: 0.001122 ms
[CPU] chi2_image_tot: 109.877 ms

[CPU] chi2_imag::fftw_alloc: 0.001713 ms
[CPU] sample_image::copy_input: 8.64809 ms
[CPU] sample::1st_shift: 5.12094 ms
[CPU] sample::FFT: 64.3321 ms
[CPU] sample::2nd_shift: 5.1421 ms
[CPU] uv_rotate_h: 1.09502 ms
[CPU] sample::interpolate: 14.9616 ms
[CPU] sample::apply_phase_sampled: 7.37216 ms
[CPU] sample_tot: 98.0646 ms
[CPU] sample_image::free_data: 0.347993 ms
[CPU] sample_image_tot: 107.07 ms
[CPU] reduce_chi2::diff_weighted: 1.47397 ms
[CPU] reduce_chi2::reduction: 0.560405 ms
[CPU] reduce_chi2_tot: 2.04285 ms
[CPU] chi2_imag::free_fint: 0.00124099 ms
[CPU] chi2_image_tot: 109.123 ms

[CPU] chi2_imag::fftw_alloc: 0.001662 ms
[CPU] sample_image::copy_input: 8.77008 ms
[CPU] sample::1st_shift: 5.1329 ms
[CPU] sample::FFT: 63.7047 ms
[CPU] sample::2nd_shift: 5.13715 ms
[CPU] uv_rotate_h: 1.08577 ms
[CPU] sample::interpolate: 15.0038 ms
[CPU] sample::apply_phase_sampled: 7.38658 ms
[CPU] sample_tot: 97.4897 ms
[CPU] sample_image::free_data: 0.345996 ms
[CPU] sample_image_tot: 106.616 ms
[CPU] reduce_chi2::diff_weighted: 1.47437 ms
[CPU] reduce_chi2::reduction: 0.5478 ms
[CPU] reduce_chi2_tot: 2.03098 ms
[CPU] chi2_imag::free_fint: 0.001032 ms
[CPU] chi2_image_tot: 108.656 ms

[CPU] chi2_imag::fftw_alloc: 0.001342 ms
[CPU] sample_image::copy_input: 8.67393 ms
[CPU] sample::1st_shift: 5.08214 ms
[CPU] sample::FFT: 64.1402 ms
[CPU] sample::2nd_shift: 5.14423 ms
[CPU] uv_rotate_h: 1.09445 ms
[CPU] sample::interpolate: 14.995 ms
[CPU] sample::apply_phase_sampled: 7.38231 ms
[CPU] sample_tot: 97.8935 ms
[CPU] sample_image::free_data: 0.368149 ms
[CPU] sample_image_tot: 106.947 ms
[CPU] reduce_chi2::diff_weighted: 1.4668 ms
[CPU] reduce_chi2::reduction: 0.566884 ms
[CPU] reduce_chi2_tot: 2.04245 ms
[CPU] chi2_imag::free_fint: 0.001218 ms
[CPU] chi2_image_tot: 108.998 ms

[CPU] chi2_imag::fftw_alloc: 0.001945 ms
[CPU] sample_image::copy_input: 8.7861 ms
[CPU] sample::1st_shift: 5.11394 ms
[CPU] sample::FFT: 64.4253 ms
[CPU] sample::2nd_shift: 5.16369 ms
[CPU] uv_rotate_h: 1.07854 ms
[CPU] sample::interpolate: 15.1194 ms
[CPU] sample::apply_phase_sampled: 7.524 ms
[CPU] sample_tot: 98.476 ms
[CPU] sample_image::free_data: 0.354357 ms
[CPU] sample_image_tot: 107.627 ms
[CPU] reduce_chi2::diff_weighted: 1.47794 ms
[CPU] reduce_chi2::reduction: 0.55978 ms
[CPU] reduce_chi2_tot: 2.04664 ms
[CPU] chi2_imag::free_fint: 0.001155 ms
[CPU] chi2_image_tot: 109.684 ms

[CPU] chi2_imag::fftw_alloc: 0.00189 ms
[CPU] sample_image::copy_input: 8.60205 ms
[CPU] sample::1st_shift: 5.0738 ms
[CPU] sample::FFT: 64.0096 ms
[CPU] sample::2nd_shift: 5.10103 ms
[CPU] uv_rotate_h: 1.08749 ms
[CPU] sample::interpolate: 15.0354 ms
[CPU] sample::apply_phase_sampled: 7.47901 ms
[CPU] sample_tot: 97.8284 ms
[CPU] sample_image::free_data: 0.366022 ms
[CPU] sample_image_tot: 106.809 ms
[CPU] reduce_chi2::diff_weighted: 1.48041 ms
[CPU] reduce_chi2::reduction: 0.56533 ms
[CPU] reduce_chi2_tot: 2.05362 ms
[CPU] chi2_imag::free_fint: 0.00142799 ms
[CPU] chi2_image_tot: 108.873 ms

[CPU] chi2_imag::fftw_alloc: 0.001693 ms
[CPU] sample_image::copy_input: 8.73221 ms
[CPU] sample::1st_shift: 5.10703 ms
[CPU] sample::FFT: 63.8518 ms
[CPU] sample::2nd_shift: 5.16261 ms
[CPU] uv_rotate_h: 1.10494 ms
[CPU] sample::interpolate: 14.9906 ms
[CPU] sample::apply_phase_sampled: 7.44147 ms
[CPU] sample_tot: 97.6998 ms
[CPU] sample_image::free_data: 0.367742 ms
[CPU] sample_image_tot: 106.811 ms
[CPU] reduce_chi2::diff_weighted: 1.48507 ms
[CPU] reduce_chi2::reduction: 0.564612 ms
[CPU] reduce_chi2_tot: 2.05817 ms
[CPU] chi2_imag::free_fint: 0.001258 ms
[CPU] chi2_image_tot: 108.879 ms
4096	1.000000e+06	float64	6	0	2.072722e+00	1.090907e-01	8.124372e-04	1.072116e-01
# |--> timings: [0.11713551299908431, 0.108671095003956, 0.1072115919960197, 0.10839632300485391, 0.10863923500437522, 0.11124614899745211, 0.10879049700452015, 0.10854364600527333, 0.10893195400421973, 0.10848101099691121, 0.10947839100117562, 0.10987169400323182, 0.1098489670039271, 0.10995268899569055, 0.1091958480028552, 0.10872723999636946, 0.1090703419977217, 0.1097648590002791, 0.1089486940036295, 0.10895219799567712]

[CPU] chi2_imag::fftw_alloc: 0.002021 ms
[CPU] sample_image::copy_input: 10.7527 ms
[CPU] sample::1st_shift: 5.45292 ms
[CPU] sample::FFT: 77.0129 ms
[CPU] sample::2nd_shift: 5.40967 ms
[CPU] uv_rotate_h: 1.15712 ms
[CPU] sample::interpolate: 11.9419 ms
[CPU] sample::apply_phase_sampled: 6.59308 ms
[CPU] sample_tot: 107.64 ms
[CPU] sample_image::free_data: 0.427336 ms
[CPU] sample_image_tot: 118.835 ms
[CPU] reduce_chi2::diff_weighted: 1.26305 ms
[CPU] reduce_chi2::reduction: 0.659176 ms
[CPU] reduce_chi2_tot: 1.9351 ms
[CPU] chi2_imag::free_fint: 0.001176 ms
[CPU] chi2_image_tot: 120.784 ms

[CPU] chi2_imag::fftw_alloc: 0.001709 ms
[CPU] sample_image::copy_input: 10.3065 ms
[CPU] sample::1st_shift: 5.46701 ms
[CPU] sample::FFT: 72.3759 ms
[CPU] sample::2nd_shift: 5.35054 ms
[CPU] uv_rotate_h: 1.2025 ms
[CPU] sample::interpolate: 12.1017 ms
[CPU] sample::apply_phase_sampled: 6.56295 ms
[CPU] sample_tot: 103.115 ms
[CPU] sample_image::free_data: 0.425544 ms
[CPU] sample_image_tot: 113.863 ms
[CPU] reduce_chi2::diff_weighted: 1.27727 ms
[CPU] reduce_chi2::reduction: 0.684094 ms
[CPU] reduce_chi2_tot: 1.97484 ms
[CPU] chi2_imag::free_fint: 0.001434 ms
[CPU] chi2_image_tot: 115.849 ms

[CPU] chi2_imag::fftw_alloc: 0.001689 ms
[CPU] sample_image::copy_input: 10.3019 ms
[CPU] sample::1st_shift: 5.47106 ms
[CPU] sample::FFT: 72.5281 ms
[CPU] sample::2nd_shift: 5.31869 ms
[CPU] uv_rotate_h: 1.15896 ms
[CPU] sample::interpolate: 12.5284 ms
[CPU] sample::apply_phase_sampled: 6.58349 ms
[CPU] sample_tot: 103.645 ms
[CPU] sample_image::free_data: 0.421507 ms
[CPU] sample_image_tot: 114.384 ms
[CPU] reduce_chi2::diff_weighted: 1.25306 ms
[CPU] reduce_chi2::reduction: 0.654148 ms
[CPU] reduce_chi2_tot: 1.91919 ms
[CPU] chi2_imag::free_fint: 0.00119 ms
[CPU] chi2_image_tot: 116.315 ms

[CPU] chi2_imag::fftw_alloc: 0.00164 ms
[CPU] sample_image::copy_input: 10.4232 ms
[CPU] sample::1st_shift: 5.49344 ms
[CPU] sample::FFT: 72.681 ms
[CPU] sample::2nd_shift: 5.39925 ms
[CPU] uv_rotate_h: 1.20225 ms
[CPU] sample::interpolate: 12.0943 ms
[CPU] sample::apply_phase_sampled: 6.56613 ms
[CPU] sample_tot: 103.494 ms
[CPU] sample_image::free_data: 0.422369 ms
[CPU] sample_image_tot: 114.356 ms
[CPU] reduce_chi2::diff_weighted: 1.2587 ms
[CPU] reduce_chi2::reduction: 0.656027 ms
[CPU] reduce_chi2_tot: 1.92839 ms
[CPU] chi2_imag::free_fint: 0.001366 ms
[CPU] chi2_image_tot: 116.295 ms

[CPU] chi2_imag::fftw_alloc: 0.00189 ms
[CPU] sample_image::copy_input: 10.4022 ms
[CPU] sample::1st_shift: 5.48808 ms
[CPU] sample::FFT: 72.626 ms
[CPU] sample::2nd_shift: 5.34251 ms
[CPU] uv_rotate_h: 1.18829 ms
[CPU] sample::interpolate: 12.0755 ms
[CPU] sample::apply_phase_sampled: 6.57373 ms
[CPU] sample_tot: 103.35 ms
[CPU] sample_image::free_data: 0.432144 ms
[CPU] sample_image_tot: 114.2 ms
[CPU] reduce_chi2::diff_weighted: 1.25685 ms
[CPU] reduce_chi2::reduction: 0.659611 ms
[CPU] reduce_chi2_tot: 1.92951 ms
[CPU] chi2_imag::free_fint: 0.00111001 ms
[CPU] chi2_image_tot: 116.141 ms

[CPU] chi2_imag::fftw_alloc: 0.002057 ms
[CPU] sample_image::copy_input: 10.3113 ms
[CPU] sample::1st_shift: 5.54175 ms
[CPU] sample::FFT: 72.6589 ms
[CPU] sample::2nd_shift: 5.3935 ms
[CPU] uv_rotate_h: 1.13779 ms
[CPU] sample::interpolate: 12.9172 ms
[CPU] sample::apply_phase_sampled: 6.57618 ms
[CPU] sample_tot: 104.281 ms
[CPU] sample_image::free_data: 0.42751 ms
[CPU] sample_image_tot: 115.035 ms
[CPU] reduce_chi2::diff_weighted: 1.24786 ms
[CPU] reduce_chi2::reduction: 0.661473 ms
[CPU] reduce_chi2_tot: 1.92237 ms
[CPU] chi2_imag::free_fint: 0.00144 ms
[CPU] chi2_image_tot: 116.969 ms

[CPU] chi2_imag::fftw_alloc: 0.001495 ms
[CPU] sample_image::copy_input: 10.55 ms
[CPU] sample::1st_shift: 5.45487 ms
[CPU] sample::FFT: 72.5546 ms
[CPU] sample::2nd_shift: 5.38309 ms
[CPU] uv_rotate_h: 1.15877 ms
[CPU] sample::interpolate: 14.109 ms
[CPU] sample::apply_phase_sampled: 6.58098 ms
[CPU] sample_tot: 105.3 ms
[CPU] sample_image::free_data: 0.42408 ms
[CPU] sample_image_tot: 116.29 ms
[CPU] reduce_chi2::diff_weighted: 1.29751 ms
[CPU] reduce_chi2::reduction: 0.661668 ms
[CPU] reduce_chi2_tot: 1.97225 ms
[CPU] chi2_imag::free_fint: 0.001429 ms
[CPU] chi2_image_tot: 118.274 ms

[CPU] chi2_imag::fftw_alloc: 0.001783 ms
[CPU] sample_image::copy_input: 10.4211 ms
[CPU] sample::1st_shift: 5.66954 ms
[CPU] sample::FFT: 72.4366 ms
[CPU] sample::2nd_shift: 5.53319 ms
[CPU] uv_rotate_h: 1.18197 ms
[CPU] sample::interpolate: 12.0678 ms
[CPU] sample::apply_phase_sampled: 6.56658 ms
[CPU] sample_tot: 103.51 ms
[CPU] sample_image::free_data: 0.424534 ms
[CPU] sample_image_tot: 114.371 ms
[CPU] reduce_chi2::diff_weighted: 1.28632 ms
[CPU] reduce_chi2::reduction: 0.656909 ms
[CPU] reduce_chi2_tot: 1.95562 ms
[CPU] chi2_imag::free_fint: 0.001082 ms
[CPU] chi2_image_tot: 116.339 ms

[CPU] chi2_imag::fftw_alloc: 0.001663 ms
[CPU] sample_image::copy_input: 10.4269 ms
[CPU] sample::1st_shift: 5.45052 ms
[CPU] sample::FFT: 72.6569 ms
[CPU] sample::2nd_shift: 5.35802 ms
[CPU] uv_rotate_h: 1.14373 ms
[CPU] sample::interpolate: 12.1394 ms
[CPU] sample::apply_phase_sampled: 6.59582 ms
[CPU] sample_tot: 103.404 ms
[CPU] sample_image::free_data: 0.422085 ms
[CPU] sample_image_tot: 114.268 ms
[CPU] reduce_chi2::diff_weighted: 1.26661 ms
[CPU] reduce_chi2::reduction: 0.659024 ms
[CPU] reduce_chi2_tot: 1.93919 ms
[CPU] chi2_imag::free_fint: 0.001307 ms
[CPU] chi2_image_tot: 116.218 ms

[CPU] chi2_imag::fftw_alloc: 0.001687 ms
[CPU] sample_image::copy_input: 10.3763 ms
[CPU] sample::1st_shift: 5.46464 ms
[CPU] sample::FFT: 72.2991 ms
[CPU] sample::2nd_shift: 5.47679 ms
[CPU] uv_rotate_h: 1.20371 ms
[CPU] sample::interpolate: 12.0377 ms
[CPU] sample::apply_phase_sampled: 6.56143 ms
[CPU] sample_tot: 103.088 ms
[CPU] sample_image::free_data: 0.367028 ms
[CPU] sample_image_tot: 113.847 ms
[CPU] reduce_chi2::diff_weighted: 1.26755 ms
[CPU] reduce_chi2::reduction: 0.654278 ms
[CPU] reduce_chi2_tot: 1.93064 ms
[CPU] chi2_imag::free_fint: 0.001238 ms
[CPU] chi2_image_tot: 115.787 ms

[CPU] chi2_imag::fftw_alloc: 0.00147001 ms
[CPU] sample_image::copy_input: 10.3916 ms
[CPU] sample::1st_shift: 5.48814 ms
[CPU] sample::FFT: 72.4217 ms
[CPU] sample::2nd_shift: 5.4401 ms
[CPU] uv_rotate_h: 1.1833 ms
[CPU] sample::interpolate: 12.0371 ms
[CPU] sample::apply_phase_sampled: 6.58303 ms
[CPU] sample_tot: 103.197 ms
[CPU] sample_image::free_data: 0.372122 ms
[CPU] sample_image_tot: 113.979 ms
[CPU] reduce_chi2::diff_weighted: 1.31352 ms
[CPU] reduce_chi2::reduction: 0.656507 ms
[CPU] reduce_chi2_tot: 1.97937 ms
[CPU] chi2_imag::free_fint: 0.00158 ms
[CPU] chi2_image_tot: 115.968 ms

[CPU] chi2_imag::fftw_alloc: 0.001763 ms
[CPU] sample_image::copy_input: 10.4214 ms
[CPU] sample::1st_shift: 5.44578 ms
[CPU] sample::FFT: 72.4267 ms
[CPU] sample::2nd_shift: 5.34135 ms
[CPU] uv_rotate_h: 1.14189 ms
[CPU] sample::interpolate: 12.5407 ms
[CPU] sample::apply_phase_sampled: 6.58431 ms
[CPU] sample_tot: 103.532 ms
[CPU] sample_image::free_data: 0.344327 ms
[CPU] sample_image_tot: 114.314 ms
[CPU] reduce_chi2::diff_weighted: 1.28071 ms
[CPU] reduce_chi2::reduction: 0.638229 ms
[CPU] reduce_chi2_tot: 1.92777 ms
[CPU] chi2_imag::free_fint: 0.001104 ms
[CPU] chi2_image_tot: 116.251 ms

[CPU] chi2_imag::fftw_alloc: 0.00178 ms
[CPU] sample_image::copy_input: 10.4625 ms
[CPU] sample::1st_shift: 5.40796 ms
[CPU] sample::FFT: 72.4317 ms
[CPU] sample::2nd_shift: 5.39422 ms
[CPU] uv_rotate_h: 1.15887 ms
[CPU] sample::interpolate: 12.0621 ms
[CPU] sample::apply_phase_sampled: 6.56819 ms
[CPU] sample_tot: 103.069 ms
[CPU] sample_image::free_data: 0.36064 ms
[CPU] sample_image_tot: 113.91 ms
[CPU] reduce_chi2::diff_weighted: 1.25444 ms
[CPU] reduce_chi2::reduction: 0.649096 ms
[CPU] reduce_chi2_tot: 1.91213 ms
[CPU] chi2_imag::free_fint: 0.001047 ms
[CPU] chi2_image_tot: 115.832 ms

[CPU] chi2_imag::fftw_alloc: 0.001804 ms
[CPU] sample_image::copy_input: 10.4172 ms
[CPU] sample::1st_shift: 5.47746 ms
[CPU] sample::FFT: 72.3693 ms
[CPU] sample::2nd_shift: 5.38366 ms
[CPU] uv_rotate_h: 1.14611 ms
[CPU] sample::interpolate: 12.0683 ms
[CPU] sample::apply_phase_sampled: 6.57486 ms
[CPU] sample_tot: 103.067 ms
[CPU] sample_image::free_data: 0.347716 ms
[CPU] sample_image_tot: 113.85 ms
[CPU] reduce_chi2::diff_weighted: 1.27527 ms
[CPU] reduce_chi2::reduction: 0.65956 ms
[CPU] reduce_chi2_tot: 1.94317 ms
[CPU] chi2_imag::free_fint: 0.001206 ms
[CPU] chi2_image_tot: 115.803 ms

[CPU] chi2_imag::fftw_alloc: 0.00155 ms
[CPU] sample_image::copy_input: 10.4335 ms
[CPU] sample::1st_shift: 5.46764 ms
[CPU] sample::FFT: 80.8749 ms
[CPU] sample::2nd_shift: 5.57936 ms
[CPU] uv_rotate_h: 1.18944 ms
[CPU] sample::interpolate: 12.8462 ms
[CPU] sample::apply_phase_sampled: 6.56877 ms
[CPU] sample_tot: 112.593 ms
[CPU] sample_image::free_data: 0.365797 ms
[CPU] sample_image_tot: 123.411 ms
[CPU] reduce_chi2::diff_weighted: 1.28056 ms
[CPU] reduce_chi2::reduction: 0.640955 ms
[CPU] reduce_chi2_tot: 1.92989 ms
[CPU] chi2_imag::free_fint: 0.001058 ms
[CPU] chi2_image_tot: 125.35 ms

[CPU] chi2_imag::fftw_alloc: 0.002014 ms
[CPU] sample_image::copy_input: 9.88924 ms
[CPU] sample::1st_shift: 5.49032 ms
[CPU] sample::FFT: 73.1062 ms
[CPU] sample::2nd_shift: 5.41734 ms
[CPU] uv_rotate_h: 1.18495 ms
[CPU] sample::interpolate: 15.0869 ms
[CPU] sample::apply_phase_sampled: 6.6965 ms
[CPU] sample_tot: 107.041 ms
[CPU] sample_image::free_data: 0.415642 ms
[CPU] sample_image_tot: 117.364 ms
[CPU] reduce_chi2::diff_weighted: 1.67444 ms
[CPU] reduce_chi2::reduction: 0.694166 ms
[CPU] reduce_chi2_tot: 2.38201 ms
[CPU] chi2_imag::free_fint: 0.001552 ms
[CPU] chi2_image_tot: 119.757 ms

[CPU] chi2_imag::fftw_alloc: 0.001982 ms
[CPU] sample_image::copy_input: 10.3943 ms
[CPU] sample::1st_shift: 5.47266 ms
[CPU] sample::FFT: 72.4814 ms
[CPU] sample::2nd_shift: 5.37004 ms
[CPU] uv_rotate_h: 1.17152 ms
[CPU] sample::interpolate: 12.0996 ms
[CPU] sample::apply_phase_sampled: 6.5793 ms
[CPU] sample_tot: 103.228 ms
[CPU] sample_image::free_data: 0.426322 ms
[CPU] sample_image_tot: 114.064 ms
[CPU] reduce_chi2::diff_weighted: 1.28738 ms
[CPU] reduce_chi2::reduction: 0.656765 ms
[CPU] reduce_chi2_tot: 1.95766 ms
[CPU] chi2_imag::free_fint: 0.001011 ms
[CPU] chi2_image_tot: 116.033 ms

[CPU] chi2_imag::fftw_alloc: 0.001565 ms
[CPU] sample_image::copy_input: 10.4011 ms
[CPU] sample::1st_shift: 5.49825 ms
[CPU] sample::FFT: 73.2449 ms
[CPU] sample::2nd_shift: 5.37834 ms
[CPU] uv_rotate_h: 1.15663 ms
[CPU] sample::interpolate: 12.5062 ms
[CPU] sample::apply_phase_sampled: 6.5733 ms
[CPU] sample_tot: 104.411 ms
[CPU] sample_image::free_data: 0.426205 ms
[CPU] sample_image_tot: 115.254 ms
[CPU] reduce_chi2::diff_weighted: 1.24929 ms
[CPU] reduce_chi2::reduction: 0.662169 ms
[CPU] reduce_chi2_tot: 1.92479 ms
[CPU] chi2_imag::free_fint: 0.001251 ms
[CPU] chi2_image_tot: 117.19 ms

[CPU] chi2_imag::fftw_alloc: 0.00178401 ms
[CPU] sample_image::copy_input: 10.4663 ms
[CPU] sample::1st_shift: 5.4957 ms
[CPU] sample::FFT: 73.2217 ms
[CPU] sample::2nd_shift: 5.45823 ms
[CPU] uv_rotate_h: 1.17684 ms
[CPU] sample::interpolate: 12.076 ms
[CPU] sample::apply_phase_sampled: 6.57109 ms
[CPU] sample_tot: 104.053 ms
[CPU] sample_image::free_data: 0.426527 ms
[CPU] sample_image_tot: 114.961 ms
[CPU] reduce_chi2::diff_weighted: 1.25433 ms
[CPU] reduce_chi2::reduction: 0.659064 ms
[CPU] reduce_chi2_tot: 1.92606 ms
[CPU] chi2_imag::free_fint: 0.001146 ms
[CPU] chi2_image_tot: 116.899 ms

[CPU] chi2_imag::fftw_alloc: 0.001786 ms
[CPU] sample_image::copy_input: 10.4541 ms
[CPU] sample::1st_shift: 5.49788 ms
[CPU] sample::FFT: 72.5672 ms
[CPU] sample::2nd_shift: 5.35919 ms
[CPU] uv_rotate_h: 1.17614 ms
[CPU] sample::interpolate: 12.1281 ms
[CPU] sample::apply_phase_sampled: 6.57215 ms
[CPU] sample_tot: 103.354 ms
[CPU] sample_image::free_data: 0.422853 ms
[CPU] sample_image_tot: 114.245 ms
[CPU] reduce_chi2::diff_weighted: 1.27804 ms
[CPU] reduce_chi2::reduction: 0.667346 ms
[CPU] reduce_chi2_tot: 1.95848 ms
[CPU] chi2_imag::free_fint: 0.001263 ms
[CPU] chi2_image_tot: 116.215 ms
4096	1.000000e+06	float64	8	0	2.225117e+00	1.171114e-01	2.180535e-03	1.158726e-01
# |--> timings: [0.12084551899897633, 0.11593853399972431, 0.1164080940070562, 0.11639286699937657, 0.1162306210026145, 0.11705797499598702, 0.11836234500515275, 0.11642854300589534, 0.11630743199930293, 0.11587260400119703, 0.11604768499819329, 0.11632550099602668, 0.11590558999887435, 0.11587795100058429, 0.12542546699842205, 0.11983853900164831, 0.11612332399818115, 0.11728397600381868, 0.11698797999997623, 0.11630160299682757]

[CPU] chi2_imag::fftw_alloc: 0.002032 ms
[CPU] sample_image::copy_input: 10.5015 ms
[CPU] sample::1st_shift: 5.22904 ms
[CPU] sample::FFT: 66.7326 ms
[CPU] sample::2nd_shift: 5.23125 ms
[CPU] uv_rotate_h: 1.11234 ms
[CPU] sample::interpolate: 9.68049 ms
[CPU] sample::apply_phase_sampled: 5.28069 ms
[CPU] sample_tot: 93.3278 ms
[CPU] sample_image::free_data: 0.423872 ms
[CPU] sample_image_tot: 104.27 ms
[CPU] reduce_chi2::diff_weighted: 1.25496 ms
[CPU] reduce_chi2::reduction: 0.54107 ms
[CPU] reduce_chi2_tot: 1.80957 ms
[CPU] chi2_imag::free_fint: 0.001112 ms
[CPU] chi2_image_tot: 106.093 ms

[CPU] chi2_imag::fftw_alloc: 0.001718 ms
[CPU] sample_image::copy_input: 10.3468 ms
[CPU] sample::1st_shift: 5.15835 ms
[CPU] sample::FFT: 61.2753 ms
[CPU] sample::2nd_shift: 5.15784 ms
[CPU] uv_rotate_h: 1.1143 ms
[CPU] sample::interpolate: 10.1047 ms
[CPU] sample::apply_phase_sampled: 5.26801 ms
[CPU] sample_tot: 88.1279 ms
[CPU] sample_image::free_data: 0.425331 ms
[CPU] sample_image_tot: 98.9152 ms
[CPU] reduce_chi2::diff_weighted: 1.21694 ms
[CPU] reduce_chi2::reduction: 0.54126 ms
[CPU] reduce_chi2_tot: 1.77168 ms
[CPU] chi2_imag::free_fint: 0.00146 ms
[CPU] chi2_image_tot: 100.699 ms

[CPU] chi2_imag::fftw_alloc: 0.001791 ms
[CPU] sample_image::copy_input: 10.3944 ms
[CPU] sample::1st_shift: 5.18613 ms
[CPU] sample::FFT: 61.2309 ms
[CPU] sample::2nd_shift: 5.17143 ms
[CPU] uv_rotate_h: 1.13413 ms
[CPU] sample::interpolate: 10.6016 ms
[CPU] sample::apply_phase_sampled: 5.2861 ms
[CPU] sample_tot: 88.6608 ms
[CPU] sample_image::free_data: 0.431231 ms
[CPU] sample_image_tot: 99.5015 ms
[CPU] reduce_chi2::diff_weighted: 1.22474 ms
[CPU] reduce_chi2::reduction: 0.539433 ms
[CPU] reduce_chi2_tot: 1.77733 ms
[CPU] chi2_imag::free_fint: 0.001429 ms
[CPU] chi2_image_tot: 101.291 ms

[CPU] chi2_imag::fftw_alloc: 0.00174899 ms
[CPU] sample_image::copy_input: 10.2437 ms
[CPU] sample::1st_shift: 5.21044 ms
[CPU] sample::FFT: 61.1053 ms
[CPU] sample::2nd_shift: 5.20027 ms
[CPU] uv_rotate_h: 1.13203 ms
[CPU] sample::interpolate: 10.0535 ms
[CPU] sample::apply_phase_sampled: 5.27295 ms
[CPU] sample_tot: 88.0238 ms
[CPU] sample_image::free_data: 0.423101 ms
[CPU] sample_image_tot: 98.7058 ms
[CPU] reduce_chi2::diff_weighted: 1.21711 ms
[CPU] reduce_chi2::reduction: 0.541919 ms
[CPU] reduce_chi2_tot: 1.77178 ms
[CPU] chi2_imag::free_fint: 0.001613 ms
[CPU] chi2_image_tot: 100.49 ms

[CPU] chi2_imag::fftw_alloc: 0.001723 ms
[CPU] sample_image::copy_input: 10.4024 ms
[CPU] sample::1st_shift: 5.14018 ms
[CPU] sample::FFT: 61.3061 ms
[CPU] sample::2nd_shift: 5.14383 ms
[CPU] uv_rotate_h: 1.1237 ms
[CPU] sample::interpolate: 9.72197 ms
[CPU] sample::apply_phase_sampled: 5.27234 ms
[CPU] sample_tot: 87.7571 ms
[CPU] sample_image::free_data: 0.426931 ms
[CPU] sample_image_tot: 98.6016 ms
[CPU] reduce_chi2::diff_weighted: 1.22415 ms
[CPU] reduce_chi2::reduction: 0.539312 ms
[CPU] reduce_chi2_tot: 1.77681 ms
[CPU] chi2_imag::free_fint: 0.000888998 ms
[CPU] chi2_image_tot: 100.39 ms

[CPU] chi2_imag::fftw_alloc: 0.001682 ms
[CPU] sample_image::copy_input: 10.3329 ms
[CPU] sample::1st_shift: 5.12843 ms
[CPU] sample::FFT: 61.1872 ms
[CPU] sample::2nd_shift: 5.1316 ms
[CPU] uv_rotate_h: 1.12323 ms
[CPU] sample::interpolate: 10.6393 ms
[CPU] sample::apply_phase_sampled: 5.25931 ms
[CPU] sample_tot: 88.5189 ms
[CPU] sample_image::free_data: 0.424718 ms
[CPU] sample_image_tot: 99.2909 ms
[CPU] reduce_chi2::diff_weighted: 1.22107 ms
[CPU] reduce_chi2::reduction: 0.531395 ms
[CPU] reduce_chi2_tot: 1.76606 ms
[CPU] chi2_imag::free_fint: 0.001172 ms
[CPU] chi2_image_tot: 101.068 ms

[CPU] chi2_imag::fftw_alloc: 0.001947 ms
[CPU] sample_image::copy_input: 10.39 ms
[CPU] sample::1st_shift: 5.15534 ms
[CPU] sample::FFT: 61.3756 ms
[CPU] sample::2nd_shift: 5.16161 ms
[CPU] uv_rotate_h: 1.11647 ms
[CPU] sample::interpolate: 13.1279 ms
[CPU] sample::apply_phase_sampled: 5.54122 ms
[CPU] sample_tot: 91.5296 ms
[CPU] sample_image::free_data: 0.422794 ms
[CPU] sample_image_tot: 102.357 ms
[CPU] reduce_chi2::diff_weighted: 1.24083 ms
[CPU] reduce_chi2::reduction: 0.55276 ms
[CPU] reduce_chi2_tot: 1.80697 ms
[CPU] chi2_imag::free_fint: 0.00119 ms
[CPU] chi2_image_tot: 104.176 ms

[CPU] chi2_imag::fftw_alloc: 0.001771 ms
[CPU] sample_image::copy_input: 10.3066 ms
[CPU] sample::1st_shift: 5.26399 ms
[CPU] sample::FFT: 61.5332 ms
[CPU] sample::2nd_shift: 5.18518 ms
[CPU] uv_rotate_h: 1.10775 ms
[CPU] sample::interpolate: 9.7013 ms
[CPU] sample::apply_phase_sampled: 5.27305 ms
[CPU] sample_tot: 88.1173 ms
[CPU] sample_image::free_data: 0.406416 ms
[CPU] sample_image_tot: 98.8551 ms
[CPU] reduce_chi2::diff_weighted: 1.21761 ms
[CPU] reduce_chi2::reduction: 0.541326 ms
[CPU] reduce_chi2_tot: 1.772 ms
[CPU] chi2_imag::free_fint: 0.001228 ms
[CPU] chi2_image_tot: 100.638 ms

[CPU] chi2_imag::fftw_alloc: 0.001669 ms
[CPU] sample_image::copy_input: 10.5237 ms
[CPU] sample::1st_shift: 5.18549 ms
[CPU] sample::FFT: 61.1391 ms
[CPU] sample::2nd_shift: 5.17422 ms
[CPU] uv_rotate_h: 1.11493 ms
[CPU] sample::interpolate: 9.71785 ms
[CPU] sample::apply_phase_sampled: 5.26771 ms
[CPU] sample_tot: 87.649 ms
[CPU] sample_image::free_data: 0.424235 ms
[CPU] sample_image_tot: 98.6117 ms
[CPU] reduce_chi2::diff_weighted: 1.22377 ms
[CPU] reduce_chi2::reduction: 0.541329 ms
[CPU] reduce_chi2_tot: 1.77809 ms
[CPU] chi2_imag::free_fint: 0.00109099 ms
[CPU] chi2_image_tot: 100.401 ms

[CPU] chi2_imag::fftw_alloc: 0.001435 ms
[CPU] sample_image::copy_input: 10.3687 ms
[CPU] sample::1st_shift: 5.17617 ms
[CPU] sample::FFT: 61.413 ms
[CPU] sample::2nd_shift: 5.17001 ms
[CPU] uv_rotate_h: 1.12722 ms
[CPU] sample::interpolate: 9.71155 ms
[CPU] sample::apply_phase_sampled: 5.2649 ms
[CPU] sample_tot: 87.9169 ms
[CPU] sample_image::free_data: 0.42262 ms
[CPU] sample_image_tot: 98.723 ms
[CPU] reduce_chi2::diff_weighted: 1.22179 ms
[CPU] reduce_chi2::reduction: 0.538545 ms
[CPU] reduce_chi2_tot: 1.77367 ms
[CPU] chi2_imag::free_fint: 0.001253 ms
[CPU] chi2_image_tot: 100.508 ms

[CPU] chi2_imag::fftw_alloc: 0.001595 ms
[CPU] sample_image::copy_input: 10.495 ms
[CPU] sample::1st_shift: 5.2294 ms
[CPU] sample::FFT: 61.384 ms
[CPU] sample::2nd_shift: 5.19348 ms
[CPU] uv_rotate_h: 1.11912 ms
[CPU] sample::interpolate: 10.3547 ms
[CPU] sample::apply_phase_sampled: 5.27218 ms
[CPU] sample_tot: 88.605 ms
[CPU] sample_image::free_data: 0.432923 ms
[CPU] sample_image_tot: 99.5482 ms
[CPU] reduce_chi2::diff_weighted: 1.22167 ms
[CPU] reduce_chi2::reduction: 0.536685 ms
[CPU] reduce_chi2_tot: 1.77213 ms
[CPU] chi2_imag::free_fint: 0.001273 ms
[CPU] chi2_image_tot: 101.332 ms

[CPU] chi2_imag::fftw_alloc: 0.001649 ms
[CPU] sample_image::copy_input: 10.3901 ms
[CPU] sample::1st_shift: 5.1866 ms
[CPU] sample::FFT: 61.3632 ms
[CPU] sample::2nd_shift: 5.15943 ms
[CPU] uv_rotate_h: 1.11522 ms
[CPU] sample::interpolate: 11.0737 ms
[CPU] sample::apply_phase_sampled: 5.2655 ms
[CPU] sample_tot: 89.2145 ms
[CPU] sample_image::free_data: 0.425296 ms
[CPU] sample_image_tot: 100.048 ms
[CPU] reduce_chi2::diff_weighted: 1.2133 ms
[CPU] reduce_chi2::reduction: 0.535795 ms
[CPU] reduce_chi2_tot: 1.76281 ms
[CPU] chi2_imag::free_fint: 0.001099 ms
[CPU] chi2_image_tot: 101.821 ms

[CPU] chi2_imag::fftw_alloc: 0.001574 ms
[CPU] sample_image::copy_input: 10.3776 ms
[CPU] sample::1st_shift: 5.26356 ms
[CPU] sample::FFT: 61.0869 ms
[CPU] sample::2nd_shift: 5.26063 ms
[CPU] uv_rotate_h: 1.11098 ms
[CPU] sample::interpolate: 10.349 ms
[CPU] sample::apply_phase_sampled: 5.25995 ms
[CPU] sample_tot: 88.3805 ms
[CPU] sample_image::free_data: 0.426295 ms
[CPU] sample_image_tot: 99.199 ms
[CPU] reduce_chi2::diff_weighted: 1.21521 ms
[CPU] reduce_chi2::reduction: 0.53921 ms
[CPU] reduce_chi2_tot: 1.76766 ms
[CPU] chi2_imag::free_fint: 0.001071 ms
[CPU] chi2_image_tot: 100.978 ms

[CPU] chi2_imag::fftw_alloc: 0.001367 ms
[CPU] sample_image::copy_input: 10.4508 ms
[CPU] sample::1st_shift: 5.18075 ms
[CPU] sample::FFT: 61.2095 ms
[CPU] sample::2nd_shift: 5.18073 ms
[CPU] uv_rotate_h: 1.11657 ms
[CPU] sample::interpolate: 9.71659 ms
[CPU] sample::apply_phase_sampled: 5.26476 ms
[CPU] sample_tot: 87.7176 ms
[CPU] sample_image::free_data: 0.424979 ms
[CPU] sample_image_tot: 98.609 ms
[CPU] reduce_chi2::diff_weighted: 1.22315 ms
[CPU] reduce_chi2::reduction: 0.545803 ms
[CPU] reduce_chi2_tot: 1.78238 ms
[CPU] chi2_imag::free_fint: 0.001215 ms
[CPU] chi2_image_tot: 100.402 ms

[CPU] chi2_imag::fftw_alloc: 0.0019 ms
[CPU] sample_image::copy_input: 10.3904 ms
[CPU] sample::1st_shift: 5.18913 ms
[CPU] sample::FFT: 61.5147 ms
[CPU] sample::2nd_shift: 5.1692 ms
[CPU] uv_rotate_h: 1.11498 ms
[CPU] sample::interpolate: 9.72646 ms
[CPU] sample::apply_phase_sampled: 5.26972 ms
[CPU] sample_tot: 88.0329 ms
[CPU] sample_image::free_data: 0.424158 ms
[CPU] sample_image_tot: 98.8631 ms
[CPU] reduce_chi2::diff_weighted: 1.21625 ms
[CPU] reduce_chi2::reduction: 0.538361 ms
[CPU] reduce_chi2_tot: 1.76781 ms
[CPU] chi2_imag::free_fint: 0.00120801 ms
[CPU] chi2_image_tot: 100.642 ms

[CPU] chi2_imag::fftw_alloc: 0.0016 ms
[CPU] sample_image::copy_input: 10.4197 ms
[CPU] sample::1st_shift: 5.20428 ms
[CPU] sample::FFT: 61.2467 ms
[CPU] sample::2nd_shift: 5.16571 ms
[CPU] uv_rotate_h: 1.11718 ms
[CPU] sample::interpolate: 9.75487 ms
[CPU] sample::apply_phase_sampled: 5.26456 ms
[CPU] sample_tot: 87.8049 ms
[CPU] sample_image::free_data: 0.426212 ms
[CPU] sample_image_tot: 98.6672 ms
[CPU] reduce_chi2::diff_weighted: 1.22295 ms
[CPU] reduce_chi2::reduction: 0.542088 ms
[CPU] reduce_chi2_tot: 1.77878 ms
[CPU] chi2_imag::free_fint: 0.001271 ms
[CPU] chi2_image_tot: 100.457 ms

[CPU] chi2_imag::fftw_alloc: 0.00178 ms
[CPU] sample_image::copy_input: 10.4182 ms
[CPU] sample::1st_shift: 5.21415 ms
[CPU] sample::FFT: 61.239 ms
[CPU] sample::2nd_shift: 5.1831 ms
[CPU] uv_rotate_h: 1.12008 ms
[CPU] sample::interpolate: 9.75311 ms
[CPU] sample::apply_phase_sampled: 5.25588 ms
[CPU] sample_tot: 87.8178 ms
[CPU] sample_image::free_data: 0.424444 ms
[CPU] sample_image_tot: 98.6759 ms
[CPU] reduce_chi2::diff_weighted: 1.2383 ms
[CPU] reduce_chi2::reduction: 0.536576 ms
[CPU] reduce_chi2_tot: 1.78842 ms
[CPU] chi2_imag::free_fint: 0.001094 ms
[CPU] chi2_image_tot: 100.476 ms

[CPU] chi2_imag::fftw_alloc: 0.001907 ms
[CPU] sample_image::copy_input: 10.5167 ms
[CPU] sample::1st_shift: 5.16687 ms
[CPU] sample::FFT: 64.7832 ms
[CPU] sample::2nd_shift: 5.1768 ms
[CPU] uv_rotate_h: 1.11127 ms
[CPU] sample::interpolate: 9.69759 ms
[CPU] sample::apply_phase_sampled: 5.26254 ms
[CPU] sample_tot: 91.2393 ms
[CPU] sample_image::free_data: 0.365501 ms
[CPU] sample_image_tot: 102.136 ms
[CPU] reduce_chi2::diff_weighted: 1.22148 ms
[CPU] reduce_chi2::reduction: 0.53159 ms
[CPU] reduce_chi2_tot: 1.76175 ms
[CPU] chi2_imag::free_fint: 0.001189 ms
[CPU] chi2_image_tot: 103.908 ms

[CPU] chi2_imag::fftw_alloc: 0.001654 ms
[CPU] sample_image::copy_input: 10.5942 ms
[CPU] sample::1st_shift: 5.20024 ms
[CPU] sample::FFT: 60.8852 ms
[CPU] sample::2nd_shift: 5.20952 ms
[CPU] uv_rotate_h: 1.11302 ms
[CPU] sample::interpolate: 11.5733 ms
[CPU] sample::apply_phase_sampled: 5.24658 ms
[CPU] sample_tot: 89.2831 ms
[CPU] sample_image::free_data: 0.366925 ms
[CPU] sample_image_tot: 100.262 ms
[CPU] reduce_chi2::diff_weighted: 1.22209 ms
[CPU] reduce_chi2::reduction: 0.521924 ms
[CPU] reduce_chi2_tot: 1.75273 ms
[CPU] chi2_imag::free_fint: 0.001231 ms
[CPU] chi2_image_tot: 102.024 ms

[CPU] chi2_imag::fftw_alloc: 0.001839 ms
[CPU] sample_image::copy_input: 10.5032 ms
[CPU] sample::1st_shift: 5.24296 ms
[CPU] sample::FFT: 60.9512 ms
[CPU] sample::2nd_shift: 5.22268 ms
[CPU] uv_rotate_h: 1.11524 ms
[CPU] sample::interpolate: 10.1963 ms
[CPU] sample::apply_phase_sampled: 5.25095 ms
[CPU] sample_tot: 88.0279 ms
[CPU] sample_image::free_data: 0.365738 ms
[CPU] sample_image_tot: 98.9147 ms
[CPU] reduce_chi2::diff_weighted: 1.2227 ms
[CPU] reduce_chi2::reduction: 0.534854 ms
[CPU] reduce_chi2_tot: 1.76664 ms
[CPU] chi2_imag::free_fint: 0.000888002 ms
[CPU] chi2_image_tot: 100.69 ms
4096	1.000000e+06	float64	10	0	1.924071e+00	1.012669e-01	1.085981e-03	1.004778e-01
# |--> timings: [0.1061522679956397, 0.10078721800528001, 0.10138011500384891, 0.10058669000136433, 0.1004777690031915, 0.10115432600287022, 0.10426319800171768, 0.10072686999774305, 0.10048913099308265, 0.10060450199671322, 0.10142312000243692, 0.10190973099815892, 0.1010669820025214, 0.10048957099934341, 0.10072952300106408, 0.10054727500391891, 0.10057540999696357, 0.10399563999817474, 0.10209765000035986, 0.10076608099916484]

[CPU] chi2_imag::fftw_alloc: 0.001821 ms
[CPU] sample_image::copy_input: 10.0909 ms
[CPU] sample::1st_shift: 6.41785 ms
[CPU] sample::FFT: 61.8377 ms
[CPU] sample::2nd_shift: 5.19628 ms
[CPU] uv_rotate_h: 1.13012 ms
[CPU] sample::interpolate: 8.40026 ms
[CPU] sample::apply_phase_sampled: 4.43872 ms
[CPU] sample_tot: 87.4816 ms
[CPU] sample_image::free_data: 0.437878 ms
[CPU] sample_image_tot: 98.032 ms
[CPU] reduce_chi2::diff_weighted: 1.23111 ms
[CPU] reduce_chi2::reduction: 0.461374 ms
[CPU] reduce_chi2_tot: 1.70865 ms
[CPU] chi2_imag::free_fint: 0.00115801 ms
[CPU] chi2_image_tot: 99.7537 ms

[CPU] chi2_imag::fftw_alloc: 0.001557 ms
[CPU] sample_image::copy_input: 10.6496 ms
[CPU] sample::1st_shift: 5.15292 ms
[CPU] sample::FFT: 53.154 ms
[CPU] sample::2nd_shift: 5.15047 ms
[CPU] uv_rotate_h: 1.12343 ms
[CPU] sample::interpolate: 8.23064 ms
[CPU] sample::apply_phase_sampled: 4.40222 ms
[CPU] sample_tot: 77.2655 ms
[CPU] sample_image::free_data: 0.430157 ms
[CPU] sample_image_tot: 88.3611 ms
[CPU] reduce_chi2::diff_weighted: 1.23511 ms
[CPU] reduce_chi2::reduction: 0.463493 ms
[CPU] reduce_chi2_tot: 1.71171 ms
[CPU] chi2_imag::free_fint: 0.000988999 ms
[CPU] chi2_image_tot: 90.0837 ms

[CPU] chi2_imag::fftw_alloc: 0.00154 ms
[CPU] sample_image::copy_input: 10.7579 ms
[CPU] sample::1st_shift: 5.1648 ms
[CPU] sample::FFT: 53.1377 ms
[CPU] sample::2nd_shift: 5.16807 ms
[CPU] uv_rotate_h: 1.13369 ms
[CPU] sample::interpolate: 8.20685 ms
[CPU] sample::apply_phase_sampled: 4.40913 ms
[CPU] sample_tot: 77.2728 ms
[CPU] sample_image::free_data: 0.429886 ms
[CPU] sample_image_tot: 88.4762 ms
[CPU] reduce_chi2::diff_weighted: 1.22067 ms
[CPU] reduce_chi2::reduction: 0.469673 ms
[CPU] reduce_chi2_tot: 1.70383 ms
[CPU] chi2_imag::free_fint: 0.001148 ms
[CPU] chi2_image_tot: 90.1916 ms

[CPU] chi2_imag::fftw_alloc: 0.001644 ms
[CPU] sample_image::copy_input: 10.6576 ms
[CPU] sample::1st_shift: 5.19998 ms
[CPU] sample::FFT: 52.6353 ms
[CPU] sample::2nd_shift: 5.18645 ms
[CPU] uv_rotate_h: 1.12567 ms
[CPU] sample::interpolate: 8.27232 ms
[CPU] sample::apply_phase_sampled: 4.40544 ms
[CPU] sample_tot: 76.8782 ms
[CPU] sample_image::free_data: 0.431134 ms
[CPU] sample_image_tot: 87.9821 ms
[CPU] reduce_chi2::diff_weighted: 1.22118 ms
[CPU] reduce_chi2::reduction: 0.465156 ms
[CPU] reduce_chi2_tot: 1.69948 ms
[CPU] chi2_imag::free_fint: 0.001294 ms
[CPU] chi2_image_tot: 89.6931 ms

[CPU] chi2_imag::fftw_alloc: 0.001789 ms
[CPU] sample_image::copy_input: 10.7571 ms
[CPU] sample::1st_shift: 5.15479 ms
[CPU] sample::FFT: 52.9553 ms
[CPU] sample::2nd_shift: 5.18779 ms
[CPU] uv_rotate_h: 1.13079 ms
[CPU] sample::interpolate: 8.20998 ms
[CPU] sample::apply_phase_sampled: 4.42192 ms
[CPU] sample_tot: 77.1131 ms
[CPU] sample_image::free_data: 0.429861 ms
[CPU] sample_image_tot: 88.3153 ms
[CPU] reduce_chi2::diff_weighted: 1.2758 ms
[CPU] reduce_chi2::reduction: 0.4627 ms
[CPU] reduce_chi2_tot: 1.75083 ms
[CPU] chi2_imag::free_fint: 0.00126701 ms
[CPU] chi2_image_tot: 90.0805 ms

[CPU] chi2_imag::fftw_alloc: 0.001682 ms
[CPU] sample_image::copy_input: 10.6793 ms
[CPU] sample::1st_shift: 5.1429 ms
[CPU] sample::FFT: 52.7503 ms
[CPU] sample::2nd_shift: 5.14402 ms
[CPU] uv_rotate_h: 1.12516 ms
[CPU] sample::interpolate: 8.25168 ms
[CPU] sample::apply_phase_sampled: 4.39969 ms
[CPU] sample_tot: 76.865 ms
[CPU] sample_image::free_data: 0.427069 ms
[CPU] sample_image_tot: 87.9864 ms
[CPU] reduce_chi2::diff_weighted: 1.23052 ms
[CPU] reduce_chi2::reduction: 0.464011 ms
[CPU] reduce_chi2_tot: 1.70862 ms
[CPU] chi2_imag::free_fint: 0.001167 ms
[CPU] chi2_image_tot: 89.7064 ms

[CPU] chi2_imag::fftw_alloc: 0.001606 ms
[CPU] sample_image::copy_input: 10.8161 ms
[CPU] sample::1st_shift: 5.26823 ms
[CPU] sample::FFT: 52.7352 ms
[CPU] sample::2nd_shift: 5.26391 ms
[CPU] uv_rotate_h: 1.12521 ms
[CPU] sample::interpolate: 8.2532 ms
[CPU] sample::apply_phase_sampled: 4.39858 ms
[CPU] sample_tot: 77.0963 ms
[CPU] sample_image::free_data: 0.425049 ms
[CPU] sample_image_tot: 88.3532 ms
[CPU] reduce_chi2::diff_weighted: 1.22501 ms
[CPU] reduce_chi2::reduction: 0.465803 ms
[CPU] reduce_chi2_tot: 1.70653 ms
[CPU] chi2_imag::free_fint: 0.001349 ms
[CPU] chi2_image_tot: 90.0713 ms

[CPU] chi2_imag::fftw_alloc: 0.001621 ms
[CPU] sample_image::copy_input: 10.7691 ms
[CPU] sample::1st_shift: 5.15758 ms
[CPU] sample::FFT: 53.0947 ms
[CPU] sample::2nd_shift: 5.15523 ms
[CPU] uv_rotate_h: 1.12324 ms
[CPU] sample::interpolate: 8.23027 ms
[CPU] sample::apply_phase_sampled: 4.40104 ms
[CPU] sample_tot: 77.2137 ms
[CPU] sample_image::free_data: 0.426477 ms
[CPU] sample_image_tot: 88.4244 ms
[CPU] reduce_chi2::diff_weighted: 1.23278 ms
[CPU] reduce_chi2::reduction: 0.477274 ms
[CPU] reduce_chi2_tot: 1.7227 ms
[CPU] chi2_imag::free_fint: 0.00138 ms
[CPU] chi2_image_tot: 90.1586 ms

[CPU] chi2_imag::fftw_alloc: 0.00169 ms
[CPU] sample_image::copy_input: 10.9636 ms
[CPU] sample::1st_shift: 5.18261 ms
[CPU] sample::FFT: 53.0818 ms
[CPU] sample::2nd_shift: 5.18721 ms
[CPU] uv_rotate_h: 1.12383 ms
[CPU] sample::interpolate: 8.251 ms
[CPU] sample::apply_phase_sampled: 4.40084 ms
[CPU] sample_tot: 77.279 ms
[CPU] sample_image::free_data: 0.429596 ms
[CPU] sample_image_tot: 88.6875 ms
[CPU] reduce_chi2::diff_weighted: 1.22515 ms
[CPU] reduce_chi2::reduction: 0.467458 ms
[CPU] reduce_chi2_tot: 1.70606 ms
[CPU] chi2_imag::free_fint: 0.00124 ms
[CPU] chi2_image_tot: 90.405 ms

[CPU] chi2_imag::fftw_alloc: 0.001588 ms
[CPU] sample_image::copy_input: 10.7956 ms
[CPU] sample::1st_shift: 5.21578 ms
[CPU] sample::FFT: 53.0783 ms
[CPU] sample::2nd_shift: 5.22323 ms
[CPU] uv_rotate_h: 1.13054 ms
[CPU] sample::interpolate: 8.24078 ms
[CPU] sample::apply_phase_sampled: 4.40666 ms
[CPU] sample_tot: 77.3489 ms
[CPU] sample_image::free_data: 0.489873 ms
[CPU] sample_image_tot: 88.6513 ms
[CPU] reduce_chi2::diff_weighted: 1.2187 ms
[CPU] reduce_chi2::reduction: 0.479366 ms
[CPU] reduce_chi2_tot: 1.7113 ms
[CPU] chi2_imag::free_fint: 0.002244 ms
[CPU] chi2_image_tot: 90.3749 ms

[CPU] chi2_imag::fftw_alloc: 0.001865 ms
[CPU] sample_image::copy_input: 10.6836 ms
[CPU] sample::1st_shift: 5.1811 ms
[CPU] sample::FFT: 52.7387 ms
[CPU] sample::2nd_shift: 5.25967 ms
[CPU] uv_rotate_h: 1.12654 ms
[CPU] sample::interpolate: 8.2172 ms
[CPU] sample::apply_phase_sampled: 4.40395 ms
[CPU] sample_tot: 76.9755 ms
[CPU] sample_image::free_data: 0.426894 ms
[CPU] sample_image_tot: 88.1022 ms
[CPU] reduce_chi2::diff_weighted: 1.22702 ms
[CPU] reduce_chi2::reduction: 0.481886 ms
[CPU] reduce_chi2_tot: 1.72244 ms
[CPU] chi2_imag::free_fint: 0.00113 ms
[CPU] chi2_image_tot: 89.8363 ms

[CPU] chi2_imag::fftw_alloc: 0.001548 ms
[CPU] sample_image::copy_input: 10.8078 ms
[CPU] sample::1st_shift: 5.1753 ms
[CPU] sample::FFT: 52.7615 ms
[CPU] sample::2nd_shift: 5.17988 ms
[CPU] uv_rotate_h: 1.12385 ms
[CPU] sample::interpolate: 8.22684 ms
[CPU] sample::apply_phase_sampled: 4.39785 ms
[CPU] sample_tot: 76.9144 ms
[CPU] sample_image::free_data: 0.426226 ms
[CPU] sample_image_tot: 88.1635 ms
[CPU] reduce_chi2::diff_weighted: 1.22656 ms
[CPU] reduce_chi2::reduction: 0.480485 ms
[CPU] reduce_chi2_tot: 1.72032 ms
[CPU] chi2_imag::free_fint: 0.001114 ms
[CPU] chi2_image_tot: 89.895 ms

[CPU] chi2_imag::fftw_alloc: 0.001477 ms
[CPU] sample_image::copy_input: 10.7776 ms
[CPU] sample::1st_shift: 5.1874 ms
[CPU] sample::FFT: 53.0535 ms
[CPU] sample::2nd_shift: 5.18572 ms
[CPU] uv_rotate_h: 1.12498 ms
[CPU] sample::interpolate: 8.22253 ms
[CPU] sample::apply_phase_sampled: 4.40104 ms
[CPU] sample_tot: 77.2274 ms
[CPU] sample_image::free_data: 0.426916 ms
[CPU] sample_image_tot: 88.4475 ms
[CPU] reduce_chi2::diff_weighted: 1.22725 ms
[CPU] reduce_chi2::reduction: 0.465616 ms
[CPU] reduce_chi2_tot: 1.70608 ms
[CPU] chi2_imag::free_fint: 0.001176 ms
[CPU] chi2_image_tot: 90.1648 ms

[CPU] chi2_imag::fftw_alloc: 0.00157701 ms
[CPU] sample_image::copy_input: 10.9259 ms
[CPU] sample::1st_shift: 5.30466 ms
[CPU] sample::FFT: 52.955 ms
[CPU] sample::2nd_shift: 5.29302 ms
[CPU] uv_rotate_h: 1.124 ms
[CPU] sample::interpolate: 8.23038 ms
[CPU] sample::apply_phase_sampled: 4.39726 ms
[CPU] sample_tot: 77.3549 ms
[CPU] sample_image::free_data: 0.426367 ms
[CPU] sample_image_tot: 88.7222 ms
[CPU] reduce_chi2::diff_weighted: 1.22657 ms
[CPU] reduce_chi2::reduction: 0.47288 ms
[CPU] reduce_chi2_tot: 1.71314 ms
[CPU] chi2_imag::free_fint: 0.000972002 ms
[CPU] chi2_image_tot: 90.4465 ms

[CPU] chi2_imag::fftw_alloc: 0.001567 ms
[CPU] sample_image::copy_input: 10.7533 ms
[CPU] sample::1st_shift: 5.18554 ms
[CPU] sample::FFT: 52.9847 ms
[CPU] sample::2nd_shift: 5.19147 ms
[CPU] uv_rotate_h: 1.12083 ms
[CPU] sample::interpolate: 8.23598 ms
[CPU] sample::apply_phase_sampled: 4.45936 ms
[CPU] sample_tot: 77.2314 ms
[CPU] sample_image::free_data: 0.425241 ms
[CPU] sample_image_tot: 88.4247 ms
[CPU] reduce_chi2::diff_weighted: 1.22372 ms
[CPU] reduce_chi2::reduction: 0.472769 ms
[CPU] reduce_chi2_tot: 1.70952 ms
[CPU] chi2_imag::free_fint: 0.001111 ms
[CPU] chi2_image_tot: 90.1454 ms

[CPU] chi2_imag::fftw_alloc: 0.001637 ms
[CPU] sample_image::copy_input: 10.8302 ms
[CPU] sample::1st_shift: 5.19386 ms
[CPU] sample::FFT: 52.9879 ms
[CPU] sample::2nd_shift: 5.1917 ms
[CPU] uv_rotate_h: 1.12094 ms
[CPU] sample::interpolate: 8.25748 ms
[CPU] sample::apply_phase_sampled: 4.39843 ms
[CPU] sample_tot: 77.2019 ms
[CPU] sample_image::free_data: 0.429676 ms
[CPU] sample_image_tot: 88.4765 ms
[CPU] reduce_chi2::diff_weighted: 1.23044 ms
[CPU] reduce_chi2::reduction: 0.464269 ms
[CPU] reduce_chi2_tot: 1.70804 ms
[CPU] chi2_imag::free_fint: 0.001206 ms
[CPU] chi2_image_tot: 90.1958 ms

[CPU] chi2_imag::fftw_alloc: 0.001686 ms
[CPU] sample_image::copy_input: 10.6263 ms
[CPU] sample::1st_shift: 5.16261 ms
[CPU] sample::FFT: 52.7347 ms
[CPU] sample::2nd_shift: 5.16676 ms
[CPU] uv_rotate_h: 1.12379 ms
[CPU] sample::interpolate: 8.23292 ms
[CPU] sample::apply_phase_sampled: 4.39709 ms
[CPU] sample_tot: 76.8694 ms
[CPU] sample_image::free_data: 0.427382 ms
[CPU] sample_image_tot: 87.938 ms
[CPU] reduce_chi2::diff_weighted: 1.22899 ms
[CPU] reduce_chi2::reduction: 0.461712 ms
[CPU] reduce_chi2_tot: 1.70394 ms
[CPU] chi2_imag::free_fint: 0.001082 ms
[CPU] chi2_image_tot: 89.653 ms

[CPU] chi2_imag::fftw_alloc: 0.00164 ms
[CPU] sample_image::copy_input: 10.7302 ms
[CPU] sample::1st_shift: 5.19102 ms
[CPU] sample::FFT: 52.7933 ms
[CPU] sample::2nd_shift: 5.18472 ms
[CPU] uv_rotate_h: 1.12439 ms
[CPU] sample::interpolate: 8.26523 ms
[CPU] sample::apply_phase_sampled: 4.40073 ms
[CPU] sample_tot: 77.0103 ms
[CPU] sample_image::free_data: 0.428404 ms
[CPU] sample_image_tot: 88.184 ms
[CPU] reduce_chi2::diff_weighted: 1.21997 ms
[CPU] reduce_chi2::reduction: 0.469299 ms
[CPU] reduce_chi2_tot: 1.70266 ms
[CPU] chi2_imag::free_fint: 0.001404 ms
[CPU] chi2_image_tot: 89.8986 ms

[CPU] chi2_imag::fftw_alloc: 0.001649 ms
[CPU] sample_image::copy_input: 10.7919 ms
[CPU] sample::1st_shift: 5.152 ms
[CPU] sample::FFT: 52.587 ms
[CPU] sample::2nd_shift: 5.14711 ms
[CPU] uv_rotate_h: 1.12566 ms
[CPU] sample::interpolate: 8.22765 ms
[CPU] sample::apply_phase_sampled: 4.39787 ms
[CPU] sample_tot: 76.6891 ms
[CPU] sample_image::free_data: 0.423699 ms
[CPU] sample_image_tot: 87.9206 ms
[CPU] reduce_chi2::diff_weighted: 1.2348 ms
[CPU] reduce_chi2::reduction: 0.468592 ms
[CPU] reduce_chi2_tot: 1.71695 ms
[CPU] chi2_imag::free_fint: 0.001169 ms
[CPU] chi2_image_tot: 89.6492 ms

[CPU] chi2_imag::fftw_alloc: 0.001736 ms
[CPU] sample_image::copy_input: 10.773 ms
[CPU] sample::1st_shift: 5.17161 ms
[CPU] sample::FFT: 52.9353 ms
[CPU] sample::2nd_shift: 5.18356 ms
[CPU] uv_rotate_h: 1.12765 ms
[CPU] sample::interpolate: 8.23015 ms
[CPU] sample::apply_phase_sampled: 4.40042 ms
[CPU] sample_tot: 77.1015 ms
[CPU] sample_image::free_data: 0.427638 ms
[CPU] sample_image_tot: 88.3176 ms
[CPU] reduce_chi2::diff_weighted: 1.22636 ms
[CPU] reduce_chi2::reduction: 0.472886 ms
[CPU] reduce_chi2_tot: 1.71287 ms
[CPU] chi2_imag::free_fint: 0.001098 ms
[CPU] chi2_image_tot: 90.0417 ms
4096	1.000000e+06	float64	12	0	1.712445e+00	9.012867e-02	2.431483e-04	8.974025e-02
# |--> timings: [0.09981604399945354, 0.09017443699849537, 0.09029220099910162, 0.08978424299857579, 0.090171897005348, 0.08979681699565845, 0.09016326499840943, 0.09025136700074654, 0.0904961709966301, 0.09047179099434288, 0.08992713400220964, 0.08998410400090506, 0.09025374399789143, 0.09053856899845414, 0.09023785499448422, 0.09028584000043338, 0.0897503990054247, 0.08999079499335494, 0.08974024800409097, 0.09013393200439168]

[GPU] chi2_image::malloc_fint: 0.20256 ms
[GPU] chi2_image::copy_observations: 4.50915 ms
[GPU] copy_input_H->D: 89.5031 ms
[GPU] sample::copy_uv_H->D: 3.33533 ms
[GPU] sample::uv_rotate: 0.232096 ms
[GPU] sample::1st_shift: 26.1222 ms
[GPU] sample::FFT: 298.804 ms
[GPU] sample::2nd_shift: 17.0238 ms
[GPU] sample::interpolate: 2.38899 ms
[GPU] sample::apply_phase_sampled: 0.601088 ms
[GPU] sample_tot: 348.852 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.255968 ms
[GPU] reduce_chi2_tot: 0.643072 ms
[GPU] chi2_image::free_all: 0.57856 ms
[CPU] chi2_image_tot: 448.043 ms

[GPU] chi2_image::malloc_fint: 0.503808 ms
[GPU] chi2_image::copy_observations: 5.85955 ms
[GPU] copy_input_H->D: 90.1705 ms
[GPU] sample::copy_uv_H->D: 3.33798 ms
[GPU] sample::uv_rotate: 0.22288 ms
[GPU] sample::1st_shift: 26.7763 ms
[GPU] sample::FFT: 74.7777 ms
[GPU] sample::2nd_shift: 16.8888 ms
[GPU] sample::interpolate: 2.39491 ms
[GPU] sample::apply_phase_sampled: 0.532448 ms
[GPU] sample_tot: 125.262 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.240352 ms
[GPU] reduce_chi2_tot: 0.624384 ms
[GPU] chi2_image::free_all: 0.58176 ms
[CPU] chi2_image_tot: 223.125 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.43907 ms
[GPU] copy_input_H->D: 89.299 ms
[GPU] sample::copy_uv_H->D: 3.30966 ms
[GPU] sample::uv_rotate: 0.22192 ms
[GPU] sample::1st_shift: 26.5073 ms
[GPU] sample::FFT: 73.854 ms
[GPU] sample::2nd_shift: 16.8888 ms
[GPU] sample::interpolate: 2.39821 ms
[GPU] sample::apply_phase_sampled: 0.532384 ms
[GPU] sample_tot: 124.039 ms
[GPU] reduce_chi2::diff_weighted: 0.36752 ms
[GPU] reduce_chi2::reduction: 0.240896 ms
[GPU] reduce_chi2_tot: 0.625632 ms
[GPU] chi2_image::free_all: 0.577408 ms
[CPU] chi2_image_tot: 219.265 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.44768 ms
[GPU] copy_input_H->D: 89.3006 ms
[GPU] sample::copy_uv_H->D: 3.31443 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 26.6414 ms
[GPU] sample::FFT: 73.583 ms
[GPU] sample::2nd_shift: 16.7392 ms
[GPU] sample::interpolate: 2.39696 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 123.757 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240928 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.57552 ms
[CPU] chi2_image_tot: 218.988 ms

[GPU] chi2_image::malloc_fint: 0.202688 ms
[GPU] chi2_image::copy_observations: 4.43306 ms
[GPU] copy_input_H->D: 89.3147 ms
[GPU] sample::copy_uv_H->D: 3.30614 ms
[GPU] sample::uv_rotate: 0.221856 ms
[GPU] sample::1st_shift: 26.6175 ms
[GPU] sample::FFT: 73.9766 ms
[GPU] sample::2nd_shift: 16.8376 ms
[GPU] sample::interpolate: 2.40026 ms
[GPU] sample::apply_phase_sampled: 0.532192 ms
[GPU] sample_tot: 124.221 ms
[GPU] reduce_chi2::diff_weighted: 0.367264 ms
[GPU] reduce_chi2::reduction: 0.238784 ms
[GPU] reduce_chi2_tot: 0.622016 ms
[GPU] chi2_image::free_all: 0.580608 ms
[CPU] chi2_image_tot: 219.457 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43315 ms
[GPU] copy_input_H->D: 89.3109 ms
[GPU] sample::copy_uv_H->D: 3.30851 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 26.7476 ms
[GPU] sample::FFT: 73.6666 ms
[GPU] sample::2nd_shift: 16.7004 ms
[GPU] sample::interpolate: 2.3999 ms
[GPU] sample::apply_phase_sampled: 0.533056 ms
[GPU] sample_tot: 123.903 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242464 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.582048 ms
[CPU] chi2_image_tot: 219.139 ms

[GPU] chi2_image::malloc_fint: 0.197248 ms
[GPU] chi2_image::copy_observations: 4.43341 ms
[GPU] copy_input_H->D: 89.302 ms
[GPU] sample::copy_uv_H->D: 3.29421 ms
[GPU] sample::uv_rotate: 0.221952 ms
[GPU] sample::1st_shift: 26.4346 ms
[GPU] sample::FFT: 73.5014 ms
[GPU] sample::2nd_shift: 17.4131 ms
[GPU] sample::interpolate: 2.39888 ms
[GPU] sample::apply_phase_sampled: 0.532 ms
[GPU] sample_tot: 124.119 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.24128 ms
[GPU] reduce_chi2_tot: 0.626368 ms
[GPU] chi2_image::free_all: 0.578592 ms
[CPU] chi2_image_tot: 219.339 ms

[GPU] chi2_image::malloc_fint: 0.197568 ms
[GPU] chi2_image::copy_observations: 4.43168 ms
[GPU] copy_input_H->D: 89.3105 ms
[GPU] sample::copy_uv_H->D: 3.29216 ms
[GPU] sample::uv_rotate: 0.221888 ms
[GPU] sample::1st_shift: 26.837 ms
[GPU] sample::FFT: 73.1781 ms
[GPU] sample::2nd_shift: 17.2953 ms
[GPU] sample::interpolate: 2.39491 ms
[GPU] sample::apply_phase_sampled: 0.532192 ms
[GPU] sample_tot: 124.083 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23904 ms
[GPU] reduce_chi2_tot: 0.624576 ms
[GPU] chi2_image::free_all: 0.588064 ms
[CPU] chi2_image_tot: 219.318 ms

[GPU] chi2_image::malloc_fint: 0.198112 ms
[GPU] chi2_image::copy_observations: 4.43117 ms
[GPU] copy_input_H->D: 89.3026 ms
[GPU] sample::copy_uv_H->D: 3.30237 ms
[GPU] sample::uv_rotate: 0.220896 ms
[GPU] sample::1st_shift: 27.009 ms
[GPU] sample::FFT: 73.5465 ms
[GPU] sample::2nd_shift: 17.1397 ms
[GPU] sample::interpolate: 2.39411 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 124.471 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.242336 ms
[GPU] reduce_chi2_tot: 0.627968 ms
[GPU] chi2_image::free_all: 0.580448 ms
[CPU] chi2_image_tot: 219.695 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.43658 ms
[GPU] copy_input_H->D: 89.3048 ms
[GPU] sample::copy_uv_H->D: 3.29856 ms
[GPU] sample::uv_rotate: 0.221824 ms
[GPU] sample::1st_shift: 26.9107 ms
[GPU] sample::FFT: 73.2571 ms
[GPU] sample::2nd_shift: 16.8894 ms
[GPU] sample::interpolate: 2.39616 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 123.839 ms
[GPU] reduce_chi2::diff_weighted: 0.370624 ms
[GPU] reduce_chi2::reduction: 0.23968 ms
[GPU] reduce_chi2_tot: 0.626816 ms
[GPU] chi2_image::free_all: 0.583296 ms
[CPU] chi2_image_tot: 219.07 ms

[GPU] chi2_image::malloc_fint: 0.1976 ms
[GPU] chi2_image::copy_observations: 4.42778 ms
[GPU] copy_input_H->D: 89.3005 ms
[GPU] sample::copy_uv_H->D: 3.28477 ms
[GPU] sample::uv_rotate: 0.221152 ms
[GPU] sample::1st_shift: 26.7407 ms
[GPU] sample::FFT: 73.2427 ms
[GPU] sample::2nd_shift: 16.914 ms
[GPU] sample::interpolate: 2.39718 ms
[GPU] sample::apply_phase_sampled: 0.532096 ms
[GPU] sample_tot: 123.663 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23984 ms
[GPU] reduce_chi2_tot: 0.62448 ms
[GPU] chi2_image::free_all: 0.589344 ms
[CPU] chi2_image_tot: 218.885 ms

[GPU] chi2_image::malloc_fint: 0.19776 ms
[GPU] chi2_image::copy_observations: 4.43494 ms
[GPU] copy_input_H->D: 89.306 ms
[GPU] sample::copy_uv_H->D: 3.29891 ms
[GPU] sample::uv_rotate: 0.221088 ms
[GPU] sample::1st_shift: 26.5245 ms
[GPU] sample::FFT: 73.2753 ms
[GPU] sample::2nd_shift: 17.1233 ms
[GPU] sample::interpolate: 2.39891 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 123.704 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239808 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.584704 ms
[CPU] chi2_image_tot: 218.935 ms

[GPU] chi2_image::malloc_fint: 0.1984 ms
[GPU] chi2_image::copy_observations: 4.4321 ms
[GPU] copy_input_H->D: 89.2982 ms
[GPU] sample::copy_uv_H->D: 3.29718 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 27.0447 ms
[GPU] sample::FFT: 74.1433 ms
[GPU] sample::2nd_shift: 17.3005 ms
[GPU] sample::interpolate: 2.39514 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 125.26 ms
[GPU] reduce_chi2::diff_weighted: 0.368192 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.577536 ms
[CPU] chi2_image_tot: 220.472 ms

[GPU] chi2_image::malloc_fint: 0.206688 ms
[GPU] chi2_image::copy_observations: 4.43597 ms
[GPU] copy_input_H->D: 89.3053 ms
[GPU] sample::copy_uv_H->D: 3.29981 ms
[GPU] sample::uv_rotate: 0.220672 ms
[GPU] sample::1st_shift: 26.8902 ms
[GPU] sample::FFT: 73.7701 ms
[GPU] sample::2nd_shift: 17.0759 ms
[GPU] sample::interpolate: 2.39821 ms
[GPU] sample::apply_phase_sampled: 0.532032 ms
[GPU] sample_tot: 124.511 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240736 ms
[GPU] reduce_chi2_tot: 0.6256 ms
[GPU] chi2_image::free_all: 0.578016 ms
[CPU] chi2_image_tot: 219.743 ms

[GPU] chi2_image::malloc_fint: 0.205664 ms
[GPU] chi2_image::copy_observations: 4.43402 ms
[GPU] copy_input_H->D: 89.3221 ms
[GPU] sample::copy_uv_H->D: 3.31264 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 26.9322 ms
[GPU] sample::FFT: 72.9999 ms
[GPU] sample::2nd_shift: 17.3301 ms
[GPU] sample::interpolate: 2.39818 ms
[GPU] sample::apply_phase_sampled: 0.532 ms
[GPU] sample_tot: 124.052 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240896 ms
[GPU] reduce_chi2_tot: 0.626112 ms
[GPU] chi2_image::free_all: 0.582656 ms
[CPU] chi2_image_tot: 219.305 ms

[GPU] chi2_image::malloc_fint: 0.197856 ms
[GPU] chi2_image::copy_observations: 4.43597 ms
[GPU] copy_input_H->D: 89.2993 ms
[GPU] sample::copy_uv_H->D: 3.29408 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 26.8622 ms
[GPU] sample::FFT: 73.1126 ms
[GPU] sample::2nd_shift: 17.0158 ms
[GPU] sample::interpolate: 2.39616 ms
[GPU] sample::apply_phase_sampled: 0.532448 ms
[GPU] sample_tot: 123.767 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242528 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.583552 ms
[CPU] chi2_image_tot: 218.992 ms

[GPU] chi2_image::malloc_fint: 0.198048 ms
[GPU] chi2_image::copy_observations: 4.43251 ms
[GPU] copy_input_H->D: 89.3058 ms
[GPU] sample::copy_uv_H->D: 3.2983 ms
[GPU] sample::uv_rotate: 0.22192 ms
[GPU] sample::1st_shift: 26.6669 ms
[GPU] sample::FFT: 73.598 ms
[GPU] sample::2nd_shift: 16.8764 ms
[GPU] sample::interpolate: 2.39677 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 123.998 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.241216 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.5848 ms
[CPU] chi2_image_tot: 219.228 ms

[GPU] chi2_image::malloc_fint: 0.197792 ms
[GPU] chi2_image::copy_observations: 4.44112 ms
[GPU] copy_input_H->D: 89.3051 ms
[GPU] sample::copy_uv_H->D: 3.29011 ms
[GPU] sample::uv_rotate: 0.222112 ms
[GPU] sample::1st_shift: 26.8022 ms
[GPU] sample::FFT: 73.6766 ms
[GPU] sample::2nd_shift: 17.0158 ms
[GPU] sample::interpolate: 2.39904 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 124.261 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242048 ms
[GPU] reduce_chi2_tot: 0.627136 ms
[GPU] chi2_image::free_all: 0.58224 ms
[CPU] chi2_image_tot: 219.496 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.43165 ms
[GPU] copy_input_H->D: 89.3093 ms
[GPU] sample::copy_uv_H->D: 3.29789 ms
[GPU] sample::uv_rotate: 0.22112 ms
[GPU] sample::1st_shift: 26.5564 ms
[GPU] sample::FFT: 74.8175 ms
[GPU] sample::2nd_shift: 16.9687 ms
[GPU] sample::interpolate: 2.39923 ms
[GPU] sample::apply_phase_sampled: 0.53232 ms
[GPU] sample_tot: 125.122 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241408 ms
[GPU] reduce_chi2_tot: 0.625408 ms
[GPU] chi2_image::free_all: 0.580352 ms
[CPU] chi2_image_tot: 220.35 ms

[GPU] chi2_image::malloc_fint: 0.199776 ms
[GPU] chi2_image::copy_observations: 4.43654 ms
[GPU] copy_input_H->D: 89.3119 ms
[GPU] sample::copy_uv_H->D: 3.30541 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 26.7179 ms
[GPU] sample::FFT: 73.6143 ms
[GPU] sample::2nd_shift: 16.9359 ms
[GPU] sample::interpolate: 2.39494 ms
[GPU] sample::apply_phase_sampled: 0.532096 ms
[GPU] sample_tot: 124.051 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239968 ms
[GPU] reduce_chi2_tot: 0.623584 ms
[GPU] chi2_image::free_all: 0.586272 ms
[CPU] chi2_image_tot: 219.295 ms
8192	1.000000e+06	float64	0	8	4.173510e+00	2.196584e-01	9.405072e-04	2.189570e-01
# |--> timings: [0.4484555949966307, 0.22323140300431987, 0.21933980700123357, 0.2190592659972026, 0.21952823099854868, 0.21920958699774928, 0.21941042499383911, 0.21939265800028807, 0.21976612199796364, 0.21914636099972995, 0.21895701299945358, 0.21900819199800026, 0.22054379399924073, 0.2198144210051396, 0.2193773099934333, 0.21906636899802834, 0.2193005470035132, 0.21956676000263542, 0.22042212700034725, 0.21936994399584364]

[GPU] chi2_image::malloc_fint: 0.516096 ms
[GPU] chi2_image::copy_observations: 5.9177 ms
[GPU] copy_input_H->D: 90.4902 ms
[GPU] sample::copy_uv_H->D: 3.27504 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 22.0979 ms
[GPU] sample::FFT: 73.2877 ms
[GPU] sample::2nd_shift: 18.8867 ms
[GPU] sample::interpolate: 2.38176 ms
[GPU] sample::apply_phase_sampled: 0.532448 ms
[GPU] sample_tot: 121.004 ms
[GPU] reduce_chi2::diff_weighted: 0.367168 ms
[GPU] reduce_chi2::reduction: 0.241376 ms
[GPU] reduce_chi2_tot: 0.624832 ms
[GPU] chi2_image::free_all: 0.582496 ms
[CPU] chi2_image_tot: 219.253 ms

[GPU] chi2_image::malloc_fint: 0.198336 ms
[GPU] chi2_image::copy_observations: 4.44864 ms
[GPU] copy_input_H->D: 89.319 ms
[GPU] sample::copy_uv_H->D: 3.29494 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 22.1133 ms
[GPU] sample::FFT: 73.5943 ms
[GPU] sample::2nd_shift: 18.858 ms
[GPU] sample::interpolate: 2.3847 ms
[GPU] sample::apply_phase_sampled: 0.532192 ms
[GPU] sample_tot: 121.325 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240384 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 0.585728 ms
[CPU] chi2_image_tot: 216.584 ms

[GPU] chi2_image::malloc_fint: 0.199552 ms
[GPU] chi2_image::copy_observations: 4.43507 ms
[GPU] copy_input_H->D: 89.3182 ms
[GPU] sample::copy_uv_H->D: 3.28029 ms
[GPU] sample::uv_rotate: 0.221856 ms
[GPU] sample::1st_shift: 22.0913 ms
[GPU] sample::FFT: 73.3936 ms
[GPU] sample::2nd_shift: 18.9379 ms
[GPU] sample::interpolate: 2.3817 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 121.16 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.242784 ms
[GPU] reduce_chi2_tot: 0.627424 ms
[GPU] chi2_image::free_all: 0.596064 ms
[CPU] chi2_image_tot: 216.418 ms

[GPU] chi2_image::malloc_fint: 0.202176 ms
[GPU] chi2_image::copy_observations: 4.43984 ms
[GPU] copy_input_H->D: 89.3049 ms
[GPU] sample::copy_uv_H->D: 3.28269 ms
[GPU] sample::uv_rotate: 0.221856 ms
[GPU] sample::1st_shift: 22.1092 ms
[GPU] sample::FFT: 73.4224 ms
[GPU] sample::2nd_shift: 18.9642 ms
[GPU] sample::interpolate: 2.3849 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 121.245 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240448 ms
[GPU] reduce_chi2_tot: 0.623296 ms
[GPU] chi2_image::free_all: 0.59392 ms
[CPU] chi2_image_tot: 216.49 ms

[GPU] chi2_image::malloc_fint: 0.19856 ms
[GPU] chi2_image::copy_observations: 4.43843 ms
[GPU] copy_input_H->D: 89.3142 ms
[GPU] sample::copy_uv_H->D: 3.27805 ms
[GPU] sample::uv_rotate: 0.221728 ms
[GPU] sample::1st_shift: 22.1232 ms
[GPU] sample::FFT: 73.0953 ms
[GPU] sample::2nd_shift: 18.9235 ms
[GPU] sample::interpolate: 2.3808 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 120.884 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.240576 ms
[GPU] reduce_chi2_tot: 0.624352 ms
[GPU] chi2_image::free_all: 0.581632 ms
[CPU] chi2_image_tot: 216.122 ms

[GPU] chi2_image::malloc_fint: 0.200224 ms
[GPU] chi2_image::copy_observations: 4.45235 ms
[GPU] copy_input_H->D: 89.3091 ms
[GPU] sample::copy_uv_H->D: 3.29043 ms
[GPU] sample::uv_rotate: 0.220736 ms
[GPU] sample::1st_shift: 22.0979 ms
[GPU] sample::FFT: 73.0108 ms
[GPU] sample::2nd_shift: 18.946 ms
[GPU] sample::interpolate: 2.38147 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 120.801 ms
[GPU] reduce_chi2::diff_weighted: 0.365568 ms
[GPU] reduce_chi2::reduction: 0.248128 ms
[GPU] reduce_chi2_tot: 0.63056 ms
[GPU] chi2_image::free_all: 0.580736 ms
[CPU] chi2_image_tot: 216.055 ms

[GPU] chi2_image::malloc_fint: 0.202432 ms
[GPU] chi2_image::copy_observations: 4.43251 ms
[GPU] copy_input_H->D: 89.3184 ms
[GPU] sample::copy_uv_H->D: 3.29024 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 22.1274 ms
[GPU] sample::FFT: 73.129 ms
[GPU] sample::2nd_shift: 18.8915 ms
[GPU] sample::interpolate: 2.38768 ms
[GPU] sample::apply_phase_sampled: 0.532192 ms
[GPU] sample_tot: 120.899 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.626784 ms
[GPU] chi2_image::free_all: 0.584288 ms
[CPU] chi2_image_tot: 216.144 ms

[GPU] chi2_image::malloc_fint: 0.19856 ms
[GPU] chi2_image::copy_observations: 4.44208 ms
[GPU] copy_input_H->D: 89.3169 ms
[GPU] sample::copy_uv_H->D: 3.28214 ms
[GPU] sample::uv_rotate: 0.22208 ms
[GPU] sample::1st_shift: 22.0856 ms
[GPU] sample::FFT: 72.7954 ms
[GPU] sample::2nd_shift: 18.9614 ms
[GPU] sample::interpolate: 2.37773 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 120.578 ms
[GPU] reduce_chi2::diff_weighted: 0.367392 ms
[GPU] reduce_chi2::reduction: 0.240704 ms
[GPU] reduce_chi2_tot: 0.624928 ms
[GPU] chi2_image::free_all: 0.594464 ms
[CPU] chi2_image_tot: 215.836 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43331 ms
[GPU] copy_input_H->D: 89.3082 ms
[GPU] sample::copy_uv_H->D: 3.2968 ms
[GPU] sample::uv_rotate: 0.22176 ms
[GPU] sample::1st_shift: 22.1204 ms
[GPU] sample::FFT: 73.6695 ms
[GPU] sample::2nd_shift: 18.9733 ms
[GPU] sample::interpolate: 2.38272 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 121.516 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.244736 ms
[GPU] reduce_chi2_tot: 0.628896 ms
[GPU] chi2_image::free_all: 0.581536 ms
[CPU] chi2_image_tot: 216.75 ms

[GPU] chi2_image::malloc_fint: 0.208864 ms
[GPU] chi2_image::copy_observations: 4.43699 ms
[GPU] copy_input_H->D: 89.311 ms
[GPU] sample::copy_uv_H->D: 3.28602 ms
[GPU] sample::uv_rotate: 0.221824 ms
[GPU] sample::1st_shift: 22.0713 ms
[GPU] sample::FFT: 73.0601 ms
[GPU] sample::2nd_shift: 18.9374 ms
[GPU] sample::interpolate: 2.38285 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 120.814 ms
[GPU] reduce_chi2::diff_weighted: 0.368192 ms
[GPU] reduce_chi2::reduction: 0.241216 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.581856 ms
[CPU] chi2_image_tot: 216.061 ms

[GPU] chi2_image::malloc_fint: 0.198624 ms
[GPU] chi2_image::copy_observations: 4.43187 ms
[GPU] copy_input_H->D: 89.3263 ms
[GPU] sample::copy_uv_H->D: 3.28131 ms
[GPU] sample::uv_rotate: 0.220928 ms
[GPU] sample::1st_shift: 22.0713 ms
[GPU] sample::FFT: 73.73 ms
[GPU] sample::2nd_shift: 18.8814 ms
[GPU] sample::interpolate: 2.38182 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 121.422 ms
[GPU] reduce_chi2::diff_weighted: 0.366176 ms
[GPU] reduce_chi2::reduction: 0.240128 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_image::free_all: 0.581632 ms
[CPU] chi2_image_tot: 216.665 ms

[GPU] chi2_image::malloc_fint: 0.201952 ms
[GPU] chi2_image::copy_observations: 4.43984 ms
[GPU] copy_input_H->D: 89.3222 ms
[GPU] sample::copy_uv_H->D: 3.28835 ms
[GPU] sample::uv_rotate: 0.221056 ms
[GPU] sample::1st_shift: 22.103 ms
[GPU] sample::FFT: 73.3044 ms
[GPU] sample::2nd_shift: 18.9184 ms
[GPU] sample::interpolate: 2.38554 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 121.073 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.242112 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.585728 ms
[CPU] chi2_image_tot: 216.331 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43248 ms
[GPU] copy_input_H->D: 89.3179 ms
[GPU] sample::copy_uv_H->D: 3.29184 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 22.1007 ms
[GPU] sample::FFT: 73.0941 ms
[GPU] sample::2nd_shift: 18.9284 ms
[GPU] sample::interpolate: 2.38054 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 120.879 ms
[GPU] reduce_chi2::diff_weighted: 0.3672 ms
[GPU] reduce_chi2::reduction: 0.242816 ms
[GPU] reduce_chi2_tot: 0.627104 ms
[GPU] chi2_image::free_all: 0.585728 ms
[CPU] chi2_image_tot: 216.124 ms

[GPU] chi2_image::malloc_fint: 0.199232 ms
[GPU] chi2_image::copy_observations: 4.44211 ms
[GPU] copy_input_H->D: 89.3083 ms
[GPU] sample::copy_uv_H->D: 3.28262 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 22.0938 ms
[GPU] sample::FFT: 73.1853 ms
[GPU] sample::2nd_shift: 18.8719 ms
[GPU] sample::interpolate: 2.3849 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 120.893 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240256 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_image::free_all: 0.586112 ms
[CPU] chi2_image_tot: 216.137 ms

[GPU] chi2_image::malloc_fint: 0.534496 ms
[GPU] chi2_image::copy_observations: 5.85843 ms
[GPU] copy_input_H->D: 90.2697 ms
[GPU] sample::copy_uv_H->D: 3.31232 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 22.0989 ms
[GPU] sample::FFT: 73.0099 ms
[GPU] sample::2nd_shift: 18.8832 ms
[GPU] sample::interpolate: 2.37978 ms
[GPU] sample::apply_phase_sampled: 0.53232 ms
[GPU] sample_tot: 120.769 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.247744 ms
[GPU] reduce_chi2_tot: 0.632704 ms
[GPU] chi2_image::free_all: 0.581632 ms
[CPU] chi2_image_tot: 218.761 ms

[GPU] chi2_image::malloc_fint: 0.198048 ms
[GPU] chi2_image::copy_observations: 4.44714 ms
[GPU] copy_input_H->D: 89.3041 ms
[GPU] sample::copy_uv_H->D: 3.29818 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 22.0852 ms
[GPU] sample::FFT: 73.341 ms
[GPU] sample::2nd_shift: 18.9112 ms
[GPU] sample::interpolate: 2.38138 ms
[GPU] sample::apply_phase_sampled: 0.533152 ms
[GPU] sample_tot: 121.097 ms
[GPU] reduce_chi2::diff_weighted: 0.367456 ms
[GPU] reduce_chi2::reduction: 0.243712 ms
[GPU] reduce_chi2_tot: 0.628064 ms
[GPU] chi2_image::free_all: 0.584384 ms
[CPU] chi2_image_tot: 216.342 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43878 ms
[GPU] copy_input_H->D: 89.3023 ms
[GPU] sample::copy_uv_H->D: 3.29642 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 22.0866 ms
[GPU] sample::FFT: 73.1421 ms
[GPU] sample::2nd_shift: 18.8774 ms
[GPU] sample::interpolate: 2.37875 ms
[GPU] sample::apply_phase_sampled: 0.532224 ms
[GPU] sample_tot: 120.865 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.243136 ms
[GPU] reduce_chi2_tot: 0.62736 ms
[GPU] chi2_image::free_all: 0.58368 ms
[CPU] chi2_image_tot: 216.1 ms

[GPU] chi2_image::malloc_fint: 0.197792 ms
[GPU] chi2_image::copy_observations: 4.43424 ms
[GPU] copy_input_H->D: 89.3021 ms
[GPU] sample::copy_uv_H->D: 3.29706 ms
[GPU] sample::uv_rotate: 0.222016 ms
[GPU] sample::1st_shift: 22.0894 ms
[GPU] sample::FFT: 73.1085 ms
[GPU] sample::2nd_shift: 18.917 ms
[GPU] sample::interpolate: 2.3849 ms
[GPU] sample::apply_phase_sampled: 0.53216 ms
[GPU] sample_tot: 120.879 ms
[GPU] reduce_chi2::diff_weighted: 0.36752 ms
[GPU] reduce_chi2::reduction: 0.242752 ms
[GPU] reduce_chi2_tot: 0.62576 ms
[GPU] chi2_image::free_all: 0.585536 ms
[CPU] chi2_image_tot: 216.109 ms

[GPU] chi2_image::malloc_fint: 0.197888 ms
[GPU] chi2_image::copy_observations: 4.44234 ms
[GPU] copy_input_H->D: 89.3029 ms
[GPU] sample::copy_uv_H->D: 3.29933 ms
[GPU] sample::uv_rotate: 0.221888 ms
[GPU] sample::1st_shift: 22.1151 ms
[GPU] sample::FFT: 73.3258 ms
[GPU] sample::2nd_shift: 18.9 ms
[GPU] sample::interpolate: 2.38387 ms
[GPU] sample::apply_phase_sampled: 0.53408 ms
[GPU] sample_tot: 121.128 ms
[GPU] reduce_chi2::diff_weighted: 0.366528 ms
[GPU] reduce_chi2::reduction: 0.244704 ms
[GPU] reduce_chi2_tot: 0.628256 ms
[GPU] chi2_image::free_all: 1.57491 ms
[CPU] chi2_image_tot: 217.359 ms

[GPU] chi2_image::malloc_fint: 4.86093 ms
[GPU] chi2_image::copy_observations: 4.71667 ms
[GPU] copy_input_H->D: 89.6297 ms
[GPU] sample::copy_uv_H->D: 3.30454 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 22.1 ms
[GPU] sample::FFT: 73.2683 ms
[GPU] sample::2nd_shift: 18.9225 ms
[GPU] sample::interpolate: 2.37978 ms
[GPU] sample::apply_phase_sampled: 0.53328 ms
[GPU] sample_tot: 121.062 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.626816 ms
[GPU] chi2_image::free_all: 0.585952 ms
[CPU] chi2_image_tot: 221.585 ms
8192	1.000000e+06	float64	0	16	4.119655e+00	2.168239e-01	1.305617e-03	2.159070e-01
# |--> timings: [0.2193371949979337, 0.21665976400254294, 0.2164897570037283, 0.21656064899434568, 0.21619264999753796, 0.21612605300470022, 0.2162150739968638, 0.21590701100649312, 0.21682813900406472, 0.21613015399634605, 0.21674031900329283, 0.21640331000526203, 0.21619406699755928, 0.21648218700283905, 0.2188665990033769, 0.21641854399786098, 0.2161714719986776, 0.21618004100309918, 0.21743234799942002, 0.22165684799983865]

[GPU] chi2_image::malloc_fint: 0.237952 ms
[GPU] chi2_image::copy_observations: 4.46602 ms
[GPU] copy_input_H->D: 89.3481 ms
[GPU] sample::copy_uv_H->D: 3.30611 ms
[GPU] sample::uv_rotate: 0.223104 ms
[GPU] sample::1st_shift: 18.261 ms
[GPU] sample::FFT: 73.5159 ms
[GPU] sample::2nd_shift: 16.4782 ms
[GPU] sample::interpolate: 2.36032 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 115.05 ms
[GPU] reduce_chi2::diff_weighted: 0.368576 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.62832 ms
[GPU] chi2_image::free_all: 0.586752 ms
[CPU] chi2_image_tot: 210.406 ms

[GPU] chi2_image::malloc_fint: 0.199616 ms
[GPU] chi2_image::copy_observations: 4.4329 ms
[GPU] copy_input_H->D: 89.3071 ms
[GPU] sample::copy_uv_H->D: 3.29699 ms
[GPU] sample::uv_rotate: 0.22176 ms
[GPU] sample::1st_shift: 18.35 ms
[GPU] sample::FFT: 73.2735 ms
[GPU] sample::2nd_shift: 16.481 ms
[GPU] sample::interpolate: 2.35888 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 114.882 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.242816 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.583776 ms
[CPU] chi2_image_tot: 210.115 ms

[GPU] chi2_image::malloc_fint: 0.19904 ms
[GPU] chi2_image::copy_observations: 4.43667 ms
[GPU] copy_input_H->D: 89.299 ms
[GPU] sample::copy_uv_H->D: 3.30608 ms
[GPU] sample::uv_rotate: 0.222016 ms
[GPU] sample::1st_shift: 18.2886 ms
[GPU] sample::FFT: 73.6224 ms
[GPU] sample::2nd_shift: 16.5007 ms
[GPU] sample::interpolate: 2.35622 ms
[GPU] sample::apply_phase_sampled: 0.573376 ms
[GPU] sample_tot: 115.198 ms
[GPU] reduce_chi2::diff_weighted: 0.369376 ms
[GPU] reduce_chi2::reduction: 0.242368 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_image::free_all: 0.585056 ms
[CPU] chi2_image_tot: 210.43 ms

[GPU] chi2_image::malloc_fint: 0.19904 ms
[GPU] chi2_image::copy_observations: 4.44102 ms
[GPU] copy_input_H->D: 89.3051 ms
[GPU] sample::copy_uv_H->D: 3.29139 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 18.2702 ms
[GPU] sample::FFT: 73.6725 ms
[GPU] sample::2nd_shift: 16.4649 ms
[GPU] sample::interpolate: 2.36134 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 115.179 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241088 ms
[GPU] reduce_chi2_tot: 0.624896 ms
[GPU] chi2_image::free_all: 0.584512 ms
[CPU] chi2_image_tot: 210.416 ms

[GPU] chi2_image::malloc_fint: 0.19808 ms
[GPU] chi2_image::copy_observations: 4.44083 ms
[GPU] copy_input_H->D: 89.2979 ms
[GPU] sample::copy_uv_H->D: 3.29523 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 18.3078 ms
[GPU] sample::FFT: 73.4157 ms
[GPU] sample::2nd_shift: 16.5427 ms
[GPU] sample::interpolate: 2.36032 ms
[GPU] sample::apply_phase_sampled: 0.570336 ms
[GPU] sample_tot: 115.039 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.241856 ms
[GPU] reduce_chi2_tot: 0.626272 ms
[GPU] chi2_image::free_all: 0.580608 ms
[CPU] chi2_image_tot: 210.266 ms

[GPU] chi2_image::malloc_fint: 0.19808 ms
[GPU] chi2_image::copy_observations: 4.44694 ms
[GPU] copy_input_H->D: 89.3151 ms
[GPU] sample::copy_uv_H->D: 3.30582 ms
[GPU] sample::uv_rotate: 0.22208 ms
[GPU] sample::1st_shift: 18.3325 ms
[GPU] sample::FFT: 73.344 ms
[GPU] sample::2nd_shift: 16.5015 ms
[GPU] sample::interpolate: 2.35504 ms
[GPU] sample::apply_phase_sampled: 0.57104 ms
[GPU] sample_tot: 114.958 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241888 ms
[GPU] reduce_chi2_tot: 0.625376 ms
[GPU] chi2_image::free_all: 0.583968 ms
[CPU] chi2_image_tot: 210.211 ms

[GPU] chi2_image::malloc_fint: 0.198208 ms
[GPU] chi2_image::copy_observations: 4.43174 ms
[GPU] copy_input_H->D: 89.3125 ms
[GPU] sample::copy_uv_H->D: 3.28637 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 18.3398 ms
[GPU] sample::FFT: 72.7839 ms
[GPU] sample::2nd_shift: 16.47 ms
[GPU] sample::interpolate: 2.35366 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 114.353 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241824 ms
[GPU] reduce_chi2_tot: 0.627936 ms
[GPU] chi2_image::free_all: 0.581632 ms
[CPU] chi2_image_tot: 209.587 ms

[GPU] chi2_image::malloc_fint: 0.198912 ms
[GPU] chi2_image::copy_observations: 4.43587 ms
[GPU] copy_input_H->D: 89.3097 ms
[GPU] sample::copy_uv_H->D: 3.30054 ms
[GPU] sample::uv_rotate: 0.221824 ms
[GPU] sample::1st_shift: 18.2661 ms
[GPU] sample::FFT: 73.0051 ms
[GPU] sample::2nd_shift: 16.4716 ms
[GPU] sample::interpolate: 2.35581 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 114.516 ms
[GPU] reduce_chi2::diff_weighted: 0.367296 ms
[GPU] reduce_chi2::reduction: 0.246176 ms
[GPU] reduce_chi2_tot: 0.630784 ms
[GPU] chi2_image::free_all: 0.579616 ms
[CPU] chi2_image_tot: 209.756 ms

[GPU] chi2_image::malloc_fint: 0.20208 ms
[GPU] chi2_image::copy_observations: 4.43094 ms
[GPU] copy_input_H->D: 89.3106 ms
[GPU] sample::copy_uv_H->D: 3.31901 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 18.2741 ms
[GPU] sample::FFT: 73.6826 ms
[GPU] sample::2nd_shift: 16.4679 ms
[GPU] sample::interpolate: 2.35613 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 115.219 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.2416 ms
[GPU] reduce_chi2_tot: 0.625536 ms
[GPU] chi2_image::free_all: 0.586592 ms
[CPU] chi2_image_tot: 210.458 ms

[GPU] chi2_image::malloc_fint: 0.198656 ms
[GPU] chi2_image::copy_observations: 4.43674 ms
[GPU] copy_input_H->D: 89.2991 ms
[GPU] sample::copy_uv_H->D: 3.29318 ms
[GPU] sample::uv_rotate: 0.221888 ms
[GPU] sample::1st_shift: 18.3265 ms
[GPU] sample::FFT: 73.2746 ms
[GPU] sample::2nd_shift: 16.469 ms
[GPU] sample::interpolate: 2.36096 ms
[GPU] sample::apply_phase_sampled: 0.572224 ms
[GPU] sample_tot: 114.844 ms
[GPU] reduce_chi2::diff_weighted: 0.36816 ms
[GPU] reduce_chi2::reduction: 0.2424 ms
[GPU] reduce_chi2_tot: 0.626976 ms
[GPU] chi2_image::free_all: 0.586912 ms
[CPU] chi2_image_tot: 210.077 ms

[GPU] chi2_image::malloc_fint: 0.19808 ms
[GPU] chi2_image::copy_observations: 4.43488 ms
[GPU] copy_input_H->D: 89.3035 ms
[GPU] sample::copy_uv_H->D: 3.29536 ms
[GPU] sample::uv_rotate: 0.221152 ms
[GPU] sample::1st_shift: 18.3296 ms
[GPU] sample::FFT: 72.9252 ms
[GPU] sample::2nd_shift: 16.512 ms
[GPU] sample::interpolate: 2.35827 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 114.54 ms
[GPU] reduce_chi2::diff_weighted: 0.367328 ms
[GPU] reduce_chi2::reduction: 0.241344 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 0.585792 ms
[CPU] chi2_image_tot: 209.772 ms

[GPU] chi2_image::malloc_fint: 0.198048 ms
[GPU] chi2_image::copy_observations: 4.43709 ms
[GPU] copy_input_H->D: 89.2995 ms
[GPU] sample::copy_uv_H->D: 3.30054 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 18.2935 ms
[GPU] sample::FFT: 73.532 ms
[GPU] sample::2nd_shift: 16.4874 ms
[GPU] sample::interpolate: 2.35808 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 115.087 ms
[GPU] reduce_chi2::diff_weighted: 0.36624 ms
[GPU] reduce_chi2::reduction: 0.242784 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 0.581632 ms
[CPU] chi2_image_tot: 210.314 ms

[GPU] chi2_image::malloc_fint: 0.201728 ms
[GPU] chi2_image::copy_observations: 4.4288 ms
[GPU] copy_input_H->D: 89.306 ms
[GPU] sample::copy_uv_H->D: 3.31286 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 18.302 ms
[GPU] sample::FFT: 73.6413 ms
[GPU] sample::2nd_shift: 16.4884 ms
[GPU] sample::interpolate: 2.36016 ms
[GPU] sample::apply_phase_sampled: 0.571264 ms
[GPU] sample_tot: 115.23 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.242944 ms
[GPU] reduce_chi2_tot: 0.626176 ms
[GPU] chi2_image::free_all: 0.585728 ms
[CPU] chi2_image_tot: 210.462 ms

[GPU] chi2_image::malloc_fint: 0.197728 ms
[GPU] chi2_image::copy_observations: 4.43523 ms
[GPU] copy_input_H->D: 89.303 ms
[GPU] sample::copy_uv_H->D: 3.29827 ms
[GPU] sample::uv_rotate: 0.223104 ms
[GPU] sample::1st_shift: 18.3009 ms
[GPU] sample::FFT: 73.1822 ms
[GPU] sample::2nd_shift: 16.4495 ms
[GPU] sample::interpolate: 2.3552 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 114.713 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241728 ms
[GPU] reduce_chi2_tot: 0.627872 ms
[GPU] chi2_image::free_all: 0.588576 ms
[CPU] chi2_image_tot: 209.948 ms

[GPU] chi2_image::malloc_fint: 0.198272 ms
[GPU] chi2_image::copy_observations: 4.43456 ms
[GPU] copy_input_H->D: 89.2969 ms
[GPU] sample::copy_uv_H->D: 3.29293 ms
[GPU] sample::uv_rotate: 0.220928 ms
[GPU] sample::1st_shift: 18.2999 ms
[GPU] sample::FFT: 73.0858 ms
[GPU] sample::2nd_shift: 16.468 ms
[GPU] sample::interpolate: 2.36032 ms
[GPU] sample::apply_phase_sampled: 0.570976 ms
[GPU] sample_tot: 114.629 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242944 ms
[GPU] reduce_chi2_tot: 0.626848 ms
[GPU] chi2_image::free_all: 0.585184 ms
[CPU] chi2_image_tot: 209.852 ms

[GPU] chi2_image::malloc_fint: 0.39568 ms
[GPU] chi2_image::copy_observations: 4.4535 ms
[GPU] copy_input_H->D: 89.3057 ms
[GPU] sample::copy_uv_H->D: 3.30045 ms
[GPU] sample::uv_rotate: 0.222816 ms
[GPU] sample::1st_shift: 18.2968 ms
[GPU] sample::FFT: 73.5824 ms
[GPU] sample::2nd_shift: 16.4813 ms
[GPU] sample::interpolate: 2.35725 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 115.142 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.243488 ms
[GPU] reduce_chi2_tot: 0.62752 ms
[GPU] chi2_image::free_all: 0.587776 ms
[CPU] chi2_image_tot: 210.603 ms

[GPU] chi2_image::malloc_fint: 0.197632 ms
[GPU] chi2_image::copy_observations: 4.43024 ms
[GPU] copy_input_H->D: 89.3068 ms
[GPU] sample::copy_uv_H->D: 3.2935 ms
[GPU] sample::uv_rotate: 0.222176 ms
[GPU] sample::1st_shift: 18.3112 ms
[GPU] sample::FFT: 73.8632 ms
[GPU] sample::2nd_shift: 16.5478 ms
[GPU] sample::interpolate: 2.3593 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 115.493 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.244448 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_image::free_all: 0.587808 ms
[CPU] chi2_image_tot: 210.728 ms

[GPU] chi2_image::malloc_fint: 0.202528 ms
[GPU] chi2_image::copy_observations: 4.44314 ms
[GPU] copy_input_H->D: 89.3054 ms
[GPU] sample::copy_uv_H->D: 3.29421 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 18.3049 ms
[GPU] sample::FFT: 73.7949 ms
[GPU] sample::2nd_shift: 16.471 ms
[GPU] sample::interpolate: 2.36237 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 115.352 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243712 ms
[GPU] reduce_chi2_tot: 0.628992 ms
[GPU] chi2_image::free_all: 0.582592 ms
[CPU] chi2_image_tot: 210.595 ms

[GPU] chi2_image::malloc_fint: 0.201728 ms
[GPU] chi2_image::copy_observations: 4.43053 ms
[GPU] copy_input_H->D: 89.3038 ms
[GPU] sample::copy_uv_H->D: 3.30163 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 18.3398 ms
[GPU] sample::FFT: 73.0408 ms
[GPU] sample::2nd_shift: 16.4854 ms
[GPU] sample::interpolate: 2.36134 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 114.651 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.2464 ms
[GPU] reduce_chi2_tot: 0.631808 ms
[GPU] chi2_image::free_all: 0.584896 ms
[CPU] chi2_image_tot: 209.887 ms

[GPU] chi2_image::malloc_fint: 0.20544 ms
[GPU] chi2_image::copy_observations: 4.43802 ms
[GPU] copy_input_H->D: 89.3016 ms
[GPU] sample::copy_uv_H->D: 3.33011 ms
[GPU] sample::uv_rotate: 0.22272 ms
[GPU] sample::1st_shift: 18.3296 ms
[GPU] sample::FFT: 73.5112 ms
[GPU] sample::2nd_shift: 16.468 ms
[GPU] sample::interpolate: 2.35824 ms
[GPU] sample::apply_phase_sampled: 0.570976 ms
[GPU] sample_tot: 115.118 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24192 ms
[GPU] reduce_chi2_tot: 0.626784 ms
[GPU] chi2_image::free_all: 0.587616 ms
[CPU] chi2_image_tot: 210.361 ms
8192	1.000000e+06	float64	0	32	3.995556e+00	2.102924e-01	3.107839e-04	2.096587e-01
# |--> timings: [0.21046309400117025, 0.21018596200156026, 0.21050201800244395, 0.21048817900009453, 0.21033773399540223, 0.21028621200093767, 0.20965872800297802, 0.2098337370043737, 0.21053021399711724, 0.2101482650032267, 0.20984449399838923, 0.21038495600078022, 0.21053258599567926, 0.21001997799612582, 0.2102331280038925, 0.21070984000107273, 0.21080131599592278, 0.2106669989952934, 0.2099576140026329, 0.21043365200603148]

[CPU] chi2_imag::fftw_alloc: 0.009386 ms
[CPU] sample_image::copy_input: 101.374 ms
[CPU] sample::1st_shift: 49.9084 ms
[CPU] sample::FFT: 1245.61 ms
[CPU] sample::2nd_shift: 50.5348 ms
[CPU] uv_rotate_h: 3.85806 ms
[CPU] sample::interpolate: 99.1079 ms
[CPU] sample::apply_phase_sampled: 41.9326 ms
[CPU] sample_tot: 1491.01 ms
[CPU] sample_image::free_data: 0.906647 ms
[CPU] sample_image_tot: 1593.3 ms
[CPU] reduce_chi2::diff_weighted: 7.52834 ms
[CPU] reduce_chi2::reduction: 2.57967 ms
[CPU] reduce_chi2_tot: 10.1146 ms
[CPU] chi2_imag::free_fint: 0.404877 ms
[CPU] chi2_image_tot: 1603.85 ms

[CPU] chi2_imag::fftw_alloc: 0.007524 ms
[CPU] sample_image::copy_input: 100.662 ms
[CPU] sample::1st_shift: 49.9198 ms
[CPU] sample::FFT: 1244.01 ms
[CPU] sample::2nd_shift: 50.4204 ms
[CPU] uv_rotate_h: 3.56161 ms
[CPU] sample::interpolate: 99.03 ms
[CPU] sample::apply_phase_sampled: 41.9391 ms
[CPU] sample_tot: 1488.94 ms
[CPU] sample_image::free_data: 0.911411 ms
[CPU] sample_image_tot: 1590.52 ms
[CPU] reduce_chi2::diff_weighted: 7.51487 ms
[CPU] reduce_chi2::reduction: 2.5842 ms
[CPU] reduce_chi2_tot: 10.1052 ms
[CPU] chi2_imag::free_fint: 0.323038 ms
[CPU] chi2_image_tot: 1600.96 ms

[CPU] chi2_imag::fftw_alloc: 0.011139 ms
[CPU] sample_image::copy_input: 100.695 ms
[CPU] sample::1st_shift: 49.9224 ms
[CPU] sample::FFT: 1240.98 ms
[CPU] sample::2nd_shift: 50.4032 ms
[CPU] uv_rotate_h: 3.55527 ms
[CPU] sample::interpolate: 99.086 ms
[CPU] sample::apply_phase_sampled: 41.9464 ms
[CPU] sample_tot: 1485.96 ms
[CPU] sample_image::free_data: 0.913486 ms
[CPU] sample_image_tot: 1587.58 ms
[CPU] reduce_chi2::diff_weighted: 7.44235 ms
[CPU] reduce_chi2::reduction: 2.58544 ms
[CPU] reduce_chi2_tot: 10.0349 ms
[CPU] chi2_imag::free_fint: 0.325144 ms
[CPU] chi2_image_tot: 1597.96 ms

[CPU] chi2_imag::fftw_alloc: 0.010768 ms
[CPU] sample_image::copy_input: 100.661 ms
[CPU] sample::1st_shift: 49.9006 ms
[CPU] sample::FFT: 1242.91 ms
[CPU] sample::2nd_shift: 50.3883 ms
[CPU] uv_rotate_h: 3.56316 ms
[CPU] sample::interpolate: 98.956 ms
[CPU] sample::apply_phase_sampled: 41.9348 ms
[CPU] sample_tot: 1487.72 ms
[CPU] sample_image::free_data: 0.925893 ms
[CPU] sample_image_tot: 1589.32 ms
[CPU] reduce_chi2::diff_weighted: 7.47888 ms
[CPU] reduce_chi2::reduction: 2.58063 ms
[CPU] reduce_chi2_tot: 10.0662 ms
[CPU] chi2_imag::free_fint: 0.325754 ms
[CPU] chi2_image_tot: 1599.73 ms

[CPU] chi2_imag::fftw_alloc: 0.01133 ms
[CPU] sample_image::copy_input: 100.691 ms
[CPU] sample::1st_shift: 49.7319 ms
[CPU] sample::FFT: 1242.78 ms
[CPU] sample::2nd_shift: 50.4582 ms
[CPU] uv_rotate_h: 3.54334 ms
[CPU] sample::interpolate: 99.1085 ms
[CPU] sample::apply_phase_sampled: 41.945 ms
[CPU] sample_tot: 1487.63 ms
[CPU] sample_image::free_data: 0.913995 ms
[CPU] sample_image_tot: 1589.24 ms
[CPU] reduce_chi2::diff_weighted: 7.54722 ms
[CPU] reduce_chi2::reduction: 2.5802 ms
[CPU] reduce_chi2_tot: 10.1336 ms
[CPU] chi2_imag::free_fint: 0.326457 ms
[CPU] chi2_image_tot: 1599.72 ms

[CPU] chi2_imag::fftw_alloc: 0.010612 ms
[CPU] sample_image::copy_input: 100.633 ms
[CPU] sample::1st_shift: 49.8856 ms
[CPU] sample::FFT: 1240.81 ms
[CPU] sample::2nd_shift: 50.439 ms
[CPU] uv_rotate_h: 3.55778 ms
[CPU] sample::interpolate: 98.9688 ms
[CPU] sample::apply_phase_sampled: 41.9429 ms
[CPU] sample_tot: 1485.67 ms
[CPU] sample_image::free_data: 0.912261 ms
[CPU] sample_image_tot: 1587.22 ms
[CPU] reduce_chi2::diff_weighted: 7.5446 ms
[CPU] reduce_chi2::reduction: 2.59301 ms
[CPU] reduce_chi2_tot: 10.1446 ms
[CPU] chi2_imag::free_fint: 0.327626 ms
[CPU] chi2_image_tot: 1597.72 ms

[CPU] chi2_imag::fftw_alloc: 0.011409 ms
[CPU] sample_image::copy_input: 100.663 ms
[CPU] sample::1st_shift: 49.8672 ms
[CPU] sample::FFT: 1242.92 ms
[CPU] sample::2nd_shift: 50.504 ms
[CPU] uv_rotate_h: 3.55536 ms
[CPU] sample::interpolate: 99.0762 ms
[CPU] sample::apply_phase_sampled: 41.9464 ms
[CPU] sample_tot: 1487.93 ms
[CPU] sample_image::free_data: 0.913479 ms
[CPU] sample_image_tot: 1589.52 ms
[CPU] reduce_chi2::diff_weighted: 7.49604 ms
[CPU] reduce_chi2::reduction: 2.59404 ms
[CPU] reduce_chi2_tot: 10.097 ms
[CPU] chi2_imag::free_fint: 0.324494 ms
[CPU] chi2_image_tot: 1599.96 ms

[CPU] chi2_imag::fftw_alloc: 0.008964 ms
[CPU] sample_image::copy_input: 100.661 ms
[CPU] sample::1st_shift: 49.8476 ms
[CPU] sample::FFT: 1240.35 ms
[CPU] sample::2nd_shift: 50.3606 ms
[CPU] uv_rotate_h: 3.57065 ms
[CPU] sample::interpolate: 98.9104 ms
[CPU] sample::apply_phase_sampled: 41.9597 ms
[CPU] sample_tot: 1485.05 ms
[CPU] sample_image::free_data: 0.92303 ms
[CPU] sample_image_tot: 1586.65 ms
[CPU] reduce_chi2::diff_weighted: 7.5128 ms
[CPU] reduce_chi2::reduction: 2.58651 ms
[CPU] reduce_chi2_tot: 10.1068 ms
[CPU] chi2_imag::free_fint: 0.32403 ms
[CPU] chi2_image_tot: 1597.1 ms

[CPU] chi2_imag::fftw_alloc: 0.010355 ms
[CPU] sample_image::copy_input: 100.76 ms
[CPU] sample::1st_shift: 49.7997 ms
[CPU] sample::FFT: 1240.58 ms
[CPU] sample::2nd_shift: 50.3864 ms
[CPU] uv_rotate_h: 3.55633 ms
[CPU] sample::interpolate: 99.0381 ms
[CPU] sample::apply_phase_sampled: 41.9438 ms
[CPU] sample_tot: 1485.37 ms
[CPU] sample_image::free_data: 0.919014 ms
[CPU] sample_image_tot: 1587.06 ms
[CPU] reduce_chi2::diff_weighted: 7.47937 ms
[CPU] reduce_chi2::reduction: 2.57883 ms
[CPU] reduce_chi2_tot: 10.0654 ms
[CPU] chi2_imag::free_fint: 0.324123 ms
[CPU] chi2_image_tot: 1597.47 ms

[CPU] chi2_imag::fftw_alloc: 0.01081 ms
[CPU] sample_image::copy_input: 100.632 ms
[CPU] sample::1st_shift: 49.9295 ms
[CPU] sample::FFT: 1240.61 ms
[CPU] sample::2nd_shift: 50.407 ms
[CPU] uv_rotate_h: 3.56066 ms
[CPU] sample::interpolate: 98.9021 ms
[CPU] sample::apply_phase_sampled: 41.9379 ms
[CPU] sample_tot: 1485.41 ms
[CPU] sample_image::free_data: 0.92647 ms
[CPU] sample_image_tot: 1586.98 ms
[CPU] reduce_chi2::diff_weighted: 7.48078 ms
[CPU] reduce_chi2::reduction: 2.5855 ms
[CPU] reduce_chi2_tot: 10.0736 ms
[CPU] chi2_imag::free_fint: 0.325228 ms
[CPU] chi2_image_tot: 1597.4 ms

[CPU] chi2_imag::fftw_alloc: 0.010523 ms
[CPU] sample_image::copy_input: 100.756 ms
[CPU] sample::1st_shift: 49.8217 ms
[CPU] sample::FFT: 1242.36 ms
[CPU] sample::2nd_shift: 50.3708 ms
[CPU] uv_rotate_h: 3.55312 ms
[CPU] sample::interpolate: 99.0653 ms
[CPU] sample::apply_phase_sampled: 41.9505 ms
[CPU] sample_tot: 1487.18 ms
[CPU] sample_image::free_data: 0.918812 ms
[CPU] sample_image_tot: 1588.87 ms
[CPU] reduce_chi2::diff_weighted: 7.54999 ms
[CPU] reduce_chi2::reduction: 2.57859 ms
[CPU] reduce_chi2_tot: 10.1358 ms
[CPU] chi2_imag::free_fint: 0.325363 ms
[CPU] chi2_image_tot: 1599.35 ms

[CPU] chi2_imag::fftw_alloc: 0.011629 ms
[CPU] sample_image::copy_input: 100.669 ms
[CPU] sample::1st_shift: 49.895 ms
[CPU] sample::FFT: 1240.17 ms
[CPU] sample::2nd_shift: 50.4107 ms
[CPU] uv_rotate_h: 3.56652 ms
[CPU] sample::interpolate: 98.9836 ms
[CPU] sample::apply_phase_sampled: 41.9474 ms
[CPU] sample_tot: 1485.03 ms
[CPU] sample_image::free_data: 0.920113 ms
[CPU] sample_image_tot: 1586.63 ms
[CPU] reduce_chi2::diff_weighted: 7.46909 ms
[CPU] reduce_chi2::reduction: 2.58696 ms
[CPU] reduce_chi2_tot: 10.063 ms
[CPU] chi2_imag::free_fint: 0.323192 ms
[CPU] chi2_image_tot: 1597.04 ms

[CPU] chi2_imag::fftw_alloc: 0.01042 ms
[CPU] sample_image::copy_input: 100.715 ms
[CPU] sample::1st_shift: 50.2023 ms
[CPU] sample::FFT: 1240.76 ms
[CPU] sample::2nd_shift: 50.6056 ms
[CPU] uv_rotate_h: 3.55982 ms
[CPU] sample::interpolate: 99.0956 ms
[CPU] sample::apply_phase_sampled: 41.9485 ms
[CPU] sample_tot: 1486.23 ms
[CPU] sample_image::free_data: 0.924348 ms
[CPU] sample_image_tot: 1587.88 ms
[CPU] reduce_chi2::diff_weighted: 7.49456 ms
[CPU] reduce_chi2::reduction: 2.58446 ms
[CPU] reduce_chi2_tot: 10.0858 ms
[CPU] chi2_imag::free_fint: 0.321017 ms
[CPU] chi2_image_tot: 1598.31 ms

[CPU] chi2_imag::fftw_alloc: 0.01125 ms
[CPU] sample_image::copy_input: 100.683 ms
[CPU] sample::1st_shift: 49.9219 ms
[CPU] sample::FFT: 1242.51 ms
[CPU] sample::2nd_shift: 50.3951 ms
[CPU] uv_rotate_h: 3.56766 ms
[CPU] sample::interpolate: 98.9178 ms
[CPU] sample::apply_phase_sampled: 41.9388 ms
[CPU] sample_tot: 1487.31 ms
[CPU] sample_image::free_data: 0.924649 ms
[CPU] sample_image_tot: 1588.93 ms
[CPU] reduce_chi2::diff_weighted: 7.52877 ms
[CPU] reduce_chi2::reduction: 2.58223 ms
[CPU] reduce_chi2_tot: 10.118 ms
[CPU] chi2_imag::free_fint: 0.324936 ms
[CPU] chi2_image_tot: 1599.4 ms

[CPU] chi2_imag::fftw_alloc: 0.010259 ms
[CPU] sample_image::copy_input: 100.736 ms
[CPU] sample::1st_shift: 49.8493 ms
[CPU] sample::FFT: 1244.81 ms
[CPU] sample::2nd_shift: 50.3506 ms
[CPU] uv_rotate_h: 3.55978 ms
[CPU] sample::interpolate: 99.082 ms
[CPU] sample::apply_phase_sampled: 41.9326 ms
[CPU] sample_tot: 1489.65 ms
[CPU] sample_image::free_data: 0.917726 ms
[CPU] sample_image_tot: 1591.32 ms
[CPU] reduce_chi2::diff_weighted: 7.44987 ms
[CPU] reduce_chi2::reduction: 2.5954 ms
[CPU] reduce_chi2_tot: 10.0523 ms
[CPU] chi2_imag::free_fint: 0.323913 ms
[CPU] chi2_image_tot: 1601.71 ms

[CPU] chi2_imag::fftw_alloc: 0.011077 ms
[CPU] sample_image::copy_input: 100.68 ms
[CPU] sample::1st_shift: 49.8448 ms
[CPU] sample::FFT: 1239.21 ms
[CPU] sample::2nd_shift: 50.3707 ms
[CPU] uv_rotate_h: 3.56874 ms
[CPU] sample::interpolate: 98.9737 ms
[CPU] sample::apply_phase_sampled: 41.9488 ms
[CPU] sample_tot: 1483.97 ms
[CPU] sample_image::free_data: 0.922645 ms
[CPU] sample_image_tot: 1585.59 ms
[CPU] reduce_chi2::diff_weighted: 7.53738 ms
[CPU] reduce_chi2::reduction: 2.64463 ms
[CPU] reduce_chi2_tot: 10.193 ms
[CPU] chi2_imag::free_fint: 1.02225 ms
[CPU] chi2_image_tot: 1596.82 ms

[CPU] chi2_imag::fftw_alloc: 0.959601 ms
[CPU] sample_image::copy_input: 103.873 ms
[CPU] sample::1st_shift: 52.8076 ms
[CPU] sample::FFT: 1248.19 ms
[CPU] sample::2nd_shift: 50.544 ms
[CPU] uv_rotate_h: 3.57008 ms
[CPU] sample::interpolate: 99.0536 ms
[CPU] sample::apply_phase_sampled: 41.9493 ms
[CPU] sample_tot: 1496.17 ms
[CPU] sample_image::free_data: 0.921652 ms
[CPU] sample_image_tot: 1600.98 ms
[CPU] reduce_chi2::diff_weighted: 7.49578 ms
[CPU] reduce_chi2::reduction: 2.63026 ms
[CPU] reduce_chi2_tot: 10.133 ms
[CPU] chi2_imag::free_fint: 0.324388 ms
[CPU] chi2_image_tot: 1612.41 ms

[CPU] chi2_imag::fftw_alloc: 0.008285 ms
[CPU] sample_image::copy_input: 100.605 ms
[CPU] sample::1st_shift: 49.4925 ms
[CPU] sample::FFT: 1241.97 ms
[CPU] sample::2nd_shift: 50.3083 ms
[CPU] uv_rotate_h: 3.56144 ms
[CPU] sample::interpolate: 98.9466 ms
[CPU] sample::apply_phase_sampled: 41.9409 ms
[CPU] sample_tot: 1486.27 ms
[CPU] sample_image::free_data: 0.91606 ms
[CPU] sample_image_tot: 1587.8 ms
[CPU] reduce_chi2::diff_weighted: 7.42814 ms
[CPU] reduce_chi2::reduction: 2.5851 ms
[CPU] reduce_chi2_tot: 10.0197 ms
[CPU] chi2_imag::free_fint: 0.325615 ms
[CPU] chi2_image_tot: 1598.17 ms

[CPU] chi2_imag::fftw_alloc: 0.010904 ms
[CPU] sample_image::copy_input: 100.882 ms
[CPU] sample::1st_shift: 49.9092 ms
[CPU] sample::FFT: 1241.41 ms
[CPU] sample::2nd_shift: 50.417 ms
[CPU] uv_rotate_h: 3.5628 ms
[CPU] sample::interpolate: 99.0041 ms
[CPU] sample::apply_phase_sampled: 41.9412 ms
[CPU] sample_tot: 1486.31 ms
[CPU] sample_image::free_data: 0.92365 ms
[CPU] sample_image_tot: 1588.13 ms
[CPU] reduce_chi2::diff_weighted: 7.46921 ms
[CPU] reduce_chi2::reduction: 2.58606 ms
[CPU] reduce_chi2_tot: 10.062 ms
[CPU] chi2_imag::free_fint: 0.323164 ms
[CPU] chi2_image_tot: 1598.53 ms

[CPU] chi2_imag::fftw_alloc: 0.01096 ms
[CPU] sample_image::copy_input: 100.608 ms
[CPU] sample::1st_shift: 49.5706 ms
[CPU] sample::FFT: 1241.73 ms
[CPU] sample::2nd_shift: 50.3565 ms
[CPU] uv_rotate_h: 3.54773 ms
[CPU] sample::interpolate: 99.0928 ms
[CPU] sample::apply_phase_sampled: 41.9495 ms
[CPU] sample_tot: 1486.31 ms
[CPU] sample_image::free_data: 0.920852 ms
[CPU] sample_image_tot: 1587.85 ms
[CPU] reduce_chi2::diff_weighted: 7.45935 ms
[CPU] reduce_chi2::reduction: 2.58829 ms
[CPU] reduce_chi2_tot: 10.0552 ms
[CPU] chi2_imag::free_fint: 0.324139 ms
[CPU] chi2_image_tot: 1598.24 ms
8192	1.000000e+06	float64	1	0	3.039050e+01	1.599500e+00	3.395498e-03	1.596898e+00
# |--> timings: [1.6039190930023324, 1.60129766400496, 1.598033435002435, 1.5998039100013557, 1.5997935519990278, 1.598062339995522, 1.6000410939959693, 1.5971743510017404, 1.597540984999796, 1.597468239000591, 1.5994219990025158, 1.597112946001289, 1.5986751550008194, 1.5994738130029873, 1.6017848849951406, 1.5968975689975196, 1.612751387001481, 1.5982422110027983, 1.5986039749986958, 1.5983163380005863]

[CPU] chi2_imag::fftw_alloc: 0.009127 ms
[CPU] sample_image::copy_input: 53.3771 ms
[CPU] sample::1st_shift: 28.5464 ms
[CPU] sample::FFT: 691.493 ms
[CPU] sample::2nd_shift: 36.3569 ms
[CPU] uv_rotate_h: 2.57367 ms
[CPU] sample::interpolate: 58.1372 ms
[CPU] sample::apply_phase_sampled: 21.7035 ms
[CPU] sample_tot: 838.888 ms
[CPU] sample_image::free_data: 0.917577 ms
[CPU] sample_image_tot: 893.198 ms
[CPU] reduce_chi2::diff_weighted: 3.77378 ms
[CPU] reduce_chi2::reduction: 1.30586 ms
[CPU] reduce_chi2_tot: 5.08591 ms
[CPU] chi2_imag::free_fint: 0.001357 ms
[CPU] chi2_image_tot: 898.302 ms

[CPU] chi2_imag::fftw_alloc: 0.001579 ms
[CPU] sample_image::copy_input: 52.7172 ms
[CPU] sample::1st_shift: 27.4854 ms
[CPU] sample::FFT: 690.532 ms
[CPU] sample::2nd_shift: 29.8342 ms
[CPU] uv_rotate_h: 1.50853 ms
[CPU] sample::interpolate: 56.9601 ms
[CPU] sample::apply_phase_sampled: 21.9868 ms
[CPU] sample_tot: 828.355 ms
[CPU] sample_image::free_data: 0.985027 ms
[CPU] sample_image_tot: 882.07 ms
[CPU] reduce_chi2::diff_weighted: 4.15751 ms
[CPU] reduce_chi2::reduction: 1.47633 ms
[CPU] reduce_chi2_tot: 5.64046 ms
[CPU] chi2_imag::free_fint: 0.00154501 ms
[CPU] chi2_image_tot: 887.721 ms

[CPU] chi2_imag::fftw_alloc: 0.001689 ms
[CPU] sample_image::copy_input: 52.8372 ms
[CPU] sample::1st_shift: 28.5874 ms
[CPU] sample::FFT: 693.665 ms
[CPU] sample::2nd_shift: 33.3157 ms
[CPU] uv_rotate_h: 1.59469 ms
[CPU] sample::interpolate: 57.6024 ms
[CPU] sample::apply_phase_sampled: 25.3491 ms
[CPU] sample_tot: 840.171 ms
[CPU] sample_image::free_data: 0.975808 ms
[CPU] sample_image_tot: 893.995 ms
[CPU] reduce_chi2::diff_weighted: 4.43592 ms
[CPU] reduce_chi2::reduction: 1.64576 ms
[CPU] reduce_chi2_tot: 6.08848 ms
[CPU] chi2_imag::free_fint: 0.001274 ms
[CPU] chi2_image_tot: 900.095 ms

[CPU] chi2_imag::fftw_alloc: 0.00189 ms
[CPU] sample_image::copy_input: 52.9007 ms
[CPU] sample::1st_shift: 27.998 ms
[CPU] sample::FFT: 690.053 ms
[CPU] sample::2nd_shift: 30.3182 ms
[CPU] uv_rotate_h: 1.49822 ms
[CPU] sample::interpolate: 56.847 ms
[CPU] sample::apply_phase_sampled: 24.6805 ms
[CPU] sample_tot: 831.453 ms
[CPU] sample_image::free_data: 0.979663 ms
[CPU] sample_image_tot: 885.343 ms
[CPU] reduce_chi2::diff_weighted: 4.17481 ms
[CPU] reduce_chi2::reduction: 1.48161 ms
[CPU] reduce_chi2_tot: 5.66338 ms
[CPU] chi2_imag::free_fint: 0.001312 ms
[CPU] chi2_image_tot: 891.016 ms

[CPU] chi2_imag::fftw_alloc: 0.001864 ms
[CPU] sample_image::copy_input: 55.0679 ms
[CPU] sample::1st_shift: 27.4681 ms
[CPU] sample::FFT: 688.695 ms
[CPU] sample::2nd_shift: 30.2898 ms
[CPU] uv_rotate_h: 1.49865 ms
[CPU] sample::interpolate: 56.8758 ms
[CPU] sample::apply_phase_sampled: 26.4301 ms
[CPU] sample_tot: 831.312 ms
[CPU] sample_image::free_data: 0.991113 ms
[CPU] sample_image_tot: 887.387 ms
[CPU] reduce_chi2::diff_weighted: 4.59757 ms
[CPU] reduce_chi2::reduction: 1.66388 ms
[CPU] reduce_chi2_tot: 6.26841 ms
[CPU] chi2_imag::free_fint: 0.00169899 ms
[CPU] chi2_image_tot: 893.668 ms

[CPU] chi2_imag::fftw_alloc: 0.001678 ms
[CPU] sample_image::copy_input: 52.8346 ms
[CPU] sample::1st_shift: 28.6315 ms
[CPU] sample::FFT: 689.912 ms
[CPU] sample::2nd_shift: 32.0226 ms
[CPU] uv_rotate_h: 1.59333 ms
[CPU] sample::interpolate: 51.1824 ms
[CPU] sample::apply_phase_sampled: 22.0164 ms
[CPU] sample_tot: 825.415 ms
[CPU] sample_image::free_data: 0.980853 ms
[CPU] sample_image_tot: 879.243 ms
[CPU] reduce_chi2::diff_weighted: 4.11052 ms
[CPU] reduce_chi2::reduction: 1.48013 ms
[CPU] reduce_chi2_tot: 5.5975 ms
[CPU] chi2_imag::free_fint: 0.001118 ms
[CPU] chi2_image_tot: 884.85 ms

[CPU] chi2_imag::fftw_alloc: 0.001704 ms
[CPU] sample_image::copy_input: 52.7907 ms
[CPU] sample::1st_shift: 27.9822 ms
[CPU] sample::FFT: 689.086 ms
[CPU] sample::2nd_shift: 30.7343 ms
[CPU] uv_rotate_h: 1.50783 ms
[CPU] sample::interpolate: 55.1923 ms
[CPU] sample::apply_phase_sampled: 23.0287 ms
[CPU] sample_tot: 827.59 ms
[CPU] sample_image::free_data: 0.978889 ms
[CPU] sample_image_tot: 881.37 ms
[CPU] reduce_chi2::diff_weighted: 4.11718 ms
[CPU] reduce_chi2::reduction: 1.50064 ms
[CPU] reduce_chi2_tot: 5.62399 ms
[CPU] chi2_imag::free_fint: 0.001037 ms
[CPU] chi2_image_tot: 887.004 ms

[CPU] chi2_imag::fftw_alloc: 0.00183 ms
[CPU] sample_image::copy_input: 52.9062 ms
[CPU] sample::1st_shift: 27.3637 ms
[CPU] sample::FFT: 689.437 ms
[CPU] sample::2nd_shift: 31.7436 ms
[CPU] uv_rotate_h: 1.60825 ms
[CPU] sample::interpolate: 56.8531 ms
[CPU] sample::apply_phase_sampled: 22.0653 ms
[CPU] sample_tot: 829.119 ms
[CPU] sample_image::free_data: 0.983211 ms
[CPU] sample_image_tot: 883.022 ms
[CPU] reduce_chi2::diff_weighted: 4.11234 ms
[CPU] reduce_chi2::reduction: 1.49652 ms
[CPU] reduce_chi2_tot: 5.61748 ms
[CPU] chi2_imag::free_fint: 0.001061 ms
[CPU] chi2_image_tot: 888.649 ms

[CPU] chi2_imag::fftw_alloc: 0.001701 ms
[CPU] sample_image::copy_input: 52.8076 ms
[CPU] sample::1st_shift: 28.4885 ms
[CPU] sample::FFT: 691.659 ms
[CPU] sample::2nd_shift: 30.5969 ms
[CPU] uv_rotate_h: 1.5009 ms
[CPU] sample::interpolate: 50.2928 ms
[CPU] sample::apply_phase_sampled: 20.9713 ms
[CPU] sample_tot: 823.559 ms
[CPU] sample_image::free_data: 0.928726 ms
[CPU] sample_image_tot: 877.307 ms
[CPU] reduce_chi2::diff_weighted: 3.78094 ms
[CPU] reduce_chi2::reduction: 1.30592 ms
[CPU] reduce_chi2_tot: 5.09338 ms
[CPU] chi2_imag::free_fint: 0.001124 ms
[CPU] chi2_image_tot: 882.41 ms

[CPU] chi2_imag::fftw_alloc: 0.001449 ms
[CPU] sample_image::copy_input: 52.8721 ms
[CPU] sample::1st_shift: 27.4205 ms
[CPU] sample::FFT: 690.302 ms
[CPU] sample::2nd_shift: 31.1163 ms
[CPU] uv_rotate_h: 1.50153 ms
[CPU] sample::interpolate: 56.1271 ms
[CPU] sample::apply_phase_sampled: 23.053 ms
[CPU] sample_tot: 829.578 ms
[CPU] sample_image::free_data: 0.9813 ms
[CPU] sample_image_tot: 883.442 ms
[CPU] reduce_chi2::diff_weighted: 4.10539 ms
[CPU] reduce_chi2::reduction: 1.47324 ms
[CPU] reduce_chi2_tot: 5.58562 ms
[CPU] chi2_imag::free_fint: 0.001282 ms
[CPU] chi2_image_tot: 889.037 ms

[CPU] chi2_imag::fftw_alloc: 0.002015 ms
[CPU] sample_image::copy_input: 52.8492 ms
[CPU] sample::1st_shift: 27.3851 ms
[CPU] sample::FFT: 691.194 ms
[CPU] sample::2nd_shift: 31.0417 ms
[CPU] uv_rotate_h: 1.50114 ms
[CPU] sample::interpolate: 56.9773 ms
[CPU] sample::apply_phase_sampled: 22.8867 ms
[CPU] sample_tot: 831.034 ms
[CPU] sample_image::free_data: 0.97916 ms
[CPU] sample_image_tot: 884.876 ms
[CPU] reduce_chi2::diff_weighted: 4.06393 ms
[CPU] reduce_chi2::reduction: 1.49436 ms
[CPU] reduce_chi2_tot: 5.56507 ms
[CPU] chi2_imag::free_fint: 0.001177 ms
[CPU] chi2_image_tot: 890.451 ms

[CPU] chi2_imag::fftw_alloc: 0.001717 ms
[CPU] sample_image::copy_input: 52.9885 ms
[CPU] sample::1st_shift: 28.3952 ms
[CPU] sample::FFT: 690.266 ms
[CPU] sample::2nd_shift: 30.6259 ms
[CPU] uv_rotate_h: 1.45078 ms
[CPU] sample::interpolate: 49.9747 ms
[CPU] sample::apply_phase_sampled: 20.9855 ms
[CPU] sample_tot: 821.753 ms
[CPU] sample_image::free_data: 0.944626 ms
[CPU] sample_image_tot: 875.698 ms
[CPU] reduce_chi2::diff_weighted: 3.78806 ms
[CPU] reduce_chi2::reduction: 1.31341 ms
[CPU] reduce_chi2_tot: 5.10931 ms
[CPU] chi2_imag::free_fint: 0.00107 ms
[CPU] chi2_image_tot: 880.818 ms

[CPU] chi2_imag::fftw_alloc: 0.00195 ms
[CPU] sample_image::copy_input: 52.8224 ms
[CPU] sample::1st_shift: 27.4372 ms
[CPU] sample::FFT: 691.227 ms
[CPU] sample::2nd_shift: 30.7093 ms
[CPU] uv_rotate_h: 1.51435 ms
[CPU] sample::interpolate: 51.0526 ms
[CPU] sample::apply_phase_sampled: 20.9767 ms
[CPU] sample_tot: 822.977 ms
[CPU] sample_image::free_data: 0.932904 ms
[CPU] sample_image_tot: 876.742 ms
[CPU] reduce_chi2::diff_weighted: 3.77401 ms
[CPU] reduce_chi2::reduction: 1.30456 ms
[CPU] reduce_chi2_tot: 5.08542 ms
[CPU] chi2_imag::free_fint: 0.00116 ms
[CPU] chi2_image_tot: 881.837 ms

[CPU] chi2_imag::fftw_alloc: 0.001735 ms
[CPU] sample_image::copy_input: 52.7921 ms
[CPU] sample::1st_shift: 27.3627 ms
[CPU] sample::FFT: 689.489 ms
[CPU] sample::2nd_shift: 30.3675 ms
[CPU] uv_rotate_h: 1.49776 ms
[CPU] sample::interpolate: 50.0051 ms
[CPU] sample::apply_phase_sampled: 20.9725 ms
[CPU] sample_tot: 819.747 ms
[CPU] sample_image::free_data: 0.935503 ms
[CPU] sample_image_tot: 873.488 ms
[CPU] reduce_chi2::diff_weighted: 3.81648 ms
[CPU] reduce_chi2::reduction: 1.31424 ms
[CPU] reduce_chi2_tot: 5.13734 ms
[CPU] chi2_imag::free_fint: 0.00118301 ms
[CPU] chi2_image_tot: 878.635 ms

[CPU] chi2_imag::fftw_alloc: 0.001864 ms
[CPU] sample_image::copy_input: 52.8356 ms
[CPU] sample::1st_shift: 27.4052 ms
[CPU] sample::FFT: 690.704 ms
[CPU] sample::2nd_shift: 29.9454 ms
[CPU] uv_rotate_h: 1.50287 ms
[CPU] sample::interpolate: 53.8581 ms
[CPU] sample::apply_phase_sampled: 22.2022 ms
[CPU] sample_tot: 825.667 ms
[CPU] sample_image::free_data: 0.929512 ms
[CPU] sample_image_tot: 879.443 ms
[CPU] reduce_chi2::diff_weighted: 3.7873 ms
[CPU] reduce_chi2::reduction: 1.30823 ms
[CPU] reduce_chi2_tot: 5.10261 ms
[CPU] chi2_imag::free_fint: 0.001143 ms
[CPU] chi2_image_tot: 884.555 ms

[CPU] chi2_imag::fftw_alloc: 0.001537 ms
[CPU] sample_image::copy_input: 52.9233 ms
[CPU] sample::1st_shift: 27.373 ms
[CPU] sample::FFT: 693.534 ms
[CPU] sample::2nd_shift: 31.3031 ms
[CPU] uv_rotate_h: 1.50531 ms
[CPU] sample::interpolate: 56.9579 ms
[CPU] sample::apply_phase_sampled: 23.897 ms
[CPU] sample_tot: 834.625 ms
[CPU] sample_image::free_data: 0.985392 ms
[CPU] sample_image_tot: 888.543 ms
[CPU] reduce_chi2::diff_weighted: 4.06632 ms
[CPU] reduce_chi2::reduction: 1.47131 ms
[CPU] reduce_chi2_tot: 5.54438 ms
[CPU] chi2_imag::free_fint: 0.001386 ms
[CPU] chi2_image_tot: 894.097 ms

[CPU] chi2_imag::fftw_alloc: 0.001927 ms
[CPU] sample_image::copy_input: 52.8366 ms
[CPU] sample::1st_shift: 27.5859 ms
[CPU] sample::FFT: 691.054 ms
[CPU] sample::2nd_shift: 30.5029 ms
[CPU] uv_rotate_h: 1.51085 ms
[CPU] sample::interpolate: 57.0311 ms
[CPU] sample::apply_phase_sampled: 22.6382 ms
[CPU] sample_tot: 830.373 ms
[CPU] sample_image::free_data: 0.979461 ms
[CPU] sample_image_tot: 884.201 ms
[CPU] reduce_chi2::diff_weighted: 4.11933 ms
[CPU] reduce_chi2::reduction: 1.47554 ms
[CPU] reduce_chi2_tot: 5.60163 ms
[CPU] chi2_imag::free_fint: 0.00127099 ms
[CPU] chi2_image_tot: 889.813 ms

[CPU] chi2_imag::fftw_alloc: 0.00167501 ms
[CPU] sample_image::copy_input: 53.0532 ms
[CPU] sample::1st_shift: 28.7214 ms
[CPU] sample::FFT: 691.517 ms
[CPU] sample::2nd_shift: 30.4607 ms
[CPU] uv_rotate_h: 1.5013 ms
[CPU] sample::interpolate: 51.6583 ms
[CPU] sample::apply_phase_sampled: 21.0236 ms
[CPU] sample_tot: 824.94 ms
[CPU] sample_image::free_data: 0.93193 ms
[CPU] sample_image_tot: 878.937 ms
[CPU] reduce_chi2::diff_weighted: 3.78099 ms
[CPU] reduce_chi2::reduction: 1.3084 ms
[CPU] reduce_chi2_tot: 5.09568 ms
[CPU] chi2_imag::free_fint: 0.00124001 ms
[CPU] chi2_image_tot: 884.043 ms

[CPU] chi2_imag::fftw_alloc: 0.001521 ms
[CPU] sample_image::copy_input: 52.8416 ms
[CPU] sample::1st_shift: 27.4011 ms
[CPU] sample::FFT: 690.358 ms
[CPU] sample::2nd_shift: 29.1798 ms
[CPU] uv_rotate_h: 1.52787 ms
[CPU] sample::interpolate: 56.9507 ms
[CPU] sample::apply_phase_sampled: 26.7891 ms
[CPU] sample_tot: 832.261 ms
[CPU] sample_image::free_data: 0.989184 ms
[CPU] sample_image_tot: 886.101 ms
[CPU] reduce_chi2::diff_weighted: 4.65017 ms
[CPU] reduce_chi2::reduction: 1.67008 ms
[CPU] reduce_chi2_tot: 6.32761 ms
[CPU] chi2_imag::free_fint: 0.001645 ms
[CPU] chi2_image_tot: 892.439 ms

[CPU] chi2_imag::fftw_alloc: 0.001835 ms
[CPU] sample_image::copy_input: 52.9584 ms
[CPU] sample::1st_shift: 27.3554 ms
[CPU] sample::FFT: 689.466 ms
[CPU] sample::2nd_shift: 32.6419 ms
[CPU] uv_rotate_h: 1.58054 ms
[CPU] sample::interpolate: 57.0358 ms
[CPU] sample::apply_phase_sampled: 25.5711 ms
[CPU] sample_tot: 833.704 ms
[CPU] sample_image::free_data: 0.978153 ms
[CPU] sample_image_tot: 887.653 ms
[CPU] reduce_chi2::diff_weighted: 4.2622 ms
[CPU] reduce_chi2::reduction: 1.66206 ms
[CPU] reduce_chi2_tot: 5.93183 ms
[CPU] chi2_imag::free_fint: 0.001507 ms
[CPU] chi2_image_tot: 893.595 ms
8192	1.000000e+06	float64	2	0	1.687682e+01	8.882536e-01	5.312896e-03	8.787156e-01
# |--> timings: [0.8983631459996104, 0.8877964200000861, 0.9001712489989586, 0.8914099610046833, 0.8937454719998641, 0.8849294999963604, 0.8870854470005725, 0.888726412995311, 0.8824877869992633, 0.8891135040030349, 0.8908145169989439, 0.880895664995478, 0.881914630997926, 0.8787155780009925, 0.8846321670062025, 0.8941732660023263, 0.8898922549997224, 0.8841231349942973, 0.8925164320025942, 0.8936755120012094]

[CPU] chi2_imag::fftw_alloc: 0.002579 ms
[CPU] sample_image::copy_input: 31.244 ms
[CPU] sample::1st_shift: 21.1102 ms
[CPU] sample::FFT: 353.783 ms
[CPU] sample::2nd_shift: 23.3083 ms
[CPU] uv_rotate_h: 1.11345 ms
[CPU] sample::interpolate: 29.4843 ms
[CPU] sample::apply_phase_sampled: 13.1018 ms
[CPU] sample_tot: 441.966 ms
[CPU] sample_image::free_data: 0.950757 ms
[CPU] sample_image_tot: 474.175 ms
[CPU] reduce_chi2::diff_weighted: 2.14776 ms
[CPU] reduce_chi2::reduction: 0.773191 ms
[CPU] reduce_chi2_tot: 2.92989 ms
[CPU] chi2_imag::free_fint: 0.001031 ms
[CPU] chi2_image_tot: 477.118 ms

[CPU] chi2_imag::fftw_alloc: 0.00178401 ms
[CPU] sample_image::copy_input: 30.4094 ms
[CPU] sample::1st_shift: 21.4544 ms
[CPU] sample::FFT: 349.886 ms
[CPU] sample::2nd_shift: 22.1687 ms
[CPU] uv_rotate_h: 1.13118 ms
[CPU] sample::interpolate: 29.1274 ms
[CPU] sample::apply_phase_sampled: 12.4989 ms
[CPU] sample_tot: 436.31 ms
[CPU] sample_image::free_data: 0.947513 ms
[CPU] sample_image_tot: 467.68 ms
[CPU] reduce_chi2::diff_weighted: 2.17891 ms
[CPU] reduce_chi2::reduction: 0.801857 ms
[CPU] reduce_chi2_tot: 2.98759 ms
[CPU] chi2_imag::free_fint: 0.001301 ms
[CPU] chi2_image_tot: 470.677 ms

[CPU] chi2_imag::fftw_alloc: 0.001723 ms
[CPU] sample_image::copy_input: 30.2735 ms
[CPU] sample::1st_shift: 21.4664 ms
[CPU] sample::FFT: 350.706 ms
[CPU] sample::2nd_shift: 21.638 ms
[CPU] uv_rotate_h: 1.11106 ms
[CPU] sample::interpolate: 29.166 ms
[CPU] sample::apply_phase_sampled: 12.9798 ms
[CPU] sample_tot: 437.116 ms
[CPU] sample_image::free_data: 0.945582 ms
[CPU] sample_image_tot: 468.345 ms
[CPU] reduce_chi2::diff_weighted: 2.1456 ms
[CPU] reduce_chi2::reduction: 0.771738 ms
[CPU] reduce_chi2_tot: 2.92416 ms
[CPU] chi2_imag::free_fint: 0.001007 ms
[CPU] chi2_image_tot: 471.279 ms

[CPU] chi2_imag::fftw_alloc: 0.001828 ms
[CPU] sample_image::copy_input: 30.3404 ms
[CPU] sample::1st_shift: 21.1653 ms
[CPU] sample::FFT: 349.813 ms
[CPU] sample::2nd_shift: 21.4798 ms
[CPU] uv_rotate_h: 1.10982 ms
[CPU] sample::interpolate: 29.2046 ms
[CPU] sample::apply_phase_sampled: 12.4433 ms
[CPU] sample_tot: 435.269 ms
[CPU] sample_image::free_data: 0.944142 ms
[CPU] sample_image_tot: 466.565 ms
[CPU] reduce_chi2::diff_weighted: 2.1455 ms
[CPU] reduce_chi2::reduction: 0.792153 ms
[CPU] reduce_chi2_tot: 2.94424 ms
[CPU] chi2_imag::free_fint: 0.00103701 ms
[CPU] chi2_image_tot: 469.519 ms

[CPU] chi2_imag::fftw_alloc: 0.001742 ms
[CPU] sample_image::copy_input: 30.4515 ms
[CPU] sample::1st_shift: 21.3286 ms
[CPU] sample::FFT: 353.527 ms
[CPU] sample::2nd_shift: 22.8191 ms
[CPU] uv_rotate_h: 1.10334 ms
[CPU] sample::interpolate: 29.1221 ms
[CPU] sample::apply_phase_sampled: 12.2921 ms
[CPU] sample_tot: 440.234 ms
[CPU] sample_image::free_data: 0.937194 ms
[CPU] sample_image_tot: 471.634 ms
[CPU] reduce_chi2::diff_weighted: 2.29699 ms
[CPU] reduce_chi2::reduction: 0.821529 ms
[CPU] reduce_chi2_tot: 3.12558 ms
[CPU] chi2_imag::free_fint: 0.001103 ms
[CPU] chi2_image_tot: 474.768 ms

[CPU] chi2_imag::fftw_alloc: 0.001694 ms
[CPU] sample_image::copy_input: 30.6764 ms
[CPU] sample::1st_shift: 20.998 ms
[CPU] sample::FFT: 350.17 ms
[CPU] sample::2nd_shift: 22.1151 ms
[CPU] uv_rotate_h: 1.1505 ms
[CPU] sample::interpolate: 29.5304 ms
[CPU] sample::apply_phase_sampled: 12.7279 ms
[CPU] sample_tot: 436.743 ms
[CPU] sample_image::free_data: 0.931048 ms
[CPU] sample_image_tot: 468.361 ms
[CPU] reduce_chi2::diff_weighted: 2.14916 ms
[CPU] reduce_chi2::reduction: 0.775928 ms
[CPU] reduce_chi2_tot: 2.9323 ms
[CPU] chi2_imag::free_fint: 0.001187 ms
[CPU] chi2_image_tot: 471.303 ms

[CPU] chi2_imag::fftw_alloc: 0.001801 ms
[CPU] sample_image::copy_input: 30.4325 ms
[CPU] sample::1st_shift: 20.8412 ms
[CPU] sample::FFT: 349.706 ms
[CPU] sample::2nd_shift: 22.4182 ms
[CPU] uv_rotate_h: 1.11271 ms
[CPU] sample::interpolate: 29.137 ms
[CPU] sample::apply_phase_sampled: 12.188 ms
[CPU] sample_tot: 435.452 ms
[CPU] sample_image::free_data: 0.969531 ms
[CPU] sample_image_tot: 466.867 ms
[CPU] reduce_chi2::diff_weighted: 2.13916 ms
[CPU] reduce_chi2::reduction: 0.792352 ms
[CPU] reduce_chi2_tot: 2.93815 ms
[CPU] chi2_imag::free_fint: 0.001199 ms
[CPU] chi2_image_tot: 469.815 ms

[CPU] chi2_imag::fftw_alloc: 0.001841 ms
[CPU] sample_image::copy_input: 30.4758 ms
[CPU] sample::1st_shift: 21.0094 ms
[CPU] sample::FFT: 353.609 ms
[CPU] sample::2nd_shift: 23.3909 ms
[CPU] uv_rotate_h: 1.13462 ms
[CPU] sample::interpolate: 29.1169 ms
[CPU] sample::apply_phase_sampled: 11.4299 ms
[CPU] sample_tot: 439.741 ms
[CPU] sample_image::free_data: 0.964133 ms
[CPU] sample_image_tot: 471.191 ms
[CPU] reduce_chi2::diff_weighted: 2.1155 ms
[CPU] reduce_chi2::reduction: 0.794299 ms
[CPU] reduce_chi2_tot: 2.91678 ms
[CPU] chi2_imag::free_fint: 0.001144 ms
[CPU] chi2_image_tot: 474.119 ms

[CPU] chi2_imag::fftw_alloc: 0.00146899 ms
[CPU] sample_image::copy_input: 30.5151 ms
[CPU] sample::1st_shift: 21.561 ms
[CPU] sample::FFT: 350.638 ms
[CPU] sample::2nd_shift: 22.8213 ms
[CPU] uv_rotate_h: 1.19896 ms
[CPU] sample::interpolate: 29.3751 ms
[CPU] sample::apply_phase_sampled: 12.1554 ms
[CPU] sample_tot: 437.797 ms
[CPU] sample_image::free_data: 0.951941 ms
[CPU] sample_image_tot: 469.276 ms
[CPU] reduce_chi2::diff_weighted: 2.61855 ms
[CPU] reduce_chi2::reduction: 0.915192 ms
[CPU] reduce_chi2_tot: 3.54067 ms
[CPU] chi2_imag::free_fint: 0.00110899 ms
[CPU] chi2_image_tot: 472.826 ms

[CPU] chi2_imag::fftw_alloc: 0.001368 ms
[CPU] sample_image::copy_input: 30.0404 ms
[CPU] sample::1st_shift: 21.2405 ms
[CPU] sample::FFT: 352.782 ms
[CPU] sample::2nd_shift: 22.2502 ms
[CPU] uv_rotate_h: 1.11294 ms
[CPU] sample::interpolate: 29.2551 ms
[CPU] sample::apply_phase_sampled: 12.2106 ms
[CPU] sample_tot: 438.891 ms
[CPU] sample_image::free_data: 0.956096 ms
[CPU] sample_image_tot: 469.898 ms
[CPU] reduce_chi2::diff_weighted: 2.14236 ms
[CPU] reduce_chi2::reduction: 0.771369 ms
[CPU] reduce_chi2_tot: 2.92018 ms
[CPU] chi2_imag::free_fint: 0.001288 ms
[CPU] chi2_image_tot: 472.827 ms

[CPU] chi2_imag::fftw_alloc: 0.001397 ms
[CPU] sample_image::copy_input: 30.5714 ms
[CPU] sample::1st_shift: 21.196 ms
[CPU] sample::FFT: 349.772 ms
[CPU] sample::2nd_shift: 21.8654 ms
[CPU] uv_rotate_h: 1.09983 ms
[CPU] sample::interpolate: 29.3635 ms
[CPU] sample::apply_phase_sampled: 13.2614 ms
[CPU] sample_tot: 436.609 ms
[CPU] sample_image::free_data: 0.944136 ms
[CPU] sample_image_tot: 468.137 ms
[CPU] reduce_chi2::diff_weighted: 2.13639 ms
[CPU] reduce_chi2::reduction: 0.789164 ms
[CPU] reduce_chi2_tot: 2.93255 ms
[CPU] chi2_imag::free_fint: 0.001078 ms
[CPU] chi2_image_tot: 471.079 ms

[CPU] chi2_imag::fftw_alloc: 0.002113 ms
[CPU] sample_image::copy_input: 30.39 ms
[CPU] sample::1st_shift: 21.2058 ms
[CPU] sample::FFT: 355.062 ms
[CPU] sample::2nd_shift: 22.6546 ms
[CPU] uv_rotate_h: 1.15915 ms
[CPU] sample::interpolate: 29.0725 ms
[CPU] sample::apply_phase_sampled: 12.1149 ms
[CPU] sample_tot: 441.313 ms
[CPU] sample_image::free_data: 0.936463 ms
[CPU] sample_image_tot: 472.65 ms
[CPU] reduce_chi2::diff_weighted: 2.52098 ms
[CPU] reduce_chi2::reduction: 0.879574 ms
[CPU] reduce_chi2_tot: 3.40717 ms
[CPU] chi2_imag::free_fint: 0.002029 ms
[CPU] chi2_image_tot: 476.067 ms

[CPU] chi2_imag::fftw_alloc: 0.001451 ms
[CPU] sample_image::copy_input: 30.6557 ms
[CPU] sample::1st_shift: 21.3942 ms
[CPU] sample::FFT: 350.303 ms
[CPU] sample::2nd_shift: 22.1308 ms
[CPU] uv_rotate_h: 1.11999 ms
[CPU] sample::interpolate: 29.6115 ms
[CPU] sample::apply_phase_sampled: 12.3274 ms
[CPU] sample_tot: 436.939 ms
[CPU] sample_image::free_data: 1.00341 ms
[CPU] sample_image_tot: 468.609 ms
[CPU] reduce_chi2::diff_weighted: 2.29227 ms
[CPU] reduce_chi2::reduction: 0.780696 ms
[CPU] reduce_chi2_tot: 3.08021 ms
[CPU] chi2_imag::free_fint: 0.001269 ms
[CPU] chi2_image_tot: 471.699 ms

[CPU] chi2_imag::fftw_alloc: 0.001753 ms
[CPU] sample_image::copy_input: 30.1359 ms
[CPU] sample::1st_shift: 21.3479 ms
[CPU] sample::FFT: 349.628 ms
[CPU] sample::2nd_shift: 22.3587 ms
[CPU] uv_rotate_h: 1.17926 ms
[CPU] sample::interpolate: 29.5632 ms
[CPU] sample::apply_phase_sampled: 12.5414 ms
[CPU] sample_tot: 436.667 ms
[CPU] sample_image::free_data: 0.969704 ms
[CPU] sample_image_tot: 467.784 ms
[CPU] reduce_chi2::diff_weighted: 2.14718 ms
[CPU] reduce_chi2::reduction: 0.77837 ms
[CPU] reduce_chi2_tot: 2.93214 ms
[CPU] chi2_imag::free_fint: 0.001178 ms
[CPU] chi2_image_tot: 470.725 ms

[CPU] chi2_imag::fftw_alloc: 0.00203 ms
[CPU] sample_image::copy_input: 30.3901 ms
[CPU] sample::1st_shift: 21.101 ms
[CPU] sample::FFT: 355.05 ms
[CPU] sample::2nd_shift: 22.65 ms
[CPU] uv_rotate_h: 1.1244 ms
[CPU] sample::interpolate: 29.0785 ms
[CPU] sample::apply_phase_sampled: 11.2081 ms
[CPU] sample_tot: 440.255 ms
[CPU] sample_image::free_data: 0.954963 ms
[CPU] sample_image_tot: 471.61 ms
[CPU] reduce_chi2::diff_weighted: 2.21653 ms
[CPU] reduce_chi2::reduction: 0.81642 ms
[CPU] reduce_chi2_tot: 3.0406 ms
[CPU] chi2_imag::free_fint: 0.001775 ms
[CPU] chi2_image_tot: 474.662 ms

[CPU] chi2_imag::fftw_alloc: 0.00167701 ms
[CPU] sample_image::copy_input: 30.6176 ms
[CPU] sample::1st_shift: 21.2093 ms
[CPU] sample::FFT: 350.021 ms
[CPU] sample::2nd_shift: 22.1808 ms
[CPU] uv_rotate_h: 1.15174 ms
[CPU] sample::interpolate: 29.4071 ms
[CPU] sample::apply_phase_sampled: 12.1827 ms
[CPU] sample_tot: 436.206 ms
[CPU] sample_image::free_data: 0.953969 ms
[CPU] sample_image_tot: 467.788 ms
[CPU] reduce_chi2::diff_weighted: 2.15922 ms
[CPU] reduce_chi2::reduction: 0.789177 ms
[CPU] reduce_chi2_tot: 2.95508 ms
[CPU] chi2_imag::free_fint: 0.00102 ms
[CPU] chi2_image_tot: 470.752 ms

[CPU] chi2_imag::fftw_alloc: 0.001913 ms
[CPU] sample_image::copy_input: 30.0282 ms
[CPU] sample::1st_shift: 21.3292 ms
[CPU] sample::FFT: 353.361 ms
[CPU] sample::2nd_shift: 22.1154 ms
[CPU] uv_rotate_h: 1.10049 ms
[CPU] sample::interpolate: 29.6049 ms
[CPU] sample::apply_phase_sampled: 13.121 ms
[CPU] sample_tot: 440.682 ms
[CPU] sample_image::free_data: 1.04755 ms
[CPU] sample_image_tot: 471.77 ms
[CPU] reduce_chi2::diff_weighted: 2.16463 ms
[CPU] reduce_chi2::reduction: 0.793404 ms
[CPU] reduce_chi2_tot: 2.96557 ms
[CPU] chi2_imag::free_fint: 0.00134599 ms
[CPU] chi2_image_tot: 474.745 ms

[CPU] chi2_imag::fftw_alloc: 0.001849 ms
[CPU] sample_image::copy_input: 30.3631 ms
[CPU] sample::1st_shift: 21.2834 ms
[CPU] sample::FFT: 350.212 ms
[CPU] sample::2nd_shift: 22.6008 ms
[CPU] uv_rotate_h: 1.09867 ms
[CPU] sample::interpolate: 29.5476 ms
[CPU] sample::apply_phase_sampled: 12.8468 ms
[CPU] sample_tot: 437.645 ms
[CPU] sample_image::free_data: 0.943283 ms
[CPU] sample_image_tot: 468.962 ms
[CPU] reduce_chi2::diff_weighted: 2.1365 ms
[CPU] reduce_chi2::reduction: 0.792854 ms
[CPU] reduce_chi2_tot: 2.93573 ms
[CPU] chi2_imag::free_fint: 0.001268 ms
[CPU] chi2_image_tot: 471.907 ms

[CPU] chi2_imag::fftw_alloc: 0.00208 ms
[CPU] sample_image::copy_input: 30.2012 ms
[CPU] sample::1st_shift: 21.2304 ms
[CPU] sample::FFT: 353.785 ms
[CPU] sample::2nd_shift: 22.4839 ms
[CPU] uv_rotate_h: 1.11946 ms
[CPU] sample::interpolate: 29.0903 ms
[CPU] sample::apply_phase_sampled: 11.7439 ms
[CPU] sample_tot: 439.496 ms
[CPU] sample_image::free_data: 0.935016 ms
[CPU] sample_image_tot: 470.642 ms
[CPU] reduce_chi2::diff_weighted: 2.43849 ms
[CPU] reduce_chi2::reduction: 0.836384 ms
[CPU] reduce_chi2_tot: 3.28121 ms
[CPU] chi2_imag::free_fint: 0.001216 ms
[CPU] chi2_image_tot: 473.933 ms

[CPU] chi2_imag::fftw_alloc: 0.001525 ms
[CPU] sample_image::copy_input: 30.6424 ms
[CPU] sample::1st_shift: 21.1601 ms
[CPU] sample::FFT: 350.015 ms
[CPU] sample::2nd_shift: 22.5399 ms
[CPU] uv_rotate_h: 1.12117 ms
[CPU] sample::interpolate: 29.734 ms
[CPU] sample::apply_phase_sampled: 13.1821 ms
[CPU] sample_tot: 437.802 ms
[CPU] sample_image::free_data: 0.929586 ms
[CPU] sample_image_tot: 469.384 ms
[CPU] reduce_chi2::diff_weighted: 2.42932 ms
[CPU] reduce_chi2::reduction: 0.803698 ms
[CPU] reduce_chi2_tot: 3.24006 ms
[CPU] chi2_imag::free_fint: 0.000970002 ms
[CPU] chi2_image_tot: 472.633 ms
8192	1.000000e+06	float64	4	0	8.977389e+00	4.724942e-01	1.815055e-03	4.695984e-01
# |--> timings: [0.47718051000265405, 0.4707530100058648, 0.4713549080042867, 0.4695984369973303, 0.47484565699414816, 0.47137847900012275, 0.4701819319961942, 0.47419684400665574, 0.4729019420046825, 0.4729023789986968, 0.47115537300123833, 0.47614366200286895, 0.471774216995982, 0.47080768599698786, 0.4747378639949602, 0.47082848099671537, 0.47482113700243644, 0.47198330699757207, 0.4740102249998017, 0.4730137489968911]

[CPU] chi2_imag::fftw_alloc: 0.001915 ms
[CPU] sample_image::copy_input: 39.7123 ms
[CPU] sample::1st_shift: 25.4432 ms
[CPU] sample::FFT: 370.063 ms
[CPU] sample::2nd_shift: 23.7417 ms
[CPU] uv_rotate_h: 1.312 ms
[CPU] sample::interpolate: 20.6005 ms
[CPU] sample::apply_phase_sampled: 8.74579 ms
[CPU] sample_tot: 449.968 ms
[CPU] sample_image::free_data: 0.979663 ms
[CPU] sample_image_tot: 490.677 ms
[CPU] reduce_chi2::diff_weighted: 1.50117 ms
[CPU] reduce_chi2::reduction: 0.85143 ms
[CPU] reduce_chi2_tot: 2.36003 ms
[CPU] chi2_imag::free_fint: 0.000989996 ms
[CPU] chi2_image_tot: 493.049 ms

[CPU] chi2_imag::fftw_alloc: 0.001859 ms
[CPU] sample_image::copy_input: 42.733 ms
[CPU] sample::1st_shift: 24.1069 ms
[CPU] sample::FFT: 362.412 ms
[CPU] sample::2nd_shift: 24.2107 ms
[CPU] uv_rotate_h: 1.29088 ms
[CPU] sample::interpolate: 21.9432 ms
[CPU] sample::apply_phase_sampled: 10.7401 ms
[CPU] sample_tot: 444.77 ms
[CPU] sample_image::free_data: 0.959539 ms
[CPU] sample_image_tot: 488.478 ms
[CPU] reduce_chi2::diff_weighted: 1.64771 ms
[CPU] reduce_chi2::reduction: 0.582198 ms
[CPU] reduce_chi2_tot: 2.23705 ms
[CPU] chi2_imag::free_fint: 0.00119999 ms
[CPU] chi2_image_tot: 490.725 ms

[CPU] chi2_imag::fftw_alloc: 0.001738 ms
[CPU] sample_image::copy_input: 35.3559 ms
[CPU] sample::1st_shift: 21.3697 ms
[CPU] sample::FFT: 237.321 ms
[CPU] sample::2nd_shift: 21.4918 ms
[CPU] uv_rotate_h: 1.12493 ms
[CPU] sample::interpolate: 19.9975 ms
[CPU] sample::apply_phase_sampled: 7.41996 ms
[CPU] sample_tot: 308.77 ms
[CPU] sample_image::free_data: 0.95239 ms
[CPU] sample_image_tot: 345.091 ms
[CPU] reduce_chi2::diff_weighted: 1.48047 ms
[CPU] reduce_chi2::reduction: 0.561703 ms
[CPU] reduce_chi2_tot: 2.04868 ms
[CPU] chi2_imag::free_fint: 0.001173 ms
[CPU] chi2_image_tot: 347.149 ms

[CPU] chi2_imag::fftw_alloc: 0.001353 ms
[CPU] sample_image::copy_input: 35.8127 ms
[CPU] sample::1st_shift: 21.0213 ms
[CPU] sample::FFT: 237.441 ms
[CPU] sample::2nd_shift: 20.9497 ms
[CPU] uv_rotate_h: 1.13341 ms
[CPU] sample::interpolate: 19.9703 ms
[CPU] sample::apply_phase_sampled: 7.3855 ms
[CPU] sample_tot: 307.954 ms
[CPU] sample_image::free_data: 0.967384 ms
[CPU] sample_image_tot: 344.746 ms
[CPU] reduce_chi2::diff_weighted: 1.54576 ms
[CPU] reduce_chi2::reduction: 0.56816 ms
[CPU] reduce_chi2_tot: 2.1205 ms
[CPU] chi2_imag::free_fint: 0.0012 ms
[CPU] chi2_image_tot: 346.876 ms

[CPU] chi2_imag::fftw_alloc: 0.001671 ms
[CPU] sample_image::copy_input: 35.6882 ms
[CPU] sample::1st_shift: 21.2612 ms
[CPU] sample::FFT: 237.391 ms
[CPU] sample::2nd_shift: 21.0786 ms
[CPU] uv_rotate_h: 1.15332 ms
[CPU] sample::interpolate: 19.8804 ms
[CPU] sample::apply_phase_sampled: 7.45394 ms
[CPU] sample_tot: 308.259 ms
[CPU] sample_image::free_data: 0.938436 ms
[CPU] sample_image_tot: 344.898 ms
[CPU] reduce_chi2::diff_weighted: 1.48058 ms
[CPU] reduce_chi2::reduction: 0.566543 ms
[CPU] reduce_chi2_tot: 2.05398 ms
[CPU] chi2_imag::free_fint: 0.001529 ms
[CPU] chi2_image_tot: 346.962 ms

[CPU] chi2_imag::fftw_alloc: 0.001546 ms
[CPU] sample_image::copy_input: 35.7652 ms
[CPU] sample::1st_shift: 21.0722 ms
[CPU] sample::FFT: 237.188 ms
[CPU] sample::2nd_shift: 21.0279 ms
[CPU] uv_rotate_h: 1.10997 ms
[CPU] sample::interpolate: 19.946 ms
[CPU] sample::apply_phase_sampled: 7.58482 ms
[CPU] sample_tot: 307.975 ms
[CPU] sample_image::free_data: 0.926015 ms
[CPU] sample_image_tot: 344.682 ms
[CPU] reduce_chi2::diff_weighted: 1.51766 ms
[CPU] reduce_chi2::reduction: 0.54867 ms
[CPU] reduce_chi2_tot: 2.07276 ms
[CPU] chi2_imag::free_fint: 0.001348 ms
[CPU] chi2_image_tot: 346.764 ms

[CPU] chi2_imag::fftw_alloc: 0.001744 ms
[CPU] sample_image::copy_input: 35.8553 ms
[CPU] sample::1st_shift: 21.1782 ms
[CPU] sample::FFT: 237.395 ms
[CPU] sample::2nd_shift: 21.2843 ms
[CPU] uv_rotate_h: 1.09834 ms
[CPU] sample::interpolate: 20.0042 ms
[CPU] sample::apply_phase_sampled: 7.39663 ms
[CPU] sample_tot: 308.407 ms
[CPU] sample_image::free_data: 0.916912 ms
[CPU] sample_image_tot: 345.194 ms
[CPU] reduce_chi2::diff_weighted: 1.48409 ms
[CPU] reduce_chi2::reduction: 0.575086 ms
[CPU] reduce_chi2_tot: 2.06566 ms
[CPU] chi2_imag::free_fint: 0.001626 ms
[CPU] chi2_image_tot: 347.27 ms

[CPU] chi2_imag::fftw_alloc: 0.002066 ms
[CPU] sample_image::copy_input: 35.4867 ms
[CPU] sample::1st_shift: 21.1785 ms
[CPU] sample::FFT: 237.211 ms
[CPU] sample::2nd_shift: 21.076 ms
[CPU] uv_rotate_h: 1.15509 ms
[CPU] sample::interpolate: 20.0442 ms
[CPU] sample::apply_phase_sampled: 7.77838 ms
[CPU] sample_tot: 308.491 ms
[CPU] sample_image::free_data: 0.908824 ms
[CPU] sample_image_tot: 344.9 ms
[CPU] reduce_chi2::diff_weighted: 1.53604 ms
[CPU] reduce_chi2::reduction: 0.547291 ms
[CPU] reduce_chi2_tot: 2.09036 ms
[CPU] chi2_imag::free_fint: 0.001176 ms
[CPU] chi2_image_tot: 347 ms

[CPU] chi2_imag::fftw_alloc: 0.001892 ms
[CPU] sample_image::copy_input: 35.5317 ms
[CPU] sample::1st_shift: 21.2011 ms
[CPU] sample::FFT: 239.055 ms
[CPU] sample::2nd_shift: 20.9886 ms
[CPU] uv_rotate_h: 1.11723 ms
[CPU] sample::interpolate: 19.9307 ms
[CPU] sample::apply_phase_sampled: 7.36483 ms
[CPU] sample_tot: 309.706 ms
[CPU] sample_image::free_data: 0.899233 ms
[CPU] sample_image_tot: 346.149 ms
[CPU] reduce_chi2::diff_weighted: 1.49575 ms
[CPU] reduce_chi2::reduction: 0.563505 ms
[CPU] reduce_chi2_tot: 2.06591 ms
[CPU] chi2_imag::free_fint: 0.001307 ms
[CPU] chi2_image_tot: 348.226 ms

[CPU] chi2_imag::fftw_alloc: 0.00180001 ms
[CPU] sample_image::copy_input: 35.5418 ms
[CPU] sample::1st_shift: 21.1925 ms
[CPU] sample::FFT: 239.645 ms
[CPU] sample::2nd_shift: 21.0656 ms
[CPU] uv_rotate_h: 1.1035 ms
[CPU] sample::interpolate: 19.9758 ms
[CPU] sample::apply_phase_sampled: 7.76689 ms
[CPU] sample_tot: 310.79 ms
[CPU] sample_image::free_data: 0.843031 ms
[CPU] sample_image_tot: 347.185 ms
[CPU] reduce_chi2::diff_weighted: 1.54378 ms
[CPU] reduce_chi2::reduction: 0.561208 ms
[CPU] reduce_chi2_tot: 2.11144 ms
[CPU] chi2_imag::free_fint: 0.001159 ms
[CPU] chi2_image_tot: 349.306 ms

[CPU] chi2_imag::fftw_alloc: 0.001746 ms
[CPU] sample_image::copy_input: 35.5249 ms
[CPU] sample::1st_shift: 21.2605 ms
[CPU] sample::FFT: 237.182 ms
[CPU] sample::2nd_shift: 21.3866 ms
[CPU] uv_rotate_h: 1.11996 ms
[CPU] sample::interpolate: 19.9186 ms
[CPU] sample::apply_phase_sampled: 7.3843 ms
[CPU] sample_tot: 308.293 ms
[CPU] sample_image::free_data: 0.883117 ms
[CPU] sample_image_tot: 344.713 ms
[CPU] reduce_chi2::diff_weighted: 1.47643 ms
[CPU] reduce_chi2::reduction: 0.57619 ms
[CPU] reduce_chi2_tot: 2.05959 ms
[CPU] chi2_imag::free_fint: 0.001415 ms
[CPU] chi2_image_tot: 346.782 ms

[CPU] chi2_imag::fftw_alloc: 0.00132999 ms
[CPU] sample_image::copy_input: 35.5561 ms
[CPU] sample::1st_shift: 21.1304 ms
[CPU] sample::FFT: 239.555 ms
[CPU] sample::2nd_shift: 21.3337 ms
[CPU] uv_rotate_h: 1.11686 ms
[CPU] sample::interpolate: 19.9025 ms
[CPU] sample::apply_phase_sampled: 7.41375 ms
[CPU] sample_tot: 310.501 ms
[CPU] sample_image::free_data: 0.871556 ms
[CPU] sample_image_tot: 346.94 ms
[CPU] reduce_chi2::diff_weighted: 1.48702 ms
[CPU] reduce_chi2::reduction: 0.54457 ms
[CPU] reduce_chi2_tot: 2.03788 ms
[CPU] chi2_imag::free_fint: 0.001011 ms
[CPU] chi2_image_tot: 348.987 ms

[CPU] chi2_imag::fftw_alloc: 0.001612 ms
[CPU] sample_image::copy_input: 35.7218 ms
[CPU] sample::1st_shift: 21.1788 ms
[CPU] sample::FFT: 239.107 ms
[CPU] sample::2nd_shift: 21.2786 ms
[CPU] uv_rotate_h: 1.14524 ms
[CPU] sample::interpolate: 19.9398 ms
[CPU] sample::apply_phase_sampled: 7.37984 ms
[CPU] sample_tot: 310.07 ms
[CPU] sample_image::free_data: 0.864207 ms
[CPU] sample_image_tot: 346.667 ms
[CPU] reduce_chi2::diff_weighted: 1.49289 ms
[CPU] reduce_chi2::reduction: 0.565199 ms
[CPU] reduce_chi2_tot: 2.06505 ms
[CPU] chi2_imag::free_fint: 0.001469 ms
[CPU] chi2_image_tot: 348.742 ms

[CPU] chi2_imag::fftw_alloc: 0.001761 ms
[CPU] sample_image::copy_input: 35.6477 ms
[CPU] sample::1st_shift: 21.1829 ms
[CPU] sample::FFT: 238.843 ms
[CPU] sample::2nd_shift: 21.2796 ms
[CPU] uv_rotate_h: 1.14226 ms
[CPU] sample::interpolate: 19.9542 ms
[CPU] sample::apply_phase_sampled: 7.4298 ms
[CPU] sample_tot: 309.873 ms
[CPU] sample_image::free_data: 0.861639 ms
[CPU] sample_image_tot: 346.394 ms
[CPU] reduce_chi2::diff_weighted: 1.49838 ms
[CPU] reduce_chi2::reduction: 0.54167 ms
[CPU] reduce_chi2_tot: 2.0469 ms
[CPU] chi2_imag::free_fint: 0.001251 ms
[CPU] chi2_image_tot: 348.451 ms

[CPU] chi2_imag::fftw_alloc: 0.001631 ms
[CPU] sample_image::copy_input: 35.6823 ms
[CPU] sample::1st_shift: 21.1397 ms
[CPU] sample::FFT: 237.988 ms
[CPU] sample::2nd_shift: 21.1294 ms
[CPU] uv_rotate_h: 1.10048 ms
[CPU] sample::interpolate: 19.8286 ms
[CPU] sample::apply_phase_sampled: 7.62058 ms
[CPU] sample_tot: 308.851 ms
[CPU] sample_image::free_data: 0.929676 ms
[CPU] sample_image_tot: 345.474 ms
[CPU] reduce_chi2::diff_weighted: 1.50827 ms
[CPU] reduce_chi2::reduction: 0.560024 ms
[CPU] reduce_chi2_tot: 2.07521 ms
[CPU] chi2_imag::free_fint: 0.001156 ms
[CPU] chi2_image_tot: 347.559 ms

[CPU] chi2_imag::fftw_alloc: 0.001439 ms
[CPU] sample_image::copy_input: 35.8267 ms
[CPU] sample::1st_shift: 21.2034 ms
[CPU] sample::FFT: 239.466 ms
[CPU] sample::2nd_shift: 21.2998 ms
[CPU] uv_rotate_h: 1.12146 ms
[CPU] sample::interpolate: 19.8717 ms
[CPU] sample::apply_phase_sampled: 7.53029 ms
[CPU] sample_tot: 310.532 ms
[CPU] sample_image::free_data: 0.960272 ms
[CPU] sample_image_tot: 347.33 ms
[CPU] reduce_chi2::diff_weighted: 1.49605 ms
[CPU] reduce_chi2::reduction: 0.570699 ms
[CPU] reduce_chi2_tot: 2.07381 ms
[CPU] chi2_imag::free_fint: 0.001129 ms
[CPU] chi2_image_tot: 349.413 ms

[CPU] chi2_imag::fftw_alloc: 0.001841 ms
[CPU] sample_image::copy_input: 35.4407 ms
[CPU] sample::1st_shift: 21.1993 ms
[CPU] sample::FFT: 237.197 ms
[CPU] sample::2nd_shift: 21.2681 ms
[CPU] uv_rotate_h: 1.11212 ms
[CPU] sample::interpolate: 19.9222 ms
[CPU] sample::apply_phase_sampled: 7.60155 ms
[CPU] sample_tot: 308.346 ms
[CPU] sample_image::free_data: 0.953708 ms
[CPU] sample_image_tot: 344.752 ms
[CPU] reduce_chi2::diff_weighted: 1.53324 ms
[CPU] reduce_chi2::reduction: 0.550685 ms
[CPU] reduce_chi2_tot: 2.09098 ms
[CPU] chi2_imag::free_fint: 0.001764 ms
[CPU] chi2_image_tot: 346.853 ms

[CPU] chi2_imag::fftw_alloc: 0.001663 ms
[CPU] sample_image::copy_input: 35.733 ms
[CPU] sample::1st_shift: 21.322 ms
[CPU] sample::FFT: 242.374 ms
[CPU] sample::2nd_shift: 21.287 ms
[CPU] uv_rotate_h: 1.08822 ms
[CPU] sample::interpolate: 19.8962 ms
[CPU] sample::apply_phase_sampled: 7.39377 ms
[CPU] sample_tot: 313.402 ms
[CPU] sample_image::free_data: 0.941501 ms
[CPU] sample_image_tot: 350.088 ms
[CPU] reduce_chi2::diff_weighted: 1.49445 ms
[CPU] reduce_chi2::reduction: 0.567618 ms
[CPU] reduce_chi2_tot: 2.0691 ms
[CPU] chi2_imag::free_fint: 0.00124 ms
[CPU] chi2_image_tot: 352.166 ms

[CPU] chi2_imag::fftw_alloc: 0.00138801 ms
[CPU] sample_image::copy_input: 35.8156 ms
[CPU] sample::1st_shift: 21.2572 ms
[CPU] sample::FFT: 237.564 ms
[CPU] sample::2nd_shift: 21.1776 ms
[CPU] uv_rotate_h: 1.10853 ms
[CPU] sample::interpolate: 19.8791 ms
[CPU] sample::apply_phase_sampled: 7.58576 ms
[CPU] sample_tot: 308.613 ms
[CPU] sample_image::free_data: 0.933317 ms
[CPU] sample_image_tot: 345.373 ms
[CPU] reduce_chi2::diff_weighted: 1.50395 ms
[CPU] reduce_chi2::reduction: 0.538034 ms
[CPU] reduce_chi2_tot: 2.04884 ms
[CPU] chi2_imag::free_fint: 0.001171 ms
[CPU] chi2_image_tot: 347.431 ms

[CPU] chi2_imag::fftw_alloc: 0.001921 ms
[CPU] sample_image::copy_input: 35.5416 ms
[CPU] sample::1st_shift: 21.2513 ms
[CPU] sample::FFT: 237.379 ms
[CPU] sample::2nd_shift: 21.0777 ms
[CPU] uv_rotate_h: 1.09341 ms
[CPU] sample::interpolate: 19.8489 ms
[CPU] sample::apply_phase_sampled: 7.40276 ms
[CPU] sample_tot: 308.096 ms
[CPU] sample_image::free_data: 0.932102 ms
[CPU] sample_image_tot: 344.581 ms
[CPU] reduce_chi2::diff_weighted: 1.47701 ms
[CPU] reduce_chi2::reduction: 0.550949 ms
[CPU] reduce_chi2_tot: 2.03448 ms
[CPU] chi2_imag::free_fint: 0.00132099 ms
[CPU] chi2_image_tot: 346.625 ms
8192	1.000000e+06	float64	6	0	6.755079e+00	3.555305e-01	3.191133e-02	3.467076e-01
# |--> timings: [0.4931068759979098, 0.49080137200508034, 0.3472271249993355, 0.3469536300035543, 0.3470384190004552, 0.34684520900191274, 0.34734694399958244, 0.3473939600007725, 0.34830284000054235, 0.34938300299836555, 0.346857436998107, 0.3490637310023885, 0.3488243959945976, 0.34852781600056915, 0.347635640995577, 0.3494903879982303, 0.3469292320005479, 0.35224176100018667, 0.34750894600438187, 0.346707607001008]

[CPU] chi2_imag::fftw_alloc: 0.00201901 ms
[CPU] sample_image::copy_input: 43.9216 ms
[CPU] sample::1st_shift: 23.7706 ms
[CPU] sample::FFT: 288.952 ms
[CPU] sample::2nd_shift: 22.382 ms
[CPU] uv_rotate_h: 1.20151 ms
[CPU] sample::interpolate: 16.3884 ms
[CPU] sample::apply_phase_sampled: 6.58439 ms
[CPU] sample_tot: 359.342 ms
[CPU] sample_image::free_data: 1.03925 ms
[CPU] sample_image_tot: 404.323 ms
[CPU] reduce_chi2::diff_weighted: 1.33959 ms
[CPU] reduce_chi2::reduction: 0.665723 ms
[CPU] reduce_chi2_tot: 2.01997 ms
[CPU] chi2_imag::free_fint: 0.00148 ms
[CPU] chi2_image_tot: 406.356 ms

[CPU] chi2_imag::fftw_alloc: 0.001701 ms
[CPU] sample_image::copy_input: 42.2117 ms
[CPU] sample::1st_shift: 22.4275 ms
[CPU] sample::FFT: 263.183 ms
[CPU] sample::2nd_shift: 21.9797 ms
[CPU] uv_rotate_h: 1.23805 ms
[CPU] sample::interpolate: 15.8803 ms
[CPU] sample::apply_phase_sampled: 6.58114 ms
[CPU] sample_tot: 331.353 ms
[CPU] sample_image::free_data: 1.04428 ms
[CPU] sample_image_tot: 374.626 ms
[CPU] reduce_chi2::diff_weighted: 1.31783 ms
[CPU] reduce_chi2::reduction: 0.648996 ms
[CPU] reduce_chi2_tot: 1.98036 ms
[CPU] chi2_imag::free_fint: 0.001338 ms
[CPU] chi2_image_tot: 376.618 ms

[CPU] chi2_imag::fftw_alloc: 0.00177501 ms
[CPU] sample_image::copy_input: 42.5444 ms
[CPU] sample::1st_shift: 22.4448 ms
[CPU] sample::FFT: 281.227 ms
[CPU] sample::2nd_shift: 22.0337 ms
[CPU] uv_rotate_h: 1.20115 ms
[CPU] sample::interpolate: 16.0749 ms
[CPU] sample::apply_phase_sampled: 6.57489 ms
[CPU] sample_tot: 349.615 ms
[CPU] sample_image::free_data: 1.03822 ms
[CPU] sample_image_tot: 393.217 ms
[CPU] reduce_chi2::diff_weighted: 1.3545 ms
[CPU] reduce_chi2::reduction: 0.666032 ms
[CPU] reduce_chi2_tot: 2.03522 ms
[CPU] chi2_imag::free_fint: 0.00179101 ms
[CPU] chi2_image_tot: 395.265 ms

[CPU] chi2_imag::fftw_alloc: 0.001629 ms
[CPU] sample_image::copy_input: 42.2005 ms
[CPU] sample::1st_shift: 22.6103 ms
[CPU] sample::FFT: 281.158 ms
[CPU] sample::2nd_shift: 22.1256 ms
[CPU] uv_rotate_h: 1.21826 ms
[CPU] sample::interpolate: 15.8159 ms
[CPU] sample::apply_phase_sampled: 6.56734 ms
[CPU] sample_tot: 349.552 ms
[CPU] sample_image::free_data: 1.03571 ms
[CPU] sample_image_tot: 392.804 ms
[CPU] reduce_chi2::diff_weighted: 1.32532 ms
[CPU] reduce_chi2::reduction: 0.663148 ms
[CPU] reduce_chi2_tot: 2.00215 ms
[CPU] chi2_imag::free_fint: 0.001577 ms
[CPU] chi2_image_tot: 394.818 ms

[CPU] chi2_imag::fftw_alloc: 0.002101 ms
[CPU] sample_image::copy_input: 42.5398 ms
[CPU] sample::1st_shift: 22.7697 ms
[CPU] sample::FFT: 268.598 ms
[CPU] sample::2nd_shift: 21.887 ms
[CPU] uv_rotate_h: 1.15338 ms
[CPU] sample::interpolate: 16.4619 ms
[CPU] sample::apply_phase_sampled: 6.57506 ms
[CPU] sample_tot: 337.5 ms
[CPU] sample_image::free_data: 1.0041 ms
[CPU] sample_image_tot: 381.058 ms
[CPU] reduce_chi2::diff_weighted: 1.3103 ms
[CPU] reduce_chi2::reduction: 0.653183 ms
[CPU] reduce_chi2_tot: 1.97028 ms
[CPU] chi2_imag::free_fint: 0.001715 ms
[CPU] chi2_image_tot: 383.039 ms

[CPU] chi2_imag::fftw_alloc: 0.00203 ms
[CPU] sample_image::copy_input: 40.4233 ms
[CPU] sample::1st_shift: 21.9389 ms
[CPU] sample::FFT: 284.66 ms
[CPU] sample::2nd_shift: 21.5362 ms
[CPU] uv_rotate_h: 1.13603 ms
[CPU] sample::interpolate: 15.9916 ms
[CPU] sample::apply_phase_sampled: 6.5674 ms
[CPU] sample_tot: 351.885 ms
[CPU] sample_image::free_data: 0.992275 ms
[CPU] sample_image_tot: 393.317 ms
[CPU] reduce_chi2::diff_weighted: 1.31619 ms
[CPU] reduce_chi2::reduction: 0.647507 ms
[CPU] reduce_chi2_tot: 1.97086 ms
[CPU] chi2_imag::free_fint: 0.001419 ms
[CPU] chi2_image_tot: 395.299 ms

[CPU] chi2_imag::fftw_alloc: 0.001511 ms
[CPU] sample_image::copy_input: 39.8526 ms
[CPU] sample::1st_shift: 21.6438 ms
[CPU] sample::FFT: 284.708 ms
[CPU] sample::2nd_shift: 21.3466 ms
[CPU] uv_rotate_h: 1.11924 ms
[CPU] sample::interpolate: 16.4838 ms
[CPU] sample::apply_phase_sampled: 6.57937 ms
[CPU] sample_tot: 351.937 ms
[CPU] sample_image::free_data: 1.00036 ms
[CPU] sample_image_tot: 392.807 ms
[CPU] reduce_chi2::diff_weighted: 1.30027 ms
[CPU] reduce_chi2::reduction: 0.656208 ms
[CPU] reduce_chi2_tot: 1.96357 ms
[CPU] chi2_imag::free_fint: 0.001334 ms
[CPU] chi2_image_tot: 394.78 ms

[CPU] chi2_imag::fftw_alloc: 0.001615 ms
[CPU] sample_image::copy_input: 39.9891 ms
[CPU] sample::1st_shift: 21.5657 ms
[CPU] sample::FFT: 284.632 ms
[CPU] sample::2nd_shift: 21.3823 ms
[CPU] uv_rotate_h: 1.16396 ms
[CPU] sample::interpolate: 16.3856 ms
[CPU] sample::apply_phase_sampled: 6.56783 ms
[CPU] sample_tot: 351.758 ms
[CPU] sample_image::free_data: 1.01903 ms
[CPU] sample_image_tot: 392.784 ms
[CPU] reduce_chi2::diff_weighted: 1.27316 ms
[CPU] reduce_chi2::reduction: 0.647472 ms
[CPU] reduce_chi2_tot: 1.93093 ms
[CPU] chi2_imag::free_fint: 0.001648 ms
[CPU] chi2_image_tot: 394.725 ms

[CPU] chi2_imag::fftw_alloc: 0.002059 ms
[CPU] sample_image::copy_input: 40.2566 ms
[CPU] sample::1st_shift: 21.7593 ms
[CPU] sample::FFT: 286.728 ms
[CPU] sample::2nd_shift: 21.5826 ms
[CPU] uv_rotate_h: 1.17443 ms
[CPU] sample::interpolate: 16.3726 ms
[CPU] sample::apply_phase_sampled: 6.54872 ms
[CPU] sample_tot: 354.226 ms
[CPU] sample_image::free_data: 1.04101 ms
[CPU] sample_image_tot: 395.54 ms
[CPU] reduce_chi2::diff_weighted: 1.3141 ms
[CPU] reduce_chi2::reduction: 0.652909 ms
[CPU] reduce_chi2_tot: 1.97748 ms
[CPU] chi2_imag::free_fint: 0.001055 ms
[CPU] chi2_image_tot: 397.53 ms

[CPU] chi2_imag::fftw_alloc: 0.0018 ms
[CPU] sample_image::copy_input: 43.3058 ms
[CPU] sample::1st_shift: 23.3064 ms
[CPU] sample::FFT: 281.421 ms
[CPU] sample::2nd_shift: 21.7256 ms
[CPU] uv_rotate_h: 1.17789 ms
[CPU] sample::interpolate: 16.4634 ms
[CPU] sample::apply_phase_sampled: 6.57756 ms
[CPU] sample_tot: 350.734 ms
[CPU] sample_image::free_data: 1.01317 ms
[CPU] sample_image_tot: 395.073 ms
[CPU] reduce_chi2::diff_weighted: 1.29227 ms
[CPU] reduce_chi2::reduction: 0.664507 ms
[CPU] reduce_chi2_tot: 1.97071 ms
[CPU] chi2_imag::free_fint: 0.001505 ms
[CPU] chi2_image_tot: 397.055 ms

[CPU] chi2_imag::fftw_alloc: 0.001774 ms
[CPU] sample_image::copy_input: 39.6834 ms
[CPU] sample::1st_shift: 21.6817 ms
[CPU] sample::FFT: 281.733 ms
[CPU] sample::2nd_shift: 21.5086 ms
[CPU] uv_rotate_h: 1.16958 ms
[CPU] sample::interpolate: 16.4528 ms
[CPU] sample::apply_phase_sampled: 6.57712 ms
[CPU] sample_tot: 349.177 ms
[CPU] sample_image::free_data: 1.04709 ms
[CPU] sample_image_tot: 389.924 ms
[CPU] reduce_chi2::diff_weighted: 1.30016 ms
[CPU] reduce_chi2::reduction: 0.662525 ms
[CPU] reduce_chi2_tot: 1.97671 ms
[CPU] chi2_imag::free_fint: 0.001297 ms
[CPU] chi2_image_tot: 391.912 ms

[CPU] chi2_imag::fftw_alloc: 0.001529 ms
[CPU] sample_image::copy_input: 40.3003 ms
[CPU] sample::1st_shift: 21.6934 ms
[CPU] sample::FFT: 281.587 ms
[CPU] sample::2nd_shift: 21.4129 ms
[CPU] uv_rotate_h: 1.17117 ms
[CPU] sample::interpolate: 16.6098 ms
[CPU] sample::apply_phase_sampled: 6.56998 ms
[CPU] sample_tot: 349.1 ms
[CPU] sample_image::free_data: 1.0442 ms
[CPU] sample_image_tot: 390.461 ms
[CPU] reduce_chi2::diff_weighted: 1.32359 ms
[CPU] reduce_chi2::reduction: 0.665482 ms
[CPU] reduce_chi2_tot: 2.00284 ms
[CPU] chi2_imag::free_fint: 0.001467 ms
[CPU] chi2_image_tot: 392.476 ms

[CPU] chi2_imag::fftw_alloc: 0.001646 ms
[CPU] sample_image::copy_input: 40.6438 ms
[CPU] sample::1st_shift: 22.6283 ms
[CPU] sample::FFT: 281.626 ms
[CPU] sample::2nd_shift: 22.6057 ms
[CPU] uv_rotate_h: 1.2146 ms
[CPU] sample::interpolate: 16.1383 ms
[CPU] sample::apply_phase_sampled: 6.56569 ms
[CPU] sample_tot: 350.835 ms
[CPU] sample_image::free_data: 1.04531 ms
[CPU] sample_image_tot: 392.541 ms
[CPU] reduce_chi2::diff_weighted: 1.31266 ms
[CPU] reduce_chi2::reduction: 0.653058 ms
[CPU] reduce_chi2_tot: 1.97973 ms
[CPU] chi2_imag::free_fint: 0.001399 ms
[CPU] chi2_image_tot: 394.532 ms

[CPU] chi2_imag::fftw_alloc: 0.001846 ms
[CPU] sample_image::copy_input: 42.572 ms
[CPU] sample::1st_shift: 22.5013 ms
[CPU] sample::FFT: 265.033 ms
[CPU] sample::2nd_shift: 23.1172 ms
[CPU] uv_rotate_h: 1.20831 ms
[CPU] sample::interpolate: 16.6666 ms
[CPU] sample::apply_phase_sampled: 6.56376 ms
[CPU] sample_tot: 335.145 ms
[CPU] sample_image::free_data: 0.998489 ms
[CPU] sample_image_tot: 378.733 ms
[CPU] reduce_chi2::diff_weighted: 1.30218 ms
[CPU] reduce_chi2::reduction: 0.642043 ms
[CPU] reduce_chi2_tot: 1.95794 ms
[CPU] chi2_imag::free_fint: 0.001291 ms
[CPU] chi2_image_tot: 380.704 ms

[CPU] chi2_imag::fftw_alloc: 0.001619 ms
[CPU] sample_image::copy_input: 42.3166 ms
[CPU] sample::1st_shift: 22.3621 ms
[CPU] sample::FFT: 277.499 ms
[CPU] sample::2nd_shift: 22.6503 ms
[CPU] uv_rotate_h: 1.21383 ms
[CPU] sample::interpolate: 16.4265 ms
[CPU] sample::apply_phase_sampled: 6.58749 ms
[CPU] sample_tot: 346.796 ms
[CPU] sample_image::free_data: 1.01944 ms
[CPU] sample_image_tot: 390.148 ms
[CPU] reduce_chi2::diff_weighted: 1.31234 ms
[CPU] reduce_chi2::reduction: 0.657496 ms
[CPU] reduce_chi2_tot: 1.98406 ms
[CPU] chi2_imag::free_fint: 0.001178 ms
[CPU] chi2_image_tot: 392.143 ms

[CPU] chi2_imag::fftw_alloc: 0.001711 ms
[CPU] sample_image::copy_input: 42.3613 ms
[CPU] sample::1st_shift: 22.7756 ms
[CPU] sample::FFT: 276.654 ms
[CPU] sample::2nd_shift: 22.2101 ms
[CPU] uv_rotate_h: 1.20435 ms
[CPU] sample::interpolate: 16.0853 ms
[CPU] sample::apply_phase_sampled: 6.56749 ms
[CPU] sample_tot: 345.556 ms
[CPU] sample_image::free_data: 1.03419 ms
[CPU] sample_image_tot: 388.968 ms
[CPU] reduce_chi2::diff_weighted: 1.34397 ms
[CPU] reduce_chi2::reduction: 0.658234 ms
[CPU] reduce_chi2_tot: 2.01645 ms
[CPU] chi2_imag::free_fint: 0.001439 ms
[CPU] chi2_image_tot: 390.997 ms

[CPU] chi2_imag::fftw_alloc: 0.00154 ms
[CPU] sample_image::copy_input: 42.0231 ms
[CPU] sample::1st_shift: 22.4941 ms
[CPU] sample::FFT: 269.649 ms
[CPU] sample::2nd_shift: 22.0981 ms
[CPU] uv_rotate_h: 1.22254 ms
[CPU] sample::interpolate: 15.6868 ms
[CPU] sample::apply_phase_sampled: 6.57155 ms
[CPU] sample_tot: 337.778 ms
[CPU] sample_image::free_data: 1.01432 ms
[CPU] sample_image_tot: 380.834 ms
[CPU] reduce_chi2::diff_weighted: 1.32409 ms
[CPU] reduce_chi2::reduction: 0.6448 ms
[CPU] reduce_chi2_tot: 1.98333 ms
[CPU] chi2_imag::free_fint: 0.001263 ms
[CPU] chi2_image_tot: 382.829 ms

[CPU] chi2_imag::fftw_alloc: 0.001635 ms
[CPU] sample_image::copy_input: 42.005 ms
[CPU] sample::1st_shift: 22.3713 ms
[CPU] sample::FFT: 281.027 ms
[CPU] sample::2nd_shift: 22.2516 ms
[CPU] uv_rotate_h: 1.2035 ms
[CPU] sample::interpolate: 16.2793 ms
[CPU] sample::apply_phase_sampled: 6.56607 ms
[CPU] sample_tot: 349.755 ms
[CPU] sample_image::free_data: 1.02155 ms
[CPU] sample_image_tot: 392.799 ms
[CPU] reduce_chi2::diff_weighted: 1.33116 ms
[CPU] reduce_chi2::reduction: 0.647637 ms
[CPU] reduce_chi2_tot: 1.99281 ms
[CPU] chi2_imag::free_fint: 0.001459 ms
[CPU] chi2_image_tot: 394.803 ms

[CPU] chi2_imag::fftw_alloc: 0.001643 ms
[CPU] sample_image::copy_input: 42.3901 ms
[CPU] sample::1st_shift: 22.7797 ms
[CPU] sample::FFT: 279.388 ms
[CPU] sample::2nd_shift: 22.6216 ms
[CPU] uv_rotate_h: 1.20393 ms
[CPU] sample::interpolate: 16.0752 ms
[CPU] sample::apply_phase_sampled: 6.57772 ms
[CPU] sample_tot: 348.704 ms
[CPU] sample_image::free_data: 1.03994 ms
[CPU] sample_image_tot: 392.15 ms
[CPU] reduce_chi2::diff_weighted: 1.33703 ms
[CPU] reduce_chi2::reduction: 0.669915 ms
[CPU] reduce_chi2_tot: 2.02129 ms
[CPU] chi2_imag::free_fint: 0.00136 ms
[CPU] chi2_image_tot: 394.183 ms

[CPU] chi2_imag::fftw_alloc: 0.001926 ms
[CPU] sample_image::copy_input: 42.8052 ms
[CPU] sample::1st_shift: 22.5648 ms
[CPU] sample::FFT: 265.999 ms
[CPU] sample::2nd_shift: 22.295 ms
[CPU] uv_rotate_h: 1.22033 ms
[CPU] sample::interpolate: 16.2285 ms
[CPU] sample::apply_phase_sampled: 6.60666 ms
[CPU] sample_tot: 334.986 ms
[CPU] sample_image::free_data: 1.04368 ms
[CPU] sample_image_tot: 378.853 ms
[CPU] reduce_chi2::diff_weighted: 1.31348 ms
[CPU] reduce_chi2::reduction: 0.662415 ms
[CPU] reduce_chi2_tot: 1.98969 ms
[CPU] chi2_imag::free_fint: 0.001255 ms
[CPU] chi2_image_tot: 380.854 ms
8192	1.000000e+06	float64	8	0	7.426576e+00	3.908724e-01	6.270353e-03	3.767098e-01
# |--> timings: [0.40642009700241033, 0.3767098009993788, 0.3953576400017482, 0.3949093389965128, 0.3831268470021314, 0.39538086900574854, 0.3948561060024076, 0.39510185299877776, 0.39762132200121414, 0.3971459189997404, 0.3920036080016871, 0.39256533500156365, 0.39463013199565466, 0.3807951260023401, 0.3922362749945023, 0.39109004899364663, 0.382924045996333, 0.3948923889984144, 0.3942768480046652, 0.3809526909972192]

[CPU] chi2_imag::fftw_alloc: 0.001922 ms
[CPU] sample_image::copy_input: 41.5157 ms
[CPU] sample::1st_shift: 22.7612 ms
[CPU] sample::FFT: 233.123 ms
[CPU] sample::2nd_shift: 21.0901 ms
[CPU] uv_rotate_h: 1.15779 ms
[CPU] sample::interpolate: 13.6635 ms
[CPU] sample::apply_phase_sampled: 5.28577 ms
[CPU] sample_tot: 297.142 ms
[CPU] sample_image::free_data: 1.02656 ms
[CPU] sample_image_tot: 339.704 ms
[CPU] reduce_chi2::diff_weighted: 1.2682 ms
[CPU] reduce_chi2::reduction: 0.551498 ms
[CPU] reduce_chi2_tot: 1.83447 ms
[CPU] chi2_imag::free_fint: 0.001528 ms
[CPU] chi2_image_tot: 341.552 ms

[CPU] chi2_imag::fftw_alloc: 0.001776 ms
[CPU] sample_image::copy_input: 42.5343 ms
[CPU] sample::1st_shift: 21.5816 ms
[CPU] sample::FFT: 232.16 ms
[CPU] sample::2nd_shift: 21.7508 ms
[CPU] uv_rotate_h: 1.16257 ms
[CPU] sample::interpolate: 13.4623 ms
[CPU] sample::apply_phase_sampled: 5.27352 ms
[CPU] sample_tot: 295.45 ms
[CPU] sample_image::free_data: 1.0343 ms
[CPU] sample_image_tot: 339.036 ms
[CPU] reduce_chi2::diff_weighted: 1.2651 ms
[CPU] reduce_chi2::reduction: 0.550547 ms
[CPU] reduce_chi2_tot: 1.83015 ms
[CPU] chi2_imag::free_fint: 0.00181601 ms
[CPU] chi2_image_tot: 340.879 ms

[CPU] chi2_imag::fftw_alloc: 0.001514 ms
[CPU] sample_image::copy_input: 42.3423 ms
[CPU] sample::1st_shift: 21.5363 ms
[CPU] sample::FFT: 232.76 ms
[CPU] sample::2nd_shift: 21.6695 ms
[CPU] uv_rotate_h: 1.15559 ms
[CPU] sample::interpolate: 13.2799 ms
[CPU] sample::apply_phase_sampled: 5.2593 ms
[CPU] sample_tot: 295.714 ms
[CPU] sample_image::free_data: 1.02958 ms
[CPU] sample_image_tot: 339.103 ms
[CPU] reduce_chi2::diff_weighted: 1.26709 ms
[CPU] reduce_chi2::reduction: 0.553 ms
[CPU] reduce_chi2_tot: 1.83394 ms
[CPU] chi2_imag::free_fint: 0.001219 ms
[CPU] chi2_image_tot: 340.948 ms

[CPU] chi2_imag::fftw_alloc: 0.001602 ms
[CPU] sample_image::copy_input: 42.4046 ms
[CPU] sample::1st_shift: 21.5908 ms
[CPU] sample::FFT: 236.695 ms
[CPU] sample::2nd_shift: 21.2984 ms
[CPU] uv_rotate_h: 1.16825 ms
[CPU] sample::interpolate: 13.8793 ms
[CPU] sample::apply_phase_sampled: 5.34345 ms
[CPU] sample_tot: 300.033 ms
[CPU] sample_image::free_data: 1.0601 ms
[CPU] sample_image_tot: 343.516 ms
[CPU] reduce_chi2::diff_weighted: 1.26762 ms
[CPU] reduce_chi2::reduction: 0.531179 ms
[CPU] reduce_chi2_tot: 1.8129 ms
[CPU] chi2_imag::free_fint: 0.001372 ms
[CPU] chi2_image_tot: 345.341 ms

[CPU] chi2_imag::fftw_alloc: 0.00174101 ms
[CPU] sample_image::copy_input: 42.0961 ms
[CPU] sample::1st_shift: 21.5407 ms
[CPU] sample::FFT: 232.933 ms
[CPU] sample::2nd_shift: 21.5594 ms
[CPU] uv_rotate_h: 1.1429 ms
[CPU] sample::interpolate: 14.1929 ms
[CPU] sample::apply_phase_sampled: 5.25984 ms
[CPU] sample_tot: 296.686 ms
[CPU] sample_image::free_data: 1.00248 ms
[CPU] sample_image_tot: 339.801 ms
[CPU] reduce_chi2::diff_weighted: 1.25644 ms
[CPU] reduce_chi2::reduction: 0.530783 ms
[CPU] reduce_chi2_tot: 1.80199 ms
[CPU] chi2_imag::free_fint: 0.00142 ms
[CPU] chi2_image_tot: 341.615 ms

[CPU] chi2_imag::fftw_alloc: 0.001939 ms
[CPU] sample_image::copy_input: 42.0666 ms
[CPU] sample::1st_shift: 21.5729 ms
[CPU] sample::FFT: 228.329 ms
[CPU] sample::2nd_shift: 21.6335 ms
[CPU] uv_rotate_h: 1.133 ms
[CPU] sample::interpolate: 14.1926 ms
[CPU] sample::apply_phase_sampled: 5.27085 ms
[CPU] sample_tot: 292.188 ms
[CPU] sample_image::free_data: 0.993019 ms
[CPU] sample_image_tot: 335.271 ms
[CPU] reduce_chi2::diff_weighted: 1.26074 ms
[CPU] reduce_chi2::reduction: 0.525429 ms
[CPU] reduce_chi2_tot: 1.79902 ms
[CPU] chi2_imag::free_fint: 0.001022 ms
[CPU] chi2_image_tot: 337.082 ms

[CPU] chi2_imag::fftw_alloc: 0.001754 ms
[CPU] sample_image::copy_input: 42.2729 ms
[CPU] sample::1st_shift: 21.6249 ms
[CPU] sample::FFT: 232.574 ms
[CPU] sample::2nd_shift: 21.6277 ms
[CPU] uv_rotate_h: 1.15256 ms
[CPU] sample::interpolate: 13.9642 ms
[CPU] sample::apply_phase_sampled: 5.27095 ms
[CPU] sample_tot: 296.268 ms
[CPU] sample_image::free_data: 1.00698 ms
[CPU] sample_image_tot: 339.566 ms
[CPU] reduce_chi2::diff_weighted: 1.26192 ms
[CPU] reduce_chi2::reduction: 0.527445 ms
[CPU] reduce_chi2_tot: 1.80374 ms
[CPU] chi2_imag::free_fint: 0.001338 ms
[CPU] chi2_image_tot: 341.381 ms

[CPU] chi2_imag::fftw_alloc: 0.001766 ms
[CPU] sample_image::copy_input: 42.1745 ms
[CPU] sample::1st_shift: 21.5761 ms
[CPU] sample::FFT: 232.64 ms
[CPU] sample::2nd_shift: 21.518 ms
[CPU] uv_rotate_h: 1.15237 ms
[CPU] sample::interpolate: 14.0594 ms
[CPU] sample::apply_phase_sampled: 5.26773 ms
[CPU] sample_tot: 296.27 ms
[CPU] sample_image::free_data: 1.02762 ms
[CPU] sample_image_tot: 339.489 ms
[CPU] reduce_chi2::diff_weighted: 1.28037 ms
[CPU] reduce_chi2::reduction: 0.53365 ms
[CPU] reduce_chi2_tot: 1.8285 ms
[CPU] chi2_imag::free_fint: 0.00149399 ms
[CPU] chi2_image_tot: 341.33 ms

[CPU] chi2_imag::fftw_alloc: 0.001785 ms
[CPU] sample_image::copy_input: 42.1606 ms
[CPU] sample::1st_shift: 21.4774 ms
[CPU] sample::FFT: 232.903 ms
[CPU] sample::2nd_shift: 21.4116 ms
[CPU] uv_rotate_h: 1.15097 ms
[CPU] sample::interpolate: 13.6107 ms
[CPU] sample::apply_phase_sampled: 5.26847 ms
[CPU] sample_tot: 295.878 ms
[CPU] sample_image::free_data: 1.05796 ms
[CPU] sample_image_tot: 339.114 ms
[CPU] reduce_chi2::diff_weighted: 1.26433 ms
[CPU] reduce_chi2::reduction: 0.532303 ms
[CPU] reduce_chi2_tot: 1.81088 ms
[CPU] chi2_imag::free_fint: 0.001806 ms
[CPU] chi2_image_tot: 340.937 ms

[CPU] chi2_imag::fftw_alloc: 0.00212 ms
[CPU] sample_image::copy_input: 42.2405 ms
[CPU] sample::1st_shift: 21.6032 ms
[CPU] sample::FFT: 232.865 ms
[CPU] sample::2nd_shift: 21.5001 ms
[CPU] uv_rotate_h: 1.1409 ms
[CPU] sample::interpolate: 13.1587 ms
[CPU] sample::apply_phase_sampled: 5.27022 ms
[CPU] sample_tot: 295.596 ms
[CPU] sample_image::free_data: 1.01888 ms
[CPU] sample_image_tot: 338.872 ms
[CPU] reduce_chi2::diff_weighted: 1.30482 ms
[CPU] reduce_chi2::reduction: 0.541054 ms
[CPU] reduce_chi2_tot: 1.85996 ms
[CPU] chi2_imag::free_fint: 0.001173 ms
[CPU] chi2_image_tot: 340.745 ms

[CPU] chi2_imag::fftw_alloc: 0.001908 ms
[CPU] sample_image::copy_input: 42.2809 ms
[CPU] sample::1st_shift: 21.8287 ms
[CPU] sample::FFT: 231.901 ms
[CPU] sample::2nd_shift: 21.9237 ms
[CPU] uv_rotate_h: 1.15526 ms
[CPU] sample::interpolate: 13.391 ms
[CPU] sample::apply_phase_sampled: 5.26431 ms
[CPU] sample_tot: 295.519 ms
[CPU] sample_image::free_data: 1.05009 ms
[CPU] sample_image_tot: 338.867 ms
[CPU] reduce_chi2::diff_weighted: 1.26288 ms
[CPU] reduce_chi2::reduction: 0.530462 ms
[CPU] reduce_chi2_tot: 1.80792 ms
[CPU] chi2_imag::free_fint: 0.001322 ms
[CPU] chi2_image_tot: 340.686 ms

[CPU] chi2_imag::fftw_alloc: 0.002074 ms
[CPU] sample_image::copy_input: 41.9363 ms
[CPU] sample::1st_shift: 21.5381 ms
[CPU] sample::FFT: 232.359 ms
[CPU] sample::2nd_shift: 21.5811 ms
[CPU] uv_rotate_h: 1.17766 ms
[CPU] sample::interpolate: 13.7063 ms
[CPU] sample::apply_phase_sampled: 5.25681 ms
[CPU] sample_tot: 295.675 ms
[CPU] sample_image::free_data: 1.02319 ms
[CPU] sample_image_tot: 338.652 ms
[CPU] reduce_chi2::diff_weighted: 1.2676 ms
[CPU] reduce_chi2::reduction: 0.548321 ms
[CPU] reduce_chi2_tot: 1.82984 ms
[CPU] chi2_imag::free_fint: 0.001457 ms
[CPU] chi2_image_tot: 340.494 ms

[CPU] chi2_imag::fftw_alloc: 0.001657 ms
[CPU] sample_image::copy_input: 42.3631 ms
[CPU] sample::1st_shift: 21.5958 ms
[CPU] sample::FFT: 231.898 ms
[CPU] sample::2nd_shift: 21.623 ms
[CPU] uv_rotate_h: 1.15842 ms
[CPU] sample::interpolate: 13.031 ms
[CPU] sample::apply_phase_sampled: 5.25821 ms
[CPU] sample_tot: 294.621 ms
[CPU] sample_image::free_data: 1.0215 ms
[CPU] sample_image_tot: 338.022 ms
[CPU] reduce_chi2::diff_weighted: 1.25424 ms
[CPU] reduce_chi2::reduction: 0.547664 ms
[CPU] reduce_chi2_tot: 1.81597 ms
[CPU] chi2_imag::free_fint: 0.00136 ms
[CPU] chi2_image_tot: 339.849 ms

[CPU] chi2_imag::fftw_alloc: 0.001588 ms
[CPU] sample_image::copy_input: 42.5013 ms
[CPU] sample::1st_shift: 21.4793 ms
[CPU] sample::FFT: 231.93 ms
[CPU] sample::2nd_shift: 21.7224 ms
[CPU] uv_rotate_h: 1.16752 ms
[CPU] sample::interpolate: 13.0671 ms
[CPU] sample::apply_phase_sampled: 5.25987 ms
[CPU] sample_tot: 294.684 ms
[CPU] sample_image::free_data: 1.02566 ms
[CPU] sample_image_tot: 338.228 ms
[CPU] reduce_chi2::diff_weighted: 1.26402 ms
[CPU] reduce_chi2::reduction: 0.547621 ms
[CPU] reduce_chi2_tot: 1.8252 ms
[CPU] chi2_imag::free_fint: 0.001543 ms
[CPU] chi2_image_tot: 340.065 ms

[CPU] chi2_imag::fftw_alloc: 0.001598 ms
[CPU] sample_image::copy_input: 42.2698 ms
[CPU] sample::1st_shift: 21.6339 ms
[CPU] sample::FFT: 233.644 ms
[CPU] sample::2nd_shift: 21.7484 ms
[CPU] uv_rotate_h: 1.15063 ms
[CPU] sample::interpolate: 13.8069 ms
[CPU] sample::apply_phase_sampled: 5.27804 ms
[CPU] sample_tot: 297.317 ms
[CPU] sample_image::free_data: 1.04362 ms
[CPU] sample_image_tot: 340.647 ms
[CPU] reduce_chi2::diff_weighted: 1.25612 ms
[CPU] reduce_chi2::reduction: 0.541119 ms
[CPU] reduce_chi2_tot: 1.81101 ms
[CPU] chi2_imag::free_fint: 0.001282 ms
[CPU] chi2_image_tot: 342.47 ms

[CPU] chi2_imag::fftw_alloc: 0.001826 ms
[CPU] sample_image::copy_input: 42.8957 ms
[CPU] sample::1st_shift: 21.6082 ms
[CPU] sample::FFT: 232.89 ms
[CPU] sample::2nd_shift: 21.4648 ms
[CPU] uv_rotate_h: 1.16098 ms
[CPU] sample::interpolate: 14.1831 ms
[CPU] sample::apply_phase_sampled: 5.26701 ms
[CPU] sample_tot: 296.63 ms
[CPU] sample_image::free_data: 1.04557 ms
[CPU] sample_image_tot: 340.588 ms
[CPU] reduce_chi2::diff_weighted: 1.2682 ms
[CPU] reduce_chi2::reduction: 0.531231 ms
[CPU] reduce_chi2_tot: 1.81451 ms
[CPU] chi2_imag::free_fint: 0.001633 ms
[CPU] chi2_image_tot: 342.414 ms

[CPU] chi2_imag::fftw_alloc: 0.001565 ms
[CPU] sample_image::copy_input: 42.2224 ms
[CPU] sample::1st_shift: 21.6452 ms
[CPU] sample::FFT: 232.84 ms
[CPU] sample::2nd_shift: 21.653 ms
[CPU] uv_rotate_h: 1.16909 ms
[CPU] sample::interpolate: 14.1779 ms
[CPU] sample::apply_phase_sampled: 5.26938 ms
[CPU] sample_tot: 296.812 ms
[CPU] sample_image::free_data: 1.06048 ms
[CPU] sample_image_tot: 340.112 ms
[CPU] reduce_chi2::diff_weighted: 1.264 ms
[CPU] reduce_chi2::reduction: 0.529895 ms
[CPU] reduce_chi2_tot: 1.80795 ms
[CPU] chi2_imag::free_fint: 0.001392 ms
[CPU] chi2_image_tot: 341.932 ms

[CPU] chi2_imag::fftw_alloc: 0.002238 ms
[CPU] sample_image::copy_input: 42.5889 ms
[CPU] sample::1st_shift: 21.8866 ms
[CPU] sample::FFT: 234.077 ms
[CPU] sample::2nd_shift: 21.6032 ms
[CPU] uv_rotate_h: 1.14653 ms
[CPU] sample::interpolate: 12.987 ms
[CPU] sample::apply_phase_sampled: 5.25858 ms
[CPU] sample_tot: 297.015 ms
[CPU] sample_image::free_data: 0.94938 ms
[CPU] sample_image_tot: 340.571 ms
[CPU] reduce_chi2::diff_weighted: 1.25117 ms
[CPU] reduce_chi2::reduction: 0.549833 ms
[CPU] reduce_chi2_tot: 1.81472 ms
[CPU] chi2_imag::free_fint: 0.00155 ms
[CPU] chi2_image_tot: 342.397 ms

[CPU] chi2_imag::fftw_alloc: 0.001797 ms
[CPU] sample_image::copy_input: 42.7977 ms
[CPU] sample::1st_shift: 21.7037 ms
[CPU] sample::FFT: 229.828 ms
[CPU] sample::2nd_shift: 21.5729 ms
[CPU] uv_rotate_h: 1.14746 ms
[CPU] sample::interpolate: 13.4935 ms
[CPU] sample::apply_phase_sampled: 5.26785 ms
[CPU] sample_tot: 293.071 ms
[CPU] sample_image::free_data: 1.03595 ms
[CPU] sample_image_tot: 336.92 ms
[CPU] reduce_chi2::diff_weighted: 1.26808 ms
[CPU] reduce_chi2::reduction: 0.544229 ms
[CPU] reduce_chi2_tot: 1.82626 ms
[CPU] chi2_imag::free_fint: 0.001346 ms
[CPU] chi2_image_tot: 338.758 ms

[CPU] chi2_imag::fftw_alloc: 0.002005 ms
[CPU] sample_image::copy_input: 42.3614 ms
[CPU] sample::1st_shift: 21.663 ms
[CPU] sample::FFT: 229.236 ms
[CPU] sample::2nd_shift: 21.5481 ms
[CPU] uv_rotate_h: 1.156 ms
[CPU] sample::interpolate: 13.9863 ms
[CPU] sample::apply_phase_sampled: 5.3072 ms
[CPU] sample_tot: 292.957 ms
[CPU] sample_image::free_data: 1.0408 ms
[CPU] sample_image_tot: 336.377 ms
[CPU] reduce_chi2::diff_weighted: 1.25532 ms
[CPU] reduce_chi2::reduction: 0.552696 ms
[CPU] reduce_chi2_tot: 1.822 ms
[CPU] chi2_imag::free_fint: 0.001325 ms
[CPU] chi2_image_tot: 338.211 ms
8192	1.000000e+06	float64	10	0	6.479996e+00	3.410524e-01	1.707263e-03	3.371782e-01
# |--> timings: [0.34161713600042276, 0.3409712450011284, 0.34104089200263843, 0.34543324999685865, 0.3417052649965626, 0.33717823900224175, 0.34147068799939007, 0.3414208189933561, 0.34137453800212825, 0.34083674599969527, 0.3407848950009793, 0.34058631399966544, 0.33994683399942005, 0.34015940300014336, 0.3425612960054423, 0.34250484999938635, 0.3420246719979332, 0.3424878149962751, 0.33885876199929044, 0.3386497719984618]

[CPU] chi2_imag::fftw_alloc: 0.001834 ms
[CPU] sample_image::copy_input: 44.0098 ms
[CPU] sample::1st_shift: 24.1379 ms
[CPU] sample::FFT: 206.705 ms
[CPU] sample::2nd_shift: 21.7945 ms
[CPU] uv_rotate_h: 1.12017 ms
[CPU] sample::interpolate: 11.1787 ms
[CPU] sample::apply_phase_sampled: 4.41495 ms
[CPU] sample_tot: 269.409 ms
[CPU] sample_image::free_data: 1.04278 ms
[CPU] sample_image_tot: 314.482 ms
[CPU] reduce_chi2::diff_weighted: 1.28777 ms
[CPU] reduce_chi2::reduction: 0.461646 ms
[CPU] reduce_chi2_tot: 1.76091 ms
[CPU] chi2_imag::free_fint: 0.001303 ms
[CPU] chi2_image_tot: 316.256 ms

[CPU] chi2_imag::fftw_alloc: 0.00214 ms
[CPU] sample_image::copy_input: 43.8366 ms
[CPU] sample::1st_shift: 21.6097 ms
[CPU] sample::FFT: 198.702 ms
[CPU] sample::2nd_shift: 21.5093 ms
[CPU] uv_rotate_h: 1.12232 ms
[CPU] sample::interpolate: 11.1354 ms
[CPU] sample::apply_phase_sampled: 4.40647 ms
[CPU] sample_tot: 258.54 ms
[CPU] sample_image::free_data: 1.02266 ms
[CPU] sample_image_tot: 303.415 ms
[CPU] reduce_chi2::diff_weighted: 1.27291 ms
[CPU] reduce_chi2::reduction: 0.457455 ms
[CPU] reduce_chi2_tot: 1.74112 ms
[CPU] chi2_imag::free_fint: 0.001113 ms
[CPU] chi2_image_tot: 305.168 ms

[CPU] chi2_imag::fftw_alloc: 0.001564 ms
[CPU] sample_image::copy_input: 44.0645 ms
[CPU] sample::1st_shift: 21.7875 ms
[CPU] sample::FFT: 198.136 ms
[CPU] sample::2nd_shift: 21.8278 ms
[CPU] uv_rotate_h: 1.12635 ms
[CPU] sample::interpolate: 11.1531 ms
[CPU] sample::apply_phase_sampled: 4.39916 ms
[CPU] sample_tot: 258.484 ms
[CPU] sample_image::free_data: 1.05466 ms
[CPU] sample_image_tot: 303.619 ms
[CPU] reduce_chi2::diff_weighted: 1.27058 ms
[CPU] reduce_chi2::reduction: 0.450394 ms
[CPU] reduce_chi2_tot: 1.73165 ms
[CPU] chi2_imag::free_fint: 0.001208 ms
[CPU] chi2_image_tot: 305.362 ms

[CPU] chi2_imag::fftw_alloc: 0.001649 ms
[CPU] sample_image::copy_input: 44.0539 ms
[CPU] sample::1st_shift: 21.6301 ms
[CPU] sample::FFT: 198.631 ms
[CPU] sample::2nd_shift: 21.5457 ms
[CPU] uv_rotate_h: 1.11905 ms
[CPU] sample::interpolate: 11.1906 ms
[CPU] sample::apply_phase_sampled: 4.46567 ms
[CPU] sample_tot: 258.64 ms
[CPU] sample_image::free_data: 1.02398 ms
[CPU] sample_image_tot: 303.733 ms
[CPU] reduce_chi2::diff_weighted: 1.27183 ms
[CPU] reduce_chi2::reduction: 0.457849 ms
[CPU] reduce_chi2_tot: 1.74039 ms
[CPU] chi2_imag::free_fint: 0.001141 ms
[CPU] chi2_image_tot: 305.484 ms

[CPU] chi2_imag::fftw_alloc: 0.001799 ms
[CPU] sample_image::copy_input: 43.7721 ms
[CPU] sample::1st_shift: 21.5862 ms
[CPU] sample::FFT: 198.632 ms
[CPU] sample::2nd_shift: 21.4515 ms
[CPU] uv_rotate_h: 1.12501 ms
[CPU] sample::interpolate: 11.1864 ms
[CPU] sample::apply_phase_sampled: 4.404 ms
[CPU] sample_tot: 258.446 ms
[CPU] sample_image::free_data: 1.04956 ms
[CPU] sample_image_tot: 303.282 ms
[CPU] reduce_chi2::diff_weighted: 1.2881 ms
[CPU] reduce_chi2::reduction: 0.453902 ms
[CPU] reduce_chi2_tot: 1.75278 ms
[CPU] chi2_imag::free_fint: 0.001157 ms
[CPU] chi2_image_tot: 305.045 ms

[CPU] chi2_imag::fftw_alloc: 0.001735 ms
[CPU] sample_image::copy_input: 44.0965 ms
[CPU] sample::1st_shift: 21.6569 ms
[CPU] sample::FFT: 198.704 ms
[CPU] sample::2nd_shift: 21.5451 ms
[CPU] uv_rotate_h: 1.12575 ms
[CPU] sample::interpolate: 11.2206 ms
[CPU] sample::apply_phase_sampled: 4.45836 ms
[CPU] sample_tot: 258.765 ms
[CPU] sample_image::free_data: 1.02637 ms
[CPU] sample_image_tot: 303.908 ms
[CPU] reduce_chi2::diff_weighted: 1.27543 ms
[CPU] reduce_chi2::reduction: 0.465124 ms
[CPU] reduce_chi2_tot: 1.75125 ms
[CPU] chi2_imag::free_fint: 0.001239 ms
[CPU] chi2_image_tot: 305.671 ms

[CPU] chi2_imag::fftw_alloc: 0.002355 ms
[CPU] sample_image::copy_input: 43.9473 ms
[CPU] sample::1st_shift: 21.6318 ms
[CPU] sample::FFT: 197.875 ms
[CPU] sample::2nd_shift: 21.6065 ms
[CPU] uv_rotate_h: 1.12204 ms
[CPU] sample::interpolate: 11.2275 ms
[CPU] sample::apply_phase_sampled: 4.39936 ms
[CPU] sample_tot: 257.919 ms
[CPU] sample_image::free_data: 1.04753 ms
[CPU] sample_image_tot: 302.929 ms
[CPU] reduce_chi2::diff_weighted: 1.27025 ms
[CPU] reduce_chi2::reduction: 0.450143 ms
[CPU] reduce_chi2_tot: 1.73098 ms
[CPU] chi2_imag::free_fint: 0.00129001 ms
[CPU] chi2_image_tot: 304.672 ms

[CPU] chi2_imag::fftw_alloc: 0.002036 ms
[CPU] sample_image::copy_input: 44.0665 ms
[CPU] sample::1st_shift: 21.696 ms
[CPU] sample::FFT: 198.129 ms
[CPU] sample::2nd_shift: 21.5234 ms
[CPU] uv_rotate_h: 1.12512 ms
[CPU] sample::interpolate: 11.2037 ms
[CPU] sample::apply_phase_sampled: 4.39677 ms
[CPU] sample_tot: 258.13 ms
[CPU] sample_image::free_data: 1.03211 ms
[CPU] sample_image_tot: 303.244 ms
[CPU] reduce_chi2::diff_weighted: 1.27562 ms
[CPU] reduce_chi2::reduction: 0.455387 ms
[CPU] reduce_chi2_tot: 1.742 ms
[CPU] chi2_imag::free_fint: 0.001032 ms
[CPU] chi2_image_tot: 304.997 ms

[CPU] chi2_imag::fftw_alloc: 0.002008 ms
[CPU] sample_image::copy_input: 44.096 ms
[CPU] sample::1st_shift: 21.7272 ms
[CPU] sample::FFT: 198.164 ms
[CPU] sample::2nd_shift: 21.7069 ms
[CPU] uv_rotate_h: 1.13789 ms
[CPU] sample::interpolate: 11.1877 ms
[CPU] sample::apply_phase_sampled: 4.38718 ms
[CPU] sample_tot: 258.367 ms
[CPU] sample_image::free_data: 1.04582 ms
[CPU] sample_image_tot: 303.523 ms
[CPU] reduce_chi2::diff_weighted: 1.28423 ms
[CPU] reduce_chi2::reduction: 0.457658 ms
[CPU] reduce_chi2_tot: 1.75207 ms
[CPU] chi2_imag::free_fint: 0.001607 ms
[CPU] chi2_image_tot: 305.287 ms

[CPU] chi2_imag::fftw_alloc: 0.001703 ms
[CPU] sample_image::copy_input: 43.9443 ms
[CPU] sample::1st_shift: 21.5789 ms
[CPU] sample::FFT: 198.758 ms
[CPU] sample::2nd_shift: 21.4024 ms
[CPU] uv_rotate_h: 1.12212 ms
[CPU] sample::interpolate: 11.1721 ms
[CPU] sample::apply_phase_sampled: 4.38947 ms
[CPU] sample_tot: 258.479 ms
[CPU] sample_image::free_data: 1.03652 ms
[CPU] sample_image_tot: 303.48 ms
[CPU] reduce_chi2::diff_weighted: 1.2707 ms
[CPU] reduce_chi2::reduction: 0.447494 ms
[CPU] reduce_chi2_tot: 1.72885 ms
[CPU] chi2_imag::free_fint: 0.001466 ms
[CPU] chi2_image_tot: 305.221 ms

[CPU] chi2_imag::fftw_alloc: 0.00199 ms
[CPU] sample_image::copy_input: 43.9502 ms
[CPU] sample::1st_shift: 21.6797 ms
[CPU] sample::FFT: 198.278 ms
[CPU] sample::2nd_shift: 21.6312 ms
[CPU] uv_rotate_h: 1.12361 ms
[CPU] sample::interpolate: 11.1754 ms
[CPU] sample::apply_phase_sampled: 4.38896 ms
[CPU] sample_tot: 258.332 ms
[CPU] sample_image::free_data: 1.04271 ms
[CPU] sample_image_tot: 303.34 ms
[CPU] reduce_chi2::diff_weighted: 1.29373 ms
[CPU] reduce_chi2::reduction: 0.452303 ms
[CPU] reduce_chi2_tot: 1.75709 ms
[CPU] chi2_imag::free_fint: 0.001183 ms
[CPU] chi2_image_tot: 305.11 ms

[CPU] chi2_imag::fftw_alloc: 0.001477 ms
[CPU] sample_image::copy_input: 44.1708 ms
[CPU] sample::1st_shift: 21.7038 ms
[CPU] sample::FFT: 198.215 ms
[CPU] sample::2nd_shift: 21.8079 ms
[CPU] uv_rotate_h: 1.13423 ms
[CPU] sample::interpolate: 11.1757 ms
[CPU] sample::apply_phase_sampled: 4.39903 ms
[CPU] sample_tot: 258.493 ms
[CPU] sample_image::free_data: 1.02632 ms
[CPU] sample_image_tot: 303.706 ms
[CPU] reduce_chi2::diff_weighted: 1.28941 ms
[CPU] reduce_chi2::reduction: 0.453615 ms
[CPU] reduce_chi2_tot: 1.75414 ms
[CPU] chi2_imag::free_fint: 0.001203 ms
[CPU] chi2_image_tot: 305.471 ms

[CPU] chi2_imag::fftw_alloc: 0.001841 ms
[CPU] sample_image::copy_input: 44.1403 ms
[CPU] sample::1st_shift: 21.7009 ms
[CPU] sample::FFT: 198.723 ms
[CPU] sample::2nd_shift: 21.573 ms
[CPU] uv_rotate_h: 1.1226 ms
[CPU] sample::interpolate: 11.1989 ms
[CPU] sample::apply_phase_sampled: 4.40523 ms
[CPU] sample_tot: 258.78 ms
[CPU] sample_image::free_data: 1.04662 ms
[CPU] sample_image_tot: 303.986 ms
[CPU] reduce_chi2::diff_weighted: 1.27084 ms
[CPU] reduce_chi2::reduction: 0.450834 ms
[CPU] reduce_chi2_tot: 1.73204 ms
[CPU] chi2_imag::free_fint: 0.001238 ms
[CPU] chi2_image_tot: 305.729 ms

[CPU] chi2_imag::fftw_alloc: 0.00234 ms
[CPU] sample_image::copy_input: 43.8103 ms
[CPU] sample::1st_shift: 21.6077 ms
[CPU] sample::FFT: 197.818 ms
[CPU] sample::2nd_shift: 21.6752 ms
[CPU] uv_rotate_h: 1.12131 ms
[CPU] sample::interpolate: 11.1409 ms
[CPU] sample::apply_phase_sampled: 4.39608 ms
[CPU] sample_tot: 257.814 ms
[CPU] sample_image::free_data: 1.02823 ms
[CPU] sample_image_tot: 302.667 ms
[CPU] reduce_chi2::diff_weighted: 1.28966 ms
[CPU] reduce_chi2::reduction: 0.455423 ms
[CPU] reduce_chi2_tot: 1.75597 ms
[CPU] chi2_imag::free_fint: 0.001229 ms
[CPU] chi2_image_tot: 304.435 ms

[CPU] chi2_imag::fftw_alloc: 0.001549 ms
[CPU] sample_image::copy_input: 43.6897 ms
[CPU] sample::1st_shift: 21.6465 ms
[CPU] sample::FFT: 213.794 ms
[CPU] sample::2nd_shift: 24.3662 ms
[CPU] uv_rotate_h: 1.1376 ms
[CPU] sample::interpolate: 11.8169 ms
[CPU] sample::apply_phase_sampled: 4.95509 ms
[CPU] sample_tot: 277.779 ms
[CPU] sample_image::free_data: 1.04639 ms
[CPU] sample_image_tot: 322.53 ms
[CPU] reduce_chi2::diff_weighted: 1.27152 ms
[CPU] reduce_chi2::reduction: 0.4459 ms
[CPU] reduce_chi2_tot: 1.72769 ms
[CPU] chi2_imag::free_fint: 0.001743 ms
[CPU] chi2_image_tot: 324.269 ms

[CPU] chi2_imag::fftw_alloc: 0.001831 ms
[CPU] sample_image::copy_input: 43.8689 ms
[CPU] sample::1st_shift: 21.6291 ms
[CPU] sample::FFT: 198.108 ms
[CPU] sample::2nd_shift: 21.8201 ms
[CPU] uv_rotate_h: 1.13479 ms
[CPU] sample::interpolate: 11.2001 ms
[CPU] sample::apply_phase_sampled: 4.40024 ms
[CPU] sample_tot: 258.349 ms
[CPU] sample_image::free_data: 1.02651 ms
[CPU] sample_image_tot: 303.258 ms
[CPU] reduce_chi2::diff_weighted: 1.2866 ms
[CPU] reduce_chi2::reduction: 0.458764 ms
[CPU] reduce_chi2_tot: 1.75678 ms
[CPU] chi2_imag::free_fint: 0.001113 ms
[CPU] chi2_image_tot: 305.026 ms

[CPU] chi2_imag::fftw_alloc: 0.001771 ms
[CPU] sample_image::copy_input: 44.1336 ms
[CPU] sample::1st_shift: 21.6584 ms
[CPU] sample::FFT: 199.21 ms
[CPU] sample::2nd_shift: 21.6778 ms
[CPU] uv_rotate_h: 1.12813 ms
[CPU] sample::interpolate: 11.1489 ms
[CPU] sample::apply_phase_sampled: 4.39859 ms
[CPU] sample_tot: 259.277 ms
[CPU] sample_image::free_data: 1.05501 ms
[CPU] sample_image_tot: 304.48 ms
[CPU] reduce_chi2::diff_weighted: 1.27261 ms
[CPU] reduce_chi2::reduction: 0.459208 ms
[CPU] reduce_chi2_tot: 1.74223 ms
[CPU] chi2_imag::free_fint: 0.001307 ms
[CPU] chi2_image_tot: 306.234 ms

[CPU] chi2_imag::fftw_alloc: 0.001815 ms
[CPU] sample_image::copy_input: 43.6301 ms
[CPU] sample::1st_shift: 21.6522 ms
[CPU] sample::FFT: 198.078 ms
[CPU] sample::2nd_shift: 21.8537 ms
[CPU] uv_rotate_h: 1.12007 ms
[CPU] sample::interpolate: 11.1418 ms
[CPU] sample::apply_phase_sampled: 4.39803 ms
[CPU] sample_tot: 258.3 ms
[CPU] sample_image::free_data: 1.03389 ms
[CPU] sample_image_tot: 302.979 ms
[CPU] reduce_chi2::diff_weighted: 1.27512 ms
[CPU] reduce_chi2::reduction: 0.465221 ms
[CPU] reduce_chi2_tot: 1.75078 ms
[CPU] chi2_imag::free_fint: 0.00147799 ms
[CPU] chi2_image_tot: 304.741 ms

[CPU] chi2_imag::fftw_alloc: 0.001665 ms
[CPU] sample_image::copy_input: 44.2192 ms
[CPU] sample::1st_shift: 21.8816 ms
[CPU] sample::FFT: 198.679 ms
[CPU] sample::2nd_shift: 21.8351 ms
[CPU] uv_rotate_h: 1.12808 ms
[CPU] sample::interpolate: 11.1745 ms
[CPU] sample::apply_phase_sampled: 4.46367 ms
[CPU] sample_tot: 259.217 ms
[CPU] sample_image::free_data: 1.04454 ms
[CPU] sample_image_tot: 304.496 ms
[CPU] reduce_chi2::diff_weighted: 1.28262 ms
[CPU] reduce_chi2::reduction: 0.454324 ms
[CPU] reduce_chi2_tot: 1.74752 ms
[CPU] chi2_imag::free_fint: 0.001264 ms
[CPU] chi2_image_tot: 306.255 ms

[CPU] chi2_imag::fftw_alloc: 0.00176 ms
[CPU] sample_image::copy_input: 43.9977 ms
[CPU] sample::1st_shift: 21.6156 ms
[CPU] sample::FFT: 198.65 ms
[CPU] sample::2nd_shift: 21.6429 ms
[CPU] uv_rotate_h: 1.12628 ms
[CPU] sample::interpolate: 11.2607 ms
[CPU] sample::apply_phase_sampled: 4.39422 ms
[CPU] sample_tot: 258.746 ms
[CPU] sample_image::free_data: 1.03361 ms
[CPU] sample_image_tot: 303.792 ms
[CPU] reduce_chi2::diff_weighted: 1.28292 ms
[CPU] reduce_chi2::reduction: 0.459126 ms
[CPU] reduce_chi2_tot: 1.75255 ms
[CPU] chi2_imag::free_fint: 0.001248 ms
[CPU] chi2_image_tot: 305.556 ms
8192	1.000000e+06	float64	12	0	5.821785e+00	3.064097e-01	4.255973e-03	3.045265e-01
# |--> timings: [0.31632084299781127, 0.3052597060013795, 0.30545069099753164, 0.3055748550032149, 0.30514303800009657, 0.30576286999712465, 0.3047639110009186, 0.30509449300006963, 0.3053784790026839, 0.30559853600425413, 0.30520193799748085, 0.3055694439972285, 0.3058214999982738, 0.3045264779939316, 0.32436039300228003, 0.305117515999882, 0.3063253820000682, 0.304832207999425, 0.3063538510032231, 0.30564944299840135]

[GPU] chi2_image::malloc_fint: 0.216864 ms
[GPU] chi2_image::copy_observations: 4.53952 ms
[GPU] copy_input_H->D: 359.644 ms
[GPU] sample::copy_uv_H->D: 3.3639 ms
[GPU] sample::uv_rotate: 0.231424 ms
[GPU] sample::1st_shift: 105.169 ms
[GPU] sample::FFT: 517.778 ms
[GPU] sample::2nd_shift: 68.4571 ms
[GPU] sample::interpolate: 2.44634 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 698.34 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.251584 ms
[GPU] reduce_chi2_tot: 0.636928 ms
[GPU] chi2_image::free_all: 1.31891 ms
[CPU] chi2_image_tot: 1068.68 ms

[GPU] chi2_image::malloc_fint: 0.213248 ms
[GPU] chi2_image::copy_observations: 4.48758 ms
[GPU] copy_input_H->D: 356.834 ms
[GPU] sample::copy_uv_H->D: 3.33834 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 108.602 ms
[GPU] sample::FFT: 302.726 ms
[GPU] sample::2nd_shift: 66.9675 ms
[GPU] sample::interpolate: 2.44531 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 485.158 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240544 ms
[GPU] reduce_chi2_tot: 0.625504 ms
[GPU] chi2_image::free_all: 1.30867 ms
[CPU] chi2_image_tot: 848.717 ms

[GPU] chi2_image::malloc_fint: 0.199808 ms
[GPU] chi2_image::copy_observations: 4.44813 ms
[GPU] copy_input_H->D: 356.822 ms
[GPU] sample::copy_uv_H->D: 3.34474 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 107.03 ms
[GPU] sample::FFT: 302.703 ms
[GPU] sample::2nd_shift: 66.4607 ms
[GPU] sample::interpolate: 2.44531 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 483.074 ms
[GPU] reduce_chi2::diff_weighted: 0.366272 ms
[GPU] reduce_chi2::reduction: 0.240384 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_image::free_all: 1.31402 ms
[CPU] chi2_image_tot: 846.567 ms

[GPU] chi2_image::malloc_fint: 0.199424 ms
[GPU] chi2_image::copy_observations: 4.45952 ms
[GPU] copy_input_H->D: 356.824 ms
[GPU] sample::copy_uv_H->D: 3.32579 ms
[GPU] sample::uv_rotate: 0.221792 ms
[GPU] sample::1st_shift: 106.518 ms
[GPU] sample::FFT: 302.784 ms
[GPU] sample::2nd_shift: 68.0597 ms
[GPU] sample::interpolate: 2.44736 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 484.213 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.241728 ms
[GPU] reduce_chi2_tot: 0.625536 ms
[GPU] chi2_image::free_all: 1.31482 ms
[CPU] chi2_image_tot: 847.723 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.47754 ms
[GPU] copy_input_H->D: 356.857 ms
[GPU] sample::copy_uv_H->D: 3.33894 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 108.051 ms
[GPU] sample::FFT: 302.703 ms
[GPU] sample::2nd_shift: 68.8872 ms
[GPU] sample::interpolate: 2.45043 ms
[GPU] sample::apply_phase_sampled: 0.532064 ms
[GPU] sample_tot: 486.514 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.242784 ms
[GPU] reduce_chi2_tot: 0.627232 ms
[GPU] chi2_image::free_all: 1.31373 ms
[CPU] chi2_image_tot: 850.079 ms

[GPU] chi2_image::malloc_fint: 0.20048 ms
[GPU] chi2_image::copy_observations: 4.45824 ms
[GPU] copy_input_H->D: 356.846 ms
[GPU] sample::copy_uv_H->D: 3.32899 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 108.222 ms
[GPU] sample::FFT: 302.739 ms
[GPU] sample::2nd_shift: 68.3662 ms
[GPU] sample::interpolate: 2.44736 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 486.183 ms
[GPU] reduce_chi2::diff_weighted: 0.369312 ms
[GPU] reduce_chi2::reduction: 0.242496 ms
[GPU] reduce_chi2_tot: 0.62816 ms
[GPU] chi2_image::free_all: 1.31072 ms
[CPU] chi2_image_tot: 849.713 ms

[GPU] chi2_image::malloc_fint: 0.199392 ms
[GPU] chi2_image::copy_observations: 4.45254 ms
[GPU] copy_input_H->D: 356.836 ms
[GPU] sample::copy_uv_H->D: 3.33421 ms
[GPU] sample::uv_rotate: 0.22192 ms
[GPU] sample::1st_shift: 107.096 ms
[GPU] sample::FFT: 302.735 ms
[GPU] sample::2nd_shift: 67.558 ms
[GPU] sample::interpolate: 2.44736 ms
[GPU] sample::apply_phase_sampled: 0.532288 ms
[GPU] sample_tot: 484.26 ms
[GPU] reduce_chi2::diff_weighted: 0.36656 ms
[GPU] reduce_chi2::reduction: 0.244032 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 1.31923 ms
[CPU] chi2_image_tot: 847.781 ms

[GPU] chi2_image::malloc_fint: 0.208736 ms
[GPU] chi2_image::copy_observations: 4.46157 ms
[GPU] copy_input_H->D: 356.942 ms
[GPU] sample::copy_uv_H->D: 3.34656 ms
[GPU] sample::uv_rotate: 0.222752 ms
[GPU] sample::1st_shift: 106.74 ms
[GPU] sample::FFT: 302.891 ms
[GPU] sample::2nd_shift: 69.1927 ms
[GPU] sample::interpolate: 2.44531 ms
[GPU] sample::apply_phase_sampled: 0.533088 ms
[GPU] sample_tot: 485.721 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 1.31728 ms
[CPU] chi2_image_tot: 849.369 ms

[GPU] chi2_image::malloc_fint: 0.208064 ms
[GPU] chi2_image::copy_observations: 4.46189 ms
[GPU] copy_input_H->D: 356.876 ms
[GPU] sample::copy_uv_H->D: 3.36419 ms
[GPU] sample::uv_rotate: 0.222016 ms
[GPU] sample::1st_shift: 107.764 ms
[GPU] sample::FFT: 302.599 ms
[GPU] sample::2nd_shift: 68.7288 ms
[GPU] sample::interpolate: 2.44838 ms
[GPU] sample::apply_phase_sampled: 0.532064 ms
[GPU] sample_tot: 486.004 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_image::free_all: 1.31277 ms
[CPU] chi2_image_tot: 849.579 ms

[GPU] chi2_image::malloc_fint: 0.204256 ms
[GPU] chi2_image::copy_observations: 4.44941 ms
[GPU] copy_input_H->D: 356.849 ms
[GPU] sample::copy_uv_H->D: 3.34541 ms
[GPU] sample::uv_rotate: 0.221792 ms
[GPU] sample::1st_shift: 107.458 ms
[GPU] sample::FFT: 302.66 ms
[GPU] sample::2nd_shift: 68.8282 ms
[GPU] sample::interpolate: 2.44419 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 485.822 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242176 ms
[GPU] reduce_chi2_tot: 0.62544 ms
[GPU] chi2_image::free_all: 1.31994 ms
[CPU] chi2_image_tot: 849.36 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.44995 ms
[GPU] copy_input_H->D: 356.83 ms
[GPU] sample::copy_uv_H->D: 3.37757 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 107.997 ms
[GPU] sample::FFT: 302.572 ms
[GPU] sample::2nd_shift: 67.4956 ms
[GPU] sample::interpolate: 2.44531 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 484.97 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.242656 ms
[GPU] reduce_chi2_tot: 0.628704 ms
[GPU] chi2_image::free_all: 1.31584 ms
[CPU] chi2_image_tot: 848.48 ms

[GPU] chi2_image::malloc_fint: 0.201856 ms
[GPU] chi2_image::copy_observations: 4.47357 ms
[GPU] copy_input_H->D: 356.828 ms
[GPU] sample::copy_uv_H->D: 3.35702 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 107.272 ms
[GPU] sample::FFT: 302.857 ms
[GPU] sample::2nd_shift: 66.9169 ms
[GPU] sample::interpolate: 2.44224 ms
[GPU] sample::apply_phase_sampled: 0.532192 ms
[GPU] sample_tot: 483.932 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241056 ms
[GPU] reduce_chi2_tot: 0.624896 ms
[GPU] chi2_image::free_all: 1.31648 ms
[CPU] chi2_image_tot: 847.464 ms

[GPU] chi2_image::malloc_fint: 0.199808 ms
[GPU] chi2_image::copy_observations: 4.45002 ms
[GPU] copy_input_H->D: 356.852 ms
[GPU] sample::copy_uv_H->D: 3.36109 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 107.241 ms
[GPU] sample::FFT: 302.885 ms
[GPU] sample::2nd_shift: 67.6649 ms
[GPU] sample::interpolate: 2.44838 ms
[GPU] sample::apply_phase_sampled: 0.532256 ms
[GPU] sample_tot: 484.697 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.243712 ms
[GPU] reduce_chi2_tot: 0.628832 ms
[GPU] chi2_image::free_all: 1.31354 ms
[CPU] chi2_image_tot: 848.226 ms

[GPU] chi2_image::malloc_fint: 0.198848 ms
[GPU] chi2_image::copy_observations: 4.45747 ms
[GPU] copy_input_H->D: 356.849 ms
[GPU] sample::copy_uv_H->D: 3.34304 ms
[GPU] sample::uv_rotate: 0.224192 ms
[GPU] sample::1st_shift: 106.474 ms
[GPU] sample::FFT: 302.646 ms
[GPU] sample::2nd_shift: 67.6751 ms
[GPU] sample::interpolate: 2.44736 ms
[GPU] sample::apply_phase_sampled: 0.53248 ms
[GPU] sample_tot: 483.676 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.242624 ms
[GPU] reduce_chi2_tot: 0.626528 ms
[GPU] chi2_image::free_all: 1.32099 ms
[CPU] chi2_image_tot: 847.213 ms

[GPU] chi2_image::malloc_fint: 0.20016 ms
[GPU] chi2_image::copy_observations: 4.44659 ms
[GPU] copy_input_H->D: 356.85 ms
[GPU] sample::copy_uv_H->D: 3.36077 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 107.062 ms
[GPU] sample::FFT: 303.045 ms
[GPU] sample::2nd_shift: 68.3004 ms
[GPU] sample::interpolate: 2.44941 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 485.301 ms
[GPU] reduce_chi2::diff_weighted: 0.36816 ms
[GPU] reduce_chi2::reduction: 0.24512 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_image::free_all: 1.31315 ms
[CPU] chi2_image_tot: 848.827 ms

[GPU] chi2_image::malloc_fint: 0.203008 ms
[GPU] chi2_image::copy_observations: 4.44406 ms
[GPU] copy_input_H->D: 356.841 ms
[GPU] sample::copy_uv_H->D: 3.35139 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 107.354 ms
[GPU] sample::FFT: 302.951 ms
[GPU] sample::2nd_shift: 68.8681 ms
[GPU] sample::interpolate: 2.44832 ms
[GPU] sample::apply_phase_sampled: 0.533184 ms
[GPU] sample_tot: 486.056 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.24256 ms
[GPU] reduce_chi2_tot: 0.62688 ms
[GPU] chi2_image::free_all: 1.31149 ms
[CPU] chi2_image_tot: 849.568 ms

[GPU] chi2_image::malloc_fint: 0.200544 ms
[GPU] chi2_image::copy_observations: 4.456 ms
[GPU] copy_input_H->D: 356.835 ms
[GPU] sample::copy_uv_H->D: 3.35712 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 109.186 ms
[GPU] sample::FFT: 302.549 ms
[GPU] sample::2nd_shift: 67.6004 ms
[GPU] sample::interpolate: 2.44531 ms
[GPU] sample::apply_phase_sampled: 0.532416 ms
[GPU] sample_tot: 486.223 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.24336 ms
[GPU] reduce_chi2_tot: 0.627296 ms
[GPU] chi2_image::free_all: 1.31171 ms
[CPU] chi2_image_tot: 849.74 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.4456 ms
[GPU] copy_input_H->D: 356.843 ms
[GPU] sample::copy_uv_H->D: 3.35712 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 107.266 ms
[GPU] sample::FFT: 302.614 ms
[GPU] sample::2nd_shift: 68.1677 ms
[GPU] sample::interpolate: 2.44941 ms
[GPU] sample::apply_phase_sampled: 0.532288 ms
[GPU] sample_tot: 484.949 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.24272 ms
[GPU] reduce_chi2_tot: 0.628064 ms
[GPU] chi2_image::free_all: 1.31232 ms
[CPU] chi2_image_tot: 848.463 ms

[GPU] chi2_image::malloc_fint: 0.202496 ms
[GPU] chi2_image::copy_observations: 4.4488 ms
[GPU] copy_input_H->D: 356.868 ms
[GPU] sample::copy_uv_H->D: 3.37014 ms
[GPU] sample::uv_rotate: 0.223104 ms
[GPU] sample::1st_shift: 107.008 ms
[GPU] sample::FFT: 302.766 ms
[GPU] sample::2nd_shift: 68.8609 ms
[GPU] sample::interpolate: 2.44634 ms
[GPU] sample::apply_phase_sampled: 0.531456 ms
[GPU] sample_tot: 485.541 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.624608 ms
[GPU] chi2_image::free_all: 1.31856 ms
[CPU] chi2_image_tot: 849.093 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.44637 ms
[GPU] copy_input_H->D: 356.837 ms
[GPU] sample::copy_uv_H->D: 3.3559 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 108.515 ms
[GPU] sample::FFT: 302.746 ms
[GPU] sample::2nd_shift: 69.3634 ms
[GPU] sample::interpolate: 2.45005 ms
[GPU] sample::apply_phase_sampled: 0.534528 ms
[GPU] sample_tot: 487.56 ms
[GPU] reduce_chi2::diff_weighted: 0.3696 ms
[GPU] reduce_chi2::reduction: 0.265152 ms
[GPU] reduce_chi2_tot: 0.657728 ms
[GPU] chi2_image::free_all: 7.24118 ms
[CPU] chi2_image_tot: 857.043 ms
16384	1.000000e+06	float64	0	8	1.613492e+01	8.492064e-01	2.097891e-03	8.466376e-01
# |--> timings: [1.069031750994327, 0.8487888849995215, 0.8466376189971925, 0.8477934599941364, 0.8501528470005724, 0.8497848530023475, 0.8478501950012287, 0.8494381889977376, 0.8499303799981135, 0.8494296909993864, 0.8485511039980338, 0.8475438719979138, 0.8482990090051317, 0.8472840849935892, 0.8489045739988796, 0.8496403579993057, 0.8498109930005739, 0.8487960889979149, 0.8491657739941729, 0.8571201839949936]

[GPU] chi2_image::malloc_fint: 0.293888 ms
[GPU] chi2_image::copy_observations: 4.67552 ms
[GPU] copy_input_H->D: 357.569 ms
[GPU] sample::copy_uv_H->D: 3.36061 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 89.3225 ms
[GPU] sample::FFT: 304.403 ms
[GPU] sample::2nd_shift: 76.3429 ms
[GPU] sample::interpolate: 2.43693 ms
[GPU] sample::apply_phase_sampled: 0.536288 ms
[GPU] sample_tot: 476.961 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24384 ms
[GPU] reduce_chi2_tot: 0.628768 ms
[GPU] chi2_image::free_all: 1.31405 ms
[CPU] chi2_image_tot: 841.541 ms

[GPU] chi2_image::malloc_fint: 0.20064 ms
[GPU] chi2_image::copy_observations: 4.45328 ms
[GPU] copy_input_H->D: 356.81 ms
[GPU] sample::copy_uv_H->D: 3.34925 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 89.3501 ms
[GPU] sample::FFT: 304.629 ms
[GPU] sample::2nd_shift: 76.4312 ms
[GPU] sample::interpolate: 2.43302 ms
[GPU] sample::apply_phase_sampled: 0.536576 ms
[GPU] sample_tot: 477.289 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.244864 ms
[GPU] reduce_chi2_tot: 0.62976 ms
[GPU] chi2_image::free_all: 1.312 ms
[CPU] chi2_image_tot: 840.78 ms

[GPU] chi2_image::malloc_fint: 0.200672 ms
[GPU] chi2_image::copy_observations: 4.4513 ms
[GPU] copy_input_H->D: 356.846 ms
[GPU] sample::copy_uv_H->D: 3.37482 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 89.3726 ms
[GPU] sample::FFT: 304.454 ms
[GPU] sample::2nd_shift: 76.3034 ms
[GPU] sample::interpolate: 2.43094 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 477.027 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24464 ms
[GPU] reduce_chi2_tot: 0.629184 ms
[GPU] chi2_image::free_all: 1.31379 ms
[CPU] chi2_image_tot: 840.553 ms

[GPU] chi2_image::malloc_fint: 0.200384 ms
[GPU] chi2_image::copy_observations: 4.44448 ms
[GPU] copy_input_H->D: 356.832 ms
[GPU] sample::copy_uv_H->D: 3.35453 ms
[GPU] sample::uv_rotate: 0.222784 ms
[GPU] sample::1st_shift: 89.3921 ms
[GPU] sample::FFT: 304.46 ms
[GPU] sample::2nd_shift: 76.4078 ms
[GPU] sample::interpolate: 2.43507 ms
[GPU] sample::apply_phase_sampled: 0.536384 ms
[GPU] sample_tot: 477.138 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.243456 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 1.31782 ms
[CPU] chi2_image_tot: 840.646 ms

[GPU] chi2_image::malloc_fint: 0.372 ms
[GPU] chi2_image::copy_observations: 4.45171 ms
[GPU] copy_input_H->D: 356.838 ms
[GPU] sample::copy_uv_H->D: 3.35834 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 89.3682 ms
[GPU] sample::FFT: 304.374 ms
[GPU] sample::2nd_shift: 76.4467 ms
[GPU] sample::interpolate: 2.43578 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 477.076 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.244128 ms
[GPU] reduce_chi2_tot: 0.629536 ms
[GPU] chi2_image::free_all: 1.32096 ms
[CPU] chi2_image_tot: 840.782 ms

[GPU] chi2_image::malloc_fint: 0.203872 ms
[GPU] chi2_image::copy_observations: 4.44202 ms
[GPU] copy_input_H->D: 356.827 ms
[GPU] sample::copy_uv_H->D: 3.34694 ms
[GPU] sample::uv_rotate: 0.221984 ms
[GPU] sample::1st_shift: 89.346 ms
[GPU] sample::FFT: 304.493 ms
[GPU] sample::2nd_shift: 76.3689 ms
[GPU] sample::interpolate: 2.43392 ms
[GPU] sample::apply_phase_sampled: 0.535168 ms
[GPU] sample_tot: 477.079 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.243712 ms
[GPU] reduce_chi2_tot: 0.629888 ms
[GPU] chi2_image::free_all: 1.31421 ms
[CPU] chi2_image_tot: 840.583 ms

[GPU] chi2_image::malloc_fint: 0.201376 ms
[GPU] chi2_image::copy_observations: 4.45763 ms
[GPU] copy_input_H->D: 356.855 ms
[GPU] sample::copy_uv_H->D: 3.35168 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 89.3061 ms
[GPU] sample::FFT: 304.566 ms
[GPU] sample::2nd_shift: 76.3675 ms
[GPU] sample::interpolate: 2.43405 ms
[GPU] sample::apply_phase_sampled: 0.536256 ms
[GPU] sample_tot: 477.127 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.245216 ms
[GPU] reduce_chi2_tot: 0.630784 ms
[GPU] chi2_image::free_all: 1.31674 ms
[CPU] chi2_image_tot: 840.673 ms

[GPU] chi2_image::malloc_fint: 0.200672 ms
[GPU] chi2_image::copy_observations: 4.44666 ms
[GPU] copy_input_H->D: 356.835 ms
[GPU] sample::copy_uv_H->D: 3.33722 ms
[GPU] sample::uv_rotate: 0.223104 ms
[GPU] sample::1st_shift: 89.3234 ms
[GPU] sample::FFT: 304.54 ms
[GPU] sample::2nd_shift: 76.3423 ms
[GPU] sample::interpolate: 2.43098 ms
[GPU] sample::apply_phase_sampled: 0.536576 ms
[GPU] sample_tot: 477.069 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241984 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_image::free_all: 1.31584 ms
[CPU] chi2_image_tot: 840.578 ms

[GPU] chi2_image::malloc_fint: 0.200128 ms
[GPU] chi2_image::copy_observations: 4.45251 ms
[GPU] copy_input_H->D: 356.858 ms
[GPU] sample::copy_uv_H->D: 3.36278 ms
[GPU] sample::uv_rotate: 0.222752 ms
[GPU] sample::1st_shift: 89.303 ms
[GPU] sample::FFT: 304.474 ms
[GPU] sample::2nd_shift: 76.3802 ms
[GPU] sample::interpolate: 2.43405 ms
[GPU] sample::apply_phase_sampled: 0.536096 ms
[GPU] sample_tot: 477.045 ms
[GPU] reduce_chi2::diff_weighted: 0.367264 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.626816 ms
[GPU] chi2_image::free_all: 1.31693 ms
[CPU] chi2_image_tot: 840.585 ms

[GPU] chi2_image::malloc_fint: 0.20288 ms
[GPU] chi2_image::copy_observations: 4.4472 ms
[GPU] copy_input_H->D: 356.835 ms
[GPU] sample::copy_uv_H->D: 3.34234 ms
[GPU] sample::uv_rotate: 0.223104 ms
[GPU] sample::1st_shift: 89.3552 ms
[GPU] sample::FFT: 304.484 ms
[GPU] sample::2nd_shift: 76.4125 ms
[GPU] sample::interpolate: 2.43485 ms
[GPU] sample::apply_phase_sampled: 0.536192 ms
[GPU] sample_tot: 477.116 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.244288 ms
[GPU] reduce_chi2_tot: 0.629568 ms
[GPU] chi2_image::free_all: 1.31475 ms
[CPU] chi2_image_tot: 840.631 ms

[GPU] chi2_image::malloc_fint: 0.200384 ms
[GPU] chi2_image::copy_observations: 4.45571 ms
[GPU] copy_input_H->D: 356.853 ms
[GPU] sample::copy_uv_H->D: 3.3615 ms
[GPU] sample::uv_rotate: 0.221792 ms
[GPU] sample::1st_shift: 89.3573 ms
[GPU] sample::FFT: 304.648 ms
[GPU] sample::2nd_shift: 76.3935 ms
[GPU] sample::interpolate: 2.43187 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 477.284 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.245632 ms
[GPU] reduce_chi2_tot: 0.62976 ms
[GPU] chi2_image::free_all: 1.31363 ms
[CPU] chi2_image_tot: 840.822 ms

[GPU] chi2_image::malloc_fint: 0.200992 ms
[GPU] chi2_image::copy_observations: 4.44666 ms
[GPU] copy_input_H->D: 356.839 ms
[GPU] sample::copy_uv_H->D: 3.34704 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 89.3804 ms
[GPU] sample::FFT: 304.627 ms
[GPU] sample::2nd_shift: 76.5 ms
[GPU] sample::interpolate: 2.42995 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 477.375 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.243936 ms
[GPU] reduce_chi2_tot: 0.626848 ms
[GPU] chi2_image::free_all: 1.31376 ms
[CPU] chi2_image_tot: 840.89 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.46771 ms
[GPU] copy_input_H->D: 356.858 ms
[GPU] sample::copy_uv_H->D: 3.35776 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 89.3488 ms
[GPU] sample::FFT: 304.573 ms
[GPU] sample::2nd_shift: 76.4416 ms
[GPU] sample::interpolate: 2.4361 ms
[GPU] sample::apply_phase_sampled: 0.536512 ms
[GPU] sample_tot: 477.25 ms
[GPU] reduce_chi2::diff_weighted: 0.366112 ms
[GPU] reduce_chi2::reduction: 0.244736 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 1.3127 ms
[CPU] chi2_image_tot: 840.802 ms

[GPU] chi2_image::malloc_fint: 0.200832 ms
[GPU] chi2_image::copy_observations: 4.4479 ms
[GPU] copy_input_H->D: 356.829 ms
[GPU] sample::copy_uv_H->D: 3.34022 ms
[GPU] sample::uv_rotate: 0.221888 ms
[GPU] sample::1st_shift: 89.3542 ms
[GPU] sample::FFT: 304.459 ms
[GPU] sample::2nd_shift: 76.3269 ms
[GPU] sample::interpolate: 2.43098 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 477.004 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243872 ms
[GPU] reduce_chi2_tot: 0.628672 ms
[GPU] chi2_image::free_all: 1.3191 ms
[CPU] chi2_image_tot: 840.514 ms

[GPU] chi2_image::malloc_fint: 0.19968 ms
[GPU] chi2_image::copy_observations: 4.44886 ms
[GPU] copy_input_H->D: 356.845 ms
[GPU] sample::copy_uv_H->D: 3.36989 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 89.3051 ms
[GPU] sample::FFT: 304.341 ms
[GPU] sample::2nd_shift: 76.3812 ms
[GPU] sample::interpolate: 2.43712 ms
[GPU] sample::apply_phase_sampled: 0.536544 ms
[GPU] sample_tot: 476.993 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.254368 ms
[GPU] reduce_chi2_tot: 0.639872 ms
[GPU] chi2_image::free_all: 1.32186 ms
[CPU] chi2_image_tot: 840.533 ms

[GPU] chi2_image::malloc_fint: 0.245504 ms
[GPU] chi2_image::copy_observations: 4.46096 ms
[GPU] copy_input_H->D: 356.877 ms
[GPU] sample::copy_uv_H->D: 3.3408 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 89.343 ms
[GPU] sample::FFT: 304.752 ms
[GPU] sample::2nd_shift: 76.3463 ms
[GPU] sample::interpolate: 2.43386 ms
[GPU] sample::apply_phase_sampled: 0.536224 ms
[GPU] sample_tot: 477.305 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243488 ms
[GPU] reduce_chi2_tot: 0.627776 ms
[GPU] chi2_image::free_all: 1.32096 ms
[CPU] chi2_image_tot: 840.923 ms

[GPU] chi2_image::malloc_fint: 0.203776 ms
[GPU] chi2_image::copy_observations: 4.44928 ms
[GPU] copy_input_H->D: 356.845 ms
[GPU] sample::copy_uv_H->D: 3.36346 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 89.346 ms
[GPU] sample::FFT: 304.656 ms
[GPU] sample::2nd_shift: 76.3023 ms
[GPU] sample::interpolate: 2.43405 ms
[GPU] sample::apply_phase_sampled: 0.537184 ms
[GPU] sample_tot: 477.194 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243712 ms
[GPU] reduce_chi2_tot: 0.630688 ms
[GPU] chi2_image::free_all: 1.32186 ms
[CPU] chi2_image_tot: 840.73 ms

[GPU] chi2_image::malloc_fint: 0.2 ms
[GPU] chi2_image::copy_observations: 4.45866 ms
[GPU] copy_input_H->D: 356.815 ms
[GPU] sample::copy_uv_H->D: 3.34832 ms
[GPU] sample::uv_rotate: 0.222784 ms
[GPU] sample::1st_shift: 89.3553 ms
[GPU] sample::FFT: 304.698 ms
[GPU] sample::2nd_shift: 76.3556 ms
[GPU] sample::interpolate: 2.43302 ms
[GPU] sample::apply_phase_sampled: 0.535552 ms
[GPU] sample_tot: 477.283 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243616 ms
[GPU] reduce_chi2_tot: 0.62768 ms
[GPU] chi2_image::free_all: 1.3168 ms
[CPU] chi2_image_tot: 840.786 ms

[GPU] chi2_image::malloc_fint: 0.200992 ms
[GPU] chi2_image::copy_observations: 4.45645 ms
[GPU] copy_input_H->D: 356.831 ms
[GPU] sample::copy_uv_H->D: 3.35581 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 89.3542 ms
[GPU] sample::FFT: 304.62 ms
[GPU] sample::2nd_shift: 76.3822 ms
[GPU] sample::interpolate: 2.43507 ms
[GPU] sample::apply_phase_sampled: 0.535424 ms
[GPU] sample_tot: 477.234 ms
[GPU] reduce_chi2::diff_weighted: 0.367328 ms
[GPU] reduce_chi2::reduction: 0.24432 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_image::free_all: 1.31792 ms
[CPU] chi2_image_tot: 840.756 ms

[GPU] chi2_image::malloc_fint: 0.200384 ms
[GPU] chi2_image::copy_observations: 4.44406 ms
[GPU] copy_input_H->D: 356.848 ms
[GPU] sample::copy_uv_H->D: 3.34707 ms
[GPU] sample::uv_rotate: 0.223008 ms
[GPU] sample::1st_shift: 89.3817 ms
[GPU] sample::FFT: 304.751 ms
[GPU] sample::2nd_shift: 76.3648 ms
[GPU] sample::interpolate: 2.43098 ms
[GPU] sample::apply_phase_sampled: 0.536576 ms
[GPU] sample_tot: 477.367 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.242976 ms
[GPU] reduce_chi2_tot: 0.626976 ms
[GPU] chi2_image::free_all: 1.31651 ms
[CPU] chi2_image_tot: 840.887 ms
16384	1.000000e+06	float64	0	16	1.597543e+01	8.408122e-01	1.645364e-04	8.405856e-01
# |--> timings: [0.8416061550015002, 0.8408501609956147, 0.8406243449935573, 0.8410554439979023, 0.8408876379980939, 0.8406547850026982, 0.8407435800036183, 0.840649358004157, 0.8406562830059556, 0.84069989699492, 0.8408949489967199, 0.8412102930014953, 0.8408734999975422, 0.8405856259996654, 0.8406069589982508, 0.8409957100011525, 0.8408003670047037, 0.8408578270027647, 0.8408269459978328, 0.8409577940037707]

[GPU] chi2_image::malloc_fint: 0.20768 ms
[GPU] chi2_image::copy_observations: 4.45082 ms
[GPU] copy_input_H->D: 356.838 ms
[GPU] sample::copy_uv_H->D: 3.37354 ms
[GPU] sample::uv_rotate: 0.22384 ms
[GPU] sample::1st_shift: 73.9369 ms
[GPU] sample::FFT: 304.575 ms
[GPU] sample::2nd_shift: 67.2655 ms
[GPU] sample::interpolate: 2.4081 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 452.696 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.243904 ms
[GPU] reduce_chi2_tot: 0.629376 ms
[GPU] chi2_image::free_all: 1.31792 ms
[CPU] chi2_image_tot: 816.23 ms

[GPU] chi2_image::malloc_fint: 0.200608 ms
[GPU] chi2_image::copy_observations: 4.45034 ms
[GPU] copy_input_H->D: 356.843 ms
[GPU] sample::copy_uv_H->D: 3.3569 ms
[GPU] sample::uv_rotate: 0.223072 ms
[GPU] sample::1st_shift: 74.0357 ms
[GPU] sample::FFT: 304.529 ms
[GPU] sample::2nd_shift: 67.202 ms
[GPU] sample::interpolate: 2.40826 ms
[GPU] sample::apply_phase_sampled: 0.574208 ms
[GPU] sample_tot: 452.661 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243936 ms
[GPU] reduce_chi2_tot: 0.628576 ms
[GPU] chi2_image::free_all: 1.31498 ms
[CPU] chi2_image_tot: 816.184 ms

[GPU] chi2_image::malloc_fint: 0.199872 ms
[GPU] chi2_image::copy_observations: 4.44947 ms
[GPU] copy_input_H->D: 356.821 ms
[GPU] sample::copy_uv_H->D: 3.36387 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 73.9523 ms
[GPU] sample::FFT: 304.238 ms
[GPU] sample::2nd_shift: 67.2633 ms
[GPU] sample::interpolate: 2.40947 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 452.359 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.244224 ms
[GPU] reduce_chi2_tot: 0.62976 ms
[GPU] chi2_image::free_all: 1.31517 ms
[CPU] chi2_image_tot: 815.857 ms

[GPU] chi2_image::malloc_fint: 0.203744 ms
[GPU] chi2_image::copy_observations: 4.44272 ms
[GPU] copy_input_H->D: 356.854 ms
[GPU] sample::copy_uv_H->D: 3.34771 ms
[GPU] sample::uv_rotate: 0.222944 ms
[GPU] sample::1st_shift: 73.9891 ms
[GPU] sample::FFT: 304.354 ms
[GPU] sample::2nd_shift: 67.3321 ms
[GPU] sample::interpolate: 2.41152 ms
[GPU] sample::apply_phase_sampled: 0.574304 ms
[GPU] sample_tot: 452.567 ms
[GPU] reduce_chi2::diff_weighted: 0.369184 ms
[GPU] reduce_chi2::reduction: 0.242976 ms
[GPU] reduce_chi2_tot: 0.628128 ms
[GPU] chi2_image::free_all: 1.32256 ms
[CPU] chi2_image_tot: 816.102 ms

[GPU] chi2_image::malloc_fint: 0.202944 ms
[GPU] chi2_image::copy_observations: 4.45011 ms
[GPU] copy_input_H->D: 356.876 ms
[GPU] sample::copy_uv_H->D: 3.35434 ms
[GPU] sample::uv_rotate: 0.223008 ms
[GPU] sample::1st_shift: 73.9471 ms
[GPU] sample::FFT: 304.391 ms
[GPU] sample::2nd_shift: 67.2887 ms
[GPU] sample::interpolate: 2.40813 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 452.518 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.245696 ms
[GPU] reduce_chi2_tot: 0.631072 ms
[GPU] chi2_image::free_all: 1.31686 ms
[CPU] chi2_image_tot: 816.083 ms

[GPU] chi2_image::malloc_fint: 0.199808 ms
[GPU] chi2_image::copy_observations: 4.4457 ms
[GPU] copy_input_H->D: 356.831 ms
[GPU] sample::copy_uv_H->D: 3.3401 ms
[GPU] sample::uv_rotate: 0.224224 ms
[GPU] sample::1st_shift: 73.9961 ms
[GPU] sample::FFT: 304.452 ms
[GPU] sample::2nd_shift: 67.2201 ms
[GPU] sample::interpolate: 2.40742 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 452.54 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.244352 ms
[GPU] reduce_chi2_tot: 0.6304 ms
[GPU] chi2_image::free_all: 1.31725 ms
[CPU] chi2_image_tot: 816.049 ms

[GPU] chi2_image::malloc_fint: 0.200768 ms
[GPU] chi2_image::copy_observations: 4.4553 ms
[GPU] copy_input_H->D: 356.826 ms
[GPU] sample::copy_uv_H->D: 3.35526 ms
[GPU] sample::uv_rotate: 0.222848 ms
[GPU] sample::1st_shift: 74.0188 ms
[GPU] sample::FFT: 304.615 ms
[GPU] sample::2nd_shift: 67.2651 ms
[GPU] sample::interpolate: 2.40947 ms
[GPU] sample::apply_phase_sampled: 0.575104 ms
[GPU] sample_tot: 452.795 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.243936 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_image::free_all: 1.32186 ms
[CPU] chi2_image_tot: 816.315 ms

[GPU] chi2_image::malloc_fint: 0.199744 ms
[GPU] chi2_image::copy_observations: 4.44992 ms
[GPU] copy_input_H->D: 356.821 ms
[GPU] sample::copy_uv_H->D: 3.35488 ms
[GPU] sample::uv_rotate: 0.222944 ms
[GPU] sample::1st_shift: 74.0147 ms
[GPU] sample::FFT: 304.867 ms
[GPU] sample::2nd_shift: 67.2661 ms
[GPU] sample::interpolate: 2.4064 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 453.037 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.242336 ms
[GPU] reduce_chi2_tot: 0.626528 ms
[GPU] chi2_image::free_all: 1.31594 ms
[CPU] chi2_image_tot: 816.536 ms

[GPU] chi2_image::malloc_fint: 0.202624 ms
[GPU] chi2_image::copy_observations: 4.45078 ms
[GPU] copy_input_H->D: 356.836 ms
[GPU] sample::copy_uv_H->D: 3.35549 ms
[GPU] sample::uv_rotate: 0.223136 ms
[GPU] sample::1st_shift: 73.9953 ms
[GPU] sample::FFT: 304.387 ms
[GPU] sample::2nd_shift: 67.3083 ms
[GPU] sample::interpolate: 2.40538 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 452.58 ms
[GPU] reduce_chi2::diff_weighted: 0.370208 ms
[GPU] reduce_chi2::reduction: 0.243808 ms
[GPU] reduce_chi2_tot: 0.631808 ms
[GPU] chi2_image::free_all: 1.31482 ms
[CPU] chi2_image_tot: 816.1 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.44173 ms
[GPU] copy_input_H->D: 356.853 ms
[GPU] sample::copy_uv_H->D: 3.34106 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 73.993 ms
[GPU] sample::FFT: 304.706 ms
[GPU] sample::2nd_shift: 67.4058 ms
[GPU] sample::interpolate: 2.40538 ms
[GPU] sample::apply_phase_sampled: 0.5752 ms
[GPU] sample_tot: 452.981 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.244096 ms
[GPU] reduce_chi2_tot: 0.630784 ms
[GPU] chi2_image::free_all: 1.31376 ms
[CPU] chi2_image_tot: 816.507 ms

[GPU] chi2_image::malloc_fint: 0.2008 ms
[GPU] chi2_image::copy_observations: 4.45325 ms
[GPU] copy_input_H->D: 356.837 ms
[GPU] sample::copy_uv_H->D: 3.35344 ms
[GPU] sample::uv_rotate: 0.2232 ms
[GPU] sample::1st_shift: 73.9748 ms
[GPU] sample::FFT: 304.507 ms
[GPU] sample::2nd_shift: 67.243 ms
[GPU] sample::interpolate: 2.41226 ms
[GPU] sample::apply_phase_sampled: 0.574176 ms
[GPU] sample_tot: 452.627 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.246144 ms
[GPU] reduce_chi2_tot: 0.630784 ms
[GPU] chi2_image::free_all: 1.31789 ms
[CPU] chi2_image_tot: 816.152 ms

[GPU] chi2_image::malloc_fint: 0.203584 ms
[GPU] chi2_image::copy_observations: 4.44416 ms
[GPU] copy_input_H->D: 356.861 ms
[GPU] sample::copy_uv_H->D: 3.34134 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 74.0014 ms
[GPU] sample::FFT: 304.523 ms
[GPU] sample::2nd_shift: 67.2707 ms
[GPU] sample::interpolate: 2.40707 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 452.675 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.243008 ms
[GPU] reduce_chi2_tot: 0.627104 ms
[GPU] chi2_image::free_all: 1.32266 ms
[CPU] chi2_image_tot: 816.219 ms

[GPU] chi2_image::malloc_fint: 0.199712 ms
[GPU] chi2_image::copy_observations: 4.45021 ms
[GPU] copy_input_H->D: 356.85 ms
[GPU] sample::copy_uv_H->D: 3.37443 ms
[GPU] sample::uv_rotate: 0.224 ms
[GPU] sample::1st_shift: 74.0061 ms
[GPU] sample::FFT: 304.677 ms
[GPU] sample::2nd_shift: 67.2641 ms
[GPU] sample::interpolate: 2.41152 ms
[GPU] sample::apply_phase_sampled: 0.575232 ms
[GPU] sample_tot: 452.859 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.246432 ms
[GPU] reduce_chi2_tot: 0.630912 ms
[GPU] chi2_image::free_all: 1.31747 ms
[CPU] chi2_image_tot: 816.392 ms

[GPU] chi2_image::malloc_fint: 0.200704 ms
[GPU] chi2_image::copy_observations: 4.4488 ms
[GPU] copy_input_H->D: 356.84 ms
[GPU] sample::copy_uv_H->D: 3.3656 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 74.0719 ms
[GPU] sample::FFT: 304.368 ms
[GPU] sample::2nd_shift: 67.2562 ms
[GPU] sample::interpolate: 2.40899 ms
[GPU] sample::apply_phase_sampled: 0.57344 ms
[GPU] sample_tot: 452.604 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.244832 ms
[GPU] reduce_chi2_tot: 0.631008 ms
[GPU] chi2_image::free_all: 1.31789 ms
[CPU] chi2_image_tot: 816.128 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.44688 ms
[GPU] copy_input_H->D: 356.848 ms
[GPU] sample::copy_uv_H->D: 3.33888 ms
[GPU] sample::uv_rotate: 0.222208 ms
[GPU] sample::1st_shift: 74.0359 ms
[GPU] sample::FFT: 304.609 ms
[GPU] sample::2nd_shift: 67.3567 ms
[GPU] sample::interpolate: 2.40832 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 452.877 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.242976 ms
[GPU] reduce_chi2_tot: 0.626304 ms
[GPU] chi2_image::free_all: 1.32403 ms
[CPU] chi2_image_tot: 816.411 ms

[GPU] chi2_image::malloc_fint: 0.202752 ms
[GPU] chi2_image::copy_observations: 4.44938 ms
[GPU] copy_input_H->D: 356.828 ms
[GPU] sample::copy_uv_H->D: 3.34995 ms
[GPU] sample::uv_rotate: 0.221184 ms
[GPU] sample::1st_shift: 74.0433 ms
[GPU] sample::FFT: 304.503 ms
[GPU] sample::2nd_shift: 67.2922 ms
[GPU] sample::interpolate: 2.40726 ms
[GPU] sample::apply_phase_sampled: 0.57408 ms
[GPU] sample_tot: 452.724 ms
[GPU] reduce_chi2::diff_weighted: 0.367328 ms
[GPU] reduce_chi2::reduction: 0.247936 ms
[GPU] reduce_chi2_tot: 0.631808 ms
[GPU] chi2_image::free_all: 1.31318 ms
[CPU] chi2_image_tot: 816.237 ms

[GPU] chi2_image::malloc_fint: 0.203776 ms
[GPU] chi2_image::copy_observations: 4.44733 ms
[GPU] copy_input_H->D: 356.842 ms
[GPU] sample::copy_uv_H->D: 3.35347 ms
[GPU] sample::uv_rotate: 0.224256 ms
[GPU] sample::1st_shift: 74.0117 ms
[GPU] sample::FFT: 304.496 ms
[GPU] sample::2nd_shift: 67.2215 ms
[GPU] sample::interpolate: 2.40947 ms
[GPU] sample::apply_phase_sampled: 0.575392 ms
[GPU] sample_tot: 452.632 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.24384 ms
[GPU] reduce_chi2_tot: 0.627008 ms
[GPU] chi2_image::free_all: 1.32157 ms
[CPU] chi2_image_tot: 816.159 ms

[GPU] chi2_image::malloc_fint: 0.200384 ms
[GPU] chi2_image::copy_observations: 4.44758 ms
[GPU] copy_input_H->D: 356.823 ms
[GPU] sample::copy_uv_H->D: 3.35219 ms
[GPU] sample::uv_rotate: 0.223232 ms
[GPU] sample::1st_shift: 73.9584 ms
[GPU] sample::FFT: 304.876 ms
[GPU] sample::2nd_shift: 67.245 ms
[GPU] sample::interpolate: 2.40739 ms
[GPU] sample::apply_phase_sampled: 0.574016 ms
[GPU] sample_tot: 452.97 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.244608 ms
[GPU] reduce_chi2_tot: 0.628544 ms
[GPU] chi2_image::free_all: 1.32125 ms
[CPU] chi2_image_tot: 816.475 ms

[GPU] chi2_image::malloc_fint: 0.200096 ms
[GPU] chi2_image::copy_observations: 4.45568 ms
[GPU] copy_input_H->D: 356.829 ms
[GPU] sample::copy_uv_H->D: 3.35914 ms
[GPU] sample::uv_rotate: 0.22208 ms
[GPU] sample::1st_shift: 73.9962 ms
[GPU] sample::FFT: 304.586 ms
[GPU] sample::2nd_shift: 67.2737 ms
[GPU] sample::interpolate: 2.40538 ms
[GPU] sample::apply_phase_sampled: 0.575456 ms
[GPU] sample_tot: 452.75 ms
[GPU] reduce_chi2::diff_weighted: 0.367296 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.626816 ms
[GPU] chi2_image::free_all: 1.31846 ms
[CPU] chi2_image_tot: 816.266 ms

[GPU] chi2_image::malloc_fint: 0.199584 ms
[GPU] chi2_image::copy_observations: 4.44477 ms
[GPU] copy_input_H->D: 356.844 ms
[GPU] sample::copy_uv_H->D: 3.35875 ms
[GPU] sample::uv_rotate: 0.222048 ms
[GPU] sample::1st_shift: 73.9211 ms
[GPU] sample::FFT: 304.38 ms
[GPU] sample::2nd_shift: 67.3106 ms
[GPU] sample::interpolate: 2.4064 ms
[GPU] sample::apply_phase_sampled: 0.575328 ms
[GPU] sample_tot: 452.521 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.24208 ms
[GPU] reduce_chi2_tot: 0.627616 ms
[GPU] chi2_image::free_all: 1.33632 ms
[CPU] chi2_image_tot: 816.058 ms
16384	1.000000e+06	float64	0	32	1.551012e+01	8.163222e-01	1.965881e-04	8.159301e-01
# |--> timings: [0.8162860369993723, 0.8162552840003627, 0.8159301189953112, 0.8164493969961768, 0.8161542010057019, 0.8161210180041962, 0.8163853160003782, 0.8166070669976762, 0.8161707460021717, 0.8165816780019668, 0.8162226589993224, 0.8162906340003246, 0.8164640199975111, 0.816200025001308, 0.8167390219969093, 0.8163081059974502, 0.8162322479984141, 0.8165452370012645, 0.8163365420041373, 0.8161275660022511]

[CPU] chi2_imag::fftw_alloc: 0.00795499 ms
[CPU] sample_image::copy_input: 404.711 ms
[CPU] sample::1st_shift: 219.035 ms
[CPU] sample::FFT: 6041.8 ms
[CPU] sample::2nd_shift: 212.236 ms
[CPU] uv_rotate_h: 3.67269 ms
[CPU] sample::interpolate: 105.895 ms
[CPU] sample::apply_phase_sampled: 41.9171 ms
[CPU] sample_tot: 6624.62 ms
[CPU] sample_image::free_data: 3.44865 ms
[CPU] sample_image_tot: 7032.8 ms
[CPU] reduce_chi2::diff_weighted: 7.55433 ms
[CPU] reduce_chi2::reduction: 2.59644 ms
[CPU] reduce_chi2_tot: 10.16 ms
[CPU] chi2_imag::free_fint: 0.25137 ms
[CPU] chi2_image_tot: 7043.24 ms

[CPU] chi2_imag::fftw_alloc: 0.008519 ms
[CPU] sample_image::copy_input: 401.98 ms
[CPU] sample::1st_shift: 219.101 ms
[CPU] sample::FFT: 6068.78 ms
[CPU] sample::2nd_shift: 211.891 ms
[CPU] uv_rotate_h: 3.69151 ms
[CPU] sample::interpolate: 105.776 ms
[CPU] sample::apply_phase_sampled: 41.9242 ms
[CPU] sample_tot: 6651.23 ms
[CPU] sample_image::free_data: 3.46476 ms
[CPU] sample_image_tot: 7056.69 ms
[CPU] reduce_chi2::diff_weighted: 7.60077 ms
[CPU] reduce_chi2::reduction: 2.58923 ms
[CPU] reduce_chi2_tot: 10.1988 ms
[CPU] chi2_imag::free_fint: 0.259366 ms
[CPU] chi2_image_tot: 7067.16 ms

[CPU] chi2_imag::fftw_alloc: 0.008743 ms
[CPU] sample_image::copy_input: 404.283 ms
[CPU] sample::1st_shift: 218.388 ms
[CPU] sample::FFT: 5874.67 ms
[CPU] sample::2nd_shift: 211.89 ms
[CPU] uv_rotate_h: 3.6865 ms
[CPU] sample::interpolate: 105.833 ms
[CPU] sample::apply_phase_sampled: 41.9371 ms
[CPU] sample_tot: 6456.47 ms
[CPU] sample_image::free_data: 3.45136 ms
[CPU] sample_image_tot: 6864.22 ms
[CPU] reduce_chi2::diff_weighted: 7.55262 ms
[CPU] reduce_chi2::reduction: 2.59104 ms
[CPU] reduce_chi2_tot: 10.1527 ms
[CPU] chi2_imag::free_fint: 0.267697 ms
[CPU] chi2_image_tot: 6874.66 ms

[CPU] chi2_imag::fftw_alloc: 0.00752 ms
[CPU] sample_image::copy_input: 403.813 ms
[CPU] sample::1st_shift: 219.182 ms
[CPU] sample::FFT: 6181.42 ms
[CPU] sample::2nd_shift: 212.107 ms
[CPU] uv_rotate_h: 3.71138 ms
[CPU] sample::interpolate: 105.952 ms
[CPU] sample::apply_phase_sampled: 41.9325 ms
[CPU] sample_tot: 6764.37 ms
[CPU] sample_image::free_data: 3.47839 ms
[CPU] sample_image_tot: 7171.67 ms
[CPU] reduce_chi2::diff_weighted: 7.50804 ms
[CPU] reduce_chi2::reduction: 2.59162 ms
[CPU] reduce_chi2_tot: 10.1089 ms
[CPU] chi2_imag::free_fint: 0.260897 ms
[CPU] chi2_image_tot: 7182.06 ms

[CPU] chi2_imag::fftw_alloc: 0.007935 ms
[CPU] sample_image::copy_input: 404.59 ms
[CPU] sample::1st_shift: 218.387 ms
[CPU] sample::FFT: 5856.46 ms
[CPU] sample::2nd_shift: 211.783 ms
[CPU] uv_rotate_h: 3.68699 ms
[CPU] sample::interpolate: 105.779 ms
[CPU] sample::apply_phase_sampled: 41.9298 ms
[CPU] sample_tot: 6438.09 ms
[CPU] sample_image::free_data: 3.44006 ms
[CPU] sample_image_tot: 6846.13 ms
[CPU] reduce_chi2::diff_weighted: 7.57325 ms
[CPU] reduce_chi2::reduction: 2.59411 ms
[CPU] reduce_chi2_tot: 10.1766 ms
[CPU] chi2_imag::free_fint: 0.260407 ms
[CPU] chi2_image_tot: 6856.59 ms

[CPU] chi2_imag::fftw_alloc: 0.00797299 ms
[CPU] sample_image::copy_input: 403.648 ms
[CPU] sample::1st_shift: 218.876 ms
[CPU] sample::FFT: 5911.75 ms
[CPU] sample::2nd_shift: 212.455 ms
[CPU] uv_rotate_h: 3.678 ms
[CPU] sample::interpolate: 105.911 ms
[CPU] sample::apply_phase_sampled: 41.9299 ms
[CPU] sample_tot: 6494.67 ms
[CPU] sample_image::free_data: 3.4557 ms
[CPU] sample_image_tot: 6901.79 ms
[CPU] reduce_chi2::diff_weighted: 7.57195 ms
[CPU] reduce_chi2::reduction: 2.59659 ms
[CPU] reduce_chi2_tot: 10.1778 ms
[CPU] chi2_imag::free_fint: 0.267377 ms
[CPU] chi2_image_tot: 6912.25 ms

[CPU] chi2_imag::fftw_alloc: 0.011306 ms
[CPU] sample_image::copy_input: 403.701 ms
[CPU] sample::1st_shift: 218.389 ms
[CPU] sample::FFT: 6239.47 ms
[CPU] sample::2nd_shift: 211.951 ms
[CPU] uv_rotate_h: 3.70886 ms
[CPU] sample::interpolate: 105.902 ms
[CPU] sample::apply_phase_sampled: 41.9299 ms
[CPU] sample_tot: 6821.42 ms
[CPU] sample_image::free_data: 3.46103 ms
[CPU] sample_image_tot: 7228.6 ms
[CPU] reduce_chi2::diff_weighted: 7.51927 ms
[CPU] reduce_chi2::reduction: 2.59745 ms
[CPU] reduce_chi2_tot: 10.1256 ms
[CPU] chi2_imag::free_fint: 0.261739 ms
[CPU] chi2_image_tot: 7239.01 ms

[CPU] chi2_imag::fftw_alloc: 0.00824199 ms
[CPU] sample_image::copy_input: 407.274 ms
[CPU] sample::1st_shift: 208.167 ms
[CPU] sample::FFT: 6169.2 ms
[CPU] sample::2nd_shift: 203.119 ms
[CPU] uv_rotate_h: 3.72255 ms
[CPU] sample::interpolate: 105.898 ms
[CPU] sample::apply_phase_sampled: 41.9208 ms
[CPU] sample_tot: 6732.09 ms
[CPU] sample_image::free_data: 3.45628 ms
[CPU] sample_image_tot: 7142.84 ms
[CPU] reduce_chi2::diff_weighted: 7.57511 ms
[CPU] reduce_chi2::reduction: 2.58914 ms
[CPU] reduce_chi2_tot: 10.1727 ms
[CPU] chi2_imag::free_fint: 0.258714 ms
[CPU] chi2_image_tot: 7153.29 ms

[CPU] chi2_imag::fftw_alloc: 0.010764 ms
[CPU] sample_image::copy_input: 403.372 ms
[CPU] sample::1st_shift: 207.606 ms
[CPU] sample::FFT: 5986.25 ms
[CPU] sample::2nd_shift: 202.163 ms
[CPU] uv_rotate_h: 3.7544 ms
[CPU] sample::interpolate: 105.878 ms
[CPU] sample::apply_phase_sampled: 41.9161 ms
[CPU] sample_tot: 6547.63 ms
[CPU] sample_image::free_data: 3.45603 ms
[CPU] sample_image_tot: 6954.48 ms
[CPU] reduce_chi2::diff_weighted: 7.55894 ms
[CPU] reduce_chi2::reduction: 2.59186 ms
[CPU] reduce_chi2_tot: 10.1597 ms
[CPU] chi2_imag::free_fint: 0.313731 ms
[CPU] chi2_image_tot: 6964.97 ms

[CPU] chi2_imag::fftw_alloc: 0.017843 ms
[CPU] sample_image::copy_input: 403.143 ms
[CPU] sample::1st_shift: 207.124 ms
[CPU] sample::FFT: 5837.36 ms
[CPU] sample::2nd_shift: 202.066 ms
[CPU] uv_rotate_h: 3.75212 ms
[CPU] sample::interpolate: 105.888 ms
[CPU] sample::apply_phase_sampled: 41.9248 ms
[CPU] sample_tot: 6398.18 ms
[CPU] sample_image::free_data: 3.47792 ms
[CPU] sample_image_tot: 6804.82 ms
[CPU] reduce_chi2::diff_weighted: 7.57722 ms
[CPU] reduce_chi2::reduction: 2.59209 ms
[CPU] reduce_chi2_tot: 10.1787 ms
[CPU] chi2_imag::free_fint: 0.302215 ms
[CPU] chi2_image_tot: 6815.33 ms

[CPU] chi2_imag::fftw_alloc: 0.008129 ms
[CPU] sample_image::copy_input: 402.236 ms
[CPU] sample::1st_shift: 207.627 ms
[CPU] sample::FFT: 5859.98 ms
[CPU] sample::2nd_shift: 202.269 ms
[CPU] uv_rotate_h: 3.76781 ms
[CPU] sample::interpolate: 105.954 ms
[CPU] sample::apply_phase_sampled: 41.9255 ms
[CPU] sample_tot: 6421.59 ms
[CPU] sample_image::free_data: 3.46238 ms
[CPU] sample_image_tot: 6827.31 ms
[CPU] reduce_chi2::diff_weighted: 7.56275 ms
[CPU] reduce_chi2::reduction: 2.58908 ms
[CPU] reduce_chi2_tot: 10.1602 ms
[CPU] chi2_imag::free_fint: 0.310939 ms
[CPU] chi2_image_tot: 6837.8 ms

[CPU] chi2_imag::fftw_alloc: 0.010326 ms
[CPU] sample_image::copy_input: 403.364 ms
[CPU] sample::1st_shift: 207.23 ms
[CPU] sample::FFT: 5831.32 ms
[CPU] sample::2nd_shift: 202.01 ms
[CPU] uv_rotate_h: 3.73534 ms
[CPU] sample::interpolate: 105.884 ms
[CPU] sample::apply_phase_sampled: 41.935 ms
[CPU] sample_tot: 6392.18 ms
[CPU] sample_image::free_data: 3.48254 ms
[CPU] sample_image_tot: 6799.04 ms
[CPU] reduce_chi2::diff_weighted: 7.56439 ms
[CPU] reduce_chi2::reduction: 2.59217 ms
[CPU] reduce_chi2_tot: 10.168 ms
[CPU] chi2_imag::free_fint: 0.300326 ms
[CPU] chi2_image_tot: 6809.53 ms

[CPU] chi2_imag::fftw_alloc: 0.008173 ms
[CPU] sample_image::copy_input: 402.999 ms
[CPU] sample::1st_shift: 207.565 ms
[CPU] sample::FFT: 5853.56 ms
[CPU] sample::2nd_shift: 202.007 ms
[CPU] uv_rotate_h: 3.73876 ms
[CPU] sample::interpolate: 105.94 ms
[CPU] sample::apply_phase_sampled: 41.9162 ms
[CPU] sample_tot: 6414.78 ms
[CPU] sample_image::free_data: 3.47309 ms
[CPU] sample_image_tot: 6821.27 ms
[CPU] reduce_chi2::diff_weighted: 7.58156 ms
[CPU] reduce_chi2::reduction: 2.59134 ms
[CPU] reduce_chi2_tot: 10.1816 ms
[CPU] chi2_imag::free_fint: 0.308233 ms
[CPU] chi2_image_tot: 6831.78 ms

[CPU] chi2_imag::fftw_alloc: 0.010717 ms
[CPU] sample_image::copy_input: 402.421 ms
[CPU] sample::1st_shift: 207.049 ms
[CPU] sample::FFT: 5897.31 ms
[CPU] sample::2nd_shift: 201.906 ms
[CPU] uv_rotate_h: 3.73953 ms
[CPU] sample::interpolate: 105.949 ms
[CPU] sample::apply_phase_sampled: 41.9508 ms
[CPU] sample_tot: 6457.97 ms
[CPU] sample_image::free_data: 3.47682 ms
[CPU] sample_image_tot: 6863.88 ms
[CPU] reduce_chi2::diff_weighted: 7.55911 ms
[CPU] reduce_chi2::reduction: 2.60431 ms
[CPU] reduce_chi2_tot: 10.1722 ms
[CPU] chi2_imag::free_fint: 0.303136 ms
[CPU] chi2_image_tot: 6874.38 ms

[CPU] chi2_imag::fftw_alloc: 0.00640001 ms
[CPU] sample_image::copy_input: 404.319 ms
[CPU] sample::1st_shift: 208.067 ms
[CPU] sample::FFT: 6023.68 ms
[CPU] sample::2nd_shift: 202.466 ms
[CPU] uv_rotate_h: 3.75203 ms
[CPU] sample::interpolate: 105.887 ms
[CPU] sample::apply_phase_sampled: 41.9336 ms
[CPU] sample_tot: 6585.84 ms
[CPU] sample_image::free_data: 3.48944 ms
[CPU] sample_image_tot: 6993.67 ms
[CPU] reduce_chi2::diff_weighted: 7.58669 ms
[CPU] reduce_chi2::reduction: 2.60079 ms
[CPU] reduce_chi2_tot: 10.1955 ms
[CPU] chi2_imag::free_fint: 0.298543 ms
[CPU] chi2_image_tot: 7004.18 ms

[CPU] chi2_imag::fftw_alloc: 0.00828 ms
[CPU] sample_image::copy_input: 403.105 ms
[CPU] sample::1st_shift: 207.279 ms
[CPU] sample::FFT: 5831.49 ms
[CPU] sample::2nd_shift: 202.026 ms
[CPU] uv_rotate_h: 3.73895 ms
[CPU] sample::interpolate: 105.824 ms
[CPU] sample::apply_phase_sampled: 41.9214 ms
[CPU] sample_tot: 6392.34 ms
[CPU] sample_image::free_data: 3.49824 ms
[CPU] sample_image_tot: 6798.96 ms
[CPU] reduce_chi2::diff_weighted: 7.58958 ms
[CPU] reduce_chi2::reduction: 2.59986 ms
[CPU] reduce_chi2_tot: 10.1976 ms
[CPU] chi2_imag::free_fint: 0.301348 ms
[CPU] chi2_image_tot: 6809.48 ms

[CPU] chi2_imag::fftw_alloc: 0.008976 ms
[CPU] sample_image::copy_input: 403.434 ms
[CPU] sample::1st_shift: 207.448 ms
[CPU] sample::FFT: 5838.06 ms
[CPU] sample::2nd_shift: 201.895 ms
[CPU] uv_rotate_h: 3.74978 ms
[CPU] sample::interpolate: 105.892 ms
[CPU] sample::apply_phase_sampled: 41.9433 ms
[CPU] sample_tot: 6399.05 ms
[CPU] sample_image::free_data: 3.47961 ms
[CPU] sample_image_tot: 6805.98 ms
[CPU] reduce_chi2::diff_weighted: 7.61007 ms
[CPU] reduce_chi2::reduction: 2.59392 ms
[CPU] reduce_chi2_tot: 10.2125 ms
[CPU] chi2_imag::free_fint: 0.299318 ms
[CPU] chi2_image_tot: 6816.51 ms

[CPU] chi2_imag::fftw_alloc: 0.007632 ms
[CPU] sample_image::copy_input: 404.718 ms
[CPU] sample::1st_shift: 206.94 ms
[CPU] sample::FFT: 5844.11 ms
[CPU] sample::2nd_shift: 201.847 ms
[CPU] uv_rotate_h: 3.74727 ms
[CPU] sample::interpolate: 105.924 ms
[CPU] sample::apply_phase_sampled: 41.9253 ms
[CPU] sample_tot: 6404.56 ms
[CPU] sample_image::free_data: 3.49896 ms
[CPU] sample_image_tot: 6812.79 ms
[CPU] reduce_chi2::diff_weighted: 7.5745 ms
[CPU] reduce_chi2::reduction: 2.59638 ms
[CPU] reduce_chi2_tot: 10.1797 ms
[CPU] chi2_imag::free_fint: 0.30449 ms
[CPU] chi2_image_tot: 6823.29 ms

[CPU] chi2_imag::fftw_alloc: 0.00866999 ms
[CPU] sample_image::copy_input: 403.406 ms
[CPU] sample::1st_shift: 207.5 ms
[CPU] sample::FFT: 5854.56 ms
[CPU] sample::2nd_shift: 202.138 ms
[CPU] uv_rotate_h: 3.77679 ms
[CPU] sample::interpolate: 105.949 ms
[CPU] sample::apply_phase_sampled: 41.9358 ms
[CPU] sample_tot: 6415.92 ms
[CPU] sample_image::free_data: 3.47394 ms
[CPU] sample_image_tot: 6822.81 ms
[CPU] reduce_chi2::diff_weighted: 7.58181 ms
[CPU] reduce_chi2::reduction: 2.59067 ms
[CPU] reduce_chi2_tot: 10.1813 ms
[CPU] chi2_imag::free_fint: 0.303987 ms
[CPU] chi2_image_tot: 6833.32 ms

[CPU] chi2_imag::fftw_alloc: 0.00899599 ms
[CPU] sample_image::copy_input: 400.995 ms
[CPU] sample::1st_shift: 206.893 ms
[CPU] sample::FFT: 5828.16 ms
[CPU] sample::2nd_shift: 201.908 ms
[CPU] uv_rotate_h: 3.75077 ms
[CPU] sample::interpolate: 105.811 ms
[CPU] sample::apply_phase_sampled: 41.9389 ms
[CPU] sample_tot: 6388.52 ms
[CPU] sample_image::free_data: 3.49199 ms
[CPU] sample_image_tot: 6793.02 ms
[CPU] reduce_chi2::diff_weighted: 7.53828 ms
[CPU] reduce_chi2::reduction: 2.59524 ms
[CPU] reduce_chi2_tot: 10.1422 ms
[CPU] chi2_imag::free_fint: 0.301851 ms
[CPU] chi2_image_tot: 6803.49 ms
16384	1.000000e+06	float64	1	0	1.315205e+02	6.922129e+00	1.365621e-01	6.803827e+00
# |--> timings: [7.043562245002249, 7.067532877001213, 6.874736008998298, 7.1824095560004935, 6.856664528000692, 6.912629945996741, 7.239349904994015, 7.153366662001645, 6.965338776004501, 6.816462730996136, 6.837873679003678, 6.809901542001171, 6.831853829004103, 6.880543992003368, 7.004520820002654, 6.809553765997407, 6.8168569919944275, 6.823366246004298, 6.833664353005588, 6.803826907998882]

[CPU] chi2_imag::fftw_alloc: 0.012121 ms
[CPU] sample_image::copy_input: 212.916 ms
[CPU] sample::1st_shift: 118.148 ms
[CPU] sample::FFT: 3361.04 ms
[CPU] sample::2nd_shift: 115.882 ms
[CPU] uv_rotate_h: 2.02598 ms
[CPU] sample::interpolate: 57.3042 ms
[CPU] sample::apply_phase_sampled: 22.4181 ms
[CPU] sample_tot: 3676.9 ms
[CPU] sample_image::free_data: 3.54294 ms
[CPU] sample_image_tot: 3893.38 ms
[CPU] reduce_chi2::diff_weighted: 4.19792 ms
[CPU] reduce_chi2::reduction: 1.37882 ms
[CPU] reduce_chi2_tot: 5.58536 ms
[CPU] chi2_imag::free_fint: 0.001588 ms
[CPU] chi2_image_tot: 3898.98 ms

[CPU] chi2_imag::fftw_alloc: 0.00151 ms
[CPU] sample_image::copy_input: 208.658 ms
[CPU] sample::1st_shift: 111.955 ms
[CPU] sample::FFT: 3359.1 ms
[CPU] sample::2nd_shift: 115.762 ms
[CPU] uv_rotate_h: 1.53961 ms
[CPU] sample::interpolate: 54.1697 ms
[CPU] sample::apply_phase_sampled: 20.9725 ms
[CPU] sample_tot: 3663.55 ms
[CPU] sample_image::free_data: 3.53936 ms
[CPU] sample_image_tot: 3875.76 ms
[CPU] reduce_chi2::diff_weighted: 4.19314 ms
[CPU] reduce_chi2::reduction: 1.63424 ms
[CPU] reduce_chi2_tot: 5.83574 ms
[CPU] chi2_imag::free_fint: 0.001166 ms
[CPU] chi2_image_tot: 3881.61 ms

[CPU] chi2_imag::fftw_alloc: 0.001499 ms
[CPU] sample_image::copy_input: 209.344 ms
[CPU] sample::1st_shift: 111.102 ms
[CPU] sample::FFT: 3358.67 ms
[CPU] sample::2nd_shift: 112.232 ms
[CPU] uv_rotate_h: 1.44352 ms
[CPU] sample::interpolate: 54.0092 ms
[CPU] sample::apply_phase_sampled: 20.988 ms
[CPU] sample_tot: 3658.49 ms
[CPU] sample_image::free_data: 3.54355 ms
[CPU] sample_image_tot: 3871.4 ms
[CPU] reduce_chi2::diff_weighted: 3.84753 ms
[CPU] reduce_chi2::reduction: 1.31049 ms
[CPU] reduce_chi2_tot: 5.16611 ms
[CPU] chi2_imag::free_fint: 0.001135 ms
[CPU] chi2_image_tot: 3876.57 ms

[CPU] chi2_imag::fftw_alloc: 0.001759 ms
[CPU] sample_image::copy_input: 209.482 ms
[CPU] sample::1st_shift: 112.364 ms
[CPU] sample::FFT: 3349.23 ms
[CPU] sample::2nd_shift: 117.656 ms
[CPU] uv_rotate_h: 1.4556 ms
[CPU] sample::interpolate: 57.1559 ms
[CPU] sample::apply_phase_sampled: 23.443 ms
[CPU] sample_tot: 3661.36 ms
[CPU] sample_image::free_data: 3.66289 ms
[CPU] sample_image_tot: 3874.52 ms
[CPU] reduce_chi2::diff_weighted: 4.13908 ms
[CPU] reduce_chi2::reduction: 1.47792 ms
[CPU] reduce_chi2_tot: 5.62564 ms
[CPU] chi2_imag::free_fint: 0.001251 ms
[CPU] chi2_image_tot: 3880.15 ms

[CPU] chi2_imag::fftw_alloc: 0.001572 ms
[CPU] sample_image::copy_input: 210.116 ms
[CPU] sample::1st_shift: 115.383 ms
[CPU] sample::FFT: 3361.16 ms
[CPU] sample::2nd_shift: 118.236 ms
[CPU] uv_rotate_h: 1.64241 ms
[CPU] sample::interpolate: 60.6867 ms
[CPU] sample::apply_phase_sampled: 24.0972 ms
[CPU] sample_tot: 3681.27 ms
[CPU] sample_image::free_data: 3.69351 ms
[CPU] sample_image_tot: 3895.1 ms
[CPU] reduce_chi2::diff_weighted: 4.12172 ms
[CPU] reduce_chi2::reduction: 1.45971 ms
[CPU] reduce_chi2_tot: 5.59105 ms
[CPU] chi2_imag::free_fint: 0.001565 ms
[CPU] chi2_image_tot: 3900.7 ms

[CPU] chi2_imag::fftw_alloc: 0.001619 ms
[CPU] sample_image::copy_input: 209.884 ms
[CPU] sample::1st_shift: 112.346 ms
[CPU] sample::FFT: 3352.08 ms
[CPU] sample::2nd_shift: 113.287 ms
[CPU] uv_rotate_h: 1.46871 ms
[CPU] sample::interpolate: 60.9931 ms
[CPU] sample::apply_phase_sampled: 27.0085 ms
[CPU] sample_tot: 3667.24 ms
[CPU] sample_image::free_data: 3.5487 ms
[CPU] sample_image_tot: 3880.69 ms
[CPU] reduce_chi2::diff_weighted: 6.58742 ms
[CPU] reduce_chi2::reduction: 2.68066 ms
[CPU] reduce_chi2_tot: 9.28122 ms
[CPU] chi2_imag::free_fint: 0.001598 ms
[CPU] chi2_image_tot: 3889.98 ms

[CPU] chi2_imag::fftw_alloc: 0.001485 ms
[CPU] sample_image::copy_input: 209.249 ms
[CPU] sample::1st_shift: 112.06 ms
[CPU] sample::FFT: 3347.28 ms
[CPU] sample::2nd_shift: 111.285 ms
[CPU] uv_rotate_h: 1.47763 ms
[CPU] sample::interpolate: 53.0311 ms
[CPU] sample::apply_phase_sampled: 20.9683 ms
[CPU] sample_tot: 3646.15 ms
[CPU] sample_image::free_data: 3.52953 ms
[CPU] sample_image_tot: 3858.95 ms
[CPU] reduce_chi2::diff_weighted: 4.62571 ms
[CPU] reduce_chi2::reduction: 1.54022 ms
[CPU] reduce_chi2_tot: 6.17317 ms
[CPU] chi2_imag::free_fint: 0.00104999 ms
[CPU] chi2_image_tot: 3865.13 ms

[CPU] chi2_imag::fftw_alloc: 0.001632 ms
[CPU] sample_image::copy_input: 209.055 ms
[CPU] sample::1st_shift: 111.379 ms
[CPU] sample::FFT: 3347.66 ms
[CPU] sample::2nd_shift: 118.132 ms
[CPU] uv_rotate_h: 1.75474 ms
[CPU] sample::interpolate: 60.7188 ms
[CPU] sample::apply_phase_sampled: 25.058 ms
[CPU] sample_tot: 3664.76 ms
[CPU] sample_image::free_data: 3.67298 ms
[CPU] sample_image_tot: 3877.51 ms
[CPU] reduce_chi2::diff_weighted: 4.09173 ms
[CPU] reduce_chi2::reduction: 1.43594 ms
[CPU] reduce_chi2_tot: 5.53473 ms
[CPU] chi2_imag::free_fint: 0.001529 ms
[CPU] chi2_image_tot: 3883.06 ms

[CPU] chi2_imag::fftw_alloc: 0.001828 ms
[CPU] sample_image::copy_input: 209.497 ms
[CPU] sample::1st_shift: 112.233 ms
[CPU] sample::FFT: 3349.82 ms
[CPU] sample::2nd_shift: 115.241 ms
[CPU] uv_rotate_h: 1.48317 ms
[CPU] sample::interpolate: 57.6857 ms
[CPU] sample::apply_phase_sampled: 23.6473 ms
[CPU] sample_tot: 3660.16 ms
[CPU] sample_image::free_data: 3.5548 ms
[CPU] sample_image_tot: 3873.23 ms
[CPU] reduce_chi2::diff_weighted: 4.89723 ms
[CPU] reduce_chi2::reduction: 1.77956 ms
[CPU] reduce_chi2_tot: 6.68298 ms
[CPU] chi2_imag::free_fint: 0.00115 ms
[CPU] chi2_image_tot: 3879.92 ms

[CPU] chi2_imag::fftw_alloc: 0.001848 ms
[CPU] sample_image::copy_input: 208.927 ms
[CPU] sample::1st_shift: 111.5 ms
[CPU] sample::FFT: 3344.67 ms
[CPU] sample::2nd_shift: 117.535 ms
[CPU] uv_rotate_h: 1.65022 ms
[CPU] sample::interpolate: 60.6016 ms
[CPU] sample::apply_phase_sampled: 22.6109 ms
[CPU] sample_tot: 3658.62 ms
[CPU] sample_image::free_data: 3.66819 ms
[CPU] sample_image_tot: 3871.24 ms
[CPU] reduce_chi2::diff_weighted: 4.68508 ms
[CPU] reduce_chi2::reduction: 1.62615 ms
[CPU] reduce_chi2_tot: 6.31896 ms
[CPU] chi2_imag::free_fint: 0.001151 ms
[CPU] chi2_image_tot: 3877.57 ms

[CPU] chi2_imag::fftw_alloc: 0.001582 ms
[CPU] sample_image::copy_input: 209.319 ms
[CPU] sample::1st_shift: 112.885 ms
[CPU] sample::FFT: 3346.98 ms
[CPU] sample::2nd_shift: 117.646 ms
[CPU] uv_rotate_h: 1.83409 ms
[CPU] sample::interpolate: 60.6576 ms
[CPU] sample::apply_phase_sampled: 23.5285 ms
[CPU] sample_tot: 3663.58 ms
[CPU] sample_image::free_data: 3.67401 ms
[CPU] sample_image_tot: 3876.59 ms
[CPU] reduce_chi2::diff_weighted: 4.08523 ms
[CPU] reduce_chi2::reduction: 1.46206 ms
[CPU] reduce_chi2_tot: 5.55489 ms
[CPU] chi2_imag::free_fint: 0.001285 ms
[CPU] chi2_image_tot: 3882.15 ms

[CPU] chi2_imag::fftw_alloc: 0.001492 ms
[CPU] sample_image::copy_input: 209.221 ms
[CPU] sample::1st_shift: 115.314 ms
[CPU] sample::FFT: 3346.46 ms
[CPU] sample::2nd_shift: 118.434 ms
[CPU] uv_rotate_h: 1.4817 ms
[CPU] sample::interpolate: 57.3163 ms
[CPU] sample::apply_phase_sampled: 24.0306 ms
[CPU] sample_tot: 3663.09 ms
[CPU] sample_image::free_data: 3.67657 ms
[CPU] sample_image_tot: 3876.01 ms
[CPU] reduce_chi2::diff_weighted: 4.32956 ms
[CPU] reduce_chi2::reduction: 1.84121 ms
[CPU] reduce_chi2_tot: 6.17895 ms
[CPU] chi2_imag::free_fint: 0.00131 ms
[CPU] chi2_image_tot: 3882.19 ms

[CPU] chi2_imag::fftw_alloc: 0.001548 ms
[CPU] sample_image::copy_input: 209.682 ms
[CPU] sample::1st_shift: 111.689 ms
[CPU] sample::FFT: 3350.74 ms
[CPU] sample::2nd_shift: 118.97 ms
[CPU] uv_rotate_h: 2.15598 ms
[CPU] sample::interpolate: 60.8726 ms
[CPU] sample::apply_phase_sampled: 25.4344 ms
[CPU] sample_tot: 3669.92 ms
[CPU] sample_image::free_data: 3.68251 ms
[CPU] sample_image_tot: 3883.31 ms
[CPU] reduce_chi2::diff_weighted: 4.29419 ms
[CPU] reduce_chi2::reduction: 1.53243 ms
[CPU] reduce_chi2_tot: 5.83596 ms
[CPU] chi2_imag::free_fint: 0.001532 ms
[CPU] chi2_image_tot: 3889.16 ms

[CPU] chi2_imag::fftw_alloc: 0.00166 ms
[CPU] sample_image::copy_input: 209.66 ms
[CPU] sample::1st_shift: 111.52 ms
[CPU] sample::FFT: 3348.36 ms
[CPU] sample::2nd_shift: 120.151 ms
[CPU] uv_rotate_h: 2.25799 ms
[CPU] sample::interpolate: 60.8817 ms
[CPU] sample::apply_phase_sampled: 23.9672 ms
[CPU] sample_tot: 3667.19 ms
[CPU] sample_image::free_data: 3.67241 ms
[CPU] sample_image_tot: 3880.55 ms
[CPU] reduce_chi2::diff_weighted: 4.66718 ms
[CPU] reduce_chi2::reduction: 1.62553 ms
[CPU] reduce_chi2_tot: 6.3014 ms
[CPU] chi2_imag::free_fint: 0.001182 ms
[CPU] chi2_image_tot: 3886.86 ms

[CPU] chi2_imag::fftw_alloc: 0.001574 ms
[CPU] sample_image::copy_input: 208.931 ms
[CPU] sample::1st_shift: 111.61 ms
[CPU] sample::FFT: 3346.83 ms
[CPU] sample::2nd_shift: 116.548 ms
[CPU] uv_rotate_h: 1.59427 ms
[CPU] sample::interpolate: 55.0731 ms
[CPU] sample::apply_phase_sampled: 21.9843 ms
[CPU] sample_tot: 3653.7 ms
[CPU] sample_image::free_data: 3.68826 ms
[CPU] sample_image_tot: 3866.34 ms
[CPU] reduce_chi2::diff_weighted: 4.1076 ms
[CPU] reduce_chi2::reduction: 1.48525 ms
[CPU] reduce_chi2_tot: 5.60194 ms
[CPU] chi2_imag::free_fint: 0.001075 ms
[CPU] chi2_image_tot: 3871.95 ms

[CPU] chi2_imag::fftw_alloc: 0.001548 ms
[CPU] sample_image::copy_input: 209.236 ms
[CPU] sample::1st_shift: 112.411 ms
[CPU] sample::FFT: 3347.07 ms
[CPU] sample::2nd_shift: 116.02 ms
[CPU] uv_rotate_h: 1.54602 ms
[CPU] sample::interpolate: 58.4352 ms
[CPU] sample::apply_phase_sampled: 20.9787 ms
[CPU] sample_tot: 3656.51 ms
[CPU] sample_image::free_data: 3.52112 ms
[CPU] sample_image_tot: 3869.29 ms
[CPU] reduce_chi2::diff_weighted: 4.6813 ms
[CPU] reduce_chi2::reduction: 1.63142 ms
[CPU] reduce_chi2_tot: 6.32152 ms
[CPU] chi2_imag::free_fint: 0.001137 ms
[CPU] chi2_image_tot: 3875.62 ms

[CPU] chi2_imag::fftw_alloc: 0.001477 ms
[CPU] sample_image::copy_input: 209 ms
[CPU] sample::1st_shift: 111.013 ms
[CPU] sample::FFT: 3345.62 ms
[CPU] sample::2nd_shift: 118.749 ms
[CPU] uv_rotate_h: 2.31638 ms
[CPU] sample::interpolate: 60.8791 ms
[CPU] sample::apply_phase_sampled: 23.4454 ms
[CPU] sample_tot: 3662.07 ms
[CPU] sample_image::free_data: 3.68402 ms
[CPU] sample_image_tot: 3874.78 ms
[CPU] reduce_chi2::diff_weighted: 4.55333 ms
[CPU] reduce_chi2::reduction: 1.63112 ms
[CPU] reduce_chi2_tot: 6.19313 ms
[CPU] chi2_imag::free_fint: 0.001066 ms
[CPU] chi2_image_tot: 3880.98 ms

[CPU] chi2_imag::fftw_alloc: 0.001543 ms
[CPU] sample_image::copy_input: 209.244 ms
[CPU] sample::1st_shift: 111.118 ms
[CPU] sample::FFT: 3346.29 ms
[CPU] sample::2nd_shift: 116.627 ms
[CPU] uv_rotate_h: 1.60805 ms
[CPU] sample::interpolate: 55.0856 ms
[CPU] sample::apply_phase_sampled: 22.0339 ms
[CPU] sample_tot: 3652.82 ms
[CPU] sample_image::free_data: 3.67661 ms
[CPU] sample_image_tot: 3865.76 ms
[CPU] reduce_chi2::diff_weighted: 4.11147 ms
[CPU] reduce_chi2::reduction: 1.4492 ms
[CPU] reduce_chi2_tot: 5.56741 ms
[CPU] chi2_imag::free_fint: 0.001568 ms
[CPU] chi2_image_tot: 3871.34 ms

[CPU] chi2_imag::fftw_alloc: 0.001766 ms
[CPU] sample_image::copy_input: 209.582 ms
[CPU] sample::1st_shift: 112.233 ms
[CPU] sample::FFT: 3350.5 ms
[CPU] sample::2nd_shift: 115.251 ms
[CPU] uv_rotate_h: 1.44596 ms
[CPU] sample::interpolate: 54.3937 ms
[CPU] sample::apply_phase_sampled: 20.9724 ms
[CPU] sample_tot: 3654.85 ms
[CPU] sample_image::free_data: 3.55489 ms
[CPU] sample_image_tot: 3868 ms
[CPU] reduce_chi2::diff_weighted: 3.88526 ms
[CPU] reduce_chi2::reduction: 1.50056 ms
[CPU] reduce_chi2_tot: 5.39327 ms
[CPU] chi2_imag::free_fint: 0.000904001 ms
[CPU] chi2_image_tot: 3873.4 ms

[CPU] chi2_imag::fftw_alloc: 0.001452 ms
[CPU] sample_image::copy_input: 209.283 ms
[CPU] sample::1st_shift: 111.354 ms
[CPU] sample::FFT: 3344.92 ms
[CPU] sample::2nd_shift: 119.906 ms
[CPU] uv_rotate_h: 1.60114 ms
[CPU] sample::interpolate: 59.5989 ms
[CPU] sample::apply_phase_sampled: 23.1173 ms
[CPU] sample_tot: 3660.56 ms
[CPU] sample_image::free_data: 3.66046 ms
[CPU] sample_image_tot: 3873.52 ms
[CPU] reduce_chi2::diff_weighted: 4.13943 ms
[CPU] reduce_chi2::reduction: 1.91331 ms
[CPU] reduce_chi2_tot: 6.05932 ms
[CPU] chi2_imag::free_fint: 0.001628 ms
[CPU] chi2_image_tot: 3879.58 ms
16384	1.000000e+06	float64	2	0	7.373140e+01	3.880600e+00	7.636125e-03	3.865485e+00
# |--> timings: [3.899335219000932, 3.8816846019981313, 3.876929640995513, 3.8802312389962026, 3.900782971002627, 3.890060354002344, 3.865484647001722, 3.8831346749939257, 3.8803246919997036, 3.8776460570006748, 3.882230752002215, 3.8822701679964666, 3.8895061279981746, 3.8869381029944634, 3.8724233169996296, 3.8757019129989203, 3.8814981739997165, 3.871416533998854, 3.8734763280008337, 3.8796593459992437]

[CPU] chi2_imag::fftw_alloc: 0.001867 ms
[CPU] sample_image::copy_input: 121.6 ms
[CPU] sample::1st_shift: 88.2832 ms
[CPU] sample::FFT: 1693.63 ms
[CPU] sample::2nd_shift: 87.8653 ms
[CPU] uv_rotate_h: 1.18866 ms
[CPU] sample::interpolate: 31.0396 ms
[CPU] sample::apply_phase_sampled: 11.5169 ms
[CPU] sample_tot: 1913.58 ms
[CPU] sample_image::free_data: 3.72744 ms
[CPU] sample_image_tot: 2038.94 ms
[CPU] reduce_chi2::diff_weighted: 2.13019 ms
[CPU] reduce_chi2::reduction: 0.767324 ms
[CPU] reduce_chi2_tot: 2.90504 ms
[CPU] chi2_imag::free_fint: 0.001658 ms
[CPU] chi2_image_tot: 2041.85 ms

[CPU] chi2_imag::fftw_alloc: 0.001578 ms
[CPU] sample_image::copy_input: 121.358 ms
[CPU] sample::1st_shift: 88.4562 ms
[CPU] sample::FFT: 1686.64 ms
[CPU] sample::2nd_shift: 88.2863 ms
[CPU] uv_rotate_h: 1.13386 ms
[CPU] sample::interpolate: 31.0952 ms
[CPU] sample::apply_phase_sampled: 11.4168 ms
[CPU] sample_tot: 1907.08 ms
[CPU] sample_image::free_data: 3.68315 ms
[CPU] sample_image_tot: 2032.14 ms
[CPU] reduce_chi2::diff_weighted: 2.68568 ms
[CPU] reduce_chi2::reduction: 1.01272 ms
[CPU] reduce_chi2_tot: 3.70512 ms
[CPU] chi2_imag::free_fint: 0.001001 ms
[CPU] chi2_image_tot: 2035.86 ms

[CPU] chi2_imag::fftw_alloc: 0.001616 ms
[CPU] sample_image::copy_input: 121.696 ms
[CPU] sample::1st_shift: 86.9585 ms
[CPU] sample::FFT: 1685.11 ms
[CPU] sample::2nd_shift: 86.5022 ms
[CPU] uv_rotate_h: 1.18277 ms
[CPU] sample::interpolate: 31.1182 ms
[CPU] sample::apply_phase_sampled: 12.4855 ms
[CPU] sample_tot: 1903.41 ms
[CPU] sample_image::free_data: 3.70494 ms
[CPU] sample_image_tot: 2028.83 ms
[CPU] reduce_chi2::diff_weighted: 2.7793 ms
[CPU] reduce_chi2::reduction: 0.972409 ms
[CPU] reduce_chi2_tot: 3.76099 ms
[CPU] chi2_imag::free_fint: 0.001093 ms
[CPU] chi2_image_tot: 2032.6 ms

[CPU] chi2_imag::fftw_alloc: 0.001592 ms
[CPU] sample_image::copy_input: 120.236 ms
[CPU] sample::1st_shift: 87.9015 ms
[CPU] sample::FFT: 1694.14 ms
[CPU] sample::2nd_shift: 86.8774 ms
[CPU] uv_rotate_h: 1.1215 ms
[CPU] sample::interpolate: 31.9116 ms
[CPU] sample::apply_phase_sampled: 12.7219 ms
[CPU] sample_tot: 1914.72 ms
[CPU] sample_image::free_data: 3.71296 ms
[CPU] sample_image_tot: 2038.69 ms
[CPU] reduce_chi2::diff_weighted: 2.15509 ms
[CPU] reduce_chi2::reduction: 0.750191 ms
[CPU] reduce_chi2_tot: 2.91281 ms
[CPU] chi2_imag::free_fint: 0.001568 ms
[CPU] chi2_image_tot: 2041.61 ms

[CPU] chi2_imag::fftw_alloc: 0.001696 ms
[CPU] sample_image::copy_input: 120.935 ms
[CPU] sample::1st_shift: 87.4588 ms
[CPU] sample::FFT: 1716.29 ms
[CPU] sample::2nd_shift: 86.2832 ms
[CPU] uv_rotate_h: 1.16973 ms
[CPU] sample::interpolate: 31.5016 ms
[CPU] sample::apply_phase_sampled: 12.9639 ms
[CPU] sample_tot: 1935.72 ms
[CPU] sample_image::free_data: 3.69153 ms
[CPU] sample_image_tot: 2060.37 ms
[CPU] reduce_chi2::diff_weighted: 2.15243 ms
[CPU] reduce_chi2::reduction: 0.807166 ms
[CPU] reduce_chi2_tot: 2.96604 ms
[CPU] chi2_imag::free_fint: 0.001036 ms
[CPU] chi2_image_tot: 2063.34 ms

[CPU] chi2_imag::fftw_alloc: 0.001669 ms
[CPU] sample_image::copy_input: 121.236 ms
[CPU] sample::1st_shift: 87.4542 ms
[CPU] sample::FFT: 1716.68 ms
[CPU] sample::2nd_shift: 89.0771 ms
[CPU] uv_rotate_h: 1.17818 ms
[CPU] sample::interpolate: 32.0223 ms
[CPU] sample::apply_phase_sampled: 13.5069 ms
[CPU] sample_tot: 1939.98 ms
[CPU] sample_image::free_data: 3.69399 ms
[CPU] sample_image_tot: 2064.93 ms
[CPU] reduce_chi2::diff_weighted: 2.15187 ms
[CPU] reduce_chi2::reduction: 0.777426 ms
[CPU] reduce_chi2_tot: 2.93864 ms
[CPU] chi2_imag::free_fint: 0.001124 ms
[CPU] chi2_image_tot: 2067.88 ms

[CPU] chi2_imag::fftw_alloc: 0.00160099 ms
[CPU] sample_image::copy_input: 121.603 ms
[CPU] sample::1st_shift: 87.0037 ms
[CPU] sample::FFT: 1687.36 ms
[CPU] sample::2nd_shift: 86.8557 ms
[CPU] uv_rotate_h: 1.16265 ms
[CPU] sample::interpolate: 31.7274 ms
[CPU] sample::apply_phase_sampled: 13.1852 ms
[CPU] sample_tot: 1907.35 ms
[CPU] sample_image::free_data: 3.70044 ms
[CPU] sample_image_tot: 2032.67 ms
[CPU] reduce_chi2::diff_weighted: 2.8854 ms
[CPU] reduce_chi2::reduction: 1.01676 ms
[CPU] reduce_chi2_tot: 3.91011 ms
[CPU] chi2_imag::free_fint: 0.00133 ms
[CPU] chi2_image_tot: 2036.59 ms

[CPU] chi2_imag::fftw_alloc: 0.00152001 ms
[CPU] sample_image::copy_input: 120.375 ms
[CPU] sample::1st_shift: 88.1213 ms
[CPU] sample::FFT: 1707.04 ms
[CPU] sample::2nd_shift: 88.2666 ms
[CPU] uv_rotate_h: 1.13958 ms
[CPU] sample::interpolate: 33.7183 ms
[CPU] sample::apply_phase_sampled: 12.2746 ms
[CPU] sample_tot: 1930.62 ms
[CPU] sample_image::free_data: 3.76628 ms
[CPU] sample_image_tot: 2054.77 ms
[CPU] reduce_chi2::diff_weighted: 2.41472 ms
[CPU] reduce_chi2::reduction: 0.843453 ms
[CPU] reduce_chi2_tot: 3.26684 ms
[CPU] chi2_imag::free_fint: 0.001419 ms
[CPU] chi2_image_tot: 2058.05 ms

[CPU] chi2_imag::fftw_alloc: 0.001624 ms
[CPU] sample_image::copy_input: 120.962 ms
[CPU] sample::1st_shift: 87.3802 ms
[CPU] sample::FFT: 1713.26 ms
[CPU] sample::2nd_shift: 86.5523 ms
[CPU] uv_rotate_h: 1.1138 ms
[CPU] sample::interpolate: 31.5218 ms
[CPU] sample::apply_phase_sampled: 12.5694 ms
[CPU] sample_tot: 1932.45 ms
[CPU] sample_image::free_data: 3.89439 ms
[CPU] sample_image_tot: 2057.32 ms
[CPU] reduce_chi2::diff_weighted: 2.86418 ms
[CPU] reduce_chi2::reduction: 1.01541 ms
[CPU] reduce_chi2_tot: 3.88818 ms
[CPU] chi2_imag::free_fint: 0.001628 ms
[CPU] chi2_image_tot: 2061.22 ms

[CPU] chi2_imag::fftw_alloc: 0.001762 ms
[CPU] sample_image::copy_input: 120.383 ms
[CPU] sample::1st_shift: 87.1358 ms
[CPU] sample::FFT: 1685.49 ms
[CPU] sample::2nd_shift: 87.2123 ms
[CPU] uv_rotate_h: 1.14104 ms
[CPU] sample::interpolate: 31.8139 ms
[CPU] sample::apply_phase_sampled: 13.0848 ms
[CPU] sample_tot: 1905.93 ms
[CPU] sample_image::free_data: 3.7149 ms
[CPU] sample_image_tot: 2030.05 ms
[CPU] reduce_chi2::diff_weighted: 2.162 ms
[CPU] reduce_chi2::reduction: 0.75776 ms
[CPU] reduce_chi2_tot: 2.92706 ms
[CPU] chi2_imag::free_fint: 0.00154 ms
[CPU] chi2_image_tot: 2032.99 ms

[CPU] chi2_imag::fftw_alloc: 0.001601 ms
[CPU] sample_image::copy_input: 122.922 ms
[CPU] sample::1st_shift: 87.818 ms
[CPU] sample::FFT: 1696.81 ms
[CPU] sample::2nd_shift: 88.0826 ms
[CPU] uv_rotate_h: 1.14749 ms
[CPU] sample::interpolate: 29.7897 ms
[CPU] sample::apply_phase_sampled: 11.1381 ms
[CPU] sample_tot: 1914.83 ms
[CPU] sample_image::free_data: 3.60359 ms
[CPU] sample_image_tot: 2041.38 ms
[CPU] reduce_chi2::diff_weighted: 2.39191 ms
[CPU] reduce_chi2::reduction: 0.85405 ms
[CPU] reduce_chi2_tot: 3.25351 ms
[CPU] chi2_imag::free_fint: 0.001353 ms
[CPU] chi2_image_tot: 2044.64 ms

[CPU] chi2_imag::fftw_alloc: 0.0016 ms
[CPU] sample_image::copy_input: 121.795 ms
[CPU] sample::1st_shift: 87.392 ms
[CPU] sample::FFT: 1697.72 ms
[CPU] sample::2nd_shift: 88.1026 ms
[CPU] uv_rotate_h: 1.12313 ms
[CPU] sample::interpolate: 31.2943 ms
[CPU] sample::apply_phase_sampled: 12.5776 ms
[CPU] sample_tot: 1918.27 ms
[CPU] sample_image::free_data: 3.69809 ms
[CPU] sample_image_tot: 2043.78 ms
[CPU] reduce_chi2::diff_weighted: 2.24936 ms
[CPU] reduce_chi2::reduction: 0.804337 ms
[CPU] reduce_chi2_tot: 3.06048 ms
[CPU] chi2_imag::free_fint: 0.000799002 ms
[CPU] chi2_image_tot: 2046.85 ms

[CPU] chi2_imag::fftw_alloc: 0.001749 ms
[CPU] sample_image::copy_input: 121.49 ms
[CPU] sample::1st_shift: 87.8329 ms
[CPU] sample::FFT: 1684.51 ms
[CPU] sample::2nd_shift: 85.8756 ms
[CPU] uv_rotate_h: 1.16833 ms
[CPU] sample::interpolate: 31.2923 ms
[CPU] sample::apply_phase_sampled: 12.1795 ms
[CPU] sample_tot: 1902.92 ms
[CPU] sample_image::free_data: 3.68406 ms
[CPU] sample_image_tot: 2028.11 ms
[CPU] reduce_chi2::diff_weighted: 2.1949 ms
[CPU] reduce_chi2::reduction: 0.904439 ms
[CPU] reduce_chi2_tot: 3.10685 ms
[CPU] chi2_imag::free_fint: 0.001177 ms
[CPU] chi2_image_tot: 2031.23 ms

[CPU] chi2_imag::fftw_alloc: 0.001824 ms
[CPU] sample_image::copy_input: 121.79 ms
[CPU] sample::1st_shift: 87.59 ms
[CPU] sample::FFT: 1711.41 ms
[CPU] sample::2nd_shift: 88.367 ms
[CPU] uv_rotate_h: 1.154 ms
[CPU] sample::interpolate: 32.5488 ms
[CPU] sample::apply_phase_sampled: 11.0165 ms
[CPU] sample_tot: 1932.15 ms
[CPU] sample_image::free_data: 3.5718 ms
[CPU] sample_image_tot: 2057.53 ms
[CPU] reduce_chi2::diff_weighted: 2.33802 ms
[CPU] reduce_chi2::reduction: 0.847901 ms
[CPU] reduce_chi2_tot: 3.1934 ms
[CPU] chi2_imag::free_fint: 0.000915999 ms
[CPU] chi2_image_tot: 2060.74 ms

[CPU] chi2_imag::fftw_alloc: 0.001524 ms
[CPU] sample_image::copy_input: 123.61 ms
[CPU] sample::1st_shift: 88.1953 ms
[CPU] sample::FFT: 1709.13 ms
[CPU] sample::2nd_shift: 86.1842 ms
[CPU] uv_rotate_h: 1.34683 ms
[CPU] sample::interpolate: 31.0152 ms
[CPU] sample::apply_phase_sampled: 11.0185 ms
[CPU] sample_tot: 1926.94 ms
[CPU] sample_image::free_data: 3.67736 ms
[CPU] sample_image_tot: 2054.24 ms
[CPU] reduce_chi2::diff_weighted: 2.16399 ms
[CPU] reduce_chi2::reduction: 0.774928 ms
[CPU] reduce_chi2_tot: 2.94786 ms
[CPU] chi2_imag::free_fint: 0.00105 ms
[CPU] chi2_image_tot: 2057.2 ms

[CPU] chi2_imag::fftw_alloc: 0.001455 ms
[CPU] sample_image::copy_input: 120.746 ms
[CPU] sample::1st_shift: 87.2218 ms
[CPU] sample::FFT: 1709.38 ms
[CPU] sample::2nd_shift: 86.2298 ms
[CPU] uv_rotate_h: 1.16185 ms
[CPU] sample::interpolate: 31.1262 ms
[CPU] sample::apply_phase_sampled: 11.009 ms
[CPU] sample_tot: 1926.18 ms
[CPU] sample_image::free_data: 3.70359 ms
[CPU] sample_image_tot: 2050.64 ms
[CPU] reduce_chi2::diff_weighted: 2.70193 ms
[CPU] reduce_chi2::reduction: 0.855454 ms
[CPU] reduce_chi2_tot: 3.56623 ms
[CPU] chi2_imag::free_fint: 0.001084 ms
[CPU] chi2_image_tot: 2054.21 ms

[CPU] chi2_imag::fftw_alloc: 0.00154199 ms
[CPU] sample_image::copy_input: 120.406 ms
[CPU] sample::1st_shift: 87.3569 ms
[CPU] sample::FFT: 1706.98 ms
[CPU] sample::2nd_shift: 86.0115 ms
[CPU] uv_rotate_h: 1.14929 ms
[CPU] sample::interpolate: 31.8456 ms
[CPU] sample::apply_phase_sampled: 11.0334 ms
[CPU] sample_tot: 1924.42 ms
[CPU] sample_image::free_data: 3.69973 ms
[CPU] sample_image_tot: 2048.54 ms
[CPU] reduce_chi2::diff_weighted: 2.28929 ms
[CPU] reduce_chi2::reduction: 0.824779 ms
[CPU] reduce_chi2_tot: 3.12286 ms
[CPU] chi2_imag::free_fint: 0.001294 ms
[CPU] chi2_image_tot: 2051.67 ms

[CPU] chi2_imag::fftw_alloc: 0.00139399 ms
[CPU] sample_image::copy_input: 120.719 ms
[CPU] sample::1st_shift: 88.045 ms
[CPU] sample::FFT: 1689.77 ms
[CPU] sample::2nd_shift: 86.2938 ms
[CPU] uv_rotate_h: 1.26503 ms
[CPU] sample::interpolate: 32.5678 ms
[CPU] sample::apply_phase_sampled: 11.0304 ms
[CPU] sample_tot: 1909.03 ms
[CPU] sample_image::free_data: 3.69398 ms
[CPU] sample_image_tot: 2033.46 ms
[CPU] reduce_chi2::diff_weighted: 2.41648 ms
[CPU] reduce_chi2::reduction: 0.841043 ms
[CPU] reduce_chi2_tot: 3.26649 ms
[CPU] chi2_imag::free_fint: 0.00137999 ms
[CPU] chi2_image_tot: 2036.73 ms

[CPU] chi2_imag::fftw_alloc: 0.001572 ms
[CPU] sample_image::copy_input: 120.575 ms
[CPU] sample::1st_shift: 87.1418 ms
[CPU] sample::FFT: 1706.84 ms
[CPU] sample::2nd_shift: 86.9417 ms
[CPU] uv_rotate_h: 1.15661 ms
[CPU] sample::interpolate: 31.1216 ms
[CPU] sample::apply_phase_sampled: 12.7864 ms
[CPU] sample_tot: 1926.04 ms
[CPU] sample_image::free_data: 3.98106 ms
[CPU] sample_image_tot: 2050.62 ms
[CPU] reduce_chi2::diff_weighted: 2.24345 ms
[CPU] reduce_chi2::reduction: 0.793232 ms
[CPU] reduce_chi2_tot: 3.04605 ms
[CPU] chi2_imag::free_fint: 0.001444 ms
[CPU] chi2_image_tot: 2053.67 ms

[CPU] chi2_imag::fftw_alloc: 0.00150999 ms
[CPU] sample_image::copy_input: 120.817 ms
[CPU] sample::1st_shift: 87.8925 ms
[CPU] sample::FFT: 1686.1 ms
[CPU] sample::2nd_shift: 85.9639 ms
[CPU] uv_rotate_h: 1.16174 ms
[CPU] sample::interpolate: 33.6847 ms
[CPU] sample::apply_phase_sampled: 13.7503 ms
[CPU] sample_tot: 1908.62 ms
[CPU] sample_image::free_data: 3.70419 ms
[CPU] sample_image_tot: 2033.15 ms
[CPU] reduce_chi2::diff_weighted: 2.80305 ms
[CPU] reduce_chi2::reduction: 1.00442 ms
[CPU] reduce_chi2_tot: 3.81586 ms
[CPU] chi2_imag::free_fint: 0.001094 ms
[CPU] chi2_image_tot: 2036.98 ms
16384	1.000000e+06	float64	4	0	3.890679e+01	2.047726e+00	1.164556e-02	2.031305e+00
# |--> timings: [2.0419126259948825, 2.0362408330038306, 2.0326742329998524, 2.041692085993418, 2.063737931996002, 2.0679570180000155, 2.0366630459975568, 2.058397421002155, 2.0613058889939566, 2.0330621960019926, 2.044713685994793, 2.046920977998525, 2.0313053650024813, 2.061187332001282, 2.0572757980044116, 2.0542967049987055, 2.0517512480000732, 2.0368094829973415, 2.053748625003209, 2.037052585998026]

[CPU] chi2_imag::fftw_alloc: 0.002139 ms
[CPU] sample_image::copy_input: 172.982 ms
[CPU] sample::1st_shift: 100.333 ms
[CPU] sample::FFT: 1397.89 ms
[CPU] sample::2nd_shift: 84.8979 ms
[CPU] uv_rotate_h: 1.17032 ms
[CPU] sample::interpolate: 21.2327 ms
[CPU] sample::apply_phase_sampled: 7.60025 ms
[CPU] sample_tot: 1613.18 ms
[CPU] sample_image::free_data: 3.69271 ms
[CPU] sample_image_tot: 1789.88 ms
[CPU] reduce_chi2::diff_weighted: 1.62209 ms
[CPU] reduce_chi2::reduction: 0.55822 ms
[CPU] reduce_chi2_tot: 2.18896 ms
[CPU] chi2_imag::free_fint: 0.00111001 ms
[CPU] chi2_image_tot: 1792.08 ms

[CPU] chi2_imag::fftw_alloc: 0.001649 ms
[CPU] sample_image::copy_input: 142.959 ms
[CPU] sample::1st_shift: 86.0777 ms
[CPU] sample::FFT: 1154.9 ms
[CPU] sample::2nd_shift: 85.089 ms
[CPU] uv_rotate_h: 1.12835 ms
[CPU] sample::interpolate: 21.2659 ms
[CPU] sample::apply_phase_sampled: 7.39793 ms
[CPU] sample_tot: 1355.91 ms
[CPU] sample_image::free_data: 3.72793 ms
[CPU] sample_image_tot: 1502.61 ms
[CPU] reduce_chi2::diff_weighted: 1.92776 ms
[CPU] reduce_chi2::reduction: 0.585171 ms
[CPU] reduce_chi2_tot: 2.52201 ms
[CPU] chi2_imag::free_fint: 0.00106 ms
[CPU] chi2_image_tot: 1505.15 ms

[CPU] chi2_imag::fftw_alloc: 0.001661 ms
[CPU] sample_image::copy_input: 143.404 ms
[CPU] sample::1st_shift: 85.9661 ms
[CPU] sample::FFT: 1157.08 ms
[CPU] sample::2nd_shift: 85.2218 ms
[CPU] uv_rotate_h: 1.14535 ms
[CPU] sample::interpolate: 22.2521 ms
[CPU] sample::apply_phase_sampled: 7.83625 ms
[CPU] sample_tot: 1359.55 ms
[CPU] sample_image::free_data: 3.72632 ms
[CPU] sample_image_tot: 1506.69 ms
[CPU] reduce_chi2::diff_weighted: 1.98006 ms
[CPU] reduce_chi2::reduction: 0.601084 ms
[CPU] reduce_chi2_tot: 2.58997 ms
[CPU] chi2_imag::free_fint: 0.001212 ms
[CPU] chi2_image_tot: 1509.29 ms

[CPU] chi2_imag::fftw_alloc: 0.001365 ms
[CPU] sample_image::copy_input: 143.515 ms
[CPU] sample::1st_shift: 86.5723 ms
[CPU] sample::FFT: 1155.19 ms
[CPU] sample::2nd_shift: 84.8233 ms
[CPU] uv_rotate_h: 1.13678 ms
[CPU] sample::interpolate: 21.9542 ms
[CPU] sample::apply_phase_sampled: 7.35062 ms
[CPU] sample_tot: 1357.07 ms
[CPU] sample_image::free_data: 3.71306 ms
[CPU] sample_image_tot: 1504.31 ms
[CPU] reduce_chi2::diff_weighted: 1.63759 ms
[CPU] reduce_chi2::reduction: 0.563134 ms
[CPU] reduce_chi2_tot: 2.20956 ms
[CPU] chi2_imag::free_fint: 0.000984997 ms
[CPU] chi2_image_tot: 1506.53 ms

[CPU] chi2_imag::fftw_alloc: 0.001314 ms
[CPU] sample_image::copy_input: 142.941 ms
[CPU] sample::1st_shift: 86.532 ms
[CPU] sample::FFT: 1168.46 ms
[CPU] sample::2nd_shift: 84.16 ms
[CPU] uv_rotate_h: 1.12726 ms
[CPU] sample::interpolate: 21.2658 ms
[CPU] sample::apply_phase_sampled: 7.40549 ms
[CPU] sample_tot: 1368.99 ms
[CPU] sample_image::free_data: 3.70911 ms
[CPU] sample_image_tot: 1515.66 ms
[CPU] reduce_chi2::diff_weighted: 1.56814 ms
[CPU] reduce_chi2::reduction: 0.541013 ms
[CPU] reduce_chi2_tot: 2.11802 ms
[CPU] chi2_imag::free_fint: 0.001082 ms
[CPU] chi2_image_tot: 1517.78 ms

[CPU] chi2_imag::fftw_alloc: 0.00145 ms
[CPU] sample_image::copy_input: 142.772 ms
[CPU] sample::1st_shift: 86.4529 ms
[CPU] sample::FFT: 1158.27 ms
[CPU] sample::2nd_shift: 84.741 ms
[CPU] uv_rotate_h: 1.16504 ms
[CPU] sample::interpolate: 21.485 ms
[CPU] sample::apply_phase_sampled: 7.42699 ms
[CPU] sample_tot: 1359.6 ms
[CPU] sample_image::free_data: 3.65576 ms
[CPU] sample_image_tot: 1506.04 ms
[CPU] reduce_chi2::diff_weighted: 1.62272 ms
[CPU] reduce_chi2::reduction: 0.533172 ms
[CPU] reduce_chi2_tot: 2.16521 ms
[CPU] chi2_imag::free_fint: 0.000951004 ms
[CPU] chi2_image_tot: 1508.22 ms

[CPU] chi2_imag::fftw_alloc: 0.003013 ms
[CPU] sample_image::copy_input: 143.262 ms
[CPU] sample::1st_shift: 86.6606 ms
[CPU] sample::FFT: 1173.53 ms
[CPU] sample::2nd_shift: 85.3977 ms
[CPU] uv_rotate_h: 1.12791 ms
[CPU] sample::interpolate: 21.7012 ms
[CPU] sample::apply_phase_sampled: 7.7836 ms
[CPU] sample_tot: 1376.25 ms
[CPU] sample_image::free_data: 3.71001 ms
[CPU] sample_image_tot: 1523.23 ms
[CPU] reduce_chi2::diff_weighted: 1.81321 ms
[CPU] reduce_chi2::reduction: 0.634719 ms
[CPU] reduce_chi2_tot: 2.45679 ms
[CPU] chi2_imag::free_fint: 0.001741 ms
[CPU] chi2_image_tot: 1525.71 ms

[CPU] chi2_imag::fftw_alloc: 0.001497 ms
[CPU] sample_image::copy_input: 142.969 ms
[CPU] sample::1st_shift: 85.7581 ms
[CPU] sample::FFT: 1162.15 ms
[CPU] sample::2nd_shift: 84.4585 ms
[CPU] uv_rotate_h: 1.15341 ms
[CPU] sample::interpolate: 21.1643 ms
[CPU] sample::apply_phase_sampled: 7.40316 ms
[CPU] sample_tot: 1362.12 ms
[CPU] sample_image::free_data: 3.71593 ms
[CPU] sample_image_tot: 1508.82 ms
[CPU] reduce_chi2::diff_weighted: 1.5455 ms
[CPU] reduce_chi2::reduction: 0.55528 ms
[CPU] reduce_chi2_tot: 2.10981 ms
[CPU] chi2_imag::free_fint: 0.000943997 ms
[CPU] chi2_image_tot: 1510.94 ms

[CPU] chi2_imag::fftw_alloc: 0.001489 ms
[CPU] sample_image::copy_input: 142.691 ms
[CPU] sample::1st_shift: 85.8623 ms
[CPU] sample::FFT: 1165.16 ms
[CPU] sample::2nd_shift: 84.8852 ms
[CPU] uv_rotate_h: 1.13713 ms
[CPU] sample::interpolate: 22.1737 ms
[CPU] sample::apply_phase_sampled: 7.88435 ms
[CPU] sample_tot: 1367.15 ms
[CPU] sample_image::free_data: 3.69999 ms
[CPU] sample_image_tot: 1513.56 ms
[CPU] reduce_chi2::diff_weighted: 1.74103 ms
[CPU] reduce_chi2::reduction: 0.583244 ms
[CPU] reduce_chi2_tot: 2.33397 ms
[CPU] chi2_imag::free_fint: 0.000918997 ms
[CPU] chi2_image_tot: 1515.9 ms

[CPU] chi2_imag::fftw_alloc: 0.001542 ms
[CPU] sample_image::copy_input: 143.121 ms
[CPU] sample::1st_shift: 86.0455 ms
[CPU] sample::FFT: 1152.52 ms
[CPU] sample::2nd_shift: 84.64 ms
[CPU] uv_rotate_h: 1.13031 ms
[CPU] sample::interpolate: 21.904 ms
[CPU] sample::apply_phase_sampled: 7.51877 ms
[CPU] sample_tot: 1353.81 ms
[CPU] sample_image::free_data: 3.74024 ms
[CPU] sample_image_tot: 1500.69 ms
[CPU] reduce_chi2::diff_weighted: 1.55909 ms
[CPU] reduce_chi2::reduction: 0.550127 ms
[CPU] reduce_chi2_tot: 2.11768 ms
[CPU] chi2_imag::free_fint: 0.001548 ms
[CPU] chi2_image_tot: 1502.82 ms

[CPU] chi2_imag::fftw_alloc: 0.001574 ms
[CPU] sample_image::copy_input: 143.234 ms
[CPU] sample::1st_shift: 86.3312 ms
[CPU] sample::FFT: 1151.39 ms
[CPU] sample::2nd_shift: 84.8852 ms
[CPU] uv_rotate_h: 1.16278 ms
[CPU] sample::interpolate: 21.2117 ms
[CPU] sample::apply_phase_sampled: 7.38006 ms
[CPU] sample_tot: 1352.41 ms
[CPU] sample_image::free_data: 3.70373 ms
[CPU] sample_image_tot: 1499.37 ms
[CPU] reduce_chi2::diff_weighted: 1.56659 ms
[CPU] reduce_chi2::reduction: 0.53896 ms
[CPU] reduce_chi2_tot: 2.11395 ms
[CPU] chi2_imag::free_fint: 0.00137401 ms
[CPU] chi2_image_tot: 1501.49 ms

[CPU] chi2_imag::fftw_alloc: 0.001592 ms
[CPU] sample_image::copy_input: 143.018 ms
[CPU] sample::1st_shift: 85.971 ms
[CPU] sample::FFT: 1159.61 ms
[CPU] sample::2nd_shift: 84.7833 ms
[CPU] uv_rotate_h: 1.14878 ms
[CPU] sample::interpolate: 21.4864 ms
[CPU] sample::apply_phase_sampled: 7.35956 ms
[CPU] sample_tot: 1360.4 ms
[CPU] sample_image::free_data: 3.7302 ms
[CPU] sample_image_tot: 1507.16 ms
[CPU] reduce_chi2::diff_weighted: 1.66815 ms
[CPU] reduce_chi2::reduction: 0.546838 ms
[CPU] reduce_chi2_tot: 2.2239 ms
[CPU] chi2_imag::free_fint: 0.001323 ms
[CPU] chi2_image_tot: 1509.39 ms

[CPU] chi2_imag::fftw_alloc: 0.001546 ms
[CPU] sample_image::copy_input: 142.82 ms
[CPU] sample::1st_shift: 86.0426 ms
[CPU] sample::FFT: 1153.79 ms
[CPU] sample::2nd_shift: 84.5009 ms
[CPU] uv_rotate_h: 1.09991 ms
[CPU] sample::interpolate: 21.4226 ms
[CPU] sample::apply_phase_sampled: 7.37195 ms
[CPU] sample_tot: 1354.29 ms
[CPU] sample_image::free_data: 3.65681 ms
[CPU] sample_image_tot: 1500.79 ms
[CPU] reduce_chi2::diff_weighted: 1.8014 ms
[CPU] reduce_chi2::reduction: 0.531567 ms
[CPU] reduce_chi2_tot: 2.3431 ms
[CPU] chi2_imag::free_fint: 0.001123 ms
[CPU] chi2_image_tot: 1503.14 ms

[CPU] chi2_imag::fftw_alloc: 0.001913 ms
[CPU] sample_image::copy_input: 142.826 ms
[CPU] sample::1st_shift: 86.3502 ms
[CPU] sample::FFT: 1166.13 ms
[CPU] sample::2nd_shift: 85.1397 ms
[CPU] uv_rotate_h: 1.12095 ms
[CPU] sample::interpolate: 21.6632 ms
[CPU] sample::apply_phase_sampled: 7.34574 ms
[CPU] sample_tot: 1367.8 ms
[CPU] sample_image::free_data: 3.66279 ms
[CPU] sample_image_tot: 1514.31 ms
[CPU] reduce_chi2::diff_weighted: 1.65423 ms
[CPU] reduce_chi2::reduction: 0.537442 ms
[CPU] reduce_chi2_tot: 2.2008 ms
[CPU] chi2_imag::free_fint: 0.001121 ms
[CPU] chi2_image_tot: 1516.52 ms

[CPU] chi2_imag::fftw_alloc: 0.001617 ms
[CPU] sample_image::copy_input: 143.338 ms
[CPU] sample::1st_shift: 86.1939 ms
[CPU] sample::FFT: 1168.29 ms
[CPU] sample::2nd_shift: 85.0239 ms
[CPU] uv_rotate_h: 1.12275 ms
[CPU] sample::interpolate: 22.1333 ms
[CPU] sample::apply_phase_sampled: 7.32948 ms
[CPU] sample_tot: 1370.17 ms
[CPU] sample_image::free_data: 3.59623 ms
[CPU] sample_image_tot: 1517.12 ms
[CPU] reduce_chi2::diff_weighted: 1.65426 ms
[CPU] reduce_chi2::reduction: 0.53853 ms
[CPU] reduce_chi2_tot: 2.20149 ms
[CPU] chi2_imag::free_fint: 0.00135499 ms
[CPU] chi2_image_tot: 1519.33 ms

[CPU] chi2_imag::fftw_alloc: 0.001623 ms
[CPU] sample_image::copy_input: 143.601 ms
[CPU] sample::1st_shift: 86.0231 ms
[CPU] sample::FFT: 1160.67 ms
[CPU] sample::2nd_shift: 84.2866 ms
[CPU] uv_rotate_h: 1.10565 ms
[CPU] sample::interpolate: 21.6317 ms
[CPU] sample::apply_phase_sampled: 7.37681 ms
[CPU] sample_tot: 1361.15 ms
[CPU] sample_image::free_data: 3.65374 ms
[CPU] sample_image_tot: 1508.43 ms
[CPU] reduce_chi2::diff_weighted: 1.6876 ms
[CPU] reduce_chi2::reduction: 0.534703 ms
[CPU] reduce_chi2_tot: 2.23092 ms
[CPU] chi2_imag::free_fint: 0.001517 ms
[CPU] chi2_image_tot: 1510.67 ms

[CPU] chi2_imag::fftw_alloc: 0.001635 ms
[CPU] sample_image::copy_input: 143.208 ms
[CPU] sample::1st_shift: 86.1964 ms
[CPU] sample::FFT: 1162.77 ms
[CPU] sample::2nd_shift: 84.4645 ms
[CPU] uv_rotate_h: 1.10437 ms
[CPU] sample::interpolate: 21.3518 ms
[CPU] sample::apply_phase_sampled: 7.53076 ms
[CPU] sample_tot: 1363.48 ms
[CPU] sample_image::free_data: 3.76631 ms
[CPU] sample_image_tot: 1510.47 ms
[CPU] reduce_chi2::diff_weighted: 1.62038 ms
[CPU] reduce_chi2::reduction: 0.583123 ms
[CPU] reduce_chi2_tot: 2.21306 ms
[CPU] chi2_imag::free_fint: 0.001021 ms
[CPU] chi2_image_tot: 1512.69 ms

[CPU] chi2_imag::fftw_alloc: 0.00164199 ms
[CPU] sample_image::copy_input: 143.2 ms
[CPU] sample::1st_shift: 86.0595 ms
[CPU] sample::FFT: 1167.37 ms
[CPU] sample::2nd_shift: 84.761 ms
[CPU] uv_rotate_h: 1.13476 ms
[CPU] sample::interpolate: 21.7119 ms
[CPU] sample::apply_phase_sampled: 7.37439 ms
[CPU] sample_tot: 1368.46 ms
[CPU] sample_image::free_data: 3.71999 ms
[CPU] sample_image_tot: 1515.39 ms
[CPU] reduce_chi2::diff_weighted: 1.55678 ms
[CPU] reduce_chi2::reduction: 0.55104 ms
[CPU] reduce_chi2_tot: 2.11688 ms
[CPU] chi2_imag::free_fint: 0.001108 ms
[CPU] chi2_image_tot: 1517.52 ms

[CPU] chi2_imag::fftw_alloc: 0.00158 ms
[CPU] sample_image::copy_input: 143.453 ms
[CPU] sample::1st_shift: 86.3069 ms
[CPU] sample::FFT: 1176.04 ms
[CPU] sample::2nd_shift: 86.1489 ms
[CPU] uv_rotate_h: 1.10188 ms
[CPU] sample::interpolate: 21.6476 ms
[CPU] sample::apply_phase_sampled: 7.40715 ms
[CPU] sample_tot: 1378.71 ms
[CPU] sample_image::free_data: 3.72048 ms
[CPU] sample_image_tot: 1525.9 ms
[CPU] reduce_chi2::diff_weighted: 1.70331 ms
[CPU] reduce_chi2::reduction: 0.581065 ms
[CPU] reduce_chi2_tot: 2.29273 ms
[CPU] chi2_imag::free_fint: 0.001568 ms
[CPU] chi2_image_tot: 1528.2 ms

[CPU] chi2_imag::fftw_alloc: 0.001598 ms
[CPU] sample_image::copy_input: 143.958 ms
[CPU] sample::1st_shift: 85.6904 ms
[CPU] sample::FFT: 1160.8 ms
[CPU] sample::2nd_shift: 84.4975 ms
[CPU] uv_rotate_h: 1.11109 ms
[CPU] sample::interpolate: 21.1623 ms
[CPU] sample::apply_phase_sampled: 7.38229 ms
[CPU] sample_tot: 1360.7 ms
[CPU] sample_image::free_data: 3.60194 ms
[CPU] sample_image_tot: 1508.28 ms
[CPU] reduce_chi2::diff_weighted: 1.5626 ms
[CPU] reduce_chi2::reduction: 0.53797 ms
[CPU] reduce_chi2_tot: 2.11058 ms
[CPU] chi2_imag::free_fint: 0.001313 ms
[CPU] chi2_image_tot: 1510.4 ms
16384	1.000000e+06	float64	6	0	2.873587e+01	1.512414e+00	7.161925e-03	1.501565e+00
# |--> timings: [1.7921353470010217, 1.505505606000952, 1.5093703429956804, 1.5066072100016754, 1.5178601939987857, 1.5104070660017896, 1.525824502001342, 1.51101855700108, 1.5159822159985197, 1.502894416997151, 1.5015648690023227, 1.5094705580049776, 1.5032174549996853, 1.516873687003681, 1.5194073599996045, 1.5107465100008994, 1.5127693000031286, 1.5175936849991558, 1.528281719001825, 1.5104725429991959]

[CPU] chi2_imag::fftw_alloc: 0.00234 ms
[CPU] sample_image::copy_input: 171.627 ms
[CPU] sample::1st_shift: 88.9112 ms
[CPU] sample::FFT: 1062.87 ms
[CPU] sample::2nd_shift: 89.6296 ms
[CPU] uv_rotate_h: 1.32516 ms
[CPU] sample::interpolate: 19.1387 ms
[CPU] sample::apply_phase_sampled: 6.57244 ms
[CPU] sample_tot: 1268.53 ms
[CPU] sample_image::free_data: 3.70562 ms
[CPU] sample_image_tot: 1443.89 ms
[CPU] reduce_chi2::diff_weighted: 1.48224 ms
[CPU] reduce_chi2::reduction: 0.802957 ms
[CPU] reduce_chi2_tot: 2.29914 ms
[CPU] chi2_imag::free_fint: 0.001584 ms
[CPU] chi2_image_tot: 1446.2 ms

[CPU] chi2_imag::fftw_alloc: 0.00186999 ms
[CPU] sample_image::copy_input: 171.045 ms
[CPU] sample::1st_shift: 91.2912 ms
[CPU] sample::FFT: 1203.06 ms
[CPU] sample::2nd_shift: 89.5788 ms
[CPU] uv_rotate_h: 1.23551 ms
[CPU] sample::interpolate: 16.6907 ms
[CPU] sample::apply_phase_sampled: 6.57232 ms
[CPU] sample_tot: 1408.49 ms
[CPU] sample_image::free_data: 3.70317 ms
[CPU] sample_image_tot: 1583.26 ms
[CPU] reduce_chi2::diff_weighted: 1.38639 ms
[CPU] reduce_chi2::reduction: 0.661161 ms
[CPU] reduce_chi2_tot: 2.06142 ms
[CPU] chi2_imag::free_fint: 0.001308 ms
[CPU] chi2_image_tot: 1585.33 ms

[CPU] chi2_imag::fftw_alloc: 0.00213399 ms
[CPU] sample_image::copy_input: 169.536 ms
[CPU] sample::1st_shift: 90.8855 ms
[CPU] sample::FFT: 1147.97 ms
[CPU] sample::2nd_shift: 89.0665 ms
[CPU] uv_rotate_h: 1.20663 ms
[CPU] sample::interpolate: 18.9817 ms
[CPU] sample::apply_phase_sampled: 6.54366 ms
[CPU] sample_tot: 1354.73 ms
[CPU] sample_image::free_data: 3.69615 ms
[CPU] sample_image_tot: 1527.98 ms
[CPU] reduce_chi2::diff_weighted: 1.54224 ms
[CPU] reduce_chi2::reduction: 0.641053 ms
[CPU] reduce_chi2_tot: 2.19235 ms
[CPU] chi2_imag::free_fint: 0.001001 ms
[CPU] chi2_image_tot: 1530.19 ms

[CPU] chi2_imag::fftw_alloc: 0.001572 ms
[CPU] sample_image::copy_input: 172.713 ms
[CPU] sample::1st_shift: 90.8976 ms
[CPU] sample::FFT: 1324.66 ms
[CPU] sample::2nd_shift: 89.1525 ms
[CPU] uv_rotate_h: 1.21352 ms
[CPU] sample::interpolate: 17.2492 ms
[CPU] sample::apply_phase_sampled: 6.5802 ms
[CPU] sample_tot: 1529.81 ms
[CPU] sample_image::free_data: 3.70882 ms
[CPU] sample_image_tot: 1706.25 ms
[CPU] reduce_chi2::diff_weighted: 1.41474 ms
[CPU] reduce_chi2::reduction: 0.651183 ms
[CPU] reduce_chi2_tot: 2.07451 ms
[CPU] chi2_imag::free_fint: 0.001333 ms
[CPU] chi2_image_tot: 1708.33 ms

[CPU] chi2_imag::fftw_alloc: 0.001498 ms
[CPU] sample_image::copy_input: 169.874 ms
[CPU] sample::1st_shift: 91.2517 ms
[CPU] sample::FFT: 1053.82 ms
[CPU] sample::2nd_shift: 86.9852 ms
[CPU] uv_rotate_h: 1.25333 ms
[CPU] sample::interpolate: 19.5987 ms
[CPU] sample::apply_phase_sampled: 9.09855 ms
[CPU] sample_tot: 1262.07 ms
[CPU] sample_image::free_data: 3.73659 ms
[CPU] sample_image_tot: 1435.7 ms
[CPU] reduce_chi2::diff_weighted: 1.39196 ms
[CPU] reduce_chi2::reduction: 0.64804 ms
[CPU] reduce_chi2_tot: 2.04918 ms
[CPU] chi2_imag::free_fint: 0.001079 ms
[CPU] chi2_image_tot: 1437.76 ms

[CPU] chi2_imag::fftw_alloc: 0.001534 ms
[CPU] sample_image::copy_input: 168.903 ms
[CPU] sample::1st_shift: 92.1893 ms
[CPU] sample::FFT: 1140.76 ms
[CPU] sample::2nd_shift: 89.5202 ms
[CPU] uv_rotate_h: 1.23186 ms
[CPU] sample::interpolate: 16.8036 ms
[CPU] sample::apply_phase_sampled: 6.56349 ms
[CPU] sample_tot: 1347.13 ms
[CPU] sample_image::free_data: 3.69995 ms
[CPU] sample_image_tot: 1519.75 ms
[CPU] reduce_chi2::diff_weighted: 1.41523 ms
[CPU] reduce_chi2::reduction: 0.658996 ms
[CPU] reduce_chi2_tot: 2.08815 ms
[CPU] chi2_imag::free_fint: 0.001292 ms
[CPU] chi2_image_tot: 1521.85 ms

[CPU] chi2_imag::fftw_alloc: 0.001761 ms
[CPU] sample_image::copy_input: 171.253 ms
[CPU] sample::1st_shift: 90.291 ms
[CPU] sample::FFT: 1230.15 ms
[CPU] sample::2nd_shift: 89.8319 ms
[CPU] uv_rotate_h: 1.18788 ms
[CPU] sample::interpolate: 19.4143 ms
[CPU] sample::apply_phase_sampled: 6.59038 ms
[CPU] sample_tot: 1437.52 ms
[CPU] sample_image::free_data: 3.71021 ms
[CPU] sample_image_tot: 1612.51 ms
[CPU] reduce_chi2::diff_weighted: 1.51371 ms
[CPU] reduce_chi2::reduction: 0.746468 ms
[CPU] reduce_chi2_tot: 2.26974 ms
[CPU] chi2_imag::free_fint: 0.001174 ms
[CPU] chi2_image_tot: 1614.79 ms

[CPU] chi2_imag::fftw_alloc: 0.00147201 ms
[CPU] sample_image::copy_input: 170.464 ms
[CPU] sample::1st_shift: 90.6634 ms
[CPU] sample::FFT: 1269.21 ms
[CPU] sample::2nd_shift: 88.274 ms
[CPU] uv_rotate_h: 1.20685 ms
[CPU] sample::interpolate: 18.6723 ms
[CPU] sample::apply_phase_sampled: 6.57239 ms
[CPU] sample_tot: 1474.68 ms
[CPU] sample_image::free_data: 3.72665 ms
[CPU] sample_image_tot: 1648.9 ms
[CPU] reduce_chi2::diff_weighted: 1.43129 ms
[CPU] reduce_chi2::reduction: 0.752308 ms
[CPU] reduce_chi2_tot: 2.19298 ms
[CPU] chi2_imag::free_fint: 0.001347 ms
[CPU] chi2_image_tot: 1651.1 ms

[CPU] chi2_imag::fftw_alloc: 0.001433 ms
[CPU] sample_image::copy_input: 170.39 ms
[CPU] sample::1st_shift: 88.2258 ms
[CPU] sample::FFT: 1299.23 ms
[CPU] sample::2nd_shift: 89.2232 ms
[CPU] uv_rotate_h: 1.18333 ms
[CPU] sample::interpolate: 18.8646 ms
[CPU] sample::apply_phase_sampled: 6.58977 ms
[CPU] sample_tot: 1503.38 ms
[CPU] sample_image::free_data: 3.68175 ms
[CPU] sample_image_tot: 1677.47 ms
[CPU] reduce_chi2::diff_weighted: 1.42401 ms
[CPU] reduce_chi2::reduction: 0.749805 ms
[CPU] reduce_chi2_tot: 2.18293 ms
[CPU] chi2_imag::free_fint: 0.001273 ms
[CPU] chi2_image_tot: 1679.67 ms

[CPU] chi2_imag::fftw_alloc: 0.001919 ms
[CPU] sample_image::copy_input: 154.932 ms
[CPU] sample::1st_shift: 91.5929 ms
[CPU] sample::FFT: 1261.48 ms
[CPU] sample::2nd_shift: 89.7528 ms
[CPU] uv_rotate_h: 1.24995 ms
[CPU] sample::interpolate: 18.674 ms
[CPU] sample::apply_phase_sampled: 6.59499 ms
[CPU] sample_tot: 1469.4 ms
[CPU] sample_image::free_data: 3.70338 ms
[CPU] sample_image_tot: 1628.06 ms
[CPU] reduce_chi2::diff_weighted: 1.49223 ms
[CPU] reduce_chi2::reduction: 0.654046 ms
[CPU] reduce_chi2_tot: 2.15538 ms
[CPU] chi2_imag::free_fint: 0.001165 ms
[CPU] chi2_image_tot: 1630.22 ms

[CPU] chi2_imag::fftw_alloc: 0.001482 ms
[CPU] sample_image::copy_input: 170.622 ms
[CPU] sample::1st_shift: 90.9652 ms
[CPU] sample::FFT: 1161.14 ms
[CPU] sample::2nd_shift: 89.4074 ms
[CPU] uv_rotate_h: 1.36004 ms
[CPU] sample::interpolate: 17.6392 ms
[CPU] sample::apply_phase_sampled: 6.57407 ms
[CPU] sample_tot: 1367.14 ms
[CPU] sample_image::free_data: 3.70284 ms
[CPU] sample_image_tot: 1541.49 ms
[CPU] reduce_chi2::diff_weighted: 1.43146 ms
[CPU] reduce_chi2::reduction: 0.652968 ms
[CPU] reduce_chi2_tot: 2.09349 ms
[CPU] chi2_imag::free_fint: 0.001039 ms
[CPU] chi2_image_tot: 1543.59 ms

[CPU] chi2_imag::fftw_alloc: 0.001648 ms
[CPU] sample_image::copy_input: 170.122 ms
[CPU] sample::1st_shift: 91.245 ms
[CPU] sample::FFT: 1235.02 ms
[CPU] sample::2nd_shift: 88.9066 ms
[CPU] uv_rotate_h: 1.19218 ms
[CPU] sample::interpolate: 18.0833 ms
[CPU] sample::apply_phase_sampled: 6.56289 ms
[CPU] sample_tot: 1441.07 ms
[CPU] sample_image::free_data: 3.63096 ms
[CPU] sample_image_tot: 1614.84 ms
[CPU] reduce_chi2::diff_weighted: 1.39834 ms
[CPU] reduce_chi2::reduction: 0.655895 ms
[CPU] reduce_chi2_tot: 2.06359 ms
[CPU] chi2_imag::free_fint: 0.001364 ms
[CPU] chi2_image_tot: 1616.92 ms

[CPU] chi2_imag::fftw_alloc: 0.001517 ms
[CPU] sample_image::copy_input: 170.249 ms
[CPU] sample::1st_shift: 91.2108 ms
[CPU] sample::FFT: 1275.08 ms
[CPU] sample::2nd_shift: 88.8975 ms
[CPU] uv_rotate_h: 1.20459 ms
[CPU] sample::interpolate: 19.1293 ms
[CPU] sample::apply_phase_sampled: 6.57368 ms
[CPU] sample_tot: 1482.15 ms
[CPU] sample_image::free_data: 3.7117 ms
[CPU] sample_image_tot: 1656.14 ms
[CPU] reduce_chi2::diff_weighted: 1.48731 ms
[CPU] reduce_chi2::reduction: 0.89072 ms
[CPU] reduce_chi2_tot: 2.38695 ms
[CPU] chi2_imag::free_fint: 0.00121 ms
[CPU] chi2_image_tot: 1658.53 ms

[CPU] chi2_imag::fftw_alloc: 0.001507 ms
[CPU] sample_image::copy_input: 168.821 ms
[CPU] sample::1st_shift: 91.1891 ms
[CPU] sample::FFT: 1295.49 ms
[CPU] sample::2nd_shift: 88.5979 ms
[CPU] uv_rotate_h: 1.23676 ms
[CPU] sample::interpolate: 19.3564 ms
[CPU] sample::apply_phase_sampled: 6.57561 ms
[CPU] sample_tot: 1502.52 ms
[CPU] sample_image::free_data: 3.6991 ms
[CPU] sample_image_tot: 1675.06 ms
[CPU] reduce_chi2::diff_weighted: 1.50158 ms
[CPU] reduce_chi2::reduction: 0.744031 ms
[CPU] reduce_chi2_tot: 2.25957 ms
[CPU] chi2_imag::free_fint: 0.001536 ms
[CPU] chi2_image_tot: 1677.33 ms

[CPU] chi2_imag::fftw_alloc: 0.001876 ms
[CPU] sample_image::copy_input: 172.141 ms
[CPU] sample::1st_shift: 90.9765 ms
[CPU] sample::FFT: 1256.68 ms
[CPU] sample::2nd_shift: 89.1207 ms
[CPU] uv_rotate_h: 1.21673 ms
[CPU] sample::interpolate: 19.2171 ms
[CPU] sample::apply_phase_sampled: 6.56584 ms
[CPU] sample_tot: 1463.84 ms
[CPU] sample_image::free_data: 3.66062 ms
[CPU] sample_image_tot: 1639.66 ms
[CPU] reduce_chi2::diff_weighted: 1.46053 ms
[CPU] reduce_chi2::reduction: 0.803598 ms
[CPU] reduce_chi2_tot: 2.27844 ms
[CPU] chi2_imag::free_fint: 0.00166 ms
[CPU] chi2_image_tot: 1641.96 ms

[CPU] chi2_imag::fftw_alloc: 0.001642 ms
[CPU] sample_image::copy_input: 170.137 ms
[CPU] sample::1st_shift: 90.6749 ms
[CPU] sample::FFT: 1279.98 ms
[CPU] sample::2nd_shift: 87.9979 ms
[CPU] uv_rotate_h: 1.22717 ms
[CPU] sample::interpolate: 18.2456 ms
[CPU] sample::apply_phase_sampled: 6.56594 ms
[CPU] sample_tot: 1484.75 ms
[CPU] sample_image::free_data: 3.70381 ms
[CPU] sample_image_tot: 1658.61 ms
[CPU] reduce_chi2::diff_weighted: 1.40858 ms
[CPU] reduce_chi2::reduction: 0.718774 ms
[CPU] reduce_chi2_tot: 2.13836 ms
[CPU] chi2_imag::free_fint: 0.001944 ms
[CPU] chi2_image_tot: 1660.77 ms

[CPU] chi2_imag::fftw_alloc: 0.001671 ms
[CPU] sample_image::copy_input: 167.827 ms
[CPU] sample::1st_shift: 90.8898 ms
[CPU] sample::FFT: 1269.04 ms
[CPU] sample::2nd_shift: 87.2854 ms
[CPU] uv_rotate_h: 1.21956 ms
[CPU] sample::interpolate: 19.4408 ms
[CPU] sample::apply_phase_sampled: 6.56532 ms
[CPU] sample_tot: 1474.52 ms
[CPU] sample_image::free_data: 3.68944 ms
[CPU] sample_image_tot: 1646.06 ms
[CPU] reduce_chi2::diff_weighted: 1.52185 ms
[CPU] reduce_chi2::reduction: 0.74604 ms
[CPU] reduce_chi2_tot: 2.27871 ms
[CPU] chi2_imag::free_fint: 0.00132 ms
[CPU] chi2_image_tot: 1648.35 ms

[CPU] chi2_imag::fftw_alloc: 0.002103 ms
[CPU] sample_image::copy_input: 170.842 ms
[CPU] sample::1st_shift: 90.6143 ms
[CPU] sample::FFT: 1048.33 ms
[CPU] sample::2nd_shift: 90.4372 ms
[CPU] uv_rotate_h: 1.22991 ms
[CPU] sample::interpolate: 18.464 ms
[CPU] sample::apply_phase_sampled: 6.5729 ms
[CPU] sample_tot: 1255.71 ms
[CPU] sample_image::free_data: 3.69273 ms
[CPU] sample_image_tot: 1430.28 ms
[CPU] reduce_chi2::diff_weighted: 1.40845 ms
[CPU] reduce_chi2::reduction: 0.644678 ms
[CPU] reduce_chi2_tot: 2.06323 ms
[CPU] chi2_imag::free_fint: 0.001145 ms
[CPU] chi2_image_tot: 1432.35 ms

[CPU] chi2_imag::fftw_alloc: 0.00174801 ms
[CPU] sample_image::copy_input: 169.955 ms
[CPU] sample::1st_shift: 90.5714 ms
[CPU] sample::FFT: 1180.8 ms
[CPU] sample::2nd_shift: 88.8161 ms
[CPU] uv_rotate_h: 1.24305 ms
[CPU] sample::interpolate: 17.4281 ms
[CPU] sample::apply_phase_sampled: 6.5783 ms
[CPU] sample_tot: 1385.49 ms
[CPU] sample_image::free_data: 3.70715 ms
[CPU] sample_image_tot: 1559.17 ms
[CPU] reduce_chi2::diff_weighted: 1.39433 ms
[CPU] reduce_chi2::reduction: 0.647816 ms
[CPU] reduce_chi2_tot: 2.05217 ms
[CPU] chi2_imag::free_fint: 0.001578 ms
[CPU] chi2_image_tot: 1561.23 ms

[CPU] chi2_imag::fftw_alloc: 0.001669 ms
[CPU] sample_image::copy_input: 169.522 ms
[CPU] sample::1st_shift: 90.9249 ms
[CPU] sample::FFT: 1263.38 ms
[CPU] sample::2nd_shift: 89.2134 ms
[CPU] uv_rotate_h: 1.20918 ms
[CPU] sample::interpolate: 19.681 ms
[CPU] sample::apply_phase_sampled: 6.90476 ms
[CPU] sample_tot: 1471.37 ms
[CPU] sample_image::free_data: 3.75242 ms
[CPU] sample_image_tot: 1644.67 ms
[CPU] reduce_chi2::diff_weighted: 1.47749 ms
[CPU] reduce_chi2::reduction: 0.741517 ms
[CPU] reduce_chi2_tot: 2.22905 ms
[CPU] chi2_imag::free_fint: 0.001358 ms
[CPU] chi2_image_tot: 1646.91 ms
16384	1.000000e+06	float64	8	0	3.045003e+01	1.602633e+00	7.667529e-02	1.432444e+00
# |--> timings: [1.4462641209975118, 1.5857431650001672, 1.530277694000688, 1.7084102540029562, 1.437833612995746, 1.5222698459983803, 1.6148763050005073, 1.651180877997831, 1.679742621992773, 1.6302995509977336, 1.54366901100002, 1.6169919329986442, 1.6586060190020362, 1.6776875180003117, 1.6420575070005725, 1.6608572920013103, 1.6484396520027076, 1.432444450998446, 1.5613266809959896, 1.6473126630007755]

[CPU] chi2_imag::fftw_alloc: 0.001829 ms
[CPU] sample_image::copy_input: 171.283 ms
[CPU] sample::1st_shift: 88.2665 ms
[CPU] sample::FFT: 1157.87 ms
[CPU] sample::2nd_shift: 87.1479 ms
[CPU] uv_rotate_h: 1.14551 ms
[CPU] sample::interpolate: 16.1777 ms
[CPU] sample::apply_phase_sampled: 5.25822 ms
[CPU] sample_tot: 1355.94 ms
[CPU] sample_image::free_data: 3.64929 ms
[CPU] sample_image_tot: 1530.89 ms
[CPU] reduce_chi2::diff_weighted: 1.43269 ms
[CPU] reduce_chi2::reduction: 0.527591 ms
[CPU] reduce_chi2_tot: 1.97033 ms
[CPU] chi2_imag::free_fint: 0.001006 ms
[CPU] chi2_image_tot: 1532.88 ms

[CPU] chi2_imag::fftw_alloc: 0.001778 ms
[CPU] sample_image::copy_input: 170.951 ms
[CPU] sample::1st_shift: 87.2731 ms
[CPU] sample::FFT: 1135.73 ms
[CPU] sample::2nd_shift: 85.7678 ms
[CPU] uv_rotate_h: 1.17706 ms
[CPU] sample::interpolate: 13.8081 ms
[CPU] sample::apply_phase_sampled: 5.26346 ms
[CPU] sample_tot: 1329.08 ms
[CPU] sample_image::free_data: 3.7096 ms
[CPU] sample_image_tot: 1503.76 ms
[CPU] reduce_chi2::diff_weighted: 1.3524 ms
[CPU] reduce_chi2::reduction: 0.527716 ms
[CPU] reduce_chi2_tot: 1.89023 ms
[CPU] chi2_imag::free_fint: 0.001106 ms
[CPU] chi2_image_tot: 1505.66 ms

[CPU] chi2_imag::fftw_alloc: 0.001795 ms
[CPU] sample_image::copy_input: 170.187 ms
[CPU] sample::1st_shift: 87.1769 ms
[CPU] sample::FFT: 1139.96 ms
[CPU] sample::2nd_shift: 86.0895 ms
[CPU] uv_rotate_h: 1.15032 ms
[CPU] sample::interpolate: 15.4664 ms
[CPU] sample::apply_phase_sampled: 5.25343 ms
[CPU] sample_tot: 1335.16 ms
[CPU] sample_image::free_data: 3.66165 ms
[CPU] sample_image_tot: 1509.02 ms
[CPU] reduce_chi2::diff_weighted: 1.34468 ms
[CPU] reduce_chi2::reduction: 0.536112 ms
[CPU] reduce_chi2_tot: 1.89079 ms
[CPU] chi2_imag::free_fint: 0.001063 ms
[CPU] chi2_image_tot: 1510.93 ms

[CPU] chi2_imag::fftw_alloc: 0.00168 ms
[CPU] sample_image::copy_input: 171.938 ms
[CPU] sample::1st_shift: 86.9917 ms
[CPU] sample::FFT: 1141.55 ms
[CPU] sample::2nd_shift: 86.4713 ms
[CPU] uv_rotate_h: 1.16683 ms
[CPU] sample::interpolate: 15.3935 ms
[CPU] sample::apply_phase_sampled: 5.26137 ms
[CPU] sample_tot: 1336.9 ms
[CPU] sample_image::free_data: 3.67246 ms
[CPU] sample_image_tot: 1512.52 ms
[CPU] reduce_chi2::diff_weighted: 1.36794 ms
[CPU] reduce_chi2::reduction: 0.530384 ms
[CPU] reduce_chi2_tot: 1.90842 ms
[CPU] chi2_imag::free_fint: 0.001135 ms
[CPU] chi2_image_tot: 1514.44 ms

[CPU] chi2_imag::fftw_alloc: 0.00179 ms
[CPU] sample_image::copy_input: 172.636 ms
[CPU] sample::1st_shift: 87.2033 ms
[CPU] sample::FFT: 1144.73 ms
[CPU] sample::2nd_shift: 85.9645 ms
[CPU] uv_rotate_h: 1.19448 ms
[CPU] sample::interpolate: 15.9611 ms
[CPU] sample::apply_phase_sampled: 5.31582 ms
[CPU] sample_tot: 1340.44 ms
[CPU] sample_image::free_data: 3.65559 ms
[CPU] sample_image_tot: 1516.75 ms
[CPU] reduce_chi2::diff_weighted: 1.36083 ms
[CPU] reduce_chi2::reduction: 0.522136 ms
[CPU] reduce_chi2_tot: 1.89332 ms
[CPU] chi2_imag::free_fint: 0.001099 ms
[CPU] chi2_image_tot: 1518.66 ms

[CPU] chi2_imag::fftw_alloc: 0.001695 ms
[CPU] sample_image::copy_input: 171.085 ms
[CPU] sample::1st_shift: 86.8731 ms
[CPU] sample::FFT: 1150.5 ms
[CPU] sample::2nd_shift: 86.307 ms
[CPU] uv_rotate_h: 1.20928 ms
[CPU] sample::interpolate: 14.9916 ms
[CPU] sample::apply_phase_sampled: 5.26318 ms
[CPU] sample_tot: 1345.21 ms
[CPU] sample_image::free_data: 3.69113 ms
[CPU] sample_image_tot: 1520 ms
[CPU] reduce_chi2::diff_weighted: 1.37264 ms
[CPU] reduce_chi2::reduction: 0.606705 ms
[CPU] reduce_chi2_tot: 1.98973 ms
[CPU] chi2_imag::free_fint: 0.001219 ms
[CPU] chi2_image_tot: 1522 ms

[CPU] chi2_imag::fftw_alloc: 0.001883 ms
[CPU] sample_image::copy_input: 170.562 ms
[CPU] sample::1st_shift: 86.5401 ms
[CPU] sample::FFT: 1147.28 ms
[CPU] sample::2nd_shift: 85.8614 ms
[CPU] uv_rotate_h: 1.17373 ms
[CPU] sample::interpolate: 15.7449 ms
[CPU] sample::apply_phase_sampled: 5.25032 ms
[CPU] sample_tot: 1341.91 ms
[CPU] sample_image::free_data: 3.59452 ms
[CPU] sample_image_tot: 1516.09 ms
[CPU] reduce_chi2::diff_weighted: 1.34964 ms
[CPU] reduce_chi2::reduction: 0.536574 ms
[CPU] reduce_chi2_tot: 1.89676 ms
[CPU] chi2_imag::free_fint: 0.000986998 ms
[CPU] chi2_image_tot: 1518 ms

[CPU] chi2_imag::fftw_alloc: 0.00163 ms
[CPU] sample_image::copy_input: 170.719 ms
[CPU] sample::1st_shift: 86.6057 ms
[CPU] sample::FFT: 1151.82 ms
[CPU] sample::2nd_shift: 86.541 ms
[CPU] uv_rotate_h: 1.17655 ms
[CPU] sample::interpolate: 14.4201 ms
[CPU] sample::apply_phase_sampled: 5.28482 ms
[CPU] sample_tot: 1345.9 ms
[CPU] sample_image::free_data: 3.68293 ms
[CPU] sample_image_tot: 1520.32 ms
[CPU] reduce_chi2::diff_weighted: 1.38964 ms
[CPU] reduce_chi2::reduction: 0.605801 ms
[CPU] reduce_chi2_tot: 2.00652 ms
[CPU] chi2_imag::free_fint: 0.001308 ms
[CPU] chi2_image_tot: 1522.34 ms

[CPU] chi2_imag::fftw_alloc: 0.001631 ms
[CPU] sample_image::copy_input: 171.808 ms
[CPU] sample::1st_shift: 87.587 ms
[CPU] sample::FFT: 1154.75 ms
[CPU] sample::2nd_shift: 86.3023 ms
[CPU] uv_rotate_h: 1.19245 ms
[CPU] sample::interpolate: 15.4147 ms
[CPU] sample::apply_phase_sampled: 5.26433 ms
[CPU] sample_tot: 1350.57 ms
[CPU] sample_image::free_data: 3.67498 ms
[CPU] sample_image_tot: 1526.08 ms
[CPU] reduce_chi2::diff_weighted: 1.3783 ms
[CPU] reduce_chi2::reduction: 0.600816 ms
[CPU] reduce_chi2_tot: 1.98998 ms
[CPU] chi2_imag::free_fint: 0.001077 ms
[CPU] chi2_image_tot: 1528.08 ms

[CPU] chi2_imag::fftw_alloc: 0.001701 ms
[CPU] sample_image::copy_input: 171.702 ms
[CPU] sample::1st_shift: 86.8501 ms
[CPU] sample::FFT: 1115.81 ms
[CPU] sample::2nd_shift: 87.1597 ms
[CPU] uv_rotate_h: 1.15621 ms
[CPU] sample::interpolate: 15.7037 ms
[CPU] sample::apply_phase_sampled: 5.27483 ms
[CPU] sample_tot: 1312.02 ms
[CPU] sample_image::free_data: 3.70602 ms
[CPU] sample_image_tot: 1487.45 ms
[CPU] reduce_chi2::diff_weighted: 1.34872 ms
[CPU] reduce_chi2::reduction: 0.54797 ms
[CPU] reduce_chi2_tot: 1.90704 ms
[CPU] chi2_imag::free_fint: 0.001419 ms
[CPU] chi2_image_tot: 1489.37 ms

[CPU] chi2_imag::fftw_alloc: 0.00166 ms
[CPU] sample_image::copy_input: 171.684 ms
[CPU] sample::1st_shift: 86.9315 ms
[CPU] sample::FFT: 1132.85 ms
[CPU] sample::2nd_shift: 87.3502 ms
[CPU] uv_rotate_h: 1.17502 ms
[CPU] sample::interpolate: 14.62 ms
[CPU] sample::apply_phase_sampled: 5.27503 ms
[CPU] sample_tot: 1328.27 ms
[CPU] sample_image::free_data: 3.71618 ms
[CPU] sample_image_tot: 1503.69 ms
[CPU] reduce_chi2::diff_weighted: 1.36095 ms
[CPU] reduce_chi2::reduction: 0.535235 ms
[CPU] reduce_chi2_tot: 1.90642 ms
[CPU] chi2_imag::free_fint: 0.001178 ms
[CPU] chi2_image_tot: 1505.61 ms

[CPU] chi2_imag::fftw_alloc: 0.001628 ms
[CPU] sample_image::copy_input: 171.386 ms
[CPU] sample::1st_shift: 86.8363 ms
[CPU] sample::FFT: 1150.19 ms
[CPU] sample::2nd_shift: 86.047 ms
[CPU] uv_rotate_h: 1.15674 ms
[CPU] sample::interpolate: 16.1051 ms
[CPU] sample::apply_phase_sampled: 5.2433 ms
[CPU] sample_tot: 1345.65 ms
[CPU] sample_image::free_data: 3.70395 ms
[CPU] sample_image_tot: 1520.76 ms
[CPU] reduce_chi2::diff_weighted: 1.35285 ms
[CPU] reduce_chi2::reduction: 0.520015 ms
[CPU] reduce_chi2_tot: 1.88311 ms
[CPU] chi2_imag::free_fint: 0.000987005 ms
[CPU] chi2_image_tot: 1522.65 ms

[CPU] chi2_imag::fftw_alloc: 0.001699 ms
[CPU] sample_image::copy_input: 172.054 ms
[CPU] sample::1st_shift: 87.6675 ms
[CPU] sample::FFT: 1163.78 ms
[CPU] sample::2nd_shift: 86.1581 ms
[CPU] uv_rotate_h: 1.15828 ms
[CPU] sample::interpolate: 14.0055 ms
[CPU] sample::apply_phase_sampled: 5.26619 ms
[CPU] sample_tot: 1358.1 ms
[CPU] sample_image::free_data: 3.68096 ms
[CPU] sample_image_tot: 1533.85 ms
[CPU] reduce_chi2::diff_weighted: 1.37618 ms
[CPU] reduce_chi2::reduction: 0.57585 ms
[CPU] reduce_chi2_tot: 1.96239 ms
[CPU] chi2_imag::free_fint: 0.001254 ms
[CPU] chi2_image_tot: 1535.83 ms

[CPU] chi2_imag::fftw_alloc: 0.001685 ms
[CPU] sample_image::copy_input: 171.801 ms
[CPU] sample::1st_shift: 88.0302 ms
[CPU] sample::FFT: 1152.76 ms
[CPU] sample::2nd_shift: 86.3177 ms
[CPU] uv_rotate_h: 1.15128 ms
[CPU] sample::interpolate: 15.0925 ms
[CPU] sample::apply_phase_sampled: 5.25961 ms
[CPU] sample_tot: 1348.67 ms
[CPU] sample_image::free_data: 3.68464 ms
[CPU] sample_image_tot: 1524.17 ms
[CPU] reduce_chi2::diff_weighted: 1.38181 ms
[CPU] reduce_chi2::reduction: 0.612498 ms
[CPU] reduce_chi2_tot: 2.0049 ms
[CPU] chi2_imag::free_fint: 0.001142 ms
[CPU] chi2_image_tot: 1526.19 ms

[CPU] chi2_imag::fftw_alloc: 0.001607 ms
[CPU] sample_image::copy_input: 172.702 ms
[CPU] sample::1st_shift: 87.0912 ms
[CPU] sample::FFT: 1130.26 ms
[CPU] sample::2nd_shift: 89.9757 ms
[CPU] uv_rotate_h: 2.47351 ms
[CPU] sample::interpolate: 15.4871 ms
[CPU] sample::apply_phase_sampled: 5.34077 ms
[CPU] sample_tot: 1330.69 ms
[CPU] sample_image::free_data: 3.69017 ms
[CPU] sample_image_tot: 1507.11 ms
[CPU] reduce_chi2::diff_weighted: 1.38771 ms
[CPU] reduce_chi2::reduction: 0.565026 ms
[CPU] reduce_chi2_tot: 1.96709 ms
[CPU] chi2_imag::free_fint: 0.001155 ms
[CPU] chi2_image_tot: 1509.08 ms

[CPU] chi2_imag::fftw_alloc: 0.001701 ms
[CPU] sample_image::copy_input: 171.504 ms
[CPU] sample::1st_shift: 86.9737 ms
[CPU] sample::FFT: 1156.53 ms
[CPU] sample::2nd_shift: 85.9925 ms
[CPU] uv_rotate_h: 1.16978 ms
[CPU] sample::interpolate: 16.2232 ms
[CPU] sample::apply_phase_sampled: 5.2504 ms
[CPU] sample_tot: 1352.21 ms
[CPU] sample_image::free_data: 3.69185 ms
[CPU] sample_image_tot: 1527.42 ms
[CPU] reduce_chi2::diff_weighted: 1.36395 ms
[CPU] reduce_chi2::reduction: 0.541073 ms
[CPU] reduce_chi2_tot: 1.91913 ms
[CPU] chi2_imag::free_fint: 0.001225 ms
[CPU] chi2_image_tot: 1529.35 ms

[CPU] chi2_imag::fftw_alloc: 0.001934 ms
[CPU] sample_image::copy_input: 170.903 ms
[CPU] sample::1st_shift: 87.1058 ms
[CPU] sample::FFT: 1139.77 ms
[CPU] sample::2nd_shift: 85.7179 ms
[CPU] uv_rotate_h: 1.16132 ms
[CPU] sample::interpolate: 15.2855 ms
[CPU] sample::apply_phase_sampled: 5.25937 ms
[CPU] sample_tot: 1334.39 ms
[CPU] sample_image::free_data: 3.69932 ms
[CPU] sample_image_tot: 1509.01 ms
[CPU] reduce_chi2::diff_weighted: 1.38826 ms
[CPU] reduce_chi2::reduction: 0.547819 ms
[CPU] reduce_chi2_tot: 1.94543 ms
[CPU] chi2_imag::free_fint: 0.001582 ms
[CPU] chi2_image_tot: 1510.97 ms

[CPU] chi2_imag::fftw_alloc: 0.001649 ms
[CPU] sample_image::copy_input: 171.881 ms
[CPU] sample::1st_shift: 86.8856 ms
[CPU] sample::FFT: 1124.56 ms
[CPU] sample::2nd_shift: 86.9879 ms
[CPU] uv_rotate_h: 1.14989 ms
[CPU] sample::interpolate: 14.7458 ms
[CPU] sample::apply_phase_sampled: 5.25291 ms
[CPU] sample_tot: 1319.65 ms
[CPU] sample_image::free_data: 3.71407 ms
[CPU] sample_image_tot: 1495.26 ms
[CPU] reduce_chi2::diff_weighted: 1.3512 ms
[CPU] reduce_chi2::reduction: 0.524866 ms
[CPU] reduce_chi2_tot: 1.88551 ms
[CPU] chi2_imag::free_fint: 0.001476 ms
[CPU] chi2_image_tot: 1497.16 ms

[CPU] chi2_imag::fftw_alloc: 0.001585 ms
[CPU] sample_image::copy_input: 170.725 ms
[CPU] sample::1st_shift: 86.3895 ms
[CPU] sample::FFT: 1141.57 ms
[CPU] sample::2nd_shift: 85.5298 ms
[CPU] uv_rotate_h: 1.17196 ms
[CPU] sample::interpolate: 15.8888 ms
[CPU] sample::apply_phase_sampled: 5.27193 ms
[CPU] sample_tot: 1335.89 ms
[CPU] sample_image::free_data: 3.71243 ms
[CPU] sample_image_tot: 1510.35 ms
[CPU] reduce_chi2::diff_weighted: 1.37092 ms
[CPU] reduce_chi2::reduction: 0.549289 ms
[CPU] reduce_chi2_tot: 1.93446 ms
[CPU] chi2_imag::free_fint: 0.00178799 ms
[CPU] chi2_image_tot: 1512.29 ms

[CPU] chi2_imag::fftw_alloc: 0.001839 ms
[CPU] sample_image::copy_input: 170.92 ms
[CPU] sample::1st_shift: 87.2603 ms
[CPU] sample::FFT: 1141.03 ms
[CPU] sample::2nd_shift: 86.7225 ms
[CPU] uv_rotate_h: 1.21111 ms
[CPU] sample::interpolate: 14.1325 ms
[CPU] sample::apply_phase_sampled: 5.25132 ms
[CPU] sample_tot: 1335.66 ms
[CPU] sample_image::free_data: 3.72144 ms
[CPU] sample_image_tot: 1510.32 ms
[CPU] reduce_chi2::diff_weighted: 1.39011 ms
[CPU] reduce_chi2::reduction: 0.589588 ms
[CPU] reduce_chi2_tot: 1.98848 ms
[CPU] chi2_imag::free_fint: 0.001484 ms
[CPU] chi2_image_tot: 1512.32 ms
16384	1.000000e+06	float64	10	0	2.879421e+01	1.515485e+00	1.114297e-02	1.489458e+00
# |--> timings: [1.532945261002169, 1.5060503700005938, 1.511017216995242, 1.5145331550011178, 1.5187491690012394, 1.5223934180030483, 1.5180903049986227, 1.5224397550045978, 1.528175776998978, 1.489457661002234, 1.5057107610045932, 1.5227469049932552, 1.5362368060013978, 1.5262786489984137, 1.5091813630060642, 1.5294481689998065, 1.51138645500032, 1.497239598997112, 1.5123688749954454, 1.5127036049962044]

[CPU] chi2_imag::fftw_alloc: 0.001718 ms
[CPU] sample_image::copy_input: 183.172 ms
[CPU] sample::1st_shift: 88.4387 ms
[CPU] sample::FFT: 1017.07 ms
[CPU] sample::2nd_shift: 86.6797 ms
[CPU] uv_rotate_h: 1.13585 ms
[CPU] sample::interpolate: 11.8376 ms
[CPU] sample::apply_phase_sampled: 4.39822 ms
[CPU] sample_tot: 1209.63 ms
[CPU] sample_image::free_data: 3.71831 ms
[CPU] sample_image_tot: 1396.54 ms
[CPU] reduce_chi2::diff_weighted: 1.38663 ms
[CPU] reduce_chi2::reduction: 0.502171 ms
[CPU] reduce_chi2_tot: 1.8988 ms
[CPU] chi2_imag::free_fint: 0.001675 ms
[CPU] chi2_image_tot: 1398.45 ms

[CPU] chi2_imag::fftw_alloc: 0.001579 ms
[CPU] sample_image::copy_input: 177.422 ms
[CPU] sample::1st_shift: 87.1082 ms
[CPU] sample::FFT: 1005.27 ms
[CPU] sample::2nd_shift: 85.9639 ms
[CPU] uv_rotate_h: 1.13787 ms
[CPU] sample::interpolate: 11.8281 ms
[CPU] sample::apply_phase_sampled: 4.39592 ms
[CPU] sample_tot: 1195.76 ms
[CPU] sample_image::free_data: 3.71065 ms
[CPU] sample_image_tot: 1376.92 ms
[CPU] reduce_chi2::diff_weighted: 1.38667 ms
[CPU] reduce_chi2::reduction: 0.516799 ms
[CPU] reduce_chi2_tot: 1.91459 ms
[CPU] chi2_imag::free_fint: 0.00121701 ms
[CPU] chi2_image_tot: 1378.84 ms

[CPU] chi2_imag::fftw_alloc: 0.001475 ms
[CPU] sample_image::copy_input: 177.496 ms
[CPU] sample::1st_shift: 90.995 ms
[CPU] sample::FFT: 1071.86 ms
[CPU] sample::2nd_shift: 86.0431 ms
[CPU] uv_rotate_h: 1.18979 ms
[CPU] sample::interpolate: 11.8732 ms
[CPU] sample::apply_phase_sampled: 4.40048 ms
[CPU] sample_tot: 1266.43 ms
[CPU] sample_image::free_data: 3.71276 ms
[CPU] sample_image_tot: 1447.66 ms
[CPU] reduce_chi2::diff_weighted: 1.38163 ms
[CPU] reduce_chi2::reduction: 0.520364 ms
[CPU] reduce_chi2_tot: 1.91625 ms
[CPU] chi2_imag::free_fint: 0.001681 ms
[CPU] chi2_image_tot: 1449.59 ms

[CPU] chi2_imag::fftw_alloc: 0.001802 ms
[CPU] sample_image::copy_input: 177.908 ms
[CPU] sample::1st_shift: 87.8471 ms
[CPU] sample::FFT: 1016.31 ms
[CPU] sample::2nd_shift: 87.0259 ms
[CPU] uv_rotate_h: 1.15537 ms
[CPU] sample::interpolate: 11.8249 ms
[CPU] sample::apply_phase_sampled: 4.44914 ms
[CPU] sample_tot: 1208.67 ms
[CPU] sample_image::free_data: 3.75543 ms
[CPU] sample_image_tot: 1390.35 ms
[CPU] reduce_chi2::diff_weighted: 1.36773 ms
[CPU] reduce_chi2::reduction: 0.468337 ms
[CPU] reduce_chi2_tot: 1.85062 ms
[CPU] chi2_imag::free_fint: 0.001561 ms
[CPU] chi2_image_tot: 1392.22 ms

[CPU] chi2_imag::fftw_alloc: 0.001349 ms
[CPU] sample_image::copy_input: 177.868 ms
[CPU] sample::1st_shift: 87.1347 ms
[CPU] sample::FFT: 1010.7 ms
[CPU] sample::2nd_shift: 86.7103 ms
[CPU] uv_rotate_h: 1.14218 ms
[CPU] sample::interpolate: 11.8278 ms
[CPU] sample::apply_phase_sampled: 4.39401 ms
[CPU] sample_tot: 1201.97 ms
[CPU] sample_image::free_data: 3.71992 ms
[CPU] sample_image_tot: 1383.58 ms
[CPU] reduce_chi2::diff_weighted: 1.3591 ms
[CPU] reduce_chi2::reduction: 0.475031 ms
[CPU] reduce_chi2_tot: 1.84871 ms
[CPU] chi2_imag::free_fint: 0.001852 ms
[CPU] chi2_image_tot: 1385.44 ms

[CPU] chi2_imag::fftw_alloc: 0.001511 ms
[CPU] sample_image::copy_input: 177.658 ms
[CPU] sample::1st_shift: 86.2721 ms
[CPU] sample::FFT: 1019.19 ms
[CPU] sample::2nd_shift: 85.6778 ms
[CPU] uv_rotate_h: 1.15978 ms
[CPU] sample::interpolate: 11.8283 ms
[CPU] sample::apply_phase_sampled: 4.39918 ms
[CPU] sample_tot: 1208.58 ms
[CPU] sample_image::free_data: 3.72127 ms
[CPU] sample_image_tot: 1389.98 ms
[CPU] reduce_chi2::diff_weighted: 1.3832 ms
[CPU] reduce_chi2::reduction: 0.525251 ms
[CPU] reduce_chi2_tot: 1.9229 ms
[CPU] chi2_imag::free_fint: 0.001394 ms
[CPU] chi2_image_tot: 1391.92 ms

[CPU] chi2_imag::fftw_alloc: 0.001543 ms
[CPU] sample_image::copy_input: 177.837 ms
[CPU] sample::1st_shift: 86.4296 ms
[CPU] sample::FFT: 1015.13 ms
[CPU] sample::2nd_shift: 86.164 ms
[CPU] uv_rotate_h: 1.16261 ms
[CPU] sample::interpolate: 11.851 ms
[CPU] sample::apply_phase_sampled: 4.39499 ms
[CPU] sample_tot: 1205.19 ms
[CPU] sample_image::free_data: 3.7287 ms
[CPU] sample_image_tot: 1386.78 ms
[CPU] reduce_chi2::diff_weighted: 1.3798 ms
[CPU] reduce_chi2::reduction: 0.513108 ms
[CPU] reduce_chi2_tot: 1.90714 ms
[CPU] chi2_imag::free_fint: 0.001402 ms
[CPU] chi2_image_tot: 1388.7 ms

[CPU] chi2_imag::fftw_alloc: 0.001638 ms
[CPU] sample_image::copy_input: 177.557 ms
[CPU] sample::1st_shift: 86.9073 ms
[CPU] sample::FFT: 1015.04 ms
[CPU] sample::2nd_shift: 86.5062 ms
[CPU] uv_rotate_h: 1.16471 ms
[CPU] sample::interpolate: 11.9043 ms
[CPU] sample::apply_phase_sampled: 4.3932 ms
[CPU] sample_tot: 1205.98 ms
[CPU] sample_image::free_data: 3.72499 ms
[CPU] sample_image_tot: 1387.28 ms
[CPU] reduce_chi2::diff_weighted: 1.3744 ms
[CPU] reduce_chi2::reduction: 0.512896 ms
[CPU] reduce_chi2_tot: 1.90264 ms
[CPU] chi2_imag::free_fint: 0.001601 ms
[CPU] chi2_image_tot: 1389.2 ms

[CPU] chi2_imag::fftw_alloc: 0.00184601 ms
[CPU] sample_image::copy_input: 177.337 ms
[CPU] sample::1st_shift: 86.7837 ms
[CPU] sample::FFT: 1017.96 ms
[CPU] sample::2nd_shift: 86.4491 ms
[CPU] uv_rotate_h: 1.15576 ms
[CPU] sample::interpolate: 11.9191 ms
[CPU] sample::apply_phase_sampled: 4.39592 ms
[CPU] sample_tot: 1208.72 ms
[CPU] sample_image::free_data: 3.72637 ms
[CPU] sample_image_tot: 1389.81 ms
[CPU] reduce_chi2::diff_weighted: 1.38465 ms
[CPU] reduce_chi2::reduction: 0.509568 ms
[CPU] reduce_chi2_tot: 1.90832 ms
[CPU] chi2_imag::free_fint: 0.001459 ms
[CPU] chi2_image_tot: 1391.73 ms

[CPU] chi2_imag::fftw_alloc: 0.001988 ms
[CPU] sample_image::copy_input: 178.231 ms
[CPU] sample::1st_shift: 87.32 ms
[CPU] sample::FFT: 1014.23 ms
[CPU] sample::2nd_shift: 87.0128 ms
[CPU] uv_rotate_h: 1.13258 ms
[CPU] sample::interpolate: 11.8537 ms
[CPU] sample::apply_phase_sampled: 4.39358 ms
[CPU] sample_tot: 1206 ms
[CPU] sample_image::free_data: 3.72218 ms
[CPU] sample_image_tot: 1387.98 ms
[CPU] reduce_chi2::diff_weighted: 1.39371 ms
[CPU] reduce_chi2::reduction: 0.508327 ms
[CPU] reduce_chi2_tot: 1.91616 ms
[CPU] chi2_imag::free_fint: 0.001571 ms
[CPU] chi2_image_tot: 1389.91 ms

[CPU] chi2_imag::fftw_alloc: 0.00157 ms
[CPU] sample_image::copy_input: 177.137 ms
[CPU] sample::1st_shift: 87.0565 ms
[CPU] sample::FFT: 1021.84 ms
[CPU] sample::2nd_shift: 86.2275 ms
[CPU] uv_rotate_h: 1.14935 ms
[CPU] sample::interpolate: 11.8911 ms
[CPU] sample::apply_phase_sampled: 4.43091 ms
[CPU] sample_tot: 1212.66 ms
[CPU] sample_image::free_data: 3.73364 ms
[CPU] sample_image_tot: 1393.55 ms
[CPU] reduce_chi2::diff_weighted: 1.36294 ms
[CPU] reduce_chi2::reduction: 0.459457 ms
[CPU] reduce_chi2_tot: 1.83611 ms
[CPU] chi2_imag::free_fint: 0.000991 ms
[CPU] chi2_image_tot: 1395.4 ms

[CPU] chi2_imag::fftw_alloc: 0.00169199 ms
[CPU] sample_image::copy_input: 177.332 ms
[CPU] sample::1st_shift: 86.9695 ms
[CPU] sample::FFT: 1015.97 ms
[CPU] sample::2nd_shift: 86.49 ms
[CPU] uv_rotate_h: 1.14504 ms
[CPU] sample::interpolate: 11.8253 ms
[CPU] sample::apply_phase_sampled: 4.38959 ms
[CPU] sample_tot: 1206.84 ms
[CPU] sample_image::free_data: 3.74033 ms
[CPU] sample_image_tot: 1387.94 ms
[CPU] reduce_chi2::diff_weighted: 1.35734 ms
[CPU] reduce_chi2::reduction: 0.465415 ms
[CPU] reduce_chi2_tot: 1.83665 ms
[CPU] chi2_imag::free_fint: 0.001276 ms
[CPU] chi2_image_tot: 1389.79 ms

[CPU] chi2_imag::fftw_alloc: 0.00204299 ms
[CPU] sample_image::copy_input: 177.35 ms
[CPU] sample::1st_shift: 86.9027 ms
[CPU] sample::FFT: 1016.91 ms
[CPU] sample::2nd_shift: 85.8205 ms
[CPU] uv_rotate_h: 1.1554 ms
[CPU] sample::interpolate: 11.8362 ms
[CPU] sample::apply_phase_sampled: 4.39139 ms
[CPU] sample_tot: 1207.07 ms
[CPU] sample_image::free_data: 3.7312 ms
[CPU] sample_image_tot: 1388.17 ms
[CPU] reduce_chi2::diff_weighted: 1.36251 ms
[CPU] reduce_chi2::reduction: 0.464364 ms
[CPU] reduce_chi2_tot: 1.84069 ms
[CPU] chi2_imag::free_fint: 0.000992004 ms
[CPU] chi2_image_tot: 1390.03 ms

[CPU] chi2_imag::fftw_alloc: 0.001456 ms
[CPU] sample_image::copy_input: 177.884 ms
[CPU] sample::1st_shift: 86.7975 ms
[CPU] sample::FFT: 1013.45 ms
[CPU] sample::2nd_shift: 85.9993 ms
[CPU] uv_rotate_h: 1.13352 ms
[CPU] sample::interpolate: 11.8385 ms
[CPU] sample::apply_phase_sampled: 4.40443 ms
[CPU] sample_tot: 1203.68 ms
[CPU] sample_image::free_data: 3.71588 ms
[CPU] sample_image_tot: 1385.3 ms
[CPU] reduce_chi2::diff_weighted: 1.37328 ms
[CPU] reduce_chi2::reduction: 0.46708 ms
[CPU] reduce_chi2_tot: 1.85472 ms
[CPU] chi2_imag::free_fint: 0.001295 ms
[CPU] chi2_image_tot: 1387.17 ms

[CPU] chi2_imag::fftw_alloc: 0.00154 ms
[CPU] sample_image::copy_input: 177.637 ms
[CPU] sample::1st_shift: 86.7471 ms
[CPU] sample::FFT: 1012.25 ms
[CPU] sample::2nd_shift: 86.2176 ms
[CPU] uv_rotate_h: 1.15628 ms
[CPU] sample::interpolate: 11.8461 ms
[CPU] sample::apply_phase_sampled: 4.39475 ms
[CPU] sample_tot: 1202.68 ms
[CPU] sample_image::free_data: 3.73637 ms
[CPU] sample_image_tot: 1384.07 ms
[CPU] reduce_chi2::diff_weighted: 1.38247 ms
[CPU] reduce_chi2::reduction: 0.510025 ms
[CPU] reduce_chi2_tot: 1.90707 ms
[CPU] chi2_imag::free_fint: 0.001422 ms
[CPU] chi2_image_tot: 1385.99 ms

[CPU] chi2_imag::fftw_alloc: 0.001679 ms
[CPU] sample_image::copy_input: 176.759 ms
[CPU] sample::1st_shift: 86.0847 ms
[CPU] sample::FFT: 1017.04 ms
[CPU] sample::2nd_shift: 88.5082 ms
[CPU] uv_rotate_h: 1.19469 ms
[CPU] sample::interpolate: 12.7767 ms
[CPU] sample::apply_phase_sampled: 4.40152 ms
[CPU] sample_tot: 1210.07 ms
[CPU] sample_image::free_data: 3.68847 ms
[CPU] sample_image_tot: 1390.54 ms
[CPU] reduce_chi2::diff_weighted: 1.36211 ms
[CPU] reduce_chi2::reduction: 0.459358 ms
[CPU] reduce_chi2_tot: 1.83176 ms
[CPU] chi2_imag::free_fint: 0.001653 ms
[CPU] chi2_image_tot: 1392.38 ms

[CPU] chi2_imag::fftw_alloc: 0.00153 ms
[CPU] sample_image::copy_input: 177.823 ms
[CPU] sample::1st_shift: 86.5353 ms
[CPU] sample::FFT: 1010.62 ms
[CPU] sample::2nd_shift: 86.4526 ms
[CPU] uv_rotate_h: 1.13749 ms
[CPU] sample::interpolate: 11.8326 ms
[CPU] sample::apply_phase_sampled: 4.38943 ms
[CPU] sample_tot: 1201.03 ms
[CPU] sample_image::free_data: 3.69477 ms
[CPU] sample_image_tot: 1382.57 ms
[CPU] reduce_chi2::diff_weighted: 1.36393 ms
[CPU] reduce_chi2::reduction: 0.445441 ms
[CPU] reduce_chi2_tot: 1.8193 ms
[CPU] chi2_imag::free_fint: 0.000873006 ms
[CPU] chi2_image_tot: 1384.4 ms

[CPU] chi2_imag::fftw_alloc: 0.001967 ms
[CPU] sample_image::copy_input: 178.03 ms
[CPU] sample::1st_shift: 87.0267 ms
[CPU] sample::FFT: 1004.38 ms
[CPU] sample::2nd_shift: 86.3636 ms
[CPU] uv_rotate_h: 1.14661 ms
[CPU] sample::interpolate: 11.9288 ms
[CPU] sample::apply_phase_sampled: 4.38621 ms
[CPU] sample_tot: 1195.29 ms
[CPU] sample_image::free_data: 3.70207 ms
[CPU] sample_image_tot: 1377.05 ms
[CPU] reduce_chi2::diff_weighted: 1.3704 ms
[CPU] reduce_chi2::reduction: 0.443809 ms
[CPU] reduce_chi2_tot: 1.82455 ms
[CPU] chi2_imag::free_fint: 0.000913999 ms
[CPU] chi2_image_tot: 1378.89 ms

[CPU] chi2_imag::fftw_alloc: 0.001579 ms
[CPU] sample_image::copy_input: 177.373 ms
[CPU] sample::1st_shift: 86.6741 ms
[CPU] sample::FFT: 1003.93 ms
[CPU] sample::2nd_shift: 93.8756 ms
[CPU] uv_rotate_h: 4.12832 ms
[CPU] sample::interpolate: 20.9435 ms
[CPU] sample::apply_phase_sampled: 8.67003 ms
[CPU] sample_tot: 1218.3 ms
[CPU] sample_image::free_data: 3.70443 ms
[CPU] sample_image_tot: 1399.4 ms
[CPU] reduce_chi2::diff_weighted: 2.33487 ms
[CPU] reduce_chi2::reduction: 3.51904 ms
[CPU] reduce_chi2_tot: 5.86492 ms
[CPU] chi2_imag::free_fint: 0.001203 ms
[CPU] chi2_image_tot: 1405.27 ms

[CPU] chi2_imag::fftw_alloc: 0.001679 ms
[CPU] sample_image::copy_input: 183.69 ms
[CPU] sample::1st_shift: 87.6068 ms
[CPU] sample::FFT: 1016.66 ms
[CPU] sample::2nd_shift: 86.1032 ms
[CPU] uv_rotate_h: 1.14581 ms
[CPU] sample::interpolate: 11.9082 ms
[CPU] sample::apply_phase_sampled: 4.39826 ms
[CPU] sample_tot: 1207.89 ms
[CPU] sample_image::free_data: 3.68177 ms
[CPU] sample_image_tot: 1395.29 ms
[CPU] reduce_chi2::diff_weighted: 1.38114 ms
[CPU] reduce_chi2::reduction: 0.522498 ms
[CPU] reduce_chi2_tot: 1.91413 ms
[CPU] chi2_imag::free_fint: 0.00115301 ms
[CPU] chi2_image_tot: 1397.21 ms
16384	1.000000e+06	float64	12	0	2.646671e+01	1.392985e+00	1.465422e-02	1.378934e+00
# |--> timings: [1.3985189980012365, 1.3789339140057564, 1.4499614469968947, 1.3923087349976413, 1.385525958998187, 1.3920166979951318, 1.3887879149988294, 1.3895940980000887, 1.3918206009984715, 1.3899997109983815, 1.395494388998486, 1.3898835489962948, 1.3901221369960695, 1.3872621379996417, 1.3860908080023364, 1.3924706610050634, 1.3847862229958992, 1.378978497996286, 1.4053657139957068, 1.3973060749995057]


==> profiling/baselines/image_py_baseline_af77476_calx174.ast.cam.ac.uk.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin
512	1.000000e+06	float64	0	8	3.917077e+01	7.994035e-01	1.524751e-03	7.978804e-01
# |--> timings: [0.9114105780026875, 0.7983696549781598, 0.7979548120056279, 0.7979043740197085, 0.7978804190061055, 0.7981036310084164, 0.7996333400369622, 0.7986033550114371, 0.7984850949724205, 0.7986245560459793, 0.7984912340180017, 0.798545808007475, 0.7985118090291508, 0.7990226519759744, 0.7984501260216348, 0.7988589580054395, 0.7984209290007129, 0.7985281749861315, 0.7986003300175071, 0.8005073340027593, 0.8034953530295752, 0.79861381102819, 0.7984974950086325, 0.7987670960137621, 0.7984803050057963, 0.7987371800118126, 0.798524344980251, 0.7985078089986928, 0.7985329249640927, 0.7991850290563889, 0.8034098939970136, 0.8008586109499447, 0.8041166479815729, 0.8011568159563467, 0.7994036250165664, 0.8003458220046014, 0.8002037709811702, 0.8011901639983989, 0.8003512780414894, 0.8010301959584467, 0.7984918960137293, 0.7984079520101659, 0.8025986999855377, 0.8004917650250718, 0.7985329939983785, 0.7985964689869434, 0.8013134800130501, 0.7983924089930952, 0.7988324839971028, 0.7982077799970284]
512	1.000000e+06	float64	0	16	3.920972e+01	8.001983e-01	2.642277e-03	7.988998e-01
# |--> timings: [0.8181194979697466, 0.807977475982625, 0.7999972049728967, 0.8013367009698413, 0.8006135799805634, 0.8036136089940555, 0.8041727929958142, 0.8025539600057527, 0.8023004879942164, 0.8007144699804485, 0.7992483759880997, 0.7989911229815334, 0.8002537509892136, 0.7993087189970538, 0.7993958320003003, 0.7993681019870564, 0.7993245259858668, 0.7992271309485659, 0.7991580169764347, 0.7994623259874061, 0.7993785059661604, 0.7994069550186396, 0.7989979449776001, 0.7994357190327719, 0.7993867819895968, 0.7995185990002938, 0.7995495619834401, 0.7995218540308997, 0.7992292760172859, 0.7992230270174332, 0.7993244979879819, 0.814593966002576, 0.7991749759530649, 0.7996313099865802, 0.7990973760024644, 0.7991242769639939, 0.7993183679645881, 0.7991355819976889, 0.7991406390210614, 0.7990495740086772, 0.799356647010427, 0.7990909930085763, 0.7991455669980496, 0.7991795599809848, 0.7991016700398177, 0.7992767210234888, 0.7988998279906809, 0.7990897079580463, 0.7993500760057941, 0.7989693690324202]
512	1.000000e+06	float64	0	32	3.915474e+01	7.990764e-01	1.906611e-04	7.987093e-01
# |--> timings: [0.799231861019507, 0.7992198829888366, 0.7987531599937938, 0.7993676610058174, 0.7988756580161862, 0.7994430219987407, 0.7989987379987724, 0.7991164050181396, 0.7991072069853544, 0.7991888380493037, 0.7991371559910476, 0.7992429520236328, 0.7988090579747222, 0.79919443000108, 0.7994570160517469, 0.799132379994262, 0.7988617829978466, 0.7989679260062985, 0.7987905039917678, 0.7990864650346339, 0.7990800680126995, 0.7989666219800711, 0.7989275720319711, 0.7992053180350922, 0.7989749099942856, 0.7990368049941026, 0.7991045149974525, 0.7990984079660848, 0.7994712619693018, 0.7987166210077703, 0.7990609720000066, 0.7993076650309376, 0.7990395780070685, 0.7990273120230995, 0.7992000019876286, 0.7993750000023283, 0.7990439610439353, 0.7990827959729359, 0.799210671975743, 0.798721244034823, 0.7990707770222798, 0.7990103889605962, 0.7989869700395502, 0.7989247079822235, 0.7989458529627882, 0.7990126729710028, 0.7994139810325578, 0.7987092609982938, 0.7991696880199015, 0.7990968850208446]
512	1.000000e+06	float64	1	0	3.915795e+01	7.991418e-01	5.416374e-04	7.986909e-01
# |--> timings: [0.7993409740156494, 0.7991809630184434, 0.7992033070186153, 0.7989332769648172, 0.7992565900203772, 0.7992231620009989, 0.7989214530098252, 0.8014156149583869, 0.7989088129834272, 0.7987597410101444, 0.7994167329743505, 0.799047578999307, 0.7987314010388218, 0.7990715630003251, 0.7986908570164815, 0.7991089379647747, 0.7988120869849809, 0.7989968240144663, 0.7989847810240462, 0.8018292309716344, 0.7989996889955364, 0.798917276028078, 0.7991309969802387, 0.7991227780003101, 0.7992762030335143, 0.7991956309997477, 0.7989077739766799, 0.7988415639847517, 0.7991409740061499, 0.7988004059880041, 0.7990215630270541, 0.7990142080234364, 0.798869885969907, 0.7992702510091476, 0.7987926109926775, 0.798949759977404, 0.7992663119803183, 0.7988692680373788, 0.7989486469887197, 0.7990955039858818, 0.7993224749807268, 0.7988318449934013, 0.7988885370432399, 0.7992847540299408, 0.798976868041791, 0.7990953659755178, 0.7990724760456942, 0.7992251199902967, 0.7990408209734596, 0.7992877549841069]
512	1.000000e+06	float64	2	0	3.915257e+01	7.990321e-01	1.923418e-04	7.987249e-01
# |--> timings: [0.7990297900396399, 0.7989531580242328, 0.7988739940337837, 0.7992053519701585, 0.7987788119935431, 0.7990705500124022, 0.79873843700625, 0.7988008600077592, 0.7995590280042961, 0.7995845979894511, 0.7990273659816012, 0.7990108779631555, 0.7988413319690153, 0.7989704920328222, 0.7988832790288143, 0.7990628550178371, 0.7988946909899823, 0.7988980790250935, 0.798951858014334, 0.7991500039934181, 0.7992348180268891, 0.7991608380107209, 0.7989787929691374, 0.7989582960144617, 0.7992115330416709, 0.7992361700162292, 0.7991435129661113, 0.7993061839952134, 0.7990986399818212, 0.7987322169938125, 0.7990698789944872, 0.798878553963732, 0.798961705993861, 0.7991618910455145, 0.7990591850248165, 0.7992521669948474, 0.7989408650319092, 0.7989942280109972, 0.7989538440015167, 0.7989351500291377, 0.7991064710076898, 0.7990923530305736, 0.7987248940044083, 0.7988597519579343, 0.7990276539931074, 0.7991705049644224, 0.7989351389696822, 0.7987450489890762, 0.7994204590213485, 0.798966056026984]
512	1.000000e+06	float64	4	0	3.915936e+01	7.991707e-01	3.965533e-04	7.986722e-01
# |--> timings: [0.7992495299549773, 0.7989471289911307, 0.7989660000312142, 0.7991276659886353, 0.7992443550028838, 0.7988117909990251, 0.7990097849979065, 0.7987902160384692, 0.799258875020314, 0.7987153329886496, 0.7988983620307408, 0.7992334050359204, 0.7989258500165306, 0.7990799289545976, 0.7990335549693555, 0.7994982000091113, 0.7991742769954726, 0.7986721510533243, 0.7990681619849056, 0.7989968080073595, 0.7991183770354837, 0.7992798499763012, 0.7989047029986978, 0.7990471009979956, 0.7992867560242303, 0.7988644490251318, 0.7991772220120765, 0.7990779170067981, 0.7991412530536763, 0.7988680560374632, 0.7991157629876398, 0.79940826195525, 0.7989000200177543, 0.7991878060274757, 0.7990558759775013, 0.7996934620314278, 0.8007932500331663, 0.8008559879963286, 0.799230509030167, 0.7988250289927237, 0.7990519889863208, 0.7991459329496138, 0.7990821829880588, 0.7990342150442302, 0.7991237299866043, 0.7993291050079279, 0.7994028750108555, 0.7992077289964072, 0.7994426420191303, 0.7992593969684094]
512	1.000000e+06	float64	6	0	3.915504e+01	7.990825e-01	2.163260e-04	7.986908e-01
# |--> timings: [0.7992542429710738, 0.7992038180236705, 0.799086683022324, 0.7994436810258776, 0.7990498540457338, 0.7991097569465637, 0.799213613034226, 0.7989848770084791, 0.7990226570400409, 0.7990590389817953, 0.7991242500138469, 0.7992068519815803, 0.7991862979833968, 0.7988354999688454, 0.7988027060055174, 0.7991569269797765, 0.7991155399940908, 0.7987862859736197, 0.7988859480246902, 0.7990130530088209, 0.7989710100227967, 0.7987083779880777, 0.7987857849802822, 0.7991722539882176, 0.7992051900364459, 0.7992839129874483, 0.7987540390458889, 0.7991333400132135, 0.7986907939775847, 0.7990557529847138, 0.7988748190109618, 0.7992323009530082, 0.798691586998757, 0.7992987969773822, 0.7992041929974221, 0.7989505750010721, 0.7991772289969958, 0.7987696210038848, 0.799052327987738, 0.7990624399972148, 0.7993980260216631, 0.7989968500332907, 0.7990815400262363, 0.7990419049747288, 0.7991066019749269, 0.7991482799989171, 0.7993843129952438, 0.7993076160200872, 0.7997262100107037, 0.7994902040227316]
512	1.000000e+06	float64	8	0	3.915447e+01	7.990708e-01	2.034348e-04	7.986234e-01
# |--> timings: [0.7993046150077134, 0.799399258045014, 0.7988213599892333, 0.7993864039890468, 0.7990668960264884, 0.7994676809757948, 0.7993352559860796, 0.7991348190116696, 0.7992046850267798, 0.7988592339679599, 0.799233615049161, 0.7992219799780287, 0.7988816869910806, 0.7990611419663765, 0.799094463000074, 0.7994231930351816, 0.7992880090023391, 0.7989485129946843, 0.7990211839787662, 0.7990706220152788, 0.7991995899938047, 0.7992964050499722, 0.798811448039487, 0.7991924989619292, 0.7993958930019289, 0.7989212520187721, 0.7991898910258897, 0.7991180620156229, 0.7993627579999156, 0.7989032950135879, 0.798923785041552, 0.7990695500047877, 0.7987369099864736, 0.7988270740024745, 0.799005294975359, 0.7991053150035441, 0.7992266819928773, 0.7990100070019253, 0.7988901400240138, 0.7986233570263721, 0.7990842550061643, 0.7988957519992255, 0.798780626966618, 0.7989564120071009, 0.7988294950337149, 0.7990969460224733, 0.7989452579640783, 0.7987699320074171, 0.7991671149502508, 0.7992145370226353]
512	1.000000e+06	float64	10	0	3.915295e+01	7.990397e-01	1.939764e-04	7.986307e-01
# |--> timings: [0.7988855299772695, 0.798912279016804, 0.7986942249699496, 0.7990214510355145, 0.7992136619868688, 0.7993620240013115, 0.7990215900354087, 0.7986307039973326, 0.7991181279649027, 0.7988933030283079, 0.799100611009635, 0.7992022979888134, 0.7988710190402344, 0.7991757020354271, 0.7992221289896406, 0.7996253420133144, 0.7992002140381373, 0.7986652299878187, 0.798983765009325, 0.7990823930012994, 0.7992475649807602, 0.7988362010219134, 0.7989318000036292, 0.7994154659681953, 0.7990201859502122, 0.7991930959979072, 0.798933701007627, 0.7988078540074639, 0.7988602090044878, 0.7990806449670345, 0.799112481996417, 0.7992696610162966, 0.7990426030009985, 0.7987599600455724, 0.7988557849894278, 0.798911269987002, 0.7990954619599506, 0.7989357449696399, 0.7992168649798259, 0.7991107790148817, 0.799141874013003, 0.7988438269821927, 0.7990038890275173, 0.7988779870211147, 0.7989750030101277, 0.7990300380042754, 0.7991136540076695, 0.7989570710342377, 0.7990793439676054, 0.7992894819471985]
512	1.000000e+06	float64	12	0	3.915544e+01	7.990905e-01	2.129761e-04	7.986855e-01
# |--> timings: [0.7990034989779815, 0.7991840619943105, 0.7989979719859548, 0.7993728489964269, 0.798906416981481, 0.7991378210135736, 0.7988019070471637, 0.7989604629692622, 0.7991530449944548, 0.7992138380068354, 0.7994442749768496, 0.7992250180104747, 0.798916712985374, 0.7988075850298628, 0.7990351389744319, 0.7988572900067084, 0.7989217800204642, 0.7989159930148162, 0.7990284150000662, 0.7993033949751407, 0.7988168529700488, 0.7989825410186313, 0.798685478977859, 0.7996528630028479, 0.7991799340234138, 0.7991582779795863, 0.7990412780200131, 0.7987987059750594, 0.7992792919976637, 0.7991816430003382, 0.7992043299600482, 0.7990315740462393, 0.7991160579840653, 0.7990920200245455, 0.7992007920402102, 0.7990095249842852, 0.7992808409617282, 0.7988292030058801, 0.798962592962198, 0.7993202090146951, 0.799227747018449, 0.7992559719714336, 0.7990282180253416, 0.7990758169908077, 0.7990212680306286, 0.799102456017863, 0.799092908971943, 0.7988184510031715, 0.7997941970243119, 0.7990116080036387]
1024	1.000000e+06	float64	0	8	6.673823e+01	1.362005e+00	3.359851e-02	1.314716e+00
# |--> timings: [1.5834285339806229, 1.38351157103898, 1.3836403290042654, 1.383415141957812, 1.383678050013259, 1.3835230119875632, 1.3836563329678029, 1.3835211579571478, 1.3834968430455774, 1.3834056490450166, 1.3837455289904028, 1.386035419011023, 1.3839118619798683, 1.383112745010294, 1.3829494799720123, 1.3828674010001123, 1.383012346981559, 1.3827678429661319, 1.383095485973172, 1.3831723220064305, 1.3830790999927558, 1.3829011069610715, 1.3829886500025168, 1.3827177910134196, 1.3830849779769778, 1.3828574499930255, 1.3831051740562543, 1.382881189987529, 1.383073064032942, 1.3828750620014034, 1.3829365969868377, 1.38291914697038, 1.3829234559671022, 1.4349520829855464, 1.3158834369969554, 1.3147889529936947, 1.3148218449787237, 1.3147157279890962, 1.3148274989798665, 1.3148053220356815, 1.3147595850168727, 1.3147667209850624, 1.3148371410206892, 1.3149065420147963, 1.3147730699856766, 1.3149868070031516, 1.314955034002196, 1.3148040280211717, 1.3148917010403238, 1.3148905819980428]
1024	1.000000e+06	float64	0	16	6.787674e+01	1.385240e+00	4.177543e-04	1.382813e+00
# |--> timings: [1.3880279149743728, 1.385390138020739, 1.3852445730008185, 1.3853211260284297, 1.3853295049630105, 1.385243200988043, 1.3850000260281377, 1.3852157020010054, 1.3828134589712135, 1.3853476659860462, 1.3849547349964269, 1.3852192520280369, 1.3850008759764023, 1.385387517977506, 1.3851021699956618, 1.3850835770135745, 1.3851859719725326, 1.3851025539916009, 1.3851910899975337, 1.38529639900662, 1.3852414269931614, 1.3852149759768508, 1.3853601609589532, 1.385086493974086, 1.3850733520230278, 1.3850024139974266, 1.385107878013514, 1.3850806510308757, 1.3851250699954107, 1.3852756770211272, 1.3853728189715184, 1.3853871989995241, 1.3852121320087463, 1.385339335014578, 1.3852719199494459, 1.385557367990259, 1.3853212980320677, 1.3852098709903657, 1.3852356319548562, 1.3855348689830862, 1.385360463988036, 1.3853247779770754, 1.3859262620098889, 1.3862664030166343, 1.385488923988305, 1.385346764989663, 1.3850732590071857, 1.385388262977358, 1.3854594719596207, 1.3856653950060718]
1024	1.000000e+06	float64	0	32	6.789313e+01	1.385574e+00	8.547390e-04	1.383131e+00
# |--> timings: [1.3852935960167088, 1.385616464947816, 1.3856769669800997, 1.3855303940363228, 1.3854023409658112, 1.385634538019076, 1.3854283959954046, 1.3856536130188033, 1.3855439320323057, 1.3853402960230596, 1.3853320910129696, 1.3853808799758554, 1.3852688059560023, 1.385542895004619, 1.385488850006368, 1.3856771999853663, 1.385412569041364, 1.3856016040081158, 1.385404094005935, 1.3855288550257683, 1.3854029779904522, 1.3855254810187034, 1.385422725987155, 1.3854441300500184, 1.3855876449961215, 1.3831312750116922, 1.385246794030536, 1.3855266830069013, 1.3855643270071596, 1.3856120459968224, 1.3855991350137629, 1.3854175489977933, 1.3853290019906126, 1.3856314959703013, 1.3854729660088196, 1.385596415027976, 1.3853243049816228, 1.385590264981147, 1.3854102049954236, 1.385631203011144, 1.3853814139729366, 1.3858452630229294, 1.3855263500008732, 1.385769059008453, 1.3853937060339376, 1.3855417109443806, 1.3853643339825794, 1.3855284259770997, 1.3909321959945373, 1.3859208690118976]
1024	1.000000e+06	float64	1	0	6.793669e+01	1.386463e+00	2.707317e-04	1.385761e+00
# |--> timings: [1.3861245599691756, 1.3860323799890466, 1.3857614320004359, 1.3858414459973574, 1.3859819189528935, 1.3866910099750385, 1.3862286190269515, 1.3863378879614174, 1.386362230987288, 1.3862685659551062, 1.3865415540058166, 1.3860737899667583, 1.3866866040043533, 1.386474099010229, 1.3864514870219864, 1.386521790002007, 1.3863020780263469, 1.387056000996381, 1.386343783000484, 1.3868662460008636, 1.3866277870256454, 1.386527847032994, 1.3865107789752074, 1.3865363340009935, 1.386605464038439, 1.3863387869787402, 1.3866473239613697, 1.386224329995457, 1.3864945400273427, 1.3861815889831632, 1.3868256530258805, 1.3862518569803797, 1.386569858994335, 1.3861410670215264, 1.3871797080500983, 1.3865555839729495, 1.3867584340041503, 1.386480320012197, 1.3866445429739542, 1.3866126139764674, 1.3865743940114044, 1.3866325410199352, 1.386610975023359, 1.386606443033088, 1.3865172420046292, 1.3862868159776554, 1.3864443069905974, 1.3863639869960025, 1.3866350679891184, 1.3864790130173787]
1024	1.000000e+06	float64	2	0	6.794305e+01	1.386593e+00	4.552735e-04	1.386120e+00
# |--> timings: [1.3867955960449763, 1.3863904799800366, 1.3864825390046462, 1.3864838079898618, 1.3865512820193544, 1.386561459978111, 1.3865407750126906, 1.386613548034802, 1.3862742169876583, 1.3864130189758725, 1.3864754349924624, 1.3865631109802052, 1.3886055870098062, 1.3873808239586651, 1.3864180789678358, 1.3866263669915497, 1.3866785189602524, 1.3863981679896824, 1.386566881032195, 1.3865143689909019, 1.387716219003778, 1.38635735103162, 1.3867044069920667, 1.3863335000351071, 1.3863879980053753, 1.3863384730066173, 1.3865356410387903, 1.3862464140402153, 1.3866711989976466, 1.3862204409670085, 1.3863602129858918, 1.3861202240223065, 1.3865116180386394, 1.3863223579828627, 1.386565130960662, 1.3864830759703182, 1.3865100190159865, 1.3867661519907415, 1.386312406975776, 1.3864153859904036, 1.3864343150053173, 1.3861761960433796, 1.3869094349793158, 1.3868584880256094, 1.386420512048062, 1.3865390019491315, 1.386260163038969, 1.3865301510086283, 1.3863833600189537, 1.3881198120070621]
1024	1.000000e+06	float64	4	0	6.793438e+01	1.386416e+00	1.625601e-04	1.386086e+00
# |--> timings: [1.3866276309709065, 1.3863299280055799, 1.38636863703141, 1.3862346530077048, 1.386499885993544, 1.3863897300325334, 1.3864342580200173, 1.3865103779826313, 1.3866426519816741, 1.3864327929913998, 1.3864598519867286, 1.3866397080128081, 1.3865065019926988, 1.3864105280372314, 1.386400762014091, 1.3864263779832982, 1.3863854539813474, 1.3863502650056034, 1.3864512590225786, 1.3861910449923016, 1.386175307969097, 1.386456704000011, 1.3864568250137381, 1.3865604099701159, 1.3867536729667336, 1.3864673289936036, 1.3865456220228225, 1.386508361028973, 1.3866761330282316, 1.3866348779993132, 1.3862259379820898, 1.3866016899701208, 1.386366537946742, 1.3862533239880577, 1.3862108740140684, 1.386085985985119, 1.3861236309749074, 1.3867010059766471, 1.3867195069906302, 1.3861753139644861, 1.38627624604851, 1.3863319380325265, 1.386246360023506, 1.3864563289680518, 1.3864098329795524, 1.386499973013997, 1.3865662589669228, 1.3863217569887638, 1.386321122001391, 1.3861823519691825]
1024	1.000000e+06	float64	6	0	6.793733e+01	1.386476e+00	3.026559e-04	1.386056e+00
# |--> timings: [1.3863552389666438, 1.3862221800372936, 1.3865627350169234, 1.3865419389912859, 1.3868841120274737, 1.3866922089946456, 1.386593992006965, 1.3864213610067964, 1.3877081280224957, 1.3871157870162278, 1.3864246650482528, 1.3863071679952554, 1.3865114279906265, 1.3862315310398117, 1.3868327039526775, 1.3864648629678413, 1.3864259240217507, 1.386280931008514, 1.3866567549994215, 1.386248798982706, 1.386747318028938, 1.3863194840378128, 1.3865238510188647, 1.386331624002196, 1.386342090961989, 1.386399196984712, 1.3865095879882574, 1.3863170060212724, 1.3866426139720716, 1.386271380004473, 1.3865600140416063, 1.386193940998055, 1.3861548140412197, 1.3861815489945002, 1.3863816190278158, 1.3861829839879647, 1.3866839780239388, 1.3860556969884783, 1.386490176024381, 1.3862326759845018, 1.3864237070083618, 1.3862533880164847, 1.3863996550207958, 1.386099188006483, 1.3864362419699319, 1.3872658520122059, 1.3867017779848538, 1.3862119489931501, 1.386633606045507, 1.3862584669841453]
1024	1.000000e+06	float64	8	0	6.793212e+01	1.386370e+00	1.399596e-04	1.386062e+00
# |--> timings: [1.386876509001013, 1.3863716960186139, 1.3867048000101931, 1.386579546961002, 1.3866447790060192, 1.3863937399582937, 1.386353125970345, 1.3865882169920951, 1.3865055739879608, 1.3862331749987788, 1.3865566439926624, 1.3863180280313827, 1.386404588993173, 1.386339899036102, 1.38640746002784, 1.3864655219949782, 1.3865615089889616, 1.3864169199950993, 1.3863906289916486, 1.386161667003762, 1.386384673009161, 1.3863181540509686, 1.3864347619819455, 1.3864119719946757, 1.3862878620275296, 1.3861027809907682, 1.386356385948602, 1.386393889959436, 1.386413058033213, 1.3862335750018246, 1.3863692799932323, 1.3863407989847474, 1.386460907990113, 1.3861737760016695, 1.386230748030357, 1.3863663260126486, 1.386380822979845, 1.3861794879776426, 1.3865396949695423, 1.386129478982184, 1.386421777016949, 1.386285440006759, 1.3864128990098834, 1.3862965410226025, 1.3864702340215445, 1.3861670710030012, 1.3864787899656221, 1.3861898450413719, 1.3864343860186636, 1.3860620249761268]
1024	1.000000e+06	float64	10	0	6.793165e+01	1.386360e+00	1.542948e-04	1.386057e+00
# |--> timings: [1.3865297220181674, 1.38625228300225, 1.3865752260317095, 1.386057430994697, 1.386554780008737, 1.3862133150105365, 1.3864875249564648, 1.3864298950065859, 1.3863688090350479, 1.3863395769731142, 1.3864357160055079, 1.3860954119591042, 1.3866114389966242, 1.3861576410126872, 1.3862415860057808, 1.3862381799845025, 1.3863902289886028, 1.3862644210457802, 1.38641961698886, 1.3862818049965426, 1.3862649289658293, 1.3860906139598228, 1.386453989020083, 1.3862215930130333, 1.3864874800201505, 1.3862368470290676, 1.3863360739778727, 1.3862733510322869, 1.386597773001995, 1.3863124049967155, 1.3863308409927413, 1.3864110040012747, 1.3864164719707333, 1.38618095300626, 1.3863494630204514, 1.3862162080476992, 1.3864139369688928, 1.3863387440214865, 1.3865713870036416, 1.3861991770099849, 1.3868932370096445, 1.3863984980271198, 1.386263640015386, 1.38643969403347, 1.3865491159958765, 1.3863099499722011, 1.3863804700085893, 1.3864325570175424, 1.3863636450259946, 1.3865040820091963]
1024	1.000000e+06	float64	12	0	6.792828e+01	1.386291e+00	1.022969e-04	1.386096e+00
# |--> timings: [1.3864719140110537, 1.3861396089778282, 1.3862040669773705, 1.3863088929792866, 1.386205495975446, 1.3863002980360761, 1.3862324059591629, 1.3862005799892358, 1.3863386469893157, 1.3861058769980446, 1.3863538400037214, 1.3860957809956744, 1.3863111010286957, 1.3863136129803024, 1.386303388979286, 1.386193827027455, 1.3863766210270114, 1.3862461679964326, 1.3863838230026886, 1.3861527669942006, 1.386380060983356, 1.3863156210281886, 1.3864750450011343, 1.3863610289990902, 1.3863360570394434, 1.386329242028296, 1.3862741140183061, 1.3863822409766726, 1.3862467230064794, 1.3862908219452947, 1.3861633790074848, 1.3862860309891403, 1.3862762480275705, 1.3864219679962844, 1.3862440410302952, 1.386242662963923, 1.3863726299605332, 1.3865013539907522, 1.386236502963584, 1.3862035219790414, 1.3861209289752878, 1.386209640011657, 1.3864966569817625, 1.3864741789875552, 1.386427071003709, 1.386133471969515, 1.3863693400053307, 1.3862702049664222, 1.3864070160198025, 1.386260917992331]
2048	1.000000e+06	float64	0	8	1.286225e+02	2.624949e+00	1.074585e-03	2.623489e+00
# |--> timings: [3.021686980035156, 2.625908227986656, 2.6257970160222612, 2.626056108972989, 2.625713733024895, 2.626802871993277, 2.626632806030102, 2.62348887801636, 2.6244032400427386, 2.624417237006128, 2.624339081987273, 2.6245833869907074, 2.627997678006068, 2.6262454639654607, 2.6248265909962356, 2.6243579059955664, 2.6243437920347787, 2.624278521980159, 2.6243373029865324, 2.623878112004604, 2.6242818830069155, 2.6241814389941283, 2.6240930169587955, 2.624390316021163, 2.6242440170026384, 2.623993332963437, 2.624161352054216, 2.6237716270261444, 2.623811377969105, 2.623985140991863, 2.6240274340379983, 2.624254609050695, 2.623991077998653, 2.624237551004626, 2.6238645000266843, 2.624625470954925, 2.625265437993221, 2.6247572189895436, 2.6249004409764893, 2.62469546898501, 2.6247818400152028, 2.6267681770259514, 2.624886369041633, 2.624661358015146, 2.6247230799635872, 2.6266401629545726, 2.6262416550307535, 2.625563402019907, 2.6272064700024202, 2.627076681004837]
2048	1.000000e+06	float64	0	16	1.288293e+02	2.629169e+00	1.889176e-03	2.627057e+00
# |--> timings: [2.6322518900269642, 2.6275622470420785, 2.62790003902046, 2.6289421770488843, 2.62762438604841, 2.627444670011755, 2.6270568310283124, 2.6361495809978805, 2.6284156069741584, 2.6283139240113087, 2.631353602046147, 2.628503729007207, 2.629834357998334, 2.6285908650024794, 2.629335597041063, 2.6297635119990446, 2.6278347530169412, 2.62947449501371, 2.6285875229514204, 2.6274671919527464, 2.629691186011769, 2.6276289930101484, 2.630509232985787, 2.6285157900420018, 2.628066528006457, 2.6332274750457145, 2.6338900640257634, 2.629560368019156, 2.6275527109974064, 2.6277968069771305, 2.630461513006594, 2.6283422089763917, 2.630455079022795, 2.628406425996218, 2.627636734978296, 2.6294127199798822, 2.6275826380006038, 2.631600771972444, 2.627645290980581, 2.6274177489685826, 2.629999705008231, 2.628743442008272, 2.630211010982748, 2.6282847310067154, 2.6283975039841607, 2.633609462005552, 2.6282802629866637, 2.6304038710077293, 2.6283338029752485, 2.627454983012285]
2048	1.000000e+06	float64	0	32	1.287928e+02	2.628425e+00	1.109395e-03	2.626898e+00
# |--> timings: [2.6297161299735308, 2.626908086996991, 2.6278255460201763, 2.6271304830443114, 2.627338537015021, 2.6273572460049763, 2.631305833987426, 2.6278849039808847, 2.628513219009619, 2.6281706939917058, 2.6282569270115346, 2.628141010995023, 2.629283809044864, 2.629101483966224, 2.628992117999587, 2.628167252987623, 2.6279815820162185, 2.630467677023262, 2.628605265985243, 2.627968435990624, 2.629106958047487, 2.6284538509789854, 2.6287728489842266, 2.6274301870143972, 2.6270417780033313, 2.628341743024066, 2.6296749580069445, 2.6316070479806513, 2.6272646479774266, 2.6277645169757307, 2.6272963889641687, 2.627729205007199, 2.6302411340293474, 2.6280570819508284, 2.628264626953751, 2.627912385039963, 2.628697299049236, 2.628469237999525, 2.628264247032348, 2.628163027984556, 2.6302227590349503, 2.6285900020156987, 2.628066666016821, 2.629229206999298, 2.628403556009289, 2.6310253480332904, 2.6272396259591915, 2.62784048600588, 2.6268977380241267, 2.6273336540325545]
2048	1.000000e+06	float64	1	0	1.288069e+02	2.628713e+00	1.277545e-03	2.627383e+00
# |--> timings: [2.6288074610056356, 2.6284148329868913, 2.628171633987222, 2.6276413669693284, 2.6277575910207815, 2.6273826039978303, 2.6275580509682186, 2.627468650985975, 2.6273888460127637, 2.6274022689904086, 2.6274739829823375, 2.6275000820169225, 2.628120704961475, 2.627899749961216, 2.628092814993579, 2.6294114210177213, 2.629299687978346, 2.630803829000797, 2.6286956120165996, 2.6299177880282514, 2.6296395109966397, 2.6285447139525786, 2.628369355981704, 2.6343335999990813, 2.6292032040073536, 2.6282403219956905, 2.6288398369797505, 2.6284060350153595, 2.628223478968721, 2.627736256981734, 2.6278079120093025, 2.627764598990325, 2.6323714350000955, 2.6284460989991203, 2.62807682499988, 2.630287695035804, 2.629224754986353, 2.628079008019995, 2.6288831729907542, 2.6284205660340376, 2.629308319010306, 2.6305875250254758, 2.628378038003575, 2.6283333679893985, 2.6294623750145547, 2.6285682760062627, 2.6286118800053373, 2.6288238310371526, 2.6292374710319564, 2.6283341189846396]
2048	1.000000e+06	float64	2	0	1.287814e+02	2.628193e+00	7.900302e-04	2.627214e+00
# |--> timings: [2.6304279399919324, 2.6290745479636826, 2.6279490230372176, 2.6273732960107736, 2.62785717000952, 2.627459971990902, 2.6280037440010346, 2.6275778310373425, 2.6277219079784118, 2.6275261319824494, 2.627741850039456, 2.6275143320090137, 2.627952089009341, 2.6274905810132623, 2.6297178349923342, 2.6283098869607784, 2.6298723529907875, 2.629762373981066, 2.6278593860333785, 2.6272135309991427, 2.6276139190304093, 2.627496548986528, 2.6278004469932057, 2.627433814050164, 2.6276796279707924, 2.627447991981171, 2.6277513700188138, 2.6274684160016477, 2.6278673150227405, 2.627378902048804, 2.6279717389843427, 2.6276388040278107, 2.6278785489848815, 2.6274084199685603, 2.6279455620096996, 2.628331004991196, 2.629551056015771, 2.628395326959435, 2.6285457420162857, 2.628754378994927, 2.629789319995325, 2.6295560649596155, 2.628781443054322, 2.628460734966211, 2.6275930799893104, 2.6298446470173076, 2.629315076977946, 2.6290035170386545, 2.628700731031131, 2.6280672869761474]
2048	1.000000e+06	float64	4	0	1.289751e+02	2.632145e+00	7.955703e-03	2.627447e+00
# |--> timings: [2.6285982039989904, 2.628058549016714, 2.6285854619927704, 2.633532042033039, 2.6288857169565745, 2.6286115029943176, 2.628877565031871, 2.6283123519970104, 2.6282318459707312, 2.629241409013048, 2.6290119430050254, 2.628919274022337, 2.6305151390261017, 2.628028584003914, 2.62834891397506, 2.6287415349506773, 2.6288973829941824, 2.6288649649941362, 2.628419889952056, 2.628047201957088, 2.62781171296956, 2.627738976967521, 2.6279250570223667, 2.62744701403426, 2.627772547013592, 2.627487858000677, 2.6282249389914796, 2.6438107150024734, 2.6409837509854697, 2.6457112110219896, 2.6407863639760762, 2.633463286969345, 2.660819027980324, 2.6431249879533425, 2.666525022999849, 2.6376710239565, 2.6331517469952814, 2.630375142034609, 2.6288332610274665, 2.6343658679979853, 2.6295418789959513, 2.628292392997537, 2.6288195030065253, 2.629017125000246, 2.6285390809644014, 2.628770250012167, 2.62908562697703, 2.629405012994539, 2.630248821049463, 2.629227405996062]
2048	1.000000e+06	float64	6	0	1.288325e+02	2.629236e+00	9.299985e-04	2.628111e+00
# |--> timings: [2.6288706969935447, 2.628550404042471, 2.628630962979514, 2.628706389979925, 2.6285155750229023, 2.6317593209678307, 2.6284095289884135, 2.628493374970276, 2.628893820976373, 2.6291671660146676, 2.630442619032692, 2.62919755699113, 2.6292375450138934, 2.6284398050047457, 2.6283581139869057, 2.6284756709937938, 2.628910726052709, 2.6304441610118374, 2.6309662359999493, 2.6292081709834747, 2.629078689031303, 2.6290469160303473, 2.628335645014886, 2.628730099007953, 2.631231844017748, 2.6290774160297588, 2.6306221310514957, 2.629220304021146, 2.6309422260383144, 2.6290006900089793, 2.6303585459827445, 2.6291238919948228, 2.6287982880021445, 2.628828553017229, 2.628718008985743, 2.628886224993039, 2.6292598390136845, 2.628434286976699, 2.6291628630133346, 2.6304655160056427, 2.6297541899839416, 2.628521948994603, 2.6287033800035715, 2.628367572033312, 2.6289995120023377, 2.628849634027574, 2.631833154009655, 2.6284605599939823, 2.6288102500257082, 2.628110638994258]
2048	1.000000e+06	float64	8	0	1.288213e+02	2.629006e+00	1.197989e-03	2.627315e+00
# |--> timings: [2.6317590170074254, 2.628218495985493, 2.6287140359636396, 2.6287574059679173, 2.6298096859827638, 2.630816518969368, 2.627760052040685, 2.6286937479744665, 2.6287892289692536, 2.6282356420415454, 2.6307509199832566, 2.629895841993857, 2.627515818050597, 2.6277343860128894, 2.6277029749471694, 2.6292750249849632, 2.62731500697555, 2.630742218985688, 2.6276783299981616, 2.628718138032127, 2.6303532469901256, 2.6289745540125296, 2.630229465023149, 2.629141781013459, 2.630744402005803, 2.6287090439582244, 2.6280702889780514, 2.6286937419790775, 2.627827182004694, 2.628501543949824, 2.6284687820007093, 2.628710924007464, 2.63056855101604, 2.6292324669775553, 2.6304182519670576, 2.629572471952997, 2.6299516340368427, 2.6292272889986634, 2.6284178550122306, 2.629057256039232, 2.628428628027905, 2.629102556966245, 2.627647852001246, 2.6281314739608206, 2.629364872991573, 2.6282230129581876, 2.633887202013284, 2.628468459006399, 2.627356269978918, 2.6286692879511975]
2048	1.000000e+06	float64	10	0	1.288154e+02	2.628885e+00	9.490147e-04	2.627515e+00
# |--> timings: [2.628240062040277, 2.628585094003938, 2.6277446310268715, 2.6275152000016533, 2.630129541968927, 2.6293648579739965, 2.6280173240229487, 2.628870218002703, 2.6282495200284757, 2.6286048920010217, 2.627892891992815, 2.628747653972823, 2.628324246034026, 2.6287642819806933, 2.6281039169989526, 2.628433211997617, 2.6304303689976223, 2.6292653090204112, 2.6282782180351205, 2.62882790499134, 2.6282560389954597, 2.628652615007013, 2.6280294390162453, 2.6318747400073335, 2.6283216410083696, 2.6286027210298926, 2.6299769679899327, 2.6291127159493044, 2.630117420980241, 2.6292310979915783, 2.6309080860228278, 2.6290903700282797, 2.628165071946569, 2.6288627189933322, 2.6282029330031946, 2.6282563940039836, 2.628120156005025, 2.6288608059985563, 2.6313006540294737, 2.628807617002167, 2.630170780001208, 2.629263026989065, 2.630424711969681, 2.6292771240114234, 2.6282705109915696, 2.628719492990058, 2.628013555018697, 2.6284087550011463, 2.6278947530081496, 2.6280101779848337]
2048	1.000000e+06	float64	12	0	1.288127e+02	2.628831e+00	1.043521e-03	2.627390e+00
# |--> timings: [2.629225781012792, 2.628584891965147, 2.627389989036601, 2.6282967680017464, 2.629719546996057, 2.6287560440250672, 2.627539294946473, 2.6285437420010567, 2.627504207950551, 2.628067852987442, 2.6276233860407956, 2.628926745033823, 2.6281794289825484, 2.628562766010873, 2.628416101972107, 2.628995005041361, 2.6283113249810413, 2.6308988200034946, 2.6293298400123604, 2.6334582960116677, 2.627733350964263, 2.6282168609905057, 2.62809998402372, 2.628272806003224, 2.6275809920043685, 2.629417959949933, 2.628389163990505, 2.6307925489963964, 2.629127938009333, 2.6285699480213225, 2.628237411030568, 2.6288845980307087, 2.628599160001613, 2.6304629090009257, 2.6288509070291184, 2.6289218529709615, 2.628545215993654, 2.6286198560264893, 2.630618268973194, 2.629358992970083, 2.62871284695575, 2.6286963230231777, 2.6285001109936275, 2.63021224696422, 2.628268747997936, 2.628733669000212, 2.6286854170029983, 2.6289902990101837, 2.628637409012299, 2.628889481013175]
4096	1.000000e+06	float64	0	8	2.754203e+02	5.620823e+00	3.270979e-03	5.618009e+00
# |--> timings: [6.889757493976504, 5.625354890013114, 5.627190511033405, 5.619071825989522, 5.620358498010319, 5.619449601974338, 5.619519475032575, 5.620821405027527, 5.620436850993428, 5.619538693048526, 5.618585793999955, 5.618505934951827, 5.620045254006982, 5.618305419979151, 5.619347966043279, 5.6186137039912865, 5.618462601967622, 5.619048510969151, 5.62089375598589, 5.618489421962295, 5.618889501027297, 5.6184475010377355, 5.6193722690222785, 5.618860616988968, 5.618677176011261, 5.6191114179673605, 5.618283205025364, 5.618280266993679, 5.620072508987505, 5.619417064997833, 5.619432070001494, 5.619520416017622, 5.6186742020072415, 5.618533889995888, 5.6188916160026565, 5.618009212019388, 5.620530957006849, 5.6249849909800105, 5.635363266977947, 5.626849208958447, 5.622329865989741, 5.62601321702823, 5.619634368980769, 5.624224636994768, 5.624797919008415, 5.620831220992841, 5.621710405976046, 5.622697573970072, 5.625771052960772, 5.62005579698598]
4096	1.000000e+06	float64	0	16	2.754654e+02	5.621742e+00	2.806115e-03	5.619395e+00
# |--> timings: [5.627656745025888, 5.625693285022862, 5.621760185982566, 5.624115798971616, 5.620812888024375, 5.624799809011165, 5.620084860012867, 5.622477783006616, 5.620900831010658, 5.619668862025719, 5.6202293680398725, 5.622179839992896, 5.619394638983067, 5.619500030996278, 5.621940240962431, 5.620817160001025, 5.620717117039021, 5.6200031820335425, 5.6210382849676535, 5.620620896981563, 5.621591715957038, 5.62126301904209, 5.622055339976214, 5.620695469959173, 5.621801831002813, 5.62191895802971, 5.620748779037967, 5.621536583988927, 5.621930738037918, 5.621184473042376, 5.621766071009915, 5.620742992963642, 5.621679206029512, 5.620268437021878, 5.621789519966114, 5.620979991974309, 5.621794620004948, 5.6202530459850095, 5.620397349994164, 5.62221771600889, 5.62190697400365, 5.639187627006322, 5.62259919999633, 5.62351091200253, 5.62070098798722, 5.620990195020568, 5.621582366991788, 5.619809030962642, 5.621203928953037, 5.620500713004731]
4096	1.000000e+06	float64	0	32	2.754605e+02	5.621644e+00	1.639223e-03	5.619631e+00
# |--> timings: [5.622412505035754, 5.621742639981676, 5.6221339119947515, 5.62122203502804, 5.624493164999876, 5.623292741016485, 5.621840931009501, 5.621398796967696, 5.627524962008465, 5.620692652009893, 5.62033047695877, 5.620311316975858, 5.620896242035087, 5.621087011997588, 5.620786365994718, 5.620867552992422, 5.622907175973523, 5.620964019966777, 5.6203955539967865, 5.621488992997911, 5.621854463010095, 5.620661535009276, 5.62005336896982, 5.620453028008342, 5.620631557016168, 5.622964443988167, 5.620432258001529, 5.620738736994099, 5.621734361979179, 5.620102199027315, 5.621785839961376, 5.620938768028282, 5.620029349985998, 5.6199061490478925, 5.622019903967157, 5.621942720026709, 5.622563627955969, 5.620061317982618, 5.621069883985911, 5.621247700008098, 5.619631223962642, 5.620964582019951, 5.621768058044836, 5.623039002995938, 5.621370990993455, 5.628074495994952, 5.623143225966487, 5.622926287003793, 5.6214098680065945, 5.62264552700799]
4096	1.000000e+06	float64	1	0	2.755202e+02	5.622861e+00	2.174707e-03	5.621034e+00
# |--> timings: [5.621892408002168, 5.62342618801631, 5.6218350940034725, 5.623771051992662, 5.621034295007121, 5.622010922990739, 5.622064133989625, 5.62372543499805, 5.62232376402244, 5.622999446000904, 5.622744349006098, 5.626035583030898, 5.62268559099175, 5.621320129954256, 5.622971092991065, 5.622617369983345, 5.623223072965629, 5.623512760968879, 5.623109674022999, 5.622489910980221, 5.621929903049022, 5.623889501031954, 5.621550855983514, 5.62268580700038, 5.621390869026072, 5.622910464007873, 5.62185622000834, 5.622525870974641, 5.623006706999149, 5.623936195974238, 5.623037033015862, 5.6225621470366605, 5.622055443003774, 5.622890183003619, 5.6215005069971085, 5.62357630499173, 5.621456788969226, 5.622314466978423, 5.621530397969764, 5.62409827898955, 5.622798885044176, 5.621407238999382, 5.6220374460099265, 5.621829999960028, 5.622359155036975, 5.621327079017647, 5.622328823024873, 5.623185350035783, 5.636488683056086, 5.621831365977414]
4096	1.000000e+06	float64	2	0	2.757191e+02	5.626921e+00	1.510641e-02	5.619913e+00
# |--> timings: [5.622575355984736, 5.627078187011648, 5.62223617703421, 5.623705095960759, 5.622191525006201, 5.622447541041765, 5.622124062036164, 5.6265078649739735, 5.621005046996288, 5.6213454739772715, 5.621928875043523, 5.6227150820195675, 5.621627848013304, 5.620670776988845, 5.6238404589821585, 5.677532362984493, 5.670927822997328, 5.67033861996606, 5.685003324993886, 5.636207716015633, 5.623969308973756, 5.623671822948381, 5.622471918002702, 5.621899485005997, 5.620053816004656, 5.619913200032897, 5.620663313020486, 5.620900915993843, 5.620613256003708, 5.622562361997552, 5.6222260080394335, 5.621242215973325, 5.62168111896608, 5.6216702639940195, 5.622121861029882, 5.621792399964761, 5.620908472978044, 5.638880217971746, 5.622006021963898, 5.620714683027472, 5.61996318900492, 5.620250909007154, 5.6210054969997145, 5.621887254994363, 5.620952092984226, 5.620784992992412, 5.620013231004123, 5.621188491000794, 5.6209071860066615, 5.6227569339680485]
4096	1.000000e+06	float64	4	0	2.754634e+02	5.621702e+00	3.740943e-03	5.620004e+00
# |--> timings: [5.622124340035953, 5.64686115499353, 5.62125896505313, 5.622581825009547, 5.620943679998163, 5.621155433007516, 5.621102411998436, 5.620003906020429, 5.621628118038643, 5.6207663110108115, 5.621094294008799, 5.620787449995987, 5.621101670025382, 5.6212526870076545, 5.620986416004598, 5.620370189019013, 5.621212006954011, 5.622420804982539, 5.6238484070054255, 5.621490791963879, 5.621603546955157, 5.620649483986199, 5.620662915986031, 5.620998393977061, 5.624890206963755, 5.621826651971787, 5.620788063970394, 5.620174981013406, 5.621445986034814, 5.621614935982507, 5.620209462998901, 5.620415092969779, 5.621443881012965, 5.620972441043705, 5.621332006005105, 5.622024379030336, 5.620236274029594, 5.6206305579980835, 5.620249365980271, 5.620009615027811, 5.621857647958677, 5.621309385984205, 5.620333050028421, 5.620903324976098, 5.6207395539968275, 5.62206437299028, 5.621578624006361, 5.620423054962885, 5.620225690014195, 5.62090239697136]
4096	1.000000e+06	float64	6	0	2.754605e+02	5.621642e+00	1.891635e-03	5.619384e+00
# |--> timings: [5.623774425999727, 5.62804776703706, 5.620503947953694, 5.622810299973935, 5.621170359023381, 5.630782025982626, 5.622276078036521, 5.621981558040716, 5.619384205027018, 5.621181829017587, 5.6216685909894295, 5.620868334954139, 5.622688600968104, 5.620660346990917, 5.621020819002297, 5.620928416959941, 5.621676138020121, 5.62222420796752, 5.621233220968861, 5.62091718998272, 5.620653904974461, 5.626117643958423, 5.621638781041838, 5.621281836996786, 5.621873431024142, 5.621317985991482, 5.621829309966415, 5.621293737960514, 5.622379709035158, 5.620806102000643, 5.620521493023261, 5.621238081017509, 5.620322038012091, 5.620236123970244, 5.621489549987018, 5.621197333035525, 5.620524736004882, 5.620059895038139, 5.620440247002989, 5.622326987038832, 5.621038603014313, 5.621172173996456, 5.621316945005674, 5.621459883986972, 5.620674209028948, 5.621518641011789, 5.6209260179894045, 5.6207522740005516, 5.621086548024323, 5.620963822992053]
4096	1.000000e+06	float64	8	0	2.754884e+02	5.622212e+00	3.310733e-03	5.619799e+00
# |--> timings: [5.6202194259967655, 5.629072246025316, 5.620675251004286, 5.619944662030321, 5.622342800954357, 5.621356149029452, 5.622354962979443, 5.621268649992999, 5.638573099044152, 5.621442939969711, 5.621676405018661, 5.620300345006399, 5.620041111018509, 5.621337663964368, 5.619884343992453, 5.6209972679498605, 5.620900548005011, 5.634113767009694, 5.621468619967345, 5.621576990990434, 5.6219086479977705, 5.62263947800966, 5.620827363978606, 5.621233701007441, 5.621276011981536, 5.625296315003652, 5.622015002008993, 5.6249574949615635, 5.620465987012722, 5.622010676015634, 5.622639756009448, 5.621357979020104, 5.621828856004868, 5.620680858963169, 5.621897261997219, 5.619799120002426, 5.620727072004229, 5.620447497989517, 5.622205319989007, 5.621179659967311, 5.621185022988357, 5.620648921991233, 5.622466248983983, 5.6208586629945785, 5.622177112032659, 5.620868835016154, 5.621634543000255, 5.620914893981535, 5.622379639011342, 5.620542122982442]
4096	1.000000e+06	float64	10	0	2.754617e+02	5.621668e+00	2.961085e-03	5.619298e+00
# |--> timings: [5.622246117971372, 5.629001164983492, 5.622304313001223, 5.62194585101679, 5.621353857975919, 5.620463742001448, 5.620377946004737, 5.620112882053945, 5.62160545901861, 5.621633603004739, 5.621490836027078, 5.6395388200180605, 5.620996984012891, 5.622751510993112, 5.623074303963222, 5.6217299299896695, 5.621784784947522, 5.620294262014795, 5.6215794130112045, 5.620126892987173, 5.620945145026781, 5.620476307987701, 5.620110351010226, 5.621482758957427, 5.6219897660193965, 5.619298150995746, 5.621366997016594, 5.620160540041979, 5.623991904023569, 5.622602207993623, 5.621403347991873, 5.620821963006165, 5.620512357971165, 5.621538645995315, 5.621588353009429, 5.621178348024841, 5.619846801972017, 5.619705377030186, 5.621359120996203, 5.620590446982533, 5.619986222998705, 5.621397239970975, 5.620184562983923, 5.620406729984097, 5.620870198996272, 5.621605322987307, 5.621413506974932, 5.621706101985183, 5.619326297019143, 5.621677877032198]
4096	1.000000e+06	float64	12	0	2.754953e+02	5.622354e+00	2.055331e-03	5.620025e+00
# |--> timings: [5.624001932970714, 5.626046450051945, 5.620024996984284, 5.621330646041315, 5.620128669019323, 5.620598851004615, 5.622080709028523, 5.620601028960664, 5.620421913976315, 5.62046816397924, 5.620494004047941, 5.621846538037062, 5.620837271970231, 5.623212292033713, 5.622541971039027, 5.633346143993549, 5.624302872980479, 5.621780932007823, 5.621936117997393, 5.621667384984903, 5.621774479979649, 5.620340636989567, 5.622193331946619, 5.620926723990124, 5.62199121597223, 5.62227587797679, 5.624130788026378, 5.621871607960202, 5.623488423007075, 5.6215442679822445, 5.621386254962999, 5.623558021965437, 5.622775286028627, 5.6223246729932725, 5.622417929000221, 5.621267054986674, 5.621828954957891, 5.623531818040647, 5.623393603018485, 5.6229481140035205, 5.622617088025436, 5.623119498020969, 5.622718414000701, 5.620736532029696, 5.622911948012188, 5.621509549964685, 5.62056027399376, 5.623173204017803, 5.623114493966568, 5.625246325973421]
8192	1.000000e+06	float64	0	8	6.516892e+02	1.329978e+01	4.365377e-03	1.329501e+01
# |--> timings: [16.187290453002788, 13.295485387032386, 13.295010546979029, 13.296097654034384, 13.298443742969539, 13.297230817959644, 13.30190641595982, 13.308426805015188, 13.29899729898898, 13.296086250047665, 13.299263986002188, 13.299697731039487, 13.303839580970816, 13.303300308005419, 13.308348875958472, 13.315501869015861, 13.310562734026462, 13.303209818026517, 13.30208529997617, 13.296030533034354, 13.29766425397247, 13.303047803987283, 13.296348795003723, 13.297551688970998, 13.29516797803808, 13.296413096017204, 13.296393805008847, 13.29853685904527, 13.296666587004438, 13.300398473045789, 13.29673396697035, 13.300967015966307, 13.300350509991404, 13.296750792011153, 13.29723400902003, 13.299251816992182, 13.307856959989294, 13.297242169035599, 13.297004060004838, 13.296590406971518, 13.29799109697342, 13.298017875989899, 13.29836694500409, 13.295567004010081, 13.3003002559999, 13.295751465018839, 13.30204458499793, 13.297747690987308, 13.304468688031193, 13.301245685026515]
8192	1.000000e+06	float64	0	16	6.520481e+02	1.330710e+01	2.488536e-03	1.330239e+01
# |--> timings: [13.3087353889714, 13.303187409008387, 13.30895767401671, 13.308037769980729, 13.303298417944461, 13.305839207023382, 13.305163766024634, 13.30546422302723, 13.304881260031834, 13.306996789993718, 13.30470408196561, 13.308348888996989, 13.309822088980582, 13.30682253203122, 13.30732263601385, 13.303048052999657, 13.305244937015232, 13.308411328995135, 13.304912170977332, 13.308641309966333, 13.308812782983296, 13.305832937010564, 13.305781144998036, 13.306522171013057, 13.306442575994879, 13.310909691965207, 13.307343619002495, 13.310056205024011, 13.306894539040513, 13.309275024046656, 13.308926441008225, 13.310149934026413, 13.311586803989485, 13.308421096007805, 13.307467769016512, 13.308042844000738, 13.30748209200101, 13.30444149300456, 13.3080643209978, 13.308631890977267, 13.304740176012274, 13.306397665990517, 13.302388079988305, 13.30858133698348, 13.304463865002617, 13.307354510994628, 13.304603466996923, 13.315483428013977, 13.303977650997695, 13.309917280974332]
8192	1.000000e+06	float64	0	32	6.520667e+02	1.330748e+01	2.790545e-03	1.330219e+01
# |--> timings: [13.30841254699044, 13.307614514953457, 13.30614969797898, 13.307996677991468, 13.30735482100863, 13.311979566002265, 13.312179329979699, 13.30790006800089, 13.307428985019214, 13.312458489031997, 13.302185763022862, 13.302233119029552, 13.306707293028012, 13.312097909045406, 13.305028063012287, 13.311566265998408, 13.306687191012315, 13.311222293006722, 13.30907928198576, 13.308541578997392, 13.310132234997582, 13.3060272349976, 13.30806886596838, 13.308434151986148, 13.308671601989772, 13.307723985984921, 13.3024598119664, 13.305228662968148, 13.304916603025049, 13.306706017057877, 13.309361874999013, 13.305198578978889, 13.307544929964934, 13.30234565702267, 13.307082020037342, 13.307791728002485, 13.312386841978878, 13.30266012303764, 13.303804685012437, 13.308271781017538, 13.30876383598661, 13.305049479007721, 13.305722984019667, 13.310735971026588, 13.306825598003343, 13.305629644019064, 13.307434333022684, 13.30513291299576, 13.308809509966522, 13.311377429985441]
8192	1.000000e+06	float64	1	0	6.520523e+02	1.330719e+01	4.953783e-03	1.330225e+01
# |--> timings: [13.329787355964072, 13.33021047100192, 13.309283529000822, 13.304939292022027, 13.304582578013651, 13.302253176982049, 13.30640324903652, 13.30291849700734, 13.303998661052901, 13.303538080013823, 13.304384177026805, 13.303149743995164, 13.30400214198744, 13.30293194699334, 13.303092664980795, 13.30636519700056, 13.30539997399319, 13.30919218400959, 13.30673323199153, 13.312440254027024, 13.305017019971274, 13.30538305704249, 13.3075872209738, 13.305207755009178, 13.304815988987684, 13.305521000991575, 13.309222710959148, 13.30908689001808, 13.307951103022788, 13.310239174985327, 13.308965547010303, 13.310071051993873, 13.305036908015609, 13.309071632975247, 13.307988014013972, 13.304174362041522, 13.306126495997887, 13.308473418990616, 13.308594110014383, 13.307630977011286, 13.303902916028164, 13.306446860020515, 13.303193284024019, 13.306162941968068, 13.308040327974595, 13.32629724004073, 13.308121933951043, 13.303578032995574, 13.30869677400915, 13.30585629795678]
8192	1.000000e+06	float64	2	0	6.519684e+02	1.330548e+01	2.285568e-03	1.330142e+01
# |--> timings: [13.30407329503214, 13.306937792978715, 13.304475874989294, 13.303117347997613, 13.305082761042286, 13.305535131017677, 13.306903327989858, 13.302394566999283, 13.311118283018004, 13.304395404004026, 13.309045439003967, 13.305935693962965, 13.303695741982665, 13.305417059978936, 13.301769332028925, 13.30545159400208, 13.303133820008952, 13.308711577032227, 13.303148546023294, 13.303917874989565, 13.304632108018268, 13.30587172799278, 13.306343167030718, 13.307860083004925, 13.303515888983384, 13.302954019978642, 13.30562453204766, 13.301415603025816, 13.302686416020151, 13.306463207991328, 13.30843484099023, 13.311441312020179, 13.308757185004652, 13.305138411000371, 13.307872388046235, 13.303823389986064, 13.304101296002045, 13.303330292983446, 13.304889102990273, 13.304871320957318, 13.306082668015733, 13.30606054601958, 13.304895698965993, 13.303462184034288, 13.305074780015275, 13.310100808972493, 13.3061346290051, 13.305637555022258, 13.303334383002948, 13.307357698038686]
8192	1.000000e+06	float64	4	0	6.520508e+02	1.330716e+01	9.115393e-03	1.329997e+01
# |--> timings: [13.304629595018923, 13.307732638029847, 13.302931741985958, 13.307154551963322, 13.304500541009475, 13.311449580010958, 13.30621190997772, 13.3042738380027, 13.301889989990741, 13.306770264985971, 13.302817367948592, 13.308084580989089, 13.306774731958285, 13.304643773008138, 13.302782963961363, 13.305076416989323, 13.30704028805485, 13.303331169008743, 13.301717295020353, 13.305696872004773, 13.303162912023254, 13.301310712995473, 13.302136167010758, 13.303986849961802, 13.303328617999796, 13.300140453036875, 13.306334747001529, 13.3110299219843, 13.302739480976015, 13.304282825032715, 13.299970698019024, 13.30362763197627, 13.304842156008817, 13.302015519991983, 13.305528683005832, 13.33465608698316, 13.349046977993567, 13.304747162037529, 13.306101180030964, 13.305733814020641, 13.30241757503245, 13.307151351007633, 13.306378204957582, 13.304926235985477, 13.308957326982636, 13.305248490010854, 13.306899257004261, 13.307604910980444, 13.339518396998756, 13.306142601999454]
8192	1.000000e+06	float64	6	0	6.519999e+02	1.330612e+01	3.251163e-03	1.330006e+01
# |--> timings: [13.308980014990084, 13.304735194018576, 13.305462192976847, 13.302461776998825, 13.303279659012333, 13.30922485300107, 13.300493189948611, 13.303898927988485, 13.302912426996045, 13.303902224986814, 13.303989954991266, 13.304884596029297, 13.301551700977143, 13.304657257976942, 13.303430067026056, 13.306110167002771, 13.309522386000026, 13.307382072962355, 13.303757954039611, 13.301902040024288, 13.305817454995122, 13.304559793963563, 13.309365111053921, 13.307928562979214, 13.305067645036615, 13.305850320030004, 13.30186488997424, 13.310226959001739, 13.30597831303021, 13.306503558997065, 13.300063828006387, 13.307859331020154, 13.301005779998377, 13.306873922003433, 13.304753918026108, 13.309356456971727, 13.30478436499834, 13.314320218982175, 13.312096183013637, 13.307301977998577, 13.307780314993579, 13.31114071700722, 13.311676807003096, 13.305698761017993, 13.310377107991371, 13.312439456989523, 13.30688414600445, 13.305153514025733, 13.307985152001493, 13.305657238001004]
8192	1.000000e+06	float64	8	0	6.519820e+02	1.330576e+01	2.413666e-03	1.330103e+01
# |--> timings: [13.309979686979204, 13.307778868009336, 13.304734761011787, 13.307897305989172, 13.304775115975644, 13.308072991960216, 13.302208939974662, 13.304621613002382, 13.308461503998842, 13.308501193998381, 13.30196742998669, 13.308644014992751, 13.306466189969797, 13.310053622990381, 13.302938139007892, 13.309820513008162, 13.306563124002423, 13.30646412097849, 13.307914420962334, 13.305823828966822, 13.304445212008432, 13.305016065016389, 13.306329630024265, 13.303334620955866, 13.303576130012516, 13.310287523025181, 13.305905412998982, 13.307267980009783, 13.302102934045251, 13.305138277995866, 13.307209170015994, 13.304373962979298, 13.308226966997609, 13.302272069035098, 13.308230761962477, 13.304620356007945, 13.305550589051563, 13.30122688296251, 13.306881644995883, 13.305377356009558, 13.30526574497344, 13.306020288961008, 13.3020796829951, 13.305515886982903, 13.30955006199656, 13.302345904987305, 13.301034100004472, 13.307801840011962, 13.304981595021673, 13.306331533996854]
8192	1.000000e+06	float64	10	0	6.520144e+02	1.330642e+01	6.547398e-03	1.330122e+01
# |--> timings: [13.306720723980106, 13.307075938966591, 13.302998216997366, 13.304324391996488, 13.309170143969823, 13.303939243021887, 13.30272379599046, 13.304063212010078, 13.302238448988646, 13.305712639004923, 13.301221005967818, 13.306150034011807, 13.305481251038145, 13.308179402956739, 13.302619288035203, 13.302450007002335, 13.304406910960097, 13.302986639959272, 13.304003080003895, 13.302564149023965, 13.336399136984255, 13.335959965013899, 13.312493347970303, 13.305013109988067, 13.303032455965877, 13.308769460010808, 13.303463516000193, 13.30157012998825, 13.306194366014097, 13.308668413024861, 13.306198980018962, 13.307981529040262, 13.30645045201527, 13.304866512014996, 13.305196649977006, 13.303741584008094, 13.306962915987242, 13.307741279015318, 13.30459208402317, 13.305999552947469, 13.306618169997819, 13.305526487994939, 13.307052563992329, 13.302756850025617, 13.30605795700103, 13.302452967036515, 13.305280890956055, 13.30294884601608, 13.304138111998327, 13.307992391986772]
8192	1.000000e+06	float64	12	0	6.519357e+02	1.330481e+01	2.263442e-03	1.330154e+01
# |--> timings: [13.303243895003106, 13.306279316020664, 13.304789630987216, 13.305032378004398, 13.311976112949196, 13.30457858304726, 13.308820892008953, 13.303187285957392, 13.312035064038355, 13.303565125039313, 13.303059336030856, 13.30394404596882, 13.303236717008986, 13.303329980990384, 13.305525926989503, 13.305509545025416, 13.306156958977226, 13.305494725995231, 13.305119525990449, 13.302739837032277, 13.302102421002928, 13.302678995998576, 13.305630397982895, 13.304714208992664, 13.302978045016062, 13.303952496033162, 13.303597571968567, 13.30367195099825, 13.30621211399557, 13.302075964980759, 13.309889741998632, 13.304929968027864, 13.301939981989563, 13.30483554903185, 13.302592513966374, 13.30527945101494, 13.305876619007904, 13.304039009963162, 13.303946851985529, 13.304115430044476, 13.302216072042938, 13.307711155037396, 13.30290105799213, 13.304144341964275, 13.30572781903902, 13.303645649983082, 13.305805022013374, 13.301542870001867, 13.306695219012909, 13.305881373991724]
16384	1.000000e+06	float64	0	8	1.769634e+03	3.611498e+01	2.833570e-02	3.609826e+01
# |--> timings: [39.95193190401187, 36.114814632048365, 36.15725761500653, 36.11568761098897, 36.10885426501045, 36.098670265986584, 36.10252901102649, 36.105895504995715, 36.09883751900634, 36.11793991504237, 36.101047304982785, 36.112493809021544, 36.11633494700072, 36.10769465699559, 36.11834926099982, 36.1167043519672, 36.10831000999315, 36.10900873999344, 36.11091004300397, 36.10228794300929, 36.30132801301079, 36.113847745989915, 36.10621177096618, 36.11168147699209, 36.114105310000014, 36.12916355597554, 36.10568471904844, 36.10849061701447, 36.10372239397839, 36.10702009103261, 36.10777082602726, 36.1117806629627, 36.11114864097908, 36.10997601202689, 36.11445056699449, 36.11632437101798, 36.09826383902691, 36.10474104899913, 36.10274906398263, 36.1083466890268, 36.11286056198878, 36.11761995195411, 36.11664776003454, 36.108342732011806, 36.11145144701004, 36.113923507975414, 36.109500198974274, 36.10517711401917, 36.11380727600772, 36.11421659600455]
16384	1.000000e+06	float64	0	16	1.769859e+03	3.611957e+01	3.483527e-02	3.609754e+01
# |--> timings: [36.125310881994665, 36.114848116005305, 36.11146966199158, 36.12133035500301, 36.1147326430073, 36.11238213500474, 36.11152351502096, 36.111010221007746, 36.11252181901364, 36.101210694003385, 36.11532424396137, 36.11356889700983, 36.11198201798834, 36.11130246700486, 36.113815663033165, 36.105652355006896, 36.109001743025146, 36.14202897599898, 36.10426821099827, 36.10998929000925, 36.353358633001335, 36.101861934002955, 36.12250229000347, 36.115520583000034, 36.11386407498503, 36.12475809600437, 36.11518469901057, 36.11918846698245, 36.12976611300837, 36.11983828101074, 36.12359826796455, 36.117447832017206, 36.12068846396869, 36.11504290398443, 36.12580906797666, 36.10796905198367, 36.11880903900601, 36.1061935480102, 36.12522633199114, 36.113900341966655, 36.12228120700456, 36.10577014001319, 36.12913139897864, 36.10197155701462, 36.104291134979576, 36.10764488996938, 36.131654324010015, 36.10941439203452, 36.1109406100004, 36.09754157799762]
16384	1.000000e+06	float64	0	32	1.754303e+03	3.580210e+01	6.122817e-01	3.450905e+01
# |--> timings: [36.10242819500854, 36.1024349440122, 36.0942800900084, 36.11384274496231, 36.11068919399986, 36.100306796026416, 36.10590865998529, 36.10423333599465, 36.10854008595925, 36.10217493399978, 36.10863752296427, 36.10726490500383, 36.104783418995794, 36.10013997199712, 36.10689677600749, 36.09727602201747, 36.09943798801396, 36.10685418196954, 36.1041658379836, 36.101210043998435, 36.19406551303109, 36.10199221299263, 36.10624125303002, 36.08896125201136, 36.09671283600619, 36.09638298297068, 36.10147690598387, 36.09519804199226, 36.106949164008256, 36.093093608971685, 36.10456620401237, 36.09582892397884, 36.09927782602608, 36.10388817900093, 36.10059863695642, 36.10631833795924, 36.10410051100189, 36.11287136794999, 36.113015128008556, 36.10607366298791, 35.4636599549558, 34.50984996696934, 34.50904608494602, 34.51326513499953, 34.52541350602405, 34.532003003987484, 34.536891149997246, 34.538464367971756, 34.53651063400321, 34.53121953498339]
16384	1.000000e+06	float64	1	0	1.768054e+03	3.608273e+01	3.537043e-02	3.603441e+01
# |--> timings: [36.105359811044764, 36.100781215995084, 36.10319883801276, 36.09217811899725, 36.09381768503226, 36.098198886960745, 36.09471326699713, 36.09106060100021, 36.09903946600389, 36.11481087398715, 36.11979305697605, 36.10828873998253, 36.11149718298111, 36.10485773300752, 36.115055413974915, 36.109982260968536, 36.10673843801487, 36.122375694976654, 36.101921373046935, 36.105056634987704, 36.23227700899588, 36.1115239939536, 36.11697225400712, 36.11672433500644, 36.11289701703936, 36.08626672794344, 36.06745942099951, 36.068229702010285, 36.06336395296967, 36.064429903985, 36.061839995963965, 36.06397835101234, 36.070183852047194, 36.06868863699492, 36.06565310299629, 36.06968119199155, 36.057896386948414, 36.05021936097182, 36.04098209302174, 36.04530253802659, 36.05336165998597, 36.04408566496568, 36.037394554005004, 36.039011018991005, 36.03441427601501, 36.042436978023034, 36.04987936001271, 36.04568203899544, 36.039990231976844, 36.03945277101593]
16384	1.000000e+06	float64	2	0	1.769016e+03	3.610236e+01	1.821801e-02	3.608283e+01
# |--> timings: [36.09825491299853, 36.093279227032326, 36.11585823702626, 36.129963619983755, 36.098635099013336, 36.09311656502541, 36.10135195800103, 36.09328357799677, 36.09406537399627, 36.10368250904139, 36.11426127998857, 36.10680362296989, 36.09559876500862, 36.093718761985656, 36.09365012298804, 36.104750149999745, 36.0934157849988, 36.0970977730467, 36.10798392898869, 36.10054701199988, 36.14161281299312, 36.09694970498094, 36.10837159899529, 36.106282870983705, 36.09544140397338, 36.09988274099305, 36.08905104495352, 36.10850259900326, 36.12593332701363, 36.0903229219839, 36.105897226021625, 36.08966097398661, 36.09291436296189, 36.09881218604278, 36.106064616993535, 36.10906331602018, 36.09022307401756, 36.14299093000591, 36.088827031024266, 36.09154199704062, 36.08707654103637, 36.09230242099147, 36.099697306985036, 36.19153803901281, 36.08313988399459, 36.09288580704015, 36.09392838698113, 36.08283216698328, 36.09388115897309, 36.08911690104287]
16384	1.000000e+06	float64	4	0	1.769532e+03	3.611290e+01	1.021549e-02	3.609046e+01
# |--> timings: [36.11791780102067, 36.10961716499878, 36.090458582970314, 36.104288750037085, 36.10717879101867, 36.106916824006476, 36.10941733600339, 36.09652028302662, 36.11544296803186, 36.13153576804325, 36.10710411495529, 36.114240505034104, 36.10724390001269, 36.12404669699026, 36.127323188993614, 36.113910534011666, 36.1198447200004, 36.11726238002302, 36.1219971840037, 36.115724627976306, 36.15258009498939, 36.09276528196642, 36.11581362399738, 36.10530513699632, 36.11514900601469, 36.11401436798042, 36.10623580496758, 36.10306227504043, 36.10823131498182, 36.10938400001032, 36.102419643022586, 36.10942326602526, 36.10360065399436, 36.120321001973934, 36.11595958797261, 36.10078465298284, 36.11010848300066, 36.108023849956226, 36.1164932869724, 36.11470225203084, 36.12707941100234, 36.11508772504749, 36.11826650297735, 36.10842215199955, 36.11255674401764, 36.12235158501426, 36.11564826301765, 36.11401775100967, 36.107649390993174, 36.12660840101307]
16384	1.000000e+06	float64	6	0	1.769850e+03	3.611939e+01	1.730229e-02	3.609732e+01
# |--> timings: [36.11615744500887, 36.104495784966275, 36.10938762297155, 36.120948211988434, 36.10647679795511, 36.108346182038076, 36.109528378990944, 36.11896362894913, 36.107837021991145, 36.09821003198158, 36.107282106007915, 36.11464114597766, 36.11563718598336, 36.09731728199404, 36.108529073011596, 36.10166404402116, 36.12055853102356, 36.135205711994786, 36.13388063601451, 36.19533513399074, 36.14925763901556, 36.106351813999936, 36.10847663198365, 36.11311433499213, 36.11436207598308, 36.11595579603454, 36.11116583598778, 36.12273105699569, 36.11818819900509, 36.10508453199873, 36.11874234501738, 36.1202092730673, 36.118802979937755, 36.13348972809035, 36.106042964034714, 36.11041215795558, 36.11004737007897, 36.12031814607326, 36.10258135094773, 36.12356082198676, 36.10122811992187, 36.1073239040561, 36.12116421095561, 36.154234107001685, 36.142539103049785, 36.13849324302282, 36.13791982398834, 36.13440552004613, 36.13187850906979, 36.13774566992652]
16384	1.000000e+06	float64	8	0	1.768978e+03	3.610159e+01	3.425172e-02	3.603530e+01
# |--> timings: [36.11774733499624, 36.10102696204558, 36.1072311430471, 36.11354692699388, 36.10810729197692, 36.14474556304049, 36.11325014999602, 36.11848879198078, 36.11204464896582, 36.10755469102878, 36.10681528807618, 36.09390141197946, 36.088601129013114, 36.08741346898023, 36.09577605105005, 36.09353148401715, 36.262912630918436, 36.09991201700177, 36.10804815799929, 36.14325218403246, 36.12583940196782, 36.11137288005557, 36.09333288704511, 36.115822138031945, 36.089701929013245, 36.08864220196847, 36.1199060829822, 36.1073500700295, 36.11326726700645, 36.113500137929805, 36.105271223932505, 36.1103108311072, 36.09969845507294, 36.11327433702536, 36.10725021199323, 36.10164125706069, 36.09791342401877, 36.09908383199945, 36.10596253105905, 36.160565573954955, 36.040647082962096, 36.0352996410802, 36.03650802199263, 36.0679366979748, 36.06386485800613, 36.06308742205147, 36.06998367898632, 36.06156533199828, 36.059884426998906, 36.09336330299266]
16384	1.000000e+06	float64	10	0	1.769425e+03	3.611071e+01	1.137814e-02	3.608525e+01
# |--> timings: [36.11359000205994, 36.10698616702575, 36.10026519198436, 36.0997876629699, 36.10990999394562, 36.09652259002905, 36.11045248992741, 36.11974142806139, 36.10143397690263, 36.09034533693921, 36.09335144399665, 36.08524613000918, 36.09753231401555, 36.08753669995349, 36.0987303199945, 36.09733137395233, 36.10058125201613, 36.10371959605254, 36.09948357299436, 36.11734091292601, 36.12412559706718, 36.116394869051874, 36.11060846003238, 36.11449772003107, 36.1166573560331, 36.1167165490333, 36.11558769305702, 36.12763765791897, 36.11303778504953, 36.10818407894112, 36.1083262989996, 36.11950182390865, 36.11160263395868, 36.12313528696541, 36.109588260995224, 36.11294935992919, 36.12633181596175, 36.11969442607369, 36.11683797696605, 36.104461422073655, 36.11166853806935, 36.135542480042204, 36.117319877957925, 36.109751590993255, 36.134726631920785, 36.1028839451028, 36.117224290035665, 36.11786426906474, 36.11709165095817, 36.128377015003935]
16384	1.000000e+06	float64	12	0	1.769314e+03	3.610844e+01	1.946390e-02	3.608555e+01
# |--> timings: [36.104327199049294, 36.09225616999902, 36.08841258101165, 36.09996958903503, 36.09512288600672, 36.09973805292975, 36.09892217896413, 36.11567665298935, 36.14384306303691, 36.10078630398493, 36.10548813501373, 36.10059041006025, 36.113008749089204, 36.11642852099612, 36.1029923009919, 36.11194219603203, 36.09438710403629, 36.08964591496624, 36.08555321104359, 36.22219966806006, 36.10212637402583, 36.10785244998988, 36.09908985695802, 36.098256492987275, 36.1125268280739, 36.1094611849403, 36.109716324019246, 36.10985883302055, 36.105198362027295, 36.1051171310246, 36.11974419595208, 36.09293813898694, 36.09686650207732, 36.115386885008775, 36.1032261189539, 36.119069806998596, 36.100089353043586, 36.10574345593341, 36.10468817304354, 36.10999499389436, 36.10837015102152, 36.131827973993495, 36.10555785591714, 36.1029921049485, 36.106927403016016, 36.107742896070704, 36.102287078043446, 36.10648387204856, 36.12038741703145, 36.117238320061006]


==> profiling/baselines/image_py_baseline_b418740_calx174.ast.cam.ac.uk.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin
512	1.000000e+06	float64	1	0	1.519373e+01	7.996698e-01	1.494225e-03	7.988598e-01
# |--> timings: [0.7999513559916522, 0.7995738479949068, 0.7996583390049636, 0.7991695329837967, 0.7995932690100744, 0.799461438000435, 0.799149597005453, 0.7992007980064955, 0.7994035560113844, 0.7997042659844737, 0.7993496039998718, 0.7988597840012517, 0.798951634002151, 0.7995422389940359, 0.7993152330163866, 0.7991675370140001, 0.7993090130039491, 0.7992721069895197, 0.7991082439839374, 0.8059369839902502]
1024	1.000000e+06	float64	1	0	2.632712e+01	1.385638e+00	8.794460e-04	1.384791e+00
# |--> timings: [1.384791486983886, 1.385120592021849, 1.3854115449939854, 1.385659602994565, 1.3853323440125678, 1.3854130979743786, 1.3851718019868713, 1.385372558987001, 1.3850057700183243, 1.3855608240119182, 1.385308024007827, 1.3855802080070134, 1.389282310003182, 1.3856623190222308, 1.3856399020005483, 1.385574051993899, 1.3853061709960457, 1.3856779260095209, 1.3855002549826168, 1.385540213988861]
2048	1.000000e+06	float64	1	0	5.039457e+01	2.652346e+00	1.164120e-03	2.651087e+00
# |--> timings: [2.6524679430003744, 2.651885585015407, 2.652188104984816, 2.652874808991328, 2.6528328350104857, 2.6526097769965418, 2.6559913349919952, 2.652281452988973, 2.6528505549940746, 2.6523084359942004, 2.651087086996995, 2.6511596479977015, 2.651345735997893, 2.651204805006273, 2.6514481700141914, 2.6541621549986303, 2.6513776690117083, 2.65152069600299, 2.652519338997081, 2.6529187690175604]
4096	1.000000e+06	float64	1	0	1.092900e+02	5.752108e+00	5.518973e-03	5.747035e+00
# |--> timings: [5.748859056999208, 5.7493094929959625, 5.766538171010325, 5.75358149499516, 5.750048398011131, 5.750944368977798, 5.747034892003285, 5.7493876759835985, 5.7490966340119485, 5.748334039002657, 5.7635327960015275, 5.752025143010542, 5.749815461022081, 5.749034522974398, 5.750207812001463, 5.763154979998944, 5.749940884008538, 5.749582634016406, 5.74922778797918, 5.749245314014843]
8192	1.000000e+06	float64	1	0	2.628375e+02	1.383355e+01	3.938070e-03	1.382902e+01
# |--> timings: [13.83507637900766, 13.837986580998404, 13.829421909002122, 13.830759853008203, 13.829256202006945, 13.829429440986132, 13.834382014989387, 13.835201578011038, 13.835881522012642, 13.831419113994343, 13.832491470995592, 13.844316430011531, 13.833838132006349, 13.833658712013857, 13.833446243981598, 13.831121437979164, 13.82902402500622, 13.832858857000247, 13.832065113994759, 13.840975043014623]
16384	1.000000e+06	float64	1	0	7.286578e+02	3.835041e+01	1.080892e-01	3.831070e+01
# |--> timings: [38.76373981998768, 38.78858809999656, 38.45961713901488, 38.31729783999617, 38.3238656729809, 38.31069620299968, 38.323990751989186, 38.31502629298484, 38.31395031599095, 38.31804139201995, 38.3133733959985, 38.3148287020158, 38.31911373700132, 38.32298610699945, 38.32051794999279, 38.32286404800834, 38.31593601600616, 38.33012721501291, 38.31476711097639, 38.312216635997174]


==> profiling/baselines/old_image_baseline_af77476_calx174.ast.cam.ac.uk.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin
1024	1.000000e+06	float64	1	0	1.132687e+02	1.133821e-01	8.714484e-05	1.132308e-01
# |--> timings: [0.11498073901748285, 0.11342612700536847, 0.11330675898352638, 0.11337365198414773, 0.11331617803080007, 0.11328086903085932, 0.11339404998579994, 0.11332172801485285, 0.11331900098593906, 0.11338764103129506, 0.1135072759934701, 0.11330596602056175, 0.11339857598068193, 0.113417477987241, 0.11336726800072938, 0.1133428150205873, 0.11346134095219895, 0.11334073299076408, 0.11338893498759717, 0.11339984997175634, 0.1132827089750208, 0.11330783000448719, 0.11329231795389205, 0.11333627701969817, 0.11329450103221461, 0.11344814603216946, 0.11330328299663961, 0.11341077001998201, 0.11334225599421188, 0.11325654899701476, 0.11336523300269619, 0.11338095302926376, 0.1132974229985848, 0.1133594469865784, 0.11337010801071301, 0.11331816198071465, 0.11342794098891318, 0.11330289702164009, 0.11340005998499691, 0.1133258490008302, 0.11340080300578848, 0.11339377897093073, 0.11330490000545979, 0.11337097699288279, 0.11329550703521818, 0.11336010397644714, 0.11333987000398338, 0.1133992460090667, 0.11334495502524078, 0.11342993198195472, 0.1133194980211556, 0.11341513198567554, 0.11332271195715293, 0.11342812399379909, 0.11342769203474745, 0.11326270701829344, 0.11333345697494224, 0.1133121500024572, 0.1133708439883776, 0.11327530001290143, 0.1134577399934642, 0.1132991099730134, 0.11334234400419518, 0.11339481797767803, 0.11337746900971979, 0.1132919350056909, 0.11341651604743674, 0.1132631340296939, 0.11329711502185091, 0.11342953698476776, 0.11329863400897011, 0.1133515170076862, 0.11339800903806463, 0.11335979599971324, 0.11330167698906735, 0.11334099899977446, 0.1132493990007788, 0.11346856702584773, 0.1133089080103673, 0.11335132404929027, 0.11338598502334207, 0.11332305200630799, 0.11338185600470752, 0.11329946602927521, 0.1134216079954058, 0.1133061820291914, 0.11339900601888075, 0.11330413399264216, 0.11335098702693358, 0.11336816399125382, 0.11335299198981375, 0.11329402000410482, 0.11342397198313847, 0.11339877202408388, 0.11327994696330279, 0.11338850297033787, 0.11332486401079223, 0.11330429400550202, 0.11338696000166237, 0.11337441304931417, 0.11329306999687105, 0.11334756395081058, 0.11331643199082464, 0.11339864903129637, 0.1133377089863643, 0.11340775701683015, 0.11333881702739745, 0.11343390797264874, 0.113336471025832, 0.11336096498416737, 0.11337856500176713, 0.11333794798702002, 0.11342101299669594, 0.11339013400720432, 0.11341410601744428, 0.11333464999916032, 0.11356248997617513, 0.11334667302435264, 0.11334137001540512, 0.11343323497567326, 0.11336064100032672, 0.11335818300722167, 0.11337864602683112, 0.11341935000382364, 0.11332398501690477, 0.11348773096688092, 0.11336251202737913, 0.11330073198769242, 0.1133082970045507, 0.11345071799587458, 0.11335518700070679, 0.11340835801092908, 0.11328278604196385, 0.11336634797044098, 0.11336166999535635, 0.11328933399636298, 0.11332711495924741, 0.11340281803859398, 0.11335090000648052, 0.11334467999404296, 0.11332193302223459, 0.11328478204086423, 0.11430947296321392, 0.11422304000006989, 0.11331334197893739, 0.11335983697790653, 0.11329979303991422, 0.1134073159773834, 0.1133553740219213, 0.11334582895506173, 0.11336667102295905, 0.11349048599367961, 0.11341082397848368, 0.11340502899838611, 0.11345569201512262, 0.11350208800286055, 0.11349611601326615, 0.11336973501602188, 0.11338795901974663, 0.1133776840288192, 0.11345540202455595, 0.11341462400741875, 0.11345432099187747, 0.11336958402534947, 0.1134384410106577, 0.11339419498108327, 0.11341390101006255, 0.11335464502917603, 0.11338213097769767, 0.11345469305524603, 0.11338835401693359, 0.11348026397172362, 0.11344764404930174, 0.11350723000941798, 0.11339543003123254, 0.1134416870190762, 0.11334252497181296, 0.11344390799058601, 0.11337817896855995, 0.11341028299648315, 0.11339636502088979, 0.11341836396604776, 0.11334005498792976, 0.11340522597311065, 0.11341001000255346, 0.11332614399725571, 0.11353298503672704, 0.11340779601596296, 0.11336083197966218, 0.11341928300680593, 0.1134913670248352, 0.11337545298738405, 0.11340152198681608, 0.11335205496288836, 0.11338493903167546, 0.11348541401093826, 0.11335414700442925, 0.11345499503659084, 0.11343712802045047, 0.11341098498087376, 0.11338808300206438, 0.1134944049990736, 0.1133070689975284, 0.1133581490139477, 0.11340433399891481, 0.11350494204089046, 0.11334492900641635, 0.11342644802061841, 0.11342031898675486, 0.11329756799386814, 0.1134265279979445, 0.11329351598396897, 0.11335405195131898, 0.11337963800178841, 0.11340417398605496, 0.11334126204019412, 0.1133813260239549, 0.11334768595406786, 0.11338148498907685, 0.1132742139743641, 0.11328429903369397, 0.11338430701289326, 0.1133478989941068, 0.11336700199171901, 0.11331548797897995, 0.11347441998077556, 0.11332896898966283, 0.113338282040786, 0.11328634695382789, 0.1133536669658497, 0.11328652198426425, 0.11335846496513113, 0.11336504598148167, 0.11328761198092252, 0.113329725980293, 0.11332414002390578, 0.11335464101284742, 0.11328471300657839, 0.11331531399628147, 0.11330076196463779, 0.11331011302536353, 0.11324207001598552, 0.11339481204049662, 0.11337773996638134, 0.11330332100624219, 0.1133149650413543, 0.11328646499896422, 0.11329052899964154, 0.11334178200922906, 0.11347013898193836, 0.11326492601074278, 0.11329770303564146, 0.11330926202936098, 0.11325859697535634, 0.11333844100590795, 0.11343885498354211, 0.11334085004637018, 0.11328719794983044, 0.11336389201460406, 0.11334646097384393, 0.11345107498345897, 0.1132397530018352, 0.11334008502308279, 0.11334434000309557, 0.11329660203773528, 0.11328483797842637, 0.11340198799734935, 0.11329389701131731, 0.11345210601575673, 0.11333263496635482, 0.11331813101423904, 0.11328141501871869, 0.11330521100899205, 0.11335659702308476, 0.11332788201980293, 0.11346148402662948, 0.1132607709732838, 0.11329682799987495, 0.11341602000175044, 0.11332892597420141, 0.11324123298982158, 0.11340617196401581, 0.11335818801308051, 0.11328218696871772, 0.11339514300925657, 0.11334621196147054, 0.11334493203321472, 0.1132929339655675, 0.11334001598879695, 0.11323077802080661, 0.1133233709842898, 0.11329850903712213, 0.11331007396802306, 0.11331482697278261, 0.11330941104097292, 0.11343341396423057, 0.11329292802838609, 0.1133524120086804, 0.11330164899118245, 0.11333336099050939, 0.11327511200215667, 0.11337922903476283, 0.11329150199890137, 0.11334864399395883, 0.11330454796552658, 0.11334892199374735, 0.113387446035631, 0.11330052401171997, 0.11335376801434904, 0.11331602203426883, 0.11336282599950209, 0.1133691850118339, 0.1134331010398455, 0.11335810297168791, 0.11343288701027632, 0.11331091698957607, 0.11331749596865848, 0.11352356796851382, 0.11410659999819472, 0.11343344498891383, 0.11333637102507055, 0.11342516297008842, 0.11338547401828691, 0.1133574009872973, 0.11325864196987823, 0.11339172697626054, 0.1133061459986493, 0.11331541900290176, 0.11331447900738567, 0.11333759699482471, 0.1132908149738796, 0.11340146296424791, 0.11339084000792354, 0.11330941499909386, 0.11333237501094118, 0.11333374597597867, 0.1133570930105634, 0.11335960199357942, 0.11340077198110521, 0.11334259697468951, 0.11337123304838315, 0.11335723899537697, 0.11336148000555113, 0.1133441730053164, 0.11342471104580909, 0.1133271959843114, 0.11331443098606542, 0.11336458701407537, 0.11335262598004192, 0.11338672903366387, 0.11330962099600583, 0.11336657800711691, 0.11329085199395195, 0.11337545001879334, 0.11331711296224967, 0.11341120902216062, 0.11325421900255606, 0.11327930598054081, 0.11331793299177662, 0.11327193200122565, 0.11336680699605495, 0.11337832995923236, 0.11331813299329951, 0.1133949119830504, 0.11333611200097948, 0.11330035200808197, 0.11337771196849644, 0.11333664698759094, 0.1133531360537745, 0.11329715099418536, 0.1133620889740996, 0.11342697002692148, 0.1132688139914535, 0.11337590601760894, 0.11340155999641865, 0.11337506194831803, 0.1133127809735015, 0.11344755499158055, 0.11334233602974564, 0.11336264101555571, 0.11327796900877729, 0.11334507097490132, 0.11329947202466428, 0.11341071903007105, 0.11341604602057487, 0.11338662501657382, 0.11330825701588765, 0.11330640903906897, 0.11337842501234263, 0.11338179599260911, 0.11335706897079945, 0.1133181260083802, 0.11336603999370709, 0.11329277500044554, 0.11336298001697287, 0.11331496702041477, 0.11331948399310932, 0.11337339895544574, 0.11338806600542739, 0.11336883599869907, 0.11330250394530594, 0.11350403795950115, 0.11340732098324224, 0.11335543199675158, 0.11332222796045244, 0.11332688096445054, 0.11327164201065898, 0.11338388902368024, 0.11329888401087373, 0.113332913024351, 0.11337068298598751, 0.11332425498403609, 0.1134294259827584, 0.11332778696669266, 0.11332881299313158, 0.11332024197326973, 0.11344430700410157, 0.11330271098995581, 0.11339850496733561, 0.11335625004721805, 0.1133916869875975, 0.1133571129757911, 0.11338091298239306, 0.11334888997953385, 0.11333759600529447, 0.11337624699808657, 0.11335658101597801, 0.11343460000352934, 0.11325950099853799, 0.11338513996452093, 0.11329142301110551, 0.11333886999636889, 0.11327638803049922, 0.11336991202551872, 0.11344555899268016, 0.11332120798761025, 0.11340218095574528, 0.11358566099079326, 0.11354810098418966, 0.11336110503179953, 0.11337206402095035, 0.11331563699059188, 0.11337553797056898, 0.11330536298919469, 0.11337963002733886, 0.11332201800541952, 0.11342329496983439, 0.11338835797505453, 0.11337473097955808, 0.11335120897274464, 0.11340089002624154, 0.1133994540432468, 0.11334749404340982, 0.11339057999430224, 0.11343778698937967, 0.11331040103686973, 0.11335209402022883, 0.1133442500140518, 0.11327489803079516, 0.11333259998355061, 0.11337930103763938, 0.1132907239953056, 0.11335508403135464, 0.11330795101821423, 0.11331807798705995, 0.11330477497540414, 0.11338217300362885, 0.11332347500137985, 0.11340495100012049, 0.11340134299825877, 0.1133673099684529, 0.11336342000868171, 0.11345978296594694, 0.11338106001494452, 0.11334790999535471, 0.11335394199704751, 0.11334159201942384, 0.11343377799494192, 0.11332483997102827, 0.11335488897748291, 0.11336915101855993, 0.11336902697803453, 0.11334584699943662, 0.11337007296970114, 0.11328281799796969, 0.1133653829456307, 0.11334139801329002, 0.11328502598917112, 0.11336089996621013, 0.1133665069937706, 0.11329225800000131, 0.11334735801210627, 0.11338327295379713, 0.11335562099702656, 0.11333562497748062, 0.11340261000441387, 0.11336339998524636, 0.11335884797153994, 0.1133609070093371, 0.11334936297498643, 0.11332900897832587, 0.11336844402831048, 0.11332455999217927, 0.11333562096115202, 0.11336921702604741, 0.11334333597915247, 0.11331906297709793, 0.1134518280159682, 0.11328907799907029, 0.11338232801062986, 0.11328020796645433, 0.11343734798720106, 0.11339678498916328, 0.11333949898835272, 0.11335595598211512, 0.11330220202216879, 0.11340191395720467, 0.11333868000656366, 0.11343906499678269, 0.1132931390311569, 0.11337836197344586, 0.11346948298159987, 0.11339839297579601, 0.11334916902706027, 0.11344883701531217, 0.11344645801000297, 0.11335167201468721, 0.11346147302538157, 0.11336596502223983, 0.11334080900996923, 0.11333928897511214, 0.11346417298773304, 0.11336652602767572, 0.11338448902824894, 0.11335736501496285, 0.11337880801875144, 0.11451898503582925, 0.11336999799823388, 0.11338664300274104, 0.11341103399172425, 0.11344871699111536, 0.11341973900562152, 0.11339613399468362, 0.11344622599426657, 0.11340586800361052, 0.1133693809970282, 0.11337542295223102, 0.11343606800073758, 0.11343988601583987, 0.11340255697723478, 0.11342269601300359, 0.11335134197724983, 0.11337691795779392, 0.1134192330064252, 0.11335185100324452, 0.11337713699322194, 0.11339162202784792, 0.11349341500317678, 0.113350949017331, 0.11339224403491244, 0.1134182580281049, 0.11379468598170206, 0.11350532399956137, 0.11394848098279908, 0.11349270096980035, 0.11337211501086131, 0.11338756000623107, 0.11342650599544868, 0.1133677739999257, 0.11338602297473699, 0.11342135700397193, 0.11341824097326025, 0.11336195905460045, 0.11337072897003964, 0.11355392396217212, 0.11336204397957772, 0.11345023999456316, 0.11338814301416278, 0.11341520899441093, 0.11348192399600521, 0.11336817999836057, 0.11354594002477825, 0.11346576199866831, 0.1133780789677985, 0.11367835599230602, 0.11363648000406101, 0.11351249000290409, 0.1133984379703179, 0.11343669699272141, 0.11346946901176125, 0.11338412296026945, 0.11337091197492555, 0.1134155549807474, 0.11336657701758668, 0.11338762799277902, 0.11339684901759028, 0.11342071898980066, 0.11340382602065802, 0.11333975999150425, 0.11336051201215014, 0.11342653597239405, 0.11341822001850232, 0.11337288498179987, 0.11345711501780897, 0.11337592301424593, 0.11337655800161883, 0.1134130249847658, 0.11335709801642224, 0.11342874402180314, 0.11344879603711888, 0.11339196196058765, 0.1134989979909733, 0.11373754299711436, 0.11344383499817923, 0.11343359999591485, 0.11339716002112255, 0.11343058000784367, 0.11343418096657842, 0.11339090904220939, 0.11341231100959703, 0.11337914300384, 0.11342747299931943, 0.1134408910293132, 0.11338265496306121, 0.11349804501514882, 0.11342610500287265, 0.11347457399824634, 0.11339741601841524, 0.11345250601880252, 0.11338546796469018, 0.11344643600750715, 0.11340145696885884, 0.11340390297118574, 0.11341448599705473, 0.11345027398783714, 0.11338471597991884, 0.11337169096805155, 0.11343762697651982, 0.11344175797421485, 0.11342080199392512, 0.11339837202103809, 0.11339424696052447, 0.1134611499728635, 0.11340332898544148, 0.1133831919869408, 0.11350393097382039, 0.11341468099271879, 0.113411157974042, 0.11345755099318922, 0.11338611296378076, 0.11339521699119359, 0.11341298196930438, 0.11339691997272894, 0.11344164895126596, 0.11347588599892333, 0.11348211101721972, 0.11338006000733003, 0.11340862401993945, 0.11343437497271225, 0.11340547702275217, 0.11341139901196584, 0.11338631703983992, 0.11335323197999969, 0.11342970497207716, 0.11341936403186992, 0.11337475501932204, 0.11351695499615744, 0.11341569799697027, 0.11338588001672179, 0.11338863399578258, 0.1133933539967984, 0.11336059198947623, 0.11346217902610078, 0.11339045799104497, 0.11338734300807118, 0.11343366600340232, 0.11337294598342851, 0.11351517599541694, 0.11346840800251812, 0.113401795970276, 0.11335325997788459, 0.11336960695916787, 0.11338066100142896, 0.11336675396887586, 0.11331485002301633, 0.11337473895400763, 0.11334867600817233, 0.11338357196655124, 0.11345923400949687, 0.11343884997768328, 0.11338006897130981, 0.11336712003685534, 0.1133391970070079, 0.11335287801921368, 0.11331764404894784, 0.1133399159880355, 0.11334879201604053, 0.1133134689880535, 0.11339673103066161, 0.11332802299875766, 0.11335793498437852, 0.11339006497291848, 0.1134347069892101, 0.11335142102325335, 0.11337294697295874, 0.11333144799573347, 0.1133041710127145, 0.11343298899009824, 0.11335364199476317, 0.11335018096724525, 0.11333471798570827, 0.1133052779478021, 0.11336278397357091, 0.11336363799637184, 0.11337881605140865, 0.11344660504255444, 0.1134325879975222, 0.1136066570179537, 0.11359135300153866, 0.11367145902477205, 0.11351464502513409, 0.11335276800673455, 0.11339757702080533, 0.11337397299939767, 0.11333574302261695, 0.11346176295774058, 0.11340438103070483, 0.1133878770051524, 0.11334474297473207, 0.11336541996570304, 0.1134163590031676, 0.11336405598558486, 0.11339844000758603, 0.11336202098755166, 0.11334954801714048, 0.11352334101684391, 0.11345013900427148, 0.1135166630265303, 0.11344901903066784, 0.11345039901789278, 0.1134981979848817, 0.11332936602411792, 0.11339544598013163, 0.11332333600148559, 0.1133455999661237, 0.1134746529860422, 0.11339851602679119, 0.11333411798113957, 0.11337300500599667, 0.11338097101543099, 0.11334480001823977, 0.11346716899424791, 0.11337094201007858, 0.11329959600698203, 0.11337973998161033, 0.1134752279613167, 0.11332523002056405, 0.11339044000487775, 0.11334424599772319, 0.1133244969532825, 0.11339080100879073, 0.11335617699660361, 0.11335522099398077, 0.11337562801782042, 0.11334987700683996, 0.11336375295650214, 0.11335663899080828, 0.11341499700210989, 0.11330697499215603, 0.1133788030128926, 0.11334793997230008, 0.11335717397741973, 0.11340086697600782, 0.11338028899626806, 0.11333580099744722, 0.11334461899241433, 0.11333818803541362, 0.11336321098497137, 0.11338449997128919, 0.11341764900134876, 0.11333072395063937, 0.113333455985412, 0.11334198695840314, 0.11334263702156022, 0.11347579403081909, 0.1133772199973464, 0.11359052400803193, 0.11352294398238882, 0.11339944700011984, 0.11354316701181233, 0.11337187397293746, 0.11334214796079323, 0.11354316200595349, 0.11335621203761548, 0.11334241897566244, 0.11340757895959541, 0.1133813260239549, 0.11341449298197404, 0.11346171499462798, 0.11337874602759257, 0.11340119002852589, 0.1134693490457721, 0.11344598297728226, 0.11356719996547326, 0.11341203900519758, 0.11356823000824079, 0.11341695301234722, 0.11348394403466955, 0.11340785695938393, 0.11338328500278294, 0.11337306298082694, 0.11335501598659903, 0.11335098498966545, 0.11337473598541692, 0.11344064498553053, 0.11337713798275217, 0.11336526903323829, 0.11332210199907422, 0.1133400640101172, 0.11333258001832291, 0.11334533704211935, 0.11334687500493601, 0.1134004209889099, 0.11334825103404, 0.11336575099267066, 0.11338753096060827, 0.11338693799916655, 0.11341766000259668, 0.11335553001845255, 0.11330648901639506, 0.11334372195415199, 0.11336312798084691, 0.11349101999076083, 0.11336387903429568, 0.11332939099520445, 0.11337616696255282, 0.11344902904238552, 0.11339733598288149, 0.11335548397619277, 0.11342093598796055, 0.11333197797648609, 0.11337637796532363, 0.1134389290236868, 0.11339320900151506, 0.11339322896674275, 0.11340770800597966, 0.11348084901692346, 0.11334597296081483, 0.11345078598242253, 0.11339260498061776, 0.11340072203893214, 0.11337310599628836, 0.1133952810196206, 0.11341777897905558, 0.11347682197811082, 0.1133464330341667, 0.1133119540172629, 0.11336935497820377, 0.11337023199303076, 0.11334242898738012, 0.11341255198931322, 0.11340928799472749, 0.11335388902807608, 0.11333565198583528, 0.1133891879580915, 0.11345562397036701, 0.1133621939807199, 0.11334271600935608, 0.11338883399730548, 0.11341198300942779, 0.11334393202560022, 0.11337033699965104, 0.11335897003300488, 0.11342066898941994, 0.11337500397348776, 0.1133585239876993, 0.11333683604607359, 0.11347290402045473, 0.11336623498937115, 0.11335067404434085, 0.11340003798250109, 0.11339272896293551, 0.11335076397517696, 0.11340595601359382, 0.11336630495497957, 0.11336241796379909, 0.1133595069986768, 0.11335614998824894, 0.11329910397762433, 0.11336587998084724, 0.11339840001892298, 0.11333302198909223, 0.11341446300502867, 0.11336837598355487, 0.11339231400052086, 0.1134562169900164, 0.113418428984005, 0.11336964298970997, 0.1135050089797005, 0.11336898698937148, 0.1133305620169267, 0.11335078097181395, 0.11343351600226015, 0.11336040799506009, 0.11334754800191149, 0.11337083298712969, 0.11334653297672048, 0.11333097901660949, 0.11334649298805743, 0.11331257794518024, 0.11336675204802305, 0.11333808995550498, 0.11334635398816317, 0.11341838096268475, 0.11338544497266412, 0.11333088699029759, 0.11336001200834289, 0.11335103900637478, 0.1133796030189842, 0.11338201502803713, 0.11331739200977609, 0.11333971697604284, 0.11335525702452287, 0.11338075902312994, 0.11332193098496646, 0.11342316097579896, 0.11331224103923887, 0.11340996500803158, 0.11332686099922284, 0.11339179700007662, 0.11351604398805648, 0.11364808795042336, 0.1133600760367699, 0.11337894201278687, 0.11332735198084265, 0.11334387201350182, 0.11338476103264838, 0.11343182198470458, 0.1133066329639405, 0.11338897899258882, 0.11338556796545163, 0.11337484599789605, 0.11334962997352704, 0.11346456100000069, 0.11340285901678726, 0.11342811898794025, 0.11335534998215735, 0.11337994801579043, 0.11341770301805809, 0.11343258299166337, 0.11333412799285725, 0.11341753404121846, 0.11332667304668576, 0.11332720599602908, 0.11345899105072021, 0.11336441000457853, 0.11341348203131929, 0.11337121401447803, 0.11339561303611845, 0.11341349600115791, 0.1133149370434694, 0.11335264501394704, 0.11331147904274985, 0.11337949603330344, 0.11339491204125807, 0.11341915396042168, 0.11336816899711266, 0.11337626801105216, 0.11342964001232758, 0.11334880202775821, 0.11333564098458737, 0.11337409098632634, 0.11335762799717486, 0.11335793900070712, 0.11339357501128688, 0.11340313701657578, 0.11335356696508825, 0.11336132499855012, 0.11337868199916556, 0.11337438196642324, 0.11339276097714901, 0.11344800802180544, 0.11335707199759781, 0.1134091789717786, 0.11334431101568043, 0.11332743801176548, 0.11352121300296858, 0.11333634605398402, 0.1133446809835732, 0.11339523602509871, 0.11333155102329329, 0.1134342200239189, 0.1133849750040099, 0.11342709499876946, 0.1134008239605464, 0.11344493000069633, 0.11344443401321769, 0.11343790398677811, 0.11345827195327729, 0.1135033069876954]
1024	1.000000e+06	float64	2	0	5.751801e+01	5.757558e-02	1.074432e-03	5.737707e-02
# |--> timings: [0.07538869098061696, 0.061702351027633995, 0.0575200300081633, 0.05748733098153025, 0.05745140300132334, 0.05746589996851981, 0.05747515201801434, 0.05747276096371934, 0.05747360101668164, 0.057452616980299354, 0.057458235998637974, 0.05743876000633463, 0.057462132012005895, 0.05751399602741003, 0.057453067041933537, 0.05745168699650094, 0.05748164304532111, 0.05744883802253753, 0.05743475799681619, 0.05748026503715664, 0.0574584300047718, 0.0574493229505606, 0.05745034699793905, 0.0575067030149512, 0.05749560799449682, 0.05745395697886124, 0.057450749969575554, 0.05748052702983841, 0.05746772396378219, 0.057580185995902866, 0.057532128994353116, 0.05745892896084115, 0.05746239598374814, 0.0574364599888213, 0.057479218987282366, 0.05746960802935064, 0.057493555010296404, 0.05752009397838265, 0.057477731024846435, 0.05749443301465362, 0.05749617295805365, 0.05749806802487001, 0.057510179991368204, 0.057486949022859335, 0.05747285601682961, 0.05748248304007575, 0.05752729199593887, 0.05746826698305085, 0.05756358301732689, 0.05752072995528579, 0.05746833299053833, 0.05750527302734554, 0.057460255979094654, 0.0574775809654966, 0.05744510400108993, 0.05749120097607374, 0.057436558010522276, 0.057500436960253865, 0.05745819699950516, 0.05745127802947536, 0.05745171295711771, 0.05746626900509, 0.0574414890143089, 0.05747097101993859, 0.05748244101414457, 0.05745671998010948, 0.057444029953330755, 0.05747389601310715, 0.05743579502450302, 0.0574564790003933, 0.05744853400392458, 0.05747641099151224, 0.05752121203113347, 0.05746306001674384, 0.057485173048917204, 0.057463716017082334, 0.057564873015508056, 0.05742540198843926, 0.057417480973526835, 0.05743324098875746, 0.057422887010034174, 0.05743593000806868, 0.05751412897370756, 0.05740206298651174, 0.05740742298075929, 0.05742088897386566, 0.05743964295834303, 0.05743478698423132, 0.057449018000625074, 0.0574416890158318, 0.05738825799198821, 0.05743129801703617, 0.05742900900077075, 0.05742293898947537, 0.05744779499946162, 0.057461431017145514, 0.05743693502154201, 0.057425442966632545, 0.057420156022999436, 0.057464273006189615, 0.057446292019449174, 0.05740702396724373, 0.05748459399910644, 0.057440011005382985, 0.057431277993600816, 0.05742111901054159, 0.05745741701684892, 0.05741909396601841, 0.057449134008493274, 0.057427196006756276, 0.05743619700660929, 0.05750810698373243, 0.057446764956694096, 0.057427856023423374, 0.057459764007944614, 0.05743953998899087, 0.05746558296959847, 0.05751780798891559, 0.057458014984149486, 0.05743533099303022, 0.05750073795206845, 0.05746476800413802, 0.0575217769946903, 0.057466928963549435, 0.05745506897801533, 0.05743297201115638, 0.05745506001403555, 0.05743619898566976, 0.05747688899282366, 0.05752128199674189, 0.05748412600951269, 0.05744944902835414, 0.057442211953457445, 0.05749488400761038, 0.057461871998384595, 0.05753104301402345, 0.05745343101443723, 0.0574296010308899, 0.05745515797752887, 0.05744521401356906, 0.057450698979664594, 0.05749147402821109, 0.057524373987689614, 0.057467239967081696, 0.05748875701101497, 0.05747082695597783, 0.0574760070303455, 0.05748052796116099, 0.05747762002283707, 0.05741000501438975, 0.05746660003205761, 0.057481678028125316, 0.057458504976239055, 0.05744097096612677, 0.057487179001327604, 0.0574415719602257, 0.05747169000096619, 0.057484987017232925, 0.05745856399880722, 0.05746832297882065, 0.05748611700255424, 0.05746654898393899, 0.05746019701473415, 0.057486248027998954, 0.05743381002685055, 0.05742001399630681, 0.05742319603450596, 0.057416332012508065, 0.05744166095973924, 0.05750157602597028, 0.05743443302344531, 0.05742976599140093, 0.057423147023655474, 0.05746713397093117, 0.05743591097416356, 0.05746326403459534, 0.05753796600038186, 0.057491011975798756, 0.05747680697822943, 0.057524383009877056, 0.05750430503394455, 0.0575235320138745, 0.0574958780198358, 0.057505875010974705, 0.05748984997626394, 0.05746476800413802, 0.057484288001433015, 0.05750984704354778, 0.05746896599885076, 0.057491863961331546, 0.057496211025863886, 0.05749655800173059, 0.057475120993331075, 0.05750242300564423, 0.057486309960950166, 0.057458531053271145, 0.057495251996442676, 0.05750678898766637, 0.057508145982865244, 0.05751790601061657, 0.057488895021378994, 0.05749579198891297, 0.05746084201382473, 0.05750924098538235, 0.057566300965845585, 0.057481051015201956, 0.057482744043227285, 0.057481013995129615, 0.05750971002271399, 0.0574814309948124, 0.05749929801095277, 0.05751684796996415, 0.05747531697852537, 0.05749234597897157, 0.05749677895801142, 0.05761859903577715, 0.05751102796057239, 0.05746727797668427, 0.06195857800776139, 0.07112774299457669, 0.07333321101032197, 0.07361296197632328, 0.07108042400795966, 0.07107787998393178, 0.06484166800510138, 0.05749930499587208, 0.05748300300911069, 0.05750293401069939, 0.05748216202482581, 0.0574983719852753, 0.05745472403941676, 0.05749506095889956, 0.057510996994096786, 0.05746853502932936, 0.05745990597642958, 0.05747845798032358, 0.05748054798459634, 0.05755538598168641, 0.05748742294963449, 0.05745071900309995, 0.05746491200989112, 0.057482335017994046, 0.05746430903673172, 0.05748610803857446, 0.05750246602110565, 0.05749783804640174, 0.057484043994918466, 0.05745350697543472, 0.057566352013964206, 0.0574099529767409, 0.05745541997021064, 0.0574374120333232, 0.05744116299320012, 0.05745431699324399, 0.057441924000158906, 0.057472079002764076, 0.05743511096807197, 0.05744395504007116, 0.0574453099980019, 0.05741720099467784, 0.05751271900953725, 0.057449250016361475, 0.05744442401919514, 0.05743126798188314, 0.057476049987599254, 0.057472208980470896, 0.0574653169605881, 0.05742639995878562, 0.05741973698604852, 0.057443986006546766, 0.057426309038419276, 0.05742709303740412, 0.05750662402715534, 0.057421726000029594, 0.05742706899764016, 0.05743417900521308, 0.057425189996138215, 0.057405109982937574, 0.05744262400548905, 0.057441059965640306, 0.057377070013899356, 0.05742402496980503, 0.05741823400603607, 0.05746168200857937, 0.057575678976718336, 0.05754836095729843, 0.057554833008907735, 0.05772556201554835, 0.05779235198860988, 0.05763877701247111, 0.05763490597018972, 0.05761039402568713, 0.05753272696165368, 0.0574381590122357, 0.05740518099628389, 0.057465637975838035, 0.05744426097953692, 0.057446551974862814, 0.05750139901647344, 0.05763009504880756, 0.05773998599033803, 0.0577269850182347, 0.05760554998414591, 0.05759262200444937, 0.05753937299596146, 0.05760853999527171, 0.05773560801753774, 0.05762370699085295, 0.05752593098441139, 0.057546105002984405, 0.05802259698975831, 0.05753979703877121, 0.05750218901084736, 0.05747770902235061, 0.05758385901572183, 0.05754829401848838, 0.05758330301614478, 0.057535122032277286, 0.057581100962124765, 0.057526168995536864, 0.05751772504299879, 0.05751599004724994, 0.057508450001478195, 0.05751916504232213, 0.05756266601383686, 0.057491109997499734, 0.057443124998826534, 0.057466091006062925, 0.057506760000251234, 0.057470719038974494, 0.057475296955090016, 0.05746905202977359, 0.057439234980847687, 0.057452675013337284, 0.057450535998214036, 0.05744790000608191, 0.05745200999081135, 0.05747939000139013, 0.057452508015558124, 0.05745581799419597, 0.05745240399846807, 0.05747179704485461, 0.05746705300407484, 0.05745715904049575, 0.057440962991677225, 0.05746142304269597, 0.05746508599258959, 0.05745011504041031, 0.0574788479716517, 0.05751291097840294, 0.05750133201945573, 0.05749604804441333, 0.05750054301461205, 0.057603453984484076, 0.05750391201581806, 0.05750358401564881, 0.057501877017784864, 0.05750907497713342, 0.057503192976582795, 0.05759811296593398, 0.0574921719962731, 0.057510020036716014, 0.05750981898745522, 0.05753454304067418, 0.05747344100382179, 0.05749830399872735, 0.05753433704376221, 0.0574829580145888, 0.057514674961566925, 0.05750285799149424, 0.05752891203155741, 0.05748155002947897, 0.05745363503228873, 0.057468596030958, 0.057459234027192, 0.05749034200562164, 0.05743529001483694, 0.057575042999815196, 0.057451831991784275, 0.057454067980870605, 0.05751177005004138, 0.05746073101181537, 0.05748550599673763, 0.057507642020937055, 0.057501916016917676, 0.057501372997649014, 0.05750470102066174, 0.05751367099583149, 0.0575419919914566, 0.05752018804196268, 0.0574867160175927, 0.057523446972481906, 0.057506081997416914, 0.05753263900987804, 0.05752149497857317, 0.05750836699735373, 0.057504100957885385, 0.05749813700094819, 0.057504055032040924, 0.057515272055752575, 0.057549083954654634, 0.05756300198845565, 0.0575121869915165, 0.05757421697489917, 0.0575400730012916, 0.0575492040370591, 0.057558359985705465, 0.05752689600922167, 0.0575748510309495, 0.05753223900683224, 0.05756312602898106, 0.05762287997640669, 0.05752241099253297, 0.05755585996666923, 0.05755312496330589, 0.057534870982635766, 0.05750704900128767, 0.057572248042561114, 0.057580957014579326, 0.057530215999577194, 0.057540775975212455, 0.05755011196015403, 0.057752425025682896, 0.05751878599403426, 0.05747276701731607, 0.05747711402364075, 0.057462736032903194, 0.05743533204076812, 0.05749086203286424, 0.05757184396497905, 0.057449676969554275, 0.05747875600354746, 0.057537790038622916, 0.05747430399060249, 0.057456923997960985, 0.057459368952549994, 0.05751311796484515, 0.05744432599749416, 0.05751310399500653, 0.057473161024972796, 0.057522699993569404, 0.05748713103821501, 0.057467463018838316, 0.05747876799432561, 0.05748679902171716, 0.05750806996366009, 0.05763814301462844, 0.05745910300174728, 0.05749117903178558, 0.05748739797854796, 0.057509250997100025, 0.05747515300754458, 0.05744669697014615, 0.05750470800558105, 0.05745247902814299, 0.05748274101642892, 0.05747767200227827, 0.057593172998167574, 0.05750721297226846, 0.05749512300826609, 0.057530369027517736, 0.05750476400135085, 0.05754702998092398, 0.05758248898200691, 0.05751575395697728, 0.057486446981783956, 0.05752369499532506, 0.0574746269849129, 0.057505447999574244, 0.05750868801260367, 0.0575006979634054, 0.05749879596987739, 0.057500928989611566, 0.057505751959979534, 0.057506006967741996, 0.05752685701008886, 0.05753229797119275, 0.05750628298847005, 0.05752317496808246, 0.05748067202512175, 0.05751655501080677, 0.057545801042579114, 0.05752121302066371, 0.0575080860289745, 0.05752951797330752, 0.05751652701292187, 0.057506826997268945, 0.05754585698014125, 0.057512659986969084, 0.05747611104743555, 0.05751714698271826, 0.0575190230156295, 0.05755750497337431, 0.05760079697938636, 0.05750413902569562, 0.057530296966433525, 0.057535897998604923, 0.05754821898881346, 0.057595641002990305, 0.05746869900031015, 0.05747503001475707, 0.05747076094849035, 0.05750020599225536, 0.05744638596661389, 0.057462580036371946, 0.05748709198087454, 0.05746886198176071, 0.05744746298296377, 0.057469250983558595, 0.057491209998261184, 0.05752342101186514, 0.05748028797097504, 0.05749940703390166, 0.05747156997676939, 0.057502853975165635, 0.05744367401348427, 0.05755705200135708, 0.05749891098821536, 0.057449763000477105, 0.05748500197660178, 0.05746749701211229, 0.05747626698575914, 0.05748670996399596, 0.05754309700569138, 0.05748659803066403, 0.057456636044662446, 0.05751763703301549, 0.05744815501384437, 0.05748776695691049, 0.057451758009847254, 0.057462404016405344, 0.05743967497255653, 0.057467095961328596, 0.05744156095897779, 0.05744945298647508, 0.05744141497416422, 0.057432216010056436, 0.05746161297429353, 0.05745137500343844, 0.05755560100078583, 0.05744583503110334, 0.05745108501287177, 0.05746476101921871, 0.05744024500017986, 0.05752734997076914, 0.05747505201725289, 0.05741922202287242, 0.057425031962338835, 0.05742470099357888, 0.057447671017143875, 0.05755979003151879, 0.05747833801433444, 0.05743899900699034, 0.057478006987366825, 0.057486834994051605, 0.05740825500106439, 0.057471804961096495, 0.057487699028570205, 0.05745406704954803, 0.057440708042122424, 0.05745037097949535, 0.05744160700123757, 0.05745687603484839, 0.057448601990472525, 0.05749448202550411, 0.05744492600206286, 0.057449735002592206, 0.05745780502911657, 0.05750469898339361, 0.05743380100466311, 0.057452159002423286, 0.057475684967357665, 0.05745383200701326, 0.057449655956588686, 0.05752974102506414, 0.05748149595456198, 0.057444272038992494, 0.05745052295969799, 0.057469114020932466, 0.057467662962153554, 0.05748296598903835, 0.05743366800015792, 0.05747457599500194, 0.057467758015263826, 0.05745262803975493, 0.05754228902515024, 0.05749117198865861, 0.05745796096744016, 0.05747675598831847, 0.05746838403865695, 0.057439133001025766, 0.057434373011346906, 0.057474617031402886, 0.05744856601813808, 0.05746926099527627, 0.05748556298203766, 0.05767606996232644, 0.05749842897057533, 0.05750539101427421, 0.05751814699033275, 0.05746442300733179, 0.057538408029358834, 0.05749719397863373, 0.05756789800943807, 0.05752707301871851, 0.057477386959362775, 0.05752190400380641, 0.05747321300441399, 0.05754227197030559, 0.05750965804327279, 0.05752307700458914, 0.05749943800037727, 0.057547085045371205, 0.05754521599737927, 0.05753281799843535, 0.05752998200478032, 0.057485894998535514, 0.05753470095805824, 0.057473607012070715, 0.05753996700514108, 0.057548688957467675, 0.05749728198861703, 0.05749996402300894, 0.057528550969436765, 0.057541337970178574, 0.057486749021336436, 0.05753621697658673, 0.0574813470011577, 0.0575181869789958, 0.05751609202707186, 0.05750483303563669, 0.05757429904770106, 0.05761459801578894, 0.057507777004502714, 0.057556267012842, 0.05751734401565045, 0.05751200299710035, 0.05762785399565473, 0.05750419799005613, 0.057494349020998925, 0.05754290596814826, 0.057535935018677264, 0.05748668598243967, 0.05753417400410399, 0.057504945958498865, 0.05752649198984727, 0.05748279398540035, 0.05753261497011408, 0.05752652999944985, 0.05758070002775639, 0.057522874034475535, 0.05752165202284232, 0.057519680995028466, 0.05746086500585079, 0.057445938989985734, 0.05746749899117276, 0.05746916099451482, 0.057515432010404766, 0.05747226398671046, 0.05746850301511586, 0.05743644601898268, 0.05748332798248157, 0.057456483016721904, 0.05781801795819774, 0.05746372794965282, 0.057461332995444536, 0.057489637983962893, 0.05746262497268617, 0.0575057549867779, 0.057495562999974936, 0.05748163105454296, 0.05757069302489981, 0.057563456997741014, 0.05746068595908582, 0.05748897703597322, 0.05749067000579089, 0.05747076799161732, 0.05748200399102643, 0.057460884971078485, 0.05755522602703422, 0.05745424999622628, 0.05749244004255161, 0.05744081101147458, 0.057544131006579846, 0.057455005997326225, 0.05748506501549855, 0.057478444010484964, 0.057486011006403714, 0.05749944900162518, 0.057553374965209514, 0.05746285698842257, 0.05747338803485036, 0.05743673798860982, 0.05749693198595196, 0.05745129199931398, 0.05751273897476494, 0.05745164200197905, 0.0574622189742513, 0.057440948963630944, 0.05743661697488278, 0.05745020497124642, 0.05744359997333959, 0.05745315202511847, 0.057431773049756885, 0.05745721299899742, 0.05745860800379887, 0.05746874795295298, 0.05745625396957621, 0.05745285400189459, 0.05745334195671603, 0.057450115971732885, 0.0574414050206542, 0.05744560103630647, 0.05745423899497837, 0.057476968970149755, 0.05743554997025058, 0.057470596046186984, 0.05747582600452006, 0.05750918702688068, 0.05745161196682602, 0.057465984020382166, 0.05755367805249989, 0.05750016903039068, 0.05749503197148442, 0.05756596697028726, 0.05758989602327347, 0.05747303296811879, 0.05747894605156034, 0.05754433397669345, 0.05750548798823729, 0.05754220898961648, 0.05751809698995203, 0.05747652001446113, 0.057477449998259544, 0.057457646005786955, 0.057506566983647645, 0.05753705999813974, 0.05748920299811289, 0.05753495200769976, 0.05749885196564719, 0.057494725042488426, 0.05747008300386369, 0.05758688901551068, 0.057498092006426305, 0.057460399984847754, 0.057505840028170496, 0.05749062803806737, 0.05752551800105721, 0.05750923400046304, 0.057543633971363306, 0.05747286102268845, 0.057505066972225904, 0.057474226981867105, 0.05752449401188642, 0.05752102000406012, 0.05749519099481404, 0.057470533007290214, 0.057493317988701165, 0.057503913005348295, 0.05759105505421758, 0.057462152966763824, 0.057475598994642496, 0.057436247006990016, 0.057493362051900476, 0.05744196998421103, 0.0575149729847908, 0.05751656100619584, 0.05747200601035729, 0.05745660699903965, 0.05744279897771776, 0.05769696499919519, 0.05745081597706303, 0.057486451987642795, 0.05747211998095736, 0.057470238010864705, 0.05747817998053506, 0.057482288975734264, 0.0574202950228937, 0.05742542096413672, 0.05745873594423756, 0.05746123701101169, 0.05744049802888185, 0.057448205014225096, 0.05745204398408532, 0.057452314998954535, 0.0574217020184733, 0.05742772697703913, 0.0574457379989326, 0.057444185949862, 0.05747410497860983, 0.05741721100639552, 0.057476124027743936, 0.05746142199495807, 0.057471312989946455, 0.05749327997909859, 0.05747251200955361, 0.057459759002085775, 0.05746189696947113, 0.05742740002460778, 0.05742277100216597, 0.057463581033516675, 0.05747074703685939, 0.05745114100864157, 0.057479656010400504, 0.05745194299379364, 0.057544087001588196, 0.057464996993076056, 0.05745767499320209, 0.057492646970786154, 0.057410145993344486, 0.057438461983110756, 0.05751368700293824, 0.05745264299912378, 0.05743083101697266, 0.05744485498871654, 0.05747188295936212, 0.05744966201018542, 0.057447622006293386, 0.057558525004424155, 0.05745461996411905, 0.05747271899599582, 0.057438829040620476, 0.057484042015857995, 0.05749095801729709, 0.057448984996881336, 0.05746986297890544, 0.05748828197829425, 0.057453656976576895, 0.05746413499582559, 0.05755912198219448, 0.0574459939962253, 0.05747447197791189, 0.05747550894739106, 0.0574496669578366, 0.05749537801602855, 0.0574834700091742, 0.05745551799191162, 0.05747360200621188, 0.05745611700695008, 0.057454513967968524, 0.05743763700593263, 0.05748600099468604, 0.05741785001009703, 0.057465087971650064, 0.05744962202152237, 0.057464271027129143, 0.057458899973426014, 0.057433253969065845, 0.05745393404504284, 0.057414298004005104, 0.05743332195561379, 0.057431910012383014, 0.05744890100322664, 0.05744959303410724, 0.05743609101045877, 0.05746224499307573, 0.05747299100039527, 0.05753321200609207, 0.05746812804136425, 0.05744215799495578, 0.05745000299066305, 0.0574376709992066, 0.05747368902666494, 0.05750379501841962, 0.05746501497924328, 0.05751502502243966, 0.05744567699730396, 0.057456183014437556, 0.05746654397808015, 0.05743244098266587, 0.0574737360002473, 0.05745915399165824, 0.05745114799356088, 0.057467137987259775, 0.0574906769907102, 0.05745902901981026, 0.05752660700818524, 0.057476857968140393, 0.05746622203150764, 0.05745818396098912, 0.05750151502434164, 0.05751482798950747, 0.057465891004540026, 0.05749085999559611, 0.057470396044664085, 0.05747460201382637, 0.0574572830228135, 0.05748063902137801, 0.05751285096630454, 0.05747270002029836, 0.05749619600828737, 0.05749367596581578, 0.05749986402224749, 0.05747793702175841, 0.05745557200862095, 0.057446458959020674, 0.05749025399563834, 0.05745852499967441, 0.05756896600360051, 0.057453561981674284, 0.057469481020234525, 0.05746726499637589, 0.057503818010445684, 0.057459392002783716, 0.057493830972816795, 0.05752047395799309, 0.05749766499502584, 0.05744123202748597, 0.05746439896756783, 0.05747549800435081, 0.05753754795296118, 0.057585613045375794, 0.05749338195892051, 0.057459541014395654, 0.05749155301600695, 0.05751601798692718, 0.05757387197809294, 0.05749028903665021, 0.05748532002326101, 0.05748203699477017, 0.05746654898393899, 0.057479968992993236, 0.057478329981677234, 0.057474260043818504, 0.05747495300602168, 0.05745896999724209, 0.05747272400185466, 0.05746608000481501, 0.057513851032126695, 0.05743595800595358, 0.057476666988804936, 0.057448133011348546, 0.05748553300509229, 0.057465939957182854, 0.057500494993291795, 0.057495581975672394, 0.057486251986119896, 0.057501850998960435, 0.05749473301693797, 0.057462202035821974, 0.057513514009770006, 0.057465477962978184, 0.05747401301050559, 0.05743243399774656, 0.05758858995977789, 0.05747092800447717, 0.05749081901740283, 0.05747164000058547, 0.057470973988529295, 0.05747767700813711, 0.057523898023646325, 0.05746574996737763, 0.057503906020428985, 0.05746684898622334, 0.05751779401907697, 0.057448038016445935, 0.057469683000817895, 0.05746834696037695, 0.05749511602334678, 0.05746646801708266, 0.05746248801006004, 0.05749872501473874, 0.05748228001175448, 0.05745461996411905, 0.057462133991066366, 0.05747605499345809, 0.05747971695382148, 0.057488051999825984, 0.05750815401552245, 0.0574630270130001, 0.05746500700479373, 0.05746658000862226, 0.05745848402148113, 0.05745471199043095, 0.0575056669767946, 0.05752457398921251, 0.05747040396090597, 0.0574391579721123, 0.05753622599877417, 0.057519597990904, 0.057478430040646344, 0.05749456299236044, 0.057509403966832906, 0.05743980401894078, 0.05747318599605933, 0.05754424096085131, 0.05748514801962301, 0.05745348799973726, 0.057480034010950476, 0.05748940899502486, 0.05743581696879119, 0.05745459598256275, 0.05746755696600303, 0.057448919978924096, 0.05749800999183208, 0.0574508779682219, 0.05744588398374617, 0.05750615696888417, 0.05745092697907239, 0.05748397100251168]
1024	1.000000e+06	float64	4	0	3.033810e+01	3.036847e-02	7.315227e-04	3.021586e-02
# |--> timings: [0.04384699300862849, 0.03547444602008909, 0.036980764009058475, 0.037720999971497804, 0.03717161697568372, 0.03745834296569228, 0.03550344501854852, 0.03720231703482568, 0.03555330901872367, 0.03549603495048359, 0.03773078398080543, 0.03556874598143622, 0.03544743498787284, 0.03751353197731078, 0.03501322999363765, 0.03029858897207305, 0.030289303977042437, 0.030288997979369015, 0.03027792804641649, 0.03031668800394982, 0.030302561994176358, 0.03029308101395145, 0.030280325969215482, 0.03031496499897912, 0.03032001096289605, 0.030264161992818117, 0.030295750009827316, 0.030287545989267528, 0.030278760008513927, 0.03028330102097243, 0.030296484008431435, 0.0302668180083856, 0.03025417699245736, 0.03026419598609209, 0.03031875198939815, 0.03025579801760614, 0.030290291004348546, 0.0302625359618105, 0.030316683987621218, 0.03028376097790897, 0.030257708043791354, 0.03029534500092268, 0.03028056799666956, 0.030287737026810646, 0.030283264990430325, 0.030333416012581438, 0.030292510986328125, 0.03026157501153648, 0.030262099986430258, 0.030314011964946985, 0.030267301946878433, 0.030272624047938734, 0.030275895027443767, 0.030308871995657682, 0.030266936984844506, 0.03028343600453809, 0.03029131900984794, 0.0302768720430322, 0.03024185198592022, 0.030261246021836996, 0.030294438998680562, 0.030268709000665694, 0.030272072996012866, 0.030288545007351786, 0.03031166800064966, 0.030244984023738652, 0.030317065014969558, 0.030274202988948673, 0.030239198997151107, 0.030262770014815032, 0.030262250045780092, 0.03024788899347186, 0.03026864700950682, 0.030333614035043865, 0.030278831021860242, 0.030296176963020116, 0.030291216971818358, 0.030274274991825223, 0.030263908964116126, 0.030334673007018864, 0.030338846961967647, 0.030250225972849876, 0.03025542403338477, 0.03036615496966988, 0.030265752982813865, 0.03026086202589795, 0.030243864050135016, 0.030335382965859026, 0.030251974996645004, 0.0302315290318802, 0.030349834996741265, 0.030264960951171815, 0.03026099200360477, 0.030282868014182895, 0.03034405503422022, 0.030262215994298458, 0.030267249036114663, 0.030266898043919355, 0.030291864997707307, 0.03025619697291404, 0.030252391996327788, 0.03028975601773709, 0.030334356997627765, 0.03024344495497644, 0.03026883798884228, 0.03023635398130864, 0.03030640701763332, 0.030254608020186424, 0.030289401998743415, 0.030266774003393948, 0.030246643000282347, 0.030271812982391566, 0.03026597696589306, 0.0302920900285244, 0.03025670099304989, 0.030302650993689895, 0.030263786029536277, 0.03024796099634841, 0.030243752000387758, 0.03024471696699038, 0.030250851006712765, 0.030267552006989717, 0.03030391497304663, 0.0302993570221588, 0.030268720001913607, 0.030297507997602224, 0.030238681996706873, 0.030233971949201077, 0.030255648016463965, 0.03030660201329738, 0.030293588002678007, 0.030279271013569087, 0.030276292003691196, 0.03023004496935755, 0.03024790302151814, 0.03030175599269569, 0.030297680001240224, 0.03027379501145333, 0.03026451700134203, 0.030268294969573617, 0.03025421197526157, 0.03026686399243772, 0.030248036957345903, 0.030257876962423325, 0.030339329969137907, 0.030278875958174467, 0.03032538399565965, 0.030281501996796578, 0.030249044008087367, 0.03026746801333502, 0.030283513013273478, 0.03026526398025453, 0.0302705509820953, 0.03027373499935493, 0.030277784971985966, 0.030256151978392154, 0.03030390600906685, 0.030313976982142776, 0.03026297700125724, 0.03026913304347545, 0.030276102013885975, 0.030277419020421803, 0.0302861729869619, 0.03026955499080941, 0.0303117890143767, 0.03026982001028955, 0.030281898973044008, 0.030275436001829803, 0.030351097986567765, 0.030274157994426787, 0.030292854004073888, 0.030302467988803983, 0.030271016992628574, 0.030249796982388943, 0.03024915501009673, 0.03038682701298967, 0.030250529991462827, 0.030238876992370933, 0.030330538051202893, 0.03028932400047779, 0.030244552996009588, 0.030282552004791796, 0.030274468008428812, 0.030304655025247484, 0.030271711002569646, 0.03024941502371803, 0.030242944019846618, 0.030236446007620543, 0.03026278695324436, 0.030261534033343196, 0.030257674981839955, 0.030310081026982516, 0.030312094022519886, 0.030238527979236096, 0.030248821014538407, 0.030263540043961257, 0.030264009023085237, 0.030244559980928898, 0.030249206989537925, 0.030343230988364667, 0.03027742396807298, 0.03025522897951305, 0.030318857985548675, 0.030262549000326544, 0.03021586302202195, 0.03023732197470963, 0.030304359970614314, 0.030250881041865796, 0.030247743998188525, 0.030264500994235277, 0.030301566992420703, 0.030267166963312775, 0.030251207994297147, 0.030376142996829003, 0.030286158027593046, 0.030244841007515788, 0.030273838026914746, 0.030285460001323372, 0.030267567955888808, 0.030251846997998655, 0.030385740974452347, 0.03027639299398288, 0.030354289978276938, 0.030288536043372005, 0.030235114973038435, 0.03030355798546225, 0.030246290960349143, 0.03028410201659426, 0.030246268957853317, 0.030266441986896098, 0.030255142017267644, 0.030270890973042697, 0.030236560967750847, 0.03030289401067421, 0.030312517017591745, 0.030253481003455818, 0.030327956017572433, 0.030337369011249393, 0.030270315008237958, 0.030250221025198698, 0.030298136989586055, 0.03034981299424544, 0.030267327034380287, 0.030255702033173293, 0.030288123001810163, 0.030250572017394006, 0.030277078971266747, 0.030262933985795826, 0.030313941999338567, 0.030268335016444325, 0.030291015980765224, 0.030256898025982082, 0.030328722030390054, 0.0302652670070529, 0.03029463201528415, 0.0305852250312455, 0.03033401002176106, 0.03026098001282662, 0.030305960041005164, 0.030331013025715947, 0.03031029098201543, 0.030330392997711897, 0.03032463201088831, 0.03028414596337825, 0.03024483798071742, 0.030281703977379948, 0.030288057983852923, 0.030287826026324183, 0.030285086017102003, 0.030321371974423528, 0.030278724967502058, 0.030291367031168193, 0.03026378300273791, 0.030264594999607652, 0.030279755999799818, 0.030282792984507978, 0.03026490902993828, 0.030361843993887305, 0.0303347620065324, 0.03028472902951762, 0.0302665620110929, 0.030263449007179588, 0.03025766898645088, 0.030302677012514323, 0.030301420018076897, 0.030256203026510775, 0.030267927970271558, 0.030304865969810635, 0.030280382023192942, 0.03027434804243967, 0.030335388029925525, 0.030272989999502897, 0.030292647948954254, 0.030268017027992755, 0.03030403098091483, 0.030241672007832676, 0.03026244998909533, 0.030359608004800975, 0.03031700901919976, 0.030258267011959106, 0.03029316698666662, 0.03026092000072822, 0.030340858036652207, 0.030295017000753433, 0.03029785497346893, 0.030262330954428762, 0.0302588350023143, 0.030278535035904497, 0.030296533019281924, 0.03024871798697859, 0.030258989019785076, 0.030320626974571496, 0.03026153496466577, 0.030303647043183446, 0.030298132973257452, 0.03027503000339493, 0.03027441503945738, 0.030293121002614498, 0.03038529900368303, 0.03025297401472926, 0.030272428994067013, 0.030320111953187734, 0.030275009048637003, 0.03027025598566979, 0.030285800981801003, 0.030341257981490344, 0.030284013017080724, 0.03029867704026401, 0.030273696000222117, 0.030279733007773757, 0.030340166005771607, 0.03027387399924919, 0.03031319100409746, 0.03030229703290388, 0.030265512003097683, 0.03028377698501572, 0.030278447025921196, 0.03026778600178659, 0.03025297197746113, 0.030324248014949262, 0.030283497995696962, 0.03033397300168872, 0.030279771017376333, 0.030314949981402606, 0.0303187639801763, 0.030268761969637126, 0.03033227997366339, 0.03034999896772206, 0.030288851005025208, 0.030445054988376796, 0.030323910003062338, 0.030279844999313354, 0.03027321200352162, 0.03035204001935199, 0.03029137698467821, 0.03024746902519837, 0.030330053996294737, 0.030316756980028003, 0.0302694599959068, 0.03028105094563216, 0.03027631400618702, 0.030345236009452492, 0.030543567962013185, 0.030329467030242085, 0.030291396018583328, 0.030239874962717295, 0.0302638920256868, 0.030276995967142284, 0.03025592101039365, 0.030255355988629162, 0.030292320996522903, 0.030280028993729502, 0.03025262098526582, 0.030275567958597094, 0.030328430992085487, 0.030253029020968825, 0.030259566963650286, 0.030334535986185074, 0.030266874993685633, 0.03026769799180329, 0.03026103402953595, 0.030332088994327933, 0.030263845983427018, 0.03028866898966953, 0.030287629982922226, 0.03025636001257226, 0.030272400996182114, 0.030266074987594038, 0.030337953008711338, 0.030276097008027136, 0.03028277901466936, 0.030277114012278616, 0.030306959990411997, 0.03027404099702835, 0.03026803204556927, 0.030285858956631273, 0.030249502044171095, 0.030262705055065453, 0.03027246199781075, 0.030265901004895568, 0.030309486959595233, 0.03027160296915099, 0.030313135008327663, 0.030272474978119135, 0.030320649035274982, 0.030286297027487308, 0.030274122953414917, 0.030278931953944266, 0.030290596012491733, 0.030341789999511093, 0.03030493197729811, 0.03028123697731644, 0.03032871795585379, 0.030287017987575382, 0.030266492976807058, 0.030255853023845702, 0.03033521497854963, 0.030246029025875032, 0.030255960999056697, 0.030261868028901517, 0.030286310997325927, 0.030262458021752536, 0.0302625959739089, 0.030282996012829244, 0.03026173496618867, 0.030273295007646084, 0.030284985026810318, 0.030265186971519142, 0.03025205002631992, 0.030331253015901893, 0.03032460098620504, 0.030267017020378262, 0.030265784007497132, 0.030286111985333264, 0.030276064993813634, 0.030266046000178903, 0.030263726017437875, 0.030254001962020993, 0.030281517014373094, 0.03028186596930027, 0.0302799689816311, 0.030293901974800974, 0.030281704966910183, 0.03024089999962598, 0.03032831900054589, 0.03029486897867173, 0.030274468008428812, 0.03027689695591107, 0.03025179199175909, 0.030280778009910136, 0.030273894022684544, 0.030312430986668915, 0.030270123039372265, 0.030259316030424088, 0.030275431054178625, 0.030276185018010437, 0.030273162992671132, 0.03034244303125888, 0.030380893032997847, 0.030323965998832136, 0.03026610502274707, 0.030280511011369526, 0.030278262973297387, 0.03025314398109913, 0.03024739702232182, 0.030299221049062908, 0.030295645992737263, 0.030258290003985167, 0.030258018989115953, 0.030268137983512133, 0.03024071699474007, 0.03027486801147461, 0.030300654005259275, 0.030220837972592562, 0.030262619024142623, 0.030270499002654105, 0.03029855596832931, 0.030269137991126627, 0.030311456008348614, 0.030312023998703808, 0.03024348698090762, 0.03026639297604561, 0.030267508001998067, 0.030325394996907562, 0.030288368987385184, 0.03028095100307837, 0.030298723024316132, 0.030259255960118026, 0.030275017954409122, 0.030269448005128652, 0.03031629102770239, 0.03031432197894901, 0.030230079020839185, 0.030331484973430634, 0.03026937396498397, 0.03026965499157086, 0.030253585951868445, 0.03029434400377795, 0.030265517008956522, 0.030254228971898556, 0.03026797599159181, 0.03025268600322306, 0.030279662983957678, 0.030257339007221162, 0.03030950197717175, 0.030274058983195573, 0.03026081796269864, 0.030297949037048966, 0.030303964973427355, 0.0302567679900676, 0.030274122022092342, 0.030253520992118865, 0.030263303022366017, 0.030258486047387123, 0.03027178201591596, 0.030246963957324624, 0.030256362981162965, 0.030253368022385985, 0.030243036977481097, 0.03026073594810441, 0.030293403018731624, 0.030289774003904313, 0.03023174195550382, 0.030254515004344285, 0.030271129973698407, 0.030251968011725694, 0.030250307987444103, 0.030273840995505452, 0.030334579991176724, 0.030267756956163794, 0.030257170961704105, 0.03026971302460879, 0.030303039005957544, 0.03026387799764052, 0.030241190048400313, 0.030282735009677708, 0.030244850961025804, 0.03029791096923873, 0.030308753019198775, 0.03030252002645284, 0.030272845993749797, 0.03027411096263677, 0.03027467697393149, 0.030347556981723756, 0.030283248983323574, 0.030277609010227025, 0.030305763008072972, 0.03024014795664698, 0.030268058995716274, 0.030256258964072913, 0.030314025992993265, 0.0302681130124256, 0.0302844459656626, 0.030296698038000613, 0.030298118013888597, 0.030268416041508317, 0.0303282979875803, 0.030292538984213024, 0.03025011799763888, 0.03031116200145334, 0.03024742001434788, 0.03025438101030886, 0.03029292798601091, 0.03036458499263972, 0.030288062000181526, 0.030258444021455944, 0.03026330895954743, 0.03024635900510475, 0.030269924027379602, 0.03025001403875649, 0.030315571988467127, 0.03024776600068435, 0.030253639037255198, 0.03027991601265967, 0.030280894017778337, 0.030253286997321993, 0.030295792035758495, 0.030343537975568324, 0.030252391006797552, 0.030260858009569347, 0.03026044397847727, 0.03025459696073085, 0.030273935990408063, 0.030253806966356933, 0.03032417199574411, 0.030343537975568324, 0.030247244983911514, 0.03026860603131354, 0.030291365983430296, 0.030238792998716235, 0.03028690500650555, 0.03029807098209858, 0.030304940009955317, 0.030262228974606842, 0.03027137299068272, 0.030266267014667392, 0.030280645994935185, 0.030288889014627784, 0.030294661002699286, 0.03023484704317525, 0.030278998019639403, 0.0302645469782874, 0.030248133989516646, 0.030247221991885453, 0.030286926950793713, 0.03031360200839117, 0.03024369099875912, 0.03026725200470537, 0.030337963020429015, 0.030272319039795548, 0.030243187036830932, 0.030249484989326447, 0.03029948001494631, 0.03025816602166742, 0.030257798032835126, 0.030286536959465593, 0.030321185011416674, 0.030315298994537443, 0.03028568299487233, 0.030307929031550884, 0.03028465702664107, 0.0302646349882707, 0.030293971009086818, 0.030283029016572982, 0.030290951021015644, 0.030254507961217314, 0.03029144904576242, 0.030248770024627447, 0.030326264037285, 0.030262988002505153, 0.03025761601747945, 0.030259301012847573, 0.0302507079904899, 0.03030302800470963, 0.030243795015849173, 0.03027832496445626, 0.03028208704199642, 0.030275241006165743, 0.030253481003455818, 0.030303294013720006, 0.030275327037088573, 0.030272695992607623, 0.03027572698192671, 0.030279825965408236, 0.030301876948215067, 0.030247015005443245, 0.030303476960398257, 0.030313986004330218, 0.03028452198486775, 0.03026391804451123, 0.03026205499190837, 0.030294389987830073, 0.030243734014220536, 0.0303171020350419, 0.030342040001414716, 0.030268640024587512, 0.03028580901445821, 0.030278280028142035, 0.030270145973190665, 0.03023882897105068, 0.030276753997895867, 0.03029233601409942, 0.030244687979575247, 0.030259150022175163, 0.030320308986119926, 0.03032038500532508, 0.030267644964624196, 0.030261181003879756, 0.030273408978246152, 0.03024774801451713, 0.030273986980319023, 0.030280498031061143, 0.030242541048210114, 0.030255638994276524, 0.030279571015853435, 0.03029597201384604, 0.030260063998866826, 0.030265256005804986, 0.030257307982537895, 0.0302729380200617, 0.030309468042105436, 0.030286261986475438, 0.030301717983093113, 0.030262684042099863, 0.030318773991893977, 0.030279535974841565, 0.030275963013991714, 0.030277562036644667, 0.030267227033618838, 0.030328660970553756, 0.03025978204095736, 0.03029924602014944, 0.03031287802150473, 0.030315014999359846, 0.030258694023359567, 0.03030123299686238, 0.030323765007779002, 0.030261678039096296, 0.03027789801126346, 0.030287011002656072, 0.030254282988607883, 0.030263813969213516, 0.03026281902566552, 0.03036820300621912, 0.03027179802302271, 0.030256250000093132, 0.030264098022598773, 0.030303103965707123, 0.030254469020292163, 0.03025768796214834, 0.030301038990728557, 0.03034331399248913, 0.030257887963671237, 0.030249189003370702, 0.030273244017735124, 0.030262432002928108, 0.030255502031650394, 0.03029310400597751, 0.030270360002759844, 0.030273989017587155, 0.030282426974736154, 0.03026113798841834, 0.030293349002022296, 0.030321561032906175, 0.03027804003795609, 0.030275288969278336, 0.030258273996878415, 0.03029325802344829, 0.030276604986283928, 0.030280931969173253, 0.030258372018579394, 0.030346065992489457, 0.030304367013741285, 0.030270693998318166, 0.030256450991146266, 0.030279401980806142, 0.03026786196278408, 0.030275705037638545, 0.030247404996771365, 0.030260369007010013, 0.030334866954945028, 0.030293093994259834, 0.030263966997154057, 0.030268734961282462, 0.030268317961599678, 0.030312875984236598, 0.03026953199878335, 0.03028190101031214, 0.030294282012619078, 0.03027654200559482, 0.030289459973573685, 0.03030312596820295, 0.03027073497651145, 0.030281754967290908, 0.030260303989052773, 0.03032387199345976, 0.03026751399738714, 0.030265872017480433, 0.030277383979409933, 0.030310689006000757, 0.030267834023106843, 0.030266276968177408, 0.03027053998084739, 0.0302923169801943, 0.03023957199184224, 0.030320302990730852, 0.030350835993885994, 0.030294533993583173, 0.030273014039266855, 0.03026706603122875, 0.030248922994360328, 0.03026160498848185, 0.030259090999606997, 0.030305708991363645, 0.030249684990849346, 0.03039139899192378, 0.030300570011604577, 0.03025252203224227, 0.030294379976112396, 0.0302922009723261, 0.030325183004606515, 0.030274846008978784, 0.030344419996254146, 0.030310908041428775, 0.030285269021987915, 0.030291749979369342, 0.030310516012832522, 0.030393773049581796, 0.030298458004835993, 0.03027619596105069, 0.030290212016552687, 0.030329158005770296, 0.030288152978755534, 0.030282244028057903, 0.03034298203419894, 0.030269236012827605, 0.030282380001153797, 0.03028274397365749, 0.030309870024211705, 0.030284236010629684, 0.030311317008454353, 0.030336805968545377, 0.030261191015597433, 0.030263973982073367, 0.030266359040979296, 0.030263421998824924, 0.030307653010822833, 0.03026825498091057, 0.030319995945319533, 0.030324842024128884, 0.030287456000223756, 0.030271177005488425, 0.030280732025858015, 0.030305864987894893, 0.030263305001426488, 0.03034824097994715, 0.03028558404184878, 0.030318929988425225, 0.030299820005893707, 0.030282821971923113, 0.03026315098395571, 0.03030043694889173, 0.030322105041705072, 0.030287131026852876, 0.030259401013609022, 0.030264390050433576, 0.03029383299872279, 0.030275363998953253, 0.030287620960734785, 0.03029996296390891, 0.030335053044836968, 0.030269278038758785, 0.030275769997388124, 0.030281840008683503, 0.030271511001046747, 0.030231039971113205, 0.0303040940198116, 0.03029965696623549, 0.03025522403186187, 0.030313060036860406, 0.0302686839713715, 0.030329890025313944, 0.030299971986096352, 0.030323302024044096, 0.03027485398342833, 0.030287356988992542, 0.030281402985565364, 0.030262152024079114, 0.030266977031715214, 0.030323760001920164, 0.030317677999846637, 0.03027357201790437, 0.030300813959911466, 0.03028399299364537, 0.030320280988235027, 0.030281970975920558, 0.030281951010692865, 0.0303474820102565, 0.03028283698949963, 0.030325012048706412, 0.030297563993372023, 0.03034345799824223, 0.030274368007667363, 0.030288332025520504, 0.030330704001244158, 0.030314750969409943, 0.03035840397933498, 0.030302417988423258, 0.030365257000084966, 0.030267980007920414, 0.030251453979872167, 0.03030046698404476, 0.03027588699478656, 0.030270003015175462, 0.03031256899703294, 0.03025714895920828, 0.03026894002687186, 0.030251744959969074, 0.03030619298806414, 0.030264998960774392, 0.030357820040080696, 0.03028112300671637, 0.030296473996713758, 0.030263037944678217, 0.0302944720024243, 0.03030090598622337, 0.030279283004347235, 0.03029709099791944, 0.030293933989014477, 0.030276241013780236, 0.030242969980463386, 0.03026087599573657, 0.03029714897274971, 0.03025535197230056, 0.030252470052801073, 0.030316879972815514, 0.03023995301919058, 0.03027054900303483, 0.030259744031354785, 0.030305907945148647, 0.03024498396553099, 0.030254972050897777, 0.03024507500231266, 0.03027986700180918, 0.030231016979087144, 0.0302633999963291, 0.03031063498929143, 0.030251463991589844, 0.030269670009147376, 0.03027711104368791, 0.030270410992670804, 0.030249758972786367, 0.030242070031818002, 0.03029082401189953, 0.030325749015901238, 0.030276626988779753, 0.030268547998275608, 0.030272591044194996, 0.030276030011009425, 0.03026550298091024, 0.030290261027403176, 0.030221269989851862, 0.030305276974104345, 0.030279852042440325, 0.030259052000474185, 0.030257823003921658, 0.030281472951173782, 0.030310039001051337, 0.030312294024042785, 0.030314926989376545, 0.030277331999968737, 0.030248192022554576, 0.030250078008975834, 0.03029745101230219, 0.030316022981423885, 0.030248400988057256, 0.03025821002665907, 0.030252000025939196, 0.030254700977820903, 0.03029812901513651, 0.030236705963034183, 0.030300580023322254, 0.030248861003201455, 0.030246353999245912, 0.03024592896690592, 0.03024957695743069, 0.030292062961962074, 0.030268502014223486, 0.03032506996532902, 0.03026938601396978, 0.03026203199988231, 0.030299621052108705, 0.030318562989123166, 0.03026382502866909, 0.030256408033892512, 0.030295767006464303, 0.030272272997535765, 0.030244246998336166, 0.03027052100514993, 0.030261869018431753, 0.03027075802674517, 0.030262314015999436, 0.030313847993966192, 0.030274518008809537, 0.03037391899852082, 0.030278505000751466, 0.03027106396621093, 0.03031453798757866, 0.03023793501779437, 0.030288468988146633, 0.030274485994596034, 0.03023584501352161, 0.030253650969825685, 0.03031046997057274, 0.03028163401177153, 0.030259220977313817, 0.03031462401850149, 0.030262171989306808, 0.03025348501978442, 0.030248694005422294, 0.03027793695218861, 0.030277753015980124, 0.030311549024190754, 0.030286833993159235, 0.030267031048424542, 0.030249711009673774, 0.030268436996266246, 0.030259997001849115, 0.03026755596511066, 0.030302012979518622, 0.03028998599620536, 0.030276279023382813, 0.030256960017140955, 0.03026728698750958, 0.03024793101940304, 0.03025758999865502, 0.030270307965110987, 0.030284953012596816, 0.030248446040786803, 0.030260953994002193]
1024	1.000000e+06	float64	6	0	2.204478e+01	2.206685e-02	1.708928e-03	2.113011e-02
# |--> timings: [0.03144155198242515, 0.028597044991329312, 0.028549781010951847, 0.028572887007612735, 0.028613595000933856, 0.03686706203734502, 0.025254112959373742, 0.02508321701316163, 0.024947939964476973, 0.024965876014903188, 0.024906536971684545, 0.025106423010583967, 0.024944024975411594, 0.024884202983230352, 0.02477346104569733, 0.025002608948852867, 0.025390469992998987, 0.02507049002451822, 0.024836550990585238, 0.024960200011264533, 0.024941965995822102, 0.02494556299643591, 0.024820567981805652, 0.024886049039196223, 0.024807094014249742, 0.02480871300213039, 0.02480333496350795, 0.024827865010593086, 0.024912666995078325, 0.02468747500097379, 0.025266760028898716, 0.024866521009244025, 0.024900383956264704, 0.024769221956375986, 0.025144589017145336, 0.025025515002198517, 0.024952168052550405, 0.025113279989454895, 0.025212334003299475, 0.025034188001882285, 0.025016815052367747, 0.024825570988468826, 0.02519589295843616, 0.024799031030852348, 0.025174554029945284, 0.024829932022839785, 0.025169208005536348, 0.024826078035403043, 0.025112144998274744, 0.024780117033515126, 0.024785242974758148, 0.024804963963106275, 0.02485560398781672, 0.024784727953374386, 0.024898022995330393, 0.02470607601571828, 0.025293748010881245, 0.02499053900828585, 0.024877226969692856, 0.024874169030226767, 0.024849731009453535, 0.024803388980217278, 0.024834187992382795, 0.024836010998114944, 0.025256636028643698, 0.0248047910281457, 0.025242297037038952, 0.024924790021032095, 0.025353066041134298, 0.024708199955057353, 0.025231014005839825, 0.0248716949718073, 0.025301037007011473, 0.024866911000572145, 0.025208029022905976, 0.02479374804534018, 0.024832685012370348, 0.02498256298713386, 0.02490929001942277, 0.02503963402705267, 0.02547893999144435, 0.024817588971927762, 0.02486291097011417, 0.02505053300410509, 0.0252929599955678, 0.024832252995111048, 0.025466448976658285, 0.02480072801699862, 0.025218652037438005, 0.024808868009131402, 0.02526619198033586, 0.02482981502544135, 0.02488538296893239, 0.024741852015722543, 0.02506226598052308, 0.024747463990934193, 0.025171422981657088, 0.024906857986934483, 0.02506647998234257, 0.02474153903312981, 0.024935192021075636, 0.024981029971968383, 0.024937508045695722, 0.02478433703072369, 0.02494287700392306, 0.024947447003796697, 0.02532084204722196, 0.024679361027665436, 0.02524831105256453, 0.024591073975898325, 0.025424475024919957, 0.02484287100378424, 0.025263155053835362, 0.024947919009719044, 0.0255310190259479, 0.024929990991950035, 0.025309806980658323, 0.024779841012787074, 0.024832476978190243, 0.024957818037364632, 0.02496931201312691, 0.024779447994660586, 0.024854242976289243, 0.024788181006442755, 0.02502310898853466, 0.024762727960478514, 0.024902766977902502, 0.024756624014116824, 0.025570796977262944, 0.02488601900404319, 0.025267836987040937, 0.024816688033752143, 0.024930827028583735, 0.024679329013451934, 0.02525493100984022, 0.02463108900701627, 0.024900559976231307, 0.02513487101532519, 0.027018113993108273, 0.026834300020709634, 0.02683839196106419, 0.026638487994205207, 0.027817326015792787, 0.026787216018419713, 0.026957565976772457, 0.026914793998003006, 0.026825717999599874, 0.02693480794550851, 0.026732531958259642, 0.02549164101947099, 0.024743092013522983, 0.024617058981675655, 0.02477685798658058, 0.024540150014217943, 0.02470206399448216, 0.02137878001667559, 0.021270581986755133, 0.02122750598937273, 0.021216726978309453, 0.021221410017460585, 0.021233255974948406, 0.021256524021737278, 0.02121326100314036, 0.021259928995277733, 0.021297109022270888, 0.021196116984356195, 0.02118293702369556, 0.021206240984611213, 0.02119202201720327, 0.021193389024119824, 0.0212456610170193, 0.021201767027378082, 0.02118590602185577, 0.021178847993724048, 0.021205059019848704, 0.02123145101359114, 0.021235033054836094, 0.02424059499753639, 0.025094739976339042, 0.024948170001152903, 0.02512502600438893, 0.0248903080355376, 0.02528666699072346, 0.024784956010989845, 0.025124586012680084, 0.02485166204860434, 0.025537987996358424, 0.024830101989209652, 0.025381201005075127, 0.024834704992827028, 0.02510005101794377, 0.024815194017719477, 0.025192857952788472, 0.02472314500482753, 0.02516039798501879, 0.024879200966097414, 0.024926668033003807, 0.024809157010167837, 0.025026327988598496, 0.02489888499258086, 0.024867378000635654, 0.024421014008112252, 0.02468666003551334, 0.024869233020581305, 0.02482324599986896, 0.024969650025013834, 0.0249845230136998, 0.024832946015521884, 0.024920448020566255, 0.025014971033670008, 0.024824905034620315, 0.024878210038878024, 0.02478613203857094, 0.025280501984525472, 0.025090310955420136, 0.02530927100451663, 0.02499956701649353, 0.02497990900883451, 0.02509842801373452, 0.024919390969444066, 0.025120293023064733, 0.024919904011767358, 0.025685067987069488, 0.02488899097079411, 0.025108192989137024, 0.024941354990005493, 0.025188930972944945, 0.024970497004687786, 0.02490062400465831, 0.024871331988833845, 0.02512685500551015, 0.024960209033451974, 0.02486536803189665, 0.024859759956598282, 0.025252608000300825, 0.02233971399255097, 0.0212698369869031, 0.021259899018332362, 0.023829482030123472, 0.025158893025945872, 0.025903019006364048, 0.02241091796895489, 0.021240070986095816, 0.021501804003491998, 0.021497419977094978, 0.021320051979273558, 0.021398338954895735, 0.021498337970115244, 0.021664099011104554, 0.021226846962235868, 0.021442041033878922, 0.02124766999622807, 0.021155997004825622, 0.02120233903406188, 0.02116873097838834, 0.021595724974758923, 0.021214519976638258, 0.021197149995714426, 0.021311299002263695, 0.021331243973691016, 0.021215494954958558, 0.02123237500200048, 0.021170663996599615, 0.021218093985226005, 0.02121118997456506, 0.021203934971708804, 0.021235017979051918, 0.021217327972408384, 0.02123039902653545, 0.021204707969445735, 0.021197677007876337, 0.02119168796343729, 0.021230158978141844, 0.021203571988735348, 0.021198463975451887, 0.021223771036602557, 0.02117893600370735, 0.021209182974416763, 0.021226924029178917, 0.021178734954446554, 0.021202386007644236, 0.021214943029917777, 0.021196235960815102, 0.021201786992605776, 0.021188859012909234, 0.021160564967431128, 0.021198702976107597, 0.021267474978230894, 0.02124322997406125, 0.02120220399228856, 0.021197793015744537, 0.02119548700284213, 0.021212870022282004, 0.02125282899942249, 0.021189963968936354, 0.021193006017711014, 0.021226830023806542, 0.02120410301722586, 0.021212247025687248, 0.021192707994487137, 0.021157501032575965, 0.021510082995519042, 0.021213624975644052, 0.021195831999648362, 0.021187425998505205, 0.02119657100411132, 0.02120543399360031, 0.02122313599102199, 0.02120582602219656, 0.02119733003200963, 0.021187966980505735, 0.021239068009890616, 0.02120510599343106, 0.021214691048953682, 0.02121771196834743, 0.0212400610325858, 0.021200590999796987, 0.021219811984337866, 0.021179736009798944, 0.021196372050326318, 0.021230456011835486, 0.021195803012233227, 0.02118467102991417, 0.021186448051594198, 0.021196908957790583, 0.021224087045993656, 0.02117937000002712, 0.021209278027527034, 0.02122072095517069, 0.02121724298922345, 0.02121162903495133, 0.021208829013630748, 0.021171508997213095, 0.02118149900343269, 0.021213217987678945, 0.02121686498867348, 0.021188950981013477, 0.021231657010503113, 0.021213018044363707, 0.021260022011119872, 0.02121031703427434, 0.021234532992821187, 0.021198455011472106, 0.021235161053482443, 0.021227554010692984, 0.021190817991737276, 0.021208427962847054, 0.021209154976531863, 0.021224879019428045, 0.021213938016444445, 0.02120771398767829, 0.02119332697475329, 0.0212362949969247, 0.02119125099852681, 0.021260963985696435, 0.021206761011853814, 0.02121079998323694, 0.021246680000331253, 0.021197436028160155, 0.021182964032050222, 0.021228053024969995, 0.02127712598303333, 0.021262305963318795, 0.021226492011919618, 0.021198506001383066, 0.021243174036499113, 0.021207479003351182, 0.021224302996415645, 0.02121320995502174, 0.021205811004620045, 0.021171560045331717, 0.021245154028292745, 0.021238250948954374, 0.021199642040301114, 0.021210893988609314, 0.0211879659909755, 0.021242299990262836, 0.021244934992864728, 0.02129452704684809, 0.021223446005024016, 0.021209277969319373, 0.0211772290058434, 0.021164780016988516, 0.02121048397384584, 0.02118537697242573, 0.021239049965515733, 0.021167047030758113, 0.021215413988102227, 0.021171070053242147, 0.021216494031250477, 0.021219169022515416, 0.02122015302302316, 0.021263045025989413, 0.021243623981717974, 0.021215268003288656, 0.021217914996668696, 0.021173092012759298, 0.02121103199897334, 0.021185330988373607, 0.02126720198430121, 0.021207879995927215, 0.02127318299608305, 0.021217267028987408, 0.02120866096811369, 0.021180048992391676, 0.02118083997629583, 0.021174095978494734, 0.021168851002585143, 0.021208412013947964, 0.021205018972977996, 0.021175495989155024, 0.021207848971243948, 0.02121703198645264, 0.021245062991511077, 0.021166343009099364, 0.021185179008170962, 0.021226147946435958, 0.02118979999795556, 0.021199651004280895, 0.021186661964748055, 0.02118311799131334, 0.021190657978877425, 0.021215998975094408, 0.02118165703723207, 0.021268896001856774, 0.021209355036262423, 0.021169492974877357, 0.02121896599419415, 0.021219615009613335, 0.02121085999533534, 0.021179987001232803, 0.02116194600239396, 0.021198835980612785, 0.02118775004055351, 0.02118017798056826, 0.021248593053314835, 0.02126231003785506, 0.021200457005761564, 0.02118504699319601, 0.02119333401788026, 0.021154237969312817, 0.021253683022223413, 0.021171288040932268, 0.021200951014179736, 0.0212698369869031, 0.021222216018941253, 0.021187740028835833, 0.021201786992605776, 0.021321840002201498, 0.021187105972785503, 0.021269143966492265, 0.021164730947930366, 0.02119897201191634, 0.0211776330252178, 0.021189028047956526, 0.021213018975686282, 0.021133791015017778, 0.02119016897631809, 0.02117290103342384, 0.021230177022516727, 0.021253516955766827, 0.02123788301832974, 0.021189091028645635, 0.02121722704032436, 0.021190410014241934, 0.021207062993198633, 0.021193053980823606, 0.02120114996796474, 0.02119903196580708, 0.021275435981806368, 0.021193155960645527, 0.02118676097597927, 0.02114537201123312, 0.021180740965064615, 0.021210715000052005, 0.021251839003525674, 0.021160366013646126, 0.02118172898190096, 0.021219415997620672, 0.021201757015660405, 0.021171009982936084, 0.021185972029343247, 0.02117820701096207, 0.021212594991084188, 0.02118959801737219, 0.021197788999415934, 0.02114530699327588, 0.021163073950447142, 0.021186203986871988, 0.02123505197232589, 0.02125286404043436, 0.021205244993325323, 0.021227878984063864, 0.021180856972932816, 0.02120612096041441, 0.021216774999629706, 0.021198257978539914, 0.02120713097974658, 0.021169286977965385, 0.021187774022109807, 0.02117656299378723, 0.021208502002991736, 0.021192946995142847, 0.021213695988990366, 0.021194202010519803, 0.021193425985984504, 0.021201423020102084, 0.0212296029785648, 0.021189558960031718, 0.021184399025514722, 0.021177440008614212, 0.021212451974861324, 0.02121158695081249, 0.021182492026127875, 0.02120645099785179, 0.02121077704941854, 0.021227845980320126, 0.02123031800147146, 0.021194742002990097, 0.021173785033170134, 0.021214665030129254, 0.02117150300182402, 0.021176044014282525, 0.02123119798488915, 0.021206413046456873, 0.021222568990197033, 0.021163657016586512, 0.02123118401505053, 0.021165599988307804, 0.021198407979682088, 0.021305974980350584, 0.021212283987551928, 0.021145754028111696, 0.021176124981138855, 0.02123378199758008, 0.02122995798708871, 0.021148449974134564, 0.021168447041418403, 0.021171858999878168, 0.021211007959209383, 0.021211965999100357, 0.02118062396766618, 0.02122534200316295, 0.021188360988162458, 0.021193869004491717, 0.021215607994236052, 0.021181059011723846, 0.021186866040807217, 0.02120487403590232, 0.021184797980822623, 0.021202186006121337, 0.021224362950306386, 0.02115208498435095, 0.02119167899945751, 0.021198422007728368, 0.021198305999860168, 0.021187295962590724, 0.021180323034059256, 0.02120717300567776, 0.02116876997752115, 0.021156543982215226, 0.02120814600493759, 0.021203500975389034, 0.021156491013243794, 0.021161654964089394, 0.021174358029384166, 0.021193479013163596, 0.021229491976555437, 0.021160909964237362, 0.021192547981627285, 0.021148672967683524, 0.021185501012951136, 0.021200221963226795, 0.021183186036068946, 0.021181126008741558, 0.021196968969888985, 0.021224415977485478, 0.021180854993872344, 0.02117302198894322, 0.021202903997618705, 0.021191245992667973, 0.021234704996459186, 0.02117645600810647, 0.02119568601483479, 0.02116226201178506, 0.021177602000534534, 0.021209997998084873, 0.021170905034523457, 0.02119807997951284, 0.021227357035968453, 0.02119775698520243, 0.02118942595552653, 0.02117375296074897, 0.02119571401271969, 0.02117360499687493, 0.021227752964477986, 0.021156394039280713, 0.021186068013776094, 0.021204843011219054, 0.021169404964894056, 0.021211623039562255, 0.021143410995136946, 0.021172125008888543, 0.02123094303533435, 0.02126390696503222, 0.0211676949984394, 0.021130106004420668, 0.021203684038482606, 0.0211849240004085, 0.021179916977416724, 0.021158915013074875, 0.02118303900351748, 0.02120091498363763, 0.021201677969656885, 0.021242115006316453, 0.021188532991800457, 0.02121180295944214, 0.02115714701358229, 0.021219489979557693, 0.021190961997490376, 0.021235743013676256, 0.021197407972067595, 0.02124778099823743, 0.021180797019042075, 0.021261910966131836, 0.021228850004263222, 0.021184025041293353, 0.021223303978331387, 0.021193407010287046, 0.0211823100107722, 0.021182575030252337, 0.021170220978092402, 0.021209073020145297, 0.021180697018280625, 0.021193349035456777, 0.021192929008975625, 0.02116195304552093, 0.021215613989625126, 0.02116219699382782, 0.021211414015851915, 0.021209876984357834, 0.021224385011009872, 0.021191884006839246, 0.021167856000829488, 0.0212100520147942, 0.021223484014626592, 0.02120896300766617, 0.0212101960205473, 0.02117850200738758, 0.021223985007964075, 0.021199775976128876, 0.021209370985161513, 0.021199516020715237, 0.021198572998400778, 0.021161858981940895, 0.021245351992547512, 0.021181480027735233, 0.021190639003179967, 0.02116712898714468, 0.021192813001107424, 0.021209907019510865, 0.02120125200599432, 0.021138391050044447, 0.021184579003602266, 0.021190406987443566, 0.021192932967096567, 0.021184277022257447, 0.02116658800514415, 0.021148814004845917, 0.021199199953116477, 0.02116589597426355, 0.02116773498710245, 0.02117265498964116, 0.02118196798255667, 0.02122421795502305, 0.021213012980297208, 0.021206386969424784, 0.021178013004828244, 0.02117849001660943, 0.021195565990637988, 0.021213296975474805, 0.02121847396483645, 0.02118077001068741, 0.02118187298765406, 0.021222136972937733, 0.021215761022176594, 0.021196069952566177, 0.021173871005885303, 0.021208943973761052, 0.021186687983572483, 0.02117616299074143, 0.02119727397803217, 0.021198983013164252, 0.02119848702568561, 0.021159278985578567, 0.021207117999438196, 0.021163337980397046, 0.021197390975430608, 0.021188467042520642, 0.02119332703296095, 0.021171937056351453, 0.021187604987062514, 0.0212445420329459, 0.021191794017795473, 0.021162829012610018, 0.021187476988416165, 0.02120615600142628, 0.021208815975114703, 0.021181868040002882, 0.02117959497263655, 0.021234387008007616, 0.021181965013965964, 0.021204900986049324, 0.021262589958496392, 0.02122333599254489, 0.02118907100521028, 0.021207375975791365, 0.02116175403352827, 0.021323154971469194, 0.02123380999546498, 0.021176422014832497, 0.021231483027804643, 0.021174953028094023, 0.02122443198459223, 0.021223741001449525, 0.021214597043581307, 0.021207326964940876, 0.021182391967158765, 0.02116976899560541, 0.021235412976238877, 0.02142392098903656, 0.021271380013786256, 0.021191266016103327, 0.021193974011112005, 0.021156977978534997, 0.02121875702869147, 0.02117688802536577, 0.021190645988099277, 0.02121545100817457, 0.021201803989242762, 0.021197053021751344, 0.021235911000985652, 0.021172717970330268, 0.021165512967854738, 0.021229390986263752, 0.02118497499031946, 0.021208634017966688, 0.0211711970041506, 0.021175270027015358, 0.021236750995740294, 0.021182683994993567, 0.021166581951547414, 0.021192499960307032, 0.021189147024415433, 0.02122316899476573, 0.021185857011005282, 0.021169579005800188, 0.021158446033950895, 0.02121345797786489, 0.02117727301083505, 0.021177911025006324, 0.021206978999543935, 0.021203325013630092, 0.02118616201914847, 0.021201537980232388, 0.021232339029666036, 0.021229580976068974, 0.021176120033487678, 0.02118458499899134, 0.021148539031855762, 0.021224788040854037, 0.021204887016210705, 0.021217366971541196, 0.021194987988565117, 0.0211572700063698, 0.021175928006414324, 0.02116222004406154, 0.02122001099633053, 0.0212259289692156, 0.021225426986347884, 0.021220259950496256, 0.02118570700986311, 0.02118461497593671, 0.021208146994467825, 0.02117203501984477, 0.02115914801834151, 0.021174385969061404, 0.02123219199711457, 0.021203606040216982, 0.021218278037849814, 0.021165379032026976, 0.021218837006017566, 0.021160434989724308, 0.021212852036114782, 0.021176912996452302, 0.021215896995272487, 0.021175154019147158, 0.02119567000772804, 0.021214751002844423, 0.02119061996927485, 0.0211888620397076, 0.021221955015789717, 0.02122685604263097, 0.021230261016171426, 0.021200792980380356, 0.021230074984487146, 0.02119755803141743, 0.021205668977927417, 0.021185107005294412, 0.021164254983887076, 0.021185552002862096, 0.02120475599076599, 0.021233737003058195, 0.021273180027492344, 0.0213453610194847, 0.021234644984360784, 0.02117911702953279, 0.02120116399601102, 0.021197596041020006, 0.021219713031314313, 0.021194126980844885, 0.02121658099349588, 0.021214451000560075, 0.02119725605007261, 0.021210632985457778, 0.021255691011901945, 0.021184688026551157, 0.021177926973905414, 0.0211819380056113, 0.021168002975173295, 0.021349315997213125, 0.021199373994022608, 0.02116708899848163, 0.021215263986960053, 0.02118842100026086, 0.021229004021734, 0.021208678022958338, 0.021191753970924765, 0.021232615050394088, 0.02124547096900642, 0.02118192397756502, 0.021188390033785254, 0.02120624203234911, 0.02125239500310272, 0.021155444032046944, 0.02120685897534713, 0.021185575984418392, 0.021232027967926115, 0.02122113003861159, 0.02121957897907123, 0.021158882998861372, 0.02119411702733487, 0.021191738022025675, 0.02117697097128257, 0.021171300031710416, 0.021194330998696387, 0.0212670789915137, 0.021235822001472116, 0.02118827699450776, 0.02117795596132055, 0.021178177965339273, 0.02118981897365302, 0.021163535013329238, 0.021219975023996085, 0.02132871199864894, 0.02121577796060592, 0.021176716953050345, 0.02120759797981009, 0.02119989099446684, 0.02120625099632889, 0.021218077978119254, 0.02119715604931116, 0.02120872598607093, 0.021235940977931023, 0.02130568999564275, 0.02119302295614034, 0.021158466988708824, 0.021182022988796234, 0.021236806001979858, 0.021203976997639984, 0.021196861984208226, 0.021322249027434736, 0.02118089096620679, 0.021190274972468615, 0.021238524990621954, 0.021198376023676246, 0.021183361997827888, 0.021188930026255548, 0.02120208303676918, 0.02123161597410217, 0.021172904991544783, 0.02121827902738005, 0.02118528902065009, 0.021194775006733835, 0.02121543401153758, 0.021211673971265554, 0.021185563993640244, 0.021161512995604426, 0.021209179947618395, 0.02118007995886728, 0.021185985999181867, 0.021235089981928468, 0.021228461002465338, 0.021238790010102093, 0.02118475001771003, 0.02122219098964706, 0.021203611977398396, 0.021258861001115292, 0.021182160009630024, 0.021215812012087554, 0.02117040299344808, 0.021231022023130208, 0.021255212952382863, 0.02118349401280284, 0.021230062004178762, 0.021173712972085923, 0.02115552098257467, 0.021185905032325536, 0.021164550038520247, 0.021271775010973215, 0.021159195981454104, 0.021176282025408, 0.021231375983916223, 0.021189535036683083, 0.021162785007618368, 0.021194505039602518, 0.02120520203607157, 0.021203563956078142, 0.021210531005635858, 0.02117038401775062, 0.02122333098668605, 0.02119772305013612, 0.021200636983849108, 0.021200833027251065, 0.02115240303101018, 0.021160201053135097, 0.021170029998756945, 0.02120104298228398, 0.021176778012886643, 0.021222713054157794, 0.021188170998357236, 0.021163278026506305, 0.021201053983531892, 0.02117291698232293, 0.021165647951420397, 0.02121171896578744, 0.02122212399262935, 0.02122990501811728, 0.0211718890350312, 0.021151332010049373, 0.021186151017900556, 0.02118793997215107, 0.02122037298977375, 0.021199146984145045, 0.02122193295508623, 0.021197646972723305, 0.02120663702953607, 0.021193638036493212, 0.02120755100622773, 0.021209321974311024, 0.02122216997668147, 0.021215573011431843, 0.021190019033383578, 0.02118484297534451, 0.021196589048486203, 0.0211925029871054, 0.02122752001741901, 0.021228554018307477, 0.021229384001344442, 0.021209221973549575, 0.021299423999153078, 0.021177852991968393, 0.021213582018390298, 0.021239230991341174, 0.021195559005718678, 0.021229895995929837, 0.02121665800223127, 0.021210191014688462, 0.0211958370055072, 0.021219660993665457, 0.0212171989842318, 0.021187473961617798, 0.021217614004854113, 0.02121128997532651, 0.021186474012210965, 0.021224831987638026, 0.02119099796982482, 0.021243555995170027, 0.021237972017843276, 0.021158940973691642, 0.02115886303363368, 0.021180794981773943, 0.021171655971556902, 0.021198697038926184, 0.021171115979086608, 0.02120915096020326, 0.021229839010629803, 0.021178869006689638, 0.021225278032943606, 0.021188509999774396]
1024	1.000000e+06	float64	8	0	2.277141e+01	2.279420e-02	4.280309e-04	2.207871e-02
# |--> timings: [0.025750400964170694, 0.022748045972548425, 0.022780015016905963, 0.023152216977905482, 0.022896226029843092, 0.022633788990788162, 0.02246050297981128, 0.022546894964762032, 0.02251462801359594, 0.022480070998426527, 0.022490221948828548, 0.022500941006001085, 0.022499072016216815, 0.022481831023469567, 0.02242993301479146, 0.02241597097599879, 0.02243509201798588, 0.02244168397737667, 0.022534180025104433, 0.022501360974274576, 0.02247756702126935, 0.022513644013088197, 0.022482380038127303, 0.022453275974839926, 0.022479544975794852, 0.022546933963894844, 0.02251656597945839, 0.022555607021786273, 0.02239942696178332, 0.022419870016165078, 0.022479096020106226, 0.022432006953749806, 0.02252221800154075, 0.022482941974885762, 0.022642822994384915, 0.022691782971378416, 0.022428258031141013, 0.022973658982664347, 0.022674200998153538, 0.022652513987850398, 0.022734051977749914, 0.022687811986543238, 0.022660509042907506, 0.02273850003257394, 0.02264638099586591, 0.02268262702273205, 0.02269362600054592, 0.022695082996506244, 0.022748265997506678, 0.02264995500445366, 0.022667505021672696, 0.02262144099222496, 0.02268827799707651, 0.022658012981992215, 0.022604249010328203, 0.022680474037770182, 0.022684467025101185, 0.02268962498055771, 0.022606913989875466, 0.022734566999133676, 0.022645674995146692, 0.02267593500437215, 0.02267450501676649, 0.022791632043663412, 0.022660020971670747, 0.02263908099848777, 0.022669522964861244, 0.022667103970889002, 0.02270909503567964, 0.022740064014215022, 0.022673782019410282, 0.02263933897484094, 0.022664076008368284, 0.022600719006732106, 0.022616041998844594, 0.0226519419811666, 0.02264845499303192, 0.022665805998258293, 0.022666096047032624, 0.024090444028843194, 0.022822708007879555, 0.022896337031852454, 0.022867073013912886, 0.02278678002767265, 0.022804307052865624, 0.023245714022777975, 0.022876338043715805, 0.02241578698158264, 0.022300317999906838, 0.022333577973768115, 0.022078710957430303, 0.02268008195096627, 0.022975189960561693, 0.022802610008511692, 0.02285342401592061, 0.0229333009920083, 0.022866360959596932, 0.022996354033239186, 0.022910773986950517, 0.022931698011234403, 0.02295913000125438, 0.022821607999503613, 0.022852884023450315, 0.022929145023226738, 0.0230326330056414, 0.022901403019204736, 0.02286748995538801, 0.022939215996302664, 0.022920625982806087, 0.022940581024158746, 0.022891439963132143, 0.022871533001307398, 0.02286209596786648, 0.02291448396863416, 0.02283333899686113, 0.02282706694677472, 0.022862235025968403, 0.02277627500006929, 0.02295022801263258, 0.022908532992005348, 0.02300646499497816, 0.02289420401211828, 0.02294502401491627, 0.022914670000318438, 0.022957878012675792, 0.02287462801905349, 0.02289855998242274, 0.0228291759849526, 0.022887631959747523, 0.022830736998002976, 0.02293586399173364, 0.022843577957246453, 0.022953128966037184, 0.02286954701412469, 0.022871812980156392, 0.02284186496399343, 0.022866270039230585, 0.022866885003168136, 0.022825740976259112, 0.022901745978742838, 0.022834945004433393, 0.02288191398838535, 0.02283594402251765, 0.022942563984543085, 0.02276603801874444, 0.022911422012839466, 0.02285629801917821, 0.022854271985124797, 0.022847187996376306, 0.022845016967039555, 0.022807984030805528, 0.022822603001259267, 0.02291863999562338, 0.02280845696805045, 0.022849816014058888, 0.02278758498141542, 0.022863817983306944, 0.022805957007221878, 0.022907580016180873, 0.022858090000227094, 0.02280004305066541, 0.022906225989572704, 0.02285267598927021, 0.022877454000990838, 0.022835340001620352, 0.02286489203106612, 0.02285371400648728, 0.022864759957883507, 0.022919790004380047, 0.022888690989930183, 0.022846397012472153, 0.023036636994220316, 0.022663750976789743, 0.022630874998867512, 0.022553911025170237, 0.02280145196709782, 0.022876901959534734, 0.022741494001820683, 0.022588700987398624, 0.022710808960255235, 0.022683721967041492, 0.022637972026132047, 0.022589286032598466, 0.022649094986263663, 0.022589506988879293, 0.022648553014732897, 0.022586715000215918, 0.022581564029678702, 0.022674623993225396, 0.022619671013671905, 0.02273708098800853, 0.022667197976261377, 0.02267939504235983, 0.022625647950917482, 0.02260352502344176, 0.022615900030359626, 0.02263390802545473, 0.022675013984553516, 0.02257002698024735, 0.02259726100601256, 0.02272191597148776, 0.02267250802833587, 0.022564418031834066, 0.02269718499155715, 0.022664139978587627, 0.02255149296252057, 0.02262026403332129, 0.022674146050121635, 0.02265181002439931, 0.022702247952111065, 0.022656580957118422, 0.022510938986670226, 0.02266482199775055, 0.02261752902995795, 0.02263440197566524, 0.022573553025722504, 0.022643417993094772, 0.022605117002967745, 0.0227031129761599, 0.022766374982893467, 0.022659663984086365, 0.022618513030465692, 0.0226887870230712, 0.02264444500906393, 0.02272385300602764, 0.022630150022450835, 0.022611518972553313, 0.0227916439762339, 0.022671582992188632, 0.02259665197925642, 0.02257501002168283, 0.022699328023009002, 0.02257749898126349, 0.022644226031843573, 0.02279085002373904, 0.022698829998262227, 0.02276018599513918, 0.022715427970979363, 0.02316020999569446, 0.022699927969370037, 0.022772655996959656, 0.0226628829841502, 0.02265310997609049, 0.022614325978793204, 0.02266746200621128, 0.02261709497543052, 0.022635361005086452, 0.02266001101816073, 0.022582367004361004, 0.022710226010531187, 0.022648438985925168, 0.02267168101388961, 0.02255375200184062, 0.02272171701770276, 0.022627780970651656, 0.02267847501207143, 0.02258820499991998, 0.022753491008188576, 0.02267023699823767, 0.022708094969857484, 0.022604218975175172, 0.02268491598078981, 0.022643519972916692, 0.022719960019458085, 0.02271226904122159, 0.022606021026149392, 0.022723256959579885, 0.022809677000623196, 0.022695347957778722, 0.022977268032263964, 0.022242465987801552, 0.022413460013922304, 0.022309187042992562, 0.022933903033845127, 0.02279819897376001, 0.02296716399723664, 0.02291368501028046, 0.022869861975777894, 0.022810240974649787, 0.022915960988029838, 0.02302899200003594, 0.022866844024974853, 0.02283164201071486, 0.0228453460149467, 0.022975924017373472, 0.02281807898543775, 0.022836871969047934, 0.022923137003090233, 0.022931654995772988, 0.022975165979005396, 0.02290150203043595, 0.022769158997107297, 0.022809801972471178, 0.02292135899187997, 0.02288404497085139, 0.022821795020718127, 0.02300795796327293, 0.022842787962872535, 0.02291449304902926, 0.022792019008193165, 0.022874446003697813, 0.023020022956188768, 0.02289172395830974, 0.02289743797155097, 0.022832910995930433, 0.022797193028964102, 0.022906998987309635, 0.022855193994473666, 0.02284772100392729, 0.022767557995393872, 0.022920029005035758, 0.022876553994137794, 0.022831528971437365, 0.02283053199062124, 0.022932044987101108, 0.02298079401953146, 0.02280569600407034, 0.022883107012603432, 0.022867574996780604, 0.022934734006412327, 0.02286131400614977, 0.022881534998305142, 0.0229282479849644, 0.02286698401439935, 0.022872119036037475, 0.02284342295024544, 0.022827094013337046, 0.022866983024869114, 0.02293184696463868, 0.022920754039660096, 0.022837254975456744, 0.022874719987157732, 0.022959288966376334, 0.022804212989285588, 0.022983397997450083, 0.022868598985951394, 0.022965497977565974, 0.022914041008334607, 0.0228691779775545, 0.022824519022833556, 0.02283444901695475, 0.022978463966865093, 0.022818455996457487, 0.022850536974146962, 0.02284834097372368, 0.022875231981743127, 0.022845850966405123, 0.022373699001036584, 0.023503445961978287, 0.02236437500687316, 0.022392274986486882, 0.022330250998493284, 0.022238499950617552, 0.022278694028500468, 0.022207445988897234, 0.022311893000733107, 0.022405647032428533, 0.022390579979401082, 0.022300577023997903, 0.02279018599074334, 0.022798547986894846, 0.02256841998314485, 0.022741268971003592, 0.022325503989122808, 0.022407254029531032, 0.02242231398122385, 0.02241872699232772, 0.022345096978824586, 0.02239591599209234, 0.02247885102406144, 0.022368526028003544, 0.022215147968381643, 0.02232946001458913, 0.0223781910026446, 0.022364347998518497, 0.022373585030436516, 0.02243114699376747, 0.02246899699093774, 0.02237392298411578, 0.0223921780125238, 0.022458074032329023, 0.022370646009221673, 0.0223315010080114, 0.02232569601619616, 0.022355364984832704, 0.022391399019397795, 0.022431616962421685, 0.02237281500129029, 0.022346612997353077, 0.022435142018366605, 0.02236768399598077, 0.022453657002188265, 0.022694843995850533, 0.022870793007314205, 0.02278250001836568, 0.02281488897278905, 0.02254905999870971, 0.022912631975486875, 0.02289993898011744, 0.022950875980313867, 0.022876447008457035, 0.022914089960977435, 0.022952313942369074, 0.02297773602185771, 0.02292202500393614, 0.02295092702843249, 0.022866840998176485, 0.023047070018947124, 0.022863366990350187, 0.02296090201707557, 0.02288534602848813, 0.02292000805027783, 0.02297710400307551, 0.022899753996171057, 0.022962985036429018, 0.022996932035312057, 0.02300588000798598, 0.023038258019369096, 0.022876820992678404, 0.022845247003715485, 0.022944925003685057, 0.023009272990748286, 0.02294321096269414, 0.02290863503003493, 0.022879597963765264, 0.023041811014991254, 0.02286237699445337, 0.022945358010474592, 0.022986791969742626, 0.023064998036716133, 0.02295454003615305, 0.022956711996812373, 0.022936256020329893, 0.022969677986111492, 0.02296100399689749, 0.02292354201199487, 0.022895636036992073, 0.02299503202084452, 0.0229980040458031, 0.022902834985870868, 0.022948689991608262, 0.023042611952405423, 0.022955866996198893, 0.029628332005813718, 0.023005947994533926, 0.023021288972813636, 0.022838390024844557, 0.022987934004049748, 0.022975088970270008, 0.022916025016456842, 0.02283252199413255, 0.02301928703673184, 0.022867013001814485, 0.022957078996114433, 0.02307280496461317, 0.02303624601336196, 0.022769533039536327, 0.022862034966237843, 0.023105685017071664, 0.02291848504683003, 0.022932945983484387, 0.022990436991676688, 0.023040124971885234, 0.023025609960313886, 0.022756393009331077, 0.022800459002610296, 0.02302227501058951, 0.022998343978542835, 0.02294175501447171, 0.02278729301178828, 0.023010147968307137, 0.02305192599305883, 0.022995788953267038, 0.023025556991342455, 0.023068845039233565, 0.022868439031299204, 0.02310384198790416, 0.023107889981474727, 0.023187666025478393, 0.023190306033939123, 0.02318297600140795, 0.023179257987067103, 0.02323263802099973, 0.02319201995851472, 0.023224738019052893, 0.023222798947244883, 0.023251950973644853, 0.023185847036074847, 0.023196103982627392, 0.02320745395263657, 0.023155511007644236, 0.02325394900981337, 0.023181153985206038, 0.023213163949549198, 0.02335130498977378, 0.02322395402006805, 0.02323255396913737, 0.023283715010620654, 0.023285060946363956, 0.023280363995581865, 0.023259702022187412, 0.023317658982705325, 0.02324378798948601, 0.023317497048992664, 0.023229654994793236, 0.023241205024532974, 0.02330200799042359, 0.02323455997975543, 0.023202457989100367, 0.023203319986350834, 0.023268890974577516, 0.023250667960382998, 0.02325142500922084, 0.023258381988853216, 0.0232311729923822, 0.023232568986713886, 0.02339507598662749, 0.023276408959645778, 0.02324953000061214, 0.023313309997320175, 0.02319263998651877, 0.02324143599253148, 0.023258041008375585, 0.023261593014467508, 0.02321453596232459, 0.023247939010616392, 0.02323240099940449, 0.02320109400898218, 0.02326446695951745, 0.02327058999799192, 0.023666533990763128, 0.023207904014270753, 0.023183563025668263, 0.023370157985482365, 0.023441697005182505, 0.023145949991885573, 0.02323150500888005, 0.023328921990469098, 0.0231711600208655, 0.023193620960228145, 0.02325544599443674, 0.023214833985548466, 0.023231976956594735, 0.02337121102027595, 0.023360424034763128, 0.023333478020504117, 0.023364529013633728, 0.023392314033117145, 0.023171128996182233, 0.023209945997223258, 0.02321246697101742, 0.023239865025971085, 0.023178751987870783, 0.023164831975009292, 0.023385381035041064, 0.02319552400149405, 0.023131727008149028, 0.023340006999205798, 0.023426310974173248, 0.023148076026700437, 0.023103158979211003, 0.023221016977913678, 0.023203573015052825, 0.023457308998331428, 0.023227903002407402, 0.02336738898884505, 0.023204745026305318, 0.023221116047352552, 0.023369823989924043, 0.023404327977914363, 0.023389707959722728, 0.023344702960457653, 0.023322773980908096, 0.023376925033517182, 0.023493036977015436, 0.023158762021921575, 0.02337075403193012, 0.023220617964398116, 0.023341288964729756, 0.02326194802299142, 0.023305644979700446, 0.023124350991565734, 0.023348154965788126, 0.023174008005298674, 0.023521412978880107, 0.023385339009109885, 0.02315782697405666, 0.023182741948403418, 0.023254928993992507, 0.023226970981340855, 0.02336326101794839, 0.02336175396339968, 0.023397071985527873, 0.023378322017379105, 0.02343365002889186, 0.023353855009190738, 0.02328593999845907, 0.023350966977886856, 0.023405009997077286, 0.023163439997006208, 0.02334200299810618, 0.02329462702618912, 0.023182842996902764, 0.023330823052674532, 0.02318521699635312, 0.023404818028211594, 0.02301397395785898, 0.02310579997720197, 0.023199811985250562, 0.023259147012140602, 0.02334860700648278, 0.02315939002437517, 0.023218290007207543, 0.023980649013537914, 0.02234851900720969, 0.022367441037204117, 0.022417325992137194, 0.022514614975079894, 0.022322350996546447, 0.022402962029445916, 0.022383150993846357, 0.022377642977517098, 0.02237543201772496, 0.02237606403650716, 0.02246303198626265, 0.02248706400860101, 0.022299194999504834, 0.022459530970081687, 0.022388632991351187, 0.022447862022090703, 0.022434010985307395, 0.022492822026833892, 0.022429039992857724, 0.022445002978201956, 0.022506298031657934, 0.02226048900047317, 0.022272369009442627, 0.022340017021633685, 0.02243587002158165, 0.02239044598536566, 0.02236124296905473, 0.022307976032607257, 0.022427783987950534, 0.022302701021544635, 0.02230020397109911, 0.022366128978319466, 0.022304999001789838, 0.02240751701174304, 0.02244646003236994, 0.022431617020629346, 0.02244348597014323, 0.02238616195973009, 0.022456538979895413, 0.022350815997924656, 0.022445786045864224, 0.022353945998474956, 0.02244713599793613, 0.022532296017743647, 0.022468495997600257, 0.02245299401693046, 0.022433696023654193, 0.02254795003682375, 0.022376984998118132, 0.022446642047725618, 0.022432345955166966, 0.022474041034001857, 0.022358024027198553, 0.022321571013890207, 0.022480672982055694, 0.022444514033850282, 0.02239412599010393, 0.02248813700862229, 0.02236953895771876, 0.022439516964368522, 0.022342985030263662, 0.02240650897147134, 0.022415060026105493, 0.02247006498510018, 0.02233031700598076, 0.022363122028764337, 0.022288666979875416, 0.022383322997484356, 0.022466807975433767, 0.022334281005896628, 0.022340318013448268, 0.022384139010682702, 0.02241685299668461, 0.0224267189623788, 0.02232320699840784, 0.022492322023026645, 0.022472476004622877, 0.0224695960059762, 0.022416537976823747, 0.02250278799328953, 0.022461717948317528, 0.02243338100379333, 0.022409488970879465, 0.022443597961682826, 0.02244347898522392, 0.022433495963923633, 0.022410018020309508, 0.022349651961121708, 0.022421609959565103, 0.02240981097565964, 0.022419004002586007, 0.022627190977800637, 0.022927550948224962, 0.022976476000621915, 0.022997245017904788, 0.022941499948501587, 0.022903895995114, 0.0228470410220325, 0.023089800029993057, 0.022901588992681354, 0.022888045001309365, 0.022897145012393594, 0.02285365795250982, 0.0228756419965066, 0.022775569988880306, 0.022963712050113827, 0.02282255800673738, 0.022833591036032885, 0.022803628002293408, 0.022855238988995552, 0.02282699604984373, 0.023005444032605737, 0.02289347699843347, 0.022848541964776814, 0.02279505698243156, 0.022790818999055773, 0.02291006298037246, 0.02284705900819972, 0.02276764198904857, 0.022842008038423955, 0.02277161501115188, 0.0229308070265688, 0.022839860001113266, 0.022851040994282812, 0.02281523501733318, 0.022812131966929883, 0.022787602967582643, 0.022942315030377358, 0.02284362295176834, 0.02274343598401174, 0.0228340009925887, 0.0227703099953942, 0.022786885034292936, 0.022798385994974524, 0.02287636901019141, 0.022799942991696298, 0.022786935965996236, 0.022855338989757, 0.02279254497261718, 0.022811366012319922, 0.02279505698243156, 0.022850894019939005, 0.02275281003676355, 0.022836724994704127, 0.022765366011299193, 0.022835543961264193, 0.02295614598551765, 0.022813210962340236, 0.022827685985248536, 0.02281452203169465, 0.02283146296394989, 0.022789256006944925, 0.022929546947125345, 0.02285294496687129, 0.022836985997855663, 0.022885084035806358, 0.022864377009682357, 0.02281678596045822, 0.022858728014398366, 0.02282778301741928, 0.022808124020230025, 0.022795509023126215, 0.022784851025789976, 0.022893224959261715, 0.022860647994093597, 0.02286447596270591, 0.02287464402616024, 0.02283173898467794, 0.0228564030257985, 0.02289625705452636, 0.022830226982478052, 0.022854450973682106, 0.022798666963353753, 0.022807554982136935, 0.022803226951509714, 0.02292748703621328, 0.022911856998689473, 0.02287951298058033, 0.022797965968493372, 0.022790875984355807, 0.022733272053301334, 0.02277850400423631, 0.02293274604016915, 0.02276073000393808, 0.022784666973166168, 0.022761841013561934, 0.022791796014644206, 0.02277953998418525, 0.022738093975931406, 0.022797557001467794, 0.02285497501725331, 0.02274672797648236, 0.022805079992394894, 0.02279789501335472, 0.022939948015846312, 0.022812857991084456, 0.022899674018844962, 0.022908576996997, 0.022806697990745306, 0.022806568013038486, 0.02283619000809267, 0.022863594989757985, 0.02283440000610426, 0.02279577899025753, 0.022824471001513302, 0.022795417986344546, 0.02282328699948266, 0.022867124993354082, 0.02284237596904859, 0.022772359021473676, 0.022804095002356917, 0.02283172804163769, 0.022749534982722253, 0.022829278954304755, 0.022818742028903216, 0.022807458008173853, 0.022762694978155196, 0.02275254699634388, 0.022774794953875244, 0.022848660009913146, 0.02281577599933371, 0.022745007008779794, 0.022795630036853254, 0.02280048100510612, 0.022772349009756, 0.022816532000433654, 0.022727550996933132, 0.022882719000335783, 0.022795594995841384, 0.022863816004246473, 0.02286229794844985, 0.022750191972590983, 0.022902890981640667, 0.022815134027041495, 0.022787665016949177, 0.022816396958660334, 0.022810516005847603, 0.0228574889479205, 0.022815181990154088, 0.022841658967081457, 0.022779517981689423, 0.022850827022921294, 0.022815886011812836, 0.02278524701250717, 0.02279416302917525, 0.022783328022342175, 0.02283736999379471, 0.0227918759919703, 0.022803930973168463, 0.02281909203156829, 0.022871189983561635, 0.02280366199556738, 0.0228235240210779, 0.022776775003876537, 0.022984138049650937, 0.022929244034457952, 0.02274195203790441, 0.022852425987366587, 0.022888588020578027, 0.022766363981645554, 0.022907591017428786, 0.02286960097262636, 0.02290189900668338, 0.022848242020700127, 0.022719704953487962, 0.02991941897198558, 0.02249251602916047, 0.022358315996825695, 0.02235538500826806, 0.02237665094435215, 0.02229978103423491, 0.022332398977596313, 0.022345737961586565, 0.022287320985924453, 0.022358165006153286, 0.022320583986584097, 0.022245149011723697, 0.02235478797229007, 0.022430907003581524, 0.022322021948639303, 0.02225036098388955, 0.022298246971331537, 0.02225579199148342, 0.0223288870183751, 0.022345350007526577, 0.022187807015143335, 0.022261115023866296, 0.02230032201623544, 0.02228369499789551, 0.022263852006290108, 0.022427854011766613, 0.022298665018752217, 0.022369657002855092, 0.022358587011694908, 0.022363800962921232, 0.022392414044588804, 0.022443908965215087, 0.022406778996810317, 0.022357993992045522, 0.022385101998224854, 0.022378680005203933, 0.022368915961124003, 0.022460590000264347, 0.022417262953240424, 0.022525858017615974, 0.02238147397292778, 0.022371965984348208, 0.022440865985117853, 0.02238038700306788, 0.022397232009097934, 0.022333959001116455, 0.02245068398769945, 0.022320105985272676, 0.02235191100044176, 0.022389514022506773, 0.02240592398447916, 0.022316763002891093, 0.02236956701381132, 0.022481534047983587, 0.022493125987239182, 0.02228810399537906, 0.022309385996777564, 0.02228816895512864, 0.022376517008524388, 0.022366975026670843, 0.022375543019734323, 0.02222333604004234, 0.022431972029153258, 0.022419107030145824, 0.022301571967545897, 0.022372693987563252, 0.022320317977573723, 0.022366544988472015, 0.02228634397033602, 0.022346384008415043, 0.022362201008945704, 0.0223312129965052, 0.02241530199535191, 0.02240423404145986, 0.02244322601472959, 0.02241175400558859, 0.022352832020260394, 0.022377750952728093, 0.02248638600576669, 0.023019956017378718, 0.02302788000088185, 0.022850853041745722, 0.02290595497470349, 0.02288207598030567, 0.023028729017823935, 0.02278317796299234, 0.02282004401786253, 0.022913397988304496, 0.02296576800290495, 0.023439104959834367, 0.02281385799869895, 0.022753825993277133, 0.022759708983357996, 0.02289632603060454, 0.022765264031477273, 0.022701118024997413, 0.022798369987867773, 0.02290675899712369, 0.022796502977143973, 0.022649352031294256, 0.02274888998363167, 0.022672832012176514, 0.022773005010094494, 0.022747085022274405, 0.02275121898856014, 0.02279902098234743, 0.022903628007043153, 0.02279764600098133, 0.02275151904905215, 0.022733360005076975, 0.02285163599299267, 0.022725678980350494, 0.022826845990493894, 0.022812651994172484, 0.0227385510224849, 0.022842195990961045, 0.022795976954512298, 0.02288495103130117, 0.022741731023415923, 0.0230094880098477, 0.022773609030991793]
1024	1.000000e+06	float64	10	0	1.979127e+01	1.981108e-02	2.416883e-04	1.920094e-02
# |--> timings: [0.028741406043991446, 0.019937038014177233, 0.019968901004176587, 0.01991361699765548, 0.01987050101161003, 0.019908388960175216, 0.019945787964388728, 0.019972637004684657, 0.019898772006854415, 0.019911052018869668, 0.01991381502011791, 0.01988975895801559, 0.019959462981205434, 0.019905460998415947, 0.01991626399103552, 0.019948786008171737, 0.01988542400067672, 0.01998271100455895, 0.019893857999704778, 0.019916513992939144, 0.019945075968280435, 0.019869278010446578, 0.01993370201671496, 0.01992162101669237, 0.019909825990907848, 0.01995113695738837, 0.019973233982454985, 0.019940408994443715, 0.019921227998565882, 0.019939511024858803, 0.019866417977027595, 0.01991386100417003, 0.01994454301893711, 0.01987916702637449, 0.01991077302955091, 0.019918335950933397, 0.019903592998161912, 0.019930196984205395, 0.01988397096283734, 0.01991211500717327, 0.01987908303271979, 0.019872058008331805, 0.020051978004630655, 0.019931115966755897, 0.019907746987883, 0.019938114972319454, 0.01991035300306976, 0.019974853028543293, 0.01994720398215577, 0.01993133802898228, 0.019905816996470094, 0.01992499700281769, 0.020027048012707382, 0.019928288005758077, 0.01991069904761389, 0.019973452959675342, 0.019931132963392884, 0.020014065026771277, 0.019898783997632563, 0.019913420954253525, 0.019945901003666222, 0.019949819950852543, 0.02131873497273773, 0.01986130600562319, 0.019862286979332566, 0.019810742000117898, 0.019830617995467037, 0.019946777960285544, 0.01989351602969691, 0.019806664960924536, 0.019868866016622633, 0.01989696698728949, 0.019962792983278632, 0.020310922001954168, 0.01979814301012084, 0.01983689103508368, 0.019819326989818364, 0.0199361169943586, 0.01981718698516488, 0.019830906006973237, 0.019839865039102733, 0.019858415995258838, 0.01994718099012971, 0.019849414995405823, 0.019885722955223173, 0.01986829098314047, 0.019898778991773725, 0.019848975003696978, 0.019876076024957, 0.01993541099363938, 0.019833930011373013, 0.01986525603570044, 0.019905233988538384, 0.01989626797148958, 0.019891182018909603, 0.019874146964866668, 0.019935836957301944, 0.01987285102950409, 0.019903159991372377, 0.019852647033985704, 0.01984884199919179, 0.019811081991065294, 0.01988679001806304, 0.019825050956569612, 0.01985291304299608, 0.01984358497429639, 0.019819370994810015, 0.019974235037807375, 0.0198703829664737, 0.019856023020111024, 0.019834837003145367, 0.019858302955981344, 0.019939432968385518, 0.019845441973302513, 0.01990607101470232, 0.019837048021145165, 0.01986457098973915, 0.019845483009703457, 0.019896151032298803, 0.01978636597050354, 0.019897810998372734, 0.019874436024110764, 0.019905900990124792, 0.019923299027141184, 0.019890136958565563, 0.01984956196974963, 0.01992147701093927, 0.01986402802867815, 0.01997609803220257, 0.01985578198218718, 0.019909801019821316, 0.019903897016774863, 0.01995675399666652, 0.019893891003448516, 0.01985750300809741, 0.01980314397951588, 0.019833102996926755, 0.019847465970087796, 0.019906717003323138, 0.01995020598405972, 0.019836670020595193, 0.019843157031573355, 0.019867597962729633, 0.019982618978247046, 0.019893813005182892, 0.01981789496494457, 0.019843629968818277, 0.01983832399128005, 0.019836310006212443, 0.01980802702018991, 0.019853471021633595, 0.019856223021633923, 0.0198288339888677, 0.019851182005368173, 0.019796856970060617, 0.019840492052026093, 0.01981250796234235, 0.019845063041429967, 0.01984511798946187, 0.019857869017869234, 0.01994093699613586, 0.019913382013328373, 0.019844271009787917, 0.01980407105293125, 0.019795580999925733, 0.019807412987574935, 0.019840454042423517, 0.019896384968888015, 0.019763417018111795, 0.019795467029325664, 0.019855486985761672, 0.01990216603735462, 0.01985831797355786, 0.019914978998713195, 0.020191303978208452, 0.019945511012338102, 0.01989314501406625, 0.019944393017794937, 0.019982951984275132, 0.019973595975898206, 0.020011442946270108, 0.01990931696491316, 0.02005680400179699, 0.019928932015318424, 0.01998981402721256, 0.01992204604903236, 0.019979536009486765, 0.01991823600837961, 0.01993862196104601, 0.01992498099571094, 0.019919539976399392, 0.019927076005842537, 0.01987970300251618, 0.020008057006634772, 0.020018862967845052, 0.01998524396913126, 0.01993865199619904, 0.019911241019144654, 0.019940888974815607, 0.019917856028769165, 0.01994489796925336, 0.01994676497997716, 0.019951096968725324, 0.01986356300767511, 0.019953908980824053, 0.019975746981799603, 0.02002269501099363, 0.019966816005762666, 0.019950877991504967, 0.019964369013905525, 0.01995251700282097, 0.019921891973353922, 0.019896353012882173, 0.019984790997114033, 0.019964292005170137, 0.019991427019704133, 0.019902830012142658, 0.01991275098407641, 0.019931882969103754, 0.019914647040423006, 0.019941859995014966, 0.019932826049625874, 0.019967278989497572, 0.019989386026281863, 0.019956383970566094, 0.019940125988796353, 0.019950304995290935, 0.019953786046244204, 0.020075777953024954, 0.019917665980756283, 0.020028725964948535, 0.01991480396827683, 0.01992792502278462, 0.01987332198768854, 0.019988286949228495, 0.01989797904388979, 0.019968223990872502, 0.019907351001165807, 0.019890761002898216, 0.019991861016023904, 0.019930820039007813, 0.019943489984143525, 0.0199628840200603, 0.01991362404078245, 0.019945150008425117, 0.0199519430170767, 0.01994765200652182, 0.019996424030978233, 0.019974860013462603, 0.019915276032406837, 0.019968959037214518, 0.019944734987802804, 0.019922100997064263, 0.019953178009018302, 0.019980448007117957, 0.019945389998611063, 0.02001919795293361, 0.019962595019023865, 0.01992635999340564, 0.01989479997428134, 0.019946690008509904, 0.020016524998936802, 0.01996307697845623, 0.019939458987209946, 0.019927668967284262, 0.01996142399730161, 0.019978260970674455, 0.019966424035374075, 0.01997245999518782, 0.01997642300557345, 0.019935547024942935, 0.019932052004151046, 0.019908581976778805, 0.01987381902290508, 0.01992477400926873, 0.01985540398163721, 0.01986010401742533, 0.01982869498897344, 0.019936188007704914, 0.01992845698259771, 0.019869715033564717, 0.019860499014612287, 0.01998253498459235, 0.019917929952498525, 0.019948353001382202, 0.019849510048516095, 0.01983794296393171, 0.019909060036297888, 0.019915348035283387, 0.019979692006018013, 0.02000985003542155, 0.020014962006825954, 0.02002656803233549, 0.020039027032908052, 0.019969116023276, 0.02002402301877737, 0.019986030005384237, 0.020013510016724467, 0.020073042018339038, 0.019950956979300827, 0.019983455014880747, 0.01993573398794979, 0.019966321997344494, 0.01997800002573058, 0.020016822963953018, 0.019984835002105683, 0.02003004599828273, 0.0199941789614968, 0.020028020022436976, 0.01998511701822281, 0.020021431031636894, 0.019983039004728198, 0.020067813980858773, 0.020021158969029784, 0.019975880975835025, 0.019939137971960008, 0.02001631201710552, 0.020019345975015312, 0.020013135974295437, 0.020093940023798496, 0.0200087699922733, 0.0200205470318906, 0.01996855402830988, 0.020066938013769686, 0.019999493029899895, 0.02001124998787418, 0.02006132696988061, 0.02000685501843691, 0.02003717899788171, 0.019979397009592503, 0.019994297006633133, 0.020008311024866998, 0.019960728008300066, 0.02006067702313885, 0.021175666013732553, 0.01990689104422927, 0.019896374025847763, 0.019901589024811983, 0.019934278971049935, 0.019926142995245755, 0.01990620797732845, 0.01993781595956534, 0.01986312196822837, 0.019939029007218778, 0.019900108978617936, 0.01978775399038568, 0.019786776043474674, 0.01975823298562318, 0.019829739991109818, 0.019736634043511003, 0.01978268299717456, 0.019795818952843547, 0.019818530010525137, 0.019871313008479774, 0.01974842499475926, 0.019964516977779567, 0.019848617957904935, 0.019883400993421674, 0.019864771980792284, 0.01954857399687171, 0.01956218498526141, 0.01974533702014014, 0.02006624999921769, 0.01996660797158256, 0.022337456000968814, 0.01993671600939706, 0.019903399981558323, 0.019944683008361608, 0.01994127599755302, 0.019944394996855408, 0.01992495299782604, 0.019873187004122883, 0.019945735984947532, 0.019916366029065102, 0.01990524004213512, 0.019909502007067204, 0.019950090965721756, 0.019909710972569883, 0.01989515800960362, 0.01989866397343576, 0.01994829997420311, 0.019832171965390444, 0.019852311990689486, 0.019897648016922176, 0.019727641949430108, 0.01980886299861595, 0.01958424801705405, 0.019200938986614347, 0.019268162024673074, 0.01937200903194025, 0.019334334006998688, 0.019596718018874526, 0.019865022972226143, 0.020948913996107876, 0.019804985029622912, 0.019922263047192246, 0.019845896982587874, 0.019862845016177744, 0.01984250999521464, 0.019759390968829393, 0.019873689976520836, 0.01977347902720794, 0.01987302501220256, 0.019811108999419957, 0.019781833980232477, 0.019842298002913594, 0.01986813696566969, 0.019922835985198617, 0.01982506300555542, 0.019781600043643266, 0.01981780194910243, 0.0198053129715845, 0.019815214967820793, 0.01978691597469151, 0.01983237697277218, 0.019822828995529562, 0.019903397012967616, 0.019861896988004446, 0.019795219996012747, 0.019772984029259533, 0.019829049007967114, 0.019831894023809582, 0.019797738001216203, 0.01981862197862938, 0.019834948994684964, 0.019829071999993175, 0.019797916989773512, 0.019904447020962834, 0.019868289004079998, 0.019785971962846816, 0.01981292897835374, 0.019837427011225373, 0.01977538299979642, 0.019809324003290385, 0.019822141039185226, 0.01994125498458743, 0.019830322009511292, 0.019863665045704693, 0.01982223999220878, 0.019853956007864326, 0.01991181797347963, 0.019837573054246604, 0.019822097034193575, 0.0198850060114637, 0.019948046014178544, 0.019848180992994457, 0.019899528997484595, 0.019796549051534384, 0.01983085897518322, 0.019831425976008177, 0.019843962974846363, 0.019852124038152397, 0.019858598010614514, 0.019864119996782392, 0.019799777015578002, 0.01985953701660037, 0.01980665302835405, 0.019841574016027153, 0.019839324988424778, 0.01986620604293421, 0.019908212998416275, 0.019848072028253227, 0.019932892988435924, 0.01982371200574562, 0.019771686987951398, 0.01982340798713267, 0.019812075013760477, 0.019825429015327245, 0.01983108400600031, 0.019893609976861626, 0.01977824099594727, 0.019814694998785853, 0.019848188967444003, 0.01982482004677877, 0.019869062991347164, 0.019820071989670396, 0.019884776032995433, 0.019854492973536253, 0.019827322976198047, 0.019762094016186893, 0.019845931965392083, 0.019851068034768105, 0.019860872998833656, 0.01982478698482737, 0.019967216008808464, 0.019886926980689168, 0.019820815010461956, 0.019864271045662463, 0.019824826042167842, 0.01988363900454715, 0.01982582500204444, 0.01996001903899014, 0.019902180007193238, 0.01980922999791801, 0.019830115023069084, 0.019805630028713495, 0.019845039991196245, 0.01980826904764399, 0.019803509989287704, 0.01986512797884643, 0.019830690987873822, 0.019851915014442056, 0.019791623984929174, 0.019840935012325644, 0.019867466995492578, 0.019813901046290994, 0.01980604702839628, 0.01980449300026521, 0.019844533991999924, 0.019882193999364972, 0.019862270972225815, 0.019847538031172007, 0.019824463000986725, 0.019768956990446895, 0.019803163013421, 0.01982746401336044, 0.019788321980740875, 0.019788537989370525, 0.01982691400917247, 0.01986104599200189, 0.0198060050024651, 0.019830929988529533, 0.019864452013280243, 0.019846823008265346, 0.01988133799750358, 0.019800741982180625, 0.01982095802668482, 0.019817096006590873, 0.0197856180020608, 0.019898920028936118, 0.019798198016360402, 0.019808384007774293, 0.019867460010573268, 0.019774137006606907, 0.02001315599773079, 0.019795267027802765, 0.019796853011939675, 0.019815047970041633, 0.019845761999022216, 0.01981254102429375, 0.019878840015735477, 0.019847146002575755, 0.019843560992740095, 0.019903218955732882, 0.019965329964179546, 0.019822738016955554, 0.019918765989132226, 0.0199306650320068, 0.020002926990855485, 0.01998029899550602, 0.02001373202074319, 0.019896820944268256, 0.019863149034790695, 0.019840658002067357, 0.019875492027495056, 0.019875411002431065, 0.01992015802534297, 0.019908346002921462, 0.019839716027490795, 0.019842601963318884, 0.0198660779860802, 0.019830234989058226, 0.019927963032387197, 0.019871041004080325, 0.019810834957752377, 0.0197982820100151, 0.0198543940205127, 0.019935495976824313, 0.01987068698508665, 0.019866782007738948, 0.019801005953922868, 0.019829552969895303, 0.019838673993945122, 0.019475501030683517, 0.020034037006553262, 0.020289918989874423, 0.019842391018755734, 0.019844489987008274, 0.019892136042471975, 0.019853758974932134, 0.01982156396843493, 0.01978187804343179, 0.019790986960288137, 0.019839585991576314, 0.019922321022022516, 0.01982281799428165, 0.01983311795629561, 0.01984036498470232, 0.01984303700737655, 0.01985033298842609, 0.019893179007340223, 0.019989368971437216, 0.019901739025954157, 0.019871169002726674, 0.019814372004475445, 0.019878386985510588, 0.01995615498162806, 0.01992395200068131, 0.019887383037712425, 0.019801956019364297, 0.019978473021183163, 0.019979385018814355, 0.019919304992072284, 0.01981265196809545, 0.0198719659820199, 0.019880118954461068, 0.01986064697848633, 0.01985883596353233, 0.01986193604534492, 0.019866693997755647, 0.019864553993102163, 0.019921941973734647, 0.0198270509717986, 0.019838466017972678, 0.019896774960216135, 0.019827342010103166, 0.019888399983756244, 0.019881651969626546, 0.019895937002729625, 0.01990825094981119, 0.01989903999492526, 0.020012192020658404, 0.01999358698958531, 0.019870769989211112, 0.019859510008245707, 0.019930729002226144, 0.019915272016078234, 0.019929480040445924, 0.019893925986252725, 0.019848515978083014, 0.019996961986180395, 0.019905834982637316, 0.01987553696380928, 0.019861040986143053, 0.019972097012214363, 0.019883420027326792, 0.019884909968823195, 0.019841929024551064, 0.019918487989343703, 0.019975177012383938, 0.01997174002462998, 0.01993794197915122, 0.01984431897290051, 0.019891004951205105, 0.019878028018865734, 0.019856511033140123, 0.019715656992048025, 0.019772599975112826, 0.019947466033045202, 0.019823017995804548, 0.019910664996132255, 0.019849833974149078, 0.019839471962768584, 0.019842028967104852, 0.019881967979017645, 0.01979272300377488, 0.019797442015260458, 0.019799122004769742, 0.01987356401514262, 0.019828244985546917, 0.019829794007819146, 0.019878719002008438, 0.019943053950555623, 0.019848395022563636, 0.0200738119892776, 0.019879853003658354, 0.019976330979261547, 0.019832395017147064, 0.01987612299853936, 0.01994360500248149, 0.019826626987196505, 0.019828281016089022, 0.019885177025571465, 0.019727942999452353, 0.019412030989769846, 0.01958762196591124, 0.019513586012180895, 0.019410795997828245, 0.019522275018971413, 0.01944619696587324, 0.019527937984094024, 0.019451545958872885, 0.01941065100254491, 0.019433649023994803, 0.01943883701460436, 0.01951793598709628, 0.019435312948189676, 0.019468174024950713, 0.01943152502644807, 0.01940358296269551, 0.019388610031455755, 0.019402462989091873, 0.019493843021336943, 0.019445454003289342, 0.019439063034951687, 0.019407899992074817, 0.019478300993796438, 0.019380968995392323, 0.019381624006200582, 0.01942708803107962, 0.019402585981879383, 0.019730422005522996, 0.01942848600447178, 0.019441618991550058, 0.019424805999733508, 0.019393077003769577, 0.019398725009523332, 0.019359810976311564, 0.01939875300740823, 0.019389847002457827, 0.019338664948008955, 0.01941245497437194, 0.01939612894784659, 0.01943759195273742, 0.01942369999596849, 0.01942639402113855, 0.019437138980720192, 0.019501278002280742, 0.01944180199643597, 0.019401918980292976, 0.019476943009067327, 0.019382030004635453, 0.01940531999571249, 0.019401098950766027, 0.019439693016465753, 0.019361913960892707, 0.0195094519876875, 0.01956330903340131, 0.019469973049126565, 0.01942880096612498, 0.019425841979682446, 0.01950072101317346, 0.019443875993601978, 0.01944265404017642, 0.019354663032572716, 0.019418890995439142, 0.019377810007426888, 0.01952850096859038, 0.01942962600151077, 0.01944795501185581, 0.019395933020859957, 0.019367172033526003, 0.019478235044516623, 0.019411313987802714, 0.019493964966386557, 0.019413518020883203, 0.01942544599296525, 0.019423356046900153, 0.0194512169691734, 0.01945334899937734, 0.01942183799110353, 0.019392039976082742, 0.019493255007546395, 0.019474010972771794, 0.019396523013710976, 0.019376498996280134, 0.019461858028080314, 0.019514193991199136, 0.019345735025126487, 0.019335880992002785, 0.019432025030255318, 0.01936046197079122, 0.01946910796687007, 0.019447142025455832, 0.01938441500533372, 0.019492128980346024, 0.01949798798887059, 0.01942936104023829, 0.019473164982628077, 0.01939182198839262, 0.019392748014070094, 0.019418205018155277, 0.01936036499682814, 0.019453955988865346, 0.01944266096688807, 0.019369028974324465, 0.01943382399622351, 0.019409072992857546, 0.019431988999713212, 0.019456075970083475, 0.01943078200565651, 0.019388218002859503, 0.019484409014694393, 0.019491326005663723, 0.019389630993828177, 0.0193999630282633, 0.019432574976235628, 0.019425186968874186, 0.01940951799042523, 0.01946512097492814, 0.019419374992139637, 0.01948227104730904, 0.01937308901688084, 0.01943187601864338, 0.019398228032514453, 0.01939215196762234, 0.01939743396360427, 0.01934218598762527, 0.01950915897032246, 0.01952214603079483, 0.019453412969596684, 0.019462980038952082, 0.019422606972511858, 0.019427399965934455, 0.019378503959160298, 0.019396606949158013, 0.019539646978955716, 0.01967746001901105, 0.01966777496272698, 0.0196341400151141, 0.01967160397907719, 0.019704805978108197, 0.019777191046159714, 0.01965191203635186, 0.019725730002392083, 0.01973309100139886, 0.019648646004498005, 0.01971804996719584, 0.01964558899635449, 0.01966644899221137, 0.019669010944198817, 0.019594318990129977, 0.01975332701113075, 0.019695616036187857, 0.01969952799845487, 0.019782488991040736, 0.019734607019927353, 0.019674932002089918, 0.019624239997938275, 0.019819142995402217, 0.019604174012783915, 0.01972269400721416, 0.019741437979973853, 0.01964723295532167, 0.019670444016810507, 0.01970823999727145, 0.019673764996696264, 0.019603933033067733, 0.01968302601017058, 0.019739858980756253, 0.019678092969115824, 0.01968214602675289, 0.01967915496788919, 0.019647608045488596, 0.019693431037012488, 0.019680999976117164, 0.019810141995549202, 0.01966462901327759, 0.019646984990686178, 0.019817448977846652, 0.019686391984578222, 0.01964426104677841, 0.019757492002099752, 0.019694137037731707, 0.01969700603513047, 0.0196469749789685, 0.01970242301467806, 0.01978551800129935, 0.01965803001075983, 0.01985745195997879, 0.019649233028758317, 0.01968897902406752, 0.019687048974446952, 0.019814772997051477, 0.01972116803517565, 0.01977090403670445, 0.019710439955815673, 0.019706407969351858, 0.019763638032600284, 0.019807337026577443, 0.019771487975958735, 0.023730963992420584, 0.020439077983610332, 0.01968852599384263, 0.01981837401399389, 0.01970566197996959, 0.01969057699898258, 0.01970461697783321, 0.019685835985001177, 0.01986044499790296, 0.019897443999070674, 0.019713796966243535, 0.019702123012393713, 0.019725787977222353, 0.01971979800146073, 0.019775167980697006, 0.019696008996106684, 0.019967936037573963, 0.01976728200679645, 0.019819074019324034, 0.019717132963705808, 0.019732150016352534, 0.01975705800577998, 0.01972815702902153, 0.019722237018868327, 0.019698270014487207, 0.019796400039922446, 0.019716522947419435, 0.01968558202497661, 0.019899567996617407, 0.019752119027543813, 0.019691344001330435, 0.01977010804694146, 0.019749113998841494, 0.019728094979654998, 0.019724747049622238, 0.019778585992753506, 0.019749733968637884, 0.01975367497652769, 0.019716640003025532, 0.01974361401516944, 0.01969476498197764, 0.01970338704995811, 0.019782323040999472, 0.019717656017746776, 0.01971680298447609, 0.019720899988897145, 0.019754358974751085, 0.019721015996765345, 0.019694519054610282, 0.01978736201999709, 0.019686129002366215, 0.019792843027971685, 0.019711762957740575, 0.019736788992304355, 0.019751053012441844, 0.0197356499847956, 0.019823997979983687, 0.019739134004339576, 0.019706660008523613, 0.019691772002261132, 0.019753994012717158, 0.019762608979362994, 0.01982632902218029, 0.019847264979034662, 0.019762525043915957, 0.01970488700317219, 0.019716416019946337, 0.0197191130137071, 0.019743410986848176, 0.01984738395549357, 0.019904755987226963, 0.01975968899205327, 0.019948386994656175, 0.01974330999655649, 0.019795508007518947, 0.019752922002226114, 0.0197459869668819, 0.019795050960965455, 0.019728805986233056, 0.019894538971129805, 0.01970405603060499, 0.019702948979102075, 0.019735242996830493, 0.01972877304069698, 0.01979797100648284, 0.019716107985004783, 0.019688051019329578, 0.019699448021128774, 0.019723170960787684, 0.019894340017344803, 0.019715242029633373, 0.019793690997175872, 0.019737015012651682, 0.019761611009016633, 0.01978069299366325, 0.01971697696717456, 0.01972465100698173, 0.019780291011556983, 0.019841214001644403, 0.01981787703698501, 0.019716588023584336, 0.01970302197150886, 0.019699061987921596, 0.019714569963980466, 0.019759403017815202, 0.019760613969992846, 0.01975262595806271, 0.019720476993825287, 0.01973423099843785, 0.0197225310257636, 0.019698566989973187, 0.019688107015099376, 0.019725120975635946, 0.019735670008230954, 0.02033491397742182, 0.019902293977793306, 0.019870664982590824, 0.019889169954694808, 0.019843937014229596, 0.019891260017175227, 0.019927180954255164, 0.019828839984256774, 0.019817965978290886, 0.019835795974358916, 0.019791786966379732, 0.019851099990773946, 0.019942366983741522, 0.019842060981318355, 0.01985907496418804]
1024	1.000000e+06	float64	12	0	1.801101e+01	1.802904e-02	1.142753e-04	1.788895e-02
# |--> timings: [0.02746689401101321, 0.017991846019867808, 0.01820471097016707, 0.01808164600515738, 0.01798731996677816, 0.017974462010897696, 0.01794583396986127, 0.017967785999644548, 0.018020907999016345, 0.018035004031844437, 0.018010294996201992, 0.018092676997184753, 0.01802948402473703, 0.018017173977568746, 0.01800747396191582, 0.017999025993049145, 0.018080265959724784, 0.017936735996045172, 0.0180187450023368, 0.017957817006390542, 0.018013113003689796, 0.01796736300457269, 0.018043235002551228, 0.017972721019759774, 0.01801040698774159, 0.01797866396373138, 0.018121524015441537, 0.018006728030741215, 0.017948427994269878, 0.018009706982411444, 0.01801927399355918, 0.017942656006198376, 0.01795604795916006, 0.017992965993471444, 0.018080612004268914, 0.01795373304048553, 0.0179795179865323, 0.01801430998602882, 0.017888948030304164, 0.017961246019694954, 0.017980917007662356, 0.01803888799622655, 0.018002235039602965, 0.017989942978601903, 0.018099731008987874, 0.017970937013160437, 0.018011311010923237, 0.0179647880140692, 0.017954120005015284, 0.01803877600468695, 0.017986888997256756, 0.01798772602342069, 0.017952135007362813, 0.01809300301829353, 0.017954454000573605, 0.018056975037325174, 0.01804911100771278, 0.017950432025827467, 0.017986132006626576, 0.018087717005982995, 0.017992473032791167, 0.01800878398353234, 0.018027067999355495, 0.01807277399348095, 0.01797001395607367, 0.018094449013005942, 0.01797276397701353, 0.01804276800248772, 0.0179700119770132, 0.017976659000851214, 0.017994400986935943, 0.017933505005203187, 0.018069637997541577, 0.01804625801742077, 0.01809840800706297, 0.01810886600287631, 0.01818125694990158, 0.01806308899540454, 0.01804110303055495, 0.018083657952956855, 0.018154341960325837, 0.017971772991586477, 0.017977239040192217, 0.0180998130235821, 0.01796511304564774, 0.017987584986258298, 0.01802412502001971, 0.018032271997071803, 0.018046311975922436, 0.018608228012453765, 0.01798838801914826, 0.01803722500335425, 0.01803264900809154, 0.01802781200967729, 0.01803030801238492, 0.018003798031713814, 0.017982921039219946, 0.017995345988310874, 0.018127645016647875, 0.01806151296477765, 0.01810489594936371, 0.018099117965903133, 0.018002366996370256, 0.01797224796609953, 0.017943451006431133, 0.01808020198950544, 0.01799444598145783, 0.018064396979752928, 0.01813166099600494, 0.01802129199495539, 0.01793084596283734, 0.017908854002598673, 0.018087772012222558, 0.01802916801534593, 0.018052751023788005, 0.017953000962734222, 0.018043474992737174, 0.01806978799868375, 0.017991571978200227, 0.018069238984026015, 0.017980456992518157, 0.0180457349633798, 0.018017756985500455, 0.018027395999524742, 0.017995436035562307, 0.01798354199854657, 0.01794106001034379, 0.017980599019210786, 0.01803795399609953, 0.018042801006231457, 0.01802950701676309, 0.018028091988526285, 0.018071828002575785, 0.01807572098914534, 0.01806122000562027, 0.017972317000385374, 0.018015403009485453, 0.01800720300525427, 0.01801715703913942, 0.01799115998437628, 0.017982624005526304, 0.018036424997262657, 0.018316635978408158, 0.018034515029285103, 0.018131770950276405, 0.017964171012863517, 0.018007698003202677, 0.01802795095136389, 0.01805117103504017, 0.01800326199736446, 0.018080684007145464, 0.018037083966191858, 0.018018322996795177, 0.017960580997169018, 0.017980912991333753, 0.018108845048118383, 0.018044957017991692, 0.01801143802003935, 0.018040775961708277, 0.018073693034239113, 0.01801360701210797, 0.018007742997724563, 0.0180820359964855, 0.018005708989221603, 0.01794864103430882, 0.018052603001706302, 0.01815108396112919, 0.01797961298143491, 0.018010461993981153, 0.01796368701616302, 0.01805871701799333, 0.01801876799436286, 0.017962736019399017, 0.01805339299608022, 0.017969625012483448, 0.017963421007152647, 0.01801924203755334, 0.018025450001005083, 0.018065450014546514, 0.01795343798585236, 0.018064275034703314, 0.018025689001660794, 0.01804988697404042, 0.018026016012299806, 0.01804895099485293, 0.01807024801382795, 0.018018366012256593, 0.01807803800329566, 0.01803208200726658, 0.018000536016188562, 0.01795706298435107, 0.018017722002696246, 0.017964886035770178, 0.01798098796280101, 0.018087342963553965, 0.018038626003544778, 0.017950734996702522, 0.018211089947726578, 0.018078795983456075, 0.017996492970269173, 0.018219237041193992, 0.01806319603929296, 0.01815471099689603, 0.018020583025645465, 0.018126338021829724, 0.018045181001070887, 0.018038115988019854, 0.01795096101704985, 0.0179700399748981, 0.018041078990790993, 0.018068061966914684, 0.018045154050923884, 0.018056833010632545, 0.01805751398205757, 0.01794571097707376, 0.018006802012678236, 0.01796535000903532, 0.017967663006857038, 0.018080674984958023, 0.01810436195228249, 0.01813644403591752, 0.01805796701228246, 0.018158929015044123, 0.017973221954889596, 0.017967558989766985, 0.01820676599163562, 0.018037198984529823, 0.018023482989519835, 0.017919724981766194, 0.018071710015647113, 0.017992266977671534, 0.018009032995905727, 0.01796275394735858, 0.0179504010011442, 0.01797192997764796, 0.018096910032909364, 0.017982213001232594, 0.018021387979388237, 0.018048026016913354, 0.017967294028494507, 0.017973328998778015, 0.01797130797058344, 0.017996824986767024, 0.017959169985260814, 0.017961909994482994, 0.017933071008883417, 0.017951132031157613, 0.017941023979801685, 0.017946782987564802, 0.017980443022679538, 0.017941588012035936, 0.01798783999402076, 0.017976565985009074, 0.017958424985408783, 0.018066529999487102, 0.018013953987974674, 0.01793369703227654, 0.01795213599689305, 0.017949682020116597, 0.01799971901345998, 0.018014853994827718, 0.018045643984805793, 0.018000598007347435, 0.017979400989133865, 0.01813531602965668, 0.018011428997851908, 0.018072195001877844, 0.018001547025050968, 0.018086396041326225, 0.01801151898689568, 0.018054553016554564, 0.01800749497488141, 0.018052942003123462, 0.018000673037022352, 0.018144121975637972, 0.017991863016504794, 0.017932165996171534, 0.018140288011636585, 0.018042329989839345, 0.01798649999545887, 0.01798647898249328, 0.018103026959579438, 0.01807192899286747, 0.018007721984758973, 0.018032192019745708, 0.01796076400205493, 0.01804610004182905, 0.01796013698913157, 0.018028284015599638, 0.017947150976397097, 0.01798079803120345, 0.017986654012929648, 0.01804526400519535, 0.01803753396961838, 0.017956116993445903, 0.017973289010114968, 0.018079732020851225, 0.01807076804107055, 0.01803167798789218, 0.017955081013496965, 0.01795339898671955, 0.01795074198162183, 0.017938129021786153, 0.017959626973606646, 0.01793631596956402, 0.01799559500068426, 0.01797846198314801, 0.018020852003246546, 0.018018195987679064, 0.01795002300059423, 0.018000403011683375, 0.017959718010388315, 0.01803273503901437, 0.018002175027504563, 0.017965658975299448, 0.01800651999656111, 0.018094511004164815, 0.018061565002426505, 0.01796512701548636, 0.017962724959943444, 0.018002964032348245, 0.01800464204279706, 0.018023226992227137, 0.017963274964131415, 0.017972532019484788, 0.018050222017336637, 0.01807180099422112, 0.018028263992164284, 0.017966735002119094, 0.018053976993542165, 0.017999410978518426, 0.018029259983450174, 0.017954507027752697, 0.01802352600498125, 0.018011447973549366, 0.018011636042501777, 0.017998398980125785, 0.018008248007390648, 0.018148582021240145, 0.018005574005655944, 0.01801521598827094, 0.017982721037697047, 0.018029314000159502, 0.018013627035543323, 0.017976173025090247, 0.018021797004621476, 0.018002640979830176, 0.017982484016101807, 0.01798350299941376, 0.017989346000831574, 0.018074529012665153, 0.017979810014367104, 0.01809443102683872, 0.01797988300677389, 0.01809399900957942, 0.018056471017189324, 0.017982080986257643, 0.01795190601842478, 0.01807272498263046, 0.018021589959971607, 0.01795115799177438, 0.018017635971773416, 0.01807849103352055, 0.017947273037862033, 0.018490786023903638, 0.017978546966332942, 0.017986758961342275, 0.01795377698726952, 0.01809678098652512, 0.017964686965569854, 0.01804136496502906, 0.018049769976641983, 0.01798149198293686, 0.01805533899459988, 0.017932391026988626, 0.017951995017938316, 0.01801195298321545, 0.017968733969610184, 0.017951446992810816, 0.017964344995561987, 0.018016137008089572, 0.01801781600806862, 0.01799831702373922, 0.018059419991914183, 0.018060130008962005, 0.018110146978870034, 0.018006971979048103, 0.01804743695538491, 0.018199099984485656, 0.018010731029789895, 0.017941629979759455, 0.017963320016860962, 0.01794590096687898, 0.01793740299763158, 0.0180572239914909, 0.017986110993660986, 0.018034895008895546, 0.017964965023566037, 0.018049828009679914, 0.018067913013510406, 0.01799101399956271, 0.017966813000384718, 0.018027190992143005, 0.01800072198966518, 0.0181079909671098, 0.017934219038579613, 0.01795351895270869, 0.018076295964419842, 0.018060450034681708, 0.01793732598889619, 0.018127752002328634, 0.01795195502927527, 0.01916231296490878, 0.017948044987861067, 0.017946364998351783, 0.017990341992117465, 0.01801351603353396, 0.019200292008463293, 0.017968174011912197, 0.01804757199715823, 0.01796833804110065, 0.018057157984003425, 0.018611643987242132, 0.019121300021652132, 0.018128066963981837, 0.01803621498402208, 0.01797712000552565, 0.01800020702648908, 0.017995756003074348, 0.01804123801412061, 0.018077108019497246, 0.017980933014769107, 0.018432538025081158, 0.0180901309940964, 0.01805365801556036, 0.01805558195337653, 0.018124646972864866, 0.01802123402012512, 0.017998966039158404, 0.018056304019410163, 0.018044119991827756, 0.017985600978136063, 0.017979656986426562, 0.018167032045312226, 0.018005600024480373, 0.017976267961785197, 0.01800043898401782, 0.018047101970296353, 0.01806782797211781, 0.017970793996937573, 0.018087929987814277, 0.01807240699417889, 0.0179885090328753, 0.017976736999116838, 0.018050245998892933, 0.017978294985368848, 0.017977977986447513, 0.01798853900982067, 0.018025921017397195, 0.018054445972666144, 0.01797543396241963, 0.017989170970395207, 0.017993988003581762, 0.018009616003837436, 0.018007714999839664, 0.018006102996878326, 0.017961628967896104, 0.017968121042940766, 0.017939277982804924, 0.017957157047931105, 0.01799462700728327, 0.018044244032353163, 0.018028485006652772, 0.01799954002490267, 0.01796680298866704, 0.018052725004963577, 0.01804281398653984, 0.01806697202846408, 0.018020391988102347, 0.018131618038751185, 0.018091197998728603, 0.018067811033688486, 0.018079766014125198, 0.018023732991423458, 0.017995389993302524, 0.017978929972741753, 0.017999444040469825, 0.018062000977806747, 0.0180259290500544, 0.018034169042948633, 0.018023998010903597, 0.01808341796277091, 0.01809140498517081, 0.018052663013804704, 0.017948456981685013, 0.018043133954051882, 0.018021579016931355, 0.018084426992572844, 0.018047307967208326, 0.018021116964519024, 0.0179739500163123, 0.017966763000003994, 0.017955160001292825, 0.018082613998558372, 0.018131176999304444, 0.018003078002948314, 0.018157996993977576, 0.018009856983553618, 0.018036067951470613, 0.018008979968726635, 0.017945369996596128, 0.01808759500272572, 0.018071521015372127, 0.018017586029600352, 0.018063165014609694, 0.01807147398358211, 0.018010675034020096, 0.01799731602659449, 0.01805273100035265, 0.018176319950725883, 0.018045023956801742, 0.01807774801272899, 0.018035979010164738, 0.01799981005024165, 0.017993356043007225, 0.0179817610187456, 0.01797067903680727, 0.018066479999106377, 0.018011998035944998, 0.017995750007685274, 0.017963221995159984, 0.018277058959938586, 0.017997281975112855, 0.017958107986487448, 0.018097291991580278, 0.018015127978287637, 0.017973221954889596, 0.017991987988352776, 0.01801312802126631, 0.017994803027249873, 0.01798639801563695, 0.0179976659710519, 0.017970233981031924, 0.01806824398227036, 0.017982372955884784, 0.01799865998327732, 0.01797952497145161, 0.018008893996011466, 0.017986445978749543, 0.0180158750154078, 0.018066718010231853, 0.018034219974651933, 0.018066978023853153, 0.01801536895800382, 0.018079412984661758, 0.017958462005481124, 0.018042526033241302, 0.017961520003154874, 0.01801760302623734, 0.017937636002898216, 0.017991255968809128, 0.018023895972874016, 0.01800876302877441, 0.01797563402215019, 0.018010847037658095, 0.018167625996284187, 0.018014308996498585, 0.01796444703359157, 0.018229364010039717, 0.018104429997038096, 0.017979192023631185, 0.018000219017267227, 0.018034831969998777, 0.018004563986323774, 0.01796064298832789, 0.017966613988392055, 0.018049492966383696, 0.017985295969992876, 0.018003328004851937, 0.017929707013536245, 0.018014558998402208, 0.01796838699374348, 0.017968203988857567, 0.018006080004852265, 0.018004842044319957, 0.0180381290265359, 0.017989746993407607, 0.018010902975220233, 0.018136696016881615, 0.01801393204368651, 0.018099578039254993, 0.01797670597443357, 0.017988125968258828, 0.01800241501769051, 0.018003840988967568, 0.018034502980299294, 0.0180481499992311, 0.017976354982238263, 0.017998960975091904, 0.018039369024336338, 0.017997376970015466, 0.017973969981539994, 0.0180602939799428, 0.017989786982070655, 0.017999945033807307, 0.018035272019915283, 0.017971314024180174, 0.017965427017770708, 0.017965321021620184, 0.017966968996915966, 0.018104230985045433, 0.0180062529980205, 0.018027357989922166, 0.018047071003820747, 0.017960876983124763, 0.018016837013419718, 0.018093051039613783, 0.017991584027186036, 0.01804144203197211, 0.017984392994549125, 0.018010273051913828, 0.018009070015978068, 0.017986623977776617, 0.017954799986910075, 0.01801795297069475, 0.018021012016106397, 0.018036821973510087, 0.018000465992372483, 0.01797104300931096, 0.01806340500479564, 0.017972846049815416, 0.017973006993997842, 0.01805358094861731, 0.01804496702970937, 0.018070670019369572, 0.01797071297187358, 0.017992948996834457, 0.017995438014622778, 0.01804592303233221, 0.01804389402968809, 0.01798472600057721, 0.01801495795371011, 0.01801769103622064, 0.01852573495125398, 0.018001424963586032, 0.017977937997784466, 0.018034946057014167, 0.018014867964666337, 0.018026500998530537, 0.018043050018604845, 0.018071290978696197, 0.01797333703143522, 0.017986330029089004, 0.018038800975773484, 0.017925263033248484, 0.017966659972444177, 0.01810454996302724, 0.018011592037510127, 0.01801747700665146, 0.0179706719936803, 0.01807839999673888, 0.017986273975111544, 0.018013663007877767, 0.017974297981709242, 0.017956960014998913, 0.017969060980249196, 0.01799714600201696, 0.0180240900372155, 0.018027596990577877, 0.018054961983580142, 0.018056328990496695, 0.017976094968616962, 0.0179855459718965, 0.018012545944657177, 0.018028062011580914, 0.017996868991758674, 0.018114979029633105, 0.018021582975052297, 0.01804997300496325, 0.018095625971909612, 0.018101345980539918, 0.018122873967513442, 0.018017903028521687, 0.018013568012975156, 0.017988885985687375, 0.01796668500173837, 0.018023573968093842, 0.018112162011675537, 0.018025478988420218, 0.01800538203679025, 0.018064252973999828, 0.017988892970606685, 0.018058338027913123, 0.017949908040463924, 0.017970927990972996, 0.01811131398426369, 0.018012027023360133, 0.017941067984793335, 0.0180573399993591, 0.01804223598446697, 0.018029019003733993, 0.018045450968202204, 0.0179496529744938, 0.017957382020540535, 0.017992523033171892, 0.018014797009527683, 0.01803238200955093, 0.01798810897162184, 0.018041511997580528, 0.01809428003616631, 0.017994641966652125, 0.018033224972896278, 0.01801405701553449, 0.01811135996831581, 0.018045914999675006, 0.01796250301413238, 0.018016616988461465, 0.017962666985113174, 0.018009658029768616, 0.018003264034632593, 0.01811969600385055, 0.01799783599562943, 0.0179710480151698, 0.0179471829906106, 0.01800621097208932, 0.018068283039610833, 0.018011372012551874, 0.01794308901298791, 0.017994595982600003, 0.017964312981348485, 0.01800323202041909, 0.017989891988690943, 0.01795120205497369, 0.017987850005738437, 0.017979538009967655, 0.017998680006712675, 0.018084022973198444, 0.018094021012075245, 0.017934886971488595, 0.017949228000361472, 0.01805054600117728, 0.018101422989275306, 0.01796452997950837, 0.01811683102278039, 0.018048013967927545, 0.017987784987781197, 0.018051160965114832, 0.017998964001890272, 0.018032525025773793, 0.018048744997940958, 0.017958282958716154, 0.018036458001006395, 0.018084847019053996, 0.018386530980933458, 0.01838289701845497, 0.01807973103132099, 0.017972877016291022, 0.017981145007070154, 0.017987922008614987, 0.018062541028484702, 0.017974874994251877, 0.018006369995418936, 0.018020185991190374, 0.01801211602287367, 0.01798667199909687, 0.01803440897492692, 0.017989840009249747, 0.018075529020279646, 0.018011809035670012, 0.017980419972445816, 0.018026130041107535, 0.01794949301984161, 0.018141392967663705, 0.01797865697881207, 0.018006599973887205, 0.018018364964518696, 0.018005810969043523, 0.018036685010883957, 0.018039620015770197, 0.018036323017440736, 0.018118328996933997, 0.01805025403155014, 0.01803678896976635, 0.018004974990617484, 0.018001299002207816, 0.018022643052972853, 0.01818007096881047, 0.01801285898545757, 0.017999096016865224, 0.018042650015559047, 0.018073723011184484, 0.018027023994363844, 0.018056469969451427, 0.01806672301609069, 0.01804808503948152, 0.01800718903541565, 0.01805605902336538, 0.01806668599601835, 0.018000190961174667, 0.01801406900631264, 0.01802740100538358, 0.017994722991716117, 0.0180357180070132, 0.018028552003670484, 0.017958654032554477, 0.017979552038013935, 0.017996524984482676, 0.017963699996471405, 0.018013141001574695, 0.018073721032124013, 0.017947503016330302, 0.017942784004844725, 0.018017247959505767, 0.018153391021769494, 0.01797071099281311, 0.01797220204025507, 0.017954052018467337, 0.018016488989815116, 0.018009043007623404, 0.01797536201775074, 0.01804985204944387, 0.01800576801178977, 0.017952183028683066, 0.01801513397367671, 0.017977247014641762, 0.018004530982580036, 0.018119751999620348, 0.017978639050852507, 0.01807526801712811, 0.018018228001892567, 0.01799877599114552, 0.018101763038430363, 0.017996513983234763, 0.01799853303236887, 0.018032114021480083, 0.017978026997298002, 0.01793708698824048, 0.017961516976356506, 0.018091705976985395, 0.018051202001515776, 0.018031604995485395, 0.018039382004644722, 0.018164851993788034, 0.018045370001345873, 0.018004088022280484, 0.01803456200286746, 0.01798582897754386, 0.018060059053823352, 0.018045713019091636, 0.01802971394499764, 0.018055562977679074, 0.018040003022179008, 0.01802273199427873, 0.0180311810108833, 0.018021715979557484, 0.018056563043501228, 0.01804808300221339, 0.0180609580129385, 0.018011136970017105, 0.01798618899192661, 0.017971954017411917, 0.017977198993321508, 0.018013302003964782, 0.017978816002141684, 0.018006775004323572, 0.018000103998929262, 0.01805892400443554, 0.018071754020638764, 0.017986851977184415, 0.01803158799884841, 0.018043882970232517, 0.018026574980467558, 0.01798708498245105, 0.01794019201770425, 0.017955441027879715, 0.01796494598966092, 0.01803802198264748, 0.0180073770461604, 0.017955971008632332, 0.0179937049979344, 0.017995255009736866, 0.018006838974542916, 0.01811333798104897, 0.01803560700500384, 0.01807371899485588, 0.017999281990341842, 0.017969501030165702, 0.017990063002798706, 0.0180330160073936, 0.018043292977381498, 0.017965925042517483, 0.0179935289779678, 0.018032741034403443, 0.017939937009941787, 0.018048621946945786, 0.01802523003425449, 0.018137669016141444, 0.01804480399005115, 0.018009578983765095, 0.01795066799968481, 0.017960755969397724, 0.017927482025697827, 0.01801594503922388, 0.018081957008689642, 0.018002239987254143, 0.017986253020353615, 0.018017933994997293, 0.018029086000751704, 0.017970575019717216, 0.018001818971242756, 0.018239455006550997, 0.017943339014891535, 0.018017594993580133, 0.018000185023993254, 0.018040157039649785, 0.01798703201347962, 0.017947337997611612, 0.0179564289865084, 0.01794941199477762, 0.018009257037192583, 0.01799863699125126, 0.017969418957363814, 0.018093180027790368, 0.017943933024071157, 0.018073749030008912, 0.01797662302851677, 0.017982418998144567, 0.018017240043263882, 0.01804784801788628, 0.017968502012081444, 0.017961628967896104, 0.018123328976798803, 0.01802905002841726, 0.0179789699614048, 0.017959182965569198, 0.01799322501756251, 0.01798999705351889, 0.01806010800646618, 0.018103134003467858, 0.017947960004676133, 0.017990179010666907, 0.01797295198775828, 0.018048325029667467, 0.01800119801191613, 0.017945131985470653, 0.017947784974239767, 0.018015432986430824, 0.018025065946858376, 0.017965237027965486, 0.01800306304357946, 0.017980551987420768, 0.017945881001651287, 0.017948911001440138, 0.018082030990626663, 0.018036579014733434, 0.018017257971223444, 0.018044629017822444, 0.018021520983893424, 0.018021846015471965, 0.018046018958557397, 0.01801917899865657, 0.017963688995223492, 0.018236092990264297, 0.01808759296545759, 0.01807182701304555, 0.017963632999453694, 0.018004802986979485, 0.01804688503034413, 0.01801046502077952, 0.018006019992753863, 0.0181105729425326, 0.018038648006040603, 0.01820851699449122, 0.01801171898841858, 0.01796599494991824, 0.01796651800395921, 0.01798723597312346, 0.018104337970726192, 0.01931135100312531, 0.018027940997853875, 0.01801383402198553, 0.019157996983267367, 0.018024036020506173, 0.01797632104717195, 0.01799853699048981, 0.0180681929923594, 0.019347937020938843, 0.017980534001253545, 0.01797753502614796, 0.017974292975850403, 0.018071755010169, 0.018034701992291957, 0.018046914017759264, 0.01805766305187717, 0.01797616499243304, 0.0179838829790242, 0.018020783027168363, 0.018191926006693393, 0.018049473001156002, 0.018056579981930554]


==> profiling/baselines/old_profile_baseline_af77476_calx174.ast.cam.ac.uk.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin
1024	1.000000e+06	float64	1	0	1.237425e+02	1.238664e-01	6.739877e-04	1.235542e-01
# |--> timings: [0.12570828100433573, 0.12370056397048756, 0.12368359102401882, 0.12366309599019587, 0.12376206903718412, 0.12367378198541701, 0.12381023803027347, 0.1238003249745816, 0.12364553101360798, 0.12364897702354938, 0.12367260101018474, 0.12364814302418381, 0.1237557900021784, 0.12371955101843923, 0.1236968919984065, 0.1236798869795166, 0.12363211699994281, 0.12355498899705708, 0.12365615501767024, 0.12360803200863302, 0.12367997696856037, 0.12375817797146738, 0.12362171499989927, 0.12380816100630909, 0.1236548830056563, 0.12362237001070753, 0.12373332300921902, 0.12355850700987503, 0.12381710601039231, 0.12359076295979321, 0.1235678149969317, 0.12373176397522911, 0.12357586598955095, 0.12375788198551163, 0.1236360720358789, 0.12372858001617715, 0.12362425803439692, 0.12359228899003938, 0.12365730496821925, 0.1236897490452975, 0.1237066849716939, 0.12364131800131872, 0.12368611403508112, 0.12371742998948321, 0.12375040596816689, 0.12374300201190636, 0.12356788897886872, 0.12361484102439135, 0.12370950303738937, 0.12369027902605012, 0.12372177001088858, 0.12367015396011993, 0.12376893503824249, 0.12375943595543504, 0.12360685801832005, 0.12379425601102412, 0.1236413799924776, 0.12368450703797862, 0.12367727904347703, 0.12373739801114425, 0.12376414303435013, 0.12361232802504674, 0.12377633503638208, 0.12372735299868509, 0.12369693000800908, 0.12373298301827163, 0.1236491099698469, 0.12371110101230443, 0.12365588796092197, 0.12381254998035729, 0.12375962396617979, 0.12380764400586486, 0.12372997298371047, 0.12368914898252115, 0.12379755696747452, 0.12369040498742834, 0.12371898000128567, 0.12382518599042669, 0.12364405603148043, 0.12384506996022537, 0.12374633201397955, 0.12368804297875613, 0.12367255199933425, 0.12370475300122052, 0.1237587759969756, 0.12371698097558692, 0.12382469500880688, 0.12389196897856891, 0.12370204098988324, 0.12377297104103491, 0.12368458200944588, 0.12385258101858199, 0.12376563996076584, 0.12375959201017395, 0.12370525195728987, 0.12381820398150012, 0.1237887809984386, 0.12373668496729806, 0.12377035600366071, 0.12378287600586191, 0.1237074889941141, 0.12382554798386991, 0.1237029159674421, 0.12381073000142351, 0.12392160395393148, 0.12375025503570214, 0.12389338499633595, 0.12364993995288387, 0.12366937199840322, 0.12369797698920593, 0.12358472001506016, 0.1235795589745976, 0.12367693503620103, 0.12368777702795342, 0.12365448399214074, 0.1236035960027948, 0.12372262496501207, 0.12364811397856101, 0.12377665500389412, 0.12361023394623771, 0.12390119297197089, 0.12367536703823134, 0.12360804801573977, 0.12372248398605734, 0.12370361300418153, 0.12381657003425062, 0.12365000101272017, 0.12359802500577644, 0.12854522099951282, 0.12364764796802774, 0.12370535999070853, 0.12362505600322038, 0.12369753699749708, 0.12371463899035007, 0.12361818802310154, 0.1237043350120075, 0.12370403396198526, 0.1237739099888131, 0.12366712500806898, 0.12366154097253457, 0.12370350799756125, 0.12363728595664725, 0.1237534880056046, 0.12364617502316833, 0.1236963530536741, 0.12362028699135408, 0.12362532399129122, 0.12366642302367836, 0.12364920496474952, 0.12366856099106371, 0.12380101898452267, 0.12363445799564943, 0.12371237203478813, 0.12366702198050916, 0.12365848699118942, 0.12365135800791904, 0.12371284898836166, 0.12367824401007965, 0.12364635296398774, 0.12375644902931526, 0.12366308097261935, 0.12365811399649829, 0.12370169500354677, 0.12355850299354643, 0.12377472798107192, 0.12372873100684956, 0.12376373598817736, 0.12372589501319453, 0.12371481902664527, 0.1236492859898135, 0.12364146899199113, 0.12372323701856658, 0.123707254009787, 0.12375307996990159, 0.12375731597421691, 0.12363163201371208, 0.1237688289838843, 0.1236159160034731, 0.12361194397090003, 0.12363923201337457, 0.12364917498780414, 0.12371953600086272, 0.12368852098006755, 0.12375897797755897, 0.1237156160059385, 0.1236729709780775, 0.12370213301619515, 0.12359897000715137, 0.12384285201551393, 0.12370804097736254, 0.12370041804388165, 0.12365963699994609, 0.12366309994831681, 0.12376460194354877, 0.12364482396515086, 0.12365542899351567, 0.1236407290562056, 0.12362313497578725, 0.12374328600708395, 0.12362480600131676, 0.12368832499487326, 0.123736554000061, 0.12365698802750558, 0.12369311699876562, 0.12362474302062765, 0.12376884702825919, 0.12368876702385023, 0.12371029396308586, 0.12375368102220818, 0.12369369104271755, 0.12373464403208345, 0.12359884701436386, 0.12375023000640795, 0.12368199601769447, 0.12376169604249299, 0.12369854300050065, 0.12360759603325278, 0.12371238402556628, 0.12360666698077694, 0.12363408098462969, 0.12370312202256173, 0.12367036996874958, 0.12375094299204648, 0.12370273098349571, 0.12391903600655496, 0.1250863000168465, 0.1236246670014225, 0.12364717497257516, 0.12362561601912603, 0.12371639104094356, 0.12378318200353533, 0.12369146099081263, 0.12357715703547001, 0.12365593004506081, 0.12374636402819306, 0.123623559018597, 0.12373177497647703, 0.12376065796706825, 0.1236150169861503, 0.12384052498964593, 0.1236013289890252, 0.12385137495584786, 0.12374678201740608, 0.12360462301876396, 0.12368624599184841, 0.12367809697752818, 0.12367519398685545, 0.12363205198198557, 0.12366594502236694, 0.12381170399021357, 0.12366097496123984, 0.12370276596629992, 0.12367387401172891, 0.12374794599600136, 0.12366588599979877, 0.12373805203242227, 0.12366386997746304, 0.12365169799886644, 0.1238433449761942, 0.12364330101991072, 0.12366243900032714, 0.12371803499991074, 0.12372932594735175, 0.12365174101432785, 0.1235971360001713, 0.12367781699867919, 0.12367094500223175, 0.12360842700581998, 0.12367527798051015, 0.12364249199163169, 0.1238280640100129, 0.12365357700036839, 0.12369931500870734, 0.12372033996507525, 0.12361981597496197, 0.12376400304492563, 0.12367791100405157, 0.12362480803858489, 0.12365891301305965, 0.12369222502456978, 0.12373917200602591, 0.12368717195931822, 0.12366784695768729, 0.12370417499914765, 0.12372061400674284, 0.12374821398407221, 0.12368343101115897, 0.12379492097534239, 0.12373968801693991, 0.12368016201071441, 0.12368533498374745, 0.12361612997483462, 0.12377960403682664, 0.12374850799096748, 0.12361936300294474, 0.12363245303276926, 0.12368084903573617, 0.12375402299221605, 0.1236099119996652, 0.12363326700869948, 0.12364550703205168, 0.12374842597637326, 0.12385048798751086, 0.123698154988233, 0.1237473119981587, 0.12367633997928351, 0.12375347298802808, 0.12375491898274049, 0.12362892302917317, 0.12373284995555878, 0.12380744196707383, 0.12371392600471154, 0.12381303199799731, 0.12365529197268188, 0.12385386502137408, 0.1236974640050903, 0.1236462889937684, 0.12375474697910249, 0.12370304099749774, 0.12383308802964166, 0.12370778899639845, 0.12394607899477705, 0.12405051797395572, 0.1236780559993349, 0.12376795400632545, 0.12375216401414946, 0.12367200199514627, 0.12373501696856692, 0.12366827897494659, 0.12376603001030162, 0.12372269900515676, 0.12377104599727318, 0.12366842001210898, 0.12382314301794395, 0.12382399302441627, 0.12376667803619057, 0.12383868597680703, 0.12367293599527329, 0.12385657097911462, 0.12371415999950841, 0.12367894098861143, 0.12375655001960695, 0.12366403097985312, 0.12373670900706202, 0.12384555803146213, 0.12361755198799074, 0.1237811209866777, 0.12369291996583343, 0.12366792000830173, 0.12371161003829911, 0.12369790201773867, 0.12380190996918827, 0.12369108095299453, 0.12372316501569003, 0.1237443930003792, 0.12374175700824708, 0.12369634496280923, 0.12378285999875516, 0.12373741902410984, 0.12371258903294802, 0.12382704898482189, 0.1236858949996531, 0.1237358350190334, 0.12373686395585537, 0.12372568802675232, 0.12374349997844547, 0.12374865700257942, 0.12380844203289598, 0.12377000699052587, 0.1236261299927719, 0.1238070479594171, 0.12367623596219346, 0.12363616202492267, 0.12378073902800679, 0.12362981704063714, 0.1237318649655208, 0.12369080004282296, 0.12371210398850963, 0.12374753900803626, 0.12366857298184186, 0.12367303000064567, 0.12374809896573424, 0.12375632900511846, 0.12369623099220917, 0.12388499797089025, 0.12366286502219737, 0.12374775198986754, 0.12387194100301713, 0.1236083009862341, 0.12373492098413408, 0.12368709401926026, 0.12365558202145621, 0.1237735699978657, 0.12367440899834037, 0.12378431501565501, 0.12370878999354318, 0.12367628799984232, 0.12373882299289107, 0.12371226196410134, 0.12378531898139045, 0.12371760798851028, 0.12375001999316737, 0.12371375196380541, 0.12371578998863697, 0.1237453959765844, 0.12371246499242261, 0.12371168297249824, 0.12379385204985738, 0.12368563999189064, 0.12376756698358804, 0.12372390902601182, 0.12376420403597876, 0.12359894695691764, 0.12370107101742178, 0.12372710497584194, 0.12366241496056318, 0.12379936897195876, 0.1236162559944205, 0.12366394698619843, 0.12376820301869884, 0.12360576103674248, 0.12375707103637978, 0.12366100499639288, 0.12377450097119436, 0.12373231298988685, 0.12364446796709672, 0.12375946203246713, 0.12374030001228675, 0.1236997859668918, 0.123608247959055, 0.1238853510003537, 0.12372656300431117, 0.12374059099238366, 0.12369483697693795, 0.12362900102743879, 0.12369768298231065, 0.12376864498946816, 0.1235873069963418, 0.12367419200018048, 0.12357727997004986, 0.12380865402519703, 0.12362195097375661, 0.12365024199243635, 0.12375519197667018, 0.12360888096736744, 0.12371049000648782, 0.12367041496327147, 0.1237832119804807, 0.12382725800853223, 0.12374438298866153, 0.1236662800074555, 0.12370621098671108, 0.12378455401631072, 0.1237636319710873, 0.12361968599725515, 0.12365463597234339, 0.12372820498421788, 0.12367824499960989, 0.12367889896268025, 0.12378558900672942, 0.12366768199717626, 0.12360308796633035, 0.1237094720127061, 0.12356469500809908, 0.12389366398565471, 0.12373630597721785, 0.12367821403313428, 0.12378589098807424, 0.12368286395212635, 0.12373012898024172, 0.12361661600880325, 0.12361061200499535, 0.12371131498366594, 0.12363214802462608, 0.12375755602261052, 0.12370826303958893, 0.12363175197970122, 0.12372028699610382, 0.12362444802420214, 0.12370418600039557, 0.12372277601389214, 0.1238418749999255, 0.12377239495981485, 0.12372761301230639, 0.12366573297185823, 0.123598687001504, 0.12372302898438647, 0.12360486801480874, 0.12367411598097533, 0.1237264410010539, 0.12357478297781199, 0.12372960295761004, 0.12367205298505723, 0.12360754597466439, 0.12367523601278663, 0.12367413303581998, 0.12365667300764471, 0.12368995300494134, 0.12376102502457798, 0.12366755300899968, 0.12364544201409444, 0.1237697180476971, 0.12360747199272737, 0.12374029599595815, 0.12370925000868738, 0.12368930003140122, 0.12368941004388034, 0.12362395401578397, 0.12380821199622005, 0.12355416500940919, 0.12359794200165197, 0.12424101401120424, 0.1238544819643721, 0.12392677902244031, 0.1238617220078595, 0.12394230498466641, 0.12402207602281123, 0.12395525304600596, 0.12391019699862227, 0.12388778501190245, 0.12392014201031998, 0.12407406896818429, 0.12384268699679524, 0.12393522600177675, 0.12393956002779305, 0.12399029597872868, 0.12390825897455215, 0.12387560895876959, 0.12392766802804545, 0.12390594999305904, 0.12390236899955198, 0.1238370849750936, 0.12395649700192735, 0.12390192796010524, 0.12385375297162682, 0.12397071998566389, 0.12384583899984136, 0.12399124895455316, 0.12403940199874341, 0.1238597400370054, 0.12402320397086442, 0.12383705598767847, 0.1239442530204542, 0.12391965201823041, 0.12385968904709443, 0.12389684497611597, 0.12390834500547498, 0.12394207995384932, 0.12394752498948947, 0.1238865340128541, 0.12386842397972941, 0.12382094899658114, 0.1238921859767288, 0.12393115903250873, 0.12390008004149422, 0.12392761697992682, 0.12396221800008789, 0.12391621200367808, 0.1238772239885293, 0.12396706803701818, 0.12392463500145823, 0.12389799696393311, 0.1239159909891896, 0.12384715903317556, 0.12403253698721528, 0.12390282499836758, 0.12386946001788601, 0.12395737902261317, 0.12389833701308817, 0.12392898096004501, 0.12388376798480749, 0.12385619699489325, 0.12402153003495187, 0.12382664199685678, 0.12386988999787718, 0.1238339229603298, 0.12385551596526057, 0.12398079299600795, 0.12382067297585309, 0.12389548099599779, 0.1239118609810248, 0.1239021600340493, 0.12408425996545702, 0.12381178798386827, 0.12394153303466737, 0.12384209700394422, 0.12394575902726501, 0.12386187398806214, 0.1239180020056665, 0.12392246699891984, 0.12387740903068334, 0.12399920501047745, 0.1238488620147109, 0.1239122410188429, 0.1239825909724459, 0.12386320700170472, 0.12398500798735768, 0.12383244698867202, 0.12397312995744869, 0.12389681197237223, 0.12390576198231429, 0.12392076099058613, 0.12394357594894245, 0.12397454999154434, 0.1240075760288164, 0.12392165302298963, 0.12386351398890838, 0.1238530469709076, 0.12388197699328884, 0.12387525802478194, 0.1239999050158076, 0.12388703302713111, 0.12392203300260007, 0.12401395302731544, 0.12385469302535057, 0.12390917603624985, 0.12392230902332813, 0.12386044301092625, 0.12394220900023356, 0.12387153500458226, 0.12387273099739105, 0.1240221940097399, 0.1238531589624472, 0.12392920901766047, 0.12393438600702211, 0.12402928702067584, 0.12391171895433217, 0.12387604702962562, 0.12390046601649374, 0.12392661202466115, 0.12391245301114395, 0.12384648097213358, 0.12389386200811714, 0.12389560404699296, 0.12388422799995169, 0.1239776790025644, 0.12385762698249891, 0.12406746397027746, 0.12391457898775116, 0.12385506997816265, 0.12400302401510999, 0.12386450899066404, 0.12399889103835449, 0.12392532598460093, 0.12386057694675401, 0.12402749998727813, 0.12393838295247406, 0.12394356698496267, 0.12388477398781106, 0.12387675704667345, 0.12393331399653107, 0.12390750698978081, 0.12408360902918503, 0.12395162699976936, 0.1239929540315643, 0.12392996996641159, 0.12389616895234212, 0.12395840103272349, 0.12390374299138784, 0.12400770297972485, 0.12386906001484022, 0.12395478499820456, 0.12390414095716551, 0.12385822099167854, 0.12388333200942725, 0.12387198599753901, 0.12396975100273266, 0.12387682497501373, 0.1239582429989241, 0.1239922660170123, 0.12389844603603706, 0.12394065503031015, 0.1345472210086882, 0.12383463699370623, 0.12395459198160097, 0.1238940809853375, 0.12388929398730397, 0.12391498003853485, 0.12388705898774788, 0.12386236700695008, 0.12392036902019754, 0.12397147802403197, 0.12400635896483436, 0.12391671602381393, 0.12395064695738256, 0.12398114503594115, 0.12397274799877778, 0.12390275398502126, 0.12401229899842292, 0.12404630600940436, 0.12395321601070464, 0.12398380099330097, 0.12392183096380904, 0.12410219095181674, 0.12403645500307903, 0.12393629201687872, 0.1239973540068604, 0.12391092302277684, 0.124034505977761, 0.12389993597753346, 0.12390318198595196, 0.12404520396376029, 0.12393026595236734, 0.12393688800511882, 0.12392428301973268, 0.12396631803130731, 0.12401834299089387, 0.1239517999929376, 0.12401631404645741, 0.12392582499887794, 0.1239907779963687, 0.12397658202098683, 0.1239375009899959, 0.12390648201107979, 0.12389779998920858, 0.12410642503527924, 0.1238861980382353, 0.12397246598266065, 0.12395516398828477, 0.12393746303860098, 0.12403605895815417, 0.12388432695297524, 0.12407380295917392, 0.12401612801477313, 0.12388498900691047, 0.12410036998335272, 0.12395730498246849, 0.1240055090165697, 0.12392305198591202, 0.12389331101439893, 0.12389637599699199, 0.12390818196581677, 0.12399792898213491, 0.12404074397636577, 0.12396649300353602, 0.12396038102451712, 0.12394285900518298, 0.12400855298619717, 0.12392649601679295, 0.12403881800128147, 0.12392051500501111, 0.12389501096913591, 0.12402243801625445, 0.12394903297536075, 0.12399995297892019, 0.12399451102828607, 0.1239239489659667, 0.12402400298742577, 0.12391770799877122, 0.12392597895814106, 0.12401542201405391, 0.12393447896465659, 0.12398157804273069, 0.12772410199977458, 0.12423605099320412, 0.1239809810067527, 0.12392304302193224, 0.12400199304101989, 0.12398048001341522, 0.1239786270307377, 0.12392946099862456, 0.12403338099829853, 0.12394991499604657, 0.1239823029609397, 0.12395758798811585, 0.12392381299287081, 0.12409743497846648, 0.12393690802855417, 0.12395496404496953, 0.12393772997893393, 0.12397499498911202, 0.12399098702007905, 0.12392285000532866, 0.12399679294321686, 0.12399193795863539, 0.12386902800062671, 0.12395957397529855, 0.12392237305175513, 0.12399483099579811, 0.12404667201917619, 0.12385912897298113, 0.1239760160096921, 0.12403360701864585, 0.1240445309667848, 0.12392906402237713, 0.1239298969740048, 0.12392293399898335, 0.12398329097777605, 0.12399788695620373, 0.1238589349668473, 0.12400263897143304, 0.1239501119707711, 0.12389371596509591, 0.12398562405724078, 0.12386595801217481, 0.12398549198405817, 0.12393859797157347, 0.12400778301525861, 0.12397810496622697, 0.1239145869622007, 0.12396970798727125, 0.1239740620367229, 0.12388567096786574, 0.12401632202090696, 0.12391066399868578, 0.12398882501292974, 0.12402690702583641, 0.12392049096524715, 0.12391475902404636, 0.1239201960270293, 0.12396542198257521, 0.12394237000262365, 0.12389617401640862, 0.12392728897975758, 0.12396738701499999, 0.12405249197036028, 0.12387617002241313, 0.12409797997679561, 0.12392275797901675, 0.12406560202362016, 0.1240002530394122, 0.12389266100944951, 0.12399710301542655, 0.123956631985493, 0.12390051502734423, 0.12396715598879382, 0.12389809900196269, 0.12404342298395932, 0.12389685696689412, 0.12394241202855483, 0.12399391096550971, 0.12388726999051869, 0.12395466904854402, 0.12393897899892181, 0.12395584402838722, 0.12408893601968884, 0.1238730299519375, 0.12395226099761203, 0.12402844498865306, 0.12396281101973727, 0.1240359409712255, 0.123892989999149, 0.1239295809646137, 0.12396802502917126, 0.12398355797631666, 0.12395469198236242, 0.12397514702752233, 0.12401172105455771, 0.12386807496659458, 0.12391508900327608, 0.12389921996509656, 0.12399224599357694, 0.12399981694761664, 0.1238901000469923, 0.1240163660258986, 0.12394811998819932, 0.1239568090531975, 0.12394615402445197, 0.123887276975438, 0.12393997400067747, 0.1239440770004876, 0.12396790395723656, 0.12404963199514896, 0.12393552402500063, 0.12388103205012158, 0.1238876449642703, 0.12405058299191296, 0.12387709901668131, 0.12407247599912807, 0.12392101500881836, 0.123890834976919, 0.12409150501480326, 0.1238304500002414, 0.12399564997758716, 0.1239427260006778, 0.12386343401158229, 0.12399787799222395, 0.1238810820505023, 0.12397869897540659, 0.12397283699829131, 0.12393969902768731, 0.12394984596176073, 0.12393735599471256, 0.12409010995179415, 0.12391530600143597, 0.12408930703531951, 0.12396033405093476, 0.1239960229722783, 0.12399514496792108, 0.12387285701697692, 0.12396268697921187, 0.1239451119909063, 0.12392319197533652, 0.12391062901588157, 0.12392775900661945, 0.1241011910024099, 0.12393437302671373, 0.12385703000472859, 0.12396109499968588, 0.12389267899561673, 0.1240360849769786, 0.12388629402266815, 0.12392548198113218, 0.12401424197014421, 0.12383560801390558, 0.12402862502494827, 0.123879833961837, 0.12401743396185338, 0.12405434000538662, 0.12389920401619747, 0.12396586098475382, 0.12398707395186648, 0.12399749900214374, 0.12394087301800027, 0.13843946903944016, 0.12400825100485235, 0.12395645200740546, 0.12397071899613366, 0.12391305202618241, 0.12395959900459275, 0.12394207698525861, 0.12392318103229627, 0.1240022589918226, 0.12382086395518854, 0.12392784800613299, 0.12392419402021915, 0.12394791794940829, 0.12405489600496367, 0.12390067102387547, 0.12399996700696647, 0.12396014796104282, 0.12388779601315036, 0.12406934500904754, 0.12390909501118585, 0.12403398397145793, 0.12400163704296574, 0.12388502800604329, 0.12392068299232051, 0.12388044799445197, 0.1239294019760564, 0.1239316129940562, 0.12393899995367974, 0.12398092297371477, 0.1239782830234617, 0.12399701401591301, 0.12391895998734981, 0.12399382697185501, 0.12396558502223343, 0.12404101999709383, 0.12398919003317133, 0.12392198701854795, 0.1240737970219925, 0.12393563595833257, 0.12388108798768371, 0.12392337701749057, 0.12389907904434949, 0.12396941700717434, 0.12390592799056321, 0.12396136100869626, 0.12405248498544097, 0.1238973590079695, 0.1239164579892531, 0.12397145200520754, 0.12397321703610942, 0.12401086703175679, 0.12391760799800977, 0.12393274297937751, 0.12395573704270646, 0.12403394398279488, 0.12394392001442611, 0.12400326400529593, 0.12389994802651927, 0.12389406800502911, 0.12404067197348922, 0.12390917795710266, 0.12401832995237783, 0.12400064198300242, 0.12390973401488736, 0.12402584304800257, 0.1238900640164502, 0.12398607499198988, 0.12396103801438585, 0.12392980698496103, 0.12400910595897585, 0.12394231098005548, 0.12403113796608523, 0.1238842110033147, 0.12392583099426702, 0.12397359195165336, 0.12394038098864257, 0.12396663700928912, 0.12398708699038252, 0.12393034901469946, 0.12383895699167624, 0.12387726199813187, 0.1321382179739885, 0.12386417598463595, 0.12395555496914312, 0.12395455298246816, 0.12391097203362733]
1024	1.000000e+06	float64	2	0	6.067840e+01	6.073914e-02	1.869457e-03	6.042601e-02
# |--> timings: [0.08332645799964666, 0.0751926230150275, 0.0733556899940595, 0.07372965599643067, 0.07805951399495825, 0.07921188097679988, 0.07247553102206439, 0.07692202599719167, 0.08040460903430358, 0.08183568599633873, 0.07551388395950198, 0.07091831602156162, 0.07366584497503936, 0.07811040699016303, 0.0762640240136534, 0.060533328040037304, 0.06047935801325366, 0.06059070699848235, 0.060576826974283904, 0.06048046599607915, 0.0604857110301964, 0.06053316401084885, 0.06051795999519527, 0.06047279899939895, 0.060641488002147526, 0.06051536003360525, 0.06049334700219333, 0.060487078968435526, 0.060562315047718585, 0.06055496504995972, 0.06047065899474546, 0.06054998794570565, 0.06047773902537301, 0.06049897498451173, 0.060507358983159065, 0.06051489897072315, 0.06047192501137033, 0.06048958405153826, 0.06053970701759681, 0.06051757704699412, 0.06050669599790126, 0.06048599100904539, 0.06049017800251022, 0.060456662031356245, 0.06046768301166594, 0.060555025993380696, 0.060496026009786874, 0.06046105601126328, 0.060605985985603184, 0.060465676011517644, 0.06046051799785346, 0.0605169219779782, 0.060568496002815664, 0.0604753409861587, 0.06047256296733394, 0.060590915963985026, 0.060498163977172226, 0.060542671009898186, 0.060534211981575936, 0.06052657903637737, 0.06045613600872457, 0.06047854298958555, 0.06056441698456183, 0.060456995968706906, 0.060458782012574375, 0.060469274991191924, 0.06052128900773823, 0.060511910007335246, 0.06049507699208334, 0.0605548620223999, 0.060458002029918134, 0.06045845098560676, 0.06052270100917667, 0.06056677101878449, 0.060485864989459515, 0.06057216494809836, 0.060553057002834976, 0.060502151027321815, 0.06056455499492586, 0.06046039197826758, 0.06053778697969392, 0.060474476020317525, 0.06047938100527972, 0.060507524001877755, 0.060577947995625436, 0.060554424999281764, 0.0605471070157364, 0.060589010012336075, 0.06059731601271778, 0.06058513995958492, 0.06061889900593087, 0.06054353603394702, 0.06055790203390643, 0.06055977300275117, 0.06057623995002359, 0.060536525037605315, 0.060562823025975376, 0.06059702194761485, 0.060558031022083014, 0.06054086203221232, 0.06060430797515437, 0.0605861580115743, 0.0605284150224179, 0.06055517203640193, 0.06055699399439618, 0.060588961001485586, 0.06057182501535863, 0.060649177990853786, 0.06051802099682391, 0.06051300500985235, 0.06055122899124399, 0.060596064024139196, 0.06055873795412481, 0.06064784497721121, 0.060471945034805685, 0.06047550501534715, 0.06043032795423642, 0.06051922700135037, 0.060530602000653744, 0.060471914999652654, 0.06044838699745014, 0.060560382960829884, 0.06052798999007791, 0.06054655299521983, 0.06050524901365861, 0.0605311969993636, 0.06048339401604608, 0.060496093006804585, 0.060564673971384764, 0.06050381396198645, 0.06050228199455887, 0.06048798398114741, 0.06049826700473204, 0.060495030018500984, 0.060487978043965995, 0.060529645008500665, 0.06047867797315121, 0.060454318998381495, 0.06053445301949978, 0.06054930598475039, 0.06050120299914852, 0.06050585297634825, 0.06053259898908436, 0.06051652395399287, 0.060535249998793006, 0.06051513098645955, 0.060553006012924016, 0.06046227604383603, 0.06050666404189542, 0.060565901978407055, 0.060566318046767265, 0.061300908972043544, 0.06049671402433887, 0.06054264196427539, 0.06051778397522867, 0.06056829501176253, 0.06055489898426458, 0.06057412794325501, 0.060469919990282506, 0.060566065018065274, 0.06047403998672962, 0.0605298180016689, 0.060506448964588344, 0.060548931010998785, 0.0605046019772999, 0.06049833196448162, 0.06060819799313322, 0.06046740204328671, 0.06051547097740695, 0.06049736397108063, 0.06053302902728319, 0.06058252596994862, 0.060472876008134335, 0.060543297964613885, 0.06049128802260384, 0.06045571202412248, 0.06044409598689526, 0.060530725051648915, 0.06048529199324548, 0.0605288979713805, 0.06056683498900384, 0.06051354401279241, 0.06049286702182144, 0.06055311800446361, 0.060558215947821736, 0.06054427701747045, 0.06047928798943758, 0.06058212602511048, 0.060490041971206665, 0.06049738498404622, 0.06050076603423804, 0.060546447057276964, 0.06051934201968834, 0.06060578004689887, 0.06055173999629915, 0.06050217698793858, 0.06053135299589485, 0.060483024979475886, 0.06054197100456804, 0.060540779028087854, 0.060502798995003104, 0.060557405988220125, 0.06054931797552854, 0.06052527402061969, 0.06051562202628702, 0.060586543986573815, 0.060514823999255896, 0.060474925965536386, 0.060531669994816184, 0.06051605101674795, 0.06054236402269453, 0.060586768959183246, 0.0605206559994258, 0.06052735698176548, 0.06049898901255801, 0.060523435997311026, 0.06054833997040987, 0.060463147005066276, 0.06051794905215502, 0.06050293298903853, 0.060652458982076496, 0.06052385800285265, 0.06063250999432057, 0.06050786899868399, 0.06048194697359577, 0.06055782298790291, 0.06050459103425965, 0.06049444095697254, 0.060512131021823734, 0.06060423998860642, 0.06048885895870626, 0.06062825000844896, 0.06052466598339379, 0.06048076698789373, 0.06044727802509442, 0.06048514199210331, 0.060502390027977526, 0.06044649699470028, 0.06047168897930533, 0.06055180396651849, 0.06051375804236159, 0.0604810020304285, 0.06049062102101743, 0.06060156202875078, 0.06049092800822109, 0.0604564489913173, 0.060490119038149714, 0.060453048965428025, 0.06045260594692081, 0.0604992700391449, 0.060523543041199446, 0.060479076055344194, 0.060448728036135435, 0.060560166952200234, 0.060556739976163954, 0.060626803955528885, 0.060531846014782786, 0.06051984499208629, 0.060528621019329876, 0.060520428000018, 0.060568517015781254, 0.06059686100343242, 0.06049746199278161, 0.06052707403432578, 0.06049420597264543, 0.06050670996773988, 0.060482086963020265, 0.06052367202937603, 0.06051491398829967, 0.060524846019688994, 0.06056837399955839, 0.06048203102545813, 0.06047425698488951, 0.06051371101057157, 0.060536951990798116, 0.06048492400441319, 0.060483175970148295, 0.060561882972251624, 0.06047710601706058, 0.06047800101805478, 0.06050191295798868, 0.06056222098413855, 0.06053840299136937, 0.06048357702093199, 0.060579944984056056, 0.060508035006932914, 0.06048971100244671, 0.060500939027406275, 0.06056857801740989, 0.06053876597434282, 0.06052478100173175, 0.06048796698451042, 0.06045183300739154, 0.06049718597205356, 0.060519076010677963, 0.06051786296302453, 0.06050317297922447, 0.06049940100638196, 0.06050298101035878, 0.0605168099864386, 0.06048240198288113, 0.06050520797725767, 0.06049192900536582, 0.060533062962349504, 0.06049383897334337, 0.0605041179805994, 0.060535939992405474, 0.06046306900680065, 0.06046155298827216, 0.06053726398386061, 0.060493346012663096, 0.060472946031950414, 0.06058853102149442, 0.06048090400872752, 0.060480225016362965, 0.06052832497516647, 0.060641365009360015, 0.06049144401913509, 0.06051248003495857, 0.06053221895126626, 0.06053662899648771, 0.06047024397412315, 0.06057888601208106, 0.06051138695329428, 0.0604943530051969, 0.060448939038906246, 0.060558817989658564, 0.060478818020783365, 0.06047663901699707, 0.060541055048815906, 0.06047541199950501, 0.06046916201012209, 0.06046773202251643, 0.06056006602011621, 0.0604678500094451, 0.06049272697418928, 0.0605788939865306, 0.06048655603080988, 0.06045568495756015, 0.06049834401346743, 0.06051703303819522, 0.06044843001291156, 0.060458097024820745, 0.060574013041332364, 0.06047339900396764, 0.06046871194848791, 0.06045626598643139, 0.060544366016983986, 0.06058150203898549, 0.06049062596866861, 0.060493085999041796, 0.06051604897947982, 0.06050910201156512, 0.06050663901260123, 0.06052377796731889, 0.060547807021066546, 0.06052941002417356, 0.060481654945760965, 0.06051025801571086, 0.060520355007611215, 0.06049325200729072, 0.0605688689975068, 0.060523642983753234, 0.06047724804375321, 0.06058421800844371, 0.06049333803821355, 0.06052148400340229, 0.06049242499284446, 0.0605742689804174, 0.060534485965035856, 0.06048670597374439, 0.06053512799553573, 0.060539560043253005, 0.060510912036988884, 0.06052280799485743, 0.06055509502766654, 0.060486711969133466, 0.06052969698794186, 0.06049198197433725, 0.06053380895173177, 0.060481026011984795, 0.06056562502635643, 0.060501789033878595, 0.060495637997519225, 0.060541221988387406, 0.0605124729918316, 0.060486484959255904, 0.06043873599264771, 0.06048592098522931, 0.06049639399861917, 0.06049949600128457, 0.060446218005381525, 0.06059759500203654, 0.060557548014912754, 0.06050340598449111, 0.06047690298873931, 0.06045881402678788, 0.060465654998552054, 0.06048376898979768, 0.06055511796148494, 0.06044974998803809, 0.06053349899593741, 0.06057001696899533, 0.060490710951853544, 0.06048681103857234, 0.0604718629620038, 0.06058809597743675, 0.06049757305299863, 0.060513739997986704, 0.06056863197591156, 0.06052914704196155, 0.06050731102004647, 0.06049488700227812, 0.06055576598737389, 0.06057465000776574, 0.06048350303899497, 0.06058075203327462, 0.06050084001617506, 0.060488043003715575, 0.06057920499006286, 0.06062361301155761, 0.060562324011698365, 0.060536041972227395, 0.060493633965961635, 0.06049494701437652, 0.06052970001474023, 0.06050949200289324, 0.06053016596706584, 0.060532313014846295, 0.06057343498105183, 0.060543542029336095, 0.06047521700384095, 0.060474844998680055, 0.06054263695841655, 0.06051161198411137, 0.0605296459980309, 0.060505714965984225, 0.06054817500989884, 0.06053432199405506, 0.060481532011181116, 0.060504502966068685, 0.06048527598613873, 0.06050998205319047, 0.06051065301289782, 0.06066229799762368, 0.060476669983472675, 0.060466894996352494, 0.06060894095571712, 0.060510776995215565, 0.06048509600805119, 0.06051098497118801, 0.06052282900782302, 0.060556156968232244, 0.06050610396778211, 0.060512025956995785, 0.06054168997798115, 0.0604868060327135, 0.06047211296390742, 0.06054805498570204, 0.060504919034428895, 0.06049569702008739, 0.060533185955137014, 0.06047045602463186, 0.06045373098459095, 0.06048025004565716, 0.06050066603347659, 0.06053559301653877, 0.06050690897973254, 0.060536504024639726, 0.060489977011457086, 0.060478553001303226, 0.0604610710288398, 0.06054961396148428, 0.06046039599459618, 0.060439749038778245, 0.060519115009810776, 0.06047855404904112, 0.060455796017777175, 0.060447973024565727, 0.0604826130438596, 0.060554809984751046, 0.06051359500270337, 0.060508626978844404, 0.060445150011219084, 0.06044668500544503, 0.060562026978004724, 0.06046781700570136, 0.0604816330014728, 0.060475948033854365, 0.06050167395733297, 0.06042601203080267, 0.060493700962979347, 0.06047612399561331, 0.06053206603974104, 0.060470950964372605, 0.060455816972535104, 0.06050614902051166, 0.06051062000915408, 0.06047550501534715, 0.06050628999946639, 0.06045468494994566, 0.060466954950243235, 0.06047524401219562, 0.060560303973034024, 0.06046711199451238, 0.06049973703920841, 0.060541059996467084, 0.060466989991255105, 0.060473180026747286, 0.060486462025437504, 0.06059632496908307, 0.06048579199705273, 0.060442459012847394, 0.06059132004156709, 0.0605326319928281, 0.0604330159840174, 0.06044100603321567, 0.060530243965331465, 0.06054254900664091, 0.0604818050051108, 0.060571323963813484, 0.06044419598765671, 0.060483678011223674, 0.060446707997471094, 0.06056013499619439, 0.06045657803770155, 0.06047692697029561, 0.060533294978085905, 0.060506472014822066, 0.060519531019963324, 0.06051396601833403, 0.06052058900240809, 0.06045634299516678, 0.060489610012155026, 0.06054009101353586, 0.06047446298180148, 0.06051328597823158, 0.06047823099652305, 0.060514107986819, 0.060478133033029735, 0.06052161200204864, 0.06053053098730743, 0.06046841002535075, 0.060500397987198085, 0.06049300800077617, 0.060571027046535164, 0.06048557598842308, 0.06053518800763413, 0.060490150994155556, 0.06048409501090646, 0.06051172298612073, 0.06070279696723446, 0.06053450604667887, 0.06052674597594887, 0.060517053003422916, 0.060572320013307035, 0.060519642021972686, 0.06050413602497429, 0.06061404198408127, 0.06050534802488983, 0.06050913699436933, 0.06051680800737813, 0.06058116699568927, 0.06048836198169738, 0.060488431015983224, 0.06052969896700233, 0.06050548597704619, 0.060478561965283006, 0.06047914701048285, 0.06049627996981144, 0.06051896599819884, 0.060542338993400335, 0.06054542196216062, 0.06054540898185223, 0.06047791999299079, 0.06048965401714668, 0.06055503699462861, 0.060503291024360806, 0.06046561599941924, 0.06054137903265655, 0.060534909018315375, 0.060531579016242176, 0.06049240700667724, 0.060593227040953934, 0.060640354990027845, 0.06052011001156643, 0.06091354897944257, 0.060600180993787944, 0.060614851012360305, 0.0606034750235267, 0.06059924699366093, 0.06054317095549777, 0.06055229500634596, 0.06068826501723379, 0.06058000598568469, 0.060573703958652914, 0.060527905996423215, 0.06057645595865324, 0.060502423031721264, 0.0606221699854359, 0.06068292795680463, 0.06060372100910172, 0.06060369999613613, 0.060542518040165305, 0.060694165993481874, 0.06055317400023341, 0.06066329398890957, 0.060590135981328785, 0.06054093304555863, 0.0605185049935244, 0.06066249799914658, 0.06057324801804498, 0.06053243397036567, 0.060592278954572976, 0.06053655000869185, 0.060578575008548796, 0.06050278898328543, 0.06055125000420958, 0.060541543003637344, 0.060508786991704255, 0.060541716986335814, 0.06057752703782171, 0.0605228699860163, 0.060553857998456806, 0.06062316702445969, 0.06051428196951747, 0.06052399199688807, 0.06053747498663142, 0.06054614396998659, 0.060532801027875394, 0.06055271398508921, 0.060625636018812656, 0.060503116983454674, 0.06054412602679804, 0.06051059399032965, 0.06055685499450192, 0.06050970999058336, 0.06055594503413886, 0.06054555799346417, 0.060497600003145635, 0.06054723996203393, 0.06053594802506268, 0.06059639900922775, 0.06050171103561297, 0.060527290974278, 0.060539252997841686, 0.060555306961759925, 0.06050526100443676, 0.06054372899234295, 0.06058595498325303, 0.06054977502208203, 0.060508900962304324, 0.06057365599554032, 0.060535033990163356, 0.060531527968123555, 0.06050766201224178, 0.06058148801093921, 0.06053250003606081, 0.06052817398449406, 0.06054938101442531, 0.06053011299809441, 0.060501521977130324, 0.060487219016067684, 0.06053686101222411, 0.060478081984911114, 0.06052361003821716, 0.0605732380063273, 0.06052768003428355, 0.06057290203170851, 0.060539513011462986, 0.0605250250082463, 0.06048783694859594, 0.06049973500194028, 0.06053247698582709, 0.060467980976682156, 0.06054291600594297, 0.060561702004633844, 0.06053000595420599, 0.06051413499517366, 0.060591629007831216, 0.06054977001622319, 0.06049999501556158, 0.06054310500621796, 0.06059212103718892, 0.060514845012221485, 0.06059319101041183, 0.06055157497758046, 0.06054285599384457, 0.0605007290141657, 0.06056273897411302, 0.06056724098743871, 0.06052592000924051, 0.060473169025499374, 0.060504140972625464, 0.06051097298040986, 0.060504446970298886, 0.06047652900451794, 0.06054590397980064, 0.06051241303794086, 0.06049074704060331, 0.06052162399282679, 0.06055744900368154, 0.060478985018562526, 0.0604995769681409, 0.06053600599989295, 0.060541593993548304, 0.060531368013471365, 0.06047483900329098, 0.060508585011120886, 0.06047753302846104, 0.060509478964377195, 0.0604944130172953, 0.06057792901992798, 0.060481479042209685, 0.06049435900058597, 0.06048945401562378, 0.06071776896715164, 0.0604532629949972, 0.060557716991752386, 0.06052696704864502, 0.06047764699906111, 0.060466462979093194, 0.06055257603293285, 0.06051608099369332, 0.06052191701019183, 0.06056227895896882, 0.06050928001059219, 0.06046363798668608, 0.06048378098057583, 0.06052618398098275, 0.060464573034550995, 0.060485799971502274, 0.060476062004454434, 0.06054875103291124, 0.060489707975648344, 0.06051864102482796, 0.06050647102529183, 0.06045982398791239, 0.06048650696175173, 0.060518009995575994, 0.060489176015835255, 0.06046672002412379, 0.06056992302183062, 0.06046853197040036, 0.060464355046860874, 0.06053982401499525, 0.060530538961756974, 0.06048397399717942, 0.06045244401320815, 0.060527630033902824, 0.060528511996380985, 0.060509620991069824, 0.06053251400589943, 0.060591907997149974, 0.060526126995682716, 0.06055981497047469, 0.06054337200475857, 0.06049956503557041, 0.06048915901919827, 0.06053010100731626, 0.06065310898702592, 0.06049941701348871, 0.06049698597053066, 0.06050467002205551, 0.06051075999857858, 0.06054214196046814, 0.060544912004843354, 0.06055759795708582, 0.060509426984936, 0.06053356599295512, 0.060568468004930764, 0.06053187302313745, 0.060538039018865675, 0.06051152100553736, 0.060527673980686814, 0.06051739398390055, 0.06052778899902478, 0.0605578440008685, 0.0605429700226523, 0.060509332979563624, 0.0604679660173133, 0.06052409496624023, 0.06052029802231118, 0.06048183800885454, 0.06055183499120176, 0.06046180904377252, 0.060469730000477284, 0.06050633202539757, 0.060503088985569775, 0.06050058698747307, 0.06045603903476149, 0.06059275096049532, 0.06050901795970276, 0.06047213595593348, 0.06047285097884014, 0.06049016100587323, 0.06047341099474579, 0.060481226013507694, 0.06050366297131404, 0.06050043401774019, 0.06050678598694503, 0.06053591996897012, 0.060581915953662246, 0.06047830800525844, 0.06044026999734342, 0.06051915098214522, 0.060480910004116595, 0.06049796298611909, 0.06058020598720759, 0.060455152997747064, 0.060454636986833066, 0.060552970971912146, 0.060562922968529165, 0.060522823012433946, 0.06050127203343436, 0.06056965800235048, 0.06050828698789701, 0.06049566203728318, 0.06053048599278554, 0.060510719020385295, 0.06049328000517562, 0.060479054984170943, 0.060514031967613846, 0.06052450998686254, 0.06046157795935869, 0.060498370963614434, 0.060465217975433916, 0.06047108001075685, 0.06047750299330801, 0.06048573600128293, 0.06048286199802533, 0.060469007992651314, 0.0604660120443441, 0.0605379959451966, 0.06046635302482173, 0.06053121102740988, 0.06050784100079909, 0.06045471096877009, 0.06051356001989916, 0.060492220043670386, 0.060504399007186294, 0.06048456800635904, 0.06050313595915213, 0.06054104695795104, 0.06051309598842636, 0.060499307001009583, 0.06051398400450125, 0.0605633599916473, 0.060537767014466226, 0.060484222951345146, 0.06059200601885095, 0.06050148600479588, 0.06051996600581333, 0.06047242600470781, 0.06050898297689855, 0.06052241998258978, 0.06053925899323076, 0.06051248504081741, 0.060571904003154486, 0.06049104401608929, 0.06055698299314827, 0.06050005502765998, 0.06047940795542672, 0.060488562972750515, 0.0605794379953295, 0.060534709016792476, 0.06050411198521033, 0.06053153902757913, 0.06053460796829313, 0.060484143963549286, 0.060478336992673576, 0.06053368799621239, 0.06049772095866501, 0.06057282799156383, 0.060518161044456065, 0.06050731003051624, 0.060524153988808393, 0.060510344977956265, 0.06052014895249158, 0.06050312699517235, 0.06047671299893409, 0.06060346803860739, 0.06047922500874847, 0.06047743000090122, 0.060437801002990454, 0.06052955600898713, 0.060448361036833376, 0.06045857700519264, 0.06059041200205684, 0.060431157995481044, 0.0605578480171971, 0.06044939998537302, 0.06049701804295182, 0.060482937027700245, 0.06044798897346482, 0.06053022498963401, 0.060463519010227174, 0.06042740598786622, 0.06051958497846499, 0.06049475900363177, 0.06048410595394671, 0.06046066299313679, 0.060509703995194286, 0.06044882599962875, 0.06051331898197532, 0.06048969202674925, 0.06052658898988739, 0.06051302404375747, 0.06047419202513993, 0.06044805300189182, 0.060519901977386326, 0.060468923998996615, 0.06044561800081283, 0.06049072899622843, 0.06050637102453038, 0.06050240196054801, 0.06067362503381446, 0.06054061703616753, 0.06052287097554654, 0.060579114011488855, 0.06055038800695911, 0.060509884962812066, 0.06049935700139031, 0.06051438400754705, 0.06050183600746095, 0.06048655800987035, 0.06062114401720464, 0.06048575398745015, 0.06047807395225391, 0.06049173104111105, 0.06050687900278717, 0.060501047992147505, 0.060480520012788475, 0.06052439700579271, 0.060493395023513585, 0.060506059031467885, 0.06045039801392704, 0.06051403901074082, 0.0604541779612191, 0.06044641899643466, 0.060527290974278, 0.06056518398690969, 0.06047332502203062, 0.06048693601042032, 0.060557115997653455, 0.06053703499492258, 0.060483904962893575, 0.06050149898510426, 0.06052737100981176, 0.060475924983620644, 0.060501098982058465, 0.060533451032824814, 0.06049445999087766, 0.060473205987364054, 0.06053700600750744, 0.06048554799053818, 0.060507450019940734, 0.060484927031211555, 0.06050604803021997, 0.06047188601223752, 0.06047151697566733, 0.060493256023619324, 0.0605143959983252, 0.060520879982504994, 0.06056288699619472, 0.06051021802704781, 0.060440991015639156, 0.06048508099047467, 0.06054155598394573, 0.06050191697431728, 0.06052250601351261, 0.06058858003234491, 0.060482271015644073, 0.06049950601300225, 0.06051090796245262, 0.06051829596981406, 0.06049500498920679, 0.06049543502740562, 0.06053983903257176, 0.06047438201494515, 0.06048768502660096, 0.06048106501111761, 0.060494013014249504, 0.060565521009266376, 0.06047606602078304, 0.06052797700976953, 0.0604786709882319, 0.0605286659556441, 0.060454540012869984, 0.06049964501289651, 0.06045850599184632, 0.06073225202271715, 0.0607223340193741, 0.06067829602397978, 0.06066684203688055, 0.06075203203363344, 0.06077400699723512, 0.0607363450108096, 0.06066706799902022, 0.060775924008339643]
1024	1.000000e+06	float64	4	0	3.191390e+01	3.194584e-02	2.066150e-03	3.117788e-02
# |--> timings: [0.04821154102683067, 0.038243493996560574, 0.038302464003209025, 0.03796337702078745, 0.03765077900607139, 0.03746466402662918, 0.03824108396656811, 0.03844989195931703, 0.03830601699883118, 0.037949655030388385, 0.03693351201945916, 0.03865450504235923, 0.03822530998149887, 0.03820548899238929, 0.03752651799004525, 0.03224159200908616, 0.03124017996015027, 0.031233705987688154, 0.031234359019435942, 0.031223657948430628, 0.031222033954691142, 0.03121874702628702, 0.03129739698488265, 0.031248221988789737, 0.03127002000110224, 0.031235219968948513, 0.03121806599665433, 0.0312819909886457, 0.03122469299705699, 0.031231403001584113, 0.03126543096732348, 0.031221969984471798, 0.03123986005084589, 0.031233084038831294, 0.031243197969160974, 0.03128478501457721, 0.031242526951245964, 0.03122126800008118, 0.031221636978443712, 0.031208742002490908, 0.03124143200693652, 0.031237392977345735, 0.031296817993279546, 0.031242913042660803, 0.031238636001944542, 0.031220987963024527, 0.03124521195422858, 0.031226188992150128, 0.03126719803549349, 0.031271593004930764, 0.0312385709839873, 0.031231566972564906, 0.031234350986778736, 0.031222684017848223, 0.03124270198168233, 0.03128114901483059, 0.03126488905400038, 0.031244407990016043, 0.031224094971548766, 0.03124497295357287, 0.031232632987666875, 0.031243736972101033, 0.03134259005310014, 0.031244217010680586, 0.031241388991475105, 0.031245172023773193, 0.031245534017216414, 0.031237841001711786, 0.031224106962326914, 0.03123267099726945, 0.0313388230279088, 0.031277551024686545, 0.03125031903618947, 0.031261631986126304, 0.03125234000617638, 0.03122642304515466, 0.03130996896652505, 0.031247594044543803, 0.03130375797627494, 0.03125480201561004, 0.031222451012581587, 0.03125197999179363, 0.03126360598253086, 0.031223742989823222, 0.031219744007103145, 0.03123173100175336, 0.03129978000652045, 0.03127370000584051, 0.031273628992494196, 0.03132610803004354, 0.031240178970620036, 0.03121617395663634, 0.031224164995364845, 0.031262310047168285, 0.031228512001689523, 0.031228629988618195, 0.031238200957886875, 0.03123645397135988, 0.031249252962879837, 0.03121284901862964, 0.031223699974361807, 0.031241886026691645, 0.031228700012434274, 0.03123386699007824, 0.031214573013130575, 0.03124545101309195, 0.031252315966412425, 0.03121318999910727, 0.03121541498694569, 0.03125496697612107, 0.031223547004628927, 0.031226917984895408, 0.031238725990988314, 0.03124506102176383, 0.031253142980858684, 0.031210126995574683, 0.031306276039686054, 0.031259614042937756, 0.031224010046571493, 0.031216092000249773, 0.031235369038768113, 0.031242114957422018, 0.03127061197301373, 0.031294891028665006, 0.03124236996518448, 0.031289537029806525, 0.031238355033565313, 0.031265839003026485, 0.031238725990988314, 0.031226221995893866, 0.03125871199881658, 0.031262327975127846, 0.03124093502992764, 0.031253831984940916, 0.03121107700280845, 0.031226007035002112, 0.031350532022770494, 0.03126574703492224, 0.03127034695353359, 0.03122317499946803, 0.031213892973028123, 0.031261316034942865, 0.03128419897984713, 0.031310021004173905, 0.031245804042555392, 0.0312517270212993, 0.031219924974720925, 0.03122334595536813, 0.03123362100450322, 0.031234518974088132, 0.03124628501245752, 0.0313294570078142, 0.03130833199247718, 0.03126228699693456, 0.03127793100429699, 0.031258647970389575, 0.031284101016353816, 0.03126792499097064, 0.03127298003528267, 0.031268910970538855, 0.03125095000723377, 0.031239174015354365, 0.03126660000998527, 0.03127443895209581, 0.031267318001482636, 0.03127828997094184, 0.03122948599047959, 0.031229419982992113, 0.031237798975780606, 0.03125339199323207, 0.031287373043596745, 0.031237962015438825, 0.031253886001650244, 0.031249428051523864, 0.0312864919542335, 0.0312654500012286, 0.031239443051163107, 0.03129138104850426, 0.031245430000126362, 0.03122877998976037, 0.031241960998158902, 0.031237981980666518, 0.031282356998417526, 0.031282687035854906, 0.03125621803337708, 0.03121871204348281, 0.031248682003933936, 0.03125193598680198, 0.03126571304164827, 0.03126764000626281, 0.03131796303205192, 0.031243778008501977, 0.0312423610012047, 0.031246885017026216, 0.031303103954996914, 0.0312183519708924, 0.03127034398494288, 0.031337463995441794, 0.03125655703479424, 0.031253196008037776, 0.031259710958693177, 0.03126629797043279, 0.03127127198968083, 0.031226284976582974, 0.03130133298691362, 0.031235931965056807, 0.03130881901597604, 0.031261408992577344, 0.031237830000463873, 0.03125072596594691, 0.031206512998323888, 0.031240368960425258, 0.031248238985426724, 0.031221045996062458, 0.03122136101592332, 0.031240265991073102, 0.031250300991814584, 0.031305425975006074, 0.031217125011608005, 0.031210529967211187, 0.031220717006362975, 0.03121517796535045, 0.031220638018567115, 0.031225460988935083, 0.03128103900235146, 0.031221665034536272, 0.031225741025991738, 0.03121402201941237, 0.03122741897823289, 0.0312522710300982, 0.03124441602267325, 0.03130004496779293, 0.031235083006322384, 0.031210994988214225, 0.03124355000909418, 0.031217042997013777, 0.031222479999996722, 0.03122012404492125, 0.031232185021508485, 0.031233940040692687, 0.031219338008668274, 0.031219972006510943, 0.031238795025274158, 0.031213656009640545, 0.03125689999433234, 0.031232993002049625, 0.031231877976097167, 0.03120991599280387, 0.031234402966219932, 0.031254262023139745, 0.031226556980982423, 0.03123335598502308, 0.03121936699608341, 0.03124166902853176, 0.031238377036061138, 0.031230785010848194, 0.031227350991684943, 0.031220240984112024, 0.03125812200596556, 0.031221217999700457, 0.03122197202173993, 0.03121325303800404, 0.03125954099232331, 0.031235087022650987, 0.03125157003523782, 0.031243300007190555, 0.031233741028700024, 0.031204005994368345, 0.031234566995408386, 0.031224307022057474, 0.03130904899444431, 0.0312694400199689, 0.03882949898252264, 0.0363510680035688, 0.03642189298989251, 0.03858426900114864, 0.0363967270241119, 0.03639787598513067, 0.03815537301125005, 0.038167117978446186, 0.037732078053522855, 0.03740621800534427, 0.037750461022369564, 0.03862098301760852, 0.03780200699111447, 0.03782490000594407, 0.03733819397166371, 0.03715275600552559, 0.03808105399366468, 0.03801382298115641, 0.03712115896632895, 0.03776096599176526, 0.038027563015930355, 0.038175541965756565, 0.037700509012211114, 0.03727742499904707, 0.03805957001168281, 0.03807728900574148, 0.038336332014296204, 0.03772925998782739, 0.038119825010653585, 0.037348668032791466, 0.03812998195644468, 0.038562767032999545, 0.03855413896963, 0.03738472500117496, 0.037444116023834795, 0.03860619099577889, 0.038171308988239616, 0.03788596496451646, 0.038278159976471215, 0.03772061300696805, 0.03859713301062584, 0.03769778000423685, 0.0373540369910188, 0.03755477198865265, 0.03806269500637427, 0.03815609903540462, 0.03777735598850995, 0.0372055770130828, 0.037183840991929173, 0.038895460951607674, 0.03841194894630462, 0.03753911895910278, 0.03149523603497073, 0.031203382008243352, 0.031212370027787983, 0.031200821977108717, 0.031243230041582137, 0.03120718098944053, 0.031219992029946297, 0.03119468002114445, 0.03121144202305004, 0.031238005962222815, 0.031286768964491785, 0.03120791696710512, 0.031208626984152943, 0.031202058016788214, 0.03123082296224311, 0.031209678039886057, 0.03118991997325793, 0.0312574629788287, 0.031205707986373454, 0.0312385389697738, 0.0311915340134874, 0.031206508981995285, 0.0312144790077582, 0.031202238984405994, 0.0313209819723852, 0.03121593000832945, 0.031245835009030998, 0.031209620996378362, 0.031199430988635868, 0.031197775970213115, 0.031235094007570297, 0.031185020983684808, 0.031192113005090505, 0.031185297993943095, 0.03120619204128161, 0.03121882997220382, 0.031191734015010297, 0.031193495029583573, 0.031195365998428315, 0.03119096899172291, 0.031203278980683535, 0.03118997300043702, 0.031193141010589898, 0.031200703990180045, 0.033834200992714614, 0.03733719000592828, 0.03881377598736435, 0.03822496999055147, 0.0379739860072732, 0.039162189001217484, 0.037223995954263955, 0.03795725601958111, 0.03805188200203702, 0.03801760700298473, 0.03785326605429873, 0.03834107401780784, 0.03847831301391125, 0.03125197999179363, 0.031246511032804847, 0.031212853966280818, 0.0312399510294199, 0.031335934007074684, 0.031218142015859485, 0.03121640399331227, 0.031212630041409284, 0.031202402024064213, 0.031211546971462667, 0.031222813006024808, 0.03120531199965626, 0.031462583981920034, 0.031258425035048276, 0.03123797196894884, 0.031220404023770243, 0.031210098008159548, 0.031225370010361075, 0.03125471598468721, 0.031227332015987486, 0.03122222697129473, 0.031222222023643553, 0.031206331041175872, 0.0312074989778921, 0.03122359700500965, 0.03126821800833568, 0.031219249009154737, 0.03121018799720332, 0.031222118996083736, 0.031214180984534323, 0.031212160014547408, 0.031222056015394628, 0.031217678973916918, 0.03123766800854355, 0.031222077028360218, 0.031217976997140795, 0.031220556003972888, 0.031200957018882036, 0.031233217974659055, 0.031210319022648036, 0.0312206230009906, 0.031220646982546896, 0.031219358032103628, 0.031219564960338175, 0.03124045702861622, 0.031263003998901695, 0.03121708199614659, 0.031221741985064, 0.031214769056532532, 0.0312167729716748, 0.03132088604616001, 0.03123215102823451, 0.031212253030389547, 0.0312315360060893, 0.03125214501051232, 0.03122294502099976, 0.031235464033670723, 0.031242268974892795, 0.03126924898242578, 0.031219401978887618, 0.031209011969622225, 0.03121432999614626, 0.031230953987687826, 0.031232438050210476, 0.031215107010211796, 0.031274198030587286, 0.03120679798303172, 0.0312732849852182, 0.03125177399488166, 0.031226392020471394, 0.03122407797491178, 0.03121918300166726, 0.031262168020475656, 0.031233304005581886, 0.031221095006912947, 0.031227545987349004, 0.031227270024828613, 0.031199871038552374, 0.03135554201435298, 0.031228445004671812, 0.03126962902024388, 0.031197590986266732, 0.03123608499299735, 0.031192187045235187, 0.031205893028527498, 0.03126121900277212, 0.031215708004310727, 0.031202671001665294, 0.031230647990014404, 0.031226705003064126, 0.031194403010886163, 0.031210016983095556, 0.03122809698106721, 0.031206202984321862, 0.031193909991998225, 0.031211142020765692, 0.03119300800608471, 0.031202210986521095, 0.0312057490227744, 0.031198757991660386, 0.03120825201040134, 0.03119269898161292, 0.03122728900052607, 0.03121460397960618, 0.031186289968900383, 0.03121596697019413, 0.031213903974276036, 0.03121080796699971, 0.0312595900031738, 0.031206496991217136, 0.031199508986901492, 0.031177875003777444, 0.031241742020938545, 0.031204957980662584, 0.031204667000565678, 0.031202863960061222, 0.031205689010675997, 0.031204355997033417, 0.03120842098724097, 0.031236417999025434, 0.031243768986314535, 0.031208099040668458, 0.031207912019453943, 0.03119051002431661, 0.031218341027852148, 0.031205954030156136, 0.031209976004902273, 0.031196811993140727, 0.03122760495170951, 0.031188993016257882, 0.031200729950796813, 0.03126538702053949, 0.031260660965926945, 0.03120073804166168, 0.03120477101765573, 0.0311838670168072, 0.031211977009661496, 0.031191136047709733, 0.03118942299624905, 0.031245328951627016, 0.03121697105234489, 0.031208530999720097, 0.03121270699193701, 0.03126469103153795, 0.031240142008755356, 0.03118890302721411, 0.031219205004163086, 0.031216098985169083, 0.031196514959447086, 0.03120221704011783, 0.03120539098745212, 0.031194542010780424, 0.031240251031704247, 0.031204919971060008, 0.031210742017719895, 0.031213949958328158, 0.031245765974745154, 0.031199226970784366, 0.031208413012791425, 0.03121799195650965, 0.03121235902654007, 0.031200641009490937, 0.031186090025585145, 0.03121009998722002, 0.03119558101752773, 0.031209025997668505, 0.031228662002831697, 0.03121802903478965, 0.03119468904333189, 0.031185669009573758, 0.03118612803518772, 0.03120526601560414, 0.031212058966048062, 0.031209174951072782, 0.031185251951683313, 0.03121073398506269, 0.03120040998328477, 0.031196973053738475, 0.031203054008074105, 0.03125484398333356, 0.031217906973324716, 0.031207060033921152, 0.031205300998408347, 0.03122126602102071, 0.031202300044242293, 0.031199466029647738, 0.03122220898512751, 0.031204048020299524, 0.031213271024171263, 0.031224154052324593, 0.031218948017340153, 0.03119048004737124, 0.031208457017783076, 0.031217612966429442, 0.031192254973575473, 0.031245599035173655, 0.031227148021571338, 0.032876474026124924, 0.03840523801045492, 0.037681570975109935, 0.03748114197514951, 0.03816440101945773, 0.03820074402028695, 0.038254438957665116, 0.03851286805002019, 0.03692273300839588, 0.03860044799512252, 0.03920157899847254, 0.03901536000194028, 0.03863457398256287, 0.03853092005010694, 0.03739536600187421, 0.03758458996890113, 0.03852187399752438, 0.03847364196553826, 0.03781458898447454, 0.0373940080171451, 0.03787726699374616, 0.038164853991474956, 0.03838303202064708, 0.03762869699858129, 0.03735520300688222, 0.03825417999178171, 0.03805873799137771, 0.03790614998433739, 0.03126949199941009, 0.031267524987924844, 0.03128878504503518, 0.031241821008734405, 0.03126641898415983, 0.03126685996539891, 0.03124665899667889, 0.031232382985763252, 0.03122381999855861, 0.031320408976171166, 0.031240347016137093, 0.031243719975464046, 0.031228473992086947, 0.031238045019563287, 0.03124479396501556, 0.03122210898436606, 0.03125229099532589, 0.031245744961779565, 0.03122771199559793, 0.031222363002598286, 0.03122107603121549, 0.031258963979780674, 0.03123233502265066, 0.03124896000372246, 0.031216084957122803, 0.0312279179925099, 0.03123443596996367, 0.031231993983965367, 0.031248695973772556, 0.031381480977870524, 0.03124406299320981, 0.031241370015777647, 0.031240367970895022, 0.03126040298957378, 0.03123419202165678, 0.031220818986184895, 0.03125902102328837, 0.031273924047127366, 0.031240957032423466, 0.031233654008246958, 0.03123373701237142, 0.03126565500861034, 0.03121765301330015, 0.031220862991176546, 0.031242098018992692, 0.031237376970238984, 0.0312259680358693, 0.031225413957145065, 0.03125157603062689, 0.03125149797415361, 0.03123861300991848, 0.031229023006744683, 0.031243343953974545, 0.031247832986991853, 0.031229390006046742, 0.031218182994052768, 0.03127056796802208, 0.031240571988746524, 0.031224815000314265, 0.03123022598447278, 0.0312342059914954, 0.0312331150053069, 0.0312542769825086, 0.031219596974551678, 0.03124443202978, 0.031248548009898514, 0.03127918497193605, 0.031216431001666933, 0.031226966995745897, 0.03129975701449439, 0.03127291798591614, 0.031236690003424883, 0.031220655015204102, 0.03123207198223099, 0.03121523099252954, 0.03123066999251023, 0.03125929302768782, 0.031238599040079862, 0.031235211004968733, 0.031238735013175756, 0.03124195901909843, 0.03126064199022949, 0.031225624028593302, 0.03129155398346484, 0.031228156993165612, 0.031266032019630075, 0.031242194992955774, 0.031248648010659963, 0.03123262000735849, 0.03129780001472682, 0.031234119029249996, 0.031250202970113605, 0.031308435020036995, 0.03126731503289193, 0.031240064010489732, 0.031243042030837387, 0.031238769995979965, 0.031231864006258547, 0.03126468003029004, 0.031226777005940676, 0.031233435031026602, 0.031413360964506865, 0.031252277025487274, 0.03127605700865388, 0.031194735958706588, 0.031186193984467536, 0.031205425038933754, 0.03119354700902477, 0.031187565007712692, 0.031188640045002103, 0.031223659054376185, 0.03122309799073264, 0.031207756022922695, 0.031258257979061455, 0.03119120397605002, 0.03119111998239532, 0.031217483046930283, 0.031240115000400692, 0.03121064300648868, 0.031216011964716017, 0.03120866703102365, 0.031215224997140467, 0.03129297698615119, 0.031267019046936184, 0.031206763989757746, 0.031238425988703966, 0.03119172598235309, 0.03129661700222641, 0.031213070964440703, 0.031230960972607136, 0.03122213901951909, 0.031247381994035095, 0.031203616003040224, 0.031238002993632108, 0.031223342986777425, 0.031203960010316223, 0.03123689501080662, 0.03122322296258062, 0.031219114956911653, 0.031213512003887445, 0.031231944973114878, 0.03122190001886338, 0.031211200985126197, 0.031223013007547706, 0.03122063202317804, 0.03122891503153369, 0.031195752962958068, 0.031218882009852678, 0.03122050000820309, 0.031238947005476803, 0.031230421038344502, 0.03124293900327757, 0.031238502997439355, 0.031224859005305916, 0.031213716021738946, 0.03124980698339641, 0.031246139958966523, 0.031343448034022, 0.03118932305369526, 0.03119126398814842, 0.031202177982777357, 0.03120750398375094, 0.031190956011414528, 0.03122637001797557, 0.03125167702091858, 0.031272452033590525, 0.03125050803646445, 0.03126247401814908, 0.031267324986401945, 0.031245407997630537, 0.031253326043952256, 0.031229941989295185, 0.031228122010361403, 0.031246456026565284, 0.031242177996318787, 0.031245470978319645, 0.03123570402385667, 0.03131218795897439, 0.03125208895653486, 0.031235703034326434, 0.031228788022417575, 0.03126794099807739, 0.031220558972563595, 0.031212442030664533, 0.031226972001604736, 0.03125497198197991, 0.031229333020746708, 0.031223645026329905, 0.031241925957147032, 0.03122964798239991, 0.0312546769855544, 0.03128720202948898, 0.031247288978192955, 0.03125831199577078, 0.03121610003290698, 0.03122990095289424, 0.03122746100416407, 0.03127356001641601, 0.03122537600575015, 0.031234186957590282, 0.031230447988491505, 0.03125148196704686, 0.031222279008943588, 0.031212232948746532, 0.031282729003578424, 0.031240599986631423, 0.03121698199538514, 0.031236149021424353, 0.03123749600490555, 0.03123758500441909, 0.03128798399120569, 0.03125241497764364, 0.031238601019140333, 0.03122822701698169, 0.03122987598180771, 0.03125754900975153, 0.03130576899275184, 0.031271188985556364, 0.031245007005054504, 0.031233939982485026, 0.0313022619811818, 0.031276239024009556, 0.03123769402736798, 0.03124591603409499, 0.031242995988577604, 0.03127281297929585, 0.031235996983014047, 0.031232365989126265, 0.031229153973981738, 0.031236912996973842, 0.03123387898085639, 0.031278972979635, 0.03121639200253412, 0.031236228998750448, 0.031244076031725854, 0.03123797499574721, 0.031230905035044998, 0.031240226002410054, 0.031240743002854288, 0.031234235037118196, 0.031224433972965926, 0.031236501992680132, 0.03125707898288965, 0.031258861999958754, 0.031249054009094834, 0.031263739976566285, 0.03124015999492258, 0.03125367604661733, 0.031223325000610203, 0.031221095996443182, 0.03124019003007561, 0.03130485600559041, 0.031222425983287394, 0.031234684051014483, 0.031232577050104737, 0.0312779939849861, 0.0312372199841775, 0.03129530797014013, 0.03126899496419355, 0.031234354013577104, 0.031229203974362463, 0.03122916305437684, 0.03124908299650997, 0.031234388996381313, 0.031285837991163135, 0.031242135039065033, 0.031248814018908888, 0.031233623973093927, 0.031230062013491988, 0.031217361974995583, 0.031219681026414037, 0.031241010990925133, 0.031248613027855754, 0.031226572988089174, 0.03122579597402364, 0.031224934034980834, 0.031221132026985288, 0.031219904019962996, 0.031225599988829345, 0.03123744297772646, 0.031202720012515783, 0.03121758601628244, 0.0312460670247674, 0.03121269098483026, 0.031221279001329094, 0.031248893006704748, 0.031221234996337444, 0.031218178977724165, 0.031222961959429085, 0.03121374500915408, 0.031212830974254757, 0.031251313048414886, 0.031252292974386364, 0.03125378803815693, 0.031247602018993348, 0.031235889007803053, 0.03123162197880447, 0.031221535988152027, 0.03128078603185713, 0.031204271013848484, 0.031233126996085048, 0.031221429992001504, 0.031201444973703474, 0.031218995980452746, 0.031236940994858742, 0.031216699979268014, 0.03121804300462827, 0.03121046698652208, 0.031199876044411212, 0.031238463008776307, 0.031187007029075176, 0.03126946900738403, 0.031224803009536117, 0.031225486018229276, 0.03121359000215307, 0.03122863598400727, 0.031208735948894173, 0.03123543900437653, 0.031214526039548218, 0.03125280898530036, 0.0312359289964661, 0.031234785972628742, 0.031225025944877416, 0.031222473015077412, 0.03121560299769044, 0.0312649259576574, 0.03121651301626116, 0.03122465097112581, 0.031239010975696146, 0.031200616038404405, 0.031204510014504194, 0.03123074898030609, 0.031243931967765093, 0.031251137028448284, 0.031218738993629813, 0.031224453006871045, 0.031232658016961068, 0.031226223974954337, 0.031220435979776084, 0.031228843959979713, 0.031212930975016207, 0.03124026901787147, 0.031208556960336864, 0.031234439986292273, 0.031228963984176517, 0.031243820034433156, 0.03121990105137229, 0.031208503991365433, 0.03127599699655548, 0.031279911985620856, 0.031232643988914788, 0.031218049000017345, 0.03122363396687433, 0.031236710026860237, 0.031201291014440358, 0.031206494953949004, 0.03126859600888565, 0.031233610003255308, 0.031265327997971326, 0.031224954989738762, 0.031220962991937995, 0.031238830997608602, 0.03121308801928535, 0.031220368982758373, 0.03119561297353357, 0.03128610900603235, 0.03121059399563819, 0.03121616505086422, 0.031229782034642994, 0.031229772954247892, 0.03121619502780959, 0.03121157904388383, 0.03125778696266934, 0.03123451001010835, 0.031202870013657957, 0.0312226889654994, 0.031192748981993645, 0.03122025402262807, 0.03125209495192394, 0.03122785297455266, 0.0312104020267725, 0.03121892100898549, 0.031243975972756743, 0.031222030986100435, 0.03120615502120927, 0.03123195405350998, 0.0312655660090968, 0.031238041003234684, 0.031244348967447877, 0.031254206027369946, 0.031235204951371998, 0.031211843015626073, 0.03126551100285724, 0.031225863960571587]
1024	1.000000e+06	float64	6	0	2.508538e+01	2.511049e-02	1.422622e-03	2.152685e-02
# |--> timings: [0.033323787967674434, 0.028378443035762757, 0.02836605900665745, 0.028658884984906763, 0.028710799000691622, 0.028593886992894113, 0.02867987100034952, 0.028496576007455587, 0.02852428302867338, 0.028567893023137003, 0.028649338986724615, 0.028699103044345975, 0.028620882018003613, 0.028611241024918854, 0.028752715967129916, 0.028389179962687194, 0.02841383998747915, 0.02859229501336813, 0.028674934001173824, 0.02850865898653865, 0.02856958599295467, 0.028643906000070274, 0.02561969100497663, 0.02530681499047205, 0.025659120990894735, 0.025267880002502352, 0.025345125992316753, 0.025575675012078136, 0.02569473796756938, 0.02516013302374631, 0.02520507003646344, 0.025363409018609673, 0.025734057009685785, 0.025744471000507474, 0.025221442978363484, 0.025901424000039697, 0.025306818017270416, 0.0254560659523122, 0.025255410990212113, 0.025789870007429272, 0.025416322983801365, 0.025359045015648007, 0.025376046949531883, 0.025359913997817785, 0.029288730991538614, 0.026538360049016774, 0.025330303004011512, 0.025863629998639226, 0.025340002961456776, 0.025791951979044825, 0.025117855984717607, 0.025442926038522273, 0.026365335972514004, 0.025329365045763552, 0.02559918601764366, 0.02504423400387168, 0.02544037695042789, 0.02535655302926898, 0.025401211983989924, 0.02530406799633056, 0.025383307016454637, 0.02515587001107633, 0.02578886999981478, 0.02537795202806592, 0.025347989983856678, 0.025574969011358917, 0.02531127695692703, 0.025729452958330512, 0.02623397100251168, 0.025723891973029822, 0.02544210699852556, 0.025306568946689367, 0.025904168956913054, 0.025305952003691345, 0.025629825016949326, 0.02538723300676793, 0.026043213962111622, 0.025494838017039, 0.02594248397508636, 0.0254282679525204, 0.02538693801034242, 0.02552761900005862, 0.02544509299332276, 0.025664401007816195, 0.0252366479835473, 0.026705896016210318, 0.024774605000857264, 0.025036928011104465, 0.02538132102927193, 0.025680308986920863, 0.025430957961361855, 0.025251796992961317, 0.02594776701880619, 0.02514768298715353, 0.02522948698606342, 0.025369661976583302, 0.025519007991533726, 0.025400376005563885, 0.025673925003502518, 0.025530202023219317, 0.025565933028701693, 0.026489882031455636, 0.021752463013399392, 0.021556747960858047, 0.022350083047058433, 0.02840428100898862, 0.02845421602251008, 0.02826665702741593, 0.02851205097977072, 0.032263141009025276, 0.025287820026278496, 0.025740692974068224, 0.025386829976923764, 0.025312179001048207, 0.02574897004524246, 0.025354672980029136, 0.025639796047471464, 0.025380644015967846, 0.026904813013970852, 0.025109178968705237, 0.025509956991299987, 0.025320116023067385, 0.02518139296444133, 0.02590223803417757, 0.025378530961461365, 0.02524727798299864, 0.025265931035391986, 0.025851878977846354, 0.02533071197103709, 0.025257645989768207, 0.02536841598339379, 0.025692949013318866, 0.025356867990922183, 0.02524153597187251, 0.02580582199152559, 0.025109792011789978, 0.025523051037453115, 0.025290008983574808, 0.02539635798893869, 0.02509917999850586, 0.02552600100170821, 0.02528037002775818, 0.025909808988217264, 0.02550351101672277, 0.025301298999693245, 0.025832487968727946, 0.025244907999876887, 0.025530248996801674, 0.02544025401584804, 0.025800726027227938, 0.02534328296314925, 0.025804318021982908, 0.025091725983656943, 0.025690338981803507, 0.025432886963244528, 0.02522021101322025, 0.02567570796236396, 0.025348940980620682, 0.025853270024526864, 0.025313964986708015, 0.025846009026281536, 0.02530050801578909, 0.025309477001428604, 0.025163493992295116, 0.02531270100735128, 0.02589506097137928, 0.025224388984497637, 0.026715417043305933, 0.025215870002284646, 0.025857067957986146, 0.025086306035518646, 0.02534078003372997, 0.02531059499597177, 0.02541616599773988, 0.025786487036384642, 0.02556512603769079, 0.025827541016042233, 0.02547665499150753, 0.02575979195535183, 0.02540160098578781, 0.02540467499056831, 0.02543055103160441, 0.025282645015977323, 0.02589936600998044, 0.02620100905187428, 0.025497517955955118, 0.025299988978076726, 0.025819292990490794, 0.025067217997275293, 0.02513805200578645, 0.025808343954849988, 0.025430701032746583, 0.026406160031910986, 0.025417122000362724, 0.02542854903731495, 0.025347484042868018, 0.02529924496775493, 0.02520904701668769, 0.02552376000676304, 0.0254198579932563, 0.02543774404330179, 0.025748842977918684, 0.02520017500501126, 0.025306510040536523, 0.025290707009844482, 0.02595905598718673, 0.025184620986692607, 0.02532326296204701, 0.025926258007530123, 0.025367685011588037, 0.025357295002322644, 0.025190533022396266, 0.02576488198246807, 0.0252436000155285, 0.025799688999541104, 0.025213207001797855, 0.025468808016739786, 0.02615572203649208, 0.02528468699892983, 0.02515117498114705, 0.0252560040098615, 0.025296824984252453, 0.025344988971482962, 0.025354654993861914, 0.025163161975797266, 0.026048545027151704, 0.025163143989630044, 0.02578833798179403, 0.02520178898703307, 0.02538327599177137, 0.02562306897016242, 0.025260048976633698, 0.025293261045590043, 0.025268100027460605, 0.025733182032126933, 0.025190895015839487, 0.025335728016216308, 0.025139169010799378, 0.026091153034940362, 0.025103355990722775, 0.025483412959147245, 0.025700379977934062, 0.02550278598209843, 0.025879504974000156, 0.02531206200364977, 0.0255289240158163, 0.025359947991091758, 0.025393682008143514, 0.025145077030174434, 0.025868201977573335, 0.02647545502986759, 0.025362716987729073, 0.02603120601270348, 0.02546250802697614, 0.025410151050891727, 0.02533594804117456, 0.025976529985200614, 0.025336704042274505, 0.025923898036126047, 0.02568980702199042, 0.025353051954880357, 0.026400149043183774, 0.025412242976017296, 0.025792914966586977, 0.025047941016964614, 0.02581202599685639, 0.025274140993133187, 0.025298415042925626, 0.0257637650356628, 0.025314071972388774, 0.025791925960220397, 0.025211521016899496, 0.025419329991564155, 0.025359969993587583, 0.0260038580163382, 0.025304310023784637, 0.025330414006020874, 0.025892100005876273, 0.025272406986914575, 0.025303194008301944, 0.02535123098641634, 0.026423358009196818, 0.026063255965709686, 0.025724711013026536, 0.025486244005151093, 0.025366007001139224, 0.0253252109978348, 0.02520134299993515, 0.025982385966926813, 0.025229217018932104, 0.0258287470205687, 0.02622679201886058, 0.02524853200884536, 0.025221864983905107, 0.02529751299880445, 0.02547481097280979, 0.025218220020178705, 0.025290685007348657, 0.025281172012910247, 0.025917960971128196, 0.025151769048534334, 0.025600618973840028, 0.025340162974316627, 0.025422470993362367, 0.02511426800629124, 0.025132616981863976, 0.025483754987362772, 0.02606571896467358, 0.02574211300816387, 0.025162936944980174, 0.025509091035928577, 0.025394405995029956, 0.02540484699420631, 0.025368835020344704, 0.02576913795201108, 0.025572896003723145, 0.026411436963826418, 0.025413515977561474, 0.025242934993002564, 0.02581164601724595, 0.025122900027781725, 0.02542776899645105, 0.025458725984208286, 0.025370247021783143, 0.02648190996842459, 0.025253081985283643, 0.02608893596334383, 0.025188602041453123, 0.025369559007231146, 0.025502871023491025, 0.026027686020825058, 0.025133070012088865, 0.02530018996912986, 0.02565413701813668, 0.024081187963020056, 0.02511190698714927, 0.02538616699166596, 0.025619361025746912, 0.025332564022392035, 0.025622011977247894, 0.02579390798928216, 0.02576678601326421, 0.0253994669765234, 0.025400371989235282, 0.025597005034796894, 0.025476142996922135, 0.02575800201157108, 0.025341499946080148, 0.02638055896386504, 0.025311940000392497, 0.02558917202986777, 0.025482350029051304, 0.025477836024947464, 0.026616014016326517, 0.02529503800906241, 0.026080050971359015, 0.025652792013715953, 0.02633185195736587, 0.02574033400742337, 0.025273728999309242, 0.025469704996794462, 0.025348183000460267, 0.025422992010135204, 0.025156704999972135, 0.025575593987014145, 0.025433701986912638, 0.025443190010264516, 0.025083531974814832, 0.025500466988887638, 0.025521467032376677, 0.025317104998975992, 0.02566263300832361, 0.025384491018485278, 0.025404754967894405, 0.025134775962214917, 0.025586026022210717, 0.025329886993858963, 0.025657521036919206, 0.025492554996162653, 0.025357761012855917, 0.02520311501575634, 0.02606575802201405, 0.025917678023688495, 0.02526807296089828, 0.025564623007085174, 0.02514465100830421, 0.02584111102623865, 0.02506564697250724, 0.025453959009610116, 0.025573080987669528, 0.026154571038205177, 0.02544893801677972, 0.025217331014573574, 0.025416516000404954, 0.025292511039879173, 0.025569684978108853, 0.025385629036463797, 0.025634377961978316, 0.026125483971554786, 0.0254269820288755, 0.026411746977828443, 0.025188766012433916, 0.02582546102348715, 0.02514157397672534, 0.025755929003935307, 0.025056387996301055, 0.025440207973588258, 0.025439886027015746, 0.025393808027729392, 0.026103883981704712, 0.02542301098583266, 0.025316360988654196, 0.025366540998220444, 0.02580170100554824, 0.025735924020409584, 0.025543073017615825, 0.02580216299975291, 0.02521873003570363, 0.0257517279824242, 0.02537465700879693, 0.025847029988653958, 0.025139497010968626, 0.026322585006710142, 0.025495856010820717, 0.02540730102919042, 0.025528333033435047, 0.025332351040560752, 0.025444396014790982, 0.025261596019845456, 0.025428491993807256, 0.025220409035682678, 0.02646637399448082, 0.025353576987981796, 0.025353759992867708, 0.02594063401920721, 0.025249394995626062, 0.026051860011648387, 0.02532443800009787, 0.025816906010732055, 0.026431595964822918, 0.02530162502080202, 0.025382247986271977, 0.02528145001269877, 0.025807331956457347, 0.02521072595845908, 0.025606050970964134, 0.025114557007327676, 0.02584487502463162, 0.025181526958476752, 0.02538621099665761, 0.025168207997921854, 0.025295268977060914, 0.02544737095013261, 0.02527629805263132, 0.025801382027566433, 0.025368650967720896, 0.02523475105408579, 0.025348665949422866, 0.02548164501786232, 0.025108891015406698, 0.025364182016346604, 0.02508450497407466, 0.025654259021393955, 0.025576393003575504, 0.021971528010908514, 0.021563454996794462, 0.0215856860158965, 0.021541898022405803, 0.021544976974837482, 0.021554626990109682, 0.021567257004790008, 0.021545397001318634, 0.021541327005252242, 0.02288764697732404, 0.021548576012719423, 0.021544112998526543, 0.021547428972553462, 0.02163406799081713, 0.02154313202481717, 0.021538551023695618, 0.021535219973884523, 0.021539162029512227, 0.021536219981499016, 0.024030635016970336, 0.021586858027148992, 0.021538442000746727, 0.021558688953518867, 0.021559194952715188, 0.02155388903338462, 0.0215683410060592, 0.0215581149677746, 0.0215579149662517, 0.02259846095694229, 0.021571965946350247, 0.021556593012064695, 0.021611166012007743, 0.021569503005594015, 0.021556234976742417, 0.021547843993175775, 0.021534393017645925, 0.0215736809768714, 0.021562726004049182, 0.024649263999890536, 0.025266800017561764, 0.02550685702590272, 0.02514540997799486, 0.02190844703000039, 0.02156268199905753, 0.021550444012973458, 0.021556799008976668, 0.02155433699954301, 0.024622049008030444, 0.025044709036592394, 0.025159002980217338, 0.025776376016438007, 0.02507806703215465, 0.02524005400482565, 0.02578542596893385, 0.025326595990918577, 0.026134109997656196, 0.025275186984799802, 0.025280373985879123, 0.025096272001974285, 0.025299096014350653, 0.025059511011932045, 0.02535081497626379, 0.025173420959617943, 0.025974631018470973, 0.02652509999461472, 0.0252037689788267, 0.025280666013713926, 0.025174176029395312, 0.02526850299909711, 0.02509739203378558, 0.02545411401661113, 0.025106024055276066, 0.025608190975617617, 0.02499939000699669, 0.02528055402217433, 0.025517890986520797, 0.025334170029964298, 0.025443780003115535, 0.025329007010441273, 0.025336002989206463, 0.025201849988661706, 0.02581185899907723, 0.02525796100962907, 0.02523187198676169, 0.025273065024521202, 0.025877673004288226, 0.02543446299387142, 0.02526805200614035, 0.026044167985673994, 0.02531590301077813, 0.025290302000939846, 0.025152048969175667, 0.025682614010293037, 0.0250855969497934, 0.025290880992542952, 0.025172761001158506, 0.02606238896260038, 0.025157136959023774, 0.025324833986815065, 0.025211522995959967, 0.025365801993757486, 0.025650629017036408, 0.025251169048715383, 0.025330130010843277, 0.025219692033715546, 0.026673292042687535, 0.02506448799977079, 0.025722834980115294, 0.025348370021674782, 0.025466826977208257, 0.025063809007406235, 0.025477927003521472, 0.026079583971295506, 0.025203877012245357, 0.02315903699491173, 0.021555680024903268, 0.021555674029514194, 0.021556678984779865, 0.021566362003795803, 0.02153018699027598, 0.021545922034420073, 0.02154640795197338, 0.022061889001633972, 0.02243755600648001, 0.021536324988119304, 0.021550307981669903, 0.021548941964283586, 0.021544039016589522, 0.021537153981626034, 0.02153602597536519, 0.021548580029048026, 0.02153766102856025, 0.02318073302740231, 0.021572084981016815, 0.021559555956628174, 0.021531439968384802, 0.0215517160249874, 0.021533501043450087, 0.021559515967965126, 0.021617799997329712, 0.021552496997173876, 0.021570464014075696, 0.023612296965438873, 0.02155933401081711, 0.02155367302475497, 0.021595429978333414, 0.021546812960878015, 0.021539400971960276, 0.021553838974796236, 0.02153751498553902, 0.021559813001658767, 0.022621890006121248, 0.02160172100411728, 0.02157207200070843, 0.02154904796043411, 0.021571835968643427, 0.021554694045335054, 0.021561335015576333, 0.02155631297500804, 0.02155037404736504, 0.021556292020250112, 0.023739429016131908, 0.02527933701639995, 0.026055837981402874, 0.025341000000480562, 0.025758897012565285, 0.02548045798903331, 0.025404218991752714, 0.025675828976090997, 0.025962215033359826, 0.02598935697460547, 0.025111523980740458, 0.025352176977321506, 0.025039052008651197, 0.02539627399528399, 0.02516564802499488, 0.025579773006029427, 0.025281361944507807, 0.02641754294745624, 0.025806627003476024, 0.02514891797909513, 0.026047858002129942, 0.025131933973170817, 0.02579806698486209, 0.025042644003406167, 0.025499888986814767, 0.02558011800283566, 0.025377509999088943, 0.02644127799430862, 0.025518100010231137, 0.025273678998928517, 0.025298577966168523, 0.02531332802027464, 0.025260226044338197, 0.02559962699888274, 0.02531451202230528, 0.025295371015090495, 0.02202992798993364, 0.021589127951301634, 0.0215550500433892, 0.021549196040723473, 0.02154317998792976, 0.02154443203471601, 0.022411993006244302, 0.021643340005539358, 0.02157582202926278, 0.02154535095905885, 0.021566815965343267, 0.021592643985059112, 0.0216037780046463, 0.02156112703960389, 0.021567517949733883, 0.021557644999120384, 0.023057683021761477, 0.02154956298181787, 0.02154205198166892, 0.021551587036810815, 0.021561990026384592, 0.021573232021182775, 0.021526854019612074, 0.02154019003501162, 0.02153869002358988, 0.021548293996602297, 0.024521774030290544, 0.025318055995739996, 0.025365896988660097, 0.025421763013582677, 0.025359759980347008, 0.025345507019665092, 0.025215976987965405, 0.025719859986566007, 0.025667742011137307, 0.025785584992263466, 0.02509457798441872, 0.02611835702555254, 0.02510939200874418, 0.025268641009461135, 0.025569685036316514, 0.02542378200450912, 0.026052114029880613, 0.025254457956179976, 0.02542342501692474, 0.02532275702105835, 0.025750208005774766, 0.02542836597422138, 0.02580622903769836, 0.025212373002432287, 0.025372927950229496, 0.026741170964669436, 0.025175937043968588, 0.025573351013008505, 0.025416907970793545, 0.025644694978836924, 0.025512937980238348, 0.02549857198027894, 0.02538490097504109, 0.025948385999072343, 0.02570889500202611, 0.02511226001661271, 0.025345030007883906, 0.025367898982949555, 0.025563611008692533, 0.025212014967110008, 0.02533208701061085, 0.025126528984401375, 0.025142966012936085, 0.0255736910039559, 0.02520894998451695, 0.02563830401049927, 0.02541751804528758, 0.025807868980336934, 0.025184238969814032, 0.026493693003430963, 0.02534627600107342, 0.025371965020895004, 0.025527099962346256, 0.025485543999820948, 0.02545199397718534, 0.02532915200572461, 0.025798187009058893, 0.02582512894878164, 0.02574400301091373, 0.02511495497310534, 0.025303025031462312, 0.025257444998715073, 0.025233468040823936, 0.025355096033308655, 0.025193478970322758, 0.025428631983231753, 0.02634499699342996, 0.025377435027621686, 0.025305009039584547, 0.025840255024377257, 0.0253641179879196, 0.025192973960656673, 0.02555377100361511, 0.02534324798034504, 0.025681347004137933, 0.025262238981667906, 0.02535931597230956, 0.025272207043599337, 0.02547862200299278, 0.025087670946959406, 0.02566433500032872, 0.025259061018005013, 0.02588364400435239, 0.025346707028802484, 0.025263774034101516, 0.025423847953788936, 0.02530828700400889, 0.025491053995210677, 0.02541826304513961, 0.025719135999679565, 0.025784906989429146, 0.025666776986327022, 0.025307089963462204, 0.025350924988742918, 0.02571873797569424, 0.025308649986982346, 0.025920813030097634, 0.02516967401606962, 0.025400654005352408, 0.026490460033528507, 0.025338125007692724, 0.025443878956139088, 0.025120766018517315, 0.025158866017591208, 0.025250405014958233, 0.025382554973475635, 0.025138907018117607, 0.026098282949533314, 0.025340607040561736, 0.02584927895804867, 0.025658724014647305, 0.02539364795666188, 0.02536078100092709, 0.02544225100427866, 0.025404770975001156, 0.02553873398574069, 0.02520491898758337, 0.02508996002143249, 0.025387350004166365, 0.025076222023926675, 0.026096317975316197, 0.025083912012632936, 0.025280312984250486, 0.025965809996705502, 0.025318093015812337, 0.02532406902173534, 0.02525115298340097, 0.025311322999186814, 0.02517162699950859, 0.02534044301137328, 0.02515797398518771, 0.026171277044340968, 0.026489556999877095, 0.025290880003012717, 0.025287497031968087, 0.02437150100013241, 0.02514986298047006, 0.02521579497260973, 0.025577552034519613, 0.02529368596151471, 0.025474919006228447, 0.025253749976400286, 0.02547074796166271, 0.025234011991415173, 0.025855511019472033, 0.025474263995420188, 0.025394523981958628, 0.02538159501273185, 0.02602872299030423, 0.02560235298005864, 0.025219795003067702, 0.025622084038332105, 0.025390247988980263, 0.02575674996478483, 0.025035739003214985, 0.025225297024007887, 0.02560310100670904, 0.02643132401863113, 0.025324627000372857, 0.025269037985708565, 0.025381888961419463, 0.025118058023508638, 0.02539456501835957, 0.025299904053099453, 0.025368717033416033, 0.02511142601724714, 0.02535792300477624, 0.02525024500209838, 0.025854156003333628, 0.0251256360206753, 0.025198926974553615, 0.025316706974990666, 0.025224449986126274, 0.025406776985619217, 0.025229423015844077, 0.025377679034136236, 0.025160921970382333, 0.02525493799475953, 0.025119333993643522, 0.025693194998893887, 0.025368353992234915, 0.025767576007638127, 0.02547647600295022, 0.025262109993491322, 0.02579895599046722, 0.025239360984414816, 0.025511798972729594, 0.025285910989623517, 0.025306532974354923, 0.0253230570233427, 0.026488672010600567, 0.025280869042035192, 0.025452966976445168, 0.025212311011273414, 0.025487540988251567, 0.02532335201976821, 0.0252399779856205, 0.025696555036120117, 0.02514280000468716, 0.02575218497077003, 0.025332871009595692, 0.0259858489735052, 0.025129701010882854, 0.02531556796748191, 0.025258154957555234, 0.025357855018228292, 0.026662137010134757, 0.0251517349970527, 0.025371483992785215, 0.025247849989682436, 0.025855540006887168, 0.02547755400883034, 0.025424150051549077, 0.025444196013268083, 0.025523493997752666, 0.026486295042559505, 0.02513671200722456, 0.025688581983558834, 0.02505632897373289, 0.02587229502387345, 0.025081845000386238, 0.025552143983077258, 0.025671140989288688, 0.024559817044064403, 0.02538966399151832, 0.025372507981956005, 0.025672922027297318, 0.02525923098437488, 0.025384255044627935, 0.025061964988708496, 0.025988717039581388, 0.025744440034031868, 0.025692260009236634, 0.02517134801018983, 0.02532362303463742, 0.025832531042397022, 0.025366803049109876, 0.02532162901479751, 0.02499386196723208, 0.026049496023915708, 0.025852466002106667, 0.025345025002025068, 0.02498450200073421, 0.025730099994689226, 0.025839474983513355, 0.025387267989572138, 0.025023923022672534, 0.025202328979503363, 0.026178505970165133, 0.02504678099649027, 0.025320363987702876, 0.024390737002249807, 0.024941523966845125, 0.025163557031191885, 0.02545114204986021, 0.024604679027106613, 0.026268312009051442, 0.025135394011158496, 0.024663032963871956, 0.025214091001544148, 0.025364120956510305, 0.025407042005099356, 0.02531693398486823, 0.025721774029079825, 0.025574784027412534, 0.025995681004133075, 0.025212620967067778, 0.025767576007638127, 0.02536056801909581, 0.0260350180324167, 0.025445507955737412, 0.025379362981766462, 0.02556666499003768, 0.0265306539949961, 0.025278645975049585, 0.025075201003346592, 0.02530706103425473, 0.025122057006228715, 0.025376948004122823, 0.025061597989406437, 0.02551736601162702, 0.02562050800770521, 0.025296540989074856, 0.02576452400535345, 0.025269542005844414, 0.025297820975538343, 0.025239615002647042, 0.025577805994544178, 0.025372773001436144, 0.02603060402907431, 0.025399591017048806, 0.02542179002193734, 0.02569113502977416, 0.02539658796740696, 0.02600059297401458, 0.025190379994455725, 0.025661562976893038, 0.025898944004438818, 0.025451632973272353, 0.02552538097370416, 0.02515195799060166, 0.025122368009760976, 0.025294350984040648, 0.025907947041559964, 0.022238799021579325, 0.021540488000027835, 0.028561612009070814, 0.02572311699623242, 0.025202905992046, 0.025232137006241828, 0.02530306699918583, 0.025799628987442702, 0.02519646502332762]
1024	1.000000e+06	float64	8	0	2.195568e+01	2.197766e-02	2.367099e-04	2.159291e-02
# |--> timings: [0.02513894997537136, 0.02225576399359852, 0.02195989596657455, 0.02204379701288417, 0.021966437983792275, 0.02198811899870634, 0.02193988300859928, 0.021921040955930948, 0.022028806968592107, 0.021981792990118265, 0.021970522997435182, 0.022222975036129355, 0.021974470000714064, 0.02195645304163918, 0.02196825697319582, 0.021972632966935635, 0.021904479013755918, 0.021899395971558988, 0.021927856956608593, 0.021923668042290956, 0.021901580970734358, 0.02198495698394254, 0.02193411299958825, 0.021919214050285518, 0.02191309997579083, 0.02192129596369341, 0.021924433996900916, 0.021891365002375096, 0.021948168985545635, 0.021951113012619317, 0.02211296296445653, 0.021975893003400415, 0.02193937503034249, 0.021902523993048817, 0.02194852096727118, 0.02197627502027899, 0.0219671749509871, 0.021948542969767004, 0.021913160977419466, 0.021939575963187963, 0.02199481095885858, 0.022008138010278344, 0.021951061964500695, 0.021966390020679682, 0.022034948982764035, 0.021948323992546648, 0.02196533395908773, 0.0220089330105111, 0.021949557994958013, 0.02194808900821954, 0.021993573987856507, 0.021954711992293596, 0.021944052015896887, 0.021960566053166986, 0.02195259096333757, 0.02193937497213483, 0.021937953017186373, 0.021951386006549, 0.021916577010415494, 0.02218317799270153, 0.021955500007607043, 0.021967148990370333, 0.022004840022418648, 0.021955759963020682, 0.021984234044793993, 0.02196272200671956, 0.021983343991450965, 0.022095763008110225, 0.02193227701354772, 0.021983871003612876, 0.021931344992481172, 0.021973430004436523, 0.021939192025456578, 0.022054136032238603, 0.022006182000041008, 0.02196909999474883, 0.021954622003249824, 0.021944848005659878, 0.022193081967998296, 0.02198974700877443, 0.022001296980306506, 0.021963742037769407, 0.0219233880052343, 0.021986073988955468, 0.02193068398628384, 0.021928392990957946, 0.02194298995891586, 0.021898324019275606, 0.021969088003970683, 0.02198291599052027, 0.021930680028162897, 0.021929178037680686, 0.021944003005046397, 0.021958352997899055, 0.02190673304721713, 0.02195342897903174, 0.021973146009258926, 0.022143106965813786, 0.0219366840319708, 0.022002473997417837, 0.021950240014120936, 0.02195995202055201, 0.02193281805375591, 0.021946221007965505, 0.02192720101447776, 0.0219527650042437, 0.021932906995061785, 0.022029008017852902, 0.02197856904240325, 0.021932628995273262, 0.021961446036584675, 0.021972568007186055, 0.021936923963949084, 0.021907970018219203, 0.02190672099823132, 0.021948987967334688, 0.022179868014063686, 0.022028114995919168, 0.02195393602596596, 0.02205666503868997, 0.022012786997947842, 0.021958591998554766, 0.0219320910400711, 0.02193243702640757, 0.021945608023088425, 0.022005520993843675, 0.022021615004632622, 0.021986318985000253, 0.02194333600345999, 0.021980435005389154, 0.021980241988785565, 0.02198775700526312, 0.0219686150085181, 0.02200585597893223, 0.022008230967912823, 0.022200569044798613, 0.02200482098851353, 0.0219349559629336, 0.02199795504566282, 0.02197619597427547, 0.021979957993607968, 0.02199445996666327, 0.022020738979335874, 0.02193836000515148, 0.021907652029767632, 0.021952423034235835, 0.02202078199479729, 0.02198153897188604, 0.021961227990686893, 0.02199067099718377, 0.02200921199982986, 0.021989161032252014, 0.0219697619904764, 0.02192409400595352, 0.022200707986485213, 0.02201950701419264, 0.021992583002429456, 0.021906240959651768, 0.02194040798349306, 0.021971258043777198, 0.021961353020742536, 0.021959964011330158, 0.021910341980401427, 0.021983935963362455, 0.02203358698170632, 0.0219299040036276, 0.021927263005636632, 0.021923220017924905, 0.02192752400878817, 0.02198581799166277, 0.02193746203556657, 0.021950617956463248, 0.021915243996772915, 0.02194993000011891, 0.02198339899769053, 0.021953204995952547, 0.021970631962176412, 0.022004110971465707, 0.022062037023715675, 0.02193505404284224, 0.021932299016043544, 0.02189384202938527, 0.021976721996907145, 0.02214257896412164, 0.021927913010586053, 0.0219349279650487, 0.021995243965648115, 0.02196742402156815, 0.021905842004343867, 0.021929255046416074, 0.02190371899632737, 0.02191435097483918, 0.02196959697175771, 0.021944129024632275, 0.021939072001259774, 0.02197667898144573, 0.021989708999171853, 0.021923143009189516, 0.021906412031967193, 0.021916462981607765, 0.022011731984093785, 0.021957096992991865, 0.021920688974205405, 0.021949616027995944, 0.021897047001402825, 0.021846498013474047, 0.021865668008103967, 0.021889038966037333, 0.021865559043362737, 0.02184130100067705, 0.021878059022128582, 0.02186006703414023, 0.022095724008977413, 0.02196271700086072, 0.021878355008084327, 0.021901394007727504, 0.02192135399673134, 0.021878200001083314, 0.021851230994798243, 0.02183959702961147, 0.021848511998541653, 0.02187807799782604, 0.02195274003315717, 0.021872611017897725, 0.021844546019565314, 0.021886622009333223, 0.02188245003344491, 0.021942123014014214, 0.021875385020393878, 0.02185021701734513, 0.02185868303058669, 0.021853624028153718, 0.021898386999964714, 0.02190924802562222, 0.021918809972703457, 0.021904168010223657, 0.022014453017618507, 0.02191585104446858, 0.02191303001018241, 0.021896754973568022, 0.021882181987166405, 0.022075489978305995, 0.021915235032793134, 0.021893516008276492, 0.021852759004104882, 0.021885041031055152, 0.021906921989284456, 0.02204130095196888, 0.021929787006229162, 0.02201746602077037, 0.02204296604031697, 0.021966441010590643, 0.021961638005450368, 0.021939422993455082, 0.021912680007517338, 0.021985510014928877, 0.021906766982283443, 0.021910660958383232, 0.02190107200294733, 0.022539279016200453, 0.022189194976817816, 0.021966614003758878, 0.02194894599961117, 0.021932019968517125, 0.021952948009129614, 0.021890620002523065, 0.021945459011476487, 0.021875592996366322, 0.021950756025034934, 0.022015363967511803, 0.021924256987404078, 0.021935504977591336, 0.021916111989412457, 0.02208616799907759, 0.021933646989054978, 0.021902367006987333, 0.02195240301080048, 0.021979727025609463, 0.021982198988553137, 0.02215747203445062, 0.021938348945695907, 0.021925475972238928, 0.021945885033346713, 0.021933445998001844, 0.021932641975581646, 0.021987234998960048, 0.02196935098618269, 0.0219803640502505, 0.02193987899227068, 0.02196420100517571, 0.021904586988966912, 0.021965182037092745, 0.021908620954491198, 0.02189980901312083, 0.0219057600479573, 0.02189542102860287, 0.021989158005453646, 0.021905280998907983, 0.022128128970507532, 0.021951308997813612, 0.02199961495352909, 0.022049186984077096, 0.02201034699101001, 0.021971718000713736, 0.02195065002888441, 0.02197316405363381, 0.02195128198945895, 0.021949398040305823, 0.022016352973878384, 0.022000625962391496, 0.021898904000408947, 0.021903324988670647, 0.021920083032455295, 0.021904492983594537, 0.02197794895619154, 0.022058589034713805, 0.02190544200129807, 0.021938515012152493, 0.021988771972246468, 0.021951486996840686, 0.021922269952483475, 0.02199863101122901, 0.021985837956890464, 0.02200878696748987, 0.022007466002833098, 0.02190877200337127, 0.021902426960878074, 0.02223885798593983, 0.02195929002482444, 0.02196215803269297, 0.02194480103207752, 0.021902119973674417, 0.022014729969669133, 0.022434382990468293, 0.02205724100349471, 0.021907924965489656, 0.021912324998993427, 0.021953565010335296, 0.02193917502881959, 0.021935486001893878, 0.02199397998629138, 0.02195719099836424, 0.02194378897547722, 0.021910712006501853, 0.021906693989876658, 0.021913589967880398, 0.022210709983482957, 0.02193283796077594, 0.02195930201560259, 0.021956090989988297, 0.02195423300145194, 0.022149096010252833, 0.021952137001790106, 0.02198186598252505, 0.021915382996667176, 0.02195763203781098, 0.021930856979452074, 0.021957349963486195, 0.021965885011013597, 0.021999741031322628, 0.022018579009454697, 0.021894375036936253, 0.021955100004561245, 0.02199243998620659, 0.022061230964027345, 0.02213104598922655, 0.021937871002592146, 0.02194501704070717, 0.02198106504511088, 0.021969305991660804, 0.021898003993555903, 0.022096984030213207, 0.02209735196083784, 0.022095355030614883, 0.02214299899060279, 0.02185540896607563, 0.022065201017539948, 0.02205854101339355, 0.02211851696483791, 0.022092541039455682, 0.022059210983570665, 0.022121575952041894, 0.022047890000976622, 0.023268920951522887, 0.022101348033174872, 0.021896694030147046, 0.02194904797943309, 0.021923748950939626, 0.02185445895884186, 0.02189354196889326, 0.021916677011176944, 0.021989191009197384, 0.021920080995187163, 0.021870993019547313, 0.02194934501312673, 0.021939624974038452, 0.02192621398717165, 0.021881303982809186, 0.021867720992304385, 0.02191779197892174, 0.021943899046164006, 0.021860756038222462, 0.02182870201067999, 0.0218409689841792, 0.021878496976569295, 0.022057489026337862, 0.021855778992176056, 0.021860825014300644, 0.02189911698224023, 0.021942778024822474, 0.0218461369513534, 0.021892418968491256, 0.021848821023013443, 0.022124607989098877, 0.021959357021842152, 0.021889204974286258, 0.02191106602549553, 0.021921458013821393, 0.02197744499426335, 0.021873666963074356, 0.021963139006402344, 0.02186738100135699, 0.021855716011486948, 0.02198566700099036, 0.021915696968790144, 0.021894695004448295, 0.021873445017263293, 0.021966755972243845, 0.021879344014450908, 0.02184940397273749, 0.021950922964606434, 0.021592909994069487, 0.02207730896770954, 0.02183727902593091, 0.021833797974977642, 0.02180954400682822, 0.021789553051348776, 0.021815897955093533, 0.02179524302482605, 0.02176947903353721, 0.021799327980261296, 0.02179279801202938, 0.02178565802751109, 0.021816114021930844, 0.02178927301429212, 0.021808884979691356, 0.021789020975120366, 0.02179418399464339, 0.02183725597569719, 0.021695066010579467, 0.021910924988333136, 0.021997798001393676, 0.0218584849499166, 0.02185749402269721, 0.02188332303194329, 0.021976875024847686, 0.02188302599824965, 0.021887934010010213, 0.021887125039938837, 0.021916511992458254, 0.021962583006825298, 0.022112318954896182, 0.021892798016779125, 0.021873443038202822, 0.02194962400244549, 0.021900459949392825, 0.021893272001761943, 0.021877367980778217, 0.021853601036127657, 0.021906365000177175, 0.02197092497954145, 0.021894892037380487, 0.021867296018172055, 0.021918469050433487, 0.021847127994988114, 0.02186059602536261, 0.021878515020944178, 0.021870912984013557, 0.02190445503219962, 0.02185465197544545, 0.022068034973926842, 0.021902776032220572, 0.021919526043348014, 0.02184726402629167, 0.021873967023566365, 0.0218814029940404, 0.021890926000196487, 0.02192329103127122, 0.021879783016629517, 0.02183981897542253, 0.021895103971473873, 0.02199758298229426, 0.02193008200265467, 0.02189125498989597, 0.02185017499141395, 0.02195186901371926, 0.02194815198890865, 0.022036804002709687, 0.021881233027670532, 0.02186405099928379, 0.02198436198523268, 0.02188772801309824, 0.021954943018499762, 0.021919019985944033, 0.02198264200706035, 0.021892988996114582, 0.021929148002527654, 0.02185779402498156, 0.02191378199495375, 0.022128045035060495, 0.02191028802189976, 0.021938878984656185, 0.02188968297559768, 0.021919940947555006, 0.021927141002379358, 0.021911978954449296, 0.021875916980206966, 0.021962572005577385, 0.02189548301976174, 0.021956276963464916, 0.021855088998563588, 0.021906917041633278, 0.021920180995948613, 0.02194953098660335, 0.02191315300296992, 0.021855571016203612, 0.02186298102606088, 0.021844762028194964, 0.022131161007564515, 0.021895396057516336, 0.021867332980036736, 0.02187007002066821, 0.02191794099053368, 0.02190618304302916, 0.021859251020941883, 0.021843591006472707, 0.021918112004641443, 0.02190082601737231, 0.021921802021097392, 0.021941529994364828, 0.021912629017606378, 0.021911748044658452, 0.021911590010859072, 0.02189404098317027, 0.021943965984974056, 0.0219301909673959, 0.021937209996394813, 0.021938666992355138, 0.021940120961517096, 0.02195257000857964, 0.021973591996356845, 0.021912629017606378, 0.0219052400207147, 0.021915360004641116, 0.02192500198725611, 0.02191745798336342, 0.02193824900314212, 0.02214063797146082, 0.02195237099658698, 0.021906227979343385, 0.021915440971497446, 0.021887905022595078, 0.021880619984585792, 0.021970984002109617, 0.021896618010941893, 0.021889014984481037, 0.021901094005443156, 0.021972874004859477, 0.02193814900238067, 0.021961788006592542, 0.021913491014856845, 0.021934886986855417, 0.021893898025155067, 0.02197943697683513, 0.021906008012592793, 0.021896376041695476, 0.021881514985579997, 0.02192357601597905, 0.02199052699143067, 0.021909739007242024, 0.02193865302251652, 0.02196504798484966, 0.021965965046547353, 0.021995746006723493, 0.021969248016830534, 0.02192009799182415, 0.02215470402734354, 0.02193788898875937, 0.02195215498795733, 0.022257887001615018, 0.022020672040525824, 0.02669811504893005, 0.023618260980583727, 0.02187602495541796, 0.021873816032893956, 0.022055828012526035, 0.021904873952735215, 0.02216159604722634, 0.022150959994178265, 0.02219919697381556, 0.023711616988293827, 0.022771568968892097, 0.02201106201391667, 0.02200229000300169, 0.021995418006554246, 0.022182880027685314, 0.021937893994618207, 0.021903140004724264, 0.0218866320210509, 0.02192231302615255, 0.021972612012177706, 0.021963957988191396, 0.021924897038843483, 0.021926246990915388, 0.022019530995748937, 0.021989928965922445, 0.02207871002610773, 0.021956237964332104, 0.022100430040154606, 0.022002325975336134, 0.022007853025570512, 0.0220890489872545, 0.021960827987641096, 0.02218073495896533, 0.022123276023194194, 0.021918616024777293, 0.021981065976433456, 0.02188919304171577, 0.021905482979491353, 0.02187960600713268, 0.021917792037129402, 0.02191036200383678, 0.02193521795561537, 0.02344417799031362, 0.021933559968601912, 0.021905581990722567, 0.02185485599329695, 0.021881212014704943, 0.02189930697204545, 0.02188796701375395, 0.02189821400679648, 0.02192113798810169, 0.02188914199359715, 0.021911323012318462, 0.021897857019212097, 0.022531493043061346, 0.021897331986110657, 0.021869779971893877, 0.021878449013456702, 0.021884810004848987, 0.02192094799829647, 0.02195096603827551, 0.02194899000460282, 0.02192244300385937, 0.021875757025554776, 0.021938300982583314, 0.021913364995270967, 0.021886984002776444, 0.02191660401877016, 0.021911412011832, 0.02190326200798154, 0.02190917602274567, 0.02215761097613722, 0.021992337016854435, 0.021970305999275297, 0.021979964047204703, 0.02195810800185427, 0.021912408992648125, 0.021914757962804288, 0.021892406977713108, 0.02192968298913911, 0.021894119039643556, 0.021963612001854926, 0.021949249028693885, 0.02198424201924354, 0.021964604035019875, 0.021968905988615006, 0.021918062993790954, 0.021969188994262367, 0.02208225696813315, 0.022076748020481318, 0.022164600959513336, 0.021948078006971627, 0.021916380967013538, 0.02197313797660172, 0.02190485899336636, 0.02196985698537901, 0.021897267026361078, 0.021901716012507677, 0.02185744501184672, 0.021866004972252995, 0.02201442397199571, 0.021943402010947466, 0.021877017978113145, 0.021884526999201626, 0.021895437967032194, 0.02192465600091964, 0.021937964018434286, 0.02187465800670907, 0.022017273004166782, 0.021882286993786693, 0.021892449993174523, 0.02190490101929754, 0.021911761024966836, 0.02186715794960037, 0.021936112025287002, 0.02225134300533682, 0.022221320017706603, 0.02207004401134327, 0.022362091985996813, 0.021955468982923776, 0.021982636011671275, 0.021865279995836318, 0.02185466600349173, 0.02188541501527652, 0.02184561302419752, 0.02191827801289037, 0.02191900002071634, 0.021882645960431546, 0.021911043964792043, 0.02196844998979941, 0.021931833995040506, 0.021903975983150303, 0.02193604997592047, 0.022006537998095155, 0.021883614012040198, 0.021900917985476553, 0.021874803001992404, 0.022809020010754466, 0.021780701994430274, 0.021839860011823475, 0.021822134964168072, 0.02185540704522282, 0.021827321965247393, 0.021809009020216763, 0.021828739962074906, 0.021871050994377583, 0.021851872035767883, 0.02183848200365901, 0.021863387955818325, 0.021876707032788545, 0.021854893944691867, 0.021863722999114543, 0.02198774099815637, 0.021809798025060445, 0.021863578993361443, 0.021866347989998758, 0.021866445953492075, 0.022043380013201386, 0.021874648984521627, 0.021849064039997756, 0.021840857982169837, 0.021874409983865917, 0.021850370976608247, 0.021840869972947985, 0.021823647955898196, 0.02183933201013133, 0.021826714975759387, 0.021862076013348997, 0.02185466099763289, 0.021824698022101074, 0.021822526992764324, 0.02184438396943733, 0.021832936035934836, 0.021864905022084713, 0.021740869036875665, 0.02195749804377556, 0.022204243985470384, 0.02215743897249922, 0.022122635040432215, 0.022117000014986843, 0.022184024041052908, 0.02216094097821042, 0.02211826399434358, 0.022171935997903347, 0.02213615900836885, 0.022171730000991374, 0.022196610982064158, 0.02213690901407972, 0.022104021976701915, 0.022126274008769542, 0.022096639964729548, 0.02318060799734667, 0.021911164978519082, 0.021958097990136594, 0.021971460024360567, 0.021907780959736556, 0.021960721001960337, 0.021924494008999318, 0.02191293495707214, 0.021909109025727957, 0.021875230013392866, 0.021909216011408716, 0.021978762990329415, 0.021963967999909073, 0.02188458398450166, 0.021897685015574098, 0.02189780300250277, 0.021920278028119355, 0.02191419998416677, 0.021939667989499867, 0.02191420999588445, 0.021874389960430562, 0.021860808017663658, 0.02184286102419719, 0.022198214021045715, 0.021981464000418782, 0.021865434013307095, 0.021920537983532995, 0.021873151999898255, 0.02197028702357784, 0.021897526981774718, 0.021884094981942326, 0.021904810040723532, 0.021987539017573, 0.02184087602654472, 0.021913297998253256, 0.021955882024485618, 0.021859714994207025, 0.02185722498688847, 0.02185782097512856, 0.02189679502043873, 0.021965481981169432, 0.021872232959140092, 0.021847421012353152, 0.021834140992723405, 0.02188337896950543, 0.021937612036708742, 0.021903613989707083, 0.021884191955905408, 0.021859415981452912, 0.02187638496980071, 0.021900032996200025, 0.021881682972889394, 0.021862016001250595, 0.021842596004717052, 0.02188021002802998, 0.021889435010962188, 0.021922535030171275, 0.021903574001044035, 0.021874508005566895, 0.021848817996215075, 0.021904652996454388, 0.02186830702703446, 0.021877251972910017, 0.02187338302610442, 0.021841729001607746, 0.021891944052185863, 0.021912498981691897, 0.021869771007914096, 0.02187190600670874, 0.021933034004177898, 0.021878349012695253, 0.02184955100528896, 0.021889334020670503, 0.021888533956371248, 0.021863037021830678, 0.021855183003935963, 0.02189884998369962, 0.021879487961996347, 0.021899899991694838, 0.02194199396762997, 0.02187098900321871, 0.022087529010605067, 0.021903852000832558, 0.021915157965850085, 0.021875554986763746, 0.02196879801340401, 0.02189077000366524, 0.021891976008191705, 0.0219080540118739, 0.02189477498177439, 0.021879357984289527, 0.02190834697103128, 0.021897786995396018, 0.02190358698135242, 0.021897769009228796, 0.021887026028707623, 0.021869139978662133, 0.021918981976341456, 0.021929309994447976, 0.02191778097767383, 0.02208486502058804, 0.021895853977184743, 0.021942913997918367, 0.021999444987159222, 0.022093462001066655, 0.022079018992371857, 0.022077458968851715, 0.022146029979921877, 0.02210275799734518, 0.02421913098078221, 0.022337629983667284, 0.021847334981430322, 0.0218125989777036, 0.021807131997775286, 0.02178503997856751, 0.021798566973302513, 0.021847651980351657, 0.021910668001510203, 0.022140487970318645, 0.024521902028936893, 0.022450082993600518, 0.022186793969012797, 0.0221268970053643, 0.022089164005592465, 0.02220030198805034, 0.022113988001365215, 0.022128776006866246, 0.022154106001835316, 0.0220967159839347, 0.022140850021969527, 0.02212504600174725, 0.02215287898434326, 0.022088826051913202, 0.022107778990175575, 0.022123678005300462, 0.02214251598343253, 0.02212045103078708, 0.022127738979179412, 0.022378612018655986, 0.022089662961661816, 0.022049134015105665, 0.02204975701170042, 0.022031789005268365, 0.02205399895319715, 0.022066260047722608, 0.02203584898961708, 0.02204014000017196, 0.02202697703614831, 0.022060838993638754, 0.022076655994169414, 0.02207951300079003, 0.02201741299359128, 0.022048190992791206, 0.022072697000112385, 0.02207489201100543, 0.022172964992932975, 0.022036033973563462, 0.022065021039452404, 0.022073153988458216, 0.022056181041989475, 0.02208474703365937, 0.022054405009839684, 0.022179336985573173, 0.0220851760241203, 0.022094931977335364, 0.022074752021580935, 0.022056235000491142, 0.02207747200736776, 0.022083318035583943, 0.022034202003851533, 0.022068742022383958, 0.022102679999079555, 0.022072578954976052, 0.022104968025814742, 0.022075621993280947, 0.02203582297079265, 0.022080324008129537, 0.022088525991421193, 0.022057117021176964, 0.022078221023548394, 0.022053866006899625, 0.0221093239961192, 0.022118427965324372, 0.022049224004149437, 0.022068181016948074, 0.022061499999836087, 0.022090757032856345, 0.022100298025179654, 0.022078260022681206, 0.022064671968109906, 0.02204507403075695, 0.022067379963118583, 0.022076235967688262, 0.022079093963839114, 0.022101467999164015, 0.022052392014302313, 0.022069760016165674, 0.022097353998105973, 0.022094746003858745, 0.022138467989861965, 0.02207428903784603, 0.02215745998546481, 0.02205919404514134, 0.022052711981814355, 0.022110540012363344, 0.022078593028709292, 0.022084687021560967, 0.022079510963521898, 0.022065193043090403, 0.02203956595622003, 0.022055946988984942, 0.022083957970608026, 0.022152710997033864, 0.02202941698487848, 0.022051220992580056, 0.022039365954697132, 0.022071590006817132, 0.022153069032356143]
1024	1.000000e+06	float64	10	0	1.839016e+01	1.840857e-02	4.140120e-04	1.809031e-02
# |--> timings: [0.023433679016306996, 0.018325568991713226, 0.01832035300321877, 0.01830756600247696, 0.018294334993697703, 0.018322481017094105, 0.018368178978562355, 0.01828981697326526, 0.018283854005858302, 0.01830592000624165, 0.018326804041862488, 0.01830186601728201, 0.018413263955153525, 0.018332700012251735, 0.01833684602752328, 0.018309073988348246, 0.01835853501688689, 0.018349808000493795, 0.018308872007764876, 0.018295070040039718, 0.018309834005776793, 0.018386595998890698, 0.018293833010829985, 0.018317052978090942, 0.0182965689455159, 0.01829714101040736, 0.018341609044000506, 0.018373130005784333, 0.018300519965123385, 0.01831438799854368, 0.018291636020876467, 0.018305831006728113, 0.018336938985157758, 0.01830947701819241, 0.0182713299873285, 0.018325004959478974, 0.01830724801402539, 0.018299480027053505, 0.01840718899620697, 0.018360758025664836, 0.01825523900333792, 0.01811433699913323, 0.018093822000082582, 0.01823703502304852, 0.018165361019782722, 0.01816426805453375, 0.018152421980630606, 0.01813988998765126, 0.01816893700743094, 0.018201950995717198, 0.018146549991797656, 0.018422038992866874, 0.018446651054546237, 0.01842102996306494, 0.018448980001267046, 0.01841350202448666, 0.01844612800050527, 0.018434985948260874, 0.018421817978378385, 0.01845056301681325, 0.018418135994579643, 0.01842029602266848, 0.018414577993098646, 0.01841094996780157, 0.018419761036057025, 0.018411760975141078, 0.018444403016474098, 0.018407965020742267, 0.018435748002957553, 0.018396065977867693, 0.01840898400405422, 0.018424019974190742, 0.018420976994093508, 0.01842418103478849, 0.018408743024338037, 0.01845823199255392, 0.01840283500496298, 0.01843813300365582, 0.018421146960463375, 0.018435920006595552, 0.01847736001946032, 0.018439923995174468, 0.018400254019070417, 0.018406980962026864, 0.018431065953336656, 0.01838503504404798, 0.018430172989610583, 0.018384092021733522, 0.018440348969306797, 0.01841719198273495, 0.01841069501824677, 0.018425989022944123, 0.018495263007935137, 0.018454265024047345, 0.018382716982159764, 0.01841428002808243, 0.018404129019472748, 0.018406123970635235, 0.018425813992507756, 0.01838219998171553, 0.018411315977573395, 0.018399836029857397, 0.018468733003828675, 0.018438402039464563, 0.01853736804332584, 0.01839550002478063, 0.018443752021994442, 0.018402606016024947, 0.021454541012644768, 0.01840379403438419, 0.018341785995289683, 0.018363362993113697, 0.018350379017647356, 0.018313547014258802, 0.01838242303347215, 0.018396152008790523, 0.018350216967519373, 0.01835499395383522, 0.018341139948461205, 0.018388886004686356, 0.0183527420158498, 0.01832848397316411, 0.01837822498055175, 0.018359987996518612, 0.01835389999905601, 0.018382820999249816, 0.018388640019111335, 0.018383506045211107, 0.018338471010793, 0.018310513987671584, 0.01841459795832634, 0.018311810970772058, 0.018357370980083942, 0.018328253005165607, 0.018319168011657894, 0.01836918800836429, 0.01838428300106898, 0.01834964199224487, 0.018359147012233734, 0.018348513985984027, 0.01835028303321451, 0.018393464968539774, 0.01832302601542324, 0.018370864971075207, 0.018332452978938818, 0.018353816005401313, 0.018419931991957128, 0.018378156004473567, 0.018324651988223195, 0.018363513983786106, 0.01839524501701817, 0.018404380010906607, 0.018417463987134397, 0.018345818971283734, 0.01833366695791483, 0.018322604009881616, 0.018343864008784294, 0.018428631010465324, 0.018520812038332224, 0.018349846999626607, 0.018340223003178835, 0.01836873998399824, 0.01837982004508376, 0.018392759026028216, 0.0183661810006015, 0.018303457007277757, 0.01833475095918402, 0.018368600984103978, 0.018399449007119983, 0.01840795000316575, 0.018353018967900425, 0.018339731032028794, 0.018377204018179327, 0.01835502200992778, 0.01834078098181635, 0.018362289993092418, 0.018460948020219803, 0.01836819399613887, 0.018347144010476768, 0.018389936012681574, 0.01841759600210935, 0.018303947988897562, 0.018376272986643016, 0.018359858018811792, 0.01835099601885304, 0.01834870403399691, 0.018367325013969094, 0.018412072036881, 0.018384653027169406, 0.018314714019652456, 0.018383382994215935, 0.018380269990302622, 0.018320364993996918, 0.018327000958379358, 0.018318234011530876, 0.018378205015324056, 0.018354211002588272, 0.018452727992553264, 0.018411185999866575, 0.02225875499425456, 0.018721830972936004, 0.018718719016760588, 0.018360082001890987, 0.018319039954803884, 0.018162733991630375, 0.018143658991903067, 0.018151119991671294, 0.01815985597204417, 0.018115257029421628, 0.01814913802081719, 0.019376200041733682, 0.018385851988568902, 0.01838993898127228, 0.018399097956717014, 0.018355984007939696, 0.01836065895622596, 0.01836960797663778, 0.018332640000153333, 0.018376432999502867, 0.018356268003117293, 0.01834973000222817, 0.0183668679674156, 0.018318785005249083, 0.018374427978415042, 0.018396706960629672, 0.018358425004407763, 0.018397072970401496, 0.018338937021326274, 0.018370043020695448, 0.018413331999909133, 0.01837363204685971, 0.018398464017082006, 0.018358906032517552, 0.018354478001128882, 0.01838450296781957, 0.018363301001954824, 0.018387802003417164, 0.018356329994276166, 0.018352778046391904, 0.018383464019279927, 0.01835648500127718, 0.018371145997662097, 0.018374678038526326, 0.01838763599516824, 0.018393729988019913, 0.01834175398107618, 0.018611965992022306, 0.018352263956330717, 0.018350878031924367, 0.01836485305102542, 0.018316142028197646, 0.01842882001074031, 0.018372985010500997, 0.018351976992562413, 0.01838112500263378, 0.01833400799660012, 0.01834091398632154, 0.01838790299370885, 0.018851066008210182, 0.018325257988180965, 0.01839438296156004, 0.018396297004073858, 0.018349018006119877, 0.018377839005552232, 0.018373106024228036, 0.018352221057284623, 0.018373822967987508, 0.0183442389825359, 0.018363868992310017, 0.018384748022072017, 0.01835970301181078, 0.018376994994468987, 0.01838025398319587, 0.01838617998873815, 0.01839966099942103, 0.018367617041803896, 0.018399544002022594, 0.01834495202638209, 0.01838541601318866, 0.018380000023171306, 0.018345610005781054, 0.018392971018329263, 0.01837420096853748, 0.018359267036430538, 0.01837971800705418, 0.01834825798869133, 0.018390689976513386, 0.018355502979829907, 0.018355387961491942, 0.018396032974123955, 0.018354319036006927, 0.018376543011981994, 0.0183678429457359, 0.018374004983343184, 0.018394717015326023, 0.018386362004093826, 0.018397903011646122, 0.018442960979882628, 0.018360527988988906, 0.01838380901608616, 0.018354035972151905, 0.01837131701176986, 0.018398295040242374, 0.018358996021561325, 0.018387387972325087, 0.018353759951423854, 0.018360705056693405, 0.018394427956081927, 0.01833464700030163, 0.01837545703165233, 0.018434345023706555, 0.018359731999225914, 0.018351131991948932, 0.018324539007153362, 0.018400623986963183, 0.018351876991800964, 0.018352677987422794, 0.01837211102247238, 0.018341496994253248, 0.018341377028264105, 0.018371168000157923, 0.01832778996322304, 0.01835167600074783, 0.018330236023757607, 0.02194505900843069, 0.019462607975583524, 0.018452978052664548, 0.018405751965474337, 0.018433806020766497, 0.018398882006295025, 0.0185861149802804, 0.018427784030791372, 0.018469286966137588, 0.018415423983242363, 0.018412471981719136, 0.02074675401672721, 0.018624438962433487, 0.01841857103863731, 0.018379900022409856, 0.018375481013208628, 0.01842181500978768, 0.018412696023005992, 0.018376108957454562, 0.018418946012388915, 0.01835952600231394, 0.018439103034324944, 0.018395575985778123, 0.02026808896334842, 0.018405256036203355, 0.018395575985778123, 0.01840077299857512, 0.018403545953333378, 0.018450939969625324, 0.018508996989112347, 0.018391586025245488, 0.01840505300788209, 0.018394247977994382, 0.018417072016745806, 0.01838033995591104, 0.018417695013340563, 0.018427180009894073, 0.018391252029687166, 0.018421908956952393, 0.01845454698195681, 0.018512856971938163, 0.018380947003606707, 0.018410174001473933, 0.018435086007229984, 0.018415070022456348, 0.018425518996082246, 0.018411529017612338, 0.01842525601387024, 0.018390658020507544, 0.01843937998637557, 0.018452143005561084, 0.018520543002523482, 0.018388766970019788, 0.018388856027740985, 0.018417493964079767, 0.018461768981069326, 0.01839685603044927, 0.018353079969529063, 0.018392752041108906, 0.018382225011009723, 0.018376349995378405, 0.01844623900251463, 0.018423396977595985, 0.018392466998193413, 0.018407422001473606, 0.018397660984192044, 0.01847263501258567, 0.018394143029581755, 0.018479471968021244, 0.018378405016846955, 0.01841865200549364, 0.018374826991930604, 0.018390747951343656, 0.018455457990057766, 0.018404253001790494, 0.018389429023955017, 0.018389926000963897, 0.018458387989085168, 0.018404636008199304, 0.018500178994145244, 0.018457523023243994, 0.01841066702036187, 0.018429001967888325, 0.018397440027911216, 0.01840161602012813, 0.018384522991254926, 0.018448413000442088, 0.018404481990728527, 0.01842789602233097, 0.01848254696233198, 0.018419111031107605, 0.018400943954475224, 0.018400466011371464, 0.018484200001694262, 0.018410877033602446, 0.01842419698368758, 0.018400071014184505, 0.01840970799094066, 0.01839551399461925, 0.018442200031131506, 0.018436808022670448, 0.018391354009509087, 0.018440426036249846, 0.018382116977591068, 0.018484401982277632, 0.018556540017016232, 0.018440983025357127, 0.018407661991659552, 0.018415506987366825, 0.018401416018605232, 0.01836995204212144, 0.018394412996713072, 0.01838279695948586, 0.01841101300669834, 0.018380271969363093, 0.018406766990665346, 0.01849839900387451, 0.01837032596813515, 0.018411473953165114, 0.01839029899565503, 0.018449100956786424, 0.01840995199745521, 0.01838637504260987, 0.018433639022987336, 0.018377394997514784, 0.018400344997644424, 0.01841256197076291, 0.0184697019867599, 0.018409134994726628, 0.018403162015601993, 0.018379468005150557, 0.018451190961059183, 0.01843671698588878, 0.018404237984213978, 0.01841826702002436, 0.018413515004795045, 0.018416289007291198, 0.018404603993985802, 0.018408955016639084, 0.018405765003990382, 0.01839157094946131, 0.01842405099887401, 0.018459849001374096, 0.018422575027216226, 0.018420287990011275, 0.018380390014499426, 0.018409318989142776, 0.018379295011982322, 0.0183903009747155, 0.01842554798349738, 0.018402718007564545, 0.01840135600650683, 0.018353091028984636, 0.018437332997564226, 0.018387990014161915, 0.018370367994066328, 0.01840648299548775, 0.018357674009166658, 0.018451170006301254, 0.018529343011323363, 0.018427391012664884, 0.018358772969804704, 0.018377428001258522, 0.018387306947261095, 0.01837790396530181, 0.018396197992842644, 0.018381884030532092, 0.018389485019724816, 0.01838731800671667, 0.01845069305272773, 0.018436646030750126, 0.019162749988026917, 0.018403182039037347, 0.018388658994808793, 0.018372287042438984, 0.018455626035574824, 0.01837032800540328, 0.01837814401369542, 0.01839276001555845, 0.018349244026467204, 0.01847723196260631, 0.018461262981873006, 0.018372810969594866, 0.018363323993980885, 0.01837715000147, 0.01839143200777471, 0.01838274404872209, 0.018379173008725047, 0.018353455001488328, 0.01845959696220234, 0.018413368030451238, 0.018417121027596295, 0.018454220960848033, 0.018402412009891123, 0.018393324979115278, 0.018367240962106735, 0.0184979279874824, 0.01841831800993532, 0.018470823008101434, 0.01836407999508083, 0.01835577201563865, 0.01840288599487394, 0.018426403985358775, 0.01839855802245438, 0.01837000297382474, 0.018342147988732904, 0.018416805018205196, 0.01842818601289764, 0.018399663968011737, 0.018338588997721672, 0.018368791963439435, 0.018404075992293656, 0.01835617097094655, 0.018451637006364763, 0.018443119013682008, 0.018392394005786628, 0.01837657403666526, 0.01841740298550576, 0.018468020018190145, 0.018379121960606426, 0.01838543900521472, 0.018354044994339347, 0.01838592201238498, 0.018388268013950437, 0.01838093902915716, 0.018390562967397273, 0.018360470014158636, 0.018382989976089448, 0.018377167987637222, 0.018378285982180387, 0.018398536019958556, 0.018373454979155213, 0.018377660016994923, 0.018392948026303202, 0.01855192199582234, 0.018416317005176097, 0.018432817014399916, 0.018383507034741342, 0.018111470039002597, 0.021857963991351426, 0.01945162401534617, 0.01828684698557481, 0.018378223991021514, 0.018366815987974405, 0.018416869977954775, 0.018389198987279087, 0.018388135998975486, 0.01840255898423493, 0.018400625966023654, 0.018420268956106156, 0.020976062049157917, 0.01842163800029084, 0.0181139120250009, 0.018118011998012662, 0.018142500950489193, 0.018159230996388942, 0.018228191998787224, 0.018132978002540767, 0.01816709100967273, 0.018174764001742005, 0.018142774992156774, 0.01816336699994281, 0.019048298010602593, 0.018093569029588252, 0.018117436964530498, 0.01812301902100444, 0.018099253997206688, 0.01812312303809449, 0.018128709984011948, 0.01815904799150303, 0.018133590987417847, 0.01812462299130857, 0.01811899698805064, 0.022588243009522557, 0.019933069008402526, 0.01809030503500253, 0.018110668985173106, 0.018091297999490052, 0.018113830010406673, 0.018404114001896232, 0.01839787303470075, 0.01843776600435376, 0.018437110004015267, 0.018121371045708656, 0.021053474978543818, 0.01856699399650097, 0.018178625032305717, 0.01809731702087447, 0.018099257024005055, 0.01812095002969727, 0.018104748975019902, 0.018132307042833418, 0.01817143301013857, 0.018114570004399866, 0.018110101984348148, 0.018126262992154807, 0.018193316005636007, 0.01818161498522386, 0.018176031997427344, 0.018122340028639883, 0.018155372003093362, 0.01813047396717593, 0.018132200988475233, 0.018138502025976777, 0.018133958044927567, 0.018134128011297435, 0.018128543975763023, 0.018101849011145532, 0.01813718001358211, 0.01811014802660793, 0.018138259008992463, 0.018164223001804203, 0.018132928002160043, 0.01811579504283145, 0.018127450020983815, 0.018123288988135755, 0.01813199103344232, 0.018135294958483428, 0.01814369100611657, 0.018129476986359805, 0.018126212002243847, 0.018111782963387668, 0.018125060014426708, 0.018136440019588917, 0.018138437997549772, 0.01812184596201405, 0.01812205498572439, 0.018132273049559444, 0.01813290803693235, 0.01840838702628389, 0.01841908396454528, 0.018394788028672338, 0.018494041985832155, 0.018394759972579777, 0.018406221992336214, 0.018368002958595753, 0.018411317956633866, 0.01839440199546516, 0.018445646041072905, 0.018406631017569453, 0.018386466021183878, 0.018421454005874693, 0.018361451977398247, 0.0184648769791238, 0.01847248600097373, 0.01841592398704961, 0.01843347802059725, 0.018394913990050554, 0.01842241099802777, 0.018438263970892876, 0.01841096900170669, 0.018437158956658095, 0.01841037394478917, 0.018401409033685923, 0.018373553990386426, 0.01844837801763788, 0.018380043969955295, 0.018397734966129065, 0.018396474013570696, 0.0184866709751077, 0.018396945961285383, 0.018402485002297908, 0.018433054035995156, 0.018399776017758995, 0.018421943997964263, 0.01842967898119241, 0.018405158014502376, 0.0184023940237239, 0.018412308010738343, 0.018399938999209553, 0.01846299902535975, 0.0184087329544127, 0.018390483979601413, 0.01838517899159342, 0.01839687000028789, 0.01839748496422544, 0.018444499000906944, 0.018499506055377424, 0.018447527021635324, 0.018415726022794843, 0.018414332007523626, 0.018455546989571303, 0.018412684032227844, 0.018420274020172656, 0.018417443032376468, 0.01840279996395111, 0.018410381046123803, 0.01840938499663025, 0.01840727700619027, 0.018407099007163197, 0.018403579015284777, 0.018402454035822302, 0.018421676009893417, 0.01838705298723653, 0.01840031798928976, 0.018384472001343966, 0.018412103003356606, 0.018486848974134773, 0.018396447005216032, 0.01845729205524549, 0.018426008988171816, 0.01841299404622987, 0.01840140897547826, 0.01843026594724506, 0.018434241006616503, 0.018447517999447882, 0.018441841995809227, 0.018444908957462758, 0.018474823038559407, 0.01840776699827984, 0.01867793098790571, 0.01839252997888252, 0.018416028993669897, 0.018412416975479573, 0.018455018056556582, 0.018413129029795527, 0.018417774990666658, 0.018383382994215935, 0.018390356039162725, 0.01895932201296091, 0.018502556020393968, 0.01838906400371343, 0.018389017030131072, 0.018392663972917944, 0.01869933499256149, 0.018164391978643835, 0.018153587996494025, 0.018149876035749912, 0.01815497101051733, 0.0181752479984425, 0.018140011990908533, 0.01810563902836293, 0.018139921012334526, 0.01812103600241244, 0.018151283962652087, 0.01814847200876102, 0.01816200203029439, 0.01815100701060146, 0.018153844983316958, 0.01814980898052454, 0.01816905796295032, 0.018147335038520396, 0.01814995298627764, 0.01815741299651563, 0.018141589011065662, 0.018130041018594056, 0.018147281021811068, 0.01815821195486933, 0.01816127897473052, 0.01812651101499796, 0.018164674984291196, 0.018138522980734706, 0.018145951034966856, 0.018168238981161267, 0.018177432008087635, 0.018141264037694782, 0.018133453966584057, 0.01812328799860552, 0.01817670400487259, 0.01817333302460611, 0.018169148010201752, 0.01813172100810334, 0.018154449993744493, 0.01812855596654117, 0.018168788054026663, 0.018159367027692497, 0.018140139000024647, 0.018140219035558403, 0.01810783997643739, 0.018134796991944313, 0.018174849974457175, 0.018195827025920153, 0.018168169946875423, 0.018135488033294678, 0.018117478000931442, 0.01816390798194334, 0.01818867598194629, 0.018169205985032022, 0.01810704596573487, 0.018138617975637317, 0.01815288100624457, 0.018140313040930778, 0.018157775048166513, 0.018167410977184772, 0.018158082966692746, 0.01814377401024103, 0.018128019000869244, 0.01813763496465981, 0.018155848956666887, 0.018197376979514956, 0.018138480023480952, 0.018123388988897204, 0.01813866599695757, 0.018139768042601645, 0.018181515973992646, 0.018130711978301406, 0.01815883198287338, 0.018151492986362427, 0.018115975020918995, 0.01816610398236662, 0.01816615101415664, 0.01815084699774161, 0.018174329015892, 0.01816836802754551, 0.01812134200008586, 0.018153677985537797, 0.018145876994822174, 0.01815522398101166, 0.01816716097528115, 0.01815858599729836, 0.01814517698949203, 0.0181361649883911, 0.018148756003938615, 0.018179570965003222, 0.018158100021537393, 0.01814973499858752, 0.018113747995812446, 0.01814172405283898, 0.018165942979976535, 0.01846383704105392, 0.01839742303127423, 0.018423528992570937, 0.01840283500496298, 0.01848623703699559, 0.01849012798629701, 0.01842502295039594, 0.01838380901608616, 0.01839839800959453, 0.018408111995086074, 0.018453380034770817, 0.0187125260126777, 0.018443956971168518, 0.01843591599026695, 0.01842466398375109, 0.01846958603709936, 0.01843635702971369, 0.01840682403417304, 0.018399736960418522, 0.01844588597305119, 0.018392833997495472, 0.018464103050064296, 0.01849017495987937, 0.018422091961838305, 0.01841970899840817, 0.018402207002509385, 0.01846125297015533, 0.01840266300132498, 0.01843021798413247, 0.018395268998574466, 0.018406926013994962, 0.018381141999270767, 0.0184879990410991, 0.01843740901676938, 0.018409773998428136, 0.01842574297916144, 0.018403308000415564, 0.018422275024931878, 0.018402764049824327, 0.018408458039630204, 0.018399116001091897, 0.018372869002632797, 0.018485829001292586, 0.0183963889721781, 0.018445404013618827, 0.01838346297154203, 0.018407163966912776, 0.018391227000392973, 0.018436988990288228, 0.018396563013084233, 0.018423160014208406, 0.01840082200942561, 0.018368258024565876, 0.01847752701723948, 0.01842370699159801, 0.01846259698504582, 0.01836969400756061, 0.018378724984358996, 0.018420086009427905, 0.018467283982317895, 0.01842879003379494, 0.018428016977850348, 0.01838882698211819, 0.018435349978972226, 0.01843655901029706, 0.018502330989576876, 0.018450552015565336, 0.01841634401353076, 0.01834172004600987, 0.018467054003849626, 0.018478686979506165, 0.018433924997225404, 0.018400296045001596, 0.018485045002307743, 0.018419720989186317, 0.018447306007146835, 0.01850497897248715, 0.01844041096046567, 0.018393762002233416, 0.01838277600472793, 0.018453691038303077, 0.018389423959888518, 0.018388255964964628, 0.018397747015114874, 0.01838665100513026, 0.018427152012009174, 0.018442566972225904, 0.018408778007142246, 0.01840155996615067, 0.018412109988275915, 0.018363707000389695, 0.018423940986394882, 0.01842460600892082, 0.018363601004239172, 0.01833466999232769, 0.018383168964646757, 0.018390642013400793, 0.020344046992249787, 0.018437860009726137, 0.018446525966282934, 0.018433852994348854, 0.018427755974698812, 0.0184887979994528, 0.018403146998025477, 0.018468614027369767, 0.018482976011000574, 0.018503144034184515, 0.018508330977056175, 0.019479090988170356, 0.018475769960787147, 0.018411961034871638, 0.018397172971162945, 0.018394988030195236, 0.01838269899599254, 0.018410273012705147, 0.018407938012387604, 0.01838082104222849, 0.018425935006234795, 0.018447335984092206, 0.018405837006866932, 0.019665386993438005, 0.01838176802266389, 0.018392448022495955, 0.018385296978522092, 0.01847853703657165, 0.01842049998231232, 0.01842400402529165, 0.018398242013063282, 0.01839460397604853, 0.018410380987916142, 0.018488563015125692, 0.022858337964862585, 0.020067711011506617, 0.01846889400621876, 0.018435892998240888, 0.018443822977133095, 0.018366507021710277, 0.018380826979409903, 0.018440041050780565, 0.01847365702269599, 0.018389392993412912, 0.018476585973985493, 0.023390745045617223, 0.021071653987746686, 0.018511815986130387, 0.018403149966616184, 0.01841454696841538, 0.01842628698796034, 0.01840705401264131, 0.018433374993037432, 0.018431743956170976, 0.018525470979511738, 0.01841329800663516, 0.018401456996798515, 0.0184255670174025, 0.018477337958756834, 0.018429791962262243]
1024	1.000000e+06	float64	12	0	1.669387e+01	1.671058e-02	1.908170e-03	1.595390e-02
# |--> timings: [0.027740218967664987, 0.016091083991341293, 0.01609669701429084, 0.016177691984921694, 0.016108370036818087, 0.016112627054098994, 0.016097440966404974, 0.016096099046990275, 0.02369391400134191, 0.016159954015165567, 0.016091368976049125, 0.016076369967777282, 0.016070798970758915, 0.016058808949310333, 0.016067972988821566, 0.016137196973431855, 0.01609165797708556, 0.01610055594937876, 0.01607659598812461, 0.016076424974016845, 0.022010525048244745, 0.017122203018516302, 0.016077061009127647, 0.016072237980552018, 0.01605918596033007, 0.016066348005551845, 0.016063190007116646, 0.016142695967573673, 0.016065292002167553, 0.016099116997793317, 0.016060427005868405, 0.016067261982243508, 0.016074694984126836, 0.02358120697317645, 0.01605469803325832, 0.01607813499867916, 0.016053715022280812, 0.016062688024248928, 0.01615806302288547, 0.016127265989780426, 0.016062895010691136, 0.016082436020951718, 0.016110035008750856, 0.016082427988294512, 0.01606223901035264, 0.020774338976480067, 0.018952771031763405, 0.01607193797826767, 0.016070001001935452, 0.016055003041401505, 0.016059377987403423, 0.01613482501124963, 0.016051729035098106, 0.01608449500054121, 0.01607010600855574, 0.01606932102004066, 0.016054862993769348, 0.01614236703608185, 0.023493894026614726, 0.017536908038891852, 0.016248898988123983, 0.016218848002608865, 0.016073687002062798, 0.01610046101268381, 0.01607396500185132, 0.016344883013516665, 0.016060390044003725, 0.016072110971435905, 0.016086466028355062, 0.01614583597984165, 0.020846450002864003, 0.019387112988624722, 0.016082522983197123, 0.016061399015598, 0.01604361302452162, 0.016097891028039157, 0.016066131996922195, 0.016154422017280012, 0.01606133399764076, 0.016080396017059684, 0.016064929019194096, 0.016113298013806343, 0.016068660013843328, 0.022503131011035293, 0.016245434002485126, 0.016071841993834823, 0.016057935019489378, 0.01613917399663478, 0.016166950983460993, 0.0161190569633618, 0.016072287980932742, 0.016035899985581636, 0.016090606979560107, 0.016124206013046205, 0.016063027025666088, 0.01607591297943145, 0.02215493004769087, 0.016047458979301155, 0.016150565003044903, 0.016094915044959635, 0.016049687983468175, 0.016001073003280908, 0.016053662984631956, 0.016068772005382925, 0.016075908963102847, 0.016123408975545317, 0.016055045009125024, 0.01604413299355656, 0.02469286200357601, 0.016907633980736136, 0.01607695798156783, 0.0161100989789702, 0.016152088006492704, 0.01605582097545266, 0.016071309975814074, 0.016059147019404918, 0.0160654759965837, 0.01611280196812004, 0.016063668997958302, 0.016061373986303806, 0.016042569011915475, 0.02304533898131922, 0.01605083601316437, 0.01610831101424992, 0.0161531480262056, 0.016052609018515795, 0.01609026303049177, 0.016070192970801145, 0.016032772953622043, 0.01614276901818812, 0.016063229995779693, 0.016069522011093795, 0.016059665998909622, 0.02403508999850601, 0.017375991970766336, 0.016126170987263322, 0.016129349009133875, 0.016111234959680587, 0.016067844000644982, 0.016111252014525235, 0.01606504595838487, 0.016100434004329145, 0.016068238008301705, 0.016061018977779895, 0.016073650040198117, 0.020383489958476275, 0.019348836969584227, 0.016120418964419514, 0.016184223990421742, 0.01606058096513152, 0.0160669109900482, 0.016079908004030585, 0.016114808968268335, 0.016098075022455305, 0.0160751540097408, 0.01605643698712811, 0.016077767009846866, 0.016044275020249188, 0.024019993958063424, 0.01725127501413226, 0.01610636099940166, 0.01608404703438282, 0.016063945018686354, 0.016080013010650873, 0.016065421979874372, 0.016068205004557967, 0.01608111202949658, 0.016064097988419235, 0.01607637997949496, 0.016067111981101334, 0.02056026499485597, 0.019336771045345813, 0.01610795402666554, 0.016081788984593004, 0.016136252030264586, 0.016065355041064322, 0.016084667993709445, 0.01615972799481824, 0.016058537003118545, 0.01610133796930313, 0.016122967994306237, 0.016231504967436194, 0.01607778703328222, 0.022085305012296885, 0.016196242009755224, 0.01608466700417921, 0.016051443002652377, 0.01604994898661971, 0.016114847036078572, 0.01605695200851187, 0.01606888498645276, 0.01605399901745841, 0.016075330029707402, 0.0160911469720304, 0.016051351034548134, 0.023870687989983708, 0.016143132001161575, 0.01611152000259608, 0.016074407962150872, 0.016076763975434005, 0.01605143101187423, 0.016109618009068072, 0.01605335803469643, 0.016065926000010222, 0.016068773984443396, 0.016073331993538886, 0.01605028798803687, 0.016092011996079236, 0.03229058795841411, 0.020198406011331826, 0.0160713319783099, 0.016093084996100515, 0.016138265025801957, 0.01609224796993658, 0.01606270601041615, 0.01606741698924452, 0.01607280899770558, 0.01614193804562092, 0.016106897965073586, 0.016080702014733106, 0.023281816975213587, 0.016089126002043486, 0.01605758396908641, 0.016101014974992722, 0.016099427011795342, 0.016090082994196564, 0.016059415997006, 0.01606233196798712, 0.016069628996774554, 0.016073217964731157, 0.016113738005515188, 0.016069317993242294, 0.016064893978182226, 0.023501279996708035, 0.016074604995083064, 0.01608883898006752, 0.016086336981970817, 0.016075374034699053, 0.016060314956121147, 0.016090151970274746, 0.016130206000525504, 0.016063865972682834, 0.016091019031591713, 0.016063373012002558, 0.01612579496577382, 0.021870798023883253, 0.016566072998102754, 0.016063127026427537, 0.016094402002636343, 0.01607894100015983, 0.0160580690135248, 0.01606395497219637, 0.01607104198774323, 0.016068416996859014, 0.016106838011182845, 0.016068416996859014, 0.016080298053566366, 0.01606236695079133, 0.02202619897434488, 0.016437243961263448, 0.01610314700519666, 0.01608581596519798, 0.01608223799848929, 0.01605210901470855, 0.01605302799725905, 0.01606800901936367, 0.0161013450124301, 0.016157978971023113, 0.01611153600970283, 0.016070405021309853, 0.023135016032028943, 0.016078601009212434, 0.016093258978798985, 0.01606580096995458, 0.016061461996287107, 0.01606027700472623, 0.016051133978180587, 0.016139684012159705, 0.01610500196693465, 0.01606949500273913, 0.016034754982683808, 0.01612298801774159, 0.016056124994065613, 0.02167253801599145, 0.016508736996911466, 0.01605731900781393, 0.01604286697693169, 0.016136457037646323, 0.016048090998083353, 0.016050331003498286, 0.01610463100951165, 0.016068894998170435, 0.01607008295832202, 0.01604968000901863, 0.01605038100387901, 0.016043828974943608, 0.02288105495972559, 0.016076650004833937, 0.016071444028057158, 0.016159964026883245, 0.016141025989782065, 0.01604293700074777, 0.01611220499034971, 0.01605232001747936, 0.016092484002001584, 0.016038662986829877, 0.016042256960645318, 0.01603744301246479, 0.020913877000566572, 0.01903301099082455, 0.016068547032773495, 0.01613486703718081, 0.01605590496910736, 0.016079240012913942, 0.016651821963023394, 0.016094339021947235, 0.016067797027062625, 0.01606282696593553, 0.016081148001831025, 0.016050967969931662, 0.01612893701530993, 0.022026824008207768, 0.016517687996383756, 0.016027258010581136, 0.01604191499063745, 0.01606849697418511, 0.016106664028484374, 0.016150591953191906, 0.01602811797056347, 0.016109258984215558, 0.016049512021709234, 0.016062243026681244, 0.016126394039019942, 0.01605146302608773, 0.021384774998296052, 0.017119343974627554, 0.016040618997067213, 0.016134921985212713, 0.01609149103751406, 0.016054890991654247, 0.01607651700032875, 0.01604298601159826, 0.016053132014349103, 0.016080286994110793, 0.016131359967403114, 0.016051304002758116, 0.01605930901132524, 0.022152956982608885, 0.017575110017787665, 0.016085633949842304, 0.01609567302512005, 0.016054119972977787, 0.01601612602826208, 0.01604076405055821, 0.0160471280105412, 0.01605434197699651, 0.01612689602188766, 0.016030042024794966, 0.01604669902008027, 0.016049102996475995, 0.022258281998801976, 0.016075699008069932, 0.016150834038853645, 0.01604673999827355, 0.01613099902169779, 0.01605482102604583, 0.01604624598985538, 0.016054694016929716, 0.016117999970447272, 0.01605588203528896, 0.01605681102955714, 0.01616274699335918, 0.021719307987950742, 0.016209647990763187, 0.01614451501518488, 0.01609992899466306, 0.016184836975298822, 0.01604442100506276, 0.01603442698251456, 0.01612182700773701, 0.016222544014453888, 0.016065280011389405, 0.0160367070348002, 0.016032854036893696, 0.01604749500984326, 0.016027361969463527, 0.021721400029491633, 0.016132289019878954, 0.01607735501602292, 0.01605435198871419, 0.01605188800022006, 0.016050257021561265, 0.01610310102114454, 0.01605342497350648, 0.016064520983491093, 0.016050008998718113, 0.016051248006988317, 0.016063118004240096, 0.020453987002838403, 0.017248795018531382, 0.01609270804328844, 0.01607385597890243, 0.01606525998795405, 0.016055353975389153, 0.01605599297909066, 0.016109157004393637, 0.016073271981440485, 0.01606969500426203, 0.016046008036937565, 0.016034404980018735, 0.016052936029154807, 0.021342137013562024, 0.016089247015770525, 0.016055518004577607, 0.016054845007602125, 0.01607231894740835, 0.016074889979790896, 0.016083398018963635, 0.016093710029963404, 0.016157669946551323, 0.01620356901548803, 0.01629331597359851, 0.01605778600787744, 0.017636683012824506, 0.022023760015144944, 0.016097418032586575, 0.016046667995397, 0.01602320501115173, 0.016031543957069516, 0.016053136030677706, 0.016110831988044083, 0.016072269005235285, 0.016067491960711777, 0.016044066986069083, 0.01605481602018699, 0.016221778991166502, 0.024355789995752275, 0.01759907096857205, 0.01610962999984622, 0.01606514200102538, 0.016137900995090604, 0.016087393974885345, 0.016053367988206446, 0.016069392033386976, 0.016080696019344032, 0.016064875992015004, 0.01611178694292903, 0.016126539965625852, 0.016140157997142524, 0.023213911976199597, 0.016001151001546532, 0.016050542006269097, 0.016115211008582264, 0.016004528966732323, 0.015993412001989782, 0.0159818259999156, 0.016007690981496125, 0.016052190971095115, 0.015991977998055518, 0.015986106998752803, 0.016056357009802014, 0.021774130989797413, 0.01769799302564934, 0.016068900004029274, 0.016133986006025225, 0.01612761296564713, 0.01605632295832038, 0.016043936018832028, 0.016049431986175478, 0.01606298499973491, 0.016050384961999953, 0.01604047603905201, 0.016200405021663755, 0.01604637101991102, 0.023832534963730723, 0.016016089997719973, 0.016073117032647133, 0.015987099963240325, 0.015989395964425057, 0.015980241005308926, 0.015991067979484797, 0.015999299997929484, 0.015985796053428203, 0.016103747009765357, 0.016055986983701587, 0.01601383398519829, 0.02381183800753206, 0.017730293970089406, 0.01614998502191156, 0.016082283982541412, 0.01609374297549948, 0.016080220986623317, 0.016089737007860094, 0.016095966973807663, 0.016120376996695995, 0.016086535004433244, 0.016091813042294234, 0.01609653199557215, 0.017788302968256176, 0.02083463699091226, 0.016154813987668604, 0.01607794896699488, 0.01606727100443095, 0.01605197199387476, 0.016046438016928732, 0.016055241983849555, 0.0161302910419181, 0.01609232899500057, 0.016047108045313507, 0.01607708603842184, 0.01605659502092749, 0.023938485013786703, 0.017308554030023515, 0.015997396025341004, 0.015973889967426658, 0.01598027697764337, 0.015981311968062073, 0.01606955099850893, 0.01605710299918428, 0.01597374997800216, 0.016042732051573694, 0.015991321008186787, 0.015990333980880678, 0.017820773005951196, 0.0205902109737508, 0.01606331701623276, 0.016068566008470953, 0.016035898006521165, 0.016028301033657044, 0.016053887957241386, 0.016158565995283425, 0.01608815701911226, 0.016162216023076326, 0.01605714001925662, 0.016080229950603098, 0.01604714000131935, 0.025361283973325044, 0.01785557303810492, 0.01606871298281476, 0.016181108017917722, 0.016176558972802013, 0.016130478004924953, 0.016120714019052684, 0.01605672499863431, 0.016093658981844783, 0.016051007027272135, 0.016067599994130433, 0.016056098975241184, 0.022670187056064606, 0.016044544987380505, 0.01600598299410194, 0.01599148998502642, 0.015981058008037508, 0.015953900991007686, 0.01606934901792556, 0.015984188998118043, 0.0160600520321168, 0.015996384958270937, 0.016037258959840983, 0.015995687048416585, 0.0160460090264678, 0.0213802830548957, 0.01621742098359391, 0.016065715055447072, 0.01605244801612571, 0.016061061003711075, 0.016125204972922802, 0.016149026050698012, 0.016109625983517617, 0.016064323019236326, 0.016047236043959856, 0.01604708598461002, 0.016121576016303152, 0.01605176500743255, 0.024104874988552183, 0.016016710957046598, 0.01599769596941769, 0.016054624982643872, 0.01605416100937873, 0.01600662001874298, 0.016057996021118015, 0.016005464014597237, 0.016008083999622613, 0.016007398022338748, 0.01603852101834491, 0.01602301700040698, 0.02153636299772188, 0.016021923976950347, 0.015989149978850037, 0.016003464988898486, 0.016086337040178478, 0.015990743995644152, 0.016053611994720995, 0.01599790499312803, 0.016025948978494853, 0.016005877987481654, 0.015996703994460404, 0.01599193800939247, 0.01601865200791508, 0.02127996104536578, 0.016364493989385664, 0.016051025013439357, 0.016134572972077876, 0.016107576026115566, 0.016090874036308378, 0.016050776990596205, 0.016040907008573413, 0.016042765986640006, 0.016056640015449375, 0.0161203199531883, 0.016058120992965996, 0.020602886041160673, 0.01943646598374471, 0.016076802974566817, 0.01613042299868539, 0.01608795701758936, 0.01608894602395594, 0.01608332700561732, 0.016059666988439858, 0.016018736991100013, 0.016056772030424327, 0.016057708009611815, 0.016050923033617437, 0.01606140600051731, 0.024077960988506675, 0.017860669002402574, 0.01608095597475767, 0.016124668007250875, 0.01608696795301512, 0.015988964994903654, 0.01607022201642394, 0.016009572020266205, 0.0161008249851875, 0.016022986033931375, 0.015985903970431536, 0.01597980095539242, 0.020666132972110063, 0.01939332199981436, 0.016079534019809216, 0.01599818398244679, 0.016015501983929425, 0.01601231296081096, 0.016001912008505315, 0.015999640978407115, 0.01605836400995031, 0.016027347999624908, 0.01599270396400243, 0.01598560396814719, 0.015998290036804974, 0.024028918996918947, 0.017821296001784503, 0.016064944036770612, 0.016109165968373418, 0.01607899699592963, 0.016070679994300008, 0.01605904701864347, 0.01614664198132232, 0.0161305739893578, 0.016076246974989772, 0.01616022503003478, 0.01612092403229326, 0.02094186400063336, 0.02106183802243322, 0.01617679203627631, 0.016069822013378143, 0.016055277956184, 0.016060379974078387, 0.016049085010308772, 0.016079044027719647, 0.016037236026022583, 0.016026980010792613, 0.016158176003955305, 0.0160808939835988, 0.016052683000452816, 0.022650522005278617, 0.01711567398160696, 0.01616063801338896, 0.016051580954808742, 0.016108873998746276, 0.016040002985391766, 0.016085346986074, 0.016040531045291573, 0.016059449000749737, 0.016064092982560396, 0.016043157025706023, 0.016023072006646544, 0.020959581015631557, 0.01947076601209119, 0.01610630698269233, 0.016070914978627115, 0.016068490978796035, 0.01607352402061224, 0.016112577985040843, 0.016063372022472322, 0.016103971982374787, 0.016082846035715193, 0.01605686597758904, 0.016146212990861386, 0.016098951979074627, 0.023859884997364134, 0.017319982987828553, 0.016072871978394687, 0.016080748988315463, 0.016097503947094083, 0.016162334999535233, 0.0160868699895218, 0.016097732994239777, 0.01611288299318403, 0.01609088503755629, 0.016072829952463508, 0.016094027960207313, 0.02097558102104813, 0.01975256099831313, 0.016090557037387043, 0.01608028099872172, 0.01606879197061062, 0.016181278973817825, 0.016076706000603735, 0.016083319031167775, 0.01608857000246644, 0.016080068016890436, 0.016088876989670098, 0.01611900399439037, 0.016071749036200345, 0.021562769019510597, 0.016857472015544772, 0.016078657004982233, 0.01610238803550601, 0.016100307984743267, 0.016044477000832558, 0.016111066041048616, 0.01604521699482575, 0.016061061003711075, 0.01605422602733597, 0.016080323955975473, 0.016073527978733182, 0.017520020017400384, 0.02088380098575726, 0.016020076000131667, 0.016067756980191916, 0.01611746399430558, 0.01603927102405578, 0.016067992022726685, 0.016081609996035695, 0.016099507978651673, 0.01607073500053957, 0.016103901027236134, 0.016131790005601943, 0.016047880984842777, 0.02373535605147481, 0.01753472600830719, 0.016060060006566346, 0.016099701984785497, 0.01608778804074973, 0.01608803798444569, 0.01606725895544514, 0.01609268900938332, 0.016070788027718663, 0.016060555004514754, 0.01614104799227789, 0.016077490989118814, 0.023452761000953615, 0.016149189963471144, 0.016030014026910067, 0.016151244984939694, 0.01604964298894629, 0.016058983048424125, 0.016046090982854366, 0.016078042972367257, 0.01607806602260098, 0.016114711004775017, 0.01612171600572765, 0.01606461504707113, 0.016056413005571812, 0.023529780039098114, 0.01713461900362745, 0.016097782005090266, 0.024192697019316256, 0.01772452297154814, 0.016139486979227513, 0.01603847200749442, 0.016083574970252812, 0.016060090041719377, 0.016102494031656533, 0.01605068298522383, 0.016046353965066373, 0.02912457601632923, 0.017412611981853843, 0.016065839037764817, 0.016087886004243046, 0.016093679994810373, 0.016121271008159965, 0.01607826101826504, 0.016141344036441296, 0.016144410998094827, 0.016132655960973352, 0.01605472603114322, 0.016086106013972312, 0.023032331955619156, 0.01670230698073283, 0.01608243299415335, 0.016075498017016798, 0.016091440978925675, 0.016130175965372473, 0.01619211002252996, 0.016088754986412823, 0.016244386963080615, 0.016072944970801473, 0.016074703016784042, 0.016093045007437468, 0.020662828988861293, 0.020404804963618517, 0.016079374006949365, 0.016071124002337456, 0.01607896405039355, 0.016154473007190973, 0.016153344011399895, 0.016073984967079014, 0.016084913979284465, 0.016071769001428038, 0.016083949012681842, 0.016082313959486783, 0.01606529002310708, 0.021154860965907574, 0.016550788015592843, 0.016069106000941247, 0.016066009004134685, 0.01609791099326685, 0.01615055598085746, 0.01609296299284324, 0.01609315100358799, 0.016053977014962584, 0.01608441403368488, 0.01607197104021907, 0.01607865799451247, 0.017960252007469535, 0.02073316799942404, 0.016093527025077492, 0.01604733703425154, 0.016064736002590507, 0.016133379947859794, 0.016148391005117446, 0.01609905099030584, 0.01607933099148795, 0.016096910985652357, 0.016053721017669886, 0.016080820991192013, 0.01613209000788629, 0.0224645709968172, 0.017007194983307272, 0.016061094996985048, 0.016110741009470075, 0.0161105910083279, 0.0161086079897359, 0.016082298010587692, 0.016097860992886126, 0.016074415994808078, 0.016037474968470633, 0.01606085803359747, 0.01614017301471904, 0.016150876006577164, 0.023252675018738955, 0.01607749698450789, 0.016068992961663753, 0.01614399504614994, 0.016068999015260488, 0.016083088994491845, 0.016062754031736404, 0.01606720796553418, 0.016049871977884322, 0.016068514029029757, 0.016095145023427904, 0.01607536501251161, 0.021665587031748146, 0.017893065989483148, 0.016143205983098596, 0.01612112100701779, 0.01605239702621475, 0.016089696960989386, 0.016079888970125467, 0.01609633897896856, 0.01606992195593193, 0.016057326982263476, 0.01607001799857244, 0.016079083958175033, 0.016075864958111197, 0.023139058030210435, 0.016085401992313564, 0.016126052010804415, 0.01606916601303965, 0.016099199012387544, 0.016059141024015844, 0.01609462802298367, 0.016090013028588146, 0.01604795199818909, 0.01615875499555841, 0.016097950981929898, 0.016103108995594084, 0.023796839988790452, 0.01713425701018423, 0.01613033702597022, 0.016086648975033313, 0.016091321012936532, 0.016047196986619383, 0.016038000001572073, 0.01605576102156192, 0.01608977298019454, 0.01607403700472787, 0.016052937950007617, 0.01603886397788301, 0.016082776011899114, 0.02412557095522061, 0.01666081795701757, 0.016127414943184704, 0.016115938022267073, 0.016086604038719088, 0.016123074979986995, 0.016098583990242332, 0.016144122986588627, 0.016048437973950058, 0.016071357997134328, 0.01606390200322494, 0.01606423599878326, 0.0229104760219343, 0.017072301998268813, 0.01617186499061063, 0.01614031399367377, 0.016085963987279683, 0.016078512999229133, 0.016130841977428645, 0.016145828005392104, 0.016075248015113175, 0.01609214802738279, 0.016060327005106956, 0.016081765992566943, 0.016166178043931723, 0.024503969005309045, 0.016089793003629893, 0.016185018001124263, 0.016071492980699986, 0.016072061960585415, 0.016090131015516818, 0.016106497962027788, 0.016052077000495046, 0.016058386012446135, 0.01607086800504476, 0.016054498963057995, 0.01608054299140349, 0.024813722004182637, 0.019172631960827857, 0.016174004995264113, 0.016075151972472668, 0.01607676799176261, 0.016067383985500783, 0.016085106995888054, 0.016070492973085493, 0.016067150980234146, 0.016057155036833137, 0.016075933002866805, 0.016063008981291205, 0.021991267043631524, 0.016711971955373883, 0.016284990997519344, 0.016055099957156926, 0.016056358988862485, 0.01606751699000597, 0.01607509097084403, 0.016101318993605673, 0.016067065007518977, 0.016087691008578986, 0.01607289200183004, 0.016054753039497882, 0.016127995972055942, 0.02273215097375214, 0.01712910702917725, 0.016080800036434084, 0.01606859901221469, 0.01608523295726627, 0.016131069976836443, 0.016081188980024308, 0.01608991000102833, 0.016076394997071475, 0.016067655000369996, 0.016069692035671324, 0.01609545003157109, 0.022217500023543835, 0.01612615102203563, 0.016079764056485146, 0.016067202028352767, 0.016092147037852556, 0.01608949201181531, 0.016083966998849064, 0.016053961997386068, 0.016065911040641367, 0.016082197951618582, 0.016134341014549136, 0.016097198997158557, 0.01607418997446075, 0.02180301898624748, 0.01749779802048579]


==> profiling/baselines/old_profile_baseline_af77476_calx174.ast.cam.ac.uk2.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin
512	1.000000e+06	float64	0	8	2.667771e-01	1.404090e-02	1.086600e-03	1.337947e-02
512	1.000000e+06	float64	0	16	2.684811e-01	1.413058e-02	2.455017e-03	1.308140e-02
512	1.000000e+06	float64	0	32	2.634014e-01	1.386323e-02	1.638424e-03	1.314546e-02
512	1.000000e+06	float64	1	0	2.067016e+00	1.087903e-01	1.040655e-04	1.085190e-01
512	1.000000e+06	float64	2	0	1.043041e+00	5.489691e-02	4.596697e-03	5.305041e-02
512	1.000000e+06	float64	4	0	6.464327e-01	3.402277e-02	6.242661e-04	3.276008e-02
512	1.000000e+06	float64	6	0	4.311392e-01	2.269154e-02	2.464747e-04	2.234458e-02
512	1.000000e+06	float64	8	0	3.594707e-01	1.891951e-02	7.768545e-05	1.884901e-02
512	1.000000e+06	float64	10	0	3.027370e-01	1.593353e-02	3.812895e-04	1.563402e-02
512	1.000000e+06	float64	12	0	1.886865e+00	9.930867e-02	2.310995e-02	5.409054e-02
1024	1.000000e+06	float64	0	8	2.840224e-01	1.494855e-02	1.080325e-03	1.448035e-02
1024	1.000000e+06	float64	0	16	2.954486e-01	1.554993e-02	2.163621e-03	1.452248e-02
1024	1.000000e+06	float64	0	32	2.889623e-01	1.520854e-02	1.559691e-03	1.459885e-02
1024	1.000000e+06	float64	1	0	2.361259e+00	1.242768e-01	4.091677e-05	1.241791e-01
1024	1.000000e+06	float64	2	0	1.152348e+00	6.064990e-02	3.652891e-05	6.060321e-02
1024	1.000000e+06	float64	4	0	6.441543e-01	3.390286e-02	3.265876e-03	3.136459e-02
1024	1.000000e+06	float64	6	0	4.654444e-01	2.449708e-02	1.784451e-03	2.172059e-02
1024	1.000000e+06	float64	8	0	4.218576e-01	2.220303e-02	1.091477e-04	2.199176e-02
1024	1.000000e+06	float64	10	0	3.535504e-01	1.860792e-02	6.430119e-05	1.851565e-02
1024	1.000000e+06	float64	12	0	3.323391e-01	1.749153e-02	2.199135e-03	1.619300e-02
2048	1.000000e+06	float64	0	8	3.863602e-01	2.033475e-02	1.291168e-03	1.969692e-02
2048	1.000000e+06	float64	0	16	3.901284e-01	2.053307e-02	1.553814e-03	1.979705e-02
2048	1.000000e+06	float64	0	32	3.831585e-01	2.016624e-02	1.077475e-03	1.968370e-02
2048	1.000000e+06	float64	1	0	3.379801e+00	1.778843e-01	2.582954e-04	1.775043e-01
2048	1.000000e+06	float64	2	0	1.976810e+00	1.040427e-01	6.485788e-03	9.358685e-02
2048	1.000000e+06	float64	4	0	1.122575e+00	5.908290e-02	1.734567e-03	5.254002e-02
2048	1.000000e+06	float64	6	0	8.116988e-01	4.272099e-02	7.036937e-04	4.134936e-02
2048	1.000000e+06	float64	8	0	8.536561e-01	4.492927e-02	2.714444e-03	4.169479e-02
2048	1.000000e+06	float64	10	0	6.998975e-01	3.683671e-02	1.537880e-03	3.461618e-02
2048	1.000000e+06	float64	12	0	6.385270e-01	3.360668e-02	2.596385e-03	3.126832e-02
4096	1.000000e+06	float64	0	8	8.378578e-01	4.409778e-02	2.085669e-03	4.181472e-02
4096	1.000000e+06	float64	0	16	8.245595e-01	4.339787e-02	2.342198e-03	4.174232e-02
4096	1.000000e+06	float64	0	32	7.753916e-01	4.081008e-02	1.035043e-03	4.023693e-02
4096	1.000000e+06	float64	1	0	9.100078e+00	4.789515e-01	1.311842e-03	4.748927e-01
4096	1.000000e+06	float64	2	0	5.307081e+00	2.793201e-01	7.844600e-03	2.685433e-01
4096	1.000000e+06	float64	4	0	3.057424e+00	1.609170e-01	2.226679e-03	1.576991e-01
4096	1.000000e+06	float64	6	0	2.312115e+00	1.216903e-01	2.730272e-03	1.188905e-01
4096	1.000000e+06	float64	8	0	2.445642e+00	1.287180e-01	3.960492e-03	1.241378e-01
4096	1.000000e+06	float64	10	0	2.106589e+00	1.108731e-01	2.011318e-03	1.080523e-01
4096	1.000000e+06	float64	12	0	1.927189e+00	1.014310e-01	2.615908e-03	9.624837e-02
8192	1.000000e+06	float64	0	8	2.613566e+00	1.375561e-01	2.170571e-03	1.357984e-01
8192	1.000000e+06	float64	0	16	2.563111e+00	1.349006e-01	1.718453e-03	1.333917e-01
8192	1.000000e+06	float64	0	32	2.428229e+00	1.278015e-01	2.070478e-04	1.273580e-01
8192	1.000000e+06	float64	1	0	2.747645e+01	1.446129e+00	8.486828e-03	1.441193e+00
8192	1.000000e+06	float64	2	0	1.613461e+01	8.491898e-01	9.495087e-03	8.349195e-01
8192	1.000000e+06	float64	4	0	9.198023e+00	4.841065e-01	4.271460e-03	4.783585e-01
8192	1.000000e+06	float64	6	0	7.051250e+00	3.711184e-01	1.295108e-02	3.637134e-01
8192	1.000000e+06	float64	8	0	7.750843e+00	4.079391e-01	8.758782e-03	3.829918e-01
8192	1.000000e+06	float64	10	0	6.874835e+00	3.618334e-01	8.204130e-03	3.545103e-01
8192	1.000000e+06	float64	12	0	6.258739e+00	3.294073e-01	4.840248e-03	3.242928e-01
16384	1.000000e+06	float64	0	8	9.830605e+00	5.174003e-01	2.804660e-03	5.146497e-01
16384	1.000000e+06	float64	0	16	9.664108e+00	5.086373e-01	2.401838e-03	5.060628e-01
16384	1.000000e+06	float64	0	32	9.162754e+00	4.822502e-01	9.897955e-04	4.816761e-01
16384	1.000000e+06	float64	1	0	1.186896e+02	6.246821e+00	7.290120e-02	6.186605e+00
16384	1.000000e+06	float64	2	0	6.989782e+01	3.678833e+00	1.168613e-02	3.655442e+00
16384	1.000000e+06	float64	4	0	3.909969e+01	2.057879e+00	9.721129e-03	2.041030e+00
16384	1.000000e+06	float64	6	0	2.997625e+01	1.577698e+00	1.944291e-02	1.560357e+00
16384	1.000000e+06	float64	8	0	2.996539e+01	1.577126e+00	5.095612e-02	1.499769e+00
16384	1.000000e+06	float64	10	0	2.978861e+01	1.567822e+00	2.551738e-02	1.530501e+00
16384	1.000000e+06	float64	12	0	2.767178e+01	1.456409e+00	1.047597e-02	1.436358e+00


==> profiling/baselines/profile_profiling_baseline_af77476_calx174.ast.cam.ac.uk.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin

[GPU] chi2_profile::malloc_fint: 0.43024 ms
[GPU] chi2_profile::copy_observations: 5.32342 ms
[GPU] create_image_d::malloc_image: 0.278304 ms
[GPU] create_image_d::memset: 0.045952 ms
[GPU] create_image_d::malloc_ints: 0.180608 ms
[GPU] create_image_d::copy_ints_H->D: 0.007456 ms
[GPU] create_image_d::sweep: 1.02621 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.091488 ms
[GPU] create_image: 1.68784 ms
[GPU] sample::copy_uv_H->D: 3.2193 ms
[GPU] sample::uv_rotate: 0.218816 ms
[GPU] sample::1st_shift: 0.074656 ms
[GPU] sample::FFT: 869.051 ms
[GPU] sample::2nd_shift: 0.047808 ms
[GPU] sample::interpolate: 0.918528 ms
[GPU] sample::apply_phase_sampled: 0.712704 ms
[GPU] sample_tot: 874.583 ms
[GPU] reduce_chi2::diff_weighted: 0.370688 ms
[GPU] reduce_chi2::reduction: 0.26624 ms
[GPU] reduce_chi2_tot: 0.654336 ms
[GPU] chi2_profile::free_all: 0.335872 ms
[GPU] chi2_profile_tot_gputimer: 883.145 ms
[CPU] chi2_profile_tot: 936.497 ms

[GPU] chi2_profile::malloc_fint: 0.202496 ms
[GPU] chi2_profile::copy_observations: 4.46963 ms
[GPU] create_image_d::malloc_image: 0.183296 ms
[GPU] create_image_d::memset: 0.03664 ms
[GPU] create_image_d::malloc_ints: 0.178112 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.01782 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.086016 ms
[GPU] create_image: 1.56525 ms
[GPU] sample::copy_uv_H->D: 3.18694 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.075552 ms
[GPU] sample::FFT: 0.887968 ms
[GPU] sample::2nd_shift: 0.046048 ms
[GPU] sample::interpolate: 0.918368 ms
[GPU] sample::apply_phase_sampled: 0.7136 ms
[GPU] sample_tot: 6.37072 ms
[GPU] reduce_chi2::diff_weighted: 0.370688 ms
[GPU] reduce_chi2::reduction: 0.257216 ms
[GPU] reduce_chi2_tot: 0.64512 ms
[GPU] chi2_profile::free_all: 0.337984 ms
[GPU] chi2_profile_tot_gputimer: 13.6581 ms
[CPU] chi2_profile_tot: 13.6715 ms

[GPU] chi2_profile::malloc_fint: 0.201568 ms
[GPU] chi2_profile::copy_observations: 4.4416 ms
[GPU] create_image_d::malloc_image: 0.18432 ms
[GPU] create_image_d::memset: 0.03552 ms
[GPU] create_image_d::malloc_ints: 0.176544 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.01581 ms
[GPU] create_image_d::central_pixel: 0.00688 ms
[GPU] create_image_d::free_ints: 0.084128 ms
[GPU] create_image: 1.56058 ms
[GPU] sample::copy_uv_H->D: 3.17466 ms
[GPU] sample::uv_rotate: 0.216832 ms
[GPU] sample::1st_shift: 0.076672 ms
[GPU] sample::FFT: 0.883712 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.918208 ms
[GPU] sample::apply_phase_sampled: 0.713408 ms
[GPU] sample_tot: 6.34368 ms
[GPU] reduce_chi2::diff_weighted: 0.370272 ms
[GPU] reduce_chi2::reduction: 0.257088 ms
[GPU] reduce_chi2_tot: 0.644096 ms
[GPU] chi2_profile::free_all: 0.333184 ms
[GPU] chi2_profile_tot_gputimer: 13.5876 ms
[CPU] chi2_profile_tot: 13.6012 ms

[GPU] chi2_profile::malloc_fint: 0.203776 ms
[GPU] chi2_profile::copy_observations: 4.4393 ms
[GPU] create_image_d::malloc_image: 0.186976 ms
[GPU] create_image_d::memset: 0.035712 ms
[GPU] create_image_d::malloc_ints: 0.188448 ms
[GPU] create_image_d::copy_ints_H->D: 0.00784 ms
[GPU] create_image_d::sweep: 1.0168 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084096 ms
[GPU] create_image: 1.57427 ms
[GPU] sample::copy_uv_H->D: 3.18771 ms
[GPU] sample::uv_rotate: 0.216608 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 0.884736 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.91648 ms
[GPU] sample::apply_phase_sampled: 0.715552 ms
[GPU] sample_tot: 6.36096 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.256608 ms
[GPU] reduce_chi2_tot: 0.643072 ms
[GPU] chi2_profile::free_all: 0.334848 ms
[GPU] chi2_profile_tot_gputimer: 13.62 ms
[CPU] chi2_profile_tot: 13.6332 ms

[GPU] chi2_profile::malloc_fint: 0.20464 ms
[GPU] chi2_profile::copy_observations: 4.44112 ms
[GPU] create_image_d::malloc_image: 0.18432 ms
[GPU] create_image_d::memset: 0.035744 ms
[GPU] create_image_d::malloc_ints: 0.177408 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.01888 ms
[GPU] create_image_d::central_pixel: 0.006976 ms
[GPU] create_image_d::free_ints: 0.090112 ms
[GPU] create_image: 1.56938 ms
[GPU] sample::copy_uv_H->D: 3.18499 ms
[GPU] sample::uv_rotate: 0.218016 ms
[GPU] sample::1st_shift: 0.075776 ms
[GPU] sample::FFT: 0.910336 ms
[GPU] sample::2nd_shift: 0.043008 ms
[GPU] sample::interpolate: 0.918368 ms
[GPU] sample::apply_phase_sampled: 0.712704 ms
[GPU] sample_tot: 6.37856 ms
[GPU] reduce_chi2::diff_weighted: 0.372704 ms
[GPU] reduce_chi2::reduction: 0.257024 ms
[GPU] reduce_chi2_tot: 0.647104 ms
[GPU] chi2_profile::free_all: 0.335712 ms
[GPU] chi2_profile_tot_gputimer: 13.6396 ms
[CPU] chi2_profile_tot: 13.653 ms

[GPU] chi2_profile::malloc_fint: 0.200928 ms
[GPU] chi2_profile::copy_observations: 4.44662 ms
[GPU] create_image_d::malloc_image: 0.183968 ms
[GPU] create_image_d::memset: 0.035456 ms
[GPU] create_image_d::malloc_ints: 0.178368 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.01786 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084736 ms
[GPU] create_image: 1.5623 ms
[GPU] sample::copy_uv_H->D: 3.18534 ms
[GPU] sample::uv_rotate: 0.220928 ms
[GPU] sample::1st_shift: 0.073728 ms
[GPU] sample::FFT: 0.8816 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.917504 ms
[GPU] sample::apply_phase_sampled: 0.712704 ms
[GPU] sample_tot: 6.35984 ms
[GPU] reduce_chi2::diff_weighted: 0.372608 ms
[GPU] reduce_chi2::reduction: 0.257568 ms
[GPU] reduce_chi2_tot: 0.646848 ms
[GPU] chi2_profile::free_all: 0.342016 ms
[GPU] chi2_profile_tot_gputimer: 13.6202 ms
[CPU] chi2_profile_tot: 13.6337 ms

[GPU] chi2_profile::malloc_fint: 0.200448 ms
[GPU] chi2_profile::copy_observations: 4.44237 ms
[GPU] create_image_d::malloc_image: 0.188416 ms
[GPU] create_image_d::memset: 0.035616 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007936 ms
[GPU] create_image_d::sweep: 1.01898 ms
[GPU] create_image_d::central_pixel: 0.006912 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.56774 ms
[GPU] sample::copy_uv_H->D: 3.17338 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.882208 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.91824 ms
[GPU] sample::apply_phase_sampled: 0.712704 ms
[GPU] sample_tot: 6.3384 ms
[GPU] reduce_chi2::diff_weighted: 0.369472 ms
[GPU] reduce_chi2::reduction: 0.2584 ms
[GPU] reduce_chi2_tot: 0.644768 ms
[GPU] chi2_profile::free_all: 0.336896 ms
[GPU] chi2_profile_tot_gputimer: 13.5918 ms
[CPU] chi2_profile_tot: 13.6055 ms

[GPU] chi2_profile::malloc_fint: 0.2128 ms
[GPU] chi2_profile::copy_observations: 4.43802 ms
[GPU] create_image_d::malloc_image: 0.182752 ms
[GPU] create_image_d::memset: 0.03584 ms
[GPU] create_image_d::malloc_ints: 0.18432 ms
[GPU] create_image_d::copy_ints_H->D: 0.007264 ms
[GPU] create_image_d::sweep: 1.01878 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 1.56672 ms
[GPU] sample::copy_uv_H->D: 3.18701 ms
[GPU] sample::uv_rotate: 0.217952 ms
[GPU] sample::1st_shift: 0.073408 ms
[GPU] sample::FFT: 0.89168 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.917504 ms
[GPU] sample::apply_phase_sampled: 0.712704 ms
[GPU] sample_tot: 6.36109 ms
[GPU] reduce_chi2::diff_weighted: 0.369216 ms
[GPU] reduce_chi2::reduction: 0.264288 ms
[GPU] reduce_chi2_tot: 0.65024 ms
[GPU] chi2_profile::free_all: 0.336896 ms
[GPU] chi2_profile_tot_gputimer: 13.6284 ms
[CPU] chi2_profile_tot: 13.6417 ms

[GPU] chi2_profile::malloc_fint: 0.200864 ms
[GPU] chi2_profile::copy_observations: 4.45517 ms
[GPU] create_image_d::malloc_image: 0.18432 ms
[GPU] create_image_d::memset: 0.034528 ms
[GPU] create_image_d::malloc_ints: 0.1784 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.01587 ms
[GPU] create_image_d::central_pixel: 0.006784 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.56058 ms
[GPU] sample::copy_uv_H->D: 3.18726 ms
[GPU] sample::uv_rotate: 0.21696 ms
[GPU] sample::1st_shift: 0.075776 ms
[GPU] sample::FFT: 0.878592 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.918528 ms
[GPU] sample::apply_phase_sampled: 0.71264 ms
[GPU] sample_tot: 6.35315 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.25744 ms
[GPU] reduce_chi2_tot: 0.64288 ms
[GPU] chi2_profile::free_all: 0.338976 ms
[GPU] chi2_profile_tot_gputimer: 13.6145 ms
[CPU] chi2_profile_tot: 13.6282 ms

[GPU] chi2_profile::malloc_fint: 0.200768 ms
[GPU] chi2_profile::copy_observations: 4.44067 ms
[GPU] create_image_d::malloc_image: 0.184224 ms
[GPU] create_image_d::memset: 0.034816 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007264 ms
[GPU] create_image_d::sweep: 1.01872 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.0848 ms
[GPU] create_image: 1.56419 ms
[GPU] sample::copy_uv_H->D: 3.18259 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 0.887808 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.918496 ms
[GPU] sample::apply_phase_sampled: 0.713664 ms
[GPU] sample_tot: 6.36618 ms
[GPU] reduce_chi2::diff_weighted: 0.371712 ms
[GPU] reduce_chi2::reduction: 0.256576 ms
[GPU] reduce_chi2_tot: 0.64512 ms
[GPU] chi2_profile::free_all: 0.342432 ms
[GPU] chi2_profile_tot_gputimer: 13.6232 ms
[CPU] chi2_profile_tot: 13.6363 ms

[GPU] chi2_profile::malloc_fint: 0.20064 ms
[GPU] chi2_profile::copy_observations: 4.4479 ms
[GPU] create_image_d::malloc_image: 0.186368 ms
[GPU] create_image_d::memset: 0.03584 ms
[GPU] create_image_d::malloc_ints: 0.179392 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.01786 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 1.56467 ms
[GPU] sample::copy_uv_H->D: 3.17664 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.074464 ms
[GPU] sample::FFT: 0.877856 ms
[GPU] sample::2nd_shift: 0.04608 ms
[GPU] sample::interpolate: 0.91648 ms
[GPU] sample::apply_phase_sampled: 0.712704 ms
[GPU] sample_tot: 6.33651 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.258016 ms
[GPU] reduce_chi2_tot: 0.644096 ms
[GPU] chi2_profile::free_all: 0.337344 ms
[GPU] chi2_profile_tot_gputimer: 13.5936 ms
[CPU] chi2_profile_tot: 13.6067 ms

[GPU] chi2_profile::malloc_fint: 0.20576 ms
[GPU] chi2_profile::copy_observations: 4.43664 ms
[GPU] create_image_d::malloc_image: 0.183296 ms
[GPU] create_image_d::memset: 0.0344 ms
[GPU] create_image_d::malloc_ints: 0.179136 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.02093 ms
[GPU] create_image_d::central_pixel: 0.006912 ms
[GPU] create_image_d::free_ints: 0.088704 ms
[GPU] create_image: 1.57043 ms
[GPU] sample::copy_uv_H->D: 3.18298 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.074304 ms
[GPU] sample::FFT: 0.883712 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.917088 ms
[GPU] sample::apply_phase_sampled: 0.71344 ms
[GPU] sample_tot: 6.34573 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.260256 ms
[GPU] reduce_chi2_tot: 0.646144 ms
[GPU] chi2_profile::free_all: 0.350368 ms
[GPU] chi2_profile_tot_gputimer: 13.6182 ms
[CPU] chi2_profile_tot: 13.6314 ms

[GPU] chi2_profile::malloc_fint: 0.206848 ms
[GPU] chi2_profile::copy_observations: 4.45357 ms
[GPU] create_image_d::malloc_image: 0.183648 ms
[GPU] create_image_d::memset: 0.03584 ms
[GPU] create_image_d::malloc_ints: 0.1784 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.01581 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084128 ms
[GPU] create_image: 1.56058 ms
[GPU] sample::copy_uv_H->D: 3.1785 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 0.889856 ms
[GPU] sample::2nd_shift: 0.044736 ms
[GPU] sample::interpolate: 0.91648 ms
[GPU] sample::apply_phase_sampled: 0.713664 ms
[GPU] sample_tot: 6.35536 ms
[GPU] reduce_chi2::diff_weighted: 0.369248 ms
[GPU] reduce_chi2::reduction: 0.2592 ms
[GPU] reduce_chi2_tot: 0.64512 ms
[GPU] chi2_profile::free_all: 0.340992 ms
[GPU] chi2_profile_tot_gputimer: 13.6253 ms
[CPU] chi2_profile_tot: 13.6389 ms

[GPU] chi2_profile::malloc_fint: 0.200736 ms
[GPU] chi2_profile::copy_observations: 4.43734 ms
[GPU] create_image_d::malloc_image: 0.18544 ms
[GPU] create_image_d::memset: 0.034816 ms
[GPU] create_image_d::malloc_ints: 0.179008 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.01782 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.087776 ms
[GPU] create_image: 1.56669 ms
[GPU] sample::copy_uv_H->D: 3.18595 ms
[GPU] sample::uv_rotate: 0.216768 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.880192 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.922624 ms
[GPU] sample::apply_phase_sampled: 0.713728 ms
[GPU] sample_tot: 6.35395 ms
[GPU] reduce_chi2::diff_weighted: 0.371712 ms
[GPU] reduce_chi2::reduction: 0.259072 ms
[GPU] reduce_chi2_tot: 0.648192 ms
[GPU] chi2_profile::free_all: 0.336672 ms
[GPU] chi2_profile_tot_gputimer: 13.6073 ms
[CPU] chi2_profile_tot: 13.6212 ms

[GPU] chi2_profile::malloc_fint: 0.200512 ms
[GPU] chi2_profile::copy_observations: 4.43741 ms
[GPU] create_image_d::malloc_image: 0.184064 ms
[GPU] create_image_d::memset: 0.035552 ms
[GPU] create_image_d::malloc_ints: 0.183488 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.01683 ms
[GPU] create_image_d::central_pixel: 0.006944 ms
[GPU] create_image_d::free_ints: 0.084064 ms
[GPU] create_image: 1.56672 ms
[GPU] sample::copy_uv_H->D: 3.17648 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.073728 ms
[GPU] sample::FFT: 0.879552 ms
[GPU] sample::2nd_shift: 0.045984 ms
[GPU] sample::interpolate: 0.91648 ms
[GPU] sample::apply_phase_sampled: 0.7136 ms
[GPU] sample_tot: 6.35059 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.25872 ms
[GPU] reduce_chi2_tot: 0.646112 ms
[GPU] chi2_profile::free_all: 0.337792 ms
[GPU] chi2_profile_tot_gputimer: 13.6028 ms
[CPU] chi2_profile_tot: 13.6166 ms

[GPU] chi2_profile::malloc_fint: 0.200352 ms
[GPU] chi2_profile::copy_observations: 4.45786 ms
[GPU] create_image_d::malloc_image: 0.18432 ms
[GPU] create_image_d::memset: 0.035712 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 3.17306 ms
[GPU] create_image_d::central_pixel: 0.009184 ms
[GPU] create_image_d::free_ints: 0.120288 ms
[GPU] create_image: 3.75907 ms
[GPU] sample::copy_uv_H->D: 3.19952 ms
[GPU] sample::uv_rotate: 0.216608 ms
[GPU] sample::1st_shift: 0.072672 ms
[GPU] sample::FFT: 0.858816 ms
[GPU] sample::2nd_shift: 0.044576 ms
[GPU] sample::interpolate: 0.830112 ms
[GPU] sample::apply_phase_sampled: 0.644928 ms
[GPU] sample_tot: 6.18086 ms
[GPU] reduce_chi2::diff_weighted: 0.3672 ms
[GPU] reduce_chi2::reduction: 0.253024 ms
[GPU] reduce_chi2_tot: 0.636928 ms
[GPU] chi2_profile::free_all: 0.33776 ms
[GPU] chi2_profile_tot_gputimer: 15.6351 ms
[CPU] chi2_profile_tot: 15.6487 ms

[GPU] chi2_profile::malloc_fint: 0.200544 ms
[GPU] chi2_profile::copy_observations: 4.44224 ms
[GPU] create_image_d::malloc_image: 0.185152 ms
[GPU] create_image_d::memset: 0.03232 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.920832 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.46256 ms
[GPU] sample::copy_uv_H->D: 3.16893 ms
[GPU] sample::uv_rotate: 0.215936 ms
[GPU] sample::1st_shift: 0.071552 ms
[GPU] sample::FFT: 0.858112 ms
[GPU] sample::2nd_shift: 0.044032 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.644096 ms
[GPU] sample_tot: 6.14899 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.250144 ms
[GPU] reduce_chi2_tot: 0.635904 ms
[GPU] chi2_profile::free_all: 0.33792 ms
[GPU] chi2_profile_tot_gputimer: 13.2907 ms
[CPU] chi2_profile_tot: 13.304 ms

[GPU] chi2_profile::malloc_fint: 0.204704 ms
[GPU] chi2_profile::copy_observations: 4.43725 ms
[GPU] create_image_d::malloc_image: 0.184064 ms
[GPU] create_image_d::memset: 0.032608 ms
[GPU] create_image_d::malloc_ints: 0.178208 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 0.924672 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08336 ms
[GPU] create_image: 1.46854 ms
[GPU] sample::copy_uv_H->D: 3.17875 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.877664 ms
[GPU] sample::2nd_shift: 0.044928 ms
[GPU] sample::interpolate: 0.828416 ms
[GPU] sample::apply_phase_sampled: 0.645856 ms
[GPU] sample_tot: 6.18189 ms
[GPU] reduce_chi2::diff_weighted: 0.370528 ms
[GPU] reduce_chi2::reduction: 0.248832 ms
[GPU] reduce_chi2_tot: 0.635456 ms
[GPU] chi2_profile::free_all: 0.340704 ms
[GPU] chi2_profile_tot_gputimer: 13.3319 ms
[CPU] chi2_profile_tot: 13.3454 ms

[GPU] chi2_profile::malloc_fint: 0.201376 ms
[GPU] chi2_profile::copy_observations: 4.43853 ms
[GPU] create_image_d::malloc_image: 0.188416 ms
[GPU] create_image_d::memset: 0.031744 ms
[GPU] create_image_d::malloc_ints: 0.178912 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 0.920416 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.087392 ms
[GPU] create_image: 1.46963 ms
[GPU] sample::copy_uv_H->D: 3.17133 ms
[GPU] sample::uv_rotate: 0.21664 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.855488 ms
[GPU] sample::2nd_shift: 0.045824 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.644864 ms
[GPU] sample_tot: 6.14832 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.25424 ms
[GPU] reduce_chi2_tot: 0.638656 ms
[GPU] chi2_profile::free_all: 0.336896 ms
[GPU] chi2_profile_tot_gputimer: 13.294 ms
[CPU] chi2_profile_tot: 13.3076 ms

[GPU] chi2_profile::malloc_fint: 0.200576 ms
[GPU] chi2_profile::copy_observations: 4.44899 ms
[GPU] create_image_d::malloc_image: 0.185376 ms
[GPU] create_image_d::memset: 0.032352 ms
[GPU] create_image_d::malloc_ints: 0.179136 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.920576 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084 ms
[GPU] create_image: 1.46314 ms
[GPU] sample::copy_uv_H->D: 3.1831 ms
[GPU] sample::uv_rotate: 0.217056 ms
[GPU] sample::1st_shift: 0.07136 ms
[GPU] sample::FFT: 0.859744 ms
[GPU] sample::2nd_shift: 0.045056 ms
[GPU] sample::interpolate: 0.830144 ms
[GPU] sample::apply_phase_sampled: 0.644992 ms
[GPU] sample_tot: 6.16755 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.251552 ms
[GPU] reduce_chi2_tot: 0.635872 ms
[GPU] chi2_profile::free_all: 0.338752 ms
[GPU] chi2_profile_tot_gputimer: 13.3171 ms
[CPU] chi2_profile_tot: 13.3307 ms
512	1.000000e+06	float64	0	8	2.611512e-01	1.374480e-02	4.824677e-04	1.338026e-02
# |--> timings: [0.936588723998284, 0.013744574003794696, 0.013679315001354553, 0.013704290002351627, 0.013727896999625955, 0.013705757999559864, 0.01367770499928156, 0.013713380998524372, 0.013704348995815963, 0.013708863996725995, 0.01368006800475996, 0.013703014003112912, 0.013714558001083788, 0.01369251999858534, 0.01369293499737978, 0.01572082700295141, 0.013380259995756205, 0.013417736998235341, 0.013380407996010035, 0.013402785996731836]

[GPU] chi2_profile::malloc_fint: 0.216992 ms
[GPU] chi2_profile::copy_observations: 4.44314 ms
[GPU] create_image_d::malloc_image: 0.184896 ms
[GPU] create_image_d::memset: 0.032768 ms
[GPU] create_image_d::malloc_ints: 0.182688 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.92672 ms
[GPU] create_image_d::central_pixel: 0.006816 ms
[GPU] create_image_d::free_ints: 0.085952 ms
[GPU] create_image: 1.47664 ms
[GPU] sample::copy_uv_H->D: 3.19133 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.07168 ms
[GPU] sample::FFT: 0.8632 ms
[GPU] sample::2nd_shift: 0.051776 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.647168 ms
[GPU] sample_tot: 6.18598 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.250176 ms
[GPU] reduce_chi2_tot: 0.633536 ms
[GPU] chi2_profile::free_all: 0.339264 ms
[GPU] chi2_profile_tot_gputimer: 13.3592 ms
[CPU] chi2_profile_tot: 13.3752 ms

[GPU] chi2_profile::malloc_fint: 0.201504 ms
[GPU] chi2_profile::copy_observations: 4.43859 ms
[GPU] create_image_d::malloc_image: 0.187008 ms
[GPU] create_image_d::memset: 0.032672 ms
[GPU] create_image_d::malloc_ints: 0.179072 ms
[GPU] create_image_d::copy_ints_H->D: 0.007104 ms
[GPU] create_image_d::sweep: 0.923616 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 1.47018 ms
[GPU] sample::copy_uv_H->D: 3.17891 ms
[GPU] sample::uv_rotate: 0.2168 ms
[GPU] sample::1st_shift: 0.072576 ms
[GPU] sample::FFT: 0.853856 ms
[GPU] sample::2nd_shift: 0.050176 ms
[GPU] sample::interpolate: 0.829088 ms
[GPU] sample::apply_phase_sampled: 0.646144 ms
[GPU] sample_tot: 6.16208 ms
[GPU] reduce_chi2::diff_weighted: 0.365568 ms
[GPU] reduce_chi2::reduction: 0.249568 ms
[GPU] reduce_chi2_tot: 0.631808 ms
[GPU] chi2_profile::free_all: 0.335392 ms
[GPU] chi2_profile_tot_gputimer: 13.3022 ms
[CPU] chi2_profile_tot: 13.3162 ms

[GPU] chi2_profile::malloc_fint: 0.205824 ms
[GPU] chi2_profile::copy_observations: 4.44294 ms
[GPU] create_image_d::malloc_image: 0.185792 ms
[GPU] create_image_d::memset: 0.032768 ms
[GPU] create_image_d::malloc_ints: 0.178016 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 0.923616 ms
[GPU] create_image_d::central_pixel: 0.007104 ms
[GPU] create_image_d::free_ints: 0.084576 ms
[GPU] create_image: 1.46682 ms
[GPU] sample::copy_uv_H->D: 3.18154 ms
[GPU] sample::uv_rotate: 0.217888 ms
[GPU] sample::1st_shift: 0.069632 ms
[GPU] sample::FFT: 0.858112 ms
[GPU] sample::2nd_shift: 0.0512 ms
[GPU] sample::interpolate: 0.829216 ms
[GPU] sample::apply_phase_sampled: 0.646048 ms
[GPU] sample_tot: 6.18144 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.249632 ms
[GPU] reduce_chi2_tot: 0.632832 ms
[GPU] chi2_profile::free_all: 0.361472 ms
[GPU] chi2_profile_tot_gputimer: 13.3543 ms
[CPU] chi2_profile_tot: 13.3678 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.43718 ms
[GPU] create_image_d::malloc_image: 0.186176 ms
[GPU] create_image_d::memset: 0.03248 ms
[GPU] create_image_d::malloc_ints: 0.178976 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.922624 ms
[GPU] create_image_d::central_pixel: 0.00688 ms
[GPU] create_image_d::free_ints: 0.084512 ms
[GPU] create_image: 1.46634 ms
[GPU] sample::copy_uv_H->D: 3.1817 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.07456 ms
[GPU] sample::FFT: 0.858176 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.829376 ms
[GPU] sample::apply_phase_sampled: 0.646944 ms
[GPU] sample_tot: 6.16931 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.254208 ms
[GPU] reduce_chi2_tot: 0.638912 ms
[GPU] chi2_profile::free_all: 0.335744 ms
[GPU] chi2_profile_tot_gputimer: 13.3109 ms
[CPU] chi2_profile_tot: 13.3243 ms

[GPU] chi2_profile::malloc_fint: 0.200128 ms
[GPU] chi2_profile::copy_observations: 4.44934 ms
[GPU] create_image_d::malloc_image: 0.183776 ms
[GPU] create_image_d::memset: 0.032768 ms
[GPU] create_image_d::malloc_ints: 0.177536 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.922048 ms
[GPU] create_image_d::central_pixel: 0.007072 ms
[GPU] create_image_d::free_ints: 0.084192 ms
[GPU] create_image: 1.46416 ms
[GPU] sample::copy_uv_H->D: 3.18493 ms
[GPU] sample::uv_rotate: 0.215904 ms
[GPU] sample::1st_shift: 0.070656 ms
[GPU] sample::FFT: 0.858176 ms
[GPU] sample::2nd_shift: 0.051072 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.646144 ms
[GPU] sample_tot: 6.17472 ms
[GPU] reduce_chi2::diff_weighted: 0.36752 ms
[GPU] reduce_chi2::reduction: 0.248416 ms
[GPU] reduce_chi2_tot: 0.630784 ms
[GPU] chi2_profile::free_all: 0.340864 ms
[GPU] chi2_profile_tot_gputimer: 13.3243 ms
[CPU] chi2_profile_tot: 13.3376 ms

[GPU] chi2_profile::malloc_fint: 0.20528 ms
[GPU] chi2_profile::copy_observations: 4.45514 ms
[GPU] create_image_d::malloc_image: 0.190208 ms
[GPU] create_image_d::memset: 0.033472 ms
[GPU] create_image_d::malloc_ints: 0.178272 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 0.9216 ms
[GPU] create_image_d::central_pixel: 0.007136 ms
[GPU] create_image_d::free_ints: 0.082208 ms
[GPU] create_image: 1.46918 ms
[GPU] sample::copy_uv_H->D: 3.18483 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.071456 ms
[GPU] sample::FFT: 0.860416 ms
[GPU] sample::2nd_shift: 0.048032 ms
[GPU] sample::interpolate: 0.828416 ms
[GPU] sample::apply_phase_sampled: 0.646144 ms
[GPU] sample_tot: 6.17277 ms
[GPU] reduce_chi2::diff_weighted: 0.36752 ms
[GPU] reduce_chi2::reduction: 0.248992 ms
[GPU] reduce_chi2_tot: 0.632832 ms
[GPU] chi2_profile::free_all: 0.336896 ms
[GPU] chi2_profile_tot_gputimer: 13.3372 ms
[CPU] chi2_profile_tot: 13.3503 ms

[GPU] chi2_profile::malloc_fint: 0.201632 ms
[GPU] chi2_profile::copy_observations: 4.4455 ms
[GPU] create_image_d::malloc_image: 0.183296 ms
[GPU] create_image_d::memset: 0.0336 ms
[GPU] create_image_d::malloc_ints: 0.178976 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 0.922464 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083392 ms
[GPU] create_image: 1.46435 ms
[GPU] sample::copy_uv_H->D: 3.17552 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.07168 ms
[GPU] sample::FFT: 0.857696 ms
[GPU] sample::2nd_shift: 0.051168 ms
[GPU] sample::interpolate: 0.82944 ms
[GPU] sample::apply_phase_sampled: 0.646816 ms
[GPU] sample_tot: 6.16227 ms
[GPU] reduce_chi2::diff_weighted: 0.367136 ms
[GPU] reduce_chi2::reduction: 0.248128 ms
[GPU] reduce_chi2_tot: 0.631808 ms
[GPU] chi2_profile::free_all: 0.335872 ms
[GPU] chi2_profile_tot_gputimer: 13.3038 ms
[CPU] chi2_profile_tot: 13.3176 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.43648 ms
[GPU] create_image_d::malloc_image: 0.183456 ms
[GPU] create_image_d::memset: 0.031744 ms
[GPU] create_image_d::malloc_ints: 0.191488 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 0.922624 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.47763 ms
[GPU] sample::copy_uv_H->D: 5.51322 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.070592 ms
[GPU] sample::FFT: 0.838656 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.586752 ms
[GPU] sample_tot: 8.34253 ms
[GPU] reduce_chi2::diff_weighted: 0.366432 ms
[GPU] reduce_chi2::reduction: 0.244032 ms
[GPU] reduce_chi2_tot: 0.626944 ms
[GPU] chi2_profile::free_all: 0.337568 ms
[GPU] chi2_profile_tot_gputimer: 15.4849 ms
[CPU] chi2_profile_tot: 15.4982 ms

[GPU] chi2_profile::malloc_fint: 0.222304 ms
[GPU] chi2_profile::copy_observations: 4.49398 ms
[GPU] create_image_d::malloc_image: 0.202048 ms
[GPU] create_image_d::memset: 0.03168 ms
[GPU] create_image_d::malloc_ints: 0.197504 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 0.838784 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.088064 ms
[GPU] create_image: 1.42435 ms
[GPU] sample::copy_uv_H->D: 3.26253 ms
[GPU] sample::uv_rotate: 0.217664 ms
[GPU] sample::1st_shift: 0.06656 ms
[GPU] sample::FFT: 0.835968 ms
[GPU] sample::2nd_shift: 0.048864 ms
[GPU] sample::interpolate: 0.751616 ms
[GPU] sample::apply_phase_sampled: 0.587776 ms
[GPU] sample_tot: 6.10131 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.241504 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.335072 ms
[GPU] chi2_profile_tot_gputimer: 13.2669 ms
[CPU] chi2_profile_tot: 13.2811 ms

[GPU] chi2_profile::malloc_fint: 0.203776 ms
[GPU] chi2_profile::copy_observations: 4.43632 ms
[GPU] create_image_d::malloc_image: 0.188416 ms
[GPU] create_image_d::memset: 0.030432 ms
[GPU] create_image_d::malloc_ints: 0.188128 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 0.837408 ms
[GPU] create_image_d::central_pixel: 0.006112 ms
[GPU] create_image_d::free_ints: 0.095072 ms
[GPU] create_image: 1.40186 ms
[GPU] sample::copy_uv_H->D: 3.18285 ms
[GPU] sample::uv_rotate: 0.21568 ms
[GPU] sample::1st_shift: 0.069632 ms
[GPU] sample::FFT: 0.839168 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.75248 ms
[GPU] sample::apply_phase_sampled: 0.586464 ms
[GPU] sample_tot: 6.01331 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.243296 ms
[GPU] reduce_chi2_tot: 0.626272 ms
[GPU] chi2_profile::free_all: 0.3432 ms
[GPU] chi2_profile_tot_gputimer: 13.0876 ms
[CPU] chi2_profile_tot: 13.1007 ms

[GPU] chi2_profile::malloc_fint: 0.200096 ms
[GPU] chi2_profile::copy_observations: 4.43971 ms
[GPU] create_image_d::malloc_image: 0.187232 ms
[GPU] create_image_d::memset: 0.030432 ms
[GPU] create_image_d::malloc_ints: 0.178848 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.840704 ms
[GPU] create_image_d::central_pixel: 0.006112 ms
[GPU] create_image_d::free_ints: 0.082624 ms
[GPU] create_image: 1.38125 ms
[GPU] sample::copy_uv_H->D: 3.20458 ms
[GPU] sample::uv_rotate: 0.215968 ms
[GPU] sample::1st_shift: 0.069184 ms
[GPU] sample::FFT: 0.839328 ms
[GPU] sample::2nd_shift: 0.048128 ms
[GPU] sample::interpolate: 0.752416 ms
[GPU] sample::apply_phase_sampled: 0.586528 ms
[GPU] sample_tot: 6.04979 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241344 ms
[GPU] reduce_chi2_tot: 0.625376 ms
[GPU] chi2_profile::free_all: 0.348544 ms
[GPU] chi2_profile_tot_gputimer: 13.108 ms
[CPU] chi2_profile_tot: 13.1216 ms

[GPU] chi2_profile::malloc_fint: 0.200992 ms
[GPU] chi2_profile::copy_observations: 4.4353 ms
[GPU] create_image_d::malloc_image: 0.184224 ms
[GPU] create_image_d::memset: 0.030688 ms
[GPU] create_image_d::malloc_ints: 0.17888 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 0.837984 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.37722 ms
[GPU] sample::copy_uv_H->D: 3.17619 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.068608 ms
[GPU] sample::FFT: 0.852704 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.752128 ms
[GPU] sample::apply_phase_sampled: 0.586272 ms
[GPU] sample_tot: 6.01206 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.242208 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.335296 ms
[GPU] chi2_profile_tot_gputimer: 13.0481 ms
[CPU] chi2_profile_tot: 13.0619 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.44477 ms
[GPU] create_image_d::malloc_image: 0.186368 ms
[GPU] create_image_d::memset: 0.03072 ms
[GPU] create_image_d::malloc_ints: 0.184352 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 0.837248 ms
[GPU] create_image_d::central_pixel: 0.006112 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.38352 ms
[GPU] sample::copy_uv_H->D: 3.17088 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.067584 ms
[GPU] sample::FFT: 0.837632 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.75568 ms
[GPU] sample::apply_phase_sampled: 0.5864 ms
[GPU] sample_tot: 5.99654 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24192 ms
[GPU] reduce_chi2_tot: 0.629408 ms
[GPU] chi2_profile::free_all: 0.335584 ms
[GPU] chi2_profile_tot_gputimer: 13.0509 ms
[CPU] chi2_profile_tot: 13.0644 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.45674 ms
[GPU] create_image_d::malloc_image: 0.185344 ms
[GPU] create_image_d::memset: 0.03072 ms
[GPU] create_image_d::malloc_ints: 0.177504 ms
[GPU] create_image_d::copy_ints_H->D: 0.007264 ms
[GPU] create_image_d::sweep: 0.837056 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.082976 ms
[GPU] create_image: 1.37626 ms
[GPU] sample::copy_uv_H->D: 3.18272 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 0.070656 ms
[GPU] sample::FFT: 0.840704 ms
[GPU] sample::2nd_shift: 0.048768 ms
[GPU] sample::interpolate: 0.752192 ms
[GPU] sample::apply_phase_sampled: 0.586752 ms
[GPU] sample_tot: 6.01907 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242048 ms
[GPU] reduce_chi2_tot: 0.626592 ms
[GPU] chi2_profile::free_all: 0.33504 ms
[GPU] chi2_profile_tot_gputimer: 13.0769 ms
[CPU] chi2_profile_tot: 13.0905 ms

[GPU] chi2_profile::malloc_fint: 0.212672 ms
[GPU] chi2_profile::copy_observations: 4.43914 ms
[GPU] create_image_d::malloc_image: 0.183072 ms
[GPU] create_image_d::memset: 0.030624 ms
[GPU] create_image_d::malloc_ints: 0.178144 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.841472 ms
[GPU] create_image_d::central_pixel: 0.006848 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.38019 ms
[GPU] sample::copy_uv_H->D: 3.19136 ms
[GPU] sample::uv_rotate: 0.216832 ms
[GPU] sample::1st_shift: 0.069632 ms
[GPU] sample::FFT: 0.841504 ms
[GPU] sample::2nd_shift: 0.049152 ms
[GPU] sample::interpolate: 0.751616 ms
[GPU] sample::apply_phase_sampled: 0.586752 ms
[GPU] sample_tot: 6.01907 ms
[GPU] reduce_chi2::diff_weighted: 0.369568 ms
[GPU] reduce_chi2::reduction: 0.241088 ms
[GPU] reduce_chi2_tot: 0.627264 ms
[GPU] chi2_profile::free_all: 0.33488 ms
[GPU] chi2_profile_tot_gputimer: 13.0744 ms
[CPU] chi2_profile_tot: 13.0879 ms

[GPU] chi2_profile::malloc_fint: 0.200608 ms
[GPU] chi2_profile::copy_observations: 4.43123 ms
[GPU] create_image_d::malloc_image: 0.184032 ms
[GPU] create_image_d::memset: 0.03072 ms
[GPU] create_image_d::malloc_ints: 0.182272 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.842016 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085472 ms
[GPU] create_image: 1.3873 ms
[GPU] sample::copy_uv_H->D: 3.17718 ms
[GPU] sample::uv_rotate: 0.216704 ms
[GPU] sample::1st_shift: 0.06656 ms
[GPU] sample::FFT: 0.8456 ms
[GPU] sample::2nd_shift: 0.047744 ms
[GPU] sample::interpolate: 0.752512 ms
[GPU] sample::apply_phase_sampled: 0.586656 ms
[GPU] sample_tot: 6.00986 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243488 ms
[GPU] reduce_chi2_tot: 0.627616 ms
[GPU] chi2_profile::free_all: 0.342016 ms
[GPU] chi2_profile_tot_gputimer: 13.061 ms
[CPU] chi2_profile_tot: 13.074 ms

[GPU] chi2_profile::malloc_fint: 0.199776 ms
[GPU] chi2_profile::copy_observations: 4.4359 ms
[GPU] create_image_d::malloc_image: 0.191104 ms
[GPU] create_image_d::memset: 0.03072 ms
[GPU] create_image_d::malloc_ints: 0.178848 ms
[GPU] create_image_d::copy_ints_H->D: 0.007456 ms
[GPU] create_image_d::sweep: 0.836384 ms
[GPU] create_image_d::central_pixel: 0.006016 ms
[GPU] create_image_d::free_ints: 0.08304 ms
[GPU] create_image: 1.38208 ms
[GPU] sample::copy_uv_H->D: 3.17136 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 0.069312 ms
[GPU] sample::FFT: 0.841536 ms
[GPU] sample::2nd_shift: 0.048128 ms
[GPU] sample::interpolate: 0.751616 ms
[GPU] sample::apply_phase_sampled: 0.586272 ms
[GPU] sample_tot: 6.00576 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.243776 ms
[GPU] reduce_chi2_tot: 0.628992 ms
[GPU] chi2_profile::free_all: 0.345696 ms
[GPU] chi2_profile_tot_gputimer: 13.0596 ms
[CPU] chi2_profile_tot: 13.0729 ms

[GPU] chi2_profile::malloc_fint: 0.199808 ms
[GPU] chi2_profile::copy_observations: 4.43286 ms
[GPU] create_image_d::malloc_image: 0.183552 ms
[GPU] create_image_d::memset: 0.030272 ms
[GPU] create_image_d::malloc_ints: 0.178112 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.837632 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.37539 ms
[GPU] sample::copy_uv_H->D: 3.17629 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.068512 ms
[GPU] sample::FFT: 0.843168 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.751616 ms
[GPU] sample::apply_phase_sampled: 0.586624 ms
[GPU] sample_tot: 6.00269 ms
[GPU] reduce_chi2::diff_weighted: 0.366176 ms
[GPU] reduce_chi2::reduction: 0.243264 ms
[GPU] reduce_chi2_tot: 0.625696 ms
[GPU] chi2_profile::free_all: 0.336352 ms
[GPU] chi2_profile_tot_gputimer: 13.0374 ms
[CPU] chi2_profile_tot: 13.0502 ms

[GPU] chi2_profile::malloc_fint: 0.199648 ms
[GPU] chi2_profile::copy_observations: 4.44451 ms
[GPU] create_image_d::malloc_image: 0.18464 ms
[GPU] create_image_d::memset: 0.03072 ms
[GPU] create_image_d::malloc_ints: 0.177312 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.837824 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.086208 ms
[GPU] create_image: 1.37933 ms
[GPU] sample::copy_uv_H->D: 3.17197 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.06944 ms
[GPU] sample::FFT: 0.84304 ms
[GPU] sample::2nd_shift: 0.05088 ms
[GPU] sample::interpolate: 0.75264 ms
[GPU] sample::apply_phase_sampled: 0.585728 ms
[GPU] sample_tot: 6.00963 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240992 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.336288 ms
[GPU] chi2_profile_tot_gputimer: 13.0573 ms
[CPU] chi2_profile_tot: 13.0712 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.44326 ms
[GPU] create_image_d::malloc_image: 0.184 ms
[GPU] create_image_d::memset: 0.030496 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.836608 ms
[GPU] create_image_d::central_pixel: 0.005984 ms
[GPU] create_image_d::free_ints: 0.084032 ms
[GPU] create_image: 1.37523 ms
[GPU] sample::copy_uv_H->D: 3.18378 ms
[GPU] sample::uv_rotate: 0.215808 ms
[GPU] sample::1st_shift: 0.069536 ms
[GPU] sample::FFT: 0.841376 ms
[GPU] sample::2nd_shift: 0.047104 ms
[GPU] sample::interpolate: 0.752576 ms
[GPU] sample::apply_phase_sampled: 0.586752 ms
[GPU] sample_tot: 6.00781 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240704 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.349152 ms
[GPU] chi2_profile_tot_gputimer: 13.0627 ms
[CPU] chi2_profile_tot: 13.0754 ms
512	1.000000e+06	float64	0	16	2.540957e-01	1.337346e-02	5.355580e-04	1.312319e-02
# |--> timings: [0.013432633997581434, 0.013387612998485565, 0.013440453003568109, 0.013397107002674602, 0.013413075997959822, 0.013440809998428449, 0.013389883002673741, 0.01558666699565947, 0.01335926500178175, 0.01317441399442032, 0.013193831000535283, 0.013134514003468212, 0.01313924999703886, 0.013163354000425898, 0.013163404000806622, 0.013146129000233486, 0.013149903003068175, 0.013123192999046296, 0.01314429400372319, 0.01314850700146053]

[GPU] chi2_profile::malloc_fint: 2.20365 ms
[GPU] chi2_profile::copy_observations: 5.89347 ms
[GPU] create_image_d::malloc_image: 0.453632 ms
[GPU] create_image_d::memset: 0.039936 ms
[GPU] create_image_d::malloc_ints: 0.422816 ms
[GPU] create_image_d::copy_ints_H->D: 0.017952 ms
[GPU] create_image_d::sweep: 0.847456 ms
[GPU] create_image_d::central_pixel: 0.013088 ms
[GPU] create_image_d::free_ints: 0.164064 ms
[GPU] create_image: 2.05517 ms
[GPU] sample::copy_uv_H->D: 4.64221 ms
[GPU] sample::uv_rotate: 0.228032 ms
[GPU] sample::1st_shift: 0.078848 ms
[GPU] sample::FFT: 1.48582 ms
[GPU] sample::2nd_shift: 0.059392 ms
[GPU] sample::interpolate: 0.7424 ms
[GPU] sample::apply_phase_sampled: 0.618496 ms
[GPU] sample_tot: 8.36784 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.246496 ms
[GPU] reduce_chi2_tot: 0.631872 ms
[GPU] chi2_profile::free_all: 0.338944 ms
[GPU] chi2_profile_tot_gputimer: 19.5922 ms
[CPU] chi2_profile_tot: 19.622 ms

[GPU] chi2_profile::malloc_fint: 0.202848 ms
[GPU] chi2_profile::copy_observations: 4.45958 ms
[GPU] create_image_d::malloc_image: 0.186304 ms
[GPU] create_image_d::memset: 0.029696 ms
[GPU] create_image_d::malloc_ints: 0.180544 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 0.831648 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.37395 ms
[GPU] sample::copy_uv_H->D: 3.20038 ms
[GPU] sample::uv_rotate: 0.217056 ms
[GPU] sample::1st_shift: 0.073568 ms
[GPU] sample::FFT: 0.84336 ms
[GPU] sample::2nd_shift: 0.05072 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 6.04701 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.244992 ms
[GPU] reduce_chi2_tot: 0.628928 ms
[GPU] chi2_profile::free_all: 0.336576 ms
[GPU] chi2_profile_tot_gputimer: 13.1103 ms
[CPU] chi2_profile_tot: 13.1238 ms

[GPU] chi2_profile::malloc_fint: 0.20112 ms
[GPU] chi2_profile::copy_observations: 4.47014 ms
[GPU] create_image_d::malloc_image: 0.191648 ms
[GPU] create_image_d::memset: 0.030304 ms
[GPU] create_image_d::malloc_ints: 0.180224 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.83184 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08496 ms
[GPU] create_image: 1.38118 ms
[GPU] sample::copy_uv_H->D: 3.19325 ms
[GPU] sample::uv_rotate: 0.2168 ms
[GPU] sample::1st_shift: 0.074752 ms
[GPU] sample::FFT: 0.845824 ms
[GPU] sample::2nd_shift: 0.052832 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 6.04365 ms
[GPU] reduce_chi2::diff_weighted: 0.3696 ms
[GPU] reduce_chi2::reduction: 0.244864 ms
[GPU] reduce_chi2_tot: 0.62992 ms
[GPU] chi2_profile::free_all: 0.336768 ms
[GPU] chi2_profile_tot_gputimer: 13.1259 ms
[CPU] chi2_profile_tot: 13.1398 ms

[GPU] chi2_profile::malloc_fint: 0.2048 ms
[GPU] chi2_profile::copy_observations: 4.45408 ms
[GPU] create_image_d::malloc_image: 0.183584 ms
[GPU] create_image_d::memset: 0.030272 ms
[GPU] create_image_d::malloc_ints: 0.181664 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.833952 ms
[GPU] create_image_d::central_pixel: 0.005856 ms
[GPU] create_image_d::free_ints: 0.0848 ms
[GPU] create_image: 1.37523 ms
[GPU] sample::copy_uv_H->D: 3.19827 ms
[GPU] sample::uv_rotate: 0.216736 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.833536 ms
[GPU] sample::2nd_shift: 0.051744 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 6.04864 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.241088 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.343008 ms
[GPU] chi2_profile_tot_gputimer: 13.1144 ms
[CPU] chi2_profile_tot: 13.1285 ms

[GPU] chi2_profile::malloc_fint: 0.201664 ms
[GPU] chi2_profile::copy_observations: 4.46416 ms
[GPU] create_image_d::malloc_image: 0.187392 ms
[GPU] create_image_d::memset: 0.030432 ms
[GPU] create_image_d::malloc_ints: 0.17952 ms
[GPU] create_image_d::copy_ints_H->D: 0.007744 ms
[GPU] create_image_d::sweep: 0.83168 ms
[GPU] create_image_d::central_pixel: 0.00688 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 1.37446 ms
[GPU] sample::copy_uv_H->D: 3.20026 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.07424 ms
[GPU] sample::FFT: 0.846848 ms
[GPU] sample::2nd_shift: 0.050944 ms
[GPU] sample::interpolate: 0.737024 ms
[GPU] sample::apply_phase_sampled: 0.61296 ms
[GPU] sample_tot: 6.05062 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.625024 ms
[GPU] chi2_profile::free_all: 0.340928 ms
[GPU] chi2_profile_tot_gputimer: 13.1195 ms
[CPU] chi2_profile_tot: 13.1322 ms

[GPU] chi2_profile::malloc_fint: 0.202464 ms
[GPU] chi2_profile::copy_observations: 4.45382 ms
[GPU] create_image_d::malloc_image: 0.191488 ms
[GPU] create_image_d::memset: 0.030496 ms
[GPU] create_image_d::malloc_ints: 0.183296 ms
[GPU] create_image_d::copy_ints_H->D: 0.007264 ms
[GPU] create_image_d::sweep: 0.832448 ms
[GPU] create_image_d::central_pixel: 0.006784 ms
[GPU] create_image_d::free_ints: 0.083424 ms
[GPU] create_image: 1.38342 ms
[GPU] sample::copy_uv_H->D: 3.19613 ms
[GPU] sample::uv_rotate: 0.217056 ms
[GPU] sample::1st_shift: 0.073216 ms
[GPU] sample::FFT: 0.842176 ms
[GPU] sample::2nd_shift: 0.050848 ms
[GPU] sample::interpolate: 0.736192 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 6.04262 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.242304 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_profile::free_all: 0.336288 ms
[GPU] chi2_profile_tot_gputimer: 13.1072 ms
[CPU] chi2_profile_tot: 13.1204 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.46374 ms
[GPU] create_image_d::malloc_image: 0.18432 ms
[GPU] create_image_d::memset: 0.029696 ms
[GPU] create_image_d::malloc_ints: 0.178816 ms
[GPU] create_image_d::copy_ints_H->D: 0.00736 ms
[GPU] create_image_d::sweep: 0.831488 ms
[GPU] create_image_d::central_pixel: 0.005952 ms
[GPU] create_image_d::free_ints: 0.083904 ms
[GPU] create_image: 1.36934 ms
[GPU] sample::copy_uv_H->D: 3.18957 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.073728 ms
[GPU] sample::FFT: 0.837312 ms
[GPU] sample::2nd_shift: 0.050176 ms
[GPU] sample::interpolate: 0.736928 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 6.04266 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.241824 ms
[GPU] reduce_chi2_tot: 0.62704 ms
[GPU] chi2_profile::free_all: 0.337888 ms
[GPU] chi2_profile_tot_gputimer: 13.1035 ms
[CPU] chi2_profile_tot: 13.1171 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.4407 ms
[GPU] create_image_d::malloc_image: 0.18432 ms
[GPU] create_image_d::memset: 0.029696 ms
[GPU] create_image_d::malloc_ints: 0.17984 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.831488 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083328 ms
[GPU] create_image: 1.37011 ms
[GPU] sample::copy_uv_H->D: 3.20093 ms
[GPU] sample::uv_rotate: 0.216576 ms
[GPU] sample::1st_shift: 0.07168 ms
[GPU] sample::FFT: 0.841344 ms
[GPU] sample::2nd_shift: 0.051744 ms
[GPU] sample::interpolate: 0.73696 ms
[GPU] sample::apply_phase_sampled: 0.612256 ms
[GPU] sample_tot: 6.04182 ms
[GPU] reduce_chi2::diff_weighted: 0.36816 ms
[GPU] reduce_chi2::reduction: 0.24032 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.336736 ms
[GPU] chi2_profile_tot_gputimer: 13.0785 ms
[CPU] chi2_profile_tot: 13.0922 ms

[GPU] chi2_profile::malloc_fint: 0.204256 ms
[GPU] chi2_profile::copy_observations: 4.43971 ms
[GPU] create_image_d::malloc_image: 0.18368 ms
[GPU] create_image_d::memset: 0.029696 ms
[GPU] create_image_d::malloc_ints: 0.194208 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.831776 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.09424 ms
[GPU] create_image: 1.39674 ms
[GPU] sample::copy_uv_H->D: 3.18061 ms
[GPU] sample::uv_rotate: 0.216576 ms
[GPU] sample::1st_shift: 0.072288 ms
[GPU] sample::FFT: 0.8448 ms
[GPU] sample::2nd_shift: 0.051712 ms
[GPU] sample::interpolate: 0.736864 ms
[GPU] sample::apply_phase_sampled: 0.61328 ms
[GPU] sample_tot: 6.03341 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.24048 ms
[GPU] reduce_chi2_tot: 0.623808 ms
[GPU] chi2_profile::free_all: 0.344 ms
[GPU] chi2_profile_tot_gputimer: 13.1058 ms
[CPU] chi2_profile_tot: 13.1184 ms

[GPU] chi2_profile::malloc_fint: 0.20064 ms
[GPU] chi2_profile::copy_observations: 4.43942 ms
[GPU] create_image_d::malloc_image: 0.186624 ms
[GPU] create_image_d::memset: 0.030272 ms
[GPU] create_image_d::malloc_ints: 0.179456 ms
[GPU] create_image_d::copy_ints_H->D: 0.007776 ms
[GPU] create_image_d::sweep: 0.83152 ms
[GPU] create_image_d::central_pixel: 0.005824 ms
[GPU] create_image_d::free_ints: 0.082688 ms
[GPU] create_image: 1.37242 ms
[GPU] sample::copy_uv_H->D: 3.18362 ms
[GPU] sample::uv_rotate: 0.215872 ms
[GPU] sample::1st_shift: 0.073376 ms
[GPU] sample::FFT: 0.83808 ms
[GPU] sample::2nd_shift: 0.053248 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.613312 ms
[GPU] sample_tot: 6.03955 ms
[GPU] reduce_chi2::diff_weighted: 0.367456 ms
[GPU] reduce_chi2::reduction: 0.24144 ms
[GPU] reduce_chi2_tot: 0.625312 ms
[GPU] chi2_profile::free_all: 0.35088 ms
[GPU] chi2_profile_tot_gputimer: 13.0908 ms
[CPU] chi2_profile_tot: 13.1039 ms

[GPU] chi2_profile::malloc_fint: 0.201632 ms
[GPU] chi2_profile::copy_observations: 4.43904 ms
[GPU] create_image_d::malloc_image: 0.184 ms
[GPU] create_image_d::memset: 0.03072 ms
[GPU] create_image_d::malloc_ints: 0.1792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.83168 ms
[GPU] create_image_d::central_pixel: 0.00512 ms
[GPU] create_image_d::free_ints: 0.084 ms
[GPU] create_image: 1.37171 ms
[GPU] sample::copy_uv_H->D: 3.17322 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.850944 ms
[GPU] sample::2nd_shift: 0.051168 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.612256 ms
[GPU] sample_tot: 6.02829 ms
[GPU] reduce_chi2::diff_weighted: 0.369312 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.625056 ms
[GPU] chi2_profile::free_all: 0.336704 ms
[GPU] chi2_profile_tot_gputimer: 13.0642 ms
[CPU] chi2_profile_tot: 13.0777 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.4417 ms
[GPU] create_image_d::malloc_image: 0.18432 ms
[GPU] create_image_d::memset: 0.031584 ms
[GPU] create_image_d::malloc_ints: 0.1792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.83248 ms
[GPU] create_image_d::central_pixel: 0.006048 ms
[GPU] create_image_d::free_ints: 0.087968 ms
[GPU] create_image: 1.37686 ms
[GPU] sample::copy_uv_H->D: 3.18128 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.0736 ms
[GPU] sample::FFT: 0.839744 ms
[GPU] sample::2nd_shift: 0.052224 ms
[GPU] sample::interpolate: 0.736768 ms
[GPU] sample::apply_phase_sampled: 0.613184 ms
[GPU] sample_tot: 6.02832 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241088 ms
[GPU] reduce_chi2_tot: 0.624352 ms
[GPU] chi2_profile::free_all: 0.337056 ms
[GPU] chi2_profile_tot_gputimer: 13.0717 ms
[CPU] chi2_profile_tot: 13.0855 ms

[GPU] chi2_profile::malloc_fint: 0.201664 ms
[GPU] chi2_profile::copy_observations: 4.46282 ms
[GPU] create_image_d::malloc_image: 0.185344 ms
[GPU] create_image_d::memset: 0.030624 ms
[GPU] create_image_d::malloc_ints: 0.182176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 0.832512 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083168 ms
[GPU] create_image: 1.37472 ms
[GPU] sample::copy_uv_H->D: 3.17792 ms
[GPU] sample::uv_rotate: 0.220032 ms
[GPU] sample::1st_shift: 0.07152 ms
[GPU] sample::FFT: 0.838656 ms
[GPU] sample::2nd_shift: 0.0512 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.612288 ms
[GPU] sample_tot: 6.02189 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240832 ms
[GPU] reduce_chi2_tot: 0.625248 ms
[GPU] chi2_profile::free_all: 0.351488 ms
[GPU] chi2_profile_tot_gputimer: 13.0993 ms
[CPU] chi2_profile_tot: 13.113 ms

[GPU] chi2_profile::malloc_fint: 0.212832 ms
[GPU] chi2_profile::copy_observations: 4.4359 ms
[GPU] create_image_d::malloc_image: 0.184928 ms
[GPU] create_image_d::memset: 0.030688 ms
[GPU] create_image_d::malloc_ints: 0.183008 ms
[GPU] create_image_d::copy_ints_H->D: 0.00784 ms
[GPU] create_image_d::sweep: 0.831744 ms
[GPU] create_image_d::central_pixel: 0.006048 ms
[GPU] create_image_d::free_ints: 0.083136 ms
[GPU] create_image: 1.37485 ms
[GPU] sample::copy_uv_H->D: 3.18848 ms
[GPU] sample::uv_rotate: 0.216928 ms
[GPU] sample::1st_shift: 0.07264 ms
[GPU] sample::FFT: 0.843776 ms
[GPU] sample::2nd_shift: 0.050176 ms
[GPU] sample::interpolate: 0.7368 ms
[GPU] sample::apply_phase_sampled: 0.613376 ms
[GPU] sample_tot: 6.04285 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.2408 ms
[GPU] reduce_chi2_tot: 0.624448 ms
[GPU] chi2_profile::free_all: 0.3392 ms
[GPU] chi2_profile_tot_gputimer: 13.0923 ms
[CPU] chi2_profile_tot: 13.1058 ms

[GPU] chi2_profile::malloc_fint: 0.200992 ms
[GPU] chi2_profile::copy_observations: 4.45642 ms
[GPU] create_image_d::malloc_image: 0.190592 ms
[GPU] create_image_d::memset: 0.029696 ms
[GPU] create_image_d::malloc_ints: 0.180224 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.832512 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.086176 ms
[GPU] create_image: 1.38214 ms
[GPU] sample::copy_uv_H->D: 3.19194 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.845696 ms
[GPU] sample::2nd_shift: 0.053024 ms
[GPU] sample::interpolate: 0.737184 ms
[GPU] sample::apply_phase_sampled: 0.612128 ms
[GPU] sample_tot: 6.04496 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.24 ms
[GPU] reduce_chi2_tot: 0.624608 ms
[GPU] chi2_profile::free_all: 0.341824 ms
[GPU] chi2_profile_tot_gputimer: 13.1123 ms
[CPU] chi2_profile_tot: 13.1258 ms

[GPU] chi2_profile::malloc_fint: 0.201312 ms
[GPU] chi2_profile::copy_observations: 4.43862 ms
[GPU] create_image_d::malloc_image: 0.186048 ms
[GPU] create_image_d::memset: 0.030656 ms
[GPU] create_image_d::malloc_ints: 0.179904 ms
[GPU] create_image_d::copy_ints_H->D: 0.007072 ms
[GPU] create_image_d::sweep: 0.831712 ms
[GPU] create_image_d::central_pixel: 0.005792 ms
[GPU] create_image_d::free_ints: 0.083808 ms
[GPU] create_image: 1.37395 ms
[GPU] sample::copy_uv_H->D: 3.18109 ms
[GPU] sample::uv_rotate: 0.21808 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.837888 ms
[GPU] sample::2nd_shift: 0.0512 ms
[GPU] sample::interpolate: 0.7368 ms
[GPU] sample::apply_phase_sampled: 0.61216 ms
[GPU] sample_tot: 6.02112 ms
[GPU] reduce_chi2::diff_weighted: 0.366336 ms
[GPU] reduce_chi2::reduction: 0.24192 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.348416 ms
[GPU] chi2_profile_tot_gputimer: 13.0712 ms
[CPU] chi2_profile_tot: 13.0845 ms

[GPU] chi2_profile::malloc_fint: 0.207328 ms
[GPU] chi2_profile::copy_observations: 4.46096 ms
[GPU] create_image_d::malloc_image: 0.185344 ms
[GPU] create_image_d::memset: 0.029696 ms
[GPU] create_image_d::malloc_ints: 0.17888 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.831552 ms
[GPU] create_image_d::central_pixel: 0.005824 ms
[GPU] create_image_d::free_ints: 0.084096 ms
[GPU] create_image: 1.37011 ms
[GPU] sample::copy_uv_H->D: 3.17334 ms
[GPU] sample::uv_rotate: 0.215744 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.837344 ms
[GPU] sample::2nd_shift: 0.052224 ms
[GPU] sample::interpolate: 0.736992 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 6.01568 ms
[GPU] reduce_chi2::diff_weighted: 0.366272 ms
[GPU] reduce_chi2::reduction: 0.242272 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_profile::free_all: 0.335872 ms
[GPU] chi2_profile_tot_gputimer: 13.0806 ms
[CPU] chi2_profile_tot: 13.0941 ms

[GPU] chi2_profile::malloc_fint: 0.201504 ms
[GPU] chi2_profile::copy_observations: 4.44483 ms
[GPU] create_image_d::malloc_image: 0.18432 ms
[GPU] create_image_d::memset: 0.030528 ms
[GPU] create_image_d::malloc_ints: 0.180096 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.832544 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.082816 ms
[GPU] create_image: 1.37114 ms
[GPU] sample::copy_uv_H->D: 3.19082 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.07232 ms
[GPU] sample::FFT: 0.837024 ms
[GPU] sample::2nd_shift: 0.051936 ms
[GPU] sample::interpolate: 0.736896 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 6.03162 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239936 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.370688 ms
[GPU] chi2_profile_tot_gputimer: 13.1052 ms
[CPU] chi2_profile_tot: 13.1189 ms

[GPU] chi2_profile::malloc_fint: 0.207648 ms
[GPU] chi2_profile::copy_observations: 4.44416 ms
[GPU] create_image_d::malloc_image: 0.18544 ms
[GPU] create_image_d::memset: 0.030336 ms
[GPU] create_image_d::malloc_ints: 0.1856 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 0.83184 ms
[GPU] create_image_d::central_pixel: 0.005888 ms
[GPU] create_image_d::free_ints: 0.083264 ms
[GPU] create_image: 1.37728 ms
[GPU] sample::copy_uv_H->D: 3.18566 ms
[GPU] sample::uv_rotate: 0.217792 ms
[GPU] sample::1st_shift: 0.072704 ms
[GPU] sample::FFT: 0.84096 ms
[GPU] sample::2nd_shift: 0.0512 ms
[GPU] sample::interpolate: 0.737216 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 6.03222 ms
[GPU] reduce_chi2::diff_weighted: 0.366208 ms
[GPU] reduce_chi2::reduction: 0.241504 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.34032 ms
[GPU] chi2_profile_tot_gputimer: 13.088 ms
[CPU] chi2_profile_tot: 13.1015 ms

[GPU] chi2_profile::malloc_fint: 0.2048 ms
[GPU] chi2_profile::copy_observations: 4.44547 ms
[GPU] create_image_d::malloc_image: 0.185152 ms
[GPU] create_image_d::memset: 0.03072 ms
[GPU] create_image_d::malloc_ints: 0.180224 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 0.832352 ms
[GPU] create_image_d::central_pixel: 0.005856 ms
[GPU] create_image_d::free_ints: 0.0832 ms
[GPU] create_image: 1.37302 ms
[GPU] sample::copy_uv_H->D: 3.18694 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.07232 ms
[GPU] sample::FFT: 0.842368 ms
[GPU] sample::2nd_shift: 0.051968 ms
[GPU] sample::interpolate: 0.736256 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 6.03965 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.625568 ms
[GPU] chi2_profile::free_all: 0.341632 ms
[GPU] chi2_profile_tot_gputimer: 13.0915 ms
[CPU] chi2_profile_tot: 13.1049 ms
512	1.000000e+06	float64	0	32	2.504760e-01	1.318294e-02	1.761144e-05	1.314983e-02
# |--> timings: [0.01971509199938737, 0.013196913998399395, 0.013213085003371816, 0.013201266003306955, 0.013207239004259463, 0.013192973005061503, 0.013189614001021255, 0.01316488200245658, 0.013194156003009994, 0.01317514500260586, 0.013149825004802551, 0.013158000001567416, 0.013188776996685192, 0.01317891399958171, 0.013196984000387602, 0.013155562999600079, 0.013165741998818703, 0.013193452999985311, 0.013175066000258084, 0.013178351997339632]

[CPU] chi2_profile::malloc_fint: 0.012657 ms
[CPU] create_image: 10.0415 ms
[CPU] sample::1st_shift: 0.116492 ms
[CPU] sample::FFT: 4.36927 ms
[CPU] sample::2nd_shift: 0.114024 ms
[CPU] uv_rotate_h: 3.78035 ms
[CPU] sample::interpolate: 40.0029 ms
[CPU] sample::apply_phase_sampled: 41.4955 ms
[CPU] sample_tot: 89.9088 ms
[CPU] sample_profile_tot: 99.9662 ms
[CPU] reduce_chi2::diff_weighted: 7.54619 ms
[CPU] reduce_chi2::reduction: 2.58996 ms
[CPU] reduce_chi2_tot: 10.1448 ms
[CPU] chi2_profile::free_fint: 0.432205 ms
[CPU] chi2_profile_tot: 110.585 ms

[CPU] chi2_profile::malloc_fint: 0.007677 ms
[CPU] create_image: 9.8858 ms
[CPU] sample::1st_shift: 0.11749 ms
[CPU] sample::FFT: 2.76886 ms
[CPU] sample::2nd_shift: 0.113846 ms
[CPU] uv_rotate_h: 3.51199 ms
[CPU] sample::interpolate: 42.3949 ms
[CPU] sample::apply_phase_sampled: 41.4834 ms
[CPU] sample_tot: 90.4177 ms
[CPU] sample_profile_tot: 100.31 ms
[CPU] reduce_chi2::diff_weighted: 7.54069 ms
[CPU] reduce_chi2::reduction: 2.5933 ms
[CPU] reduce_chi2_tot: 10.1432 ms
[CPU] chi2_profile::free_fint: 0.36068 ms
[CPU] chi2_profile_tot: 110.829 ms

[CPU] chi2_profile::malloc_fint: 0.006286 ms
[CPU] create_image: 9.88977 ms
[CPU] sample::1st_shift: 0.117954 ms
[CPU] sample::FFT: 2.75369 ms
[CPU] sample::2nd_shift: 0.113393 ms
[CPU] uv_rotate_h: 3.53564 ms
[CPU] sample::interpolate: 42.3359 ms
[CPU] sample::apply_phase_sampled: 41.4898 ms
[CPU] sample_tot: 90.3734 ms
[CPU] sample_profile_tot: 100.269 ms
[CPU] reduce_chi2::diff_weighted: 7.56685 ms
[CPU] reduce_chi2::reduction: 2.59125 ms
[CPU] reduce_chi2_tot: 10.1661 ms
[CPU] chi2_profile::free_fint: 0.367007 ms
[CPU] chi2_profile_tot: 110.816 ms

[CPU] chi2_profile::malloc_fint: 0.007528 ms
[CPU] create_image: 9.88751 ms
[CPU] sample::1st_shift: 0.116459 ms
[CPU] sample::FFT: 2.752 ms
[CPU] sample::2nd_shift: 0.114317 ms
[CPU] uv_rotate_h: 3.54051 ms
[CPU] sample::interpolate: 42.3611 ms
[CPU] sample::apply_phase_sampled: 41.4913 ms
[CPU] sample_tot: 90.4016 ms
[CPU] sample_profile_tot: 100.295 ms
[CPU] reduce_chi2::diff_weighted: 7.56102 ms
[CPU] reduce_chi2::reduction: 2.59386 ms
[CPU] reduce_chi2_tot: 10.163 ms
[CPU] chi2_profile::free_fint: 0.363573 ms
[CPU] chi2_profile_tot: 110.837 ms

[CPU] chi2_profile::malloc_fint: 0.007275 ms
[CPU] create_image: 9.8869 ms
[CPU] sample::1st_shift: 0.116385 ms
[CPU] sample::FFT: 2.75843 ms
[CPU] sample::2nd_shift: 0.11461 ms
[CPU] uv_rotate_h: 3.54817 ms
[CPU] sample::interpolate: 42.3604 ms
[CPU] sample::apply_phase_sampled: 41.4896 ms
[CPU] sample_tot: 90.4125 ms
[CPU] sample_profile_tot: 100.305 ms
[CPU] reduce_chi2::diff_weighted: 7.5861 ms
[CPU] reduce_chi2::reduction: 2.59158 ms
[CPU] reduce_chi2_tot: 10.1857 ms
[CPU] chi2_profile::free_fint: 0.367409 ms
[CPU] chi2_profile_tot: 110.873 ms

[CPU] chi2_profile::malloc_fint: 0.007613 ms
[CPU] create_image: 9.88616 ms
[CPU] sample::1st_shift: 0.116703 ms
[CPU] sample::FFT: 2.75931 ms
[CPU] sample::2nd_shift: 0.113871 ms
[CPU] uv_rotate_h: 3.5388 ms
[CPU] sample::interpolate: 42.3601 ms
[CPU] sample::apply_phase_sampled: 41.488 ms
[CPU] sample_tot: 90.4024 ms
[CPU] sample_profile_tot: 100.294 ms
[CPU] reduce_chi2::diff_weighted: 7.5615 ms
[CPU] reduce_chi2::reduction: 2.59165 ms
[CPU] reduce_chi2_tot: 10.1616 ms
[CPU] chi2_profile::free_fint: 0.370584 ms
[CPU] chi2_profile_tot: 110.841 ms

[CPU] chi2_profile::malloc_fint: 0.00723 ms
[CPU] create_image: 9.88219 ms
[CPU] sample::1st_shift: 0.117137 ms
[CPU] sample::FFT: 2.75338 ms
[CPU] sample::2nd_shift: 0.11389 ms
[CPU] uv_rotate_h: 3.54484 ms
[CPU] sample::interpolate: 42.3575 ms
[CPU] sample::apply_phase_sampled: 41.4986 ms
[CPU] sample_tot: 90.4108 ms
[CPU] sample_profile_tot: 100.299 ms
[CPU] reduce_chi2::diff_weighted: 7.54212 ms
[CPU] reduce_chi2::reduction: 2.59266 ms
[CPU] reduce_chi2_tot: 10.1427 ms
[CPU] chi2_profile::free_fint: 0.363704 ms
[CPU] chi2_profile_tot: 110.821 ms

[CPU] chi2_profile::malloc_fint: 0.007498 ms
[CPU] create_image: 9.88446 ms
[CPU] sample::1st_shift: 0.116698 ms
[CPU] sample::FFT: 2.74918 ms
[CPU] sample::2nd_shift: 0.115338 ms
[CPU] uv_rotate_h: 3.53647 ms
[CPU] sample::interpolate: 42.3756 ms
[CPU] sample::apply_phase_sampled: 41.4981 ms
[CPU] sample_tot: 90.4164 ms
[CPU] sample_profile_tot: 100.307 ms
[CPU] reduce_chi2::diff_weighted: 7.57142 ms
[CPU] reduce_chi2::reduction: 2.59624 ms
[CPU] reduce_chi2_tot: 10.1759 ms
[CPU] chi2_profile::free_fint: 0.363947 ms
[CPU] chi2_profile_tot: 110.862 ms

[CPU] chi2_profile::malloc_fint: 0.007445 ms
[CPU] create_image: 9.88468 ms
[CPU] sample::1st_shift: 0.116019 ms
[CPU] sample::FFT: 2.75071 ms
[CPU] sample::2nd_shift: 0.113743 ms
[CPU] uv_rotate_h: 3.55162 ms
[CPU] sample::interpolate: 42.3908 ms
[CPU] sample::apply_phase_sampled: 41.4877 ms
[CPU] sample_tot: 90.4375 ms
[CPU] sample_profile_tot: 100.328 ms
[CPU] reduce_chi2::diff_weighted: 7.5326 ms
[CPU] reduce_chi2::reduction: 2.60031 ms
[CPU] reduce_chi2_tot: 10.1411 ms
[CPU] chi2_profile::free_fint: 0.364836 ms
[CPU] chi2_profile_tot: 110.85 ms

[CPU] chi2_profile::malloc_fint: 0.006137 ms
[CPU] create_image: 9.88289 ms
[CPU] sample::1st_shift: 0.119115 ms
[CPU] sample::FFT: 2.75324 ms
[CPU] sample::2nd_shift: 0.11367 ms
[CPU] uv_rotate_h: 3.54892 ms
[CPU] sample::interpolate: 42.3857 ms
[CPU] sample::apply_phase_sampled: 41.4953 ms
[CPU] sample_tot: 90.4418 ms
[CPU] sample_profile_tot: 100.33 ms
[CPU] reduce_chi2::diff_weighted: 7.57938 ms
[CPU] reduce_chi2::reduction: 2.59384 ms
[CPU] reduce_chi2_tot: 10.1812 ms
[CPU] chi2_profile::free_fint: 0.363484 ms
[CPU] chi2_profile_tot: 110.89 ms

[CPU] chi2_profile::malloc_fint: 0.007283 ms
[CPU] create_image: 9.88574 ms
[CPU] sample::1st_shift: 0.117542 ms
[CPU] sample::FFT: 2.75388 ms
[CPU] sample::2nd_shift: 0.114329 ms
[CPU] uv_rotate_h: 3.54976 ms
[CPU] sample::interpolate: 42.3288 ms
[CPU] sample::apply_phase_sampled: 41.4926 ms
[CPU] sample_tot: 90.3834 ms
[CPU] sample_profile_tot: 100.275 ms
[CPU] reduce_chi2::diff_weighted: 7.51175 ms
[CPU] reduce_chi2::reduction: 2.59744 ms
[CPU] reduce_chi2_tot: 10.1174 ms
[CPU] chi2_profile::free_fint: 0.365371 ms
[CPU] chi2_profile_tot: 110.773 ms

[CPU] chi2_profile::malloc_fint: 0.007534 ms
[CPU] create_image: 9.89015 ms
[CPU] sample::1st_shift: 0.116056 ms
[CPU] sample::FFT: 2.7541 ms
[CPU] sample::2nd_shift: 0.113915 ms
[CPU] uv_rotate_h: 3.55029 ms
[CPU] sample::interpolate: 42.3317 ms
[CPU] sample::apply_phase_sampled: 41.4885 ms
[CPU] sample_tot: 90.3808 ms
[CPU] sample_profile_tot: 100.277 ms
[CPU] reduce_chi2::diff_weighted: 7.52088 ms
[CPU] reduce_chi2::reduction: 2.59146 ms
[CPU] reduce_chi2_tot: 10.1218 ms
[CPU] chi2_profile::free_fint: 0.365653 ms
[CPU] chi2_profile_tot: 110.781 ms

[CPU] chi2_profile::malloc_fint: 0.007225 ms
[CPU] create_image: 9.88974 ms
[CPU] sample::1st_shift: 0.116053 ms
[CPU] sample::FFT: 2.74684 ms
[CPU] sample::2nd_shift: 0.113736 ms
[CPU] uv_rotate_h: 3.54257 ms
[CPU] sample::interpolate: 42.3336 ms
[CPU] sample::apply_phase_sampled: 41.4901 ms
[CPU] sample_tot: 90.3675 ms
[CPU] sample_profile_tot: 100.263 ms
[CPU] reduce_chi2::diff_weighted: 7.51227 ms
[CPU] reduce_chi2::reduction: 2.58935 ms
[CPU] reduce_chi2_tot: 10.1101 ms
[CPU] chi2_profile::free_fint: 0.367023 ms
[CPU] chi2_profile_tot: 110.756 ms

[CPU] chi2_profile::malloc_fint: 0.007435 ms
[CPU] create_image: 9.88751 ms
[CPU] sample::1st_shift: 0.116148 ms
[CPU] sample::FFT: 2.75647 ms
[CPU] sample::2nd_shift: 0.114018 ms
[CPU] uv_rotate_h: 3.5442 ms
[CPU] sample::interpolate: 42.3295 ms
[CPU] sample::apply_phase_sampled: 41.4894 ms
[CPU] sample_tot: 90.3757 ms
[CPU] sample_profile_tot: 100.269 ms
[CPU] reduce_chi2::diff_weighted: 7.5381 ms
[CPU] reduce_chi2::reduction: 2.59267 ms
[CPU] reduce_chi2_tot: 10.1393 ms
[CPU] chi2_profile::free_fint: 0.365242 ms
[CPU] chi2_profile_tot: 110.789 ms

[CPU] chi2_profile::malloc_fint: 0.006965 ms
[CPU] create_image: 9.8907 ms
[CPU] sample::1st_shift: 0.116031 ms
[CPU] sample::FFT: 2.75248 ms
[CPU] sample::2nd_shift: 0.113515 ms
[CPU] uv_rotate_h: 3.53858 ms
[CPU] sample::interpolate: 42.3277 ms
[CPU] sample::apply_phase_sampled: 41.4874 ms
[CPU] sample_tot: 90.3614 ms
[CPU] sample_profile_tot: 100.259 ms
[CPU] reduce_chi2::diff_weighted: 7.58558 ms
[CPU] reduce_chi2::reduction: 2.59246 ms
[CPU] reduce_chi2_tot: 10.1862 ms
[CPU] chi2_profile::free_fint: 0.364676 ms
[CPU] chi2_profile_tot: 110.825 ms

[CPU] chi2_profile::malloc_fint: 0.007064 ms
[CPU] create_image: 9.88654 ms
[CPU] sample::1st_shift: 0.116195 ms
[CPU] sample::FFT: 2.74941 ms
[CPU] sample::2nd_shift: 0.114011 ms
[CPU] uv_rotate_h: 3.54375 ms
[CPU] sample::interpolate: 42.3105 ms
[CPU] sample::apply_phase_sampled: 41.499 ms
[CPU] sample_tot: 90.3587 ms
[CPU] sample_profile_tot: 100.251 ms
[CPU] reduce_chi2::diff_weighted: 7.59377 ms
[CPU] reduce_chi2::reduction: 2.58939 ms
[CPU] reduce_chi2_tot: 10.1911 ms
[CPU] chi2_profile::free_fint: 0.367269 ms
[CPU] chi2_profile_tot: 110.825 ms

[CPU] chi2_profile::malloc_fint: 0.007041 ms
[CPU] create_image: 9.88734 ms
[CPU] sample::1st_shift: 0.115846 ms
[CPU] sample::FFT: 2.75746 ms
[CPU] sample::2nd_shift: 0.113702 ms
[CPU] uv_rotate_h: 3.5439 ms
[CPU] sample::interpolate: 42.322 ms
[CPU] sample::apply_phase_sampled: 41.4954 ms
[CPU] sample_tot: 90.3739 ms
[CPU] sample_profile_tot: 100.267 ms
[CPU] reduce_chi2::diff_weighted: 7.54141 ms
[CPU] reduce_chi2::reduction: 2.59297 ms
[CPU] reduce_chi2_tot: 10.1432 ms
[CPU] chi2_profile::free_fint: 0.373544 ms
[CPU] chi2_profile_tot: 110.799 ms

[CPU] chi2_profile::malloc_fint: 0.006273 ms
[CPU] create_image: 9.88284 ms
[CPU] sample::1st_shift: 0.116215 ms
[CPU] sample::FFT: 2.7437 ms
[CPU] sample::2nd_shift: 0.115787 ms
[CPU] uv_rotate_h: 3.53838 ms
[CPU] sample::interpolate: 42.3692 ms
[CPU] sample::apply_phase_sampled: 41.4934 ms
[CPU] sample_tot: 90.4028 ms
[CPU] sample_profile_tot: 100.292 ms
[CPU] reduce_chi2::diff_weighted: 7.53009 ms
[CPU] reduce_chi2::reduction: 2.60234 ms
[CPU] reduce_chi2_tot: 10.1417 ms
[CPU] chi2_profile::free_fint: 0.364802 ms
[CPU] chi2_profile_tot: 110.813 ms

[CPU] chi2_profile::malloc_fint: 0.007464 ms
[CPU] create_image: 9.88129 ms
[CPU] sample::1st_shift: 0.118168 ms
[CPU] sample::FFT: 2.74526 ms
[CPU] sample::2nd_shift: 0.113847 ms
[CPU] uv_rotate_h: 3.54846 ms
[CPU] sample::interpolate: 42.3562 ms
[CPU] sample::apply_phase_sampled: 41.4963 ms
[CPU] sample_tot: 90.4044 ms
[CPU] sample_profile_tot: 100.291 ms
[CPU] reduce_chi2::diff_weighted: 7.58041 ms
[CPU] reduce_chi2::reduction: 2.59973 ms
[CPU] reduce_chi2_tot: 10.1889 ms
[CPU] chi2_profile::free_fint: 0.363363 ms
[CPU] chi2_profile_tot: 110.859 ms

[CPU] chi2_profile::malloc_fint: 0.007135 ms
[CPU] create_image: 9.88004 ms
[CPU] sample::1st_shift: 0.117954 ms
[CPU] sample::FFT: 2.74644 ms
[CPU] sample::2nd_shift: 0.114432 ms
[CPU] uv_rotate_h: 3.55491 ms
[CPU] sample::interpolate: 42.3508 ms
[CPU] sample::apply_phase_sampled: 41.4901 ms
[CPU] sample_tot: 90.4001 ms
[CPU] sample_profile_tot: 100.286 ms
[CPU] reduce_chi2::diff_weighted: 7.59229 ms
[CPU] reduce_chi2::reduction: 2.60425 ms
[CPU] reduce_chi2_tot: 10.2049 ms
[CPU] chi2_profile::free_fint: 0.365066 ms
[CPU] chi2_profile_tot: 110.871 ms
512	1.000000e+06	float64	1	0	2.106987e+00	1.108941e-01	3.546318e-05	1.106933e-01
# |--> timings: [0.11069333799969172, 0.11090829199383734, 0.11088606499833986, 0.11090159500599839, 0.11093794699991122, 0.11090642899944214, 0.11088722800195683, 0.11092744200141169, 0.11092063700198196, 0.11095693399693118, 0.1108411720051663, 0.11084722699888516, 0.11082168899883982, 0.11085440500028199, 0.11088935899897479, 0.11088969700358575, 0.11086872599844355, 0.11087869100447278, 0.11092469000141136, 0.11093894200166687]

[CPU] chi2_profile::malloc_fint: 0.017503 ms
[CPU] create_image: 8.4262 ms
[CPU] sample::1st_shift: 0.063179 ms
[CPU] sample::FFT: 2.76291 ms
[CPU] sample::2nd_shift: 0.065165 ms
[CPU] uv_rotate_h: 2.14241 ms
[CPU] sample::interpolate: 20.7008 ms
[CPU] sample::apply_phase_sampled: 20.7728 ms
[CPU] sample_tot: 46.5426 ms
[CPU] sample_profile_tot: 54.9798 ms
[CPU] reduce_chi2::diff_weighted: 3.78502 ms
[CPU] reduce_chi2::reduction: 1.31538 ms
[CPU] reduce_chi2_tot: 5.10938 ms
[CPU] chi2_profile::free_fint: 0.000829001 ms
[CPU] chi2_profile_tot: 60.1217 ms

[CPU] chi2_profile::malloc_fint: 0.001485 ms
[CPU] create_image: 4.7072 ms
[CPU] sample::1st_shift: 0.061355 ms
[CPU] sample::FFT: 1.50438 ms
[CPU] sample::2nd_shift: 0.065075 ms
[CPU] uv_rotate_h: 1.31742 ms
[CPU] sample::interpolate: 19.274 ms
[CPU] sample::apply_phase_sampled: 20.7705 ms
[CPU] sample_tot: 43.0153 ms
[CPU] sample_profile_tot: 47.7273 ms
[CPU] reduce_chi2::diff_weighted: 3.79325 ms
[CPU] reduce_chi2::reduction: 1.31563 ms
[CPU] reduce_chi2_tot: 5.11746 ms
[CPU] chi2_profile::free_fint: 0.000742002 ms
[CPU] chi2_profile_tot: 52.8537 ms

[CPU] chi2_profile::malloc_fint: 0.001382 ms
[CPU] create_image: 4.70725 ms
[CPU] sample::1st_shift: 0.060729 ms
[CPU] sample::FFT: 1.48965 ms
[CPU] sample::2nd_shift: 0.065058 ms
[CPU] uv_rotate_h: 1.31957 ms
[CPU] sample::interpolate: 19.2718 ms
[CPU] sample::apply_phase_sampled: 20.7573 ms
[CPU] sample_tot: 42.9843 ms
[CPU] sample_profile_tot: 47.6952 ms
[CPU] reduce_chi2::diff_weighted: 3.81552 ms
[CPU] reduce_chi2::reduction: 1.31035 ms
[CPU] reduce_chi2_tot: 5.13391 ms
[CPU] chi2_profile::free_fint: 0.000767999 ms
[CPU] chi2_profile_tot: 52.8377 ms

[CPU] chi2_profile::malloc_fint: 0.001362 ms
[CPU] create_image: 4.70312 ms
[CPU] sample::1st_shift: 0.060857 ms
[CPU] sample::FFT: 1.48795 ms
[CPU] sample::2nd_shift: 0.065212 ms
[CPU] uv_rotate_h: 1.31652 ms
[CPU] sample::interpolate: 19.2664 ms
[CPU] sample::apply_phase_sampled: 20.757 ms
[CPU] sample_tot: 42.9744 ms
[CPU] sample_profile_tot: 47.6817 ms
[CPU] reduce_chi2::diff_weighted: 3.81004 ms
[CPU] reduce_chi2::reduction: 1.31805 ms
[CPU] reduce_chi2_tot: 5.13597 ms
[CPU] chi2_profile::free_fint: 0.000833003 ms
[CPU] chi2_profile_tot: 52.8262 ms

[CPU] chi2_profile::malloc_fint: 0.00126 ms
[CPU] create_image: 4.70342 ms
[CPU] sample::1st_shift: 0.060292 ms
[CPU] sample::FFT: 1.49338 ms
[CPU] sample::2nd_shift: 0.065447 ms
[CPU] uv_rotate_h: 1.32068 ms
[CPU] sample::interpolate: 19.2602 ms
[CPU] sample::apply_phase_sampled: 20.7611 ms
[CPU] sample_tot: 42.9822 ms
[CPU] sample_profile_tot: 47.6894 ms
[CPU] reduce_chi2::diff_weighted: 3.81272 ms
[CPU] reduce_chi2::reduction: 1.31685 ms
[CPU] reduce_chi2_tot: 5.13693 ms
[CPU] chi2_profile::free_fint: 0.000872998 ms
[CPU] chi2_profile_tot: 52.8343 ms

[CPU] chi2_profile::malloc_fint: 0.001374 ms
[CPU] create_image: 4.70768 ms
[CPU] sample::1st_shift: 0.060854 ms
[CPU] sample::FFT: 1.48655 ms
[CPU] sample::2nd_shift: 0.065834 ms
[CPU] uv_rotate_h: 1.32274 ms
[CPU] sample::interpolate: 19.2585 ms
[CPU] sample::apply_phase_sampled: 20.7613 ms
[CPU] sample_tot: 42.9765 ms
[CPU] sample_profile_tot: 47.6883 ms
[CPU] reduce_chi2::diff_weighted: 3.8128 ms
[CPU] reduce_chi2::reduction: 1.32156 ms
[CPU] reduce_chi2_tot: 5.14197 ms
[CPU] chi2_profile::free_fint: 0.000682994 ms
[CPU] chi2_profile_tot: 52.8388 ms

[CPU] chi2_profile::malloc_fint: 0.001494 ms
[CPU] create_image: 4.7004 ms
[CPU] sample::1st_shift: 0.060998 ms
[CPU] sample::FFT: 1.48376 ms
[CPU] sample::2nd_shift: 0.06719 ms
[CPU] uv_rotate_h: 1.31885 ms
[CPU] sample::interpolate: 19.266 ms
[CPU] sample::apply_phase_sampled: 20.7602 ms
[CPU] sample_tot: 42.9769 ms
[CPU] sample_profile_tot: 47.6817 ms
[CPU] reduce_chi2::diff_weighted: 3.80159 ms
[CPU] reduce_chi2::reduction: 1.31803 ms
[CPU] reduce_chi2_tot: 5.12785 ms
[CPU] chi2_profile::free_fint: 0.000717999 ms
[CPU] chi2_profile_tot: 52.8176 ms

[CPU] chi2_profile::malloc_fint: 0.001337 ms
[CPU] create_image: 4.70104 ms
[CPU] sample::1st_shift: 0.060707 ms
[CPU] sample::FFT: 1.48955 ms
[CPU] sample::2nd_shift: 0.065622 ms
[CPU] uv_rotate_h: 1.32194 ms
[CPU] sample::interpolate: 19.278 ms
[CPU] sample::apply_phase_sampled: 20.7614 ms
[CPU] sample_tot: 42.9989 ms
[CPU] sample_profile_tot: 47.7036 ms
[CPU] reduce_chi2::diff_weighted: 3.8217 ms
[CPU] reduce_chi2::reduction: 1.31815 ms
[CPU] reduce_chi2_tot: 5.14781 ms
[CPU] chi2_profile::free_fint: 0.000789994 ms
[CPU] chi2_profile_tot: 52.8594 ms

[CPU] chi2_profile::malloc_fint: 0.001288 ms
[CPU] create_image: 4.70779 ms
[CPU] sample::1st_shift: 0.066562 ms
[CPU] sample::FFT: 1.4784 ms
[CPU] sample::2nd_shift: 0.065623 ms
[CPU] uv_rotate_h: 1.32438 ms
[CPU] sample::interpolate: 19.2638 ms
[CPU] sample::apply_phase_sampled: 20.7588 ms
[CPU] sample_tot: 42.9767 ms
[CPU] sample_profile_tot: 47.6884 ms
[CPU] reduce_chi2::diff_weighted: 3.80837 ms
[CPU] reduce_chi2::reduction: 1.31947 ms
[CPU] reduce_chi2_tot: 5.13563 ms
[CPU] chi2_profile::free_fint: 0.000794003 ms
[CPU] chi2_profile_tot: 52.8323 ms

[CPU] chi2_profile::malloc_fint: 0.001228 ms
[CPU] create_image: 4.70517 ms
[CPU] sample::1st_shift: 0.061042 ms
[CPU] sample::FFT: 1.4796 ms
[CPU] sample::2nd_shift: 0.065829 ms
[CPU] uv_rotate_h: 1.3197 ms
[CPU] sample::interpolate: 19.2717 ms
[CPU] sample::apply_phase_sampled: 20.7574 ms
[CPU] sample_tot: 42.9764 ms
[CPU] sample_profile_tot: 47.6854 ms
[CPU] reduce_chi2::diff_weighted: 3.79001 ms
[CPU] reduce_chi2::reduction: 1.32045 ms
[CPU] reduce_chi2_tot: 5.11852 ms
[CPU] chi2_profile::free_fint: 0.001098 ms
[CPU] chi2_profile_tot: 52.8124 ms

[CPU] chi2_profile::malloc_fint: 0.001377 ms
[CPU] create_image: 4.69902 ms
[CPU] sample::1st_shift: 0.061161 ms
[CPU] sample::FFT: 1.47872 ms
[CPU] sample::2nd_shift: 0.065784 ms
[CPU] uv_rotate_h: 1.32797 ms
[CPU] sample::interpolate: 19.2579 ms
[CPU] sample::apply_phase_sampled: 20.7598 ms
[CPU] sample_tot: 42.9716 ms
[CPU] sample_profile_tot: 47.6744 ms
[CPU] reduce_chi2::diff_weighted: 3.79507 ms
[CPU] reduce_chi2::reduction: 1.31789 ms
[CPU] reduce_chi2_tot: 5.12009 ms
[CPU] chi2_profile::free_fint: 0.00104 ms
[CPU] chi2_profile_tot: 52.8031 ms

[CPU] chi2_profile::malloc_fint: 0.001311 ms
[CPU] create_image: 4.69861 ms
[CPU] sample::1st_shift: 0.070307 ms
[CPU] sample::FFT: 1.49286 ms
[CPU] sample::2nd_shift: 0.06553 ms
[CPU] uv_rotate_h: 1.31513 ms
[CPU] sample::interpolate: 19.2712 ms
[CPU] sample::apply_phase_sampled: 20.7573 ms
[CPU] sample_tot: 42.994 ms
[CPU] sample_profile_tot: 47.6963 ms
[CPU] reduce_chi2::diff_weighted: 3.80071 ms
[CPU] reduce_chi2::reduction: 1.31965 ms
[CPU] reduce_chi2_tot: 5.12805 ms
[CPU] chi2_profile::free_fint: 0.000740998 ms
[CPU] chi2_profile_tot: 52.8325 ms

[CPU] chi2_profile::malloc_fint: 0.001126 ms
[CPU] create_image: 4.70608 ms
[CPU] sample::1st_shift: 0.060811 ms
[CPU] sample::FFT: 1.4885 ms
[CPU] sample::2nd_shift: 0.065553 ms
[CPU] uv_rotate_h: 1.31733 ms
[CPU] sample::interpolate: 19.2617 ms
[CPU] sample::apply_phase_sampled: 20.7891 ms
[CPU] sample_tot: 43.0031 ms
[CPU] sample_profile_tot: 47.7133 ms
[CPU] reduce_chi2::diff_weighted: 3.80615 ms
[CPU] reduce_chi2::reduction: 1.31934 ms
[CPU] reduce_chi2_tot: 5.1333 ms
[CPU] chi2_profile::free_fint: 0.000704997 ms
[CPU] chi2_profile_tot: 52.8544 ms

[CPU] chi2_profile::malloc_fint: 0.00104401 ms
[CPU] create_image: 4.70063 ms
[CPU] sample::1st_shift: 0.060566 ms
[CPU] sample::FFT: 1.49975 ms
[CPU] sample::2nd_shift: 0.065774 ms
[CPU] uv_rotate_h: 1.31485 ms
[CPU] sample::interpolate: 19.3441 ms
[CPU] sample::apply_phase_sampled: 20.7549 ms
[CPU] sample_tot: 43.0612 ms
[CPU] sample_profile_tot: 47.766 ms
[CPU] reduce_chi2::diff_weighted: 3.80495 ms
[CPU] reduce_chi2::reduction: 1.31251 ms
[CPU] reduce_chi2_tot: 5.12609 ms
[CPU] chi2_profile::free_fint: 0.000808999 ms
[CPU] chi2_profile_tot: 52.8997 ms

[CPU] chi2_profile::malloc_fint: 0.00132 ms
[CPU] create_image: 4.69922 ms
[CPU] sample::1st_shift: 0.061672 ms
[CPU] sample::FFT: 1.48238 ms
[CPU] sample::2nd_shift: 0.065327 ms
[CPU] uv_rotate_h: 1.3182 ms
[CPU] sample::interpolate: 19.2696 ms
[CPU] sample::apply_phase_sampled: 20.7532 ms
[CPU] sample_tot: 42.9702 ms
[CPU] sample_profile_tot: 47.6731 ms
[CPU] reduce_chi2::diff_weighted: 3.78895 ms
[CPU] reduce_chi2::reduction: 1.31524 ms
[CPU] reduce_chi2_tot: 5.11222 ms
[CPU] chi2_profile::free_fint: 0.000795 ms
[CPU] chi2_profile_tot: 52.7931 ms

[CPU] chi2_profile::malloc_fint: 0.001792 ms
[CPU] create_image: 4.7087 ms
[CPU] sample::1st_shift: 0.061254 ms
[CPU] sample::FFT: 1.47744 ms
[CPU] sample::2nd_shift: 0.065456 ms
[CPU] uv_rotate_h: 1.32196 ms
[CPU] sample::interpolate: 19.2673 ms
[CPU] sample::apply_phase_sampled: 20.7599 ms
[CPU] sample_tot: 42.9728 ms
[CPU] sample_profile_tot: 47.6859 ms
[CPU] reduce_chi2::diff_weighted: 3.80259 ms
[CPU] reduce_chi2::reduction: 1.31172 ms
[CPU] reduce_chi2_tot: 5.12231 ms
[CPU] chi2_profile::free_fint: 0.000829998 ms
[CPU] chi2_profile_tot: 52.817 ms

[CPU] chi2_profile::malloc_fint: 0.001137 ms
[CPU] create_image: 4.70679 ms
[CPU] sample::1st_shift: 0.061462 ms
[CPU] sample::FFT: 1.47857 ms
[CPU] sample::2nd_shift: 0.065479 ms
[CPU] uv_rotate_h: 1.32001 ms
[CPU] sample::interpolate: 19.2739 ms
[CPU] sample::apply_phase_sampled: 20.7586 ms
[CPU] sample_tot: 42.9785 ms
[CPU] sample_profile_tot: 47.6893 ms
[CPU] reduce_chi2::diff_weighted: 3.79414 ms
[CPU] reduce_chi2::reduction: 1.31505 ms
[CPU] reduce_chi2_tot: 5.11756 ms
[CPU] chi2_profile::free_fint: 0.000970998 ms
[CPU] chi2_profile_tot: 52.8155 ms

[CPU] chi2_profile::malloc_fint: 0.00104601 ms
[CPU] create_image: 4.70167 ms
[CPU] sample::1st_shift: 0.060484 ms
[CPU] sample::FFT: 1.48704 ms
[CPU] sample::2nd_shift: 0.064959 ms
[CPU] uv_rotate_h: 1.33044 ms
[CPU] sample::interpolate: 19.2637 ms
[CPU] sample::apply_phase_sampled: 20.7679 ms
[CPU] sample_tot: 42.9948 ms
[CPU] sample_profile_tot: 47.7004 ms
[CPU] reduce_chi2::diff_weighted: 3.78552 ms
[CPU] reduce_chi2::reduction: 1.32 ms
[CPU] reduce_chi2_tot: 5.11331 ms
[CPU] chi2_profile::free_fint: 0.000815002 ms
[CPU] chi2_profile_tot: 52.8216 ms

[CPU] chi2_profile::malloc_fint: 0.001513 ms
[CPU] create_image: 4.7073 ms
[CPU] sample::1st_shift: 0.060422 ms
[CPU] sample::FFT: 1.48478 ms
[CPU] sample::2nd_shift: 0.06599 ms
[CPU] uv_rotate_h: 1.3172 ms
[CPU] sample::interpolate: 19.2624 ms
[CPU] sample::apply_phase_sampled: 20.7641 ms
[CPU] sample_tot: 42.9775 ms
[CPU] sample_profile_tot: 47.6885 ms
[CPU] reduce_chi2::diff_weighted: 3.80593 ms
[CPU] reduce_chi2::reduction: 1.32431 ms
[CPU] reduce_chi2_tot: 5.1383 ms
[CPU] chi2_profile::free_fint: 0.000731998 ms
[CPU] chi2_profile_tot: 52.835 ms

[CPU] chi2_profile::malloc_fint: 0.001916 ms
[CPU] create_image: 4.70898 ms
[CPU] sample::1st_shift: 0.060619 ms
[CPU] sample::FFT: 1.48865 ms
[CPU] sample::2nd_shift: 0.065374 ms
[CPU] uv_rotate_h: 1.32338 ms
[CPU] sample::interpolate: 19.2626 ms
[CPU] sample::apply_phase_sampled: 20.7626 ms
[CPU] sample_tot: 42.9834 ms
[CPU] sample_profile_tot: 47.6965 ms
[CPU] reduce_chi2::diff_weighted: 3.7949 ms
[CPU] reduce_chi2::reduction: 1.32049 ms
[CPU] reduce_chi2_tot: 5.12332 ms
[CPU] chi2_profile::free_fint: 0.000813001 ms
[CPU] chi2_profile_tot: 52.8285 ms
512	1.000000e+06	float64	2	0	1.005045e+00	5.289709e-02	2.351939e-05	5.285677e-02
# |--> timings: [0.06020729599549668, 0.05292256899701897, 0.05290931000490673, 0.05289017799805151, 0.05289903900120407, 0.05290068000613246, 0.052879774004395586, 0.0529234429995995, 0.05289497699413914, 0.05287978400156135, 0.052867497004626784, 0.05289654999796767, 0.05291837899858365, 0.05296604999603005, 0.052856766000331845, 0.05288073799601989, 0.05288046499481425, 0.052890080005454365, 0.0528979349983274, 0.05289042499498464]

[CPU] chi2_profile::malloc_fint: 0.003063 ms
[CPU] create_image: 6.45165 ms
[CPU] sample::1st_shift: 0.055917 ms
[CPU] sample::FFT: 4.0842 ms
[CPU] sample::2nd_shift: 0.092666 ms
[CPU] uv_rotate_h: 1.34085 ms
[CPU] sample::interpolate: 13.5202 ms
[CPU] sample::apply_phase_sampled: 12.7065 ms
[CPU] sample_tot: 31.8359 ms
[CPU] sample_profile_tot: 38.2955 ms
[CPU] reduce_chi2::diff_weighted: 2.0528 ms
[CPU] reduce_chi2::reduction: 0.749027 ms
[CPU] reduce_chi2_tot: 2.81067 ms
[CPU] chi2_profile::free_fint: 0.000859996 ms
[CPU] chi2_profile_tot: 41.1245 ms

[CPU] chi2_profile::malloc_fint: 0.001372 ms
[CPU] create_image: 2.45741 ms
[CPU] sample::1st_shift: 0.03826 ms
[CPU] sample::FFT: 0.901443 ms
[CPU] sample::2nd_shift: 0.04043 ms
[CPU] uv_rotate_h: 0.960397 ms
[CPU] sample::interpolate: 13.5331 ms
[CPU] sample::apply_phase_sampled: 11.9695 ms
[CPU] sample_tot: 27.4718 ms
[CPU] sample_profile_tot: 29.934 ms
[CPU] reduce_chi2::diff_weighted: 2.41124 ms
[CPU] reduce_chi2::reduction: 0.88093 ms
[CPU] reduce_chi2_tot: 3.30083 ms
[CPU] chi2_profile::free_fint: 0.001076 ms
[CPU] chi2_profile_tot: 33.2445 ms

[CPU] chi2_profile::malloc_fint: 0.001736 ms
[CPU] create_image: 2.716 ms
[CPU] sample::1st_shift: 0.037131 ms
[CPU] sample::FFT: 0.91367 ms
[CPU] sample::2nd_shift: 0.041599 ms
[CPU] uv_rotate_h: 0.943643 ms
[CPU] sample::interpolate: 13.8372 ms
[CPU] sample::apply_phase_sampled: 13.0945 ms
[CPU] sample_tot: 28.8967 ms
[CPU] sample_profile_tot: 31.6177 ms
[CPU] reduce_chi2::diff_weighted: 2.11268 ms
[CPU] reduce_chi2::reduction: 0.788127 ms
[CPU] reduce_chi2_tot: 2.90948 ms
[CPU] chi2_profile::free_fint: 0.001084 ms
[CPU] chi2_profile_tot: 34.5367 ms

[CPU] chi2_profile::malloc_fint: 0.001679 ms
[CPU] create_image: 2.45889 ms
[CPU] sample::1st_shift: 0.037791 ms
[CPU] sample::FFT: 0.909064 ms
[CPU] sample::2nd_shift: 0.041641 ms
[CPU] uv_rotate_h: 0.942434 ms
[CPU] sample::interpolate: 13.8645 ms
[CPU] sample::apply_phase_sampled: 11.5572 ms
[CPU] sample_tot: 27.3738 ms
[CPU] sample_profile_tot: 29.8368 ms
[CPU] reduce_chi2::diff_weighted: 1.98846 ms
[CPU] reduce_chi2::reduction: 0.730714 ms
[CPU] reduce_chi2_tot: 2.72709 ms
[CPU] chi2_profile::free_fint: 0.000778004 ms
[CPU] chi2_profile_tot: 32.5729 ms

[CPU] chi2_profile::malloc_fint: 0.001778 ms
[CPU] create_image: 2.45583 ms
[CPU] sample::1st_shift: 0.038053 ms
[CPU] sample::FFT: 0.902457 ms
[CPU] sample::2nd_shift: 0.040585 ms
[CPU] uv_rotate_h: 0.961129 ms
[CPU] sample::interpolate: 13.5126 ms
[CPU] sample::apply_phase_sampled: 12.0057 ms
[CPU] sample_tot: 27.489 ms
[CPU] sample_profile_tot: 29.9493 ms
[CPU] reduce_chi2::diff_weighted: 2.54938 ms
[CPU] reduce_chi2::reduction: 0.917868 ms
[CPU] reduce_chi2_tot: 3.47586 ms
[CPU] chi2_profile::free_fint: 0.000947002 ms
[CPU] chi2_profile_tot: 33.4344 ms

[CPU] chi2_profile::malloc_fint: 0.001458 ms
[CPU] create_image: 2.62678 ms
[CPU] sample::1st_shift: 0.038319 ms
[CPU] sample::FFT: 0.90406 ms
[CPU] sample::2nd_shift: 0.041524 ms
[CPU] uv_rotate_h: 0.947172 ms
[CPU] sample::interpolate: 13.828 ms
[CPU] sample::apply_phase_sampled: 12.888 ms
[CPU] sample_tot: 28.6783 ms
[CPU] sample_profile_tot: 31.3106 ms
[CPU] reduce_chi2::diff_weighted: 2.11225 ms
[CPU] reduce_chi2::reduction: 0.759116 ms
[CPU] reduce_chi2_tot: 2.87965 ms
[CPU] chi2_profile::free_fint: 0.000728003 ms
[CPU] chi2_profile_tot: 34.2068 ms

[CPU] chi2_profile::malloc_fint: 0.001385 ms
[CPU] create_image: 2.45753 ms
[CPU] sample::1st_shift: 0.03725 ms
[CPU] sample::FFT: 0.906212 ms
[CPU] sample::2nd_shift: 0.041603 ms
[CPU] uv_rotate_h: 0.944548 ms
[CPU] sample::interpolate: 13.919 ms
[CPU] sample::apply_phase_sampled: 11.4805 ms
[CPU] sample_tot: 27.351 ms
[CPU] sample_profile_tot: 29.813 ms
[CPU] reduce_chi2::diff_weighted: 2.09295 ms
[CPU] reduce_chi2::reduction: 0.742818 ms
[CPU] reduce_chi2_tot: 2.844 ms
[CPU] chi2_profile::free_fint: 0.00102 ms
[CPU] chi2_profile_tot: 32.6684 ms

[CPU] chi2_profile::malloc_fint: 0.001651 ms
[CPU] create_image: 2.45769 ms
[CPU] sample::1st_shift: 0.038545 ms
[CPU] sample::FFT: 0.906867 ms
[CPU] sample::2nd_shift: 0.040926 ms
[CPU] uv_rotate_h: 0.944347 ms
[CPU] sample::interpolate: 13.95 ms
[CPU] sample::apply_phase_sampled: 12.5768 ms
[CPU] sample_tot: 28.4855 ms
[CPU] sample_profile_tot: 30.9472 ms
[CPU] reduce_chi2::diff_weighted: 2.51557 ms
[CPU] reduce_chi2::reduction: 0.785375 ms
[CPU] reduce_chi2_tot: 3.31162 ms
[CPU] chi2_profile::free_fint: 0.000995999 ms
[CPU] chi2_profile_tot: 34.2677 ms

[CPU] chi2_profile::malloc_fint: 0.001202 ms
[CPU] create_image: 2.45674 ms
[CPU] sample::1st_shift: 0.038175 ms
[CPU] sample::FFT: 0.904343 ms
[CPU] sample::2nd_shift: 0.041777 ms
[CPU] uv_rotate_h: 0.938902 ms
[CPU] sample::interpolate: 13.5168 ms
[CPU] sample::apply_phase_sampled: 12.8588 ms
[CPU] sample_tot: 28.3273 ms
[CPU] sample_profile_tot: 30.7884 ms
[CPU] reduce_chi2::diff_weighted: 2.16985 ms
[CPU] reduce_chi2::reduction: 0.759124 ms
[CPU] reduce_chi2_tot: 2.93817 ms
[CPU] chi2_profile::free_fint: 0.000796004 ms
[CPU] chi2_profile_tot: 33.7346 ms

[CPU] chi2_profile::malloc_fint: 0.001554 ms
[CPU] create_image: 2.46098 ms
[CPU] sample::1st_shift: 0.038152 ms
[CPU] sample::FFT: 0.910692 ms
[CPU] sample::2nd_shift: 0.041175 ms
[CPU] uv_rotate_h: 0.937182 ms
[CPU] sample::interpolate: 13.8572 ms
[CPU] sample::apply_phase_sampled: 11.7949 ms
[CPU] sample_tot: 27.6005 ms
[CPU] sample_profile_tot: 30.0661 ms
[CPU] reduce_chi2::diff_weighted: 2.41797 ms
[CPU] reduce_chi2::reduction: 0.85256 ms
[CPU] reduce_chi2_tot: 3.27859 ms
[CPU] chi2_profile::free_fint: 0.000822998 ms
[CPU] chi2_profile_tot: 33.3538 ms

[CPU] chi2_profile::malloc_fint: 0.00137999 ms
[CPU] create_image: 2.85993 ms
[CPU] sample::1st_shift: 0.037194 ms
[CPU] sample::FFT: 0.912982 ms
[CPU] sample::2nd_shift: 0.039975 ms
[CPU] uv_rotate_h: 0.940056 ms
[CPU] sample::interpolate: 13.494 ms
[CPU] sample::apply_phase_sampled: 12.7266 ms
[CPU] sample_tot: 28.1807 ms
[CPU] sample_profile_tot: 31.0452 ms
[CPU] reduce_chi2::diff_weighted: 2.27837 ms
[CPU] reduce_chi2::reduction: 0.793765 ms
[CPU] reduce_chi2_tot: 3.0811 ms
[CPU] chi2_profile::free_fint: 0.000952001 ms
[CPU] chi2_profile_tot: 34.1348 ms

[CPU] chi2_profile::malloc_fint: 0.001224 ms
[CPU] create_image: 2.45872 ms
[CPU] sample::1st_shift: 0.037543 ms
[CPU] sample::FFT: 0.912943 ms
[CPU] sample::2nd_shift: 0.040609 ms
[CPU] uv_rotate_h: 0.965936 ms
[CPU] sample::interpolate: 13.8523 ms
[CPU] sample::apply_phase_sampled: 12.2696 ms
[CPU] sample_tot: 28.1071 ms
[CPU] sample_profile_tot: 30.5702 ms
[CPU] reduce_chi2::diff_weighted: 2.12667 ms
[CPU] reduce_chi2::reduction: 0.766164 ms
[CPU] reduce_chi2_tot: 2.90123 ms
[CPU] chi2_profile::free_fint: 0.000702006 ms
[CPU] chi2_profile_tot: 33.4798 ms

[CPU] chi2_profile::malloc_fint: 0.001393 ms
[CPU] create_image: 2.45672 ms
[CPU] sample::1st_shift: 0.037404 ms
[CPU] sample::FFT: 0.912114 ms
[CPU] sample::2nd_shift: 0.04222 ms
[CPU] uv_rotate_h: 0.947389 ms
[CPU] sample::interpolate: 13.9371 ms
[CPU] sample::apply_phase_sampled: 11.8072 ms
[CPU] sample_tot: 27.7063 ms
[CPU] sample_profile_tot: 30.1675 ms
[CPU] reduce_chi2::diff_weighted: 2.44188 ms
[CPU] reduce_chi2::reduction: 0.849354 ms
[CPU] reduce_chi2_tot: 3.29932 ms
[CPU] chi2_profile::free_fint: 0.000727996 ms
[CPU] chi2_profile_tot: 33.4755 ms

[CPU] chi2_profile::malloc_fint: 0.001283 ms
[CPU] create_image: 2.54754 ms
[CPU] sample::1st_shift: 0.038454 ms
[CPU] sample::FFT: 0.898471 ms
[CPU] sample::2nd_shift: 0.039876 ms
[CPU] uv_rotate_h: 0.958654 ms
[CPU] sample::interpolate: 13.5156 ms
[CPU] sample::apply_phase_sampled: 12.9342 ms
[CPU] sample_tot: 28.4137 ms
[CPU] sample_profile_tot: 30.965 ms
[CPU] reduce_chi2::diff_weighted: 2.1153 ms
[CPU] reduce_chi2::reduction: 0.788083 ms
[CPU] reduce_chi2_tot: 2.91209 ms
[CPU] chi2_profile::free_fint: 0.000806001 ms
[CPU] chi2_profile_tot: 33.8855 ms

[CPU] chi2_profile::malloc_fint: 0.001314 ms
[CPU] create_image: 2.45875 ms
[CPU] sample::1st_shift: 0.038265 ms
[CPU] sample::FFT: 0.913508 ms
[CPU] sample::2nd_shift: 0.040412 ms
[CPU] uv_rotate_h: 0.946262 ms
[CPU] sample::interpolate: 13.9352 ms
[CPU] sample::apply_phase_sampled: 11.3334 ms
[CPU] sample_tot: 27.2284 ms
[CPU] sample_profile_tot: 29.6919 ms
[CPU] reduce_chi2::diff_weighted: 2.1274 ms
[CPU] reduce_chi2::reduction: 0.797531 ms
[CPU] reduce_chi2_tot: 2.93229 ms
[CPU] chi2_profile::free_fint: 0.001427 ms
[CPU] chi2_profile_tot: 32.6335 ms

[CPU] chi2_profile::malloc_fint: 0.001233 ms
[CPU] create_image: 2.45865 ms
[CPU] sample::1st_shift: 0.038081 ms
[CPU] sample::FFT: 0.899991 ms
[CPU] sample::2nd_shift: 0.04459 ms
[CPU] uv_rotate_h: 0.961185 ms
[CPU] sample::interpolate: 13.8467 ms
[CPU] sample::apply_phase_sampled: 12.0709 ms
[CPU] sample_tot: 27.8829 ms
[CPU] sample_profile_tot: 30.3449 ms
[CPU] reduce_chi2::diff_weighted: 2.54908 ms
[CPU] reduce_chi2::reduction: 0.927185 ms
[CPU] reduce_chi2_tot: 3.48462 ms
[CPU] chi2_profile::free_fint: 0.000872998 ms
[CPU] chi2_profile_tot: 33.8374 ms

[CPU] chi2_profile::malloc_fint: 0.001052 ms
[CPU] create_image: 2.45646 ms
[CPU] sample::1st_shift: 0.037457 ms
[CPU] sample::FFT: 0.907604 ms
[CPU] sample::2nd_shift: 0.041383 ms
[CPU] uv_rotate_h: 0.936177 ms
[CPU] sample::interpolate: 13.983 ms
[CPU] sample::apply_phase_sampled: 13.122 ms
[CPU] sample_tot: 29.0564 ms
[CPU] sample_profile_tot: 31.517 ms
[CPU] reduce_chi2::diff_weighted: 2.14104 ms
[CPU] reduce_chi2::reduction: 0.768947 ms
[CPU] reduce_chi2_tot: 2.91834 ms
[CPU] chi2_profile::free_fint: 0.001028 ms
[CPU] chi2_profile_tot: 34.4435 ms

[CPU] chi2_profile::malloc_fint: 0.001761 ms
[CPU] create_image: 2.46254 ms
[CPU] sample::1st_shift: 0.037801 ms
[CPU] sample::FFT: 0.914265 ms
[CPU] sample::2nd_shift: 0.041707 ms
[CPU] uv_rotate_h: 0.945953 ms
[CPU] sample::interpolate: 13.9372 ms
[CPU] sample::apply_phase_sampled: 12.1808 ms
[CPU] sample_tot: 28.0789 ms
[CPU] sample_profile_tot: 30.5457 ms
[CPU] reduce_chi2::diff_weighted: 2.63716 ms
[CPU] reduce_chi2::reduction: 0.896851 ms
[CPU] reduce_chi2_tot: 3.54154 ms
[CPU] chi2_profile::free_fint: 0.000836997 ms
[CPU] chi2_profile_tot: 34.0964 ms

[CPU] chi2_profile::malloc_fint: 0.001588 ms
[CPU] create_image: 2.74485 ms
[CPU] sample::1st_shift: 0.037236 ms
[CPU] sample::FFT: 0.905506 ms
[CPU] sample::2nd_shift: 0.041197 ms
[CPU] uv_rotate_h: 0.937101 ms
[CPU] sample::interpolate: 13.9452 ms
[CPU] sample::apply_phase_sampled: 13.2182 ms
[CPU] sample_tot: 29.1138 ms
[CPU] sample_profile_tot: 31.8629 ms
[CPU] reduce_chi2::diff_weighted: 2.09602 ms
[CPU] reduce_chi2::reduction: 0.746687 ms
[CPU] reduce_chi2_tot: 2.85156 ms
[CPU] chi2_profile::free_fint: 0.00102 ms
[CPU] chi2_profile_tot: 34.7229 ms

[CPU] chi2_profile::malloc_fint: 0.001388 ms
[CPU] create_image: 2.45922 ms
[CPU] sample::1st_shift: 0.038616 ms
[CPU] sample::FFT: 0.910234 ms
[CPU] sample::2nd_shift: 0.040857 ms
[CPU] uv_rotate_h: 0.940406 ms
[CPU] sample::interpolate: 13.5037 ms
[CPU] sample::apply_phase_sampled: 12.1005 ms
[CPU] sample_tot: 27.5626 ms
[CPU] sample_profile_tot: 30.0262 ms
[CPU] reduce_chi2::diff_weighted: 2.14578 ms
[CPU] reduce_chi2::reduction: 0.762581 ms
[CPU] reduce_chi2_tot: 2.91721 ms
[CPU] chi2_profile::free_fint: 0.000903005 ms
[CPU] chi2_profile_tot: 32.9518 ms
512	1.000000e+06	float64	4	0	6.410573e-01	3.373986e-02	6.409001e-04	3.264705e-02
# |--> timings: [0.04121293299976969, 0.0333168380020652, 0.034610636001161765, 0.032647050997184124, 0.03350690899969777, 0.03428368799359305, 0.03273825900396332, 0.034340040998358745, 0.03380731999641284, 0.03342549499939196, 0.034212366001156624, 0.03355377200205112, 0.033546437000040896, 0.03395691799960332, 0.03270381299807923, 0.03390564899746096, 0.03451332300028298, 0.03416520499740727, 0.03479906199936522, 0.033024533004208934]

[CPU] chi2_profile::malloc_fint: 0.001664 ms
[CPU] create_image: 1.84159 ms
[CPU] sample::1st_shift: 0.040627 ms
[CPU] sample::FFT: 3.776 ms
[CPU] sample::2nd_shift: 0.067223 ms
[CPU] uv_rotate_h: 1.18891 ms
[CPU] sample::interpolate: 12.0888 ms
[CPU] sample::apply_phase_sampled: 10.2846 ms
[CPU] sample_tot: 27.4809 ms
[CPU] sample_profile_tot: 29.329 ms
[CPU] reduce_chi2::diff_weighted: 2.12999 ms
[CPU] reduce_chi2::reduction: 0.87013 ms
[CPU] reduce_chi2_tot: 3.00971 ms
[CPU] chi2_profile::free_fint: 0.000941 ms
[CPU] chi2_profile_tot: 32.351 ms

[CPU] chi2_profile::malloc_fint: 0.001964 ms
[CPU] create_image: 1.77153 ms
[CPU] sample::1st_shift: 0.040062 ms
[CPU] sample::FFT: 1.10372 ms
[CPU] sample::2nd_shift: 0.043087 ms
[CPU] uv_rotate_h: 1.11896 ms
[CPU] sample::interpolate: 9.60957 ms
[CPU] sample::apply_phase_sampled: 8.23523 ms
[CPU] sample_tot: 20.1706 ms
[CPU] sample_profile_tot: 21.9469 ms
[CPU] reduce_chi2::diff_weighted: 1.44875 ms
[CPU] reduce_chi2::reduction: 0.851512 ms
[CPU] reduce_chi2_tot: 2.30824 ms
[CPU] chi2_profile::free_fint: 0.000892003 ms
[CPU] chi2_profile_tot: 24.2639 ms

[CPU] chi2_profile::malloc_fint: 0.001074 ms
[CPU] create_image: 1.72697 ms
[CPU] sample::1st_shift: 0.039138 ms
[CPU] sample::FFT: 1.0938 ms
[CPU] sample::2nd_shift: 0.042399 ms
[CPU] uv_rotate_h: 1.13442 ms
[CPU] sample::interpolate: 9.65647 ms
[CPU] sample::apply_phase_sampled: 8.44704 ms
[CPU] sample_tot: 20.4416 ms
[CPU] sample_profile_tot: 22.1731 ms
[CPU] reduce_chi2::diff_weighted: 1.62155 ms
[CPU] reduce_chi2::reduction: 0.871621 ms
[CPU] reduce_chi2_tot: 2.50203 ms
[CPU] chi2_profile::free_fint: 0.000822001 ms
[CPU] chi2_profile_tot: 24.6835 ms

[CPU] chi2_profile::malloc_fint: 0.001276 ms
[CPU] create_image: 1.72348 ms
[CPU] sample::1st_shift: 0.038952 ms
[CPU] sample::FFT: 1.0904 ms
[CPU] sample::2nd_shift: 0.042618 ms
[CPU] uv_rotate_h: 1.13013 ms
[CPU] sample::interpolate: 9.6194 ms
[CPU] sample::apply_phase_sampled: 8.25466 ms
[CPU] sample_tot: 20.1961 ms
[CPU] sample_profile_tot: 21.9241 ms
[CPU] reduce_chi2::diff_weighted: 1.60198 ms
[CPU] reduce_chi2::reduction: 0.855007 ms
[CPU] reduce_chi2_tot: 2.46476 ms
[CPU] chi2_profile::free_fint: 0.001475 ms
[CPU] chi2_profile_tot: 24.3977 ms

[CPU] chi2_profile::malloc_fint: 0.00150999 ms
[CPU] create_image: 1.87548 ms
[CPU] sample::1st_shift: 0.039854 ms
[CPU] sample::FFT: 1.11392 ms
[CPU] sample::2nd_shift: 0.042718 ms
[CPU] uv_rotate_h: 1.11954 ms
[CPU] sample::interpolate: 9.63583 ms
[CPU] sample::apply_phase_sampled: 8.25143 ms
[CPU] sample_tot: 20.2225 ms
[CPU] sample_profile_tot: 22.1018 ms
[CPU] reduce_chi2::diff_weighted: 1.45945 ms
[CPU] reduce_chi2::reduction: 0.858037 ms
[CPU] reduce_chi2_tot: 2.32569 ms
[CPU] chi2_profile::free_fint: 0.000702996 ms
[CPU] chi2_profile_tot: 24.4359 ms

[CPU] chi2_profile::malloc_fint: 0.001312 ms
[CPU] create_image: 1.72118 ms
[CPU] sample::1st_shift: 0.038609 ms
[CPU] sample::FFT: 1.08652 ms
[CPU] sample::2nd_shift: 0.042562 ms
[CPU] uv_rotate_h: 1.12871 ms
[CPU] sample::interpolate: 9.61955 ms
[CPU] sample::apply_phase_sampled: 8.26821 ms
[CPU] sample_tot: 20.2041 ms
[CPU] sample_profile_tot: 21.9297 ms
[CPU] reduce_chi2::diff_weighted: 1.60936 ms
[CPU] reduce_chi2::reduction: 0.851058 ms
[CPU] reduce_chi2_tot: 2.46994 ms
[CPU] chi2_profile::free_fint: 0.00106201 ms
[CPU] chi2_profile_tot: 24.4081 ms

[CPU] chi2_profile::malloc_fint: 0.001017 ms
[CPU] create_image: 1.87514 ms
[CPU] sample::1st_shift: 0.039341 ms
[CPU] sample::FFT: 1.11256 ms
[CPU] sample::2nd_shift: 0.042573 ms
[CPU] uv_rotate_h: 1.12339 ms
[CPU] sample::interpolate: 9.65938 ms
[CPU] sample::apply_phase_sampled: 8.23944 ms
[CPU] sample_tot: 20.2433 ms
[CPU] sample_profile_tot: 22.1229 ms
[CPU] reduce_chi2::diff_weighted: 1.61149 ms
[CPU] reduce_chi2::reduction: 0.852702 ms
[CPU] reduce_chi2_tot: 2.47285 ms
[CPU] chi2_profile::free_fint: 0.000901004 ms
[CPU] chi2_profile_tot: 24.6044 ms

[CPU] chi2_profile::malloc_fint: 0.001332 ms
[CPU] create_image: 1.77262 ms
[CPU] sample::1st_shift: 0.038968 ms
[CPU] sample::FFT: 1.10857 ms
[CPU] sample::2nd_shift: 0.042358 ms
[CPU] uv_rotate_h: 1.12938 ms
[CPU] sample::interpolate: 9.62997 ms
[CPU] sample::apply_phase_sampled: 8.24182 ms
[CPU] sample_tot: 20.2108 ms
[CPU] sample_profile_tot: 21.9891 ms
[CPU] reduce_chi2::diff_weighted: 1.48357 ms
[CPU] reduce_chi2::reduction: 0.853641 ms
[CPU] reduce_chi2_tot: 2.34449 ms
[CPU] chi2_profile::free_fint: 0.001122 ms
[CPU] chi2_profile_tot: 24.3424 ms

[CPU] chi2_profile::malloc_fint: 0.001234 ms
[CPU] create_image: 1.72508 ms
[CPU] sample::1st_shift: 0.039605 ms
[CPU] sample::FFT: 1.11202 ms
[CPU] sample::2nd_shift: 0.042558 ms
[CPU] uv_rotate_h: 1.1261 ms
[CPU] sample::interpolate: 9.61637 ms
[CPU] sample::apply_phase_sampled: 8.23799 ms
[CPU] sample_tot: 20.193 ms
[CPU] sample_profile_tot: 21.9221 ms
[CPU] reduce_chi2::diff_weighted: 1.45492 ms
[CPU] reduce_chi2::reduction: 0.858473 ms
[CPU] reduce_chi2_tot: 2.32149 ms
[CPU] chi2_profile::free_fint: 0.000839005 ms
[CPU] chi2_profile_tot: 24.2519 ms

[CPU] chi2_profile::malloc_fint: 0.001146 ms
[CPU] create_image: 1.72507 ms
[CPU] sample::1st_shift: 0.038895 ms
[CPU] sample::FFT: 1.09313 ms
[CPU] sample::2nd_shift: 0.04267 ms
[CPU] uv_rotate_h: 1.1334 ms
[CPU] sample::interpolate: 9.63102 ms
[CPU] sample::apply_phase_sampled: 8.24883 ms
[CPU] sample_tot: 20.2081 ms
[CPU] sample_profile_tot: 21.937 ms
[CPU] reduce_chi2::diff_weighted: 1.49397 ms
[CPU] reduce_chi2::reduction: 0.858124 ms
[CPU] reduce_chi2_tot: 2.36041 ms
[CPU] chi2_profile::free_fint: 0.000734995 ms
[CPU] chi2_profile_tot: 24.3054 ms

[CPU] chi2_profile::malloc_fint: 0.001153 ms
[CPU] create_image: 1.72749 ms
[CPU] sample::1st_shift: 0.039557 ms
[CPU] sample::FFT: 1.11916 ms
[CPU] sample::2nd_shift: 0.041723 ms
[CPU] uv_rotate_h: 1.14554 ms
[CPU] sample::interpolate: 9.65594 ms
[CPU] sample::apply_phase_sampled: 8.2337 ms
[CPU] sample_tot: 20.2631 ms
[CPU] sample_profile_tot: 21.9957 ms
[CPU] reduce_chi2::diff_weighted: 1.59797 ms
[CPU] reduce_chi2::reduction: 0.852921 ms
[CPU] reduce_chi2_tot: 2.4591 ms
[CPU] chi2_profile::free_fint: 0.000937005 ms
[CPU] chi2_profile_tot: 24.4639 ms

[CPU] chi2_profile::malloc_fint: 0.001426 ms
[CPU] create_image: 1.87495 ms
[CPU] sample::1st_shift: 0.03916 ms
[CPU] sample::FFT: 1.13903 ms
[CPU] sample::2nd_shift: 0.043443 ms
[CPU] uv_rotate_h: 1.12719 ms
[CPU] sample::interpolate: 9.64012 ms
[CPU] sample::apply_phase_sampled: 8.24624 ms
[CPU] sample_tot: 20.2547 ms
[CPU] sample_profile_tot: 22.1345 ms
[CPU] reduce_chi2::diff_weighted: 1.4884 ms
[CPU] reduce_chi2::reduction: 0.853968 ms
[CPU] reduce_chi2_tot: 2.35046 ms
[CPU] chi2_profile::free_fint: 0.000920001 ms
[CPU] chi2_profile_tot: 24.4942 ms

[CPU] chi2_profile::malloc_fint: 0.00145 ms
[CPU] create_image: 1.72432 ms
[CPU] sample::1st_shift: 0.039317 ms
[CPU] sample::FFT: 1.11547 ms
[CPU] sample::2nd_shift: 0.042091 ms
[CPU] uv_rotate_h: 1.1298 ms
[CPU] sample::interpolate: 9.61345 ms
[CPU] sample::apply_phase_sampled: 8.23868 ms
[CPU] sample_tot: 20.1985 ms
[CPU] sample_profile_tot: 21.9267 ms
[CPU] reduce_chi2::diff_weighted: 1.46415 ms
[CPU] reduce_chi2::reduction: 0.854365 ms
[CPU] reduce_chi2_tot: 2.32702 ms
[CPU] chi2_profile::free_fint: 0.000833999 ms
[CPU] chi2_profile_tot: 24.262 ms

[CPU] chi2_profile::malloc_fint: 0.00125699 ms
[CPU] create_image: 1.72695 ms
[CPU] sample::1st_shift: 0.03943 ms
[CPU] sample::FFT: 1.1143 ms
[CPU] sample::2nd_shift: 0.043303 ms
[CPU] uv_rotate_h: 1.1302 ms
[CPU] sample::interpolate: 9.61688 ms
[CPU] sample::apply_phase_sampled: 8.26655 ms
[CPU] sample_tot: 20.2302 ms
[CPU] sample_profile_tot: 21.9611 ms
[CPU] reduce_chi2::diff_weighted: 1.56333 ms
[CPU] reduce_chi2::reduction: 0.871807 ms
[CPU] reduce_chi2_tot: 2.4433 ms
[CPU] chi2_profile::free_fint: 0.00106 ms
[CPU] chi2_profile_tot: 24.4123 ms

[CPU] chi2_profile::malloc_fint: 0.001551 ms
[CPU] create_image: 1.72369 ms
[CPU] sample::1st_shift: 0.039701 ms
[CPU] sample::FFT: 1.11294 ms
[CPU] sample::2nd_shift: 0.04249 ms
[CPU] uv_rotate_h: 1.13349 ms
[CPU] sample::interpolate: 9.64428 ms
[CPU] sample::apply_phase_sampled: 8.25048 ms
[CPU] sample_tot: 20.2512 ms
[CPU] sample_profile_tot: 21.9791 ms
[CPU] reduce_chi2::diff_weighted: 1.60875 ms
[CPU] reduce_chi2::reduction: 0.85228 ms
[CPU] reduce_chi2_tot: 2.46963 ms
[CPU] chi2_profile::free_fint: 0.000892003 ms
[CPU] chi2_profile_tot: 24.4576 ms

[CPU] chi2_profile::malloc_fint: 0.001458 ms
[CPU] create_image: 1.78162 ms
[CPU] sample::1st_shift: 0.039281 ms
[CPU] sample::FFT: 1.12472 ms
[CPU] sample::2nd_shift: 0.042736 ms
[CPU] uv_rotate_h: 1.12394 ms
[CPU] sample::interpolate: 9.63307 ms
[CPU] sample::apply_phase_sampled: 8.23883 ms
[CPU] sample_tot: 20.2232 ms
[CPU] sample_profile_tot: 22.0097 ms
[CPU] reduce_chi2::diff_weighted: 1.48294 ms
[CPU] reduce_chi2::reduction: 0.859929 ms
[CPU] reduce_chi2_tot: 2.35108 ms
[CPU] chi2_profile::free_fint: 0.000700995 ms
[CPU] chi2_profile_tot: 24.3696 ms

[CPU] chi2_profile::malloc_fint: 0.001327 ms
[CPU] create_image: 1.7334 ms
[CPU] sample::1st_shift: 0.038796 ms
[CPU] sample::FFT: 1.11042 ms
[CPU] sample::2nd_shift: 0.041825 ms
[CPU] uv_rotate_h: 1.13726 ms
[CPU] sample::interpolate: 9.61883 ms
[CPU] sample::apply_phase_sampled: 8.26742 ms
[CPU] sample_tot: 20.2333 ms
[CPU] sample_profile_tot: 21.9708 ms
[CPU] reduce_chi2::diff_weighted: 1.56862 ms
[CPU] reduce_chi2::reduction: 0.85357 ms
[CPU] reduce_chi2_tot: 2.4307 ms
[CPU] chi2_profile::free_fint: 0.000751003 ms
[CPU] chi2_profile_tot: 24.4093 ms

[CPU] chi2_profile::malloc_fint: 0.001154 ms
[CPU] create_image: 1.87603 ms
[CPU] sample::1st_shift: 0.039394 ms
[CPU] sample::FFT: 1.08633 ms
[CPU] sample::2nd_shift: 0.043252 ms
[CPU] uv_rotate_h: 1.11523 ms
[CPU] sample::interpolate: 9.62205 ms
[CPU] sample::apply_phase_sampled: 8.24577 ms
[CPU] sample_tot: 20.1711 ms
[CPU] sample_profile_tot: 22.0516 ms
[CPU] reduce_chi2::diff_weighted: 1.46727 ms
[CPU] reduce_chi2::reduction: 0.85923 ms
[CPU] reduce_chi2_tot: 2.33411 ms
[CPU] chi2_profile::free_fint: 0.000743996 ms
[CPU] chi2_profile_tot: 24.3934 ms

[CPU] chi2_profile::malloc_fint: 0.001229 ms
[CPU] create_image: 1.71976 ms
[CPU] sample::1st_shift: 0.044765 ms
[CPU] sample::FFT: 1.11928 ms
[CPU] sample::2nd_shift: 0.042132 ms
[CPU] uv_rotate_h: 1.1323 ms
[CPU] sample::interpolate: 9.65971 ms
[CPU] sample::apply_phase_sampled: 8.25458 ms
[CPU] sample_tot: 20.2794 ms
[CPU] sample_profile_tot: 22.0035 ms
[CPU] reduce_chi2::diff_weighted: 1.4771 ms
[CPU] reduce_chi2::reduction: 0.85343 ms
[CPU] reduce_chi2_tot: 2.33994 ms
[CPU] chi2_profile::free_fint: 0.000913002 ms
[CPU] chi2_profile_tot: 24.3515 ms

[CPU] chi2_profile::malloc_fint: 0.001398 ms
[CPU] create_image: 1.72442 ms
[CPU] sample::1st_shift: 0.039307 ms
[CPU] sample::FFT: 1.11432 ms
[CPU] sample::2nd_shift: 0.042507 ms
[CPU] uv_rotate_h: 1.12444 ms
[CPU] sample::interpolate: 9.62004 ms
[CPU] sample::apply_phase_sampled: 8.23267 ms
[CPU] sample_tot: 20.193 ms
[CPU] sample_profile_tot: 21.9225 ms
[CPU] reduce_chi2::diff_weighted: 1.45073 ms
[CPU] reduce_chi2::reduction: 0.853007 ms
[CPU] reduce_chi2_tot: 2.3127 ms
[CPU] chi2_profile::free_fint: 0.000877997 ms
[CPU] chi2_profile_tot: 24.2438 ms
512	1.000000e+06	float64	6	0	4.648719e-01	2.446694e-02	1.133736e-04	2.431349e-02
# |--> timings: [0.03240785899834009, 0.024332077002327424, 0.02475311699527083, 0.02446752599644242, 0.02450662800401915, 0.02447607800422702, 0.0246749110010569, 0.02441366000130074, 0.024317292001796886, 0.02437129500322044, 0.024534422002034262, 0.024572356000135187, 0.024328119994606823, 0.024477462000504602, 0.02452905300015118, 0.02444395700149471, 0.024477348000800703, 0.024456791994452942, 0.02442633099417435, 0.024313493995578028]

[CPU] chi2_profile::malloc_fint: 0.001625 ms
[CPU] create_image: 2.89096 ms
[CPU] sample::1st_shift: 1.21508 ms
[CPU] sample::FFT: 4.07614 ms
[CPU] sample::2nd_shift: 0.050657 ms
[CPU] uv_rotate_h: 1.00474 ms
[CPU] sample::interpolate: 13.4871 ms
[CPU] sample::apply_phase_sampled: 9.28313 ms
[CPU] sample_tot: 29.1592 ms
[CPU] sample_profile_tot: 32.0568 ms
[CPU] reduce_chi2::diff_weighted: 1.34593 ms
[CPU] reduce_chi2::reduction: 0.656621 ms
[CPU] reduce_chi2_tot: 2.01593 ms
[CPU] chi2_profile::free_fint: 0.000947999 ms
[CPU] chi2_profile_tot: 34.0847 ms

[CPU] chi2_profile::malloc_fint: 0.001354 ms
[CPU] create_image: 1.4715 ms
[CPU] sample::1st_shift: 0.038159 ms
[CPU] sample::FFT: 1.20544 ms
[CPU] sample::2nd_shift: 0.036461 ms
[CPU] uv_rotate_h: 1.01769 ms
[CPU] sample::interpolate: 7.30763 ms
[CPU] sample::apply_phase_sampled: 6.22321 ms
[CPU] sample_tot: 15.858 ms
[CPU] sample_profile_tot: 17.3361 ms
[CPU] reduce_chi2::diff_weighted: 1.22956 ms
[CPU] reduce_chi2::reduction: 0.666939 ms
[CPU] reduce_chi2_tot: 1.9098 ms
[CPU] chi2_profile::free_fint: 0.00101099 ms
[CPU] chi2_profile_tot: 19.2564 ms

[CPU] chi2_profile::malloc_fint: 0.002031 ms
[CPU] create_image: 1.31451 ms
[CPU] sample::1st_shift: 0.039921 ms
[CPU] sample::FFT: 1.19676 ms
[CPU] sample::2nd_shift: 0.035352 ms
[CPU] uv_rotate_h: 1.00985 ms
[CPU] sample::interpolate: 7.17151 ms
[CPU] sample::apply_phase_sampled: 6.19979 ms
[CPU] sample_tot: 15.6818 ms
[CPU] sample_profile_tot: 17.0025 ms
[CPU] reduce_chi2::diff_weighted: 1.25877 ms
[CPU] reduce_chi2::reduction: 0.655538 ms
[CPU] reduce_chi2_tot: 1.92724 ms
[CPU] chi2_profile::free_fint: 0.000864005 ms
[CPU] chi2_profile_tot: 18.9413 ms

[CPU] chi2_profile::malloc_fint: 0.001389 ms
[CPU] create_image: 1.31183 ms
[CPU] sample::1st_shift: 0.038912 ms
[CPU] sample::FFT: 1.1974 ms
[CPU] sample::2nd_shift: 0.03569 ms
[CPU] uv_rotate_h: 1.00955 ms
[CPU] sample::interpolate: 7.17859 ms
[CPU] sample::apply_phase_sampled: 6.20185 ms
[CPU] sample_tot: 15.6902 ms
[CPU] sample_profile_tot: 17.0076 ms
[CPU] reduce_chi2::diff_weighted: 1.21926 ms
[CPU] reduce_chi2::reduction: 0.655676 ms
[CPU] reduce_chi2_tot: 1.88747 ms
[CPU] chi2_profile::free_fint: 0.001211 ms
[CPU] chi2_profile_tot: 18.9053 ms

[CPU] chi2_profile::malloc_fint: 0.00174899 ms
[CPU] create_image: 1.31154 ms
[CPU] sample::1st_shift: 0.039491 ms
[CPU] sample::FFT: 1.19653 ms
[CPU] sample::2nd_shift: 0.03512 ms
[CPU] uv_rotate_h: 1.0125 ms
[CPU] sample::interpolate: 7.17302 ms
[CPU] sample::apply_phase_sampled: 6.19559 ms
[CPU] sample_tot: 15.6802 ms
[CPU] sample_profile_tot: 16.9976 ms
[CPU] reduce_chi2::diff_weighted: 1.21435 ms
[CPU] reduce_chi2::reduction: 0.658255 ms
[CPU] reduce_chi2_tot: 1.88561 ms
[CPU] chi2_profile::free_fint: 0.000863001 ms
[CPU] chi2_profile_tot: 18.8934 ms

[CPU] chi2_profile::malloc_fint: 0.00132 ms
[CPU] create_image: 1.31214 ms
[CPU] sample::1st_shift: 0.038884 ms
[CPU] sample::FFT: 1.20298 ms
[CPU] sample::2nd_shift: 0.035312 ms
[CPU] uv_rotate_h: 1.0077 ms
[CPU] sample::interpolate: 7.18577 ms
[CPU] sample::apply_phase_sampled: 6.18596 ms
[CPU] sample_tot: 15.6857 ms
[CPU] sample_profile_tot: 17.0034 ms
[CPU] reduce_chi2::diff_weighted: 1.24106 ms
[CPU] reduce_chi2::reduction: 0.661441 ms
[CPU] reduce_chi2_tot: 1.91553 ms
[CPU] chi2_profile::free_fint: 0.001041 ms
[CPU] chi2_profile_tot: 18.9287 ms

[CPU] chi2_profile::malloc_fint: 0.001751 ms
[CPU] create_image: 1.34363 ms
[CPU] sample::1st_shift: 0.036033 ms
[CPU] sample::FFT: 1.20258 ms
[CPU] sample::2nd_shift: 0.035709 ms
[CPU] uv_rotate_h: 1.0126 ms
[CPU] sample::interpolate: 7.16705 ms
[CPU] sample::apply_phase_sampled: 6.21565 ms
[CPU] sample_tot: 15.6981 ms
[CPU] sample_profile_tot: 17.0479 ms
[CPU] reduce_chi2::diff_weighted: 1.23301 ms
[CPU] reduce_chi2::reduction: 0.653493 ms
[CPU] reduce_chi2_tot: 1.89965 ms
[CPU] chi2_profile::free_fint: 0.000973996 ms
[CPU] chi2_profile_tot: 18.9577 ms

[CPU] chi2_profile::malloc_fint: 0.001418 ms
[CPU] create_image: 1.31019 ms
[CPU] sample::1st_shift: 0.037411 ms
[CPU] sample::FFT: 1.20896 ms
[CPU] sample::2nd_shift: 0.035463 ms
[CPU] uv_rotate_h: 1.0104 ms
[CPU] sample::interpolate: 7.19722 ms
[CPU] sample::apply_phase_sampled: 6.19139 ms
[CPU] sample_tot: 15.7089 ms
[CPU] sample_profile_tot: 17.0249 ms
[CPU] reduce_chi2::diff_weighted: 1.23288 ms
[CPU] reduce_chi2::reduction: 0.659655 ms
[CPU] reduce_chi2_tot: 1.90532 ms
[CPU] chi2_profile::free_fint: 0.000883003 ms
[CPU] chi2_profile_tot: 18.9397 ms

[CPU] chi2_profile::malloc_fint: 0.001474 ms
[CPU] create_image: 1.31018 ms
[CPU] sample::1st_shift: 0.03658 ms
[CPU] sample::FFT: 1.18228 ms
[CPU] sample::2nd_shift: 0.035071 ms
[CPU] uv_rotate_h: 1.02404 ms
[CPU] sample::interpolate: 7.16123 ms
[CPU] sample::apply_phase_sampled: 7.37273 ms
[CPU] sample_tot: 16.8396 ms
[CPU] sample_profile_tot: 18.1553 ms
[CPU] reduce_chi2::diff_weighted: 1.26847 ms
[CPU] reduce_chi2::reduction: 0.657735 ms
[CPU] reduce_chi2_tot: 1.93953 ms
[CPU] chi2_profile::free_fint: 0.000965003 ms
[CPU] chi2_profile_tot: 20.1053 ms

[CPU] chi2_profile::malloc_fint: 0.002058 ms
[CPU] create_image: 1.3223 ms
[CPU] sample::1st_shift: 0.0348 ms
[CPU] sample::FFT: 1.18372 ms
[CPU] sample::2nd_shift: 0.035443 ms
[CPU] uv_rotate_h: 1.01053 ms
[CPU] sample::interpolate: 7.22806 ms
[CPU] sample::apply_phase_sampled: 6.18707 ms
[CPU] sample_tot: 15.709 ms
[CPU] sample_profile_tot: 17.0369 ms
[CPU] reduce_chi2::diff_weighted: 1.22962 ms
[CPU] reduce_chi2::reduction: 0.659297 ms
[CPU] reduce_chi2_tot: 1.90163 ms
[CPU] chi2_profile::free_fint: 0.00103399 ms
[CPU] chi2_profile_tot: 18.9497 ms

[CPU] chi2_profile::malloc_fint: 0.001714 ms
[CPU] create_image: 1.32242 ms
[CPU] sample::1st_shift: 0.035008 ms
[CPU] sample::FFT: 1.1815 ms
[CPU] sample::2nd_shift: 0.036554 ms
[CPU] uv_rotate_h: 1.0128 ms
[CPU] sample::interpolate: 7.22099 ms
[CPU] sample::apply_phase_sampled: 6.19999 ms
[CPU] sample_tot: 15.7153 ms
[CPU] sample_profile_tot: 17.0431 ms
[CPU] reduce_chi2::diff_weighted: 1.24176 ms
[CPU] reduce_chi2::reduction: 0.65832 ms
[CPU] reduce_chi2_tot: 1.91388 ms
[CPU] chi2_profile::free_fint: 0.000850996 ms
[CPU] chi2_profile_tot: 18.9672 ms

[CPU] chi2_profile::malloc_fint: 0.001607 ms
[CPU] create_image: 1.32172 ms
[CPU] sample::1st_shift: 0.034279 ms
[CPU] sample::FFT: 1.1914 ms
[CPU] sample::2nd_shift: 0.035897 ms
[CPU] uv_rotate_h: 1.01778 ms
[CPU] sample::interpolate: 7.21465 ms
[CPU] sample::apply_phase_sampled: 6.20661 ms
[CPU] sample_tot: 15.7294 ms
[CPU] sample_profile_tot: 17.0563 ms
[CPU] reduce_chi2::diff_weighted: 1.23713 ms
[CPU] reduce_chi2::reduction: 0.658869 ms
[CPU] reduce_chi2_tot: 1.90857 ms
[CPU] chi2_profile::free_fint: 0.000920001 ms
[CPU] chi2_profile_tot: 18.9754 ms

[CPU] chi2_profile::malloc_fint: 0.001402 ms
[CPU] create_image: 1.32155 ms
[CPU] sample::1st_shift: 0.03561 ms
[CPU] sample::FFT: 1.18573 ms
[CPU] sample::2nd_shift: 0.036768 ms
[CPU] uv_rotate_h: 1.01351 ms
[CPU] sample::interpolate: 7.20856 ms
[CPU] sample::apply_phase_sampled: 6.21679 ms
[CPU] sample_tot: 15.7257 ms
[CPU] sample_profile_tot: 17.0533 ms
[CPU] reduce_chi2::diff_weighted: 1.21659 ms
[CPU] reduce_chi2::reduction: 0.658753 ms
[CPU] reduce_chi2_tot: 1.88821 ms
[CPU] chi2_profile::free_fint: 0.00101401 ms
[CPU] chi2_profile_tot: 18.9514 ms

[CPU] chi2_profile::malloc_fint: 0.001416 ms
[CPU] create_image: 1.3217 ms
[CPU] sample::1st_shift: 0.03581 ms
[CPU] sample::FFT: 1.19802 ms
[CPU] sample::2nd_shift: 0.035703 ms
[CPU] uv_rotate_h: 1.01337 ms
[CPU] sample::interpolate: 7.21035 ms
[CPU] sample::apply_phase_sampled: 6.21034 ms
[CPU] sample_tot: 15.732 ms
[CPU] sample_profile_tot: 17.06 ms
[CPU] reduce_chi2::diff_weighted: 1.23905 ms
[CPU] reduce_chi2::reduction: 0.65662 ms
[CPU] reduce_chi2_tot: 1.90899 ms
[CPU] chi2_profile::free_fint: 0.000977001 ms
[CPU] chi2_profile_tot: 18.9796 ms

[CPU] chi2_profile::malloc_fint: 0.001919 ms
[CPU] create_image: 1.32242 ms
[CPU] sample::1st_shift: 0.035566 ms
[CPU] sample::FFT: 1.19634 ms
[CPU] sample::2nd_shift: 0.034773 ms
[CPU] uv_rotate_h: 1.01405 ms
[CPU] sample::interpolate: 7.21069 ms
[CPU] sample::apply_phase_sampled: 6.17476 ms
[CPU] sample_tot: 15.6946 ms
[CPU] sample_profile_tot: 17.0225 ms
[CPU] reduce_chi2::diff_weighted: 1.24384 ms
[CPU] reduce_chi2::reduction: 0.655104 ms
[CPU] reduce_chi2_tot: 1.91221 ms
[CPU] chi2_profile::free_fint: 0.000909997 ms
[CPU] chi2_profile_tot: 18.9453 ms

[CPU] chi2_profile::malloc_fint: 0.001472 ms
[CPU] create_image: 1.32605 ms
[CPU] sample::1st_shift: 0.035226 ms
[CPU] sample::FFT: 1.19765 ms
[CPU] sample::2nd_shift: 0.035128 ms
[CPU] uv_rotate_h: 1.01628 ms
[CPU] sample::interpolate: 7.21558 ms
[CPU] sample::apply_phase_sampled: 6.20449 ms
[CPU] sample_tot: 15.7323 ms
[CPU] sample_profile_tot: 17.064 ms
[CPU] reduce_chi2::diff_weighted: 1.21776 ms
[CPU] reduce_chi2::reduction: 0.655613 ms
[CPU] reduce_chi2_tot: 1.88695 ms
[CPU] chi2_profile::free_fint: 0.0009 ms
[CPU] chi2_profile_tot: 18.961 ms

[CPU] chi2_profile::malloc_fint: 0.001812 ms
[CPU] create_image: 1.32203 ms
[CPU] sample::1st_shift: 0.034562 ms
[CPU] sample::FFT: 1.20268 ms
[CPU] sample::2nd_shift: 0.036618 ms
[CPU] uv_rotate_h: 1.01531 ms
[CPU] sample::interpolate: 7.21872 ms
[CPU] sample::apply_phase_sampled: 6.2045 ms
[CPU] sample_tot: 15.7408 ms
[CPU] sample_profile_tot: 17.0685 ms
[CPU] reduce_chi2::diff_weighted: 1.24325 ms
[CPU] reduce_chi2::reduction: 0.667086 ms
[CPU] reduce_chi2_tot: 1.92341 ms
[CPU] chi2_profile::free_fint: 0.000952001 ms
[CPU] chi2_profile_tot: 19.0023 ms

[CPU] chi2_profile::malloc_fint: 0.001676 ms
[CPU] create_image: 1.32765 ms
[CPU] sample::1st_shift: 0.033658 ms
[CPU] sample::FFT: 1.19189 ms
[CPU] sample::2nd_shift: 0.035836 ms
[CPU] uv_rotate_h: 1.01328 ms
[CPU] sample::interpolate: 7.21475 ms
[CPU] sample::apply_phase_sampled: 6.22878 ms
[CPU] sample_tot: 15.7466 ms
[CPU] sample_profile_tot: 17.0802 ms
[CPU] reduce_chi2::diff_weighted: 1.23949 ms
[CPU] reduce_chi2::reduction: 0.665823 ms
[CPU] reduce_chi2_tot: 1.91785 ms
[CPU] chi2_profile::free_fint: 0.000895001 ms
[CPU] chi2_profile_tot: 19.0078 ms

[CPU] chi2_profile::malloc_fint: 0.001417 ms
[CPU] create_image: 1.32825 ms
[CPU] sample::1st_shift: 0.033867 ms
[CPU] sample::FFT: 1.20425 ms
[CPU] sample::2nd_shift: 0.035476 ms
[CPU] uv_rotate_h: 1.01471 ms
[CPU] sample::interpolate: 7.22031 ms
[CPU] sample::apply_phase_sampled: 6.21904 ms
[CPU] sample_tot: 15.7566 ms
[CPU] sample_profile_tot: 17.0904 ms
[CPU] reduce_chi2::diff_weighted: 1.2219 ms
[CPU] reduce_chi2::reduction: 0.658785 ms
[CPU] reduce_chi2_tot: 1.89353 ms
[CPU] chi2_profile::free_fint: 0.001123 ms
[CPU] chi2_profile_tot: 18.9939 ms

[CPU] chi2_profile::malloc_fint: 0.001852 ms
[CPU] create_image: 1.32447 ms
[CPU] sample::1st_shift: 0.036334 ms
[CPU] sample::FFT: 1.19087 ms
[CPU] sample::2nd_shift: 0.033825 ms
[CPU] uv_rotate_h: 1.01601 ms
[CPU] sample::interpolate: 7.21185 ms
[CPU] sample::apply_phase_sampled: 6.19534 ms
[CPU] sample_tot: 15.7123 ms
[CPU] sample_profile_tot: 17.0433 ms
[CPU] reduce_chi2::diff_weighted: 1.2218 ms
[CPU] reduce_chi2::reduction: 0.658369 ms
[CPU] reduce_chi2_tot: 1.89334 ms
[CPU] chi2_profile::free_fint: 0.000795 ms
[CPU] chi2_profile_tot: 18.9467 ms
512	1.000000e+06	float64	8	0	3.631003e-01	1.911054e-02	2.633026e-04	1.896941e-02
# |--> timings: [0.03414698199776467, 0.019340382001246326, 0.019023086002562195, 0.018982413996127434, 0.018969409000419546, 0.019011133001185954, 0.019035894998523872, 0.019019405997823924, 0.0201829750003526, 0.019028283000807278, 0.01904534200002672, 0.0190520629985258, 0.019034687997191213, 0.019056265002291184, 0.019022305998078082, 0.019035723998968024, 0.01907903499522945, 0.019082760998571757, 0.01906999899802031, 0.019029144998057745]

[CPU] chi2_profile::malloc_fint: 0.001629 ms
[CPU] create_image: 2.71576 ms
[CPU] sample::1st_shift: 1.27803 ms
[CPU] sample::FFT: 4.96021 ms
[CPU] sample::2nd_shift: 0.030828 ms
[CPU] uv_rotate_h: 0.960619 ms
[CPU] sample::interpolate: 6.79462 ms
[CPU] sample::apply_phase_sampled: 6.03061 ms
[CPU] sample_tot: 20.0882 ms
[CPU] sample_profile_tot: 22.8116 ms
[CPU] reduce_chi2::diff_weighted: 1.19601 ms
[CPU] reduce_chi2::reduction: 0.611418 ms
[CPU] reduce_chi2_tot: 1.81994 ms
[CPU] chi2_profile::free_fint: 0.000892003 ms
[CPU] chi2_profile_tot: 24.6436 ms

[CPU] chi2_profile::malloc_fint: 0.001773 ms
[CPU] create_image: 1.07884 ms
[CPU] sample::1st_shift: 0.02939 ms
[CPU] sample::FFT: 1.19672 ms
[CPU] sample::2nd_shift: 0.031001 ms
[CPU] uv_rotate_h: 0.944494 ms
[CPU] sample::interpolate: 5.79068 ms
[CPU] sample::apply_phase_sampled: 4.94598 ms
[CPU] sample_tot: 12.9675 ms
[CPU] sample_profile_tot: 14.0525 ms
[CPU] reduce_chi2::diff_weighted: 1.21034 ms
[CPU] reduce_chi2::reduction: 0.532769 ms
[CPU] reduce_chi2_tot: 1.75961 ms
[CPU] chi2_profile::free_fint: 0.001073 ms
[CPU] chi2_profile_tot: 15.8236 ms

[CPU] chi2_profile::malloc_fint: 0.001625 ms
[CPU] create_image: 1.08336 ms
[CPU] sample::1st_shift: 0.030343 ms
[CPU] sample::FFT: 1.24161 ms
[CPU] sample::2nd_shift: 0.031216 ms
[CPU] uv_rotate_h: 0.947865 ms
[CPU] sample::interpolate: 5.82162 ms
[CPU] sample::apply_phase_sampled: 5.01152 ms
[CPU] sample_tot: 13.113 ms
[CPU] sample_profile_tot: 14.2025 ms
[CPU] reduce_chi2::diff_weighted: 1.20375 ms
[CPU] reduce_chi2::reduction: 0.537666 ms
[CPU] reduce_chi2_tot: 1.75485 ms
[CPU] chi2_profile::free_fint: 0.000874999 ms
[CPU] chi2_profile_tot: 15.9679 ms

[CPU] chi2_profile::malloc_fint: 0.001745 ms
[CPU] create_image: 1.07912 ms
[CPU] sample::1st_shift: 0.031318 ms
[CPU] sample::FFT: 1.19108 ms
[CPU] sample::2nd_shift: 0.031737 ms
[CPU] uv_rotate_h: 0.94149 ms
[CPU] sample::interpolate: 5.78214 ms
[CPU] sample::apply_phase_sampled: 4.97561 ms
[CPU] sample_tot: 12.9804 ms
[CPU] sample_profile_tot: 14.0651 ms
[CPU] reduce_chi2::diff_weighted: 1.21055 ms
[CPU] reduce_chi2::reduction: 0.540922 ms
[CPU] reduce_chi2_tot: 1.76386 ms
[CPU] chi2_profile::free_fint: 0.000815002 ms
[CPU] chi2_profile_tot: 15.839 ms

[CPU] chi2_profile::malloc_fint: 0.00132 ms
[CPU] create_image: 1.07907 ms
[CPU] sample::1st_shift: 0.031166 ms
[CPU] sample::FFT: 1.19016 ms
[CPU] sample::2nd_shift: 0.033749 ms
[CPU] uv_rotate_h: 0.940736 ms
[CPU] sample::interpolate: 5.86881 ms
[CPU] sample::apply_phase_sampled: 5.01785 ms
[CPU] sample_tot: 13.1112 ms
[CPU] sample_profile_tot: 14.1957 ms
[CPU] reduce_chi2::diff_weighted: 1.21799 ms
[CPU] reduce_chi2::reduction: 0.539996 ms
[CPU] reduce_chi2_tot: 1.7709 ms
[CPU] chi2_profile::free_fint: 0.000820997 ms
[CPU] chi2_profile_tot: 15.9762 ms

[CPU] chi2_profile::malloc_fint: 0.001625 ms
[CPU] create_image: 1.07953 ms
[CPU] sample::1st_shift: 0.030776 ms
[CPU] sample::FFT: 1.19286 ms
[CPU] sample::2nd_shift: 0.031776 ms
[CPU] uv_rotate_h: 0.943754 ms
[CPU] sample::interpolate: 5.78165 ms
[CPU] sample::apply_phase_sampled: 5.03686 ms
[CPU] sample_tot: 13.046 ms
[CPU] sample_profile_tot: 14.1312 ms
[CPU] reduce_chi2::diff_weighted: 1.20867 ms
[CPU] reduce_chi2::reduction: 0.538339 ms
[CPU] reduce_chi2_tot: 1.75979 ms
[CPU] chi2_profile::free_fint: 0.000912994 ms
[CPU] chi2_profile_tot: 15.9013 ms

[CPU] chi2_profile::malloc_fint: 0.001448 ms
[CPU] create_image: 1.07922 ms
[CPU] sample::1st_shift: 0.031072 ms
[CPU] sample::FFT: 1.18915 ms
[CPU] sample::2nd_shift: 0.03104 ms
[CPU] uv_rotate_h: 0.942052 ms
[CPU] sample::interpolate: 5.7799 ms
[CPU] sample::apply_phase_sampled: 4.95549 ms
[CPU] sample_tot: 12.9564 ms
[CPU] sample_profile_tot: 14.0412 ms
[CPU] reduce_chi2::diff_weighted: 1.20531 ms
[CPU] reduce_chi2::reduction: 0.543895 ms
[CPU] reduce_chi2_tot: 1.76187 ms
[CPU] chi2_profile::free_fint: 0.000913999 ms
[CPU] chi2_profile_tot: 15.8131 ms

[CPU] chi2_profile::malloc_fint: 0.001453 ms
[CPU] create_image: 1.08073 ms
[CPU] sample::1st_shift: 0.031118 ms
[CPU] sample::FFT: 1.18856 ms
[CPU] sample::2nd_shift: 0.031602 ms
[CPU] uv_rotate_h: 0.946206 ms
[CPU] sample::interpolate: 5.78054 ms
[CPU] sample::apply_phase_sampled: 5.03453 ms
[CPU] sample_tot: 13.0403 ms
[CPU] sample_profile_tot: 14.1268 ms
[CPU] reduce_chi2::diff_weighted: 1.20087 ms
[CPU] reduce_chi2::reduction: 0.544647 ms
[CPU] reduce_chi2_tot: 1.75851 ms
[CPU] chi2_profile::free_fint: 0.000954002 ms
[CPU] chi2_profile_tot: 15.8952 ms

[CPU] chi2_profile::malloc_fint: 0.001537 ms
[CPU] create_image: 1.07864 ms
[CPU] sample::1st_shift: 0.031176 ms
[CPU] sample::FFT: 1.18982 ms
[CPU] sample::2nd_shift: 0.030418 ms
[CPU] uv_rotate_h: 0.943449 ms
[CPU] sample::interpolate: 5.77757 ms
[CPU] sample::apply_phase_sampled: 4.97831 ms
[CPU] sample_tot: 12.9787 ms
[CPU] sample_profile_tot: 14.0629 ms
[CPU] reduce_chi2::diff_weighted: 1.20743 ms
[CPU] reduce_chi2::reduction: 0.554764 ms
[CPU] reduce_chi2_tot: 1.77574 ms
[CPU] chi2_profile::free_fint: 0.000788001 ms
[CPU] chi2_profile_tot: 15.8487 ms

[CPU] chi2_profile::malloc_fint: 0.001384 ms
[CPU] create_image: 1.07793 ms
[CPU] sample::1st_shift: 0.03103 ms
[CPU] sample::FFT: 1.18118 ms
[CPU] sample::2nd_shift: 0.0311 ms
[CPU] uv_rotate_h: 0.941097 ms
[CPU] sample::interpolate: 5.79119 ms
[CPU] sample::apply_phase_sampled: 4.96997 ms
[CPU] sample_tot: 12.9734 ms
[CPU] sample_profile_tot: 14.0568 ms
[CPU] reduce_chi2::diff_weighted: 1.20963 ms
[CPU] reduce_chi2::reduction: 0.545985 ms
[CPU] reduce_chi2_tot: 1.76837 ms
[CPU] chi2_profile::free_fint: 0.001001 ms
[CPU] chi2_profile_tot: 15.835 ms

[CPU] chi2_profile::malloc_fint: 0.001823 ms
[CPU] create_image: 1.07904 ms
[CPU] sample::1st_shift: 0.031185 ms
[CPU] sample::FFT: 1.18738 ms
[CPU] sample::2nd_shift: 0.03148 ms
[CPU] uv_rotate_h: 0.942064 ms
[CPU] sample::interpolate: 5.79233 ms
[CPU] sample::apply_phase_sampled: 4.97338 ms
[CPU] sample_tot: 12.9839 ms
[CPU] sample_profile_tot: 14.0682 ms
[CPU] reduce_chi2::diff_weighted: 1.19777 ms
[CPU] reduce_chi2::reduction: 0.527109 ms
[CPU] reduce_chi2_tot: 1.73358 ms
[CPU] chi2_profile::free_fint: 0.000818 ms
[CPU] chi2_profile_tot: 15.8109 ms

[CPU] chi2_profile::malloc_fint: 0.001455 ms
[CPU] create_image: 1.07689 ms
[CPU] sample::1st_shift: 0.030126 ms
[CPU] sample::FFT: 0.920357 ms
[CPU] sample::2nd_shift: 0.030006 ms
[CPU] uv_rotate_h: 0.938561 ms
[CPU] sample::interpolate: 5.81896 ms
[CPU] sample::apply_phase_sampled: 4.96361 ms
[CPU] sample_tot: 12.7284 ms
[CPU] sample_profile_tot: 13.8099 ms
[CPU] reduce_chi2::diff_weighted: 1.19614 ms
[CPU] reduce_chi2::reduction: 0.524406 ms
[CPU] reduce_chi2_tot: 1.72956 ms
[CPU] chi2_profile::free_fint: 0.00121599 ms
[CPU] chi2_profile_tot: 15.5476 ms

[CPU] chi2_profile::malloc_fint: 0.001468 ms
[CPU] create_image: 1.08164 ms
[CPU] sample::1st_shift: 0.032481 ms
[CPU] sample::FFT: 0.92624 ms
[CPU] sample::2nd_shift: 0.030173 ms
[CPU] uv_rotate_h: 0.942346 ms
[CPU] sample::interpolate: 5.78782 ms
[CPU] sample::apply_phase_sampled: 4.96436 ms
[CPU] sample_tot: 12.7018 ms
[CPU] sample_profile_tot: 13.7888 ms
[CPU] reduce_chi2::diff_weighted: 1.20096 ms
[CPU] reduce_chi2::reduction: 0.520929 ms
[CPU] reduce_chi2_tot: 1.7302 ms
[CPU] chi2_profile::free_fint: 0.000820997 ms
[CPU] chi2_profile_tot: 15.5278 ms

[CPU] chi2_profile::malloc_fint: 0.001079 ms
[CPU] create_image: 1.07592 ms
[CPU] sample::1st_shift: 0.03101 ms
[CPU] sample::FFT: 0.921762 ms
[CPU] sample::2nd_shift: 0.030074 ms
[CPU] uv_rotate_h: 0.940043 ms
[CPU] sample::interpolate: 5.80648 ms
[CPU] sample::apply_phase_sampled: 4.97619 ms
[CPU] sample_tot: 12.7237 ms
[CPU] sample_profile_tot: 13.8037 ms
[CPU] reduce_chi2::diff_weighted: 1.28422 ms
[CPU] reduce_chi2::reduction: 0.531333 ms
[CPU] reduce_chi2_tot: 1.82404 ms
[CPU] chi2_profile::free_fint: 0.000840002 ms
[CPU] chi2_profile_tot: 15.6361 ms

[CPU] chi2_profile::malloc_fint: 0.001154 ms
[CPU] create_image: 1.07666 ms
[CPU] sample::1st_shift: 0.029786 ms
[CPU] sample::FFT: 0.917844 ms
[CPU] sample::2nd_shift: 0.029956 ms
[CPU] uv_rotate_h: 0.944812 ms
[CPU] sample::interpolate: 5.79472 ms
[CPU] sample::apply_phase_sampled: 4.97386 ms
[CPU] sample_tot: 12.7095 ms
[CPU] sample_profile_tot: 13.7904 ms
[CPU] reduce_chi2::diff_weighted: 1.201 ms
[CPU] reduce_chi2::reduction: 0.528513 ms
[CPU] reduce_chi2_tot: 1.73718 ms
[CPU] chi2_profile::free_fint: 0.000640001 ms
[CPU] chi2_profile_tot: 15.5357 ms

[CPU] chi2_profile::malloc_fint: 0.001405 ms
[CPU] create_image: 1.07741 ms
[CPU] sample::1st_shift: 0.03171 ms
[CPU] sample::FFT: 0.913833 ms
[CPU] sample::2nd_shift: 0.029468 ms
[CPU] uv_rotate_h: 0.942922 ms
[CPU] sample::interpolate: 5.78842 ms
[CPU] sample::apply_phase_sampled: 4.9723 ms
[CPU] sample_tot: 12.6968 ms
[CPU] sample_profile_tot: 13.7785 ms
[CPU] reduce_chi2::diff_weighted: 1.19875 ms
[CPU] reduce_chi2::reduction: 0.529204 ms
[CPU] reduce_chi2_tot: 1.73657 ms
[CPU] chi2_profile::free_fint: 0.000663 ms
[CPU] chi2_profile_tot: 15.5232 ms

[CPU] chi2_profile::malloc_fint: 0.001152 ms
[CPU] create_image: 1.07658 ms
[CPU] sample::1st_shift: 0.03145 ms
[CPU] sample::FFT: 0.913611 ms
[CPU] sample::2nd_shift: 0.030014 ms
[CPU] uv_rotate_h: 0.938825 ms
[CPU] sample::interpolate: 5.84301 ms
[CPU] sample::apply_phase_sampled: 4.96038 ms
[CPU] sample_tot: 12.7445 ms
[CPU] sample_profile_tot: 13.8259 ms
[CPU] reduce_chi2::diff_weighted: 1.19937 ms
[CPU] reduce_chi2::reduction: 0.535395 ms
[CPU] reduce_chi2_tot: 1.7433 ms
[CPU] chi2_profile::free_fint: 0.000756001 ms
[CPU] chi2_profile_tot: 15.5769 ms

[CPU] chi2_profile::malloc_fint: 0.001347 ms
[CPU] create_image: 1.077 ms
[CPU] sample::1st_shift: 0.029619 ms
[CPU] sample::FFT: 0.929679 ms
[CPU] sample::2nd_shift: 0.029873 ms
[CPU] uv_rotate_h: 0.943564 ms
[CPU] sample::interpolate: 5.79879 ms
[CPU] sample::apply_phase_sampled: 4.9793 ms
[CPU] sample_tot: 12.7298 ms
[CPU] sample_profile_tot: 13.8119 ms
[CPU] reduce_chi2::diff_weighted: 1.19343 ms
[CPU] reduce_chi2::reduction: 0.522982 ms
[CPU] reduce_chi2_tot: 1.72455 ms
[CPU] chi2_profile::free_fint: 0.000635999 ms
[CPU] chi2_profile_tot: 15.5446 ms

[CPU] chi2_profile::malloc_fint: 0.001578 ms
[CPU] create_image: 1.07945 ms
[CPU] sample::1st_shift: 0.030976 ms
[CPU] sample::FFT: 0.922128 ms
[CPU] sample::2nd_shift: 0.0295 ms
[CPU] uv_rotate_h: 0.94313 ms
[CPU] sample::interpolate: 5.84395 ms
[CPU] sample::apply_phase_sampled: 4.97492 ms
[CPU] sample_tot: 12.764 ms
[CPU] sample_profile_tot: 13.8478 ms
[CPU] reduce_chi2::diff_weighted: 1.1995 ms
[CPU] reduce_chi2::reduction: 0.521801 ms
[CPU] reduce_chi2_tot: 1.72949 ms
[CPU] chi2_profile::free_fint: 0.001029 ms
[CPU] chi2_profile_tot: 15.5861 ms

[CPU] chi2_profile::malloc_fint: 0.001635 ms
[CPU] create_image: 1.07776 ms
[CPU] sample::1st_shift: 0.031621 ms
[CPU] sample::FFT: 0.934548 ms
[CPU] sample::2nd_shift: 0.030367 ms
[CPU] uv_rotate_h: 0.939124 ms
[CPU] sample::interpolate: 5.8006 ms
[CPU] sample::apply_phase_sampled: 4.96796 ms
[CPU] sample_tot: 12.7226 ms
[CPU] sample_profile_tot: 13.8043 ms
[CPU] reduce_chi2::diff_weighted: 1.19766 ms
[CPU] reduce_chi2::reduction: 0.532411 ms
[CPU] reduce_chi2_tot: 1.73848 ms
[CPU] chi2_profile::free_fint: 0.000808999 ms
[CPU] chi2_profile_tot: 15.5513 ms
512	1.000000e+06	float64	10	0	3.001337e-01	1.579651e-02	1.683196e-04	1.559242e-02
# |--> timings: [0.024702191003598273, 0.015908594999928027, 0.016049154997745063, 0.015917119999357965, 0.016055593005148694, 0.01597697800025344, 0.015896295000857208, 0.015971731998433825, 0.015924129998893477, 0.015910469999653287, 0.01588364300550893, 0.015616636999766342, 0.015598111000144854, 0.01570756200089818, 0.015600520004227292, 0.015592415998980869, 0.015645829997083638, 0.015614402997016441, 0.01564985900040483, 0.015614652998920064]

[CPU] chi2_profile::malloc_fint: 0.001498 ms
[CPU] create_image: 3.1377 ms
[CPU] sample::1st_shift: 2.12878 ms
[CPU] sample::FFT: 56.9247 ms
[CPU] sample::2nd_shift: 0.024843 ms
[CPU] uv_rotate_h: 1.09803 ms
[CPU] sample::interpolate: 4.88391 ms
[CPU] sample::apply_phase_sampled: 4.14663 ms
[CPU] sample_tot: 69.2474 ms
[CPU] sample_profile_tot: 72.3951 ms
[CPU] reduce_chi2::diff_weighted: 1.22158 ms
[CPU] reduce_chi2::reduction: 0.465259 ms
[CPU] reduce_chi2_tot: 1.70079 ms
[CPU] chi2_profile::free_fint: 0.001 ms
[CPU] chi2_profile_tot: 74.1081 ms

[CPU] chi2_profile::malloc_fint: 0.00211799 ms
[CPU] create_image: 0.925117 ms
[CPU] sample::1st_shift: 0.026693 ms
[CPU] sample::FFT: 57.4744 ms
[CPU] sample::2nd_shift: 0.023717 ms
[CPU] uv_rotate_h: 0.955996 ms
[CPU] sample::interpolate: 4.8471 ms
[CPU] sample::apply_phase_sampled: 4.15351 ms
[CPU] sample_tot: 67.5154 ms
[CPU] sample_profile_tot: 68.4467 ms
[CPU] reduce_chi2::diff_weighted: 1.21927 ms
[CPU] reduce_chi2::reduction: 0.454231 ms
[CPU] reduce_chi2_tot: 1.68779 ms
[CPU] chi2_profile::free_fint: 0.001137 ms
[CPU] chi2_profile_tot: 70.1469 ms

[CPU] chi2_profile::malloc_fint: 0.001368 ms
[CPU] create_image: 0.92728 ms
[CPU] sample::1st_shift: 0.027128 ms
[CPU] sample::FFT: 64.1819 ms
[CPU] sample::2nd_shift: 2.98043 ms
[CPU] uv_rotate_h: 4.08977 ms
[CPU] sample::interpolate: 10.5604 ms
[CPU] sample::apply_phase_sampled: 7.09959 ms
[CPU] sample_tot: 88.9748 ms
[CPU] sample_profile_tot: 89.9079 ms
[CPU] reduce_chi2::diff_weighted: 1.22637 ms
[CPU] reduce_chi2::reduction: 0.555478 ms
[CPU] reduce_chi2_tot: 1.79574 ms
[CPU] chi2_profile::free_fint: 0.000966997 ms
[CPU] chi2_profile_tot: 91.7152 ms

[CPU] chi2_profile::malloc_fint: 0.001404 ms
[CPU] create_image: 1.1491 ms
[CPU] sample::1st_shift: 0.032597 ms
[CPU] sample::FFT: 113.777 ms
[CPU] sample::2nd_shift: 2.71407 ms
[CPU] uv_rotate_h: 3.92057 ms
[CPU] sample::interpolate: 9.81203 ms
[CPU] sample::apply_phase_sampled: 6.79118 ms
[CPU] sample_tot: 137.081 ms
[CPU] sample_profile_tot: 138.237 ms
[CPU] reduce_chi2::diff_weighted: 1.22247 ms
[CPU] reduce_chi2::reduction: 0.555198 ms
[CPU] reduce_chi2_tot: 1.79169 ms
[CPU] chi2_profile::free_fint: 0.001098 ms
[CPU] chi2_profile_tot: 140.04 ms

[CPU] chi2_profile::malloc_fint: 0.001639 ms
[CPU] create_image: 1.06995 ms
[CPU] sample::1st_shift: 0.029341 ms
[CPU] sample::FFT: 49.7543 ms
[CPU] sample::2nd_shift: 0.022748 ms
[CPU] uv_rotate_h: 0.957808 ms
[CPU] sample::interpolate: 4.84074 ms
[CPU] sample::apply_phase_sampled: 4.13636 ms
[CPU] sample_tot: 59.7755 ms
[CPU] sample_profile_tot: 60.8517 ms
[CPU] reduce_chi2::diff_weighted: 1.20606 ms
[CPU] reduce_chi2::reduction: 0.495762 ms
[CPU] reduce_chi2_tot: 1.71482 ms
[CPU] chi2_profile::free_fint: 0.00082 ms
[CPU] chi2_profile_tot: 62.5778 ms

[CPU] chi2_profile::malloc_fint: 0.00147 ms
[CPU] create_image: 0.925246 ms
[CPU] sample::1st_shift: 0.027727 ms
[CPU] sample::FFT: 97.3343 ms
[CPU] sample::2nd_shift: 0.02399 ms
[CPU] uv_rotate_h: 0.957001 ms
[CPU] sample::interpolate: 5.0713 ms
[CPU] sample::apply_phase_sampled: 4.17696 ms
[CPU] sample_tot: 107.626 ms
[CPU] sample_profile_tot: 108.557 ms
[CPU] reduce_chi2::diff_weighted: 1.20993 ms
[CPU] reduce_chi2::reduction: 0.452928 ms
[CPU] reduce_chi2_tot: 1.67672 ms
[CPU] chi2_profile::free_fint: 0.000910004 ms
[CPU] chi2_profile_tot: 110.244 ms

[CPU] chi2_profile::malloc_fint: 0.001287 ms
[CPU] create_image: 0.926582 ms
[CPU] sample::1st_shift: 0.02818 ms
[CPU] sample::FFT: 78.7239 ms
[CPU] sample::2nd_shift: 0.022039 ms
[CPU] uv_rotate_h: 0.954643 ms
[CPU] sample::interpolate: 4.92684 ms
[CPU] sample::apply_phase_sampled: 4.14216 ms
[CPU] sample_tot: 88.8322 ms
[CPU] sample_profile_tot: 89.7647 ms
[CPU] reduce_chi2::diff_weighted: 1.20754 ms
[CPU] reduce_chi2::reduction: 0.45549 ms
[CPU] reduce_chi2_tot: 1.67603 ms
[CPU] chi2_profile::free_fint: 0.001145 ms
[CPU] chi2_profile_tot: 91.4516 ms

[CPU] chi2_profile::malloc_fint: 0.00142 ms
[CPU] create_image: 0.918066 ms
[CPU] sample::1st_shift: 0.027594 ms
[CPU] sample::FFT: 101.045 ms
[CPU] sample::2nd_shift: 2.27339 ms
[CPU] uv_rotate_h: 4.10772 ms
[CPU] sample::interpolate: 9.78873 ms
[CPU] sample::apply_phase_sampled: 5.50223 ms
[CPU] sample_tot: 122.777 ms
[CPU] sample_profile_tot: 123.701 ms
[CPU] reduce_chi2::diff_weighted: 1.2298 ms
[CPU] reduce_chi2::reduction: 0.508792 ms
[CPU] reduce_chi2_tot: 1.75231 ms
[CPU] chi2_profile::free_fint: 0.001144 ms
[CPU] chi2_profile_tot: 125.464 ms

[CPU] chi2_profile::malloc_fint: 0.002414 ms
[CPU] create_image: 1.03952 ms
[CPU] sample::1st_shift: 0.028774 ms
[CPU] sample::FFT: 97.4983 ms
[CPU] sample::2nd_shift: 2.83876 ms
[CPU] uv_rotate_h: 4.02076 ms
[CPU] sample::interpolate: 10.4794 ms
[CPU] sample::apply_phase_sampled: 7.09056 ms
[CPU] sample_tot: 121.993 ms
[CPU] sample_profile_tot: 123.039 ms
[CPU] reduce_chi2::diff_weighted: 1.23168 ms
[CPU] reduce_chi2::reduction: 0.665371 ms
[CPU] reduce_chi2_tot: 1.91169 ms
[CPU] chi2_profile::free_fint: 0.000925 ms
[CPU] chi2_profile_tot: 124.963 ms

[CPU] chi2_profile::malloc_fint: 0.002304 ms
[CPU] create_image: 1.41625 ms
[CPU] sample::1st_shift: 0.03706 ms
[CPU] sample::FFT: 73.124 ms
[CPU] sample::2nd_shift: 0.023268 ms
[CPU] uv_rotate_h: 0.960545 ms
[CPU] sample::interpolate: 5.08597 ms
[CPU] sample::apply_phase_sampled: 4.2619 ms
[CPU] sample_tot: 83.527 ms
[CPU] sample_profile_tot: 84.95 ms
[CPU] reduce_chi2::diff_weighted: 1.20557 ms
[CPU] reduce_chi2::reduction: 0.45824 ms
[CPU] reduce_chi2_tot: 1.67739 ms
[CPU] chi2_profile::free_fint: 0.001076 ms
[CPU] chi2_profile_tot: 86.6395 ms

[CPU] chi2_profile::malloc_fint: 0.002025 ms
[CPU] create_image: 0.927614 ms
[CPU] sample::1st_shift: 0.027708 ms
[CPU] sample::FFT: 84.5852 ms
[CPU] sample::2nd_shift: 0.025883 ms
[CPU] uv_rotate_h: 0.963885 ms
[CPU] sample::interpolate: 4.84417 ms
[CPU] sample::apply_phase_sampled: 4.14496 ms
[CPU] sample_tot: 94.6256 ms
[CPU] sample_profile_tot: 95.5589 ms
[CPU] reduce_chi2::diff_weighted: 1.20618 ms
[CPU] reduce_chi2::reduction: 0.465401 ms
[CPU] reduce_chi2_tot: 1.685 ms
[CPU] chi2_profile::free_fint: 0.000888998 ms
[CPU] chi2_profile_tot: 97.2555 ms

[CPU] chi2_profile::malloc_fint: 0.00158099 ms
[CPU] create_image: 0.927353 ms
[CPU] sample::1st_shift: 0.028911 ms
[CPU] sample::FFT: 136.803 ms
[CPU] sample::2nd_shift: 1.78263 ms
[CPU] uv_rotate_h: 4.04111 ms
[CPU] sample::interpolate: 10.2947 ms
[CPU] sample::apply_phase_sampled: 13.1545 ms
[CPU] sample_tot: 166.147 ms
[CPU] sample_profile_tot: 167.08 ms
[CPU] reduce_chi2::diff_weighted: 2.85717 ms
[CPU] reduce_chi2::reduction: 1.28334 ms
[CPU] reduce_chi2_tot: 4.15314 ms
[CPU] chi2_profile::free_fint: 0.001099 ms
[CPU] chi2_profile_tot: 171.247 ms

[CPU] chi2_profile::malloc_fint: 0.001353 ms
[CPU] create_image: 2.57562 ms
[CPU] sample::1st_shift: 0.066933 ms
[CPU] sample::FFT: 83.932 ms
[CPU] sample::2nd_shift: 2.86848 ms
[CPU] uv_rotate_h: 3.92515 ms
[CPU] sample::interpolate: 9.85124 ms
[CPU] sample::apply_phase_sampled: 5.68749 ms
[CPU] sample_tot: 106.366 ms
[CPU] sample_profile_tot: 108.949 ms
[CPU] reduce_chi2::diff_weighted: 1.20687 ms
[CPU] reduce_chi2::reduction: 0.514064 ms
[CPU] reduce_chi2_tot: 1.73499 ms
[CPU] chi2_profile::free_fint: 0.001021 ms
[CPU] chi2_profile_tot: 110.694 ms

[CPU] chi2_profile::malloc_fint: 0.002269 ms
[CPU] create_image: 1.03756 ms
[CPU] sample::1st_shift: 0.02972 ms
[CPU] sample::FFT: 52.2363 ms
[CPU] sample::2nd_shift: 0.023837 ms
[CPU] uv_rotate_h: 0.958821 ms
[CPU] sample::interpolate: 4.93261 ms
[CPU] sample::apply_phase_sampled: 4.15184 ms
[CPU] sample_tot: 62.3654 ms
[CPU] sample_profile_tot: 63.4091 ms
[CPU] reduce_chi2::diff_weighted: 1.20631 ms
[CPU] reduce_chi2::reduction: 0.462398 ms
[CPU] reduce_chi2_tot: 1.68235 ms
[CPU] chi2_profile::free_fint: 0.001218 ms
[CPU] chi2_profile_tot: 65.1038 ms

[CPU] chi2_profile::malloc_fint: 0.001599 ms
[CPU] create_image: 0.935097 ms
[CPU] sample::1st_shift: 0.026718 ms
[CPU] sample::FFT: 83.9445 ms
[CPU] sample::2nd_shift: 0.022992 ms
[CPU] uv_rotate_h: 0.955523 ms
[CPU] sample::interpolate: 4.85567 ms
[CPU] sample::apply_phase_sampled: 4.15035 ms
[CPU] sample_tot: 93.9893 ms
[CPU] sample_profile_tot: 94.9303 ms
[CPU] reduce_chi2::diff_weighted: 1.21167 ms
[CPU] reduce_chi2::reduction: 0.465575 ms
[CPU] reduce_chi2_tot: 1.69055 ms
[CPU] chi2_profile::free_fint: 0.000939996 ms
[CPU] chi2_profile_tot: 96.6324 ms

[CPU] chi2_profile::malloc_fint: 0.001596 ms
[CPU] create_image: 0.926374 ms
[CPU] sample::1st_shift: 0.02806 ms
[CPU] sample::FFT: 118.872 ms
[CPU] sample::2nd_shift: 1.49931 ms
[CPU] uv_rotate_h: 2.61237 ms
[CPU] sample::interpolate: 10.4698 ms
[CPU] sample::apply_phase_sampled: 7.68324 ms
[CPU] sample_tot: 141.198 ms
[CPU] sample_profile_tot: 142.131 ms
[CPU] reduce_chi2::diff_weighted: 1.22327 ms
[CPU] reduce_chi2::reduction: 0.68167 ms
[CPU] reduce_chi2_tot: 1.91882 ms
[CPU] chi2_profile::free_fint: 0.000724001 ms
[CPU] chi2_profile_tot: 144.06 ms

[CPU] chi2_profile::malloc_fint: 0.001295 ms
[CPU] create_image: 1.25191 ms
[CPU] sample::1st_shift: 0.025712 ms
[CPU] sample::FFT: 108.877 ms
[CPU] sample::2nd_shift: 1.59522 ms
[CPU] uv_rotate_h: 3.97657 ms
[CPU] sample::interpolate: 10.4835 ms
[CPU] sample::apply_phase_sampled: 5.54992 ms
[CPU] sample_tot: 130.543 ms
[CPU] sample_profile_tot: 131.801 ms
[CPU] reduce_chi2::diff_weighted: 1.21818 ms
[CPU] reduce_chi2::reduction: 0.566918 ms
[CPU] reduce_chi2_tot: 1.7985 ms
[CPU] chi2_profile::free_fint: 0.000967004 ms
[CPU] chi2_profile_tot: 133.611 ms

[CPU] chi2_profile::malloc_fint: 0.001661 ms
[CPU] create_image: 1.11239 ms
[CPU] sample::1st_shift: 0.030434 ms
[CPU] sample::FFT: 114.006 ms
[CPU] sample::2nd_shift: 1.64655 ms
[CPU] uv_rotate_h: 4.11626 ms
[CPU] sample::interpolate: 9.62036 ms
[CPU] sample::apply_phase_sampled: 5.6042 ms
[CPU] sample_tot: 135.055 ms
[CPU] sample_profile_tot: 136.175 ms
[CPU] reduce_chi2::diff_weighted: 1.2252 ms
[CPU] reduce_chi2::reduction: 0.480569 ms
[CPU] reduce_chi2_tot: 1.71966 ms
[CPU] chi2_profile::free_fint: 0.001076 ms
[CPU] chi2_profile_tot: 137.906 ms

[CPU] chi2_profile::malloc_fint: 0.002095 ms
[CPU] create_image: 0.985228 ms
[CPU] sample::1st_shift: 0.028367 ms
[CPU] sample::FFT: 64.4016 ms
[CPU] sample::2nd_shift: 0.022709 ms
[CPU] uv_rotate_h: 0.954955 ms
[CPU] sample::interpolate: 5.59308 ms
[CPU] sample::apply_phase_sampled: 4.14871 ms
[CPU] sample_tot: 75.1839 ms
[CPU] sample_profile_tot: 76.1751 ms
[CPU] reduce_chi2::diff_weighted: 1.21152 ms
[CPU] reduce_chi2::reduction: 0.465448 ms
[CPU] reduce_chi2_tot: 1.69003 ms
[CPU] chi2_profile::free_fint: 0.000871994 ms
[CPU] chi2_profile_tot: 77.8761 ms

[CPU] chi2_profile::malloc_fint: 0.001567 ms
[CPU] create_image: 0.928874 ms
[CPU] sample::1st_shift: 0.027162 ms
[CPU] sample::FFT: 92.2639 ms
[CPU] sample::2nd_shift: 2.82162 ms
[CPU] uv_rotate_h: 3.9608 ms
[CPU] sample::interpolate: 10.5593 ms
[CPU] sample::apply_phase_sampled: 8.16105 ms
[CPU] sample_tot: 117.829 ms
[CPU] sample_profile_tot: 118.765 ms
[CPU] reduce_chi2::diff_weighted: 1.27746 ms
[CPU] reduce_chi2::reduction: 0.777505 ms
[CPU] reduce_chi2_tot: 2.06929 ms
[CPU] chi2_profile::free_fint: 0.000898006 ms
[CPU] chi2_profile_tot: 120.846 ms
512	1.000000e+06	float64	12	0	2.060205e+00	1.084318e-01	2.913581e-02	6.266783e-02
# |--> timings: [0.07417017899570055, 0.07023643799766432, 0.09180411800480215, 0.1401312849993701, 0.0626678280023043, 0.11033235400100239, 0.0915436450013658, 0.12555944499763427, 0.12505465999856824, 0.08673285900295014, 0.09734474300057627, 0.17133502900105668, 0.11078142800397472, 0.06519177900190698, 0.09672914799739374, 0.14415126200037776, 0.13369930499902694, 0.13799571900017327, 0.07796563500596676, 0.12094815699674655]

[GPU] chi2_profile::malloc_fint: 0.206048 ms
[GPU] chi2_profile::copy_observations: 4.44646 ms
[GPU] create_image_d::malloc_image: 0.186912 ms
[GPU] create_image_d::memset: 0.09728 ms
[GPU] create_image_d::malloc_ints: 0.183392 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.15405 ms
[GPU] create_image_d::central_pixel: 0.006688 ms
[GPU] create_image_d::free_ints: 0.08992 ms
[GPU] create_image: 1.77664 ms
[GPU] sample::copy_uv_H->D: 3.24362 ms
[GPU] sample::uv_rotate: 0.218112 ms
[GPU] sample::1st_shift: 0.300032 ms
[GPU] sample::FFT: 212.042 ms
[GPU] sample::2nd_shift: 0.176896 ms
[GPU] sample::interpolate: 0.741088 ms
[GPU] sample::apply_phase_sampled: 0.571008 ms
[GPU] sample_tot: 217.633 ms
[GPU] reduce_chi2::diff_weighted: 0.36928 ms
[GPU] reduce_chi2::reduction: 0.244832 ms
[GPU] reduce_chi2_tot: 0.631808 ms
[GPU] chi2_profile::free_all: 0.33792 ms
[GPU] chi2_profile_tot_gputimer: 225.132 ms
[CPU] chi2_profile_tot: 228.474 ms

[GPU] chi2_profile::malloc_fint: 0.207552 ms
[GPU] chi2_profile::copy_observations: 4.45869 ms
[GPU] create_image_d::malloc_image: 0.18448 ms
[GPU] create_image_d::memset: 0.089088 ms
[GPU] create_image_d::malloc_ints: 0.177152 ms
[GPU] create_image_d::copy_ints_H->D: 0.007936 ms
[GPU] create_image_d::sweep: 1.14938 ms
[GPU] create_image_d::central_pixel: 0.006976 ms
[GPU] create_image_d::free_ints: 0.086816 ms
[GPU] create_image: 1.75309 ms
[GPU] sample::copy_uv_H->D: 3.18483 ms
[GPU] sample::uv_rotate: 0.21568 ms
[GPU] sample::1st_shift: 0.295936 ms
[GPU] sample::FFT: 1.47792 ms
[GPU] sample::2nd_shift: 0.174848 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.571104 ms
[GPU] sample_tot: 6.97594 ms
[GPU] reduce_chi2::diff_weighted: 0.369472 ms
[GPU] reduce_chi2::reduction: 0.239264 ms
[GPU] reduce_chi2_tot: 0.625376 ms
[GPU] chi2_profile::free_all: 0.333696 ms
[GPU] chi2_profile_tot_gputimer: 14.4206 ms
[CPU] chi2_profile_tot: 14.4343 ms

[GPU] chi2_profile::malloc_fint: 0.204768 ms
[GPU] chi2_profile::copy_observations: 4.43619 ms
[GPU] create_image_d::malloc_image: 0.18528 ms
[GPU] create_image_d::memset: 0.087616 ms
[GPU] create_image_d::malloc_ints: 0.183328 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 1.14854 ms
[GPU] create_image_d::central_pixel: 0.007072 ms
[GPU] create_image_d::free_ints: 0.088032 ms
[GPU] create_image: 1.7575 ms
[GPU] sample::copy_uv_H->D: 3.17053 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.296704 ms
[GPU] sample::FFT: 1.48403 ms
[GPU] sample::2nd_shift: 0.174048 ms
[GPU] sample::interpolate: 0.740288 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.96714 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23728 ms
[GPU] reduce_chi2_tot: 0.623008 ms
[GPU] chi2_profile::free_all: 0.33312 ms
[GPU] chi2_profile_tot_gputimer: 14.3823 ms
[CPU] chi2_profile_tot: 14.4002 ms

[GPU] chi2_profile::malloc_fint: 0.199712 ms
[GPU] chi2_profile::copy_observations: 4.43488 ms
[GPU] create_image_d::malloc_image: 0.184608 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.177728 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.14874 ms
[GPU] create_image_d::central_pixel: 0.007136 ms
[GPU] create_image_d::free_ints: 0.0832 ms
[GPU] create_image: 1.7465 ms
[GPU] sample::copy_uv_H->D: 3.18054 ms
[GPU] sample::uv_rotate: 0.21664 ms
[GPU] sample::1st_shift: 0.293888 ms
[GPU] sample::FFT: 1.48595 ms
[GPU] sample::2nd_shift: 0.1768 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.98154 ms
[GPU] reduce_chi2::diff_weighted: 0.369568 ms
[GPU] reduce_chi2::reduction: 0.237664 ms
[GPU] reduce_chi2_tot: 0.625472 ms
[GPU] chi2_profile::free_all: 0.332896 ms
[GPU] chi2_profile_tot_gputimer: 14.3832 ms
[CPU] chi2_profile_tot: 14.3969 ms

[GPU] chi2_profile::malloc_fint: 0.206176 ms
[GPU] chi2_profile::copy_observations: 4.43693 ms
[GPU] create_image_d::malloc_image: 0.185952 ms
[GPU] create_image_d::memset: 0.088 ms
[GPU] create_image_d::malloc_ints: 0.181184 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14688 ms
[GPU] create_image_d::central_pixel: 0.007008 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.74912 ms
[GPU] sample::copy_uv_H->D: 3.17677 ms
[GPU] sample::uv_rotate: 0.215968 ms
[GPU] sample::1st_shift: 0.295936 ms
[GPU] sample::FFT: 1.47763 ms
[GPU] sample::2nd_shift: 0.171008 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.96579 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.242848 ms
[GPU] reduce_chi2_tot: 0.628896 ms
[GPU] chi2_profile::free_all: 0.335904 ms
[GPU] chi2_profile_tot_gputimer: 14.3852 ms
[CPU] chi2_profile_tot: 14.399 ms

[GPU] chi2_profile::malloc_fint: 0.2 ms
[GPU] chi2_profile::copy_observations: 4.43373 ms
[GPU] create_image_d::malloc_image: 0.186304 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.177152 ms
[GPU] create_image_d::copy_ints_H->D: 0.007456 ms
[GPU] create_image_d::sweep: 1.14653 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083232 ms
[GPU] create_image: 1.74589 ms
[GPU] sample::copy_uv_H->D: 3.18422 ms
[GPU] sample::uv_rotate: 0.215808 ms
[GPU] sample::1st_shift: 0.294528 ms
[GPU] sample::FFT: 1.47891 ms
[GPU] sample::2nd_shift: 0.17408 ms
[GPU] sample::interpolate: 0.741344 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.97693 ms
[GPU] reduce_chi2::diff_weighted: 0.3696 ms
[GPU] reduce_chi2::reduction: 0.239168 ms
[GPU] reduce_chi2_tot: 0.627328 ms
[GPU] chi2_profile::free_all: 0.335872 ms
[GPU] chi2_profile_tot_gputimer: 14.3821 ms
[CPU] chi2_profile_tot: 14.3959 ms

[GPU] chi2_profile::malloc_fint: 0.203584 ms
[GPU] chi2_profile::copy_observations: 4.43811 ms
[GPU] create_image_d::malloc_image: 0.185312 ms
[GPU] create_image_d::memset: 0.087616 ms
[GPU] create_image_d::malloc_ints: 0.181792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007936 ms
[GPU] create_image_d::sweep: 1.14701 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.75018 ms
[GPU] sample::copy_uv_H->D: 3.17338 ms
[GPU] sample::uv_rotate: 0.215776 ms
[GPU] sample::1st_shift: 0.29776 ms
[GPU] sample::FFT: 1.47158 ms
[GPU] sample::2nd_shift: 0.174016 ms
[GPU] sample::interpolate: 0.739328 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.95818 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.623872 ms
[GPU] chi2_profile::free_all: 0.338528 ms
[GPU] chi2_profile_tot_gputimer: 14.3759 ms
[CPU] chi2_profile_tot: 14.3898 ms

[GPU] chi2_profile::malloc_fint: 0.198976 ms
[GPU] chi2_profile::copy_observations: 4.43357 ms
[GPU] create_image_d::malloc_image: 0.186368 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.177344 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 1.14586 ms
[GPU] create_image_d::central_pixel: 0.006976 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.74432 ms
[GPU] sample::copy_uv_H->D: 3.17949 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.297696 ms
[GPU] sample::FFT: 1.48182 ms
[GPU] sample::2nd_shift: 0.177152 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 6.99254 ms
[GPU] reduce_chi2::diff_weighted: 0.3704 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.626144 ms
[GPU] chi2_profile::free_all: 0.33792 ms
[GPU] chi2_profile_tot_gputimer: 14.3981 ms
[CPU] chi2_profile_tot: 14.4116 ms

[GPU] chi2_profile::malloc_fint: 0.210944 ms
[GPU] chi2_profile::copy_observations: 4.43597 ms
[GPU] create_image_d::malloc_image: 0.186272 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.181952 ms
[GPU] create_image_d::copy_ints_H->D: 0.007264 ms
[GPU] create_image_d::sweep: 1.14739 ms
[GPU] create_image_d::central_pixel: 0.00688 ms
[GPU] create_image_d::free_ints: 0.084 ms
[GPU] create_image: 1.75104 ms
[GPU] sample::copy_uv_H->D: 3.17229 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.294912 ms
[GPU] sample::FFT: 1.47334 ms
[GPU] sample::2nd_shift: 0.177856 ms
[GPU] sample::interpolate: 0.741344 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.96022 ms
[GPU] reduce_chi2::diff_weighted: 0.369408 ms
[GPU] reduce_chi2::reduction: 0.238688 ms
[GPU] reduce_chi2_tot: 0.62624 ms
[GPU] chi2_profile::free_all: 0.340992 ms
[GPU] chi2_profile_tot_gputimer: 14.3883 ms
[CPU] chi2_profile_tot: 14.4021 ms

[GPU] chi2_profile::malloc_fint: 0.199808 ms
[GPU] chi2_profile::copy_observations: 4.43184 ms
[GPU] create_image_d::malloc_image: 0.189856 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.183968 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 1.14688 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084192 ms
[GPU] create_image: 1.75821 ms
[GPU] sample::copy_uv_H->D: 3.18221 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 0.297888 ms
[GPU] sample::FFT: 1.48342 ms
[GPU] sample::2nd_shift: 0.17408 ms
[GPU] sample::interpolate: 0.740992 ms
[GPU] sample::apply_phase_sampled: 0.572384 ms
[GPU] sample_tot: 6.98291 ms
[GPU] reduce_chi2::diff_weighted: 0.369408 ms
[GPU] reduce_chi2::reduction: 0.239936 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 0.336896 ms
[GPU] chi2_profile_tot_gputimer: 14.4003 ms
[CPU] chi2_profile_tot: 14.4141 ms

[GPU] chi2_profile::malloc_fint: 0.203776 ms
[GPU] chi2_profile::copy_observations: 4.43731 ms
[GPU] create_image_d::malloc_image: 0.1856 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.18304 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 1.14803 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083648 ms
[GPU] create_image: 1.75254 ms
[GPU] sample::copy_uv_H->D: 3.18566 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.295936 ms
[GPU] sample::FFT: 1.49197 ms
[GPU] sample::2nd_shift: 0.17408 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.5712 ms
[GPU] sample_tot: 6.99344 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243296 ms
[GPU] reduce_chi2_tot: 0.62784 ms
[GPU] chi2_profile::free_all: 0.33552 ms
[GPU] chi2_profile_tot_gputimer: 14.4145 ms
[CPU] chi2_profile_tot: 14.4277 ms

[GPU] chi2_profile::malloc_fint: 0.198656 ms
[GPU] chi2_profile::copy_observations: 4.43392 ms
[GPU] create_image_d::malloc_image: 0.186144 ms
[GPU] create_image_d::memset: 0.08704 ms
[GPU] create_image_d::malloc_ints: 0.177472 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.14816 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084704 ms
[GPU] create_image: 1.74797 ms
[GPU] sample::copy_uv_H->D: 3.19235 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.298752 ms
[GPU] sample::FFT: 1.48118 ms
[GPU] sample::2nd_shift: 0.176992 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 6.98998 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238784 ms
[GPU] reduce_chi2_tot: 0.624448 ms
[GPU] chi2_profile::free_all: 0.335872 ms
[GPU] chi2_profile_tot_gputimer: 14.3941 ms
[CPU] chi2_profile_tot: 14.4073 ms

[GPU] chi2_profile::malloc_fint: 0.206016 ms
[GPU] chi2_profile::copy_observations: 4.43565 ms
[GPU] create_image_d::malloc_image: 0.185568 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.180992 ms
[GPU] create_image_d::copy_ints_H->D: 0.007872 ms
[GPU] create_image_d::sweep: 1.14826 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.082976 ms
[GPU] create_image: 1.75018 ms
[GPU] sample::copy_uv_H->D: 3.17235 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.301824 ms
[GPU] sample::FFT: 1.47338 ms
[GPU] sample::2nd_shift: 0.177152 ms
[GPU] sample::interpolate: 0.741216 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.97101 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241792 ms
[GPU] reduce_chi2_tot: 0.628608 ms
[GPU] chi2_profile::free_all: 0.336896 ms
[GPU] chi2_profile_tot_gputimer: 14.3905 ms
[CPU] chi2_profile_tot: 14.404 ms

[GPU] chi2_profile::malloc_fint: 0.199648 ms
[GPU] chi2_profile::copy_observations: 4.43344 ms
[GPU] create_image_d::malloc_image: 0.185344 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.1784 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.14682 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08704 ms
[GPU] create_image: 1.74995 ms
[GPU] sample::copy_uv_H->D: 3.19082 ms
[GPU] sample::uv_rotate: 0.217056 ms
[GPU] sample::1st_shift: 0.299008 ms
[GPU] sample::FFT: 1.47958 ms
[GPU] sample::2nd_shift: 0.180224 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.99366 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.624736 ms
[GPU] chi2_profile::free_all: 0.335616 ms
[GPU] chi2_profile_tot_gputimer: 14.4012 ms
[CPU] chi2_profile_tot: 14.4142 ms

[GPU] chi2_profile::malloc_fint: 0.203712 ms
[GPU] chi2_profile::copy_observations: 4.4359 ms
[GPU] create_image_d::malloc_image: 0.18528 ms
[GPU] create_image_d::memset: 0.087712 ms
[GPU] create_image_d::malloc_ints: 0.181184 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.14874 ms
[GPU] create_image_d::central_pixel: 0.007136 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 1.75203 ms
[GPU] sample::copy_uv_H->D: 3.16698 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 0.294784 ms
[GPU] sample::FFT: 1.48381 ms
[GPU] sample::2nd_shift: 0.173984 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.96224 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.24032 ms
[GPU] reduce_chi2_tot: 0.628128 ms
[GPU] chi2_profile::free_all: 0.338016 ms
[GPU] chi2_profile_tot_gputimer: 14.3841 ms
[CPU] chi2_profile_tot: 14.3973 ms

[GPU] chi2_profile::malloc_fint: 0.199712 ms
[GPU] chi2_profile::copy_observations: 4.4328 ms
[GPU] create_image_d::malloc_image: 0.18544 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.177344 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14826 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 1.74813 ms
[GPU] sample::copy_uv_H->D: 3.17952 ms
[GPU] sample::uv_rotate: 0.216704 ms
[GPU] sample::1st_shift: 0.291776 ms
[GPU] sample::FFT: 1.47581 ms
[GPU] sample::2nd_shift: 0.175104 ms
[GPU] sample::interpolate: 0.741952 ms
[GPU] sample::apply_phase_sampled: 0.570304 ms
[GPU] sample_tot: 6.96534 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242528 ms
[GPU] reduce_chi2_tot: 0.627552 ms
[GPU] chi2_profile::free_all: 0.335104 ms
[GPU] chi2_profile_tot_gputimer: 14.3721 ms
[CPU] chi2_profile_tot: 14.3853 ms

[GPU] chi2_profile::malloc_fint: 0.203968 ms
[GPU] chi2_profile::copy_observations: 4.43693 ms
[GPU] create_image_d::malloc_image: 0.186944 ms
[GPU] create_image_d::memset: 0.087008 ms
[GPU] create_image_d::malloc_ints: 0.182272 ms
[GPU] create_image_d::copy_ints_H->D: 0.00736 ms
[GPU] create_image_d::sweep: 1.14995 ms
[GPU] create_image_d::central_pixel: 0.00688 ms
[GPU] create_image_d::free_ints: 0.08464 ms
[GPU] create_image: 1.75581 ms
[GPU] sample::copy_uv_H->D: 3.17475 ms
[GPU] sample::uv_rotate: 0.216768 ms
[GPU] sample::1st_shift: 0.297824 ms
[GPU] sample::FFT: 1.47085 ms
[GPU] sample::2nd_shift: 0.173984 ms
[GPU] sample::interpolate: 0.740128 ms
[GPU] sample::apply_phase_sampled: 0.5712 ms
[GPU] sample_tot: 6.95958 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.624704 ms
[GPU] chi2_profile::free_all: 0.348128 ms
[GPU] chi2_profile_tot_gputimer: 14.3923 ms
[CPU] chi2_profile_tot: 14.406 ms

[GPU] chi2_profile::malloc_fint: 0.199744 ms
[GPU] chi2_profile::copy_observations: 4.432 ms
[GPU] create_image_d::malloc_image: 0.185248 ms
[GPU] create_image_d::memset: 0.088608 ms
[GPU] create_image_d::malloc_ints: 0.177152 ms
[GPU] create_image_d::copy_ints_H->D: 0.007584 ms
[GPU] create_image_d::sweep: 1.14749 ms
[GPU] create_image_d::central_pixel: 0.006976 ms
[GPU] create_image_d::free_ints: 0.084832 ms
[GPU] create_image: 1.74602 ms
[GPU] sample::copy_uv_H->D: 3.19155 ms
[GPU] sample::uv_rotate: 0.214976 ms
[GPU] sample::1st_shift: 0.29696 ms
[GPU] sample::FFT: 1.48064 ms
[GPU] sample::2nd_shift: 0.177152 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.571136 ms
[GPU] sample_tot: 6.99376 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.24048 ms
[GPU] reduce_chi2_tot: 0.624288 ms
[GPU] chi2_profile::free_all: 0.335744 ms
[GPU] chi2_profile_tot_gputimer: 14.3944 ms
[CPU] chi2_profile_tot: 14.4077 ms

[GPU] chi2_profile::malloc_fint: 0.204768 ms
[GPU] chi2_profile::copy_observations: 4.43562 ms
[GPU] create_image_d::malloc_image: 0.185344 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.193664 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 1.14698 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 1.7623 ms
[GPU] sample::copy_uv_H->D: 3.17203 ms
[GPU] sample::uv_rotate: 0.216768 ms
[GPU] sample::1st_shift: 0.292608 ms
[GPU] sample::FFT: 1.47341 ms
[GPU] sample::2nd_shift: 0.177152 ms
[GPU] sample::interpolate: 0.741152 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.95834 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240064 ms
[GPU] reduce_chi2_tot: 0.625504 ms
[GPU] chi2_profile::free_all: 0.34816 ms
[GPU] chi2_profile_tot_gputimer: 14.3974 ms
[CPU] chi2_profile_tot: 14.4107 ms

[GPU] chi2_profile::malloc_fint: 0.205024 ms
[GPU] chi2_profile::copy_observations: 4.4368 ms
[GPU] create_image_d::malloc_image: 0.1872 ms
[GPU] create_image_d::memset: 0.087904 ms
[GPU] create_image_d::malloc_ints: 0.17776 ms
[GPU] create_image_d::copy_ints_H->D: 0.007552 ms
[GPU] create_image_d::sweep: 1.14848 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.74784 ms
[GPU] sample::copy_uv_H->D: 3.18042 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.294912 ms
[GPU] sample::FFT: 1.49494 ms
[GPU] sample::2nd_shift: 0.17408 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.571232 ms
[GPU] sample_tot: 6.98675 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.238624 ms
[GPU] reduce_chi2_tot: 0.623296 ms
[GPU] chi2_profile::free_all: 0.335872 ms
[GPU] chi2_profile_tot_gputimer: 14.3968 ms
[CPU] chi2_profile_tot: 14.4101 ms
1024	1.000000e+06	float64	0	8	2.751143e-01	1.447970e-02	1.188902e-05	1.445817e-02
# |--> timings: [0.2285643120048917, 0.014508482003293466, 0.014470252994215116, 0.014470437003183179, 0.014475001000391785, 0.014470108995737974, 0.014462381004705094, 0.01448439900559606, 0.014477807999355718, 0.014487006999843288, 0.014501431003736798, 0.014480300997092854, 0.014477322001766879, 0.014490551999188028, 0.014470649999566376, 0.01445817499916302, 0.014478958997642621, 0.014484011000604369, 0.014483529004792217, 0.014483450002444442]

[GPU] chi2_profile::malloc_fint: 0.213472 ms
[GPU] chi2_profile::copy_observations: 4.45238 ms
[GPU] create_image_d::malloc_image: 0.186656 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007968 ms
[GPU] create_image_d::sweep: 1.16573 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.086208 ms
[GPU] create_image: 1.7705 ms
[GPU] sample::copy_uv_H->D: 3.17738 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.283424 ms
[GPU] sample::FFT: 1.48138 ms
[GPU] sample::2nd_shift: 0.206848 ms
[GPU] sample::interpolate: 0.741152 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 6.99597 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.2416 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 0.353056 ms
[GPU] chi2_profile_tot_gputimer: 14.4763 ms
[CPU] chi2_profile_tot: 14.4925 ms

[GPU] chi2_profile::malloc_fint: 0.200416 ms
[GPU] chi2_profile::copy_observations: 4.43555 ms
[GPU] create_image_d::malloc_image: 0.184736 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.17872 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.16522 ms
[GPU] create_image_d::central_pixel: 0.00688 ms
[GPU] create_image_d::free_ints: 0.084736 ms
[GPU] create_image: 1.76538 ms
[GPU] sample::copy_uv_H->D: 3.19078 ms
[GPU] sample::uv_rotate: 0.226304 ms
[GPU] sample::1st_shift: 0.288768 ms
[GPU] sample::FFT: 1.48173 ms
[GPU] sample::2nd_shift: 0.20544 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.572384 ms
[GPU] sample_tot: 7.02464 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.626944 ms
[GPU] chi2_profile::free_all: 0.336672 ms
[GPU] chi2_profile_tot_gputimer: 14.453 ms
[CPU] chi2_profile_tot: 14.4665 ms

[GPU] chi2_profile::malloc_fint: 0.203488 ms
[GPU] chi2_profile::copy_observations: 4.43392 ms
[GPU] create_image_d::malloc_image: 0.18432 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.192448 ms
[GPU] create_image_d::copy_ints_H->D: 0.007936 ms
[GPU] create_image_d::sweep: 1.16432 ms
[GPU] create_image_d::central_pixel: 0.006656 ms
[GPU] create_image_d::free_ints: 0.084512 ms
[GPU] create_image: 1.77725 ms
[GPU] sample::copy_uv_H->D: 3.17482 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.284672 ms
[GPU] sample::FFT: 1.47456 ms
[GPU] sample::2nd_shift: 0.204448 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.574432 ms
[GPU] sample_tot: 6.98973 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.2408 ms
[GPU] reduce_chi2_tot: 0.62512 ms
[GPU] chi2_profile::free_all: 0.35328 ms
[GPU] chi2_profile_tot_gputimer: 14.4485 ms
[CPU] chi2_profile_tot: 14.4619 ms

[GPU] chi2_profile::malloc_fint: 0.201536 ms
[GPU] chi2_profile::copy_observations: 4.43446 ms
[GPU] create_image_d::malloc_image: 0.185344 ms
[GPU] create_image_d::memset: 0.08768 ms
[GPU] create_image_d::malloc_ints: 0.177408 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16634 ms
[GPU] create_image_d::central_pixel: 0.00704 ms
[GPU] create_image_d::free_ints: 0.084928 ms
[GPU] create_image: 1.76563 ms
[GPU] sample::copy_uv_H->D: 3.18157 ms
[GPU] sample::uv_rotate: 0.215712 ms
[GPU] sample::1st_shift: 0.284672 ms
[GPU] sample::FFT: 1.484 ms
[GPU] sample::2nd_shift: 0.207712 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.573152 ms
[GPU] sample_tot: 7.00016 ms
[GPU] reduce_chi2::diff_weighted: 0.366208 ms
[GPU] reduce_chi2::reduction: 0.23984 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.338912 ms
[GPU] chi2_profile_tot_gputimer: 14.4282 ms
[CPU] chi2_profile_tot: 14.4416 ms

[GPU] chi2_profile::malloc_fint: 0.2 ms
[GPU] chi2_profile::copy_observations: 4.4361 ms
[GPU] create_image_d::malloc_image: 0.190464 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.186368 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 1.16595 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 1.77971 ms
[GPU] sample::copy_uv_H->D: 3.16979 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.291584 ms
[GPU] sample::FFT: 1.47187 ms
[GPU] sample::2nd_shift: 0.206752 ms
[GPU] sample::interpolate: 0.740864 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 6.98557 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.24032 ms
[GPU] reduce_chi2_tot: 0.624864 ms
[GPU] chi2_profile::free_all: 0.33856 ms
[GPU] chi2_profile_tot_gputimer: 14.4282 ms
[CPU] chi2_profile_tot: 14.4416 ms

[GPU] chi2_profile::malloc_fint: 0.199584 ms
[GPU] chi2_profile::copy_observations: 4.44131 ms
[GPU] create_image_d::malloc_image: 0.184512 ms
[GPU] create_image_d::memset: 0.089088 ms
[GPU] create_image_d::malloc_ints: 0.177568 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.16787 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.086016 ms
[GPU] create_image: 1.76966 ms
[GPU] sample::copy_uv_H->D: 3.21584 ms
[GPU] sample::uv_rotate: 0.215744 ms
[GPU] sample::1st_shift: 0.285696 ms
[GPU] sample::FFT: 1.50221 ms
[GPU] sample::2nd_shift: 0.211968 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 7.06861 ms
[GPU] reduce_chi2::diff_weighted: 0.369216 ms
[GPU] reduce_chi2::reduction: 0.242272 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_profile::free_all: 0.343328 ms
[GPU] chi2_profile_tot_gputimer: 14.5142 ms
[CPU] chi2_profile_tot: 14.5277 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.43949 ms
[GPU] create_image_d::malloc_image: 0.186496 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.177888 ms
[GPU] create_image_d::copy_ints_H->D: 0.007744 ms
[GPU] create_image_d::sweep: 1.16531 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.7664 ms
[GPU] sample::copy_uv_H->D: 3.1727 ms
[GPU] sample::uv_rotate: 0.215648 ms
[GPU] sample::1st_shift: 0.287744 ms
[GPU] sample::FFT: 1.4673 ms
[GPU] sample::2nd_shift: 0.211968 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 6.9848 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.244064 ms
[GPU] reduce_chi2_tot: 0.629504 ms
[GPU] chi2_profile::free_all: 0.337856 ms
[GPU] chi2_profile_tot_gputimer: 14.4216 ms
[CPU] chi2_profile_tot: 14.4349 ms

[GPU] chi2_profile::malloc_fint: 0.19904 ms
[GPU] chi2_profile::copy_observations: 4.44646 ms
[GPU] create_image_d::malloc_image: 0.185344 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.177408 ms
[GPU] create_image_d::copy_ints_H->D: 0.007264 ms
[GPU] create_image_d::sweep: 1.16618 ms
[GPU] create_image_d::central_pixel: 0.006944 ms
[GPU] create_image_d::free_ints: 0.084032 ms
[GPU] create_image: 1.76538 ms
[GPU] sample::copy_uv_H->D: 3.17459 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.280416 ms
[GPU] sample::FFT: 1.47162 ms
[GPU] sample::2nd_shift: 0.200704 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.572352 ms
[GPU] sample_tot: 6.97907 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.623744 ms
[GPU] chi2_profile::free_all: 0.342976 ms
[GPU] chi2_profile_tot_gputimer: 14.4189 ms
[CPU] chi2_profile_tot: 14.4325 ms

[GPU] chi2_profile::malloc_fint: 0.199584 ms
[GPU] chi2_profile::copy_observations: 4.43866 ms
[GPU] create_image_d::malloc_image: 0.18768 ms
[GPU] create_image_d::memset: 0.088608 ms
[GPU] create_image_d::malloc_ints: 0.178944 ms
[GPU] create_image_d::copy_ints_H->D: 0.007808 ms
[GPU] create_image_d::sweep: 1.16634 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.083808 ms
[GPU] create_image: 1.76947 ms
[GPU] sample::copy_uv_H->D: 3.17658 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 0.285504 ms
[GPU] sample::FFT: 1.47088 ms
[GPU] sample::2nd_shift: 0.207616 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 6.98454 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.239872 ms
[GPU] reduce_chi2_tot: 0.627296 ms
[GPU] chi2_profile::free_all: 0.339104 ms
[GPU] chi2_profile_tot_gputimer: 14.42 ms
[CPU] chi2_profile_tot: 14.4336 ms

[GPU] chi2_profile::malloc_fint: 0.20032 ms
[GPU] chi2_profile::copy_observations: 4.4544 ms
[GPU] create_image_d::malloc_image: 0.185344 ms
[GPU] create_image_d::memset: 0.088704 ms
[GPU] create_image_d::malloc_ints: 0.178464 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16634 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.084064 ms
[GPU] create_image: 1.7664 ms
[GPU] sample::copy_uv_H->D: 3.17667 ms
[GPU] sample::uv_rotate: 0.216928 ms
[GPU] sample::1st_shift: 0.279488 ms
[GPU] sample::FFT: 1.47558 ms
[GPU] sample::2nd_shift: 0.207456 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 6.99904 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.242112 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 0.344064 ms
[GPU] chi2_profile_tot_gputimer: 14.4537 ms
[CPU] chi2_profile_tot: 14.4667 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.43904 ms
[GPU] create_image_d::malloc_image: 0.18944 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.178368 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.16454 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.76845 ms
[GPU] sample::copy_uv_H->D: 3.18992 ms
[GPU] sample::uv_rotate: 0.21776 ms
[GPU] sample::1st_shift: 0.287744 ms
[GPU] sample::FFT: 1.46944 ms
[GPU] sample::2nd_shift: 0.207872 ms
[GPU] sample::interpolate: 0.740256 ms
[GPU] sample::apply_phase_sampled: 0.572096 ms
[GPU] sample_tot: 7.00048 ms
[GPU] reduce_chi2::diff_weighted: 0.368512 ms
[GPU] reduce_chi2::reduction: 0.240544 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.338944 ms
[GPU] chi2_profile_tot_gputimer: 14.4353 ms
[CPU] chi2_profile_tot: 14.449 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.43354 ms
[GPU] create_image_d::malloc_image: 0.185344 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.178272 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16858 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.084 ms
[GPU] create_image: 1.76845 ms
[GPU] sample::copy_uv_H->D: 3.17674 ms
[GPU] sample::uv_rotate: 0.215712 ms
[GPU] sample::1st_shift: 0.285216 ms
[GPU] sample::FFT: 1.48147 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.741152 ms
[GPU] sample::apply_phase_sampled: 0.572256 ms
[GPU] sample_tot: 6.99578 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24192 ms
[GPU] reduce_chi2_tot: 0.627488 ms
[GPU] chi2_profile::free_all: 0.349184 ms
[GPU] chi2_profile_tot_gputimer: 14.4401 ms
[CPU] chi2_profile_tot: 14.4531 ms

[GPU] chi2_profile::malloc_fint: 0.198656 ms
[GPU] chi2_profile::copy_observations: 4.43952 ms
[GPU] create_image_d::malloc_image: 0.185248 ms
[GPU] create_image_d::memset: 0.087808 ms
[GPU] create_image_d::malloc_ints: 0.17712 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.16387 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.76186 ms
[GPU] sample::copy_uv_H->D: 3.18483 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.284672 ms
[GPU] sample::FFT: 1.4857 ms
[GPU] sample::2nd_shift: 0.2048 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.572256 ms
[GPU] sample_tot: 7.00611 ms
[GPU] reduce_chi2::diff_weighted: 0.369216 ms
[GPU] reduce_chi2::reduction: 0.239424 ms
[GPU] reduce_chi2_tot: 0.626144 ms
[GPU] chi2_profile::free_all: 0.337024 ms
[GPU] chi2_profile_tot_gputimer: 14.434 ms
[CPU] chi2_profile_tot: 14.4471 ms

[GPU] chi2_profile::malloc_fint: 0.203104 ms
[GPU] chi2_profile::copy_observations: 4.43562 ms
[GPU] create_image_d::malloc_image: 0.185248 ms
[GPU] create_image_d::memset: 0.0888 ms
[GPU] create_image_d::malloc_ints: 0.19456 ms
[GPU] create_image_d::copy_ints_H->D: 0.00752 ms
[GPU] create_image_d::sweep: 1.16614 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084736 ms
[GPU] create_image: 1.78374 ms
[GPU] sample::copy_uv_H->D: 3.17498 ms
[GPU] sample::uv_rotate: 0.216 ms
[GPU] sample::1st_shift: 0.289664 ms
[GPU] sample::FFT: 1.48003 ms
[GPU] sample::2nd_shift: 0.211552 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.573312 ms
[GPU] sample_tot: 7.00131 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239296 ms
[GPU] reduce_chi2_tot: 0.624544 ms
[GPU] chi2_profile::free_all: 0.34672 ms
[GPU] chi2_profile_tot_gputimer: 14.4572 ms
[CPU] chi2_profile_tot: 14.4708 ms

[GPU] chi2_profile::malloc_fint: 0.207008 ms
[GPU] chi2_profile::copy_observations: 4.43712 ms
[GPU] create_image_d::malloc_image: 0.191488 ms
[GPU] create_image_d::memset: 0.087712 ms
[GPU] create_image_d::malloc_ints: 0.179328 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 1.16512 ms
[GPU] create_image_d::central_pixel: 0.006912 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.77267 ms
[GPU] sample::copy_uv_H->D: 3.17661 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.291616 ms
[GPU] sample::FFT: 1.49382 ms
[GPU] sample::2nd_shift: 0.208704 ms
[GPU] sample::interpolate: 0.740352 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 7.0144 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.626528 ms
[GPU] chi2_profile::free_all: 0.339968 ms
[GPU] chi2_profile_tot_gputimer: 14.462 ms
[CPU] chi2_profile_tot: 14.4755 ms

[GPU] chi2_profile::malloc_fint: 0.199584 ms
[GPU] chi2_profile::copy_observations: 4.43235 ms
[GPU] create_image_d::malloc_image: 0.187872 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.183712 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.1648 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.084288 ms
[GPU] create_image: 1.77357 ms
[GPU] sample::copy_uv_H->D: 3.17302 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 0.289792 ms
[GPU] sample::FFT: 1.48173 ms
[GPU] sample::2nd_shift: 0.206848 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 7.01245 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240544 ms
[GPU] reduce_chi2_tot: 0.625536 ms
[GPU] chi2_profile::free_all: 0.33792 ms
[GPU] chi2_profile_tot_gputimer: 14.444 ms
[CPU] chi2_profile_tot: 14.4576 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.44013 ms
[GPU] create_image_d::malloc_image: 0.184448 ms
[GPU] create_image_d::memset: 0.08704 ms
[GPU] create_image_d::malloc_ints: 0.176128 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.16608 ms
[GPU] create_image_d::central_pixel: 0.006784 ms
[GPU] create_image_d::free_ints: 0.0872 ms
[GPU] create_image: 1.76538 ms
[GPU] sample::copy_uv_H->D: 3.17558 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.284672 ms
[GPU] sample::FFT: 1.50218 ms
[GPU] sample::2nd_shift: 0.205824 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.572992 ms
[GPU] sample_tot: 7.0185 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.626752 ms
[GPU] chi2_profile::free_all: 0.341504 ms
[GPU] chi2_profile_tot_gputimer: 14.4563 ms
[CPU] chi2_profile_tot: 14.47 ms

[GPU] chi2_profile::malloc_fint: 0.200224 ms
[GPU] chi2_profile::copy_observations: 4.44038 ms
[GPU] create_image_d::malloc_image: 0.187456 ms
[GPU] create_image_d::memset: 0.08768 ms
[GPU] create_image_d::malloc_ints: 0.178784 ms
[GPU] create_image_d::copy_ints_H->D: 0.007456 ms
[GPU] create_image_d::sweep: 1.16506 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08464 ms
[GPU] create_image: 1.76675 ms
[GPU] sample::copy_uv_H->D: 3.17274 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.279552 ms
[GPU] sample::FFT: 1.47606 ms
[GPU] sample::2nd_shift: 0.206816 ms
[GPU] sample::interpolate: 0.742144 ms
[GPU] sample::apply_phase_sampled: 0.571328 ms
[GPU] sample_tot: 6.97939 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243712 ms
[GPU] reduce_chi2_tot: 0.629216 ms
[GPU] chi2_profile::free_all: 0.338048 ms
[GPU] chi2_profile_tot_gputimer: 14.417 ms
[CPU] chi2_profile_tot: 14.4304 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.44685 ms
[GPU] create_image_d::malloc_image: 0.184544 ms
[GPU] create_image_d::memset: 0.08704 ms
[GPU] create_image_d::malloc_ints: 0.177536 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16736 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.083168 ms
[GPU] create_image: 1.76538 ms
[GPU] sample::copy_uv_H->D: 3.17344 ms
[GPU] sample::uv_rotate: 0.216704 ms
[GPU] sample::1st_shift: 0.285376 ms
[GPU] sample::FFT: 1.47949 ms
[GPU] sample::2nd_shift: 0.206848 ms
[GPU] sample::interpolate: 0.741376 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 6.99597 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239936 ms
[GPU] reduce_chi2_tot: 0.626464 ms
[GPU] chi2_profile::free_all: 0.342016 ms
[GPU] chi2_profile_tot_gputimer: 14.4415 ms
[CPU] chi2_profile_tot: 14.4549 ms

[GPU] chi2_profile::malloc_fint: 0.198816 ms
[GPU] chi2_profile::copy_observations: 4.43523 ms
[GPU] create_image_d::malloc_image: 0.188 ms
[GPU] create_image_d::memset: 0.088032 ms
[GPU] create_image_d::malloc_ints: 0.178304 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16506 ms
[GPU] create_image_d::central_pixel: 0.006848 ms
[GPU] create_image_d::free_ints: 0.08448 ms
[GPU] create_image: 1.76701 ms
[GPU] sample::copy_uv_H->D: 3.1729 ms
[GPU] sample::uv_rotate: 0.216768 ms
[GPU] sample::1st_shift: 0.287328 ms
[GPU] sample::FFT: 1.47046 ms
[GPU] sample::2nd_shift: 0.20032 ms
[GPU] sample::interpolate: 0.741088 ms
[GPU] sample::apply_phase_sampled: 0.571936 ms
[GPU] sample_tot: 6.97565 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24144 ms
[GPU] reduce_chi2_tot: 0.626464 ms
[GPU] chi2_profile::free_all: 0.336896 ms
[GPU] chi2_profile_tot_gputimer: 14.4026 ms
[CPU] chi2_profile_tot: 14.416 ms
1024	1.000000e+06	float64	0	16	2.760310e-01	1.452795e-02	2.386712e-05	1.448812e-02
# |--> timings: [0.014551524000125937, 0.014539898998918943, 0.014535886999510694, 0.014513886002532672, 0.014519878001010511, 0.014602978000766598, 0.014507774001685902, 0.014505946994177066, 0.014505820996419061, 0.014541876000293996, 0.01452084600168746, 0.014526006001688074, 0.014519994998408947, 0.01454712599661434, 0.01454820000071777, 0.014530049993481953, 0.014542110999173019, 0.014506421000987757, 0.014528166997479275, 0.014488117994915228]

[GPU] chi2_profile::malloc_fint: 0.255648 ms
[GPU] chi2_profile::copy_observations: 4.57552 ms
[GPU] create_image_d::malloc_image: 0.18832 ms
[GPU] create_image_d::memset: 0.088608 ms
[GPU] create_image_d::malloc_ints: 0.1792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.21139 ms
[GPU] create_image_d::central_pixel: 0.007136 ms
[GPU] create_image_d::free_ints: 0.086848 ms
[GPU] create_image: 1.81866 ms
[GPU] sample::copy_uv_H->D: 3.1815 ms
[GPU] sample::uv_rotate: 0.217728 ms
[GPU] sample::1st_shift: 0.25088 ms
[GPU] sample::FFT: 1.49194 ms
[GPU] sample::2nd_shift: 0.20848 ms
[GPU] sample::interpolate: 0.746496 ms
[GPU] sample::apply_phase_sampled: 0.613376 ms
[GPU] sample_tot: 7.03856 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.625568 ms
[GPU] chi2_profile::free_all: 0.343424 ms
[GPU] chi2_profile_tot_gputimer: 14.7234 ms
[CPU] chi2_profile_tot: 14.742 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.43523 ms
[GPU] create_image_d::malloc_image: 0.186784 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.20947 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084608 ms
[GPU] create_image: 1.80963 ms
[GPU] sample::copy_uv_H->D: 3.18166 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.248704 ms
[GPU] sample::FFT: 1.47949 ms
[GPU] sample::2nd_shift: 0.206848 ms
[GPU] sample::interpolate: 0.746144 ms
[GPU] sample::apply_phase_sampled: 0.613376 ms
[GPU] sample_tot: 7.00925 ms
[GPU] reduce_chi2::diff_weighted: 0.3696 ms
[GPU] reduce_chi2::reduction: 0.243872 ms
[GPU] reduce_chi2_tot: 0.630784 ms
[GPU] chi2_profile::free_all: 0.33792 ms
[GPU] chi2_profile_tot_gputimer: 14.4872 ms
[CPU] chi2_profile_tot: 14.4999 ms

[GPU] chi2_profile::malloc_fint: 0.204 ms
[GPU] chi2_profile::copy_observations: 4.43821 ms
[GPU] create_image_d::malloc_image: 0.185696 ms
[GPU] create_image_d::memset: 0.08704 ms
[GPU] create_image_d::malloc_ints: 0.180704 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 1.21011 ms
[GPU] create_image_d::central_pixel: 0.007072 ms
[GPU] create_image_d::free_ints: 0.083264 ms
[GPU] create_image: 1.81146 ms
[GPU] sample::copy_uv_H->D: 3.17014 ms
[GPU] sample::uv_rotate: 0.218112 ms
[GPU] sample::1st_shift: 0.252928 ms
[GPU] sample::FFT: 1.48595 ms
[GPU] sample::2nd_shift: 0.208704 ms
[GPU] sample::interpolate: 0.744416 ms
[GPU] sample::apply_phase_sampled: 0.613952 ms
[GPU] sample_tot: 7.01542 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241088 ms
[GPU] reduce_chi2_tot: 0.626848 ms
[GPU] chi2_profile::free_all: 0.340832 ms
[GPU] chi2_profile_tot_gputimer: 14.4996 ms
[CPU] chi2_profile_tot: 14.5137 ms

[GPU] chi2_profile::malloc_fint: 0.199968 ms
[GPU] chi2_profile::copy_observations: 4.43482 ms
[GPU] create_image_d::malloc_image: 0.185696 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.177952 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.21014 ms
[GPU] create_image_d::central_pixel: 0.006816 ms
[GPU] create_image_d::free_ints: 0.085696 ms
[GPU] create_image: 1.81027 ms
[GPU] sample::copy_uv_H->D: 3.18858 ms
[GPU] sample::uv_rotate: 0.218016 ms
[GPU] sample::1st_shift: 0.251424 ms
[GPU] sample::FFT: 1.4785 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.744448 ms
[GPU] sample::apply_phase_sampled: 0.614176 ms
[GPU] sample_tot: 7.01962 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240192 ms
[GPU] reduce_chi2_tot: 0.625088 ms
[GPU] chi2_profile::free_all: 0.336896 ms
[GPU] chi2_profile_tot_gputimer: 14.4896 ms
[CPU] chi2_profile_tot: 14.5056 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.44099 ms
[GPU] create_image_d::malloc_image: 0.18944 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.181248 ms
[GPU] create_image_d::copy_ints_H->D: 0.007424 ms
[GPU] create_image_d::sweep: 1.2111 ms
[GPU] create_image_d::central_pixel: 0.006944 ms
[GPU] create_image_d::free_ints: 0.084448 ms
[GPU] create_image: 1.81862 ms
[GPU] sample::copy_uv_H->D: 3.16918 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.248832 ms
[GPU] sample::FFT: 1.47824 ms
[GPU] sample::2nd_shift: 0.205824 ms
[GPU] sample::interpolate: 0.74752 ms
[GPU] sample::apply_phase_sampled: 0.614208 ms
[GPU] sample_tot: 7.00458 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.246176 ms
[GPU] reduce_chi2_tot: 0.630752 ms
[GPU] chi2_profile::free_all: 0.339968 ms
[GPU] chi2_profile_tot_gputimer: 14.4967 ms
[CPU] chi2_profile_tot: 14.5103 ms

[GPU] chi2_profile::malloc_fint: 0.199936 ms
[GPU] chi2_profile::copy_observations: 4.45488 ms
[GPU] create_image_d::malloc_image: 0.18512 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.177952 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.21107 ms
[GPU] create_image_d::central_pixel: 0.006784 ms
[GPU] create_image_d::free_ints: 0.084096 ms
[GPU] create_image: 1.80922 ms
[GPU] sample::copy_uv_H->D: 3.18275 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.25088 ms
[GPU] sample::FFT: 1.50874 ms
[GPU] sample::2nd_shift: 0.208768 ms
[GPU] sample::interpolate: 0.747072 ms
[GPU] sample::apply_phase_sampled: 0.614048 ms
[GPU] sample_tot: 7.04614 ms
[GPU] reduce_chi2::diff_weighted: 0.36816 ms
[GPU] reduce_chi2::reduction: 0.240384 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.341408 ms
[GPU] chi2_profile_tot_gputimer: 14.5415 ms
[CPU] chi2_profile_tot: 14.5545 ms

[GPU] chi2_profile::malloc_fint: 0.200832 ms
[GPU] chi2_profile::copy_observations: 4.43571 ms
[GPU] create_image_d::malloc_image: 0.18432 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.17648 ms
[GPU] create_image_d::copy_ints_H->D: 0.007744 ms
[GPU] create_image_d::sweep: 1.20938 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.085056 ms
[GPU] create_image: 1.80736 ms
[GPU] sample::copy_uv_H->D: 3.1745 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.250688 ms
[GPU] sample::FFT: 1.47466 ms
[GPU] sample::2nd_shift: 0.206848 ms
[GPU] sample::interpolate: 0.744448 ms
[GPU] sample::apply_phase_sampled: 0.612096 ms
[GPU] sample_tot: 6.99456 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.240224 ms
[GPU] reduce_chi2_tot: 0.624864 ms
[GPU] chi2_profile::free_all: 0.336544 ms
[GPU] chi2_profile_tot_gputimer: 14.462 ms
[CPU] chi2_profile_tot: 14.4757 ms

[GPU] chi2_profile::malloc_fint: 0.203776 ms
[GPU] chi2_profile::copy_observations: 4.43498 ms
[GPU] create_image_d::malloc_image: 0.186112 ms
[GPU] create_image_d::memset: 0.088032 ms
[GPU] create_image_d::malloc_ints: 0.182176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20944 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 1.81155 ms
[GPU] sample::copy_uv_H->D: 3.17187 ms
[GPU] sample::uv_rotate: 0.21696 ms
[GPU] sample::1st_shift: 0.250688 ms
[GPU] sample::FFT: 1.47661 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.745248 ms
[GPU] sample::apply_phase_sampled: 0.613376 ms
[GPU] sample_tot: 6.99984 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.2424 ms
[GPU] reduce_chi2_tot: 0.626784 ms
[GPU] chi2_profile::free_all: 0.339712 ms
[GPU] chi2_profile_tot_gputimer: 14.4787 ms
[CPU] chi2_profile_tot: 14.4923 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.43747 ms
[GPU] create_image_d::malloc_image: 0.18608 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.252224 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.2113 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.095648 ms
[GPU] create_image: 1.89747 ms
[GPU] sample::copy_uv_H->D: 3.17462 ms
[GPU] sample::uv_rotate: 0.218112 ms
[GPU] sample::1st_shift: 0.248736 ms
[GPU] sample::FFT: 1.47763 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.744448 ms
[GPU] sample::apply_phase_sampled: 0.613376 ms
[GPU] sample_tot: 7.00512 ms
[GPU] reduce_chi2::diff_weighted: 0.36816 ms
[GPU] reduce_chi2::reduction: 0.239456 ms
[GPU] reduce_chi2_tot: 0.623744 ms
[GPU] chi2_profile::free_all: 0.341952 ms
[GPU] chi2_profile_tot_gputimer: 14.5683 ms
[CPU] chi2_profile_tot: 14.5818 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.44182 ms
[GPU] create_image_d::malloc_image: 0.191488 ms
[GPU] create_image_d::memset: 0.08704 ms
[GPU] create_image_d::malloc_ints: 0.178688 ms
[GPU] create_image_d::copy_ints_H->D: 0.007264 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.006848 ms
[GPU] create_image_d::free_ints: 0.083904 ms
[GPU] create_image: 1.81459 ms
[GPU] sample::copy_uv_H->D: 3.17459 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.249856 ms
[GPU] sample::FFT: 1.4799 ms
[GPU] sample::2nd_shift: 0.211968 ms
[GPU] sample::interpolate: 0.745056 ms
[GPU] sample::apply_phase_sampled: 0.611968 ms
[GPU] sample_tot: 7.00822 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.240288 ms
[GPU] reduce_chi2_tot: 0.62624 ms
[GPU] chi2_profile::free_all: 0.33808 ms
[GPU] chi2_profile_tot_gputimer: 14.4923 ms
[CPU] chi2_profile_tot: 14.5055 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.4391 ms
[GPU] create_image_d::malloc_image: 0.185344 ms
[GPU] create_image_d::memset: 0.087808 ms
[GPU] create_image_d::malloc_ints: 0.177152 ms
[GPU] create_image_d::copy_ints_H->D: 0.007488 ms
[GPU] create_image_d::sweep: 1.20963 ms
[GPU] create_image_d::central_pixel: 0.007104 ms
[GPU] create_image_d::free_ints: 0.083168 ms
[GPU] create_image: 1.80736 ms
[GPU] sample::copy_uv_H->D: 3.16851 ms
[GPU] sample::uv_rotate: 0.216992 ms
[GPU] sample::1st_shift: 0.251488 ms
[GPU] sample::FFT: 1.48592 ms
[GPU] sample::2nd_shift: 0.209696 ms
[GPU] sample::interpolate: 0.745376 ms
[GPU] sample::apply_phase_sampled: 0.613376 ms
[GPU] sample_tot: 7.00454 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239296 ms
[GPU] reduce_chi2_tot: 0.624544 ms
[GPU] chi2_profile::free_all: 0.345504 ms
[GPU] chi2_profile_tot_gputimer: 14.4845 ms
[CPU] chi2_profile_tot: 14.4978 ms

[GPU] chi2_profile::malloc_fint: 0.199104 ms
[GPU] chi2_profile::copy_observations: 4.43494 ms
[GPU] create_image_d::malloc_image: 0.185344 ms
[GPU] create_image_d::memset: 0.08784 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.00752 ms
[GPU] create_image_d::sweep: 1.20998 ms
[GPU] create_image_d::central_pixel: 0.006944 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.80858 ms
[GPU] sample::copy_uv_H->D: 3.18262 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.248832 ms
[GPU] sample::FFT: 1.48582 ms
[GPU] sample::2nd_shift: 0.21072 ms
[GPU] sample::interpolate: 0.74624 ms
[GPU] sample::apply_phase_sampled: 0.613056 ms
[GPU] sample_tot: 7.02042 ms
[GPU] reduce_chi2::diff_weighted: 0.369376 ms
[GPU] reduce_chi2::reduction: 0.238848 ms
[GPU] reduce_chi2_tot: 0.624992 ms
[GPU] chi2_profile::free_all: 0.339296 ms
[GPU] chi2_profile_tot_gputimer: 14.4914 ms
[CPU] chi2_profile_tot: 14.5046 ms

[GPU] chi2_profile::malloc_fint: 0.203072 ms
[GPU] chi2_profile::copy_observations: 4.43539 ms
[GPU] create_image_d::malloc_image: 0.185312 ms
[GPU] create_image_d::memset: 0.087616 ms
[GPU] create_image_d::malloc_ints: 0.18432 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.21037 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08464 ms
[GPU] create_image: 1.81555 ms
[GPU] sample::copy_uv_H->D: 3.168 ms
[GPU] sample::uv_rotate: 0.216832 ms
[GPU] sample::1st_shift: 0.248832 ms
[GPU] sample::FFT: 1.47763 ms
[GPU] sample::2nd_shift: 0.20752 ms
[GPU] sample::interpolate: 0.744064 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 6.99098 ms
[GPU] reduce_chi2::diff_weighted: 0.368512 ms
[GPU] reduce_chi2::reduction: 0.242208 ms
[GPU] reduce_chi2_tot: 0.626976 ms
[GPU] chi2_profile::free_all: 0.339584 ms
[GPU] chi2_profile_tot_gputimer: 14.4739 ms
[CPU] chi2_profile_tot: 14.4868 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.44147 ms
[GPU] create_image_d::malloc_image: 0.186144 ms
[GPU] create_image_d::memset: 0.088 ms
[GPU] create_image_d::malloc_ints: 0.177952 ms
[GPU] create_image_d::copy_ints_H->D: 0.007136 ms
[GPU] create_image_d::sweep: 1.2113 ms
[GPU] create_image_d::central_pixel: 0.00704 ms
[GPU] create_image_d::free_ints: 0.090112 ms
[GPU] create_image: 1.81642 ms
[GPU] sample::copy_uv_H->D: 3.17747 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.250528 ms
[GPU] sample::FFT: 1.48694 ms
[GPU] sample::2nd_shift: 0.210944 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.61408 ms
[GPU] sample_tot: 7.04397 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.241504 ms
[GPU] reduce_chi2_tot: 0.627264 ms
[GPU] chi2_profile::free_all: 0.344192 ms
[GPU] chi2_profile_tot_gputimer: 14.5354 ms
[CPU] chi2_profile_tot: 14.5489 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.43843 ms
[GPU] create_image_d::malloc_image: 0.189408 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.21005 ms
[GPU] create_image_d::central_pixel: 0.006912 ms
[GPU] create_image_d::free_ints: 0.083936 ms
[GPU] create_image: 1.81309 ms
[GPU] sample::copy_uv_H->D: 3.17139 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.248832 ms
[GPU] sample::FFT: 1.47456 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.74512 ms
[GPU] sample::apply_phase_sampled: 0.613376 ms
[GPU] sample_tot: 6.99395 ms
[GPU] reduce_chi2::diff_weighted: 0.369248 ms
[GPU] reduce_chi2::reduction: 0.241344 ms
[GPU] reduce_chi2_tot: 0.626944 ms
[GPU] chi2_profile::free_all: 0.339072 ms
[GPU] chi2_profile_tot_gputimer: 14.4742 ms
[CPU] chi2_profile_tot: 14.4875 ms

[GPU] chi2_profile::malloc_fint: 0.200576 ms
[GPU] chi2_profile::copy_observations: 4.43978 ms
[GPU] create_image_d::malloc_image: 0.186112 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.17824 ms
[GPU] create_image_d::copy_ints_H->D: 0.007872 ms
[GPU] create_image_d::sweep: 1.20995 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.083776 ms
[GPU] create_image: 1.80848 ms
[GPU] sample::copy_uv_H->D: 3.1767 ms
[GPU] sample::uv_rotate: 0.216672 ms
[GPU] sample::1st_shift: 0.250656 ms
[GPU] sample::FFT: 1.4751 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.748064 ms
[GPU] sample::apply_phase_sampled: 0.61328 ms
[GPU] sample_tot: 7.00643 ms
[GPU] reduce_chi2::diff_weighted: 0.369216 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.624928 ms
[GPU] chi2_profile::free_all: 0.354464 ms
[GPU] chi2_profile_tot_gputimer: 14.4978 ms
[CPU] chi2_profile_tot: 14.5107 ms

[GPU] chi2_profile::malloc_fint: 0.199648 ms
[GPU] chi2_profile::copy_observations: 4.43802 ms
[GPU] create_image_d::malloc_image: 0.186368 ms
[GPU] create_image_d::memset: 0.08704 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.084 ms
[GPU] create_image: 1.80941 ms
[GPU] sample::copy_uv_H->D: 3.19565 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.24768 ms
[GPU] sample::FFT: 1.48867 ms
[GPU] sample::2nd_shift: 0.206848 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.613216 ms
[GPU] sample_tot: 7.02874 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.241824 ms
[GPU] reduce_chi2_tot: 0.62752 ms
[GPU] chi2_profile::free_all: 0.337888 ms
[GPU] chi2_profile_tot_gputimer: 14.5029 ms
[CPU] chi2_profile_tot: 14.5163 ms

[GPU] chi2_profile::malloc_fint: 0.2048 ms
[GPU] chi2_profile::copy_observations: 4.43517 ms
[GPU] create_image_d::malloc_image: 0.200608 ms
[GPU] create_image_d::memset: 0.088 ms
[GPU] create_image_d::malloc_ints: 0.193408 ms
[GPU] create_image_d::copy_ints_H->D: 0.007456 ms
[GPU] create_image_d::sweep: 1.20989 ms
[GPU] create_image_d::central_pixel: 0.006784 ms
[GPU] create_image_d::free_ints: 0.08384 ms
[GPU] create_image: 1.83866 ms
[GPU] sample::copy_uv_H->D: 3.17533 ms
[GPU] sample::uv_rotate: 0.217888 ms
[GPU] sample::1st_shift: 0.249856 ms
[GPU] sample::FFT: 1.47514 ms
[GPU] sample::2nd_shift: 0.203776 ms
[GPU] sample::interpolate: 0.747488 ms
[GPU] sample::apply_phase_sampled: 0.614016 ms
[GPU] sample_tot: 6.99574 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.241024 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 0.344064 ms
[GPU] chi2_profile_tot_gputimer: 14.5076 ms
[CPU] chi2_profile_tot: 14.5203 ms

[GPU] chi2_profile::malloc_fint: 0.20576 ms
[GPU] chi2_profile::copy_observations: 4.45194 ms
[GPU] create_image_d::malloc_image: 0.185408 ms
[GPU] create_image_d::memset: 0.088736 ms
[GPU] create_image_d::malloc_ints: 0.1792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.21046 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.084448 ms
[GPU] create_image: 1.8135 ms
[GPU] sample::copy_uv_H->D: 3.16947 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.249568 ms
[GPU] sample::FFT: 1.49082 ms
[GPU] sample::2nd_shift: 0.216064 ms
[GPU] sample::interpolate: 0.74512 ms
[GPU] sample::apply_phase_sampled: 0.61296 ms
[GPU] sample_tot: 7.02054 ms
[GPU] reduce_chi2::diff_weighted: 0.369408 ms
[GPU] reduce_chi2::reduction: 0.240128 ms
[GPU] reduce_chi2_tot: 0.626976 ms
[GPU] chi2_profile::free_all: 0.343744 ms
[GPU] chi2_profile_tot_gputimer: 14.5257 ms
[CPU] chi2_profile_tot: 14.5393 ms

[GPU] chi2_profile::malloc_fint: 0.199072 ms
[GPU] chi2_profile::copy_observations: 4.43392 ms
[GPU] create_image_d::malloc_image: 0.188416 ms
[GPU] create_image_d::memset: 0.088064 ms
[GPU] create_image_d::malloc_ints: 0.17888 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.20995 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08496 ms
[GPU] create_image: 1.81341 ms
[GPU] sample::copy_uv_H->D: 3.18016 ms
[GPU] sample::uv_rotate: 0.2168 ms
[GPU] sample::1st_shift: 0.248832 ms
[GPU] sample::FFT: 1.48045 ms
[GPU] sample::2nd_shift: 0.208896 ms
[GPU] sample::interpolate: 0.745472 ms
[GPU] sample::apply_phase_sampled: 0.613152 ms
[GPU] sample_tot: 7.00755 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239264 ms
[GPU] reduce_chi2_tot: 0.624512 ms
[GPU] chi2_profile::free_all: 0.339264 ms
[GPU] chi2_profile_tot_gputimer: 14.4811 ms
[CPU] chi2_profile_tot: 14.4948 ms
1024	1.000000e+06	float64	0	32	2.771543e-01	1.458707e-02	2.627394e-05	1.454871e-02
# |--> timings: [0.014804333994106855, 0.014575460998457856, 0.014587035999284126, 0.014579537004465237, 0.01458263899985468, 0.014630844998464454, 0.014548707003996242, 0.014565338002284989, 0.014655817998573184, 0.014582137002435047, 0.014571305997378659, 0.014577919006114826, 0.014561211006366648, 0.014625539995904546, 0.014561263997165952, 0.014582626004994381, 0.014589657002943568, 0.014596214998164214, 0.014613024002755992, 0.014568003003660124]

[CPU] chi2_profile::malloc_fint: 0.005106 ms
[CPU] create_image: 13.9256 ms
[CPU] sample::1st_shift: 0.656906 ms
[CPU] sample::FFT: 12.6017 ms
[CPU] sample::2nd_shift: 0.446893 ms
[CPU] uv_rotate_h: 3.54272 ms
[CPU] sample::interpolate: 43.2073 ms
[CPU] sample::apply_phase_sampled: 41.4995 ms
[CPU] sample_tot: 101.985 ms
[CPU] sample_profile_tot: 115.921 ms
[CPU] reduce_chi2::diff_weighted: 7.5218 ms
[CPU] reduce_chi2::reduction: 2.58884 ms
[CPU] reduce_chi2_tot: 10.1196 ms
[CPU] chi2_profile::free_fint: 0.373829 ms
[CPU] chi2_profile_tot: 126.441 ms

[CPU] chi2_profile::malloc_fint: 0.007782 ms
[CPU] create_image: 13.9007 ms
[CPU] sample::1st_shift: 0.657071 ms
[CPU] sample::FFT: 10.3654 ms
[CPU] sample::2nd_shift: 0.444483 ms
[CPU] uv_rotate_h: 3.56907 ms
[CPU] sample::interpolate: 43.1565 ms
[CPU] sample::apply_phase_sampled: 41.5024 ms
[CPU] sample_tot: 99.723 ms
[CPU] sample_profile_tot: 113.631 ms
[CPU] reduce_chi2::diff_weighted: 7.5478 ms
[CPU] reduce_chi2::reduction: 2.60404 ms
[CPU] reduce_chi2_tot: 10.1606 ms
[CPU] chi2_profile::free_fint: 0.381924 ms
[CPU] chi2_profile_tot: 124.19 ms

[CPU] chi2_profile::malloc_fint: 0.007748 ms
[CPU] create_image: 13.8984 ms
[CPU] sample::1st_shift: 0.660473 ms
[CPU] sample::FFT: 10.3869 ms
[CPU] sample::2nd_shift: 0.445126 ms
[CPU] uv_rotate_h: 3.5864 ms
[CPU] sample::interpolate: 43.2155 ms
[CPU] sample::apply_phase_sampled: 41.5016 ms
[CPU] sample_tot: 99.8319 ms
[CPU] sample_profile_tot: 113.737 ms
[CPU] reduce_chi2::diff_weighted: 7.53727 ms
[CPU] reduce_chi2::reduction: 2.59654 ms
[CPU] reduce_chi2_tot: 10.1425 ms
[CPU] chi2_profile::free_fint: 0.378885 ms
[CPU] chi2_profile_tot: 124.275 ms

[CPU] chi2_profile::malloc_fint: 0.006872 ms
[CPU] create_image: 13.915 ms
[CPU] sample::1st_shift: 0.658254 ms
[CPU] sample::FFT: 10.3638 ms
[CPU] sample::2nd_shift: 0.446984 ms
[CPU] uv_rotate_h: 3.55894 ms
[CPU] sample::interpolate: 43.1839 ms
[CPU] sample::apply_phase_sampled: 41.4903 ms
[CPU] sample_tot: 99.7293 ms
[CPU] sample_profile_tot: 113.651 ms
[CPU] reduce_chi2::diff_weighted: 7.56268 ms
[CPU] reduce_chi2::reduction: 2.60315 ms
[CPU] reduce_chi2_tot: 10.1739 ms
[CPU] chi2_profile::free_fint: 0.378612 ms
[CPU] chi2_profile_tot: 124.219 ms

[CPU] chi2_profile::malloc_fint: 0.007009 ms
[CPU] create_image: 13.8935 ms
[CPU] sample::1st_shift: 0.660075 ms
[CPU] sample::FFT: 10.3502 ms
[CPU] sample::2nd_shift: 0.44653 ms
[CPU] uv_rotate_h: 3.55899 ms
[CPU] sample::interpolate: 43.2039 ms
[CPU] sample::apply_phase_sampled: 41.5127 ms
[CPU] sample_tot: 99.763 ms
[CPU] sample_profile_tot: 113.663 ms
[CPU] reduce_chi2::diff_weighted: 7.51281 ms
[CPU] reduce_chi2::reduction: 2.59398 ms
[CPU] reduce_chi2_tot: 10.1164 ms
[CPU] chi2_profile::free_fint: 0.384793 ms
[CPU] chi2_profile_tot: 124.18 ms

[CPU] chi2_profile::malloc_fint: 0.008011 ms
[CPU] create_image: 13.8983 ms
[CPU] sample::1st_shift: 0.661768 ms
[CPU] sample::FFT: 10.373 ms
[CPU] sample::2nd_shift: 0.445234 ms
[CPU] uv_rotate_h: 3.55252 ms
[CPU] sample::interpolate: 43.2844 ms
[CPU] sample::apply_phase_sampled: 41.4977 ms
[CPU] sample_tot: 99.8435 ms
[CPU] sample_profile_tot: 113.748 ms
[CPU] reduce_chi2::diff_weighted: 7.53483 ms
[CPU] reduce_chi2::reduction: 2.59617 ms
[CPU] reduce_chi2_tot: 10.14 ms
[CPU] chi2_profile::free_fint: 0.378997 ms
[CPU] chi2_profile_tot: 124.284 ms

[CPU] chi2_profile::malloc_fint: 0.007561 ms
[CPU] create_image: 13.9031 ms
[CPU] sample::1st_shift: 0.663804 ms
[CPU] sample::FFT: 10.3693 ms
[CPU] sample::2nd_shift: 0.44718 ms
[CPU] uv_rotate_h: 3.55305 ms
[CPU] sample::interpolate: 43.1554 ms
[CPU] sample::apply_phase_sampled: 41.5024 ms
[CPU] sample_tot: 99.7188 ms
[CPU] sample_profile_tot: 113.628 ms
[CPU] reduce_chi2::diff_weighted: 7.5653 ms
[CPU] reduce_chi2::reduction: 2.60088 ms
[CPU] reduce_chi2_tot: 10.1753 ms
[CPU] chi2_profile::free_fint: 0.378804 ms
[CPU] chi2_profile_tot: 124.198 ms

[CPU] chi2_profile::malloc_fint: 0.00747 ms
[CPU] create_image: 13.9221 ms
[CPU] sample::1st_shift: 0.682611 ms
[CPU] sample::FFT: 10.4265 ms
[CPU] sample::2nd_shift: 0.444486 ms
[CPU] uv_rotate_h: 3.55006 ms
[CPU] sample::interpolate: 43.1478 ms
[CPU] sample::apply_phase_sampled: 41.5086 ms
[CPU] sample_tot: 99.7882 ms
[CPU] sample_profile_tot: 113.717 ms
[CPU] reduce_chi2::diff_weighted: 7.53919 ms
[CPU] reduce_chi2::reduction: 2.59619 ms
[CPU] reduce_chi2_tot: 10.1442 ms
[CPU] chi2_profile::free_fint: 0.382199 ms
[CPU] chi2_profile_tot: 124.259 ms

[CPU] chi2_profile::malloc_fint: 0.00715 ms
[CPU] create_image: 13.9026 ms
[CPU] sample::1st_shift: 0.663202 ms
[CPU] sample::FFT: 10.386 ms
[CPU] sample::2nd_shift: 0.445489 ms
[CPU] uv_rotate_h: 3.56691 ms
[CPU] sample::interpolate: 43.1764 ms
[CPU] sample::apply_phase_sampled: 41.5011 ms
[CPU] sample_tot: 99.7673 ms
[CPU] sample_profile_tot: 113.676 ms
[CPU] reduce_chi2::diff_weighted: 7.52528 ms
[CPU] reduce_chi2::reduction: 2.59804 ms
[CPU] reduce_chi2_tot: 10.1335 ms
[CPU] chi2_profile::free_fint: 0.377467 ms
[CPU] chi2_profile_tot: 124.202 ms

[CPU] chi2_profile::malloc_fint: 0.007495 ms
[CPU] create_image: 13.9134 ms
[CPU] sample::1st_shift: 0.655698 ms
[CPU] sample::FFT: 10.3676 ms
[CPU] sample::2nd_shift: 0.445633 ms
[CPU] uv_rotate_h: 3.56667 ms
[CPU] sample::interpolate: 43.1436 ms
[CPU] sample::apply_phase_sampled: 41.4953 ms
[CPU] sample_tot: 99.7046 ms
[CPU] sample_profile_tot: 113.624 ms
[CPU] reduce_chi2::diff_weighted: 7.54119 ms
[CPU] reduce_chi2::reduction: 2.59549 ms
[CPU] reduce_chi2_tot: 10.1454 ms
[CPU] chi2_profile::free_fint: 0.376455 ms
[CPU] chi2_profile_tot: 124.161 ms

[CPU] chi2_profile::malloc_fint: 0.006601 ms
[CPU] create_image: 13.9024 ms
[CPU] sample::1st_shift: 0.661732 ms
[CPU] sample::FFT: 10.3801 ms
[CPU] sample::2nd_shift: 0.446473 ms
[CPU] uv_rotate_h: 3.56155 ms
[CPU] sample::interpolate: 43.1792 ms
[CPU] sample::apply_phase_sampled: 41.5021 ms
[CPU] sample_tot: 99.7603 ms
[CPU] sample_profile_tot: 113.669 ms
[CPU] reduce_chi2::diff_weighted: 7.55001 ms
[CPU] reduce_chi2::reduction: 2.59373 ms
[CPU] reduce_chi2_tot: 10.1515 ms
[CPU] chi2_profile::free_fint: 0.392393 ms
[CPU] chi2_profile_tot: 124.228 ms

[CPU] chi2_profile::malloc_fint: 0.007541 ms
[CPU] create_image: 13.9101 ms
[CPU] sample::1st_shift: 0.659533 ms
[CPU] sample::FFT: 10.358 ms
[CPU] sample::2nd_shift: 0.444558 ms
[CPU] uv_rotate_h: 3.57429 ms
[CPU] sample::interpolate: 43.1644 ms
[CPU] sample::apply_phase_sampled: 41.4985 ms
[CPU] sample_tot: 99.7271 ms
[CPU] sample_profile_tot: 113.644 ms
[CPU] reduce_chi2::diff_weighted: 7.56017 ms
[CPU] reduce_chi2::reduction: 2.58753 ms
[CPU] reduce_chi2_tot: 10.1564 ms
[CPU] chi2_profile::free_fint: 0.385927 ms
[CPU] chi2_profile_tot: 124.202 ms

[CPU] chi2_profile::malloc_fint: 0.00769601 ms
[CPU] create_image: 13.8987 ms
[CPU] sample::1st_shift: 0.66529 ms
[CPU] sample::FFT: 10.3921 ms
[CPU] sample::2nd_shift: 0.444517 ms
[CPU] uv_rotate_h: 3.56179 ms
[CPU] sample::interpolate: 43.1818 ms
[CPU] sample::apply_phase_sampled: 41.5017 ms
[CPU] sample_tot: 99.7764 ms
[CPU] sample_profile_tot: 113.681 ms
[CPU] reduce_chi2::diff_weighted: 7.52619 ms
[CPU] reduce_chi2::reduction: 2.61703 ms
[CPU] reduce_chi2_tot: 10.1543 ms
[CPU] chi2_profile::free_fint: 0.379213 ms
[CPU] chi2_profile_tot: 124.231 ms

[CPU] chi2_profile::malloc_fint: 0.007845 ms
[CPU] create_image: 13.9017 ms
[CPU] sample::1st_shift: 0.665318 ms
[CPU] sample::FFT: 10.3537 ms
[CPU] sample::2nd_shift: 0.446759 ms
[CPU] uv_rotate_h: 3.56021 ms
[CPU] sample::interpolate: 43.1837 ms
[CPU] sample::apply_phase_sampled: 41.5383 ms
[CPU] sample_tot: 99.7771 ms
[CPU] sample_profile_tot: 113.685 ms
[CPU] reduce_chi2::diff_weighted: 7.51623 ms
[CPU] reduce_chi2::reduction: 2.60399 ms
[CPU] reduce_chi2_tot: 10.1288 ms
[CPU] chi2_profile::free_fint: 0.379746 ms
[CPU] chi2_profile_tot: 124.209 ms

[CPU] chi2_profile::malloc_fint: 0.00743401 ms
[CPU] create_image: 13.8971 ms
[CPU] sample::1st_shift: 0.665298 ms
[CPU] sample::FFT: 10.3635 ms
[CPU] sample::2nd_shift: 0.444121 ms
[CPU] uv_rotate_h: 3.5548 ms
[CPU] sample::interpolate: 43.171 ms
[CPU] sample::apply_phase_sampled: 41.4885 ms
[CPU] sample_tot: 99.7165 ms
[CPU] sample_profile_tot: 113.619 ms
[CPU] reduce_chi2::diff_weighted: 7.57562 ms
[CPU] reduce_chi2::reduction: 2.59145 ms
[CPU] reduce_chi2_tot: 10.1761 ms
[CPU] chi2_profile::free_fint: 0.383161 ms
[CPU] chi2_profile_tot: 124.194 ms

[CPU] chi2_profile::malloc_fint: 0.007306 ms
[CPU] create_image: 13.9018 ms
[CPU] sample::1st_shift: 0.657309 ms
[CPU] sample::FFT: 10.3558 ms
[CPU] sample::2nd_shift: 0.444469 ms
[CPU] uv_rotate_h: 3.57142 ms
[CPU] sample::interpolate: 43.1659 ms
[CPU] sample::apply_phase_sampled: 41.5038 ms
[CPU] sample_tot: 99.7277 ms
[CPU] sample_profile_tot: 113.635 ms
[CPU] reduce_chi2::diff_weighted: 7.57931 ms
[CPU] reduce_chi2::reduction: 2.60125 ms
[CPU] reduce_chi2_tot: 10.1887 ms
[CPU] chi2_profile::free_fint: 0.378552 ms
[CPU] chi2_profile_tot: 124.218 ms

[CPU] chi2_profile::malloc_fint: 0.007063 ms
[CPU] create_image: 13.8966 ms
[CPU] sample::1st_shift: 0.661862 ms
[CPU] sample::FFT: 10.3658 ms
[CPU] sample::2nd_shift: 0.447748 ms
[CPU] uv_rotate_h: 3.55814 ms
[CPU] sample::interpolate: 43.1839 ms
[CPU] sample::apply_phase_sampled: 41.5045 ms
[CPU] sample_tot: 99.7514 ms
[CPU] sample_profile_tot: 113.654 ms
[CPU] reduce_chi2::diff_weighted: 7.55194 ms
[CPU] reduce_chi2::reduction: 2.60124 ms
[CPU] reduce_chi2_tot: 10.1619 ms
[CPU] chi2_profile::free_fint: 0.376972 ms
[CPU] chi2_profile_tot: 124.208 ms

[CPU] chi2_profile::malloc_fint: 0.007386 ms
[CPU] create_image: 13.9005 ms
[CPU] sample::1st_shift: 0.668284 ms
[CPU] sample::FFT: 10.3495 ms
[CPU] sample::2nd_shift: 0.447575 ms
[CPU] uv_rotate_h: 3.56027 ms
[CPU] sample::interpolate: 43.154 ms
[CPU] sample::apply_phase_sampled: 41.5139 ms
[CPU] sample_tot: 99.721 ms
[CPU] sample_profile_tot: 113.627 ms
[CPU] reduce_chi2::diff_weighted: 7.4389 ms
[CPU] reduce_chi2::reduction: 2.58772 ms
[CPU] reduce_chi2_tot: 10.0359 ms
[CPU] chi2_profile::free_fint: 0.381408 ms
[CPU] chi2_profile_tot: 124.06 ms

[CPU] chi2_profile::malloc_fint: 0.006848 ms
[CPU] create_image: 13.8947 ms
[CPU] sample::1st_shift: 0.657067 ms
[CPU] sample::FFT: 10.3941 ms
[CPU] sample::2nd_shift: 0.444454 ms
[CPU] uv_rotate_h: 3.5633 ms
[CPU] sample::interpolate: 43.1786 ms
[CPU] sample::apply_phase_sampled: 41.5012 ms
[CPU] sample_tot: 99.7699 ms
[CPU] sample_profile_tot: 113.671 ms
[CPU] reduce_chi2::diff_weighted: 7.56723 ms
[CPU] reduce_chi2::reduction: 2.58947 ms
[CPU] reduce_chi2_tot: 10.1656 ms
[CPU] chi2_profile::free_fint: 0.381086 ms
[CPU] chi2_profile_tot: 124.234 ms

[CPU] chi2_profile::malloc_fint: 0.007506 ms
[CPU] create_image: 13.8973 ms
[CPU] sample::1st_shift: 0.663461 ms
[CPU] sample::FFT: 10.3677 ms
[CPU] sample::2nd_shift: 0.444071 ms
[CPU] uv_rotate_h: 3.57074 ms
[CPU] sample::interpolate: 43.1573 ms
[CPU] sample::apply_phase_sampled: 41.5024 ms
[CPU] sample_tot: 99.7335 ms
[CPU] sample_profile_tot: 113.637 ms
[CPU] reduce_chi2::diff_weighted: 7.51599 ms
[CPU] reduce_chi2::reduction: 2.59464 ms
[CPU] reduce_chi2_tot: 10.1188 ms
[CPU] chi2_profile::free_fint: 0.381447 ms
[CPU] chi2_profile_tot: 124.152 ms
1024	1.000000e+06	float64	1	0	2.361230e+00	1.242753e-01	4.590994e-05	1.241394e-01
# |--> timings: [0.12650936800491763, 0.12426095599948894, 0.1243492170033278, 0.12428710499807494, 0.12425871300365543, 0.12435161600296851, 0.12426611900446005, 0.12432666999666253, 0.12426960799348308, 0.12423262200172758, 0.12429506499756826, 0.12427152300369926, 0.12430029600363923, 0.12427940699853934, 0.12426134199631633, 0.12428255099803209, 0.12427386800118256, 0.12413938200188568, 0.12430362199665979, 0.12422062100085896]

[CPU] chi2_profile::malloc_fint: 0.009331 ms
[CPU] create_image: 12.5285 ms
[CPU] sample::1st_shift: 0.410048 ms
[CPU] sample::FFT: 7.22451 ms
[CPU] sample::2nd_shift: 0.311668 ms
[CPU] uv_rotate_h: 2.63261 ms
[CPU] sample::interpolate: 30.0945 ms
[CPU] sample::apply_phase_sampled: 22.5311 ms
[CPU] sample_tot: 63.2444 ms
[CPU] sample_profile_tot: 75.7825 ms
[CPU] reduce_chi2::diff_weighted: 3.79171 ms
[CPU] reduce_chi2::reduction: 1.35888 ms
[CPU] reduce_chi2_tot: 5.15856 ms
[CPU] chi2_profile::free_fint: 0.000688997 ms
[CPU] chi2_profile_tot: 80.9596 ms

[CPU] chi2_profile::malloc_fint: 0.001321 ms
[CPU] create_image: 6.56969 ms
[CPU] sample::1st_shift: 0.394202 ms
[CPU] sample::FFT: 5.26702 ms
[CPU] sample::2nd_shift: 0.227498 ms
[CPU] uv_rotate_h: 1.34124 ms
[CPU] sample::interpolate: 20.8023 ms
[CPU] sample::apply_phase_sampled: 20.8259 ms
[CPU] sample_tot: 48.8806 ms
[CPU] sample_profile_tot: 55.4553 ms
[CPU] reduce_chi2::diff_weighted: 3.8086 ms
[CPU] reduce_chi2::reduction: 1.31549 ms
[CPU] reduce_chi2_tot: 5.13205 ms
[CPU] chi2_profile::free_fint: 0.001195 ms
[CPU] chi2_profile_tot: 60.5965 ms

[CPU] chi2_profile::malloc_fint: 0.001124 ms
[CPU] create_image: 6.57821 ms
[CPU] sample::1st_shift: 0.390021 ms
[CPU] sample::FFT: 5.27126 ms
[CPU] sample::2nd_shift: 0.227419 ms
[CPU] uv_rotate_h: 1.33841 ms
[CPU] sample::interpolate: 20.7966 ms
[CPU] sample::apply_phase_sampled: 20.7456 ms
[CPU] sample_tot: 48.7893 ms
[CPU] sample_profile_tot: 55.3723 ms
[CPU] reduce_chi2::diff_weighted: 3.7814 ms
[CPU] reduce_chi2::reduction: 1.31626 ms
[CPU] reduce_chi2_tot: 5.1063 ms
[CPU] chi2_profile::free_fint: 0.000888002 ms
[CPU] chi2_profile_tot: 60.4876 ms

[CPU] chi2_profile::malloc_fint: 0.001211 ms
[CPU] create_image: 6.57521 ms
[CPU] sample::1st_shift: 0.396873 ms
[CPU] sample::FFT: 5.26273 ms
[CPU] sample::2nd_shift: 0.227881 ms
[CPU] uv_rotate_h: 1.33568 ms
[CPU] sample::interpolate: 20.7978 ms
[CPU] sample::apply_phase_sampled: 20.837 ms
[CPU] sample_tot: 48.8817 ms
[CPU] sample_profile_tot: 55.4612 ms
[CPU] reduce_chi2::diff_weighted: 3.80721 ms
[CPU] reduce_chi2::reduction: 1.31097 ms
[CPU] reduce_chi2_tot: 5.12632 ms
[CPU] chi2_profile::free_fint: 0.000731001 ms
[CPU] chi2_profile_tot: 60.596 ms

[CPU] chi2_profile::malloc_fint: 0.001153 ms
[CPU] create_image: 6.57644 ms
[CPU] sample::1st_shift: 0.385606 ms
[CPU] sample::FFT: 5.2603 ms
[CPU] sample::2nd_shift: 0.228555 ms
[CPU] uv_rotate_h: 1.34164 ms
[CPU] sample::interpolate: 20.7922 ms
[CPU] sample::apply_phase_sampled: 20.7489 ms
[CPU] sample_tot: 48.7785 ms
[CPU] sample_profile_tot: 55.3593 ms
[CPU] reduce_chi2::diff_weighted: 3.79243 ms
[CPU] reduce_chi2::reduction: 1.32014 ms
[CPU] reduce_chi2_tot: 5.12144 ms
[CPU] chi2_profile::free_fint: 0.000772998 ms
[CPU] chi2_profile_tot: 60.4895 ms

[CPU] chi2_profile::malloc_fint: 0.001277 ms
[CPU] create_image: 6.57718 ms
[CPU] sample::1st_shift: 0.392322 ms
[CPU] sample::FFT: 5.26051 ms
[CPU] sample::2nd_shift: 0.228537 ms
[CPU] uv_rotate_h: 1.34554 ms
[CPU] sample::interpolate: 20.7917 ms
[CPU] sample::apply_phase_sampled: 20.75 ms
[CPU] sample_tot: 48.7885 ms
[CPU] sample_profile_tot: 55.3704 ms
[CPU] reduce_chi2::diff_weighted: 3.80233 ms
[CPU] reduce_chi2::reduction: 1.32173 ms
[CPU] reduce_chi2_tot: 5.1326 ms
[CPU] chi2_profile::free_fint: 0.000860993 ms
[CPU] chi2_profile_tot: 60.512 ms

[CPU] chi2_profile::malloc_fint: 0.00117601 ms
[CPU] create_image: 6.57396 ms
[CPU] sample::1st_shift: 0.390959 ms
[CPU] sample::FFT: 5.25909 ms
[CPU] sample::2nd_shift: 0.22762 ms
[CPU] uv_rotate_h: 1.33932 ms
[CPU] sample::interpolate: 20.7941 ms
[CPU] sample::apply_phase_sampled: 20.7456 ms
[CPU] sample_tot: 48.7776 ms
[CPU] sample_profile_tot: 55.3556 ms
[CPU] reduce_chi2::diff_weighted: 3.76125 ms
[CPU] reduce_chi2::reduction: 1.31439 ms
[CPU] reduce_chi2_tot: 5.08359 ms
[CPU] chi2_profile::free_fint: 0.000856002 ms
[CPU] chi2_profile_tot: 60.4477 ms

[CPU] chi2_profile::malloc_fint: 0.00111799 ms
[CPU] create_image: 6.57865 ms
[CPU] sample::1st_shift: 0.388586 ms
[CPU] sample::FFT: 5.26374 ms
[CPU] sample::2nd_shift: 0.229055 ms
[CPU] uv_rotate_h: 1.35124 ms
[CPU] sample::interpolate: 20.7995 ms
[CPU] sample::apply_phase_sampled: 20.7503 ms
[CPU] sample_tot: 48.8033 ms
[CPU] sample_profile_tot: 55.386 ms
[CPU] reduce_chi2::diff_weighted: 3.80508 ms
[CPU] reduce_chi2::reduction: 1.32332 ms
[CPU] reduce_chi2_tot: 5.13597 ms
[CPU] chi2_profile::free_fint: 0.000787004 ms
[CPU] chi2_profile_tot: 60.5308 ms

[CPU] chi2_profile::malloc_fint: 0.001095 ms
[CPU] create_image: 6.57545 ms
[CPU] sample::1st_shift: 0.398932 ms
[CPU] sample::FFT: 5.2671 ms
[CPU] sample::2nd_shift: 0.22723 ms
[CPU] uv_rotate_h: 1.35341 ms
[CPU] sample::interpolate: 20.794 ms
[CPU] sample::apply_phase_sampled: 20.7476 ms
[CPU] sample_tot: 48.8087 ms
[CPU] sample_profile_tot: 55.3891 ms
[CPU] reduce_chi2::diff_weighted: 3.79256 ms
[CPU] reduce_chi2::reduction: 1.3122 ms
[CPU] reduce_chi2_tot: 5.11267 ms
[CPU] chi2_profile::free_fint: 0.001045 ms
[CPU] chi2_profile_tot: 60.5103 ms

[CPU] chi2_profile::malloc_fint: 0.00127 ms
[CPU] create_image: 6.57776 ms
[CPU] sample::1st_shift: 0.391074 ms
[CPU] sample::FFT: 5.27188 ms
[CPU] sample::2nd_shift: 0.23128 ms
[CPU] uv_rotate_h: 1.34823 ms
[CPU] sample::interpolate: 20.7973 ms
[CPU] sample::apply_phase_sampled: 20.7472 ms
[CPU] sample_tot: 48.8076 ms
[CPU] sample_profile_tot: 55.3895 ms
[CPU] reduce_chi2::diff_weighted: 3.79115 ms
[CPU] reduce_chi2::reduction: 1.32323 ms
[CPU] reduce_chi2_tot: 5.12255 ms
[CPU] chi2_profile::free_fint: 0.000817003 ms
[CPU] chi2_profile_tot: 60.5205 ms

[CPU] chi2_profile::malloc_fint: 0.001212 ms
[CPU] create_image: 6.57584 ms
[CPU] sample::1st_shift: 0.391318 ms
[CPU] sample::FFT: 5.25987 ms
[CPU] sample::2nd_shift: 0.232037 ms
[CPU] uv_rotate_h: 1.34599 ms
[CPU] sample::interpolate: 20.7947 ms
[CPU] sample::apply_phase_sampled: 20.7517 ms
[CPU] sample_tot: 48.7961 ms
[CPU] sample_profile_tot: 55.3761 ms
[CPU] reduce_chi2::diff_weighted: 3.80087 ms
[CPU] reduce_chi2::reduction: 1.31985 ms
[CPU] reduce_chi2_tot: 5.12905 ms
[CPU] chi2_profile::free_fint: 0.000910004 ms
[CPU] chi2_profile_tot: 60.5132 ms

[CPU] chi2_profile::malloc_fint: 0.00112 ms
[CPU] create_image: 6.57551 ms
[CPU] sample::1st_shift: 0.38714 ms
[CPU] sample::FFT: 5.26702 ms
[CPU] sample::2nd_shift: 0.227061 ms
[CPU] uv_rotate_h: 1.33831 ms
[CPU] sample::interpolate: 20.8095 ms
[CPU] sample::apply_phase_sampled: 20.756 ms
[CPU] sample_tot: 48.8076 ms
[CPU] sample_profile_tot: 55.3875 ms
[CPU] reduce_chi2::diff_weighted: 3.82094 ms
[CPU] reduce_chi2::reduction: 1.31736 ms
[CPU] reduce_chi2_tot: 5.146 ms
[CPU] chi2_profile::free_fint: 0.000669002 ms
[CPU] chi2_profile_tot: 60.5421 ms

[CPU] chi2_profile::malloc_fint: 0.001134 ms
[CPU] create_image: 6.57904 ms
[CPU] sample::1st_shift: 0.388802 ms
[CPU] sample::FFT: 5.26915 ms
[CPU] sample::2nd_shift: 0.22719 ms
[CPU] uv_rotate_h: 1.33863 ms
[CPU] sample::interpolate: 20.8765 ms
[CPU] sample::apply_phase_sampled: 20.7489 ms
[CPU] sample_tot: 48.8745 ms
[CPU] sample_profile_tot: 55.458 ms
[CPU] reduce_chi2::diff_weighted: 3.78758 ms
[CPU] reduce_chi2::reduction: 1.31931 ms
[CPU] reduce_chi2_tot: 5.11466 ms
[CPU] chi2_profile::free_fint: 0.000818 ms
[CPU] chi2_profile_tot: 60.5812 ms

[CPU] chi2_profile::malloc_fint: 0.00126 ms
[CPU] create_image: 6.57123 ms
[CPU] sample::1st_shift: 0.390698 ms
[CPU] sample::FFT: 5.26248 ms
[CPU] sample::2nd_shift: 0.227185 ms
[CPU] uv_rotate_h: 1.33611 ms
[CPU] sample::interpolate: 20.8016 ms
[CPU] sample::apply_phase_sampled: 20.748 ms
[CPU] sample_tot: 48.7876 ms
[CPU] sample_profile_tot: 55.3632 ms
[CPU] reduce_chi2::diff_weighted: 3.78961 ms
[CPU] reduce_chi2::reduction: 1.32726 ms
[CPU] reduce_chi2_tot: 5.12519 ms
[CPU] chi2_profile::free_fint: 0.001071 ms
[CPU] chi2_profile_tot: 60.4972 ms

[CPU] chi2_profile::malloc_fint: 0.001278 ms
[CPU] create_image: 6.57111 ms
[CPU] sample::1st_shift: 0.391946 ms
[CPU] sample::FFT: 5.27067 ms
[CPU] sample::2nd_shift: 0.229499 ms
[CPU] uv_rotate_h: 1.34957 ms
[CPU] sample::interpolate: 20.8027 ms
[CPU] sample::apply_phase_sampled: 20.7476 ms
[CPU] sample_tot: 48.8127 ms
[CPU] sample_profile_tot: 55.3879 ms
[CPU] reduce_chi2::diff_weighted: 3.77331 ms
[CPU] reduce_chi2::reduction: 1.32483 ms
[CPU] reduce_chi2_tot: 5.10606 ms
[CPU] chi2_profile::free_fint: 0.000861997 ms
[CPU] chi2_profile_tot: 60.5029 ms

[CPU] chi2_profile::malloc_fint: 0.001117 ms
[CPU] create_image: 6.57238 ms
[CPU] sample::1st_shift: 0.393474 ms
[CPU] sample::FFT: 5.282 ms
[CPU] sample::2nd_shift: 0.228883 ms
[CPU] uv_rotate_h: 1.3465 ms
[CPU] sample::interpolate: 20.7979 ms
[CPU] sample::apply_phase_sampled: 20.7538 ms
[CPU] sample_tot: 48.8225 ms
[CPU] sample_profile_tot: 55.3991 ms
[CPU] reduce_chi2::diff_weighted: 3.76984 ms
[CPU] reduce_chi2::reduction: 1.32385 ms
[CPU] reduce_chi2_tot: 5.10127 ms
[CPU] chi2_profile::free_fint: 0.000879998 ms
[CPU] chi2_profile_tot: 60.5091 ms

[CPU] chi2_profile::malloc_fint: 0.00108 ms
[CPU] create_image: 6.57081 ms
[CPU] sample::1st_shift: 0.392616 ms
[CPU] sample::FFT: 5.26084 ms
[CPU] sample::2nd_shift: 0.226926 ms
[CPU] uv_rotate_h: 1.33691 ms
[CPU] sample::interpolate: 20.8465 ms
[CPU] sample::apply_phase_sampled: 20.7466 ms
[CPU] sample_tot: 48.8354 ms
[CPU] sample_profile_tot: 55.41 ms
[CPU] reduce_chi2::diff_weighted: 3.78037 ms
[CPU] reduce_chi2::reduction: 1.31503 ms
[CPU] reduce_chi2_tot: 5.10296 ms
[CPU] chi2_profile::free_fint: 0.000749998 ms
[CPU] chi2_profile_tot: 60.5214 ms

[CPU] chi2_profile::malloc_fint: 0.001154 ms
[CPU] create_image: 6.5739 ms
[CPU] sample::1st_shift: 0.392956 ms
[CPU] sample::FFT: 5.26636 ms
[CPU] sample::2nd_shift: 0.227744 ms
[CPU] uv_rotate_h: 1.34041 ms
[CPU] sample::interpolate: 20.7972 ms
[CPU] sample::apply_phase_sampled: 20.7471 ms
[CPU] sample_tot: 48.7933 ms
[CPU] sample_profile_tot: 55.3712 ms
[CPU] reduce_chi2::diff_weighted: 3.80626 ms
[CPU] reduce_chi2::reduction: 1.31232 ms
[CPU] reduce_chi2_tot: 5.1266 ms
[CPU] chi2_profile::free_fint: 0.00104 ms
[CPU] chi2_profile_tot: 60.5063 ms

[CPU] chi2_profile::malloc_fint: 0.001255 ms
[CPU] create_image: 6.57026 ms
[CPU] sample::1st_shift: 0.395606 ms
[CPU] sample::FFT: 5.34289 ms
[CPU] sample::2nd_shift: 0.227277 ms
[CPU] uv_rotate_h: 1.3358 ms
[CPU] sample::interpolate: 20.8189 ms
[CPU] sample::apply_phase_sampled: 20.7486 ms
[CPU] sample_tot: 48.8928 ms
[CPU] sample_profile_tot: 55.4674 ms
[CPU] reduce_chi2::diff_weighted: 3.82206 ms
[CPU] reduce_chi2::reduction: 1.32073 ms
[CPU] reduce_chi2_tot: 5.15212 ms
[CPU] chi2_profile::free_fint: 0.001051 ms
[CPU] chi2_profile_tot: 60.6282 ms

[CPU] chi2_profile::malloc_fint: 0.001031 ms
[CPU] create_image: 6.57594 ms
[CPU] sample::1st_shift: 0.39433 ms
[CPU] sample::FFT: 5.26257 ms
[CPU] sample::2nd_shift: 0.226895 ms
[CPU] uv_rotate_h: 1.34992 ms
[CPU] sample::interpolate: 20.7977 ms
[CPU] sample::apply_phase_sampled: 20.7463 ms
[CPU] sample_tot: 48.7982 ms
[CPU] sample_profile_tot: 55.3787 ms
[CPU] reduce_chi2::diff_weighted: 3.77104 ms
[CPU] reduce_chi2::reduction: 1.31078 ms
[CPU] reduce_chi2_tot: 5.09009 ms
[CPU] chi2_profile::free_fint: 0.000889006 ms
[CPU] chi2_profile_tot: 60.4767 ms
1024	1.000000e+06	float64	2	0	1.151251e+00	6.059216e-02	4.617692e-05	6.051345e-02
# |--> timings: [0.08102875800250331, 0.06066737000219291, 0.06055597799422685, 0.06066987999656703, 0.06055983699479839, 0.06057745900034206, 0.06051344599836739, 0.06059589299547952, 0.06057466300262604, 0.06058448700059671, 0.06058275899704313, 0.06060771400370868, 0.06065110799681861, 0.06056584899488371, 0.06057011700613657, 0.06057304199930513, 0.06058842800121056, 0.06057171900465619, 0.060698986002535094, 0.060542364000866655]

[CPU] chi2_profile::malloc_fint: 0.00154301 ms
[CPU] create_image: 6.63338 ms
[CPU] sample::1st_shift: 0.242267 ms
[CPU] sample::FFT: 4.40428 ms
[CPU] sample::2nd_shift: 0.12226 ms
[CPU] uv_rotate_h: 1.0247 ms
[CPU] sample::interpolate: 15.5101 ms
[CPU] sample::apply_phase_sampled: 10.9607 ms
[CPU] sample_tot: 32.2909 ms
[CPU] sample_profile_tot: 38.9313 ms
[CPU] reduce_chi2::diff_weighted: 2.17827 ms
[CPU] reduce_chi2::reduction: 0.805507 ms
[CPU] reduce_chi2_tot: 2.99284 ms
[CPU] chi2_profile::free_fint: 0.000961998 ms
[CPU] chi2_profile_tot: 41.9352 ms

[CPU] chi2_profile::malloc_fint: 0.00117499 ms
[CPU] create_image: 3.66117 ms
[CPU] sample::1st_shift: 0.230379 ms
[CPU] sample::FFT: 2.78 ms
[CPU] sample::2nd_shift: 0.122261 ms
[CPU] uv_rotate_h: 1.03187 ms
[CPU] sample::interpolate: 14.6148 ms
[CPU] sample::apply_phase_sampled: 12.7774 ms
[CPU] sample_tot: 31.5845 ms
[CPU] sample_profile_tot: 35.2502 ms
[CPU] reduce_chi2::diff_weighted: 2.11506 ms
[CPU] reduce_chi2::reduction: 0.775638 ms
[CPU] reduce_chi2_tot: 2.9002 ms
[CPU] chi2_profile::free_fint: 0.001029 ms
[CPU] chi2_profile_tot: 38.1593 ms

[CPU] chi2_profile::malloc_fint: 0.001715 ms
[CPU] create_image: 3.66561 ms
[CPU] sample::1st_shift: 0.222347 ms
[CPU] sample::FFT: 2.78062 ms
[CPU] sample::2nd_shift: 0.121865 ms
[CPU] uv_rotate_h: 1.03138 ms
[CPU] sample::interpolate: 14.6325 ms
[CPU] sample::apply_phase_sampled: 13.4174 ms
[CPU] sample_tot: 32.2353 ms
[CPU] sample_profile_tot: 35.9055 ms
[CPU] reduce_chi2::diff_weighted: 2.14938 ms
[CPU] reduce_chi2::reduction: 0.792427 ms
[CPU] reduce_chi2_tot: 2.95134 ms
[CPU] chi2_profile::free_fint: 0.000960004 ms
[CPU] chi2_profile_tot: 38.8657 ms

[CPU] chi2_profile::malloc_fint: 0.001542 ms
[CPU] create_image: 3.66175 ms
[CPU] sample::1st_shift: 0.234436 ms
[CPU] sample::FFT: 2.92444 ms
[CPU] sample::2nd_shift: 0.127045 ms
[CPU] uv_rotate_h: 1.03082 ms
[CPU] sample::interpolate: 14.6894 ms
[CPU] sample::apply_phase_sampled: 10.9753 ms
[CPU] sample_tot: 30.0099 ms
[CPU] sample_profile_tot: 33.6767 ms
[CPU] reduce_chi2::diff_weighted: 2.14564 ms
[CPU] reduce_chi2::reduction: 0.809151 ms
[CPU] reduce_chi2_tot: 2.96396 ms
[CPU] chi2_profile::free_fint: 0.001026 ms
[CPU] chi2_profile_tot: 36.6497 ms

[CPU] chi2_profile::malloc_fint: 0.001387 ms
[CPU] create_image: 3.65805 ms
[CPU] sample::1st_shift: 0.234604 ms
[CPU] sample::FFT: 2.78756 ms
[CPU] sample::2nd_shift: 0.122588 ms
[CPU] uv_rotate_h: 1.02946 ms
[CPU] sample::interpolate: 14.6311 ms
[CPU] sample::apply_phase_sampled: 10.9462 ms
[CPU] sample_tot: 29.7722 ms
[CPU] sample_profile_tot: 33.4345 ms
[CPU] reduce_chi2::diff_weighted: 2.11611 ms
[CPU] reduce_chi2::reduction: 0.782935 ms
[CPU] reduce_chi2_tot: 2.90659 ms
[CPU] chi2_profile::free_fint: 0.000770997 ms
[CPU] chi2_profile_tot: 36.3497 ms

[CPU] chi2_profile::malloc_fint: 0.001325 ms
[CPU] create_image: 3.66362 ms
[CPU] sample::1st_shift: 0.23097 ms
[CPU] sample::FFT: 2.78841 ms
[CPU] sample::2nd_shift: 0.12263 ms
[CPU] uv_rotate_h: 1.03131 ms
[CPU] sample::interpolate: 14.6579 ms
[CPU] sample::apply_phase_sampled: 12.7284 ms
[CPU] sample_tot: 31.5884 ms
[CPU] sample_profile_tot: 35.256 ms
[CPU] reduce_chi2::diff_weighted: 2.14034 ms
[CPU] reduce_chi2::reduction: 0.770887 ms
[CPU] reduce_chi2_tot: 2.91975 ms
[CPU] chi2_profile::free_fint: 0.000941 ms
[CPU] chi2_profile_tot: 38.1846 ms

[CPU] chi2_profile::malloc_fint: 0.001396 ms
[CPU] create_image: 3.66548 ms
[CPU] sample::1st_shift: 0.235006 ms
[CPU] sample::FFT: 2.78392 ms
[CPU] sample::2nd_shift: 0.122368 ms
[CPU] uv_rotate_h: 1.03268 ms
[CPU] sample::interpolate: 14.6193 ms
[CPU] sample::apply_phase_sampled: 13.1999 ms
[CPU] sample_tot: 32.0218 ms
[CPU] sample_profile_tot: 35.6921 ms
[CPU] reduce_chi2::diff_weighted: 2.13744 ms
[CPU] reduce_chi2::reduction: 0.79508 ms
[CPU] reduce_chi2_tot: 2.9412 ms
[CPU] chi2_profile::free_fint: 0.000923996 ms
[CPU] chi2_profile_tot: 38.642 ms

[CPU] chi2_profile::malloc_fint: 0.001368 ms
[CPU] create_image: 3.66211 ms
[CPU] sample::1st_shift: 0.231076 ms
[CPU] sample::FFT: 2.79016 ms
[CPU] sample::2nd_shift: 0.122342 ms
[CPU] uv_rotate_h: 1.02403 ms
[CPU] sample::interpolate: 14.6373 ms
[CPU] sample::apply_phase_sampled: 10.9641 ms
[CPU] sample_tot: 29.7905 ms
[CPU] sample_profile_tot: 33.457 ms
[CPU] reduce_chi2::diff_weighted: 2.13773 ms
[CPU] reduce_chi2::reduction: 0.788443 ms
[CPU] reduce_chi2_tot: 2.93495 ms
[CPU] chi2_profile::free_fint: 0.000888998 ms
[CPU] chi2_profile_tot: 36.4001 ms

[CPU] chi2_profile::malloc_fint: 0.001105 ms
[CPU] create_image: 3.65728 ms
[CPU] sample::1st_shift: 0.231761 ms
[CPU] sample::FFT: 2.78147 ms
[CPU] sample::2nd_shift: 0.123397 ms
[CPU] uv_rotate_h: 1.04808 ms
[CPU] sample::interpolate: 14.6052 ms
[CPU] sample::apply_phase_sampled: 12.2918 ms
[CPU] sample_tot: 31.1025 ms
[CPU] sample_profile_tot: 34.7642 ms
[CPU] reduce_chi2::diff_weighted: 2.62633 ms
[CPU] reduce_chi2::reduction: 0.91552 ms
[CPU] reduce_chi2_tot: 3.55192 ms
[CPU] chi2_profile::free_fint: 0.000830005 ms
[CPU] chi2_profile_tot: 38.3243 ms

[CPU] chi2_profile::malloc_fint: 0.000933003 ms
[CPU] create_image: 3.65982 ms
[CPU] sample::1st_shift: 0.234295 ms
[CPU] sample::FFT: 2.77892 ms
[CPU] sample::2nd_shift: 0.121908 ms
[CPU] uv_rotate_h: 1.02877 ms
[CPU] sample::interpolate: 14.6124 ms
[CPU] sample::apply_phase_sampled: 11.9952 ms
[CPU] sample_tot: 30.7924 ms
[CPU] sample_profile_tot: 34.4556 ms
[CPU] reduce_chi2::diff_weighted: 2.61395 ms
[CPU] reduce_chi2::reduction: 0.921992 ms
[CPU] reduce_chi2_tot: 3.54518 ms
[CPU] chi2_profile::free_fint: 0.000670996 ms
[CPU] chi2_profile_tot: 38.0084 ms

[CPU] chi2_profile::malloc_fint: 0.000895998 ms
[CPU] create_image: 3.96024 ms
[CPU] sample::1st_shift: 0.231603 ms
[CPU] sample::FFT: 2.77987 ms
[CPU] sample::2nd_shift: 0.121889 ms
[CPU] uv_rotate_h: 1.04843 ms
[CPU] sample::interpolate: 14.6529 ms
[CPU] sample::apply_phase_sampled: 10.9799 ms
[CPU] sample_tot: 29.8349 ms
[CPU] sample_profile_tot: 33.7991 ms
[CPU] reduce_chi2::diff_weighted: 2.14708 ms
[CPU] reduce_chi2::reduction: 0.796157 ms
[CPU] reduce_chi2_tot: 2.95158 ms
[CPU] chi2_profile::free_fint: 0.000647 ms
[CPU] chi2_profile_tot: 36.7582 ms

[CPU] chi2_profile::malloc_fint: 0.000909 ms
[CPU] create_image: 3.66061 ms
[CPU] sample::1st_shift: 0.231986 ms
[CPU] sample::FFT: 2.78992 ms
[CPU] sample::2nd_shift: 0.121628 ms
[CPU] uv_rotate_h: 1.02146 ms
[CPU] sample::interpolate: 14.6394 ms
[CPU] sample::apply_phase_sampled: 11.4593 ms
[CPU] sample_tot: 30.2838 ms
[CPU] sample_profile_tot: 33.9486 ms
[CPU] reduce_chi2::diff_weighted: 2.15891 ms
[CPU] reduce_chi2::reduction: 0.790978 ms
[CPU] reduce_chi2_tot: 2.95771 ms
[CPU] chi2_profile::free_fint: 0.000740998 ms
[CPU] chi2_profile_tot: 36.9142 ms

[CPU] chi2_profile::malloc_fint: 0.001133 ms
[CPU] create_image: 3.6605 ms
[CPU] sample::1st_shift: 0.236025 ms
[CPU] sample::FFT: 2.78411 ms
[CPU] sample::2nd_shift: 0.122029 ms
[CPU] uv_rotate_h: 1.02629 ms
[CPU] sample::interpolate: 14.6482 ms
[CPU] sample::apply_phase_sampled: 10.9455 ms
[CPU] sample_tot: 29.7829 ms
[CPU] sample_profile_tot: 33.4471 ms
[CPU] reduce_chi2::diff_weighted: 2.12683 ms
[CPU] reduce_chi2::reduction: 0.77125 ms
[CPU] reduce_chi2_tot: 2.90619 ms
[CPU] chi2_profile::free_fint: 0.000690001 ms
[CPU] chi2_profile_tot: 36.3611 ms

[CPU] chi2_profile::malloc_fint: 0.00114 ms
[CPU] create_image: 3.6615 ms
[CPU] sample::1st_shift: 0.236961 ms
[CPU] sample::FFT: 2.7868 ms
[CPU] sample::2nd_shift: 0.122979 ms
[CPU] uv_rotate_h: 1.02514 ms
[CPU] sample::interpolate: 14.6294 ms
[CPU] sample::apply_phase_sampled: 12.7755 ms
[CPU] sample_tot: 31.6129 ms
[CPU] sample_profile_tot: 35.2791 ms
[CPU] reduce_chi2::diff_weighted: 2.12877 ms
[CPU] reduce_chi2::reduction: 0.778898 ms
[CPU] reduce_chi2_tot: 2.91781 ms
[CPU] chi2_profile::free_fint: 0.000768996 ms
[CPU] chi2_profile_tot: 38.2048 ms

[CPU] chi2_profile::malloc_fint: 0.001719 ms
[CPU] create_image: 3.66431 ms
[CPU] sample::1st_shift: 0.218706 ms
[CPU] sample::FFT: 2.77737 ms
[CPU] sample::2nd_shift: 0.121261 ms
[CPU] uv_rotate_h: 1.04834 ms
[CPU] sample::interpolate: 14.6243 ms
[CPU] sample::apply_phase_sampled: 13.4143 ms
[CPU] sample_tot: 32.2341 ms
[CPU] sample_profile_tot: 35.9031 ms
[CPU] reduce_chi2::diff_weighted: 2.15955 ms
[CPU] reduce_chi2::reduction: 0.811983 ms
[CPU] reduce_chi2_tot: 2.97999 ms
[CPU] chi2_profile::free_fint: 0.001018 ms
[CPU] chi2_profile_tot: 38.8916 ms

[CPU] chi2_profile::malloc_fint: 0.001449 ms
[CPU] create_image: 3.66176 ms
[CPU] sample::1st_shift: 0.230206 ms
[CPU] sample::FFT: 2.79292 ms
[CPU] sample::2nd_shift: 0.121593 ms
[CPU] uv_rotate_h: 1.02252 ms
[CPU] sample::interpolate: 14.6423 ms
[CPU] sample::apply_phase_sampled: 10.9625 ms
[CPU] sample_tot: 29.7931 ms
[CPU] sample_profile_tot: 33.4595 ms
[CPU] reduce_chi2::diff_weighted: 2.19769 ms
[CPU] reduce_chi2::reduction: 0.762119 ms
[CPU] reduce_chi2_tot: 2.96962 ms
[CPU] chi2_profile::free_fint: 0.000838001 ms
[CPU] chi2_profile_tot: 36.4382 ms

[CPU] chi2_profile::malloc_fint: 0.001231 ms
[CPU] create_image: 3.68235 ms
[CPU] sample::1st_shift: 0.234125 ms
[CPU] sample::FFT: 2.79013 ms
[CPU] sample::2nd_shift: 0.12345 ms
[CPU] uv_rotate_h: 1.04179 ms
[CPU] sample::interpolate: 14.6517 ms
[CPU] sample::apply_phase_sampled: 12.5004 ms
[CPU] sample_tot: 31.3707 ms
[CPU] sample_profile_tot: 35.0576 ms
[CPU] reduce_chi2::diff_weighted: 2.52345 ms
[CPU] reduce_chi2::reduction: 0.80434 ms
[CPU] reduce_chi2_tot: 3.3371 ms
[CPU] chi2_profile::free_fint: 0.000813998 ms
[CPU] chi2_profile_tot: 38.4032 ms

[CPU] chi2_profile::malloc_fint: 0.001332 ms
[CPU] create_image: 3.65957 ms
[CPU] sample::1st_shift: 0.23432 ms
[CPU] sample::FFT: 2.78103 ms
[CPU] sample::2nd_shift: 0.122712 ms
[CPU] uv_rotate_h: 1.03365 ms
[CPU] sample::interpolate: 14.6134 ms
[CPU] sample::apply_phase_sampled: 11.8548 ms
[CPU] sample_tot: 30.6607 ms
[CPU] sample_profile_tot: 34.3247 ms
[CPU] reduce_chi2::diff_weighted: 2.46042 ms
[CPU] reduce_chi2::reduction: 0.832602 ms
[CPU] reduce_chi2_tot: 3.30144 ms
[CPU] chi2_profile::free_fint: 0.000997003 ms
[CPU] chi2_profile_tot: 37.6347 ms

[CPU] chi2_profile::malloc_fint: 0.001059 ms
[CPU] create_image: 3.66591 ms
[CPU] sample::1st_shift: 0.236306 ms
[CPU] sample::FFT: 2.78047 ms
[CPU] sample::2nd_shift: 0.123187 ms
[CPU] uv_rotate_h: 1.02577 ms
[CPU] sample::interpolate: 14.6063 ms
[CPU] sample::apply_phase_sampled: 11.5191 ms
[CPU] sample_tot: 30.3111 ms
[CPU] sample_profile_tot: 33.9811 ms
[CPU] reduce_chi2::diff_weighted: 2.14598 ms
[CPU] reduce_chi2::reduction: 0.773083 ms
[CPU] reduce_chi2_tot: 2.92722 ms
[CPU] chi2_profile::free_fint: 0.001368 ms
[CPU] chi2_profile_tot: 36.917 ms

[CPU] chi2_profile::malloc_fint: 0.001171 ms
[CPU] create_image: 3.65697 ms
[CPU] sample::1st_shift: 0.246896 ms
[CPU] sample::FFT: 2.78137 ms
[CPU] sample::2nd_shift: 0.12282 ms
[CPU] uv_rotate_h: 1.04733 ms
[CPU] sample::interpolate: 14.6022 ms
[CPU] sample::apply_phase_sampled: 13.1997 ms
[CPU] sample_tot: 32.0301 ms
[CPU] sample_profile_tot: 35.6911 ms
[CPU] reduce_chi2::diff_weighted: 2.4066 ms
[CPU] reduce_chi2::reduction: 0.781471 ms
[CPU] reduce_chi2_tot: 3.19652 ms
[CPU] chi2_profile::free_fint: 0.001008 ms
[CPU] chi2_profile_tot: 38.8959 ms
1024	1.000000e+06	float64	4	0	7.163635e-01	3.770334e-02	9.417392e-04	3.642604e-02
# |--> timings: [0.04199258099833969, 0.03823488500347594, 0.0389404929956072, 0.03672396999900229, 0.03642604400374694, 0.03825620900170179, 0.038717021998309065, 0.036469991006015334, 0.03839177099871449, 0.03807472599874018, 0.03682412800117163, 0.03698650900332723, 0.03642748099809978, 0.03827410600206349, 0.03896508600155357, 0.036511010002868716, 0.03847511099593248, 0.03770501800318016, 0.03698554100265028, 0.038974418996076565]

[CPU] chi2_profile::malloc_fint: 0.001416 ms
[CPU] create_image: 2.98268 ms
[CPU] sample::1st_shift: 0.264636 ms
[CPU] sample::FFT: 7.5116 ms
[CPU] sample::2nd_shift: 0.227568 ms
[CPU] uv_rotate_h: 1.26927 ms
[CPU] sample::interpolate: 10.4481 ms
[CPU] sample::apply_phase_sampled: 8.24135 ms
[CPU] sample_tot: 27.9895 ms
[CPU] sample_profile_tot: 30.9776 ms
[CPU] reduce_chi2::diff_weighted: 1.45986 ms
[CPU] reduce_chi2::reduction: 0.86564 ms
[CPU] reduce_chi2_tot: 2.33456 ms
[CPU] chi2_profile::free_fint: 0.000692999 ms
[CPU] chi2_profile_tot: 33.3229 ms

[CPU] chi2_profile::malloc_fint: 0.00114 ms
[CPU] create_image: 2.66451 ms
[CPU] sample::1st_shift: 0.238633 ms
[CPU] sample::FFT: 3.40015 ms
[CPU] sample::2nd_shift: 0.144743 ms
[CPU] uv_rotate_h: 1.23483 ms
[CPU] sample::interpolate: 10.1045 ms
[CPU] sample::apply_phase_sampled: 8.23277 ms
[CPU] sample_tot: 23.3852 ms
[CPU] sample_profile_tot: 26.0542 ms
[CPU] reduce_chi2::diff_weighted: 1.62072 ms
[CPU] reduce_chi2::reduction: 0.852377 ms
[CPU] reduce_chi2_tot: 2.48182 ms
[CPU] chi2_profile::free_fint: 0.001079 ms
[CPU] chi2_profile_tot: 28.5456 ms

[CPU] chi2_profile::malloc_fint: 0.001235 ms
[CPU] create_image: 2.71968 ms
[CPU] sample::1st_shift: 0.239354 ms
[CPU] sample::FFT: 3.41412 ms
[CPU] sample::2nd_shift: 0.144025 ms
[CPU] uv_rotate_h: 1.23921 ms
[CPU] sample::interpolate: 10.1142 ms
[CPU] sample::apply_phase_sampled: 8.23037 ms
[CPU] sample_tot: 23.4035 ms
[CPU] sample_profile_tot: 26.1281 ms
[CPU] reduce_chi2::diff_weighted: 1.61151 ms
[CPU] reduce_chi2::reduction: 0.858729 ms
[CPU] reduce_chi2_tot: 2.47876 ms
[CPU] chi2_profile::free_fint: 0.000845001 ms
[CPU] chi2_profile_tot: 28.616 ms

[CPU] chi2_profile::malloc_fint: 0.001152 ms
[CPU] create_image: 2.75609 ms
[CPU] sample::1st_shift: 0.24786 ms
[CPU] sample::FFT: 3.40077 ms
[CPU] sample::2nd_shift: 0.144474 ms
[CPU] uv_rotate_h: 1.23932 ms
[CPU] sample::interpolate: 10.1167 ms
[CPU] sample::apply_phase_sampled: 8.22546 ms
[CPU] sample_tot: 23.4031 ms
[CPU] sample_profile_tot: 26.1638 ms
[CPU] reduce_chi2::diff_weighted: 1.61196 ms
[CPU] reduce_chi2::reduction: 0.856655 ms
[CPU] reduce_chi2_tot: 2.4777 ms
[CPU] chi2_profile::free_fint: 0.000927997 ms
[CPU] chi2_profile_tot: 28.6503 ms

[CPU] chi2_profile::malloc_fint: 0.001336 ms
[CPU] create_image: 2.91486 ms
[CPU] sample::1st_shift: 0.24399 ms
[CPU] sample::FFT: 3.45248 ms
[CPU] sample::2nd_shift: 0.143425 ms
[CPU] uv_rotate_h: 1.22382 ms
[CPU] sample::interpolate: 10.0938 ms
[CPU] sample::apply_phase_sampled: 8.23421 ms
[CPU] sample_tot: 23.4135 ms
[CPU] sample_profile_tot: 26.3336 ms
[CPU] reduce_chi2::diff_weighted: 1.49589 ms
[CPU] reduce_chi2::reduction: 0.853721 ms
[CPU] reduce_chi2_tot: 2.35765 ms
[CPU] chi2_profile::free_fint: 0.000731001 ms
[CPU] chi2_profile_tot: 28.7003 ms

[CPU] chi2_profile::malloc_fint: 0.001181 ms
[CPU] create_image: 2.66556 ms
[CPU] sample::1st_shift: 0.24036 ms
[CPU] sample::FFT: 3.41015 ms
[CPU] sample::2nd_shift: 0.143657 ms
[CPU] uv_rotate_h: 1.23788 ms
[CPU] sample::interpolate: 10.1296 ms
[CPU] sample::apply_phase_sampled: 8.24411 ms
[CPU] sample_tot: 23.4349 ms
[CPU] sample_profile_tot: 26.1052 ms
[CPU] reduce_chi2::diff_weighted: 1.63036 ms
[CPU] reduce_chi2::reduction: 0.853491 ms
[CPU] reduce_chi2_tot: 2.49244 ms
[CPU] chi2_profile::free_fint: 0.000874999 ms
[CPU] chi2_profile_tot: 28.6068 ms

[CPU] chi2_profile::malloc_fint: 0.001212 ms
[CPU] create_image: 2.82276 ms
[CPU] sample::1st_shift: 0.240735 ms
[CPU] sample::FFT: 3.47096 ms
[CPU] sample::2nd_shift: 0.145901 ms
[CPU] uv_rotate_h: 1.23234 ms
[CPU] sample::interpolate: 10.0985 ms
[CPU] sample::apply_phase_sampled: 8.25879 ms
[CPU] sample_tot: 23.469 ms
[CPU] sample_profile_tot: 26.2966 ms
[CPU] reduce_chi2::diff_weighted: 1.60756 ms
[CPU] reduce_chi2::reduction: 0.85919 ms
[CPU] reduce_chi2_tot: 2.4749 ms
[CPU] chi2_profile::free_fint: 0.000747001 ms
[CPU] chi2_profile_tot: 28.7805 ms

[CPU] chi2_profile::malloc_fint: 0.001188 ms
[CPU] create_image: 2.77221 ms
[CPU] sample::1st_shift: 0.237446 ms
[CPU] sample::FFT: 3.39533 ms
[CPU] sample::2nd_shift: 0.14388 ms
[CPU] uv_rotate_h: 1.24014 ms
[CPU] sample::interpolate: 10.116 ms
[CPU] sample::apply_phase_sampled: 8.23653 ms
[CPU] sample_tot: 23.3905 ms
[CPU] sample_profile_tot: 26.1663 ms
[CPU] reduce_chi2::diff_weighted: 1.46431 ms
[CPU] reduce_chi2::reduction: 0.855257 ms
[CPU] reduce_chi2_tot: 2.32722 ms
[CPU] chi2_profile::free_fint: 0.001103 ms
[CPU] chi2_profile_tot: 28.5019 ms

[CPU] chi2_profile::malloc_fint: 0.001013 ms
[CPU] create_image: 2.665 ms
[CPU] sample::1st_shift: 0.238027 ms
[CPU] sample::FFT: 3.40628 ms
[CPU] sample::2nd_shift: 0.145025 ms
[CPU] uv_rotate_h: 1.22783 ms
[CPU] sample::interpolate: 10.1015 ms
[CPU] sample::apply_phase_sampled: 8.24226 ms
[CPU] sample_tot: 23.3809 ms
[CPU] sample_profile_tot: 26.0505 ms
[CPU] reduce_chi2::diff_weighted: 1.49013 ms
[CPU] reduce_chi2::reduction: 0.858572 ms
[CPU] reduce_chi2_tot: 2.3576 ms
[CPU] chi2_profile::free_fint: 0.000761996 ms
[CPU] chi2_profile_tot: 28.4162 ms

[CPU] chi2_profile::malloc_fint: 0.000968997 ms
[CPU] create_image: 2.66085 ms
[CPU] sample::1st_shift: 0.238636 ms
[CPU] sample::FFT: 3.40191 ms
[CPU] sample::2nd_shift: 0.144144 ms
[CPU] uv_rotate_h: 1.24116 ms
[CPU] sample::interpolate: 10.0776 ms
[CPU] sample::apply_phase_sampled: 8.27461 ms
[CPU] sample_tot: 23.3978 ms
[CPU] sample_profile_tot: 26.0623 ms
[CPU] reduce_chi2::diff_weighted: 1.56704 ms
[CPU] reduce_chi2::reduction: 0.852947 ms
[CPU] reduce_chi2_tot: 2.42794 ms
[CPU] chi2_profile::free_fint: 0.000567998 ms
[CPU] chi2_profile_tot: 28.4979 ms

[CPU] chi2_profile::malloc_fint: 0.001079 ms
[CPU] create_image: 2.72377 ms
[CPU] sample::1st_shift: 0.237497 ms
[CPU] sample::FFT: 3.39733 ms
[CPU] sample::2nd_shift: 0.143839 ms
[CPU] uv_rotate_h: 1.22766 ms
[CPU] sample::interpolate: 10.0874 ms
[CPU] sample::apply_phase_sampled: 8.24396 ms
[CPU] sample_tot: 23.3607 ms
[CPU] sample_profile_tot: 26.0886 ms
[CPU] reduce_chi2::diff_weighted: 1.51931 ms
[CPU] reduce_chi2::reduction: 0.852195 ms
[CPU] reduce_chi2_tot: 2.3802 ms
[CPU] chi2_profile::free_fint: 0.000854001 ms
[CPU] chi2_profile_tot: 28.4771 ms

[CPU] chi2_profile::malloc_fint: 0.001067 ms
[CPU] create_image: 2.72515 ms
[CPU] sample::1st_shift: 0.246372 ms
[CPU] sample::FFT: 3.4206 ms
[CPU] sample::2nd_shift: 0.145297 ms
[CPU] uv_rotate_h: 1.22958 ms
[CPU] sample::interpolate: 10.115 ms
[CPU] sample::apply_phase_sampled: 8.22505 ms
[CPU] sample_tot: 23.4116 ms
[CPU] sample_profile_tot: 26.1413 ms
[CPU] reduce_chi2::diff_weighted: 1.64241 ms
[CPU] reduce_chi2::reduction: 0.869141 ms
[CPU] reduce_chi2_tot: 2.52082 ms
[CPU] chi2_profile::free_fint: 0.000765001 ms
[CPU] chi2_profile_tot: 28.6702 ms

[CPU] chi2_profile::malloc_fint: 0.001337 ms
[CPU] create_image: 2.71054 ms
[CPU] sample::1st_shift: 0.239573 ms
[CPU] sample::FFT: 3.43422 ms
[CPU] sample::2nd_shift: 0.143935 ms
[CPU] uv_rotate_h: 1.23073 ms
[CPU] sample::interpolate: 10.086 ms
[CPU] sample::apply_phase_sampled: 8.24716 ms
[CPU] sample_tot: 23.4032 ms
[CPU] sample_profile_tot: 26.1186 ms
[CPU] reduce_chi2::diff_weighted: 1.46688 ms
[CPU] reduce_chi2::reduction: 0.857201 ms
[CPU] reduce_chi2_tot: 2.33249 ms
[CPU] chi2_profile::free_fint: 0.00117 ms
[CPU] chi2_profile_tot: 28.4602 ms

[CPU] chi2_profile::malloc_fint: 0.00122 ms
[CPU] create_image: 2.77519 ms
[CPU] sample::1st_shift: 0.239253 ms
[CPU] sample::FFT: 3.42061 ms
[CPU] sample::2nd_shift: 0.143957 ms
[CPU] uv_rotate_h: 1.242 ms
[CPU] sample::interpolate: 10.1189 ms
[CPU] sample::apply_phase_sampled: 8.23505 ms
[CPU] sample_tot: 23.4286 ms
[CPU] sample_profile_tot: 26.2076 ms
[CPU] reduce_chi2::diff_weighted: 1.6369 ms
[CPU] reduce_chi2::reduction: 0.859452 ms
[CPU] reduce_chi2_tot: 2.50547 ms
[CPU] chi2_profile::free_fint: 0.000831998 ms
[CPU] chi2_profile_tot: 28.7215 ms

[CPU] chi2_profile::malloc_fint: 0.001224 ms
[CPU] create_image: 2.82399 ms
[CPU] sample::1st_shift: 0.242723 ms
[CPU] sample::FFT: 3.43086 ms
[CPU] sample::2nd_shift: 0.147364 ms
[CPU] uv_rotate_h: 1.23649 ms
[CPU] sample::interpolate: 10.1116 ms
[CPU] sample::apply_phase_sampled: 8.24433 ms
[CPU] sample_tot: 23.4356 ms
[CPU] sample_profile_tot: 26.2646 ms
[CPU] reduce_chi2::diff_weighted: 1.48686 ms
[CPU] reduce_chi2::reduction: 0.854283 ms
[CPU] reduce_chi2_tot: 2.35018 ms
[CPU] chi2_profile::free_fint: 0.000783999 ms
[CPU] chi2_profile_tot: 28.6234 ms

[CPU] chi2_profile::malloc_fint: 0.00121599 ms
[CPU] create_image: 2.65999 ms
[CPU] sample::1st_shift: 0.23662 ms
[CPU] sample::FFT: 3.40906 ms
[CPU] sample::2nd_shift: 0.144155 ms
[CPU] uv_rotate_h: 1.24113 ms
[CPU] sample::interpolate: 10.1173 ms
[CPU] sample::apply_phase_sampled: 8.23675 ms
[CPU] sample_tot: 23.414 ms
[CPU] sample_profile_tot: 26.0788 ms
[CPU] reduce_chi2::diff_weighted: 1.52402 ms
[CPU] reduce_chi2::reduction: 0.870244 ms
[CPU] reduce_chi2_tot: 2.40368 ms
[CPU] chi2_profile::free_fint: 0.000805994 ms
[CPU] chi2_profile_tot: 28.4904 ms

[CPU] chi2_profile::malloc_fint: 0.001567 ms
[CPU] create_image: 2.66366 ms
[CPU] sample::1st_shift: 0.238284 ms
[CPU] sample::FFT: 3.40345 ms
[CPU] sample::2nd_shift: 0.144323 ms
[CPU] uv_rotate_h: 1.22978 ms
[CPU] sample::interpolate: 10.0943 ms
[CPU] sample::apply_phase_sampled: 8.24799 ms
[CPU] sample_tot: 23.3806 ms
[CPU] sample_profile_tot: 26.0494 ms
[CPU] reduce_chi2::diff_weighted: 1.53408 ms
[CPU] reduce_chi2::reduction: 0.850716 ms
[CPU] reduce_chi2_tot: 2.39364 ms
[CPU] chi2_profile::free_fint: 0.000861 ms
[CPU] chi2_profile_tot: 28.4514 ms

[CPU] chi2_profile::malloc_fint: 0.001153 ms
[CPU] create_image: 2.66893 ms
[CPU] sample::1st_shift: 0.237693 ms
[CPU] sample::FFT: 3.41189 ms
[CPU] sample::2nd_shift: 0.143768 ms
[CPU] uv_rotate_h: 1.23084 ms
[CPU] sample::interpolate: 10.1153 ms
[CPU] sample::apply_phase_sampled: 8.22426 ms
[CPU] sample_tot: 23.3934 ms
[CPU] sample_profile_tot: 26.0664 ms
[CPU] reduce_chi2::diff_weighted: 1.62519 ms
[CPU] reduce_chi2::reduction: 0.862584 ms
[CPU] reduce_chi2_tot: 2.49691 ms
[CPU] chi2_profile::free_fint: 0.000890002 ms
[CPU] chi2_profile_tot: 28.5723 ms

[CPU] chi2_profile::malloc_fint: 0.00130601 ms
[CPU] create_image: 2.71985 ms
[CPU] sample::1st_shift: 0.238275 ms
[CPU] sample::FFT: 3.40142 ms
[CPU] sample::2nd_shift: 0.144041 ms
[CPU] uv_rotate_h: 1.22231 ms
[CPU] sample::interpolate: 10.092 ms
[CPU] sample::apply_phase_sampled: 8.21982 ms
[CPU] sample_tot: 23.3385 ms
[CPU] sample_profile_tot: 26.0631 ms
[CPU] reduce_chi2::diff_weighted: 1.48796 ms
[CPU] reduce_chi2::reduction: 0.853647 ms
[CPU] reduce_chi2_tot: 2.35042 ms
[CPU] chi2_profile::free_fint: 0.000692999 ms
[CPU] chi2_profile_tot: 28.4226 ms

[CPU] chi2_profile::malloc_fint: 0.001163 ms
[CPU] create_image: 2.66149 ms
[CPU] sample::1st_shift: 0.237105 ms
[CPU] sample::FFT: 3.41242 ms
[CPU] sample::2nd_shift: 0.14582 ms
[CPU] uv_rotate_h: 1.23656 ms
[CPU] sample::interpolate: 10.1301 ms
[CPU] sample::apply_phase_sampled: 8.24592 ms
[CPU] sample_tot: 23.4426 ms
[CPU] sample_profile_tot: 26.1083 ms
[CPU] reduce_chi2::diff_weighted: 1.63935 ms
[CPU] reduce_chi2::reduction: 0.86017 ms
[CPU] reduce_chi2_tot: 2.50872 ms
[CPU] chi2_profile::free_fint: 0.000847998 ms
[CPU] chi2_profile_tot: 28.6255 ms
1024	1.000000e+06	float64	6	0	5.441988e-01	2.864204e-02	1.057715e-04	2.848233e-02
# |--> timings: [0.033379957007127814, 0.02862025699869264, 0.028689801001746673, 0.02872555100475438, 0.02877495199936675, 0.028685417004453484, 0.028852604002167936, 0.028566315995703917, 0.028482328998507, 0.02856249999604188, 0.02854435100016417, 0.02874128099938389, 0.028539642997202463, 0.02879458099778276, 0.028696863002551254, 0.028562291998241562, 0.028521512998850085, 0.028643801000725944, 0.028496503000496887, 0.02869825399830006]

[CPU] chi2_profile::malloc_fint: 0.001497 ms
[CPU] create_image: 4.80773 ms
[CPU] sample::1st_shift: 0.20385 ms
[CPU] sample::FFT: 4.9124 ms
[CPU] sample::2nd_shift: 0.111765 ms
[CPU] uv_rotate_h: 1.1131 ms
[CPU] sample::interpolate: 8.46224 ms
[CPU] sample::apply_phase_sampled: 6.7862 ms
[CPU] sample_tot: 21.6229 ms
[CPU] sample_profile_tot: 26.4386 ms
[CPU] reduce_chi2::diff_weighted: 1.41974 ms
[CPU] reduce_chi2::reduction: 0.643975 ms
[CPU] reduce_chi2_tot: 2.0733 ms
[CPU] chi2_profile::free_fint: 0.001011 ms
[CPU] chi2_profile_tot: 28.5238 ms

[CPU] chi2_profile::malloc_fint: 0.00126 ms
[CPU] create_image: 2.51055 ms
[CPU] sample::1st_shift: 0.19531 ms
[CPU] sample::FFT: 2.74955 ms
[CPU] sample::2nd_shift: 0.109316 ms
[CPU] uv_rotate_h: 1.11103 ms
[CPU] sample::interpolate: 7.55955 ms
[CPU] sample::apply_phase_sampled: 6.18595 ms
[CPU] sample_tot: 17.9342 ms
[CPU] sample_profile_tot: 20.4501 ms
[CPU] reduce_chi2::diff_weighted: 1.25586 ms
[CPU] reduce_chi2::reduction: 0.643915 ms
[CPU] reduce_chi2_tot: 1.9081 ms
[CPU] chi2_profile::free_fint: 0.000901993 ms
[CPU] chi2_profile_tot: 22.3675 ms

[CPU] chi2_profile::malloc_fint: 0.00160999 ms
[CPU] create_image: 2.0947 ms
[CPU] sample::1st_shift: 0.199339 ms
[CPU] sample::FFT: 2.7 ms
[CPU] sample::2nd_shift: 0.109496 ms
[CPU] uv_rotate_h: 1.11301 ms
[CPU] sample::interpolate: 7.56564 ms
[CPU] sample::apply_phase_sampled: 6.18234 ms
[CPU] sample_tot: 17.8919 ms
[CPU] sample_profile_tot: 19.991 ms
[CPU] reduce_chi2::diff_weighted: 1.26521 ms
[CPU] reduce_chi2::reduction: 0.648217 ms
[CPU] reduce_chi2_tot: 1.92159 ms
[CPU] chi2_profile::free_fint: 0.000854998 ms
[CPU] chi2_profile_tot: 21.922 ms

[CPU] chi2_profile::malloc_fint: 0.00132 ms
[CPU] create_image: 2.09818 ms
[CPU] sample::1st_shift: 0.194422 ms
[CPU] sample::FFT: 2.69476 ms
[CPU] sample::2nd_shift: 0.109539 ms
[CPU] uv_rotate_h: 1.10844 ms
[CPU] sample::interpolate: 7.56095 ms
[CPU] sample::apply_phase_sampled: 6.19222 ms
[CPU] sample_tot: 17.8812 ms
[CPU] sample_profile_tot: 19.9838 ms
[CPU] reduce_chi2::diff_weighted: 1.26276 ms
[CPU] reduce_chi2::reduction: 0.649554 ms
[CPU] reduce_chi2_tot: 1.9208 ms
[CPU] chi2_profile::free_fint: 0.000731001 ms
[CPU] chi2_profile_tot: 21.9127 ms

[CPU] chi2_profile::malloc_fint: 0.001522 ms
[CPU] create_image: 2.09508 ms
[CPU] sample::1st_shift: 0.195196 ms
[CPU] sample::FFT: 2.68807 ms
[CPU] sample::2nd_shift: 0.109445 ms
[CPU] uv_rotate_h: 1.11008 ms
[CPU] sample::interpolate: 7.55308 ms
[CPU] sample::apply_phase_sampled: 6.18456 ms
[CPU] sample_tot: 17.8618 ms
[CPU] sample_profile_tot: 19.961 ms
[CPU] reduce_chi2::diff_weighted: 1.29415 ms
[CPU] reduce_chi2::reduction: 0.643064 ms
[CPU] reduce_chi2_tot: 1.94466 ms
[CPU] chi2_profile::free_fint: 0.000753993 ms
[CPU] chi2_profile_tot: 21.9142 ms

[CPU] chi2_profile::malloc_fint: 0.00171 ms
[CPU] create_image: 2.0948 ms
[CPU] sample::1st_shift: 0.194741 ms
[CPU] sample::FFT: 2.68987 ms
[CPU] sample::2nd_shift: 0.110507 ms
[CPU] uv_rotate_h: 1.1123 ms
[CPU] sample::interpolate: 7.5629 ms
[CPU] sample::apply_phase_sampled: 6.17618 ms
[CPU] sample_tot: 17.8687 ms
[CPU] sample_profile_tot: 19.9673 ms
[CPU] reduce_chi2::diff_weighted: 1.27343 ms
[CPU] reduce_chi2::reduction: 0.643417 ms
[CPU] reduce_chi2_tot: 1.92573 ms
[CPU] chi2_profile::free_fint: 0.000722997 ms
[CPU] chi2_profile_tot: 21.9013 ms

[CPU] chi2_profile::malloc_fint: 0.001072 ms
[CPU] create_image: 2.09368 ms
[CPU] sample::1st_shift: 0.19636 ms
[CPU] sample::FFT: 2.7112 ms
[CPU] sample::2nd_shift: 0.110309 ms
[CPU] uv_rotate_h: 1.11207 ms
[CPU] sample::interpolate: 7.56404 ms
[CPU] sample::apply_phase_sampled: 6.20789 ms
[CPU] sample_tot: 17.9222 ms
[CPU] sample_profile_tot: 20.02 ms
[CPU] reduce_chi2::diff_weighted: 1.29259 ms
[CPU] reduce_chi2::reduction: 0.643514 ms
[CPU] reduce_chi2_tot: 1.94546 ms
[CPU] chi2_profile::free_fint: 0.000652995 ms
[CPU] chi2_profile_tot: 21.973 ms

[CPU] chi2_profile::malloc_fint: 0.001601 ms
[CPU] create_image: 2.12484 ms
[CPU] sample::1st_shift: 0.19928 ms
[CPU] sample::FFT: 2.69373 ms
[CPU] sample::2nd_shift: 0.10968 ms
[CPU] uv_rotate_h: 1.11575 ms
[CPU] sample::interpolate: 7.58265 ms
[CPU] sample::apply_phase_sampled: 6.17586 ms
[CPU] sample_tot: 17.9061 ms
[CPU] sample_profile_tot: 20.0357 ms
[CPU] reduce_chi2::diff_weighted: 1.26053 ms
[CPU] reduce_chi2::reduction: 0.650866 ms
[CPU] reduce_chi2_tot: 1.92038 ms
[CPU] chi2_profile::free_fint: 0.000961001 ms
[CPU] chi2_profile_tot: 21.9651 ms

[CPU] chi2_profile::malloc_fint: 0.001556 ms
[CPU] create_image: 2.0927 ms
[CPU] sample::1st_shift: 0.194812 ms
[CPU] sample::FFT: 2.69609 ms
[CPU] sample::2nd_shift: 0.10907 ms
[CPU] uv_rotate_h: 1.1074 ms
[CPU] sample::interpolate: 7.66195 ms
[CPU] sample::apply_phase_sampled: 6.18097 ms
[CPU] sample_tot: 17.9799 ms
[CPU] sample_profile_tot: 20.0789 ms
[CPU] reduce_chi2::diff_weighted: 1.32036 ms
[CPU] reduce_chi2::reduction: 0.653845 ms
[CPU] reduce_chi2_tot: 1.98545 ms
[CPU] chi2_profile::free_fint: 0.001074 ms
[CPU] chi2_profile_tot: 22.0736 ms

[CPU] chi2_profile::malloc_fint: 0.001254 ms
[CPU] create_image: 2.0926 ms
[CPU] sample::1st_shift: 0.194845 ms
[CPU] sample::FFT: 2.69558 ms
[CPU] sample::2nd_shift: 0.109066 ms
[CPU] uv_rotate_h: 1.10866 ms
[CPU] sample::interpolate: 7.57658 ms
[CPU] sample::apply_phase_sampled: 6.1613 ms
[CPU] sample_tot: 17.8747 ms
[CPU] sample_profile_tot: 19.9733 ms
[CPU] reduce_chi2::diff_weighted: 1.26846 ms
[CPU] reduce_chi2::reduction: 0.651028 ms
[CPU] reduce_chi2_tot: 1.9278 ms
[CPU] chi2_profile::free_fint: 0.000968997 ms
[CPU] chi2_profile_tot: 21.9092 ms

[CPU] chi2_profile::malloc_fint: 0.001593 ms
[CPU] create_image: 2.09243 ms
[CPU] sample::1st_shift: 0.19648 ms
[CPU] sample::FFT: 2.68741 ms
[CPU] sample::2nd_shift: 0.110415 ms
[CPU] uv_rotate_h: 1.10812 ms
[CPU] sample::interpolate: 7.56213 ms
[CPU] sample::apply_phase_sampled: 6.18109 ms
[CPU] sample_tot: 17.8669 ms
[CPU] sample_profile_tot: 19.9644 ms
[CPU] reduce_chi2::diff_weighted: 1.26615 ms
[CPU] reduce_chi2::reduction: 0.648598 ms
[CPU] reduce_chi2_tot: 1.92311 ms
[CPU] chi2_profile::free_fint: 0.000832995 ms
[CPU] chi2_profile_tot: 21.8962 ms

[CPU] chi2_profile::malloc_fint: 0.00177199 ms
[CPU] create_image: 2.09328 ms
[CPU] sample::1st_shift: 0.1971 ms
[CPU] sample::FFT: 2.69188 ms
[CPU] sample::2nd_shift: 0.109333 ms
[CPU] uv_rotate_h: 1.10537 ms
[CPU] sample::interpolate: 7.56583 ms
[CPU] sample::apply_phase_sampled: 6.18015 ms
[CPU] sample_tot: 17.8693 ms
[CPU] sample_profile_tot: 19.9668 ms
[CPU] reduce_chi2::diff_weighted: 1.32176 ms
[CPU] reduce_chi2::reduction: 0.647579 ms
[CPU] reduce_chi2_tot: 1.97799 ms
[CPU] chi2_profile::free_fint: 0.000822998 ms
[CPU] chi2_profile_tot: 21.9534 ms

[CPU] chi2_profile::malloc_fint: 0.001688 ms
[CPU] create_image: 2.09237 ms
[CPU] sample::1st_shift: 0.201995 ms
[CPU] sample::FFT: 2.69876 ms
[CPU] sample::2nd_shift: 0.109391 ms
[CPU] uv_rotate_h: 1.10899 ms
[CPU] sample::interpolate: 7.56854 ms
[CPU] sample::apply_phase_sampled: 6.18016 ms
[CPU] sample_tot: 17.8878 ms
[CPU] sample_profile_tot: 19.9844 ms
[CPU] reduce_chi2::diff_weighted: 1.25583 ms
[CPU] reduce_chi2::reduction: 0.649152 ms
[CPU] reduce_chi2_tot: 1.91398 ms
[CPU] chi2_profile::free_fint: 0.000754 ms
[CPU] chi2_profile_tot: 21.9069 ms

[CPU] chi2_profile::malloc_fint: 0.001671 ms
[CPU] create_image: 2.09293 ms
[CPU] sample::1st_shift: 0.195402 ms
[CPU] sample::FFT: 2.68138 ms
[CPU] sample::2nd_shift: 0.10916 ms
[CPU] uv_rotate_h: 1.11088 ms
[CPU] sample::interpolate: 7.55356 ms
[CPU] sample::apply_phase_sampled: 6.20065 ms
[CPU] sample_tot: 17.8724 ms
[CPU] sample_profile_tot: 19.9695 ms
[CPU] reduce_chi2::diff_weighted: 1.26388 ms
[CPU] reduce_chi2::reduction: 0.65378 ms
[CPU] reduce_chi2_tot: 1.92613 ms
[CPU] chi2_profile::free_fint: 0.001183 ms
[CPU] chi2_profile_tot: 21.9041 ms

[CPU] chi2_profile::malloc_fint: 0.001209 ms
[CPU] create_image: 2.09364 ms
[CPU] sample::1st_shift: 0.197805 ms
[CPU] sample::FFT: 2.69159 ms
[CPU] sample::2nd_shift: 0.109724 ms
[CPU] uv_rotate_h: 1.10825 ms
[CPU] sample::interpolate: 7.56546 ms
[CPU] sample::apply_phase_sampled: 6.18783 ms
[CPU] sample_tot: 17.882 ms
[CPU] sample_profile_tot: 19.9797 ms
[CPU] reduce_chi2::diff_weighted: 1.27003 ms
[CPU] reduce_chi2::reduction: 0.653294 ms
[CPU] reduce_chi2_tot: 1.93165 ms
[CPU] chi2_profile::free_fint: 0.000805994 ms
[CPU] chi2_profile_tot: 21.9197 ms

[CPU] chi2_profile::malloc_fint: 0.001355 ms
[CPU] create_image: 2.09313 ms
[CPU] sample::1st_shift: 0.196119 ms
[CPU] sample::FFT: 2.68718 ms
[CPU] sample::2nd_shift: 0.109335 ms
[CPU] uv_rotate_h: 1.11398 ms
[CPU] sample::interpolate: 7.79897 ms
[CPU] sample::apply_phase_sampled: 6.23035 ms
[CPU] sample_tot: 18.1594 ms
[CPU] sample_profile_tot: 20.2568 ms
[CPU] reduce_chi2::diff_weighted: 1.28074 ms
[CPU] reduce_chi2::reduction: 0.644762 ms
[CPU] reduce_chi2_tot: 1.93404 ms
[CPU] chi2_profile::free_fint: 0.000607004 ms
[CPU] chi2_profile_tot: 22.1989 ms

[CPU] chi2_profile::malloc_fint: 0.001602 ms
[CPU] create_image: 2.09882 ms
[CPU] sample::1st_shift: 0.198816 ms
[CPU] sample::FFT: 2.6941 ms
[CPU] sample::2nd_shift: 0.110735 ms
[CPU] uv_rotate_h: 1.11931 ms
[CPU] sample::interpolate: 7.60192 ms
[CPU] sample::apply_phase_sampled: 6.18581 ms
[CPU] sample_tot: 17.9397 ms
[CPU] sample_profile_tot: 20.0431 ms
[CPU] reduce_chi2::diff_weighted: 1.26742 ms
[CPU] reduce_chi2::reduction: 0.644145 ms
[CPU] reduce_chi2_tot: 1.92031 ms
[CPU] chi2_profile::free_fint: 0.000900996 ms
[CPU] chi2_profile_tot: 21.9724 ms

[CPU] chi2_profile::malloc_fint: 0.001421 ms
[CPU] create_image: 2.10503 ms
[CPU] sample::1st_shift: 0.197164 ms
[CPU] sample::FFT: 2.69045 ms
[CPU] sample::2nd_shift: 0.110786 ms
[CPU] uv_rotate_h: 1.10738 ms
[CPU] sample::interpolate: 7.56339 ms
[CPU] sample::apply_phase_sampled: 6.18217 ms
[CPU] sample_tot: 17.8725 ms
[CPU] sample_profile_tot: 19.9828 ms
[CPU] reduce_chi2::diff_weighted: 1.30003 ms
[CPU] reduce_chi2::reduction: 0.639534 ms
[CPU] reduce_chi2_tot: 1.94857 ms
[CPU] chi2_profile::free_fint: 0.000721004 ms
[CPU] chi2_profile_tot: 21.9402 ms

[CPU] chi2_profile::malloc_fint: 0.002059 ms
[CPU] create_image: 2.09705 ms
[CPU] sample::1st_shift: 0.197463 ms
[CPU] sample::FFT: 2.68497 ms
[CPU] sample::2nd_shift: 0.110586 ms
[CPU] uv_rotate_h: 1.11473 ms
[CPU] sample::interpolate: 7.56467 ms
[CPU] sample::apply_phase_sampled: 6.18959 ms
[CPU] sample_tot: 17.8831 ms
[CPU] sample_profile_tot: 19.9844 ms
[CPU] reduce_chi2::diff_weighted: 1.26395 ms
[CPU] reduce_chi2::reduction: 0.640139 ms
[CPU] reduce_chi2_tot: 1.91267 ms
[CPU] chi2_profile::free_fint: 0.000714004 ms
[CPU] chi2_profile_tot: 21.9063 ms

[CPU] chi2_profile::malloc_fint: 0.00161801 ms
[CPU] create_image: 2.09669 ms
[CPU] sample::1st_shift: 0.197161 ms
[CPU] sample::FFT: 2.68772 ms
[CPU] sample::2nd_shift: 0.110699 ms
[CPU] uv_rotate_h: 1.11593 ms
[CPU] sample::interpolate: 7.58999 ms
[CPU] sample::apply_phase_sampled: 6.16879 ms
[CPU] sample_tot: 17.8993 ms
[CPU] sample_profile_tot: 20.0008 ms
[CPU] reduce_chi2::diff_weighted: 1.27781 ms
[CPU] reduce_chi2::reduction: 0.642137 ms
[CPU] reduce_chi2_tot: 1.92913 ms
[CPU] chi2_profile::free_fint: 0.000738 ms
[CPU] chi2_profile_tot: 21.9382 ms
1024	1.000000e+06	float64	8	0	4.187942e-01	2.204180e-02	1.182228e-04	2.196600e-02
# |--> timings: [0.028584940002474468, 0.02244091000466142, 0.02199187000223901, 0.0219814869997208, 0.021980562996759545, 0.021967237997159828, 0.022044293000362813, 0.022036065005522687, 0.02214808599819662, 0.02198233499802882, 0.021965996005747, 0.022019653995812405, 0.02197059399622958, 0.021975376002956182, 0.02198630899511045, 0.02226660899759736, 0.022042783995857462, 0.022010935004800558, 0.021974010996927973, 0.022009109001373872]

[CPU] chi2_profile::malloc_fint: 0.001531 ms
[CPU] create_image: 4.28676 ms
[CPU] sample::1st_shift: 1.3942 ms
[CPU] sample::FFT: 6.65129 ms
[CPU] sample::2nd_shift: 0.092339 ms
[CPU] uv_rotate_h: 1.07165 ms
[CPU] sample::interpolate: 8.27564 ms
[CPU] sample::apply_phase_sampled: 5.462 ms
[CPU] sample_tot: 22.9945 ms
[CPU] sample_profile_tot: 27.2918 ms
[CPU] reduce_chi2::diff_weighted: 1.21235 ms
[CPU] reduce_chi2::reduction: 0.554899 ms
[CPU] reduce_chi2_tot: 1.78093 ms
[CPU] chi2_profile::free_fint: 0.000788998 ms
[CPU] chi2_profile_tot: 29.0847 ms

[CPU] chi2_profile::malloc_fint: 0.001301 ms
[CPU] create_image: 1.75787 ms
[CPU] sample::1st_shift: 0.166008 ms
[CPU] sample::FFT: 2.51079 ms
[CPU] sample::2nd_shift: 0.09216 ms
[CPU] uv_rotate_h: 1.04505 ms
[CPU] sample::interpolate: 6.07167 ms
[CPU] sample::apply_phase_sampled: 5.0269 ms
[CPU] sample_tot: 14.9409 ms
[CPU] sample_profile_tot: 16.7051 ms
[CPU] reduce_chi2::diff_weighted: 1.21213 ms
[CPU] reduce_chi2::reduction: 0.535425 ms
[CPU] reduce_chi2_tot: 1.76076 ms
[CPU] chi2_profile::free_fint: 0.00126 ms
[CPU] chi2_profile_tot: 18.4768 ms

[CPU] chi2_profile::malloc_fint: 0.001195 ms
[CPU] create_image: 1.76261 ms
[CPU] sample::1st_shift: 0.16642 ms
[CPU] sample::FFT: 2.49949 ms
[CPU] sample::2nd_shift: 0.091848 ms
[CPU] uv_rotate_h: 1.0416 ms
[CPU] sample::interpolate: 6.05897 ms
[CPU] sample::apply_phase_sampled: 4.98487 ms
[CPU] sample_tot: 14.8726 ms
[CPU] sample_profile_tot: 16.6407 ms
[CPU] reduce_chi2::diff_weighted: 1.2134 ms
[CPU] reduce_chi2::reduction: 0.544695 ms
[CPU] reduce_chi2_tot: 1.77074 ms
[CPU] chi2_profile::free_fint: 0.000790998 ms
[CPU] chi2_profile_tot: 18.4207 ms

[CPU] chi2_profile::malloc_fint: 0.001533 ms
[CPU] create_image: 1.75451 ms
[CPU] sample::1st_shift: 0.166377 ms
[CPU] sample::FFT: 2.48912 ms
[CPU] sample::2nd_shift: 0.093684 ms
[CPU] uv_rotate_h: 1.04149 ms
[CPU] sample::interpolate: 6.05134 ms
[CPU] sample::apply_phase_sampled: 4.96536 ms
[CPU] sample_tot: 14.8355 ms
[CPU] sample_profile_tot: 16.5955 ms
[CPU] reduce_chi2::diff_weighted: 1.22734 ms
[CPU] reduce_chi2::reduction: 0.535791 ms
[CPU] reduce_chi2_tot: 1.77674 ms
[CPU] chi2_profile::free_fint: 0.000795997 ms
[CPU] chi2_profile_tot: 18.3821 ms

[CPU] chi2_profile::malloc_fint: 0.00203 ms
[CPU] create_image: 1.76214 ms
[CPU] sample::1st_shift: 0.165679 ms
[CPU] sample::FFT: 2.49376 ms
[CPU] sample::2nd_shift: 0.092679 ms
[CPU] uv_rotate_h: 1.04339 ms
[CPU] sample::interpolate: 6.13975 ms
[CPU] sample::apply_phase_sampled: 4.96349 ms
[CPU] sample_tot: 14.9267 ms
[CPU] sample_profile_tot: 16.6941 ms
[CPU] reduce_chi2::diff_weighted: 1.29001 ms
[CPU] reduce_chi2::reduction: 0.534923 ms
[CPU] reduce_chi2_tot: 1.8383 ms
[CPU] chi2_profile::free_fint: 0.000824999 ms
[CPU] chi2_profile_tot: 18.5425 ms

[CPU] chi2_profile::malloc_fint: 0.001412 ms
[CPU] create_image: 1.76762 ms
[CPU] sample::1st_shift: 0.169095 ms
[CPU] sample::FFT: 2.50105 ms
[CPU] sample::2nd_shift: 0.091603 ms
[CPU] uv_rotate_h: 1.04544 ms
[CPU] sample::interpolate: 6.10808 ms
[CPU] sample::apply_phase_sampled: 4.96429 ms
[CPU] sample_tot: 14.9081 ms
[CPU] sample_profile_tot: 16.681 ms
[CPU] reduce_chi2::diff_weighted: 1.21098 ms
[CPU] reduce_chi2::reduction: 0.542972 ms
[CPU] reduce_chi2_tot: 1.76716 ms
[CPU] chi2_profile::free_fint: 0.000843997 ms
[CPU] chi2_profile_tot: 18.4578 ms

[CPU] chi2_profile::malloc_fint: 0.001599 ms
[CPU] create_image: 1.76034 ms
[CPU] sample::1st_shift: 0.168388 ms
[CPU] sample::FFT: 2.49513 ms
[CPU] sample::2nd_shift: 0.091938 ms
[CPU] uv_rotate_h: 1.04118 ms
[CPU] sample::interpolate: 6.05611 ms
[CPU] sample::apply_phase_sampled: 4.9655 ms
[CPU] sample_tot: 14.8466 ms
[CPU] sample_profile_tot: 16.6127 ms
[CPU] reduce_chi2::diff_weighted: 1.21192 ms
[CPU] reduce_chi2::reduction: 0.530251 ms
[CPU] reduce_chi2_tot: 1.75948 ms
[CPU] chi2_profile::free_fint: 0.000730004 ms
[CPU] chi2_profile_tot: 18.3817 ms

[CPU] chi2_profile::malloc_fint: 0.001567 ms
[CPU] create_image: 1.75955 ms
[CPU] sample::1st_shift: 0.177415 ms
[CPU] sample::FFT: 2.50163 ms
[CPU] sample::2nd_shift: 0.092349 ms
[CPU] uv_rotate_h: 1.04269 ms
[CPU] sample::interpolate: 6.05877 ms
[CPU] sample::apply_phase_sampled: 4.95716 ms
[CPU] sample_tot: 14.8579 ms
[CPU] sample_profile_tot: 16.6232 ms
[CPU] reduce_chi2::diff_weighted: 1.20838 ms
[CPU] reduce_chi2::reduction: 0.540868 ms
[CPU] reduce_chi2_tot: 1.76169 ms
[CPU] chi2_profile::free_fint: 0.000790998 ms
[CPU] chi2_profile_tot: 18.3944 ms

[CPU] chi2_profile::malloc_fint: 0.002125 ms
[CPU] create_image: 1.75647 ms
[CPU] sample::1st_shift: 0.167343 ms
[CPU] sample::FFT: 2.496 ms
[CPU] sample::2nd_shift: 0.092426 ms
[CPU] uv_rotate_h: 1.04438 ms
[CPU] sample::interpolate: 6.06239 ms
[CPU] sample::apply_phase_sampled: 4.96356 ms
[CPU] sample_tot: 14.8544 ms
[CPU] sample_profile_tot: 16.6171 ms
[CPU] reduce_chi2::diff_weighted: 1.21426 ms
[CPU] reduce_chi2::reduction: 0.535843 ms
[CPU] reduce_chi2_tot: 1.76254 ms
[CPU] chi2_profile::free_fint: 0.000797001 ms
[CPU] chi2_profile_tot: 18.3898 ms

[CPU] chi2_profile::malloc_fint: 0.001951 ms
[CPU] create_image: 1.75973 ms
[CPU] sample::1st_shift: 0.166511 ms
[CPU] sample::FFT: 2.50068 ms
[CPU] sample::2nd_shift: 0.092501 ms
[CPU] uv_rotate_h: 1.04356 ms
[CPU] sample::interpolate: 6.05596 ms
[CPU] sample::apply_phase_sampled: 4.97053 ms
[CPU] sample_tot: 14.8579 ms
[CPU] sample_profile_tot: 16.6232 ms
[CPU] reduce_chi2::diff_weighted: 1.21813 ms
[CPU] reduce_chi2::reduction: 0.545481 ms
[CPU] reduce_chi2_tot: 1.77647 ms
[CPU] chi2_profile::free_fint: 0.000790998 ms
[CPU] chi2_profile_tot: 18.41 ms

[CPU] chi2_profile::malloc_fint: 0.001518 ms
[CPU] create_image: 1.75731 ms
[CPU] sample::1st_shift: 0.168959 ms
[CPU] sample::FFT: 2.49816 ms
[CPU] sample::2nd_shift: 0.091809 ms
[CPU] uv_rotate_h: 1.04173 ms
[CPU] sample::interpolate: 6.05747 ms
[CPU] sample::apply_phase_sampled: 4.98115 ms
[CPU] sample_tot: 14.8681 ms
[CPU] sample_profile_tot: 16.6314 ms
[CPU] reduce_chi2::diff_weighted: 1.208 ms
[CPU] reduce_chi2::reduction: 0.543728 ms
[CPU] reduce_chi2_tot: 1.76463 ms
[CPU] chi2_profile::free_fint: 0.000956003 ms
[CPU] chi2_profile_tot: 18.4058 ms

[CPU] chi2_profile::malloc_fint: 0.001582 ms
[CPU] create_image: 1.75938 ms
[CPU] sample::1st_shift: 0.166095 ms
[CPU] sample::FFT: 2.49965 ms
[CPU] sample::2nd_shift: 0.092085 ms
[CPU] uv_rotate_h: 1.04046 ms
[CPU] sample::interpolate: 6.05052 ms
[CPU] sample::apply_phase_sampled: 4.96319 ms
[CPU] sample_tot: 14.8391 ms
[CPU] sample_profile_tot: 16.6041 ms
[CPU] reduce_chi2::diff_weighted: 1.21099 ms
[CPU] reduce_chi2::reduction: 0.535194 ms
[CPU] reduce_chi2_tot: 1.7622 ms
[CPU] chi2_profile::free_fint: 0.000943997 ms
[CPU] chi2_profile_tot: 18.3762 ms

[CPU] chi2_profile::malloc_fint: 0.002095 ms
[CPU] create_image: 1.75667 ms
[CPU] sample::1st_shift: 0.167212 ms
[CPU] sample::FFT: 2.49725 ms
[CPU] sample::2nd_shift: 0.092341 ms
[CPU] uv_rotate_h: 1.03909 ms
[CPU] sample::interpolate: 6.10834 ms
[CPU] sample::apply_phase_sampled: 4.96159 ms
[CPU] sample_tot: 14.8943 ms
[CPU] sample_profile_tot: 16.6569 ms
[CPU] reduce_chi2::diff_weighted: 1.21025 ms
[CPU] reduce_chi2::reduction: 0.535246 ms
[CPU] reduce_chi2_tot: 1.75855 ms
[CPU] chi2_profile::free_fint: 0.000765001 ms
[CPU] chi2_profile_tot: 18.4258 ms

[CPU] chi2_profile::malloc_fint: 0.001633 ms
[CPU] create_image: 1.76018 ms
[CPU] sample::1st_shift: 0.167227 ms
[CPU] sample::FFT: 2.51405 ms
[CPU] sample::2nd_shift: 0.092574 ms
[CPU] uv_rotate_h: 1.04223 ms
[CPU] sample::interpolate: 6.05291 ms
[CPU] sample::apply_phase_sampled: 4.96191 ms
[CPU] sample_tot: 14.8586 ms
[CPU] sample_profile_tot: 16.6242 ms
[CPU] reduce_chi2::diff_weighted: 1.21493 ms
[CPU] reduce_chi2::reduction: 0.54139 ms
[CPU] reduce_chi2_tot: 1.76917 ms
[CPU] chi2_profile::free_fint: 0.000701002 ms
[CPU] chi2_profile_tot: 18.4028 ms

[CPU] chi2_profile::malloc_fint: 0.001815 ms
[CPU] create_image: 1.75782 ms
[CPU] sample::1st_shift: 0.168601 ms
[CPU] sample::FFT: 2.51388 ms
[CPU] sample::2nd_shift: 0.09163 ms
[CPU] uv_rotate_h: 1.04304 ms
[CPU] sample::interpolate: 6.06039 ms
[CPU] sample::apply_phase_sampled: 4.96676 ms
[CPU] sample_tot: 14.8728 ms
[CPU] sample_profile_tot: 16.6362 ms
[CPU] reduce_chi2::diff_weighted: 1.20667 ms
[CPU] reduce_chi2::reduction: 0.538737 ms
[CPU] reduce_chi2_tot: 1.75811 ms
[CPU] chi2_profile::free_fint: 0.000837004 ms
[CPU] chi2_profile_tot: 18.4042 ms

[CPU] chi2_profile::malloc_fint: 0.001736 ms
[CPU] create_image: 1.75902 ms
[CPU] sample::1st_shift: 0.165476 ms
[CPU] sample::FFT: 2.50388 ms
[CPU] sample::2nd_shift: 0.092169 ms
[CPU] uv_rotate_h: 1.0453 ms
[CPU] sample::interpolate: 6.05888 ms
[CPU] sample::apply_phase_sampled: 4.95173 ms
[CPU] sample_tot: 14.8459 ms
[CPU] sample_profile_tot: 16.6107 ms
[CPU] reduce_chi2::diff_weighted: 1.21742 ms
[CPU] reduce_chi2::reduction: 0.539866 ms
[CPU] reduce_chi2_tot: 1.77002 ms
[CPU] chi2_profile::free_fint: 0.000740001 ms
[CPU] chi2_profile_tot: 18.3905 ms

[CPU] chi2_profile::malloc_fint: 0.001767 ms
[CPU] create_image: 1.75652 ms
[CPU] sample::1st_shift: 0.166967 ms
[CPU] sample::FFT: 2.49104 ms
[CPU] sample::2nd_shift: 0.092252 ms
[CPU] uv_rotate_h: 1.04666 ms
[CPU] sample::interpolate: 6.12106 ms
[CPU] sample::apply_phase_sampled: 4.96671 ms
[CPU] sample_tot: 14.9119 ms
[CPU] sample_profile_tot: 16.6741 ms
[CPU] reduce_chi2::diff_weighted: 1.23034 ms
[CPU] reduce_chi2::reduction: 0.532313 ms
[CPU] reduce_chi2_tot: 1.7755 ms
[CPU] chi2_profile::free_fint: 0.000693006 ms
[CPU] chi2_profile_tot: 18.4595 ms

[CPU] chi2_profile::malloc_fint: 0.001569 ms
[CPU] create_image: 1.76051 ms
[CPU] sample::1st_shift: 0.167411 ms
[CPU] sample::FFT: 2.50743 ms
[CPU] sample::2nd_shift: 0.093201 ms
[CPU] uv_rotate_h: 1.04556 ms
[CPU] sample::interpolate: 6.04773 ms
[CPU] sample::apply_phase_sampled: 4.95441 ms
[CPU] sample_tot: 14.8433 ms
[CPU] sample_profile_tot: 16.6098 ms
[CPU] reduce_chi2::diff_weighted: 1.27616 ms
[CPU] reduce_chi2::reduction: 0.557617 ms
[CPU] reduce_chi2_tot: 1.84655 ms
[CPU] chi2_profile::free_fint: 0.000713 ms
[CPU] chi2_profile_tot: 18.4658 ms

[CPU] chi2_profile::malloc_fint: 0.00165099 ms
[CPU] create_image: 1.75741 ms
[CPU] sample::1st_shift: 0.164906 ms
[CPU] sample::FFT: 2.49844 ms
[CPU] sample::2nd_shift: 0.092555 ms
[CPU] uv_rotate_h: 1.04159 ms
[CPU] sample::interpolate: 6.05954 ms
[CPU] sample::apply_phase_sampled: 4.958 ms
[CPU] sample_tot: 14.8435 ms
[CPU] sample_profile_tot: 16.6069 ms
[CPU] reduce_chi2::diff_weighted: 1.22183 ms
[CPU] reduce_chi2::reduction: 0.530565 ms
[CPU] reduce_chi2_tot: 1.76445 ms
[CPU] chi2_profile::free_fint: 0.000968997 ms
[CPU] chi2_profile_tot: 18.3812 ms

[CPU] chi2_profile::malloc_fint: 0.001655 ms
[CPU] create_image: 1.76459 ms
[CPU] sample::1st_shift: 0.165115 ms
[CPU] sample::FFT: 2.5031 ms
[CPU] sample::2nd_shift: 0.092973 ms
[CPU] uv_rotate_h: 1.04527 ms
[CPU] sample::interpolate: 6.06397 ms
[CPU] sample::apply_phase_sampled: 4.95202 ms
[CPU] sample_tot: 14.8505 ms
[CPU] sample_profile_tot: 16.6215 ms
[CPU] reduce_chi2::diff_weighted: 1.21891 ms
[CPU] reduce_chi2::reduction: 0.544783 ms
[CPU] reduce_chi2_tot: 1.77626 ms
[CPU] chi2_profile::free_fint: 0.000870998 ms
[CPU] chi2_profile_tot: 18.4078 ms
1024	1.000000e+06	float64	10	0	3.514611e-01	1.849795e-02	4.193983e-05	1.845361e-02
# |--> timings: [0.0291517229998135, 0.01856329300062498, 0.018500759004382417, 0.01845980300277006, 0.018619226997543592, 0.018532518995925784, 0.018458984995959327, 0.018479601996659767, 0.018465856999682728, 0.01848466200317489, 0.018482534993381705, 0.018453610005963128, 0.01850388899765676, 0.018480942002497613, 0.018489513000531588, 0.01846877400384983, 0.01853555599518586, 0.018541778001235798, 0.018456421996233985, 0.01848337699630065]

[CPU] chi2_profile::malloc_fint: 0.001561 ms
[CPU] create_image: 1.67142 ms
[CPU] sample::1st_shift: 0.16598 ms
[CPU] sample::FFT: 6.82321 ms
[CPU] sample::2nd_shift: 0.082779 ms
[CPU] uv_rotate_h: 1.07571 ms
[CPU] sample::interpolate: 7.40941 ms
[CPU] sample::apply_phase_sampled: 5.12056 ms
[CPU] sample_tot: 20.7189 ms
[CPU] sample_profile_tot: 22.3977 ms
[CPU] reduce_chi2::diff_weighted: 1.22703 ms
[CPU] reduce_chi2::reduction: 0.457236 ms
[CPU] reduce_chi2_tot: 1.69807 ms
[CPU] chi2_profile::free_fint: 0.001211 ms
[CPU] chi2_profile_tot: 24.1083 ms

[CPU] chi2_profile::malloc_fint: 0.001754 ms
[CPU] create_image: 1.54702 ms
[CPU] sample::1st_shift: 0.178637 ms
[CPU] sample::FFT: 2.30561 ms
[CPU] sample::2nd_shift: 0.080858 ms
[CPU] uv_rotate_h: 1.04885 ms
[CPU] sample::interpolate: 5.07794 ms
[CPU] sample::apply_phase_sampled: 4.15225 ms
[CPU] sample_tot: 12.8739 ms
[CPU] sample_profile_tot: 14.427 ms
[CPU] reduce_chi2::diff_weighted: 1.2473 ms
[CPU] reduce_chi2::reduction: 0.469913 ms
[CPU] reduce_chi2_tot: 1.73093 ms
[CPU] chi2_profile::free_fint: 0.000808999 ms
[CPU] chi2_profile_tot: 16.168 ms

[CPU] chi2_profile::malloc_fint: 0.001963 ms
[CPU] create_image: 1.5439 ms
[CPU] sample::1st_shift: 0.157105 ms
[CPU] sample::FFT: 2.3159 ms
[CPU] sample::2nd_shift: 0.079021 ms
[CPU] uv_rotate_h: 1.05211 ms
[CPU] sample::interpolate: 5.07412 ms
[CPU] sample::apply_phase_sampled: 4.14586 ms
[CPU] sample_tot: 12.8531 ms
[CPU] sample_profile_tot: 14.4028 ms
[CPU] reduce_chi2::diff_weighted: 1.22564 ms
[CPU] reduce_chi2::reduction: 0.475903 ms
[CPU] reduce_chi2_tot: 1.71459 ms
[CPU] chi2_profile::free_fint: 0.000790998 ms
[CPU] chi2_profile_tot: 16.1282 ms

[CPU] chi2_profile::malloc_fint: 0.001746 ms
[CPU] create_image: 1.54418 ms
[CPU] sample::1st_shift: 0.155401 ms
[CPU] sample::FFT: 2.30772 ms
[CPU] sample::2nd_shift: 0.079711 ms
[CPU] uv_rotate_h: 1.05881 ms
[CPU] sample::interpolate: 5.07392 ms
[CPU] sample::apply_phase_sampled: 4.14105 ms
[CPU] sample_tot: 12.8457 ms
[CPU] sample_profile_tot: 14.3958 ms
[CPU] reduce_chi2::diff_weighted: 1.23441 ms
[CPU] reduce_chi2::reduction: 0.457775 ms
[CPU] reduce_chi2_tot: 1.70493 ms
[CPU] chi2_profile::free_fint: 0.000752007 ms
[CPU] chi2_profile_tot: 16.1113 ms

[CPU] chi2_profile::malloc_fint: 0.00196901 ms
[CPU] create_image: 1.55102 ms
[CPU] sample::1st_shift: 0.156705 ms
[CPU] sample::FFT: 2.29262 ms
[CPU] sample::2nd_shift: 0.079557 ms
[CPU] uv_rotate_h: 1.04804 ms
[CPU] sample::interpolate: 5.07362 ms
[CPU] sample::apply_phase_sampled: 4.1494 ms
[CPU] sample_tot: 12.829 ms
[CPU] sample_profile_tot: 14.386 ms
[CPU] reduce_chi2::diff_weighted: 1.22402 ms
[CPU] reduce_chi2::reduction: 0.465446 ms
[CPU] reduce_chi2_tot: 1.70216 ms
[CPU] chi2_profile::free_fint: 0.000747001 ms
[CPU] chi2_profile_tot: 16.0984 ms

[CPU] chi2_profile::malloc_fint: 0.00160999 ms
[CPU] create_image: 1.54693 ms
[CPU] sample::1st_shift: 0.155267 ms
[CPU] sample::FFT: 2.29504 ms
[CPU] sample::2nd_shift: 0.078688 ms
[CPU] uv_rotate_h: 1.04793 ms
[CPU] sample::interpolate: 5.07506 ms
[CPU] sample::apply_phase_sampled: 4.15384 ms
[CPU] sample_tot: 12.8347 ms
[CPU] sample_profile_tot: 14.3876 ms
[CPU] reduce_chi2::diff_weighted: 1.22787 ms
[CPU] reduce_chi2::reduction: 0.46464 ms
[CPU] reduce_chi2_tot: 1.70551 ms
[CPU] chi2_profile::free_fint: 0.000854998 ms
[CPU] chi2_profile_tot: 16.1031 ms

[CPU] chi2_profile::malloc_fint: 0.001919 ms
[CPU] create_image: 1.54307 ms
[CPU] sample::1st_shift: 0.154902 ms
[CPU] sample::FFT: 2.30248 ms
[CPU] sample::2nd_shift: 0.087919 ms
[CPU] uv_rotate_h: 1.05458 ms
[CPU] sample::interpolate: 5.08026 ms
[CPU] sample::apply_phase_sampled: 4.14615 ms
[CPU] sample_tot: 12.8548 ms
[CPU] sample_profile_tot: 14.4032 ms
[CPU] reduce_chi2::diff_weighted: 1.22215 ms
[CPU] reduce_chi2::reduction: 0.45133 ms
[CPU] reduce_chi2_tot: 1.68286 ms
[CPU] chi2_profile::free_fint: 0.000727996 ms
[CPU] chi2_profile_tot: 16.0965 ms

[CPU] chi2_profile::malloc_fint: 0.001305 ms
[CPU] create_image: 1.54325 ms
[CPU] sample::1st_shift: 0.155783 ms
[CPU] sample::FFT: 2.3126 ms
[CPU] sample::2nd_shift: 0.079957 ms
[CPU] uv_rotate_h: 1.05448 ms
[CPU] sample::interpolate: 5.11703 ms
[CPU] sample::apply_phase_sampled: 4.14307 ms
[CPU] sample_tot: 12.8915 ms
[CPU] sample_profile_tot: 14.4403 ms
[CPU] reduce_chi2::diff_weighted: 1.22337 ms
[CPU] reduce_chi2::reduction: 0.460001 ms
[CPU] reduce_chi2_tot: 1.69226 ms
[CPU] chi2_profile::free_fint: 0.000667002 ms
[CPU] chi2_profile_tot: 16.142 ms

[CPU] chi2_profile::malloc_fint: 0.001309 ms
[CPU] create_image: 1.54322 ms
[CPU] sample::1st_shift: 0.163027 ms
[CPU] sample::FFT: 2.30964 ms
[CPU] sample::2nd_shift: 0.07906 ms
[CPU] uv_rotate_h: 1.0518 ms
[CPU] sample::interpolate: 5.08014 ms
[CPU] sample::apply_phase_sampled: 4.135 ms
[CPU] sample_tot: 12.8481 ms
[CPU] sample_profile_tot: 14.3969 ms
[CPU] reduce_chi2::diff_weighted: 1.22483 ms
[CPU] reduce_chi2::reduction: 0.445051 ms
[CPU] reduce_chi2_tot: 1.67897 ms
[CPU] chi2_profile::free_fint: 0.000580003 ms
[CPU] chi2_profile_tot: 16.0852 ms

[CPU] chi2_profile::malloc_fint: 0.00117499 ms
[CPU] create_image: 1.5485 ms
[CPU] sample::1st_shift: 0.155315 ms
[CPU] sample::FFT: 2.2909 ms
[CPU] sample::2nd_shift: 0.079273 ms
[CPU] uv_rotate_h: 1.09394 ms
[CPU] sample::interpolate: 5.07914 ms
[CPU] sample::apply_phase_sampled: 4.15132 ms
[CPU] sample_tot: 12.8784 ms
[CPU] sample_profile_tot: 14.4328 ms
[CPU] reduce_chi2::diff_weighted: 1.23605 ms
[CPU] reduce_chi2::reduction: 0.452753 ms
[CPU] reduce_chi2_tot: 1.69803 ms
[CPU] chi2_profile::free_fint: 0.000503998 ms
[CPU] chi2_profile_tot: 16.1395 ms

[CPU] chi2_profile::malloc_fint: 0.00130499 ms
[CPU] create_image: 1.55013 ms
[CPU] sample::1st_shift: 0.154947 ms
[CPU] sample::FFT: 2.29218 ms
[CPU] sample::2nd_shift: 0.078825 ms
[CPU] uv_rotate_h: 1.04962 ms
[CPU] sample::interpolate: 5.07731 ms
[CPU] sample::apply_phase_sampled: 4.14449 ms
[CPU] sample_tot: 12.8259 ms
[CPU] sample_profile_tot: 14.382 ms
[CPU] reduce_chi2::diff_weighted: 1.22518 ms
[CPU] reduce_chi2::reduction: 0.445403 ms
[CPU] reduce_chi2_tot: 1.67984 ms
[CPU] chi2_profile::free_fint: 0.000619999 ms
[CPU] chi2_profile_tot: 16.0711 ms

[CPU] chi2_profile::malloc_fint: 0.0013 ms
[CPU] create_image: 1.54427 ms
[CPU] sample::1st_shift: 0.154168 ms
[CPU] sample::FFT: 2.3066 ms
[CPU] sample::2nd_shift: 0.080479 ms
[CPU] uv_rotate_h: 1.05285 ms
[CPU] sample::interpolate: 5.0768 ms
[CPU] sample::apply_phase_sampled: 4.13854 ms
[CPU] sample_tot: 12.8389 ms
[CPU] sample_profile_tot: 14.3888 ms
[CPU] reduce_chi2::diff_weighted: 1.22423 ms
[CPU] reduce_chi2::reduction: 0.455254 ms
[CPU] reduce_chi2_tot: 1.68867 ms
[CPU] chi2_profile::free_fint: 0.001066 ms
[CPU] chi2_profile_tot: 16.0874 ms

[CPU] chi2_profile::malloc_fint: 0.00125101 ms
[CPU] create_image: 1.54286 ms
[CPU] sample::1st_shift: 0.155543 ms
[CPU] sample::FFT: 2.30514 ms
[CPU] sample::2nd_shift: 0.079406 ms
[CPU] uv_rotate_h: 1.05018 ms
[CPU] sample::interpolate: 5.06338 ms
[CPU] sample::apply_phase_sampled: 4.14571 ms
[CPU] sample_tot: 12.8273 ms
[CPU] sample_profile_tot: 14.3759 ms
[CPU] reduce_chi2::diff_weighted: 1.22134 ms
[CPU] reduce_chi2::reduction: 0.456622 ms
[CPU] reduce_chi2_tot: 1.68697 ms
[CPU] chi2_profile::free_fint: 0.000574 ms
[CPU] chi2_profile_tot: 16.072 ms

[CPU] chi2_profile::malloc_fint: 0.001353 ms
[CPU] create_image: 1.54981 ms
[CPU] sample::1st_shift: 0.160258 ms
[CPU] sample::FFT: 2.30326 ms
[CPU] sample::2nd_shift: 0.079521 ms
[CPU] uv_rotate_h: 1.0492 ms
[CPU] sample::interpolate: 5.06311 ms
[CPU] sample::apply_phase_sampled: 4.13561 ms
[CPU] sample_tot: 12.8202 ms
[CPU] sample_profile_tot: 14.3756 ms
[CPU] reduce_chi2::diff_weighted: 1.23414 ms
[CPU] reduce_chi2::reduction: 0.450756 ms
[CPU] reduce_chi2_tot: 1.69398 ms
[CPU] chi2_profile::free_fint: 0.000565 ms
[CPU] chi2_profile_tot: 16.0785 ms

[CPU] chi2_profile::malloc_fint: 0.001072 ms
[CPU] create_image: 1.54675 ms
[CPU] sample::1st_shift: 0.157513 ms
[CPU] sample::FFT: 2.28768 ms
[CPU] sample::2nd_shift: 0.079044 ms
[CPU] uv_rotate_h: 1.05031 ms
[CPU] sample::interpolate: 5.07921 ms
[CPU] sample::apply_phase_sampled: 4.14752 ms
[CPU] sample_tot: 12.8293 ms
[CPU] sample_profile_tot: 14.3814 ms
[CPU] reduce_chi2::diff_weighted: 1.22945 ms
[CPU] reduce_chi2::reduction: 0.453472 ms
[CPU] reduce_chi2_tot: 1.69296 ms
[CPU] chi2_profile::free_fint: 0.000701999 ms
[CPU] chi2_profile_tot: 16.0839 ms

[CPU] chi2_profile::malloc_fint: 0.00153 ms
[CPU] create_image: 1.54449 ms
[CPU] sample::1st_shift: 0.15541 ms
[CPU] sample::FFT: 2.29736 ms
[CPU] sample::2nd_shift: 0.079035 ms
[CPU] uv_rotate_h: 1.0493 ms
[CPU] sample::interpolate: 5.1202 ms
[CPU] sample::apply_phase_sampled: 4.14515 ms
[CPU] sample_tot: 12.8742 ms
[CPU] sample_profile_tot: 14.4243 ms
[CPU] reduce_chi2::diff_weighted: 1.22508 ms
[CPU] reduce_chi2::reduction: 0.448235 ms
[CPU] reduce_chi2_tot: 1.68209 ms
[CPU] chi2_profile::free_fint: 0.000535001 ms
[CPU] chi2_profile_tot: 16.1156 ms

[CPU] chi2_profile::malloc_fint: 0.00127 ms
[CPU] create_image: 1.54396 ms
[CPU] sample::1st_shift: 0.153739 ms
[CPU] sample::FFT: 2.2988 ms
[CPU] sample::2nd_shift: 0.079536 ms
[CPU] uv_rotate_h: 1.04841 ms
[CPU] sample::interpolate: 5.07793 ms
[CPU] sample::apply_phase_sampled: 4.13161 ms
[CPU] sample_tot: 12.8185 ms
[CPU] sample_profile_tot: 14.3722 ms
[CPU] reduce_chi2::diff_weighted: 1.22118 ms
[CPU] reduce_chi2::reduction: 0.449859 ms
[CPU] reduce_chi2_tot: 1.67994 ms
[CPU] chi2_profile::free_fint: 0.000636996 ms
[CPU] chi2_profile_tot: 16.0618 ms

[CPU] chi2_profile::malloc_fint: 0.001218 ms
[CPU] create_image: 1.54343 ms
[CPU] sample::1st_shift: 0.155125 ms
[CPU] sample::FFT: 2.29676 ms
[CPU] sample::2nd_shift: 0.079256 ms
[CPU] uv_rotate_h: 1.04963 ms
[CPU] sample::interpolate: 5.07102 ms
[CPU] sample::apply_phase_sampled: 4.1456 ms
[CPU] sample_tot: 12.8261 ms
[CPU] sample_profile_tot: 14.3754 ms
[CPU] reduce_chi2::diff_weighted: 1.24263 ms
[CPU] reduce_chi2::reduction: 0.458362 ms
[CPU] reduce_chi2_tot: 1.70999 ms
[CPU] chi2_profile::free_fint: 0.000579996 ms
[CPU] chi2_profile_tot: 16.0943 ms

[CPU] chi2_profile::malloc_fint: 0.001334 ms
[CPU] create_image: 1.54275 ms
[CPU] sample::1st_shift: 0.156546 ms
[CPU] sample::FFT: 2.30377 ms
[CPU] sample::2nd_shift: 0.079708 ms
[CPU] uv_rotate_h: 1.04918 ms
[CPU] sample::interpolate: 5.08289 ms
[CPU] sample::apply_phase_sampled: 4.14851 ms
[CPU] sample_tot: 12.8489 ms
[CPU] sample_profile_tot: 14.3972 ms
[CPU] reduce_chi2::diff_weighted: 1.22243 ms
[CPU] reduce_chi2::reduction: 0.451523 ms
[CPU] reduce_chi2_tot: 1.68337 ms
[CPU] chi2_profile::free_fint: 0.000556 ms
[CPU] chi2_profile_tot: 16.0903 ms

[CPU] chi2_profile::malloc_fint: 0.001494 ms
[CPU] create_image: 1.54116 ms
[CPU] sample::1st_shift: 0.156541 ms
[CPU] sample::FFT: 2.31153 ms
[CPU] sample::2nd_shift: 0.079415 ms
[CPU] uv_rotate_h: 1.04992 ms
[CPU] sample::interpolate: 5.07772 ms
[CPU] sample::apply_phase_sampled: 4.1884 ms
[CPU] sample_tot: 12.8922 ms
[CPU] sample_profile_tot: 14.4385 ms
[CPU] reduce_chi2::diff_weighted: 1.22553 ms
[CPU] reduce_chi2::reduction: 0.449919 ms
[CPU] reduce_chi2_tot: 1.68443 ms
[CPU] chi2_profile::free_fint: 0.000554995 ms
[CPU] chi2_profile_tot: 16.1322 ms
1024	1.000000e+06	float64	12	0	3.074514e-01	1.618165e-02	2.906314e-05	1.613834e-02
# |--> timings: [0.024170962002244778, 0.016257172006589826, 0.01620795300550526, 0.016187843997613527, 0.01617673799773911, 0.01618151100410614, 0.016175620003195945, 0.01621928299573483, 0.016168674002983607, 0.01621549599803984, 0.016147055001056287, 0.016163232998223975, 0.016148360002262052, 0.01615716200467432, 0.016161029998329468, 0.016197497003304306, 0.016138341001351364, 0.016171675000805408, 0.01616788299725158, 0.016208839995670132]

[GPU] chi2_profile::malloc_fint: 0.201376 ms
[GPU] chi2_profile::copy_observations: 4.47587 ms
[GPU] create_image_d::malloc_image: 0.221312 ms
[GPU] create_image_d::memset: 0.330272 ms
[GPU] create_image_d::malloc_ints: 0.193728 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.15606 ms
[GPU] create_image_d::central_pixel: 0.006944 ms
[GPU] create_image_d::free_ints: 0.094208 ms
[GPU] create_image: 2.06541 ms
[GPU] sample::copy_uv_H->D: 3.2407 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 1.15712 ms
[GPU] sample::FFT: 212.84 ms
[GPU] sample::2nd_shift: 0.74752 ms
[GPU] sample::interpolate: 1.51917 ms
[GPU] sample::apply_phase_sampled: 0.570912 ms
[GPU] sample_tot: 220.634 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.248992 ms
[GPU] reduce_chi2_tot: 0.633856 ms
[GPU] chi2_profile::free_all: 0.354528 ms
[GPU] chi2_profile_tot_gputimer: 228.464 ms
[CPU] chi2_profile_tot: 231.655 ms

[GPU] chi2_profile::malloc_fint: 0.20368 ms
[GPU] chi2_profile::copy_observations: 4.45843 ms
[GPU] create_image_d::malloc_image: 0.199808 ms
[GPU] create_image_d::memset: 0.319488 ms
[GPU] create_image_d::malloc_ints: 0.178336 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14912 ms
[GPU] create_image_d::central_pixel: 0.006752 ms
[GPU] create_image_d::free_ints: 0.090112 ms
[GPU] create_image: 1.99965 ms
[GPU] sample::copy_uv_H->D: 3.18205 ms
[GPU] sample::uv_rotate: 0.215936 ms
[GPU] sample::1st_shift: 1.16224 ms
[GPU] sample::FFT: 4.19635 ms
[GPU] sample::2nd_shift: 0.746496 ms
[GPU] sample::interpolate: 1.51715 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 11.9039 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.236768 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_profile::free_all: 0.347616 ms
[GPU] chi2_profile_tot_gputimer: 19.6007 ms
[CPU] chi2_profile_tot: 19.6141 ms

[GPU] chi2_profile::malloc_fint: 0.200128 ms
[GPU] chi2_profile::copy_observations: 4.43805 ms
[GPU] create_image_d::malloc_image: 0.198656 ms
[GPU] create_image_d::memset: 0.318336 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.14662 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083168 ms
[GPU] create_image: 1.98778 ms
[GPU] sample::copy_uv_H->D: 3.18598 ms
[GPU] sample::uv_rotate: 0.215808 ms
[GPU] sample::1st_shift: 1.16531 ms
[GPU] sample::FFT: 4.18995 ms
[GPU] sample::2nd_shift: 0.735232 ms
[GPU] sample::interpolate: 1.52166 ms
[GPU] sample::apply_phase_sampled: 0.569984 ms
[GPU] sample_tot: 11.9011 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.238336 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_profile::free_all: 0.348 ms
[GPU] chi2_profile_tot_gputimer: 19.562 ms
[CPU] chi2_profile_tot: 19.5752 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.4513 ms
[GPU] create_image_d::malloc_image: 0.19968 ms
[GPU] create_image_d::memset: 0.318208 ms
[GPU] create_image_d::malloc_ints: 0.182272 ms
[GPU] create_image_d::copy_ints_H->D: 0.007136 ms
[GPU] create_image_d::sweep: 1.14662 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 1.99261 ms
[GPU] sample::copy_uv_H->D: 3.1728 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 1.18374 ms
[GPU] sample::FFT: 4.19645 ms
[GPU] sample::2nd_shift: 0.738272 ms
[GPU] sample::interpolate: 1.51616 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 11.9112 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23552 ms
[GPU] reduce_chi2_tot: 0.61952 ms
[GPU] chi2_profile::free_all: 0.354368 ms
[GPU] chi2_profile_tot_gputimer: 19.5924 ms
[CPU] chi2_profile_tot: 19.6059 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.43773 ms
[GPU] create_image_d::malloc_image: 0.201824 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14797 ms
[GPU] create_image_d::central_pixel: 0.006016 ms
[GPU] create_image_d::free_ints: 0.084192 ms
[GPU] create_image: 1.99296 ms
[GPU] sample::copy_uv_H->D: 3.17907 ms
[GPU] sample::uv_rotate: 0.215936 ms
[GPU] sample::1st_shift: 1.17859 ms
[GPU] sample::FFT: 4.19178 ms
[GPU] sample::2nd_shift: 0.7424 ms
[GPU] sample::interpolate: 1.52035 ms
[GPU] sample::apply_phase_sampled: 0.570112 ms
[GPU] sample_tot: 11.9131 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.23904 ms
[GPU] reduce_chi2_tot: 0.622976 ms
[GPU] chi2_profile::free_all: 0.351808 ms
[GPU] chi2_profile_tot_gputimer: 19.5812 ms
[CPU] chi2_profile_tot: 19.5949 ms

[GPU] chi2_profile::malloc_fint: 0.199264 ms
[GPU] chi2_profile::copy_observations: 4.43904 ms
[GPU] create_image_d::malloc_image: 0.202752 ms
[GPU] create_image_d::memset: 0.32336 ms
[GPU] create_image_d::malloc_ints: 0.180064 ms
[GPU] create_image_d::copy_ints_H->D: 0.007968 ms
[GPU] create_image_d::sweep: 1.1479 ms
[GPU] create_image_d::central_pixel: 0.006912 ms
[GPU] create_image_d::free_ints: 0.08432 ms
[GPU] create_image: 2.00192 ms
[GPU] sample::copy_uv_H->D: 3.18019 ms
[GPU] sample::uv_rotate: 0.214688 ms
[GPU] sample::1st_shift: 1.16326 ms
[GPU] sample::FFT: 4.18445 ms
[GPU] sample::2nd_shift: 0.738304 ms
[GPU] sample::interpolate: 1.52045 ms
[GPU] sample::apply_phase_sampled: 0.570176 ms
[GPU] sample_tot: 11.8837 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23696 ms
[GPU] reduce_chi2_tot: 0.622016 ms
[GPU] chi2_profile::free_all: 0.348352 ms
[GPU] chi2_profile_tot_gputimer: 19.5585 ms
[CPU] chi2_profile_tot: 19.5714 ms

[GPU] chi2_profile::malloc_fint: 0.200384 ms
[GPU] chi2_profile::copy_observations: 4.44314 ms
[GPU] create_image_d::malloc_image: 0.19968 ms
[GPU] create_image_d::memset: 0.318272 ms
[GPU] create_image_d::malloc_ints: 0.185248 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14688 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083136 ms
[GPU] create_image: 1.99475 ms
[GPU] sample::copy_uv_H->D: 3.17901 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 1.16304 ms
[GPU] sample::FFT: 4.1887 ms
[GPU] sample::2nd_shift: 0.750272 ms
[GPU] sample::interpolate: 1.52474 ms
[GPU] sample::apply_phase_sampled: 0.569344 ms
[GPU] sample_tot: 11.9061 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238112 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 0.350112 ms
[GPU] chi2_profile_tot_gputimer: 19.5839 ms
[CPU] chi2_profile_tot: 19.597 ms

[GPU] chi2_profile::malloc_fint: 0.198784 ms
[GPU] chi2_profile::copy_observations: 4.43402 ms
[GPU] create_image_d::malloc_image: 0.20064 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.179168 ms
[GPU] create_image_d::copy_ints_H->D: 0.006624 ms
[GPU] create_image_d::sweep: 1.14893 ms
[GPU] create_image_d::central_pixel: 0.00704 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 1.99472 ms
[GPU] sample::copy_uv_H->D: 3.18218 ms
[GPU] sample::uv_rotate: 0.214016 ms
[GPU] sample::1st_shift: 1.17555 ms
[GPU] sample::FFT: 4.19072 ms
[GPU] sample::2nd_shift: 0.753664 ms
[GPU] sample::interpolate: 1.51962 ms
[GPU] sample::apply_phase_sampled: 0.569984 ms
[GPU] sample_tot: 11.9233 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237568 ms
[GPU] reduce_chi2_tot: 0.622336 ms
[GPU] chi2_profile::free_all: 0.351744 ms
[GPU] chi2_profile_tot_gputimer: 19.5922 ms
[CPU] chi2_profile_tot: 19.6058 ms

[GPU] chi2_profile::malloc_fint: 0.198976 ms
[GPU] chi2_profile::copy_observations: 4.44118 ms
[GPU] create_image_d::malloc_image: 0.211744 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.180096 ms
[GPU] create_image_d::copy_ints_H->D: 0.007968 ms
[GPU] create_image_d::sweep: 1.14608 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 2.00211 ms
[GPU] sample::copy_uv_H->D: 3.18765 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 1.16086 ms
[GPU] sample::FFT: 4.19526 ms
[GPU] sample::2nd_shift: 0.723968 ms
[GPU] sample::interpolate: 1.52547 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 11.8916 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.348864 ms
[GPU] chi2_profile_tot_gputimer: 19.5714 ms
[CPU] chi2_profile_tot: 19.5843 ms

[GPU] chi2_profile::malloc_fint: 0.203584 ms
[GPU] chi2_profile::copy_observations: 4.43654 ms
[GPU] create_image_d::malloc_image: 0.199552 ms
[GPU] create_image_d::memset: 0.31824 ms
[GPU] create_image_d::malloc_ints: 0.181248 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.14794 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.083872 ms
[GPU] create_image: 1.99491 ms
[GPU] sample::copy_uv_H->D: 3.17402 ms
[GPU] sample::uv_rotate: 0.215008 ms
[GPU] sample::1st_shift: 1.14995 ms
[GPU] sample::FFT: 4.1936 ms
[GPU] sample::2nd_shift: 0.7432 ms
[GPU] sample::interpolate: 1.51939 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.8793 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238848 ms
[GPU] reduce_chi2_tot: 0.623296 ms
[GPU] chi2_profile::free_all: 0.350208 ms
[GPU] chi2_profile_tot_gputimer: 19.5503 ms
[CPU] chi2_profile_tot: 19.5633 ms

[GPU] chi2_profile::malloc_fint: 0.200512 ms
[GPU] chi2_profile::copy_observations: 4.44019 ms
[GPU] create_image_d::malloc_image: 0.200704 ms
[GPU] create_image_d::memset: 0.318176 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 1.14784 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 1.99277 ms
[GPU] sample::copy_uv_H->D: 3.18157 ms
[GPU] sample::uv_rotate: 0.21584 ms
[GPU] sample::1st_shift: 1.168 ms
[GPU] sample::FFT: 4.19459 ms
[GPU] sample::2nd_shift: 0.746496 ms
[GPU] sample::interpolate: 1.52256 ms
[GPU] sample::apply_phase_sampled: 0.571232 ms
[GPU] sample_tot: 11.9244 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.354464 ms
[GPU] chi2_profile_tot_gputimer: 19.6014 ms
[CPU] chi2_profile_tot: 19.6143 ms

[GPU] chi2_profile::malloc_fint: 0.19952 ms
[GPU] chi2_profile::copy_observations: 4.43731 ms
[GPU] create_image_d::malloc_image: 0.202528 ms
[GPU] create_image_d::memset: 0.3184 ms
[GPU] create_image_d::malloc_ints: 0.179424 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14678 ms
[GPU] create_image_d::central_pixel: 0.006688 ms
[GPU] create_image_d::free_ints: 0.084768 ms
[GPU] create_image: 1.99459 ms
[GPU] sample::copy_uv_H->D: 3.18205 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 1.1713 ms
[GPU] sample::FFT: 4.19037 ms
[GPU] sample::2nd_shift: 0.738304 ms
[GPU] sample::interpolate: 1.51757 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.8999 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.238496 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_profile::free_all: 0.355808 ms
[GPU] chi2_profile_tot_gputimer: 19.5738 ms
[CPU] chi2_profile_tot: 19.5865 ms

[GPU] chi2_profile::malloc_fint: 0.203712 ms
[GPU] chi2_profile::copy_observations: 4.43898 ms
[GPU] create_image_d::malloc_image: 0.19968 ms
[GPU] create_image_d::memset: 0.318432 ms
[GPU] create_image_d::malloc_ints: 0.1792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007488 ms
[GPU] create_image_d::sweep: 1.14765 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.0848 ms
[GPU] create_image: 1.99306 ms
[GPU] sample::copy_uv_H->D: 3.17894 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 1.16019 ms
[GPU] sample::FFT: 4.19446 ms
[GPU] sample::2nd_shift: 0.7424 ms
[GPU] sample::interpolate: 1.51738 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 11.8946 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24016 ms
[GPU] reduce_chi2_tot: 0.6256 ms
[GPU] chi2_profile::free_all: 0.350208 ms
[GPU] chi2_profile_tot_gputimer: 19.5688 ms
[CPU] chi2_profile_tot: 19.5821 ms

[GPU] chi2_profile::malloc_fint: 0.198656 ms
[GPU] chi2_profile::copy_observations: 4.43904 ms
[GPU] create_image_d::malloc_image: 0.199584 ms
[GPU] create_image_d::memset: 0.31744 ms
[GPU] create_image_d::malloc_ints: 0.178496 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.1471 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084256 ms
[GPU] create_image: 1.9912 ms
[GPU] sample::copy_uv_H->D: 3.1761 ms
[GPU] sample::uv_rotate: 0.215744 ms
[GPU] sample::1st_shift: 1.15302 ms
[GPU] sample::FFT: 4.19408 ms
[GPU] sample::2nd_shift: 0.741376 ms
[GPU] sample::interpolate: 1.52269 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.8968 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.238752 ms
[GPU] reduce_chi2_tot: 0.624064 ms
[GPU] chi2_profile::free_all: 0.359104 ms
[GPU] chi2_profile_tot_gputimer: 19.5719 ms
[CPU] chi2_profile_tot: 19.5851 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.43562 ms
[GPU] create_image_d::malloc_image: 0.203392 ms
[GPU] create_image_d::memset: 0.318176 ms
[GPU] create_image_d::malloc_ints: 0.179104 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.14774 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084032 ms
[GPU] create_image: 1.99376 ms
[GPU] sample::copy_uv_H->D: 3.1936 ms
[GPU] sample::uv_rotate: 0.216832 ms
[GPU] sample::1st_shift: 1.16323 ms
[GPU] sample::FFT: 4.19002 ms
[GPU] sample::2nd_shift: 0.746496 ms
[GPU] sample::interpolate: 1.5215 ms
[GPU] sample::apply_phase_sampled: 0.571008 ms
[GPU] sample_tot: 11.9168 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23696 ms
[GPU] reduce_chi2_tot: 0.623264 ms
[GPU] chi2_profile::free_all: 0.351232 ms
[GPU] chi2_profile_tot_gputimer: 19.5845 ms
[CPU] chi2_profile_tot: 19.5973 ms

[GPU] chi2_profile::malloc_fint: 0.20528 ms
[GPU] chi2_profile::copy_observations: 4.43526 ms
[GPU] create_image_d::malloc_image: 0.199136 ms
[GPU] create_image_d::memset: 0.31744 ms
[GPU] create_image_d::malloc_ints: 0.1792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007264 ms
[GPU] create_image_d::sweep: 1.14688 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 1.98861 ms
[GPU] sample::copy_uv_H->D: 3.17181 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 1.16502 ms
[GPU] sample::FFT: 4.188 ms
[GPU] sample::2nd_shift: 0.735232 ms
[GPU] sample::interpolate: 1.51962 ms
[GPU] sample::apply_phase_sampled: 0.571328 ms
[GPU] sample_tot: 11.883 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238368 ms
[GPU] reduce_chi2_tot: 0.622912 ms
[GPU] chi2_profile::free_all: 0.350208 ms
[GPU] chi2_profile_tot_gputimer: 19.5485 ms
[CPU] chi2_profile_tot: 19.5617 ms

[GPU] chi2_profile::malloc_fint: 0.198944 ms
[GPU] chi2_profile::copy_observations: 4.44605 ms
[GPU] create_image_d::malloc_image: 0.200352 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.178336 ms
[GPU] create_image_d::copy_ints_H->D: 0.007072 ms
[GPU] create_image_d::sweep: 1.14787 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08192 ms
[GPU] create_image: 1.98733 ms
[GPU] sample::copy_uv_H->D: 3.1817 ms
[GPU] sample::uv_rotate: 0.214016 ms
[GPU] sample::1st_shift: 1.16634 ms
[GPU] sample::FFT: 4.22707 ms
[GPU] sample::2nd_shift: 0.735232 ms
[GPU] sample::interpolate: 1.52166 ms
[GPU] sample::apply_phase_sampled: 0.574176 ms
[GPU] sample_tot: 11.9399 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237952 ms
[GPU] reduce_chi2_tot: 0.621536 ms
[GPU] chi2_profile::free_all: 0.355328 ms
[GPU] chi2_profile_tot_gputimer: 19.612 ms
[CPU] chi2_profile_tot: 19.6256 ms

[GPU] chi2_profile::malloc_fint: 0.19984 ms
[GPU] chi2_profile::copy_observations: 4.43568 ms
[GPU] create_image_d::malloc_image: 0.203616 ms
[GPU] create_image_d::memset: 0.318016 ms
[GPU] create_image_d::malloc_ints: 0.1792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007424 ms
[GPU] create_image_d::sweep: 1.14589 ms
[GPU] create_image_d::central_pixel: 0.006656 ms
[GPU] create_image_d::free_ints: 0.0832 ms
[GPU] create_image: 1.9937 ms
[GPU] sample::copy_uv_H->D: 3.18506 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 1.17658 ms
[GPU] sample::FFT: 4.19245 ms
[GPU] sample::2nd_shift: 0.734144 ms
[GPU] sample::interpolate: 1.51859 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 11.9129 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.622304 ms
[GPU] chi2_profile::free_all: 0.350624 ms
[GPU] chi2_profile_tot_gputimer: 19.5789 ms
[CPU] chi2_profile_tot: 19.5919 ms

[GPU] chi2_profile::malloc_fint: 0.20304 ms
[GPU] chi2_profile::copy_observations: 4.43786 ms
[GPU] create_image_d::malloc_image: 0.199264 ms
[GPU] create_image_d::memset: 0.318112 ms
[GPU] create_image_d::malloc_ints: 0.181536 ms
[GPU] create_image_d::copy_ints_H->D: 0.007744 ms
[GPU] create_image_d::sweep: 1.14688 ms
[GPU] create_image_d::central_pixel: 0.006944 ms
[GPU] create_image_d::free_ints: 0.083488 ms
[GPU] create_image: 1.99219 ms
[GPU] sample::copy_uv_H->D: 3.17859 ms
[GPU] sample::uv_rotate: 0.215616 ms
[GPU] sample::1st_shift: 1.15811 ms
[GPU] sample::FFT: 4.18973 ms
[GPU] sample::2nd_shift: 0.740192 ms
[GPU] sample::interpolate: 1.52048 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 11.8979 ms
[GPU] reduce_chi2::diff_weighted: 0.36816 ms
[GPU] reduce_chi2::reduction: 0.242912 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_profile::free_all: 0.351232 ms
[GPU] chi2_profile_tot_gputimer: 19.5727 ms
[CPU] chi2_profile_tot: 19.5857 ms

[GPU] chi2_profile::malloc_fint: 0.200672 ms
[GPU] chi2_profile::copy_observations: 4.4392 ms
[GPU] create_image_d::malloc_image: 0.198752 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.184256 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.14688 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.0832 ms
[GPU] create_image: 1.99373 ms
[GPU] sample::copy_uv_H->D: 3.18874 ms
[GPU] sample::uv_rotate: 0.215584 ms
[GPU] sample::1st_shift: 1.16941 ms
[GPU] sample::FFT: 4.19123 ms
[GPU] sample::2nd_shift: 0.753664 ms
[GPU] sample::interpolate: 1.51859 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 11.9354 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239296 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.354304 ms
[GPU] chi2_profile_tot_gputimer: 19.608 ms
[CPU] chi2_profile_tot: 19.6212 ms
2048	1.000000e+06	float64	0	8	3.736680e-01	1.966674e-02	1.767671e-05	1.963566e-02
# |--> timings: [0.23174386200116714, 0.019691134002641775, 0.0196491859969683, 0.019678973003465217, 0.019666735002829228, 0.01964820000284817, 0.019669651999720372, 0.019679070996062364, 0.019657734999782406, 0.019639464997453615, 0.019687620995682664, 0.019659779005451128, 0.01965289000509074, 0.019661305006593466, 0.01967044400225859, 0.01963566399354022, 0.0196988789975876, 0.019668285000079777, 0.019658559998788405, 0.01969443900452461]

[GPU] chi2_profile::malloc_fint: 0.2104 ms
[GPU] chi2_profile::copy_observations: 4.43859 ms
[GPU] create_image_d::malloc_image: 0.198784 ms
[GPU] create_image_d::memset: 0.319008 ms
[GPU] create_image_d::malloc_ints: 0.179744 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16435 ms
[GPU] create_image_d::central_pixel: 0.006816 ms
[GPU] create_image_d::free_ints: 0.084448 ms
[GPU] create_image: 2.00976 ms
[GPU] sample::copy_uv_H->D: 3.19568 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 1.06384 ms
[GPU] sample::FFT: 4.19254 ms
[GPU] sample::2nd_shift: 0.922624 ms
[GPU] sample::interpolate: 1.51347 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 11.9921 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.240352 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.351584 ms
[GPU] chi2_profile_tot_gputimer: 19.6909 ms
[CPU] chi2_profile_tot: 19.7064 ms

[GPU] chi2_profile::malloc_fint: 0.204896 ms
[GPU] chi2_profile::copy_observations: 4.43485 ms
[GPU] create_image_d::malloc_image: 0.199584 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.1792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007136 ms
[GPU] create_image_d::sweep: 1.16634 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 2.0087 ms
[GPU] sample::copy_uv_H->D: 3.17571 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 1.07213 ms
[GPU] sample::FFT: 4.19027 ms
[GPU] sample::2nd_shift: 0.907264 ms
[GPU] sample::interpolate: 1.50733 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 11.9577 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23872 ms
[GPU] reduce_chi2_tot: 0.624544 ms
[GPU] chi2_profile::free_all: 0.350368 ms
[GPU] chi2_profile_tot_gputimer: 19.6443 ms
[CPU] chi2_profile_tot: 19.6572 ms

[GPU] chi2_profile::malloc_fint: 0.19984 ms
[GPU] chi2_profile::copy_observations: 4.46243 ms
[GPU] create_image_d::malloc_image: 0.199456 ms
[GPU] create_image_d::memset: 0.319072 ms
[GPU] create_image_d::malloc_ints: 0.177344 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.16442 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084096 ms
[GPU] create_image: 2.00992 ms
[GPU] sample::copy_uv_H->D: 3.1848 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 1.05648 ms
[GPU] sample::FFT: 4.19446 ms
[GPU] sample::2nd_shift: 0.91136 ms
[GPU] sample::interpolate: 1.5113 ms
[GPU] sample::apply_phase_sampled: 0.571328 ms
[GPU] sample_tot: 11.9603 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238688 ms
[GPU] reduce_chi2_tot: 0.623328 ms
[GPU] chi2_profile::free_all: 0.3608 ms
[GPU] chi2_profile_tot_gputimer: 19.6801 ms
[CPU] chi2_profile_tot: 19.693 ms

[GPU] chi2_profile::malloc_fint: 0.199488 ms
[GPU] chi2_profile::copy_observations: 4.4343 ms
[GPU] create_image_d::malloc_image: 0.199648 ms
[GPU] create_image_d::memset: 0.319008 ms
[GPU] create_image_d::malloc_ints: 0.177152 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16531 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084288 ms
[GPU] create_image: 2.00666 ms
[GPU] sample::copy_uv_H->D: 3.18646 ms
[GPU] sample::uv_rotate: 0.21664 ms
[GPU] sample::1st_shift: 1.04653 ms
[GPU] sample::FFT: 4.19526 ms
[GPU] sample::2nd_shift: 0.932384 ms
[GPU] sample::interpolate: 1.51142 ms
[GPU] sample::apply_phase_sampled: 0.572096 ms
[GPU] sample_tot: 11.9778 ms
[GPU] reduce_chi2::diff_weighted: 0.367168 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_profile::free_all: 0.353632 ms
[GPU] chi2_profile_tot_gputimer: 19.657 ms
[CPU] chi2_profile_tot: 19.6701 ms

[GPU] chi2_profile::malloc_fint: 0.198592 ms
[GPU] chi2_profile::copy_observations: 4.44397 ms
[GPU] create_image_d::malloc_image: 0.204416 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.178304 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.16509 ms
[GPU] create_image_d::central_pixel: 0.005984 ms
[GPU] create_image_d::free_ints: 0.083776 ms
[GPU] create_image: 2.01098 ms
[GPU] sample::copy_uv_H->D: 3.18157 ms
[GPU] sample::uv_rotate: 0.214688 ms
[GPU] sample::1st_shift: 1.0752 ms
[GPU] sample::FFT: 4.19027 ms
[GPU] sample::2nd_shift: 0.907264 ms
[GPU] sample::interpolate: 1.5112 ms
[GPU] sample::apply_phase_sampled: 0.572032 ms
[GPU] sample_tot: 11.9726 ms
[GPU] reduce_chi2::diff_weighted: 0.366432 ms
[GPU] reduce_chi2::reduction: 0.23712 ms
[GPU] reduce_chi2_tot: 0.621088 ms
[GPU] chi2_profile::free_all: 0.349984 ms
[GPU] chi2_profile_tot_gputimer: 19.6598 ms
[CPU] chi2_profile_tot: 19.6727 ms

[GPU] chi2_profile::malloc_fint: 0.203488 ms
[GPU] chi2_profile::copy_observations: 4.4336 ms
[GPU] create_image_d::malloc_image: 0.19968 ms
[GPU] create_image_d::memset: 0.318368 ms
[GPU] create_image_d::malloc_ints: 0.178944 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16538 ms
[GPU] create_image_d::central_pixel: 0.00688 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 2.00704 ms
[GPU] sample::copy_uv_H->D: 3.18326 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 1.06291 ms
[GPU] sample::FFT: 4.19034 ms
[GPU] sample::2nd_shift: 0.902144 ms
[GPU] sample::interpolate: 1.50614 ms
[GPU] sample::apply_phase_sampled: 0.571936 ms
[GPU] sample_tot: 11.9588 ms
[GPU] reduce_chi2::diff_weighted: 0.367104 ms
[GPU] reduce_chi2::reduction: 0.24096 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.351936 ms
[GPU] chi2_profile_tot_gputimer: 19.6413 ms
[CPU] chi2_profile_tot: 19.6542 ms

[GPU] chi2_profile::malloc_fint: 0.199712 ms
[GPU] chi2_profile::copy_observations: 4.44346 ms
[GPU] create_image_d::malloc_image: 0.199584 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.183392 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.1633 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 2.01117 ms
[GPU] sample::copy_uv_H->D: 3.19456 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 1.05574 ms
[GPU] sample::FFT: 4.1984 ms
[GPU] sample::2nd_shift: 0.91104 ms
[GPU] sample::interpolate: 1.51094 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.9849 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.23712 ms
[GPU] reduce_chi2_tot: 0.62112 ms
[GPU] chi2_profile::free_all: 0.35552 ms
[GPU] chi2_profile_tot_gputimer: 19.6787 ms
[CPU] chi2_profile_tot: 19.6918 ms

[GPU] chi2_profile::malloc_fint: 0.19936 ms
[GPU] chi2_profile::copy_observations: 4.43542 ms
[GPU] create_image_d::malloc_image: 0.19952 ms
[GPU] create_image_d::memset: 0.31808 ms
[GPU] create_image_d::malloc_ints: 0.177632 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.1665 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.082272 ms
[GPU] create_image: 2.00765 ms
[GPU] sample::copy_uv_H->D: 3.17997 ms
[GPU] sample::uv_rotate: 0.216 ms
[GPU] sample::1st_shift: 1.05261 ms
[GPU] sample::FFT: 4.19414 ms
[GPU] sample::2nd_shift: 0.914432 ms
[GPU] sample::interpolate: 1.5104 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.9716 ms
[GPU] reduce_chi2::diff_weighted: 0.367104 ms
[GPU] reduce_chi2::reduction: 0.238784 ms
[GPU] reduce_chi2_tot: 0.621728 ms
[GPU] chi2_profile::free_all: 0.356128 ms
[GPU] chi2_profile_tot_gputimer: 19.6546 ms
[CPU] chi2_profile_tot: 19.6676 ms

[GPU] chi2_profile::malloc_fint: 0.198976 ms
[GPU] chi2_profile::copy_observations: 4.43725 ms
[GPU] create_image_d::malloc_image: 0.201728 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.178368 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.16365 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.081792 ms
[GPU] create_image: 2.00602 ms
[GPU] sample::copy_uv_H->D: 3.19078 ms
[GPU] sample::uv_rotate: 0.214848 ms
[GPU] sample::1st_shift: 1.05984 ms
[GPU] sample::FFT: 4.18531 ms
[GPU] sample::2nd_shift: 0.915456 ms
[GPU] sample::interpolate: 1.5079 ms
[GPU] sample::apply_phase_sampled: 0.575168 ms
[GPU] sample_tot: 11.9595 ms
[GPU] reduce_chi2::diff_weighted: 0.365568 ms
[GPU] reduce_chi2::reduction: 0.24208 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.379904 ms
[GPU] chi2_profile_tot_gputimer: 19.6693 ms
[CPU] chi2_profile_tot: 19.6834 ms

[GPU] chi2_profile::malloc_fint: 0.203776 ms
[GPU] chi2_profile::copy_observations: 4.43402 ms
[GPU] create_image_d::malloc_image: 0.19968 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.179392 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 1.16534 ms
[GPU] create_image_d::central_pixel: 0.006848 ms
[GPU] create_image_d::free_ints: 0.082496 ms
[GPU] create_image: 2.00733 ms
[GPU] sample::copy_uv_H->D: 3.17773 ms
[GPU] sample::uv_rotate: 0.21584 ms
[GPU] sample::1st_shift: 1.0689 ms
[GPU] sample::FFT: 4.19267 ms
[GPU] sample::2nd_shift: 0.917504 ms
[GPU] sample::interpolate: 1.51347 ms
[GPU] sample::apply_phase_sampled: 0.572128 ms
[GPU] sample_tot: 11.9716 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.240096 ms
[GPU] reduce_chi2_tot: 0.625312 ms
[GPU] chi2_profile::free_all: 0.365536 ms
[GPU] chi2_profile_tot_gputimer: 19.67 ms
[CPU] chi2_profile_tot: 19.683 ms

[GPU] chi2_profile::malloc_fint: 0.200064 ms
[GPU] chi2_profile::copy_observations: 4.44723 ms
[GPU] create_image_d::malloc_image: 0.199456 ms
[GPU] create_image_d::memset: 0.318208 ms
[GPU] create_image_d::malloc_ints: 0.181376 ms
[GPU] create_image_d::copy_ints_H->D: 0.007104 ms
[GPU] create_image_d::sweep: 1.16611 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083392 ms
[GPU] create_image: 2.01098 ms
[GPU] sample::copy_uv_H->D: 3.18086 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 1.0496 ms
[GPU] sample::FFT: 4.19398 ms
[GPU] sample::2nd_shift: 0.90208 ms
[GPU] sample::interpolate: 1.51101 ms
[GPU] sample::apply_phase_sampled: 0.572096 ms
[GPU] sample_tot: 11.9377 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.241728 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.367616 ms
[GPU] chi2_profile_tot_gputimer: 19.6526 ms
[CPU] chi2_profile_tot: 19.6657 ms

[GPU] chi2_profile::malloc_fint: 0.20128 ms
[GPU] chi2_profile::copy_observations: 4.43834 ms
[GPU] create_image_d::malloc_image: 0.19984 ms
[GPU] create_image_d::memset: 0.318048 ms
[GPU] create_image_d::malloc_ints: 0.17872 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16429 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083904 ms
[GPU] create_image: 2.00704 ms
[GPU] sample::copy_uv_H->D: 3.18717 ms
[GPU] sample::uv_rotate: 0.215808 ms
[GPU] sample::1st_shift: 1.05536 ms
[GPU] sample::FFT: 4.19328 ms
[GPU] sample::2nd_shift: 0.91136 ms
[GPU] sample::interpolate: 1.50931 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 11.965 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238208 ms
[GPU] reduce_chi2_tot: 0.6224 ms
[GPU] chi2_profile::free_all: 0.377152 ms
[GPU] chi2_profile_tot_gputimer: 19.674 ms
[CPU] chi2_profile_tot: 19.6863 ms

[GPU] chi2_profile::malloc_fint: 0.202112 ms
[GPU] chi2_profile::copy_observations: 4.4425 ms
[GPU] create_image_d::malloc_image: 0.201152 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.177792 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.16448 ms
[GPU] create_image_d::central_pixel: 0.006816 ms
[GPU] create_image_d::free_ints: 0.082592 ms
[GPU] create_image: 2.00534 ms
[GPU] sample::copy_uv_H->D: 3.19978 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 1.05354 ms
[GPU] sample::FFT: 4.19328 ms
[GPU] sample::2nd_shift: 0.92352 ms
[GPU] sample::interpolate: 1.51216 ms
[GPU] sample::apply_phase_sampled: 0.571008 ms
[GPU] sample_tot: 11.9839 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238784 ms
[GPU] reduce_chi2_tot: 0.623328 ms
[GPU] chi2_profile::free_all: 0.357344 ms
[GPU] chi2_profile_tot_gputimer: 19.6772 ms
[CPU] chi2_profile_tot: 19.69 ms

[GPU] chi2_profile::malloc_fint: 0.203872 ms
[GPU] chi2_profile::copy_observations: 4.43802 ms
[GPU] create_image_d::malloc_image: 0.198432 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.179488 ms
[GPU] create_image_d::copy_ints_H->D: 0.00784 ms
[GPU] create_image_d::sweep: 1.1665 ms
[GPU] create_image_d::central_pixel: 0.00688 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 2.0087 ms
[GPU] sample::copy_uv_H->D: 3.18282 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 1.05779 ms
[GPU] sample::FFT: 4.18688 ms
[GPU] sample::2nd_shift: 0.91408 ms
[GPU] sample::interpolate: 1.5113 ms
[GPU] sample::apply_phase_sampled: 0.571008 ms
[GPU] sample_tot: 11.9532 ms
[GPU] reduce_chi2::diff_weighted: 0.365568 ms
[GPU] reduce_chi2::reduction: 0.239008 ms
[GPU] reduce_chi2_tot: 0.622432 ms
[GPU] chi2_profile::free_all: 0.352256 ms
[GPU] chi2_profile_tot_gputimer: 19.6411 ms
[CPU] chi2_profile_tot: 19.6539 ms

[GPU] chi2_profile::malloc_fint: 0.212992 ms
[GPU] chi2_profile::copy_observations: 4.44934 ms
[GPU] create_image_d::malloc_image: 0.19952 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.178144 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16326 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 2.0039 ms
[GPU] sample::copy_uv_H->D: 3.18029 ms
[GPU] sample::uv_rotate: 0.215904 ms
[GPU] sample::1st_shift: 1.07082 ms
[GPU] sample::FFT: 4.18931 ms
[GPU] sample::2nd_shift: 0.924672 ms
[GPU] sample::interpolate: 1.51245 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.9795 ms
[GPU] reduce_chi2::diff_weighted: 0.367168 ms
[GPU] reduce_chi2::reduction: 0.239648 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.351232 ms
[GPU] chi2_profile_tot_gputimer: 19.6813 ms
[CPU] chi2_profile_tot: 19.6943 ms

[GPU] chi2_profile::malloc_fint: 0.200384 ms
[GPU] chi2_profile::copy_observations: 4.45072 ms
[GPU] create_image_d::malloc_image: 0.198656 ms
[GPU] create_image_d::memset: 0.318432 ms
[GPU] create_image_d::malloc_ints: 0.178208 ms
[GPU] create_image_d::copy_ints_H->D: 0.009312 ms
[GPU] create_image_d::sweep: 1.16451 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 2.008 ms
[GPU] sample::copy_uv_H->D: 3.18157 ms
[GPU] sample::uv_rotate: 0.215904 ms
[GPU] sample::1st_shift: 1.05677 ms
[GPU] sample::FFT: 4.19434 ms
[GPU] sample::2nd_shift: 0.898752 ms
[GPU] sample::interpolate: 1.51203 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 11.946 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.238272 ms
[GPU] reduce_chi2_tot: 0.623072 ms
[GPU] chi2_profile::free_all: 0.3584 ms
[GPU] chi2_profile_tot_gputimer: 19.6496 ms
[CPU] chi2_profile_tot: 19.6629 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.44045 ms
[GPU] create_image_d::malloc_image: 0.19968 ms
[GPU] create_image_d::memset: 0.3192 ms
[GPU] create_image_d::malloc_ints: 0.1776 ms
[GPU] create_image_d::copy_ints_H->D: 0.007776 ms
[GPU] create_image_d::sweep: 1.16422 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.086016 ms
[GPU] create_image: 2.00909 ms
[GPU] sample::copy_uv_H->D: 3.18301 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 1.05766 ms
[GPU] sample::FFT: 4.19738 ms
[GPU] sample::2nd_shift: 0.919552 ms
[GPU] sample::interpolate: 1.5145 ms
[GPU] sample::apply_phase_sampled: 0.572128 ms
[GPU] sample_tot: 12.0504 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.237248 ms
[GPU] reduce_chi2_tot: 0.622528 ms
[GPU] chi2_profile::free_all: 0.374112 ms
[GPU] chi2_profile_tot_gputimer: 19.7618 ms
[CPU] chi2_profile_tot: 19.7746 ms

[GPU] chi2_profile::malloc_fint: 0.20064 ms
[GPU] chi2_profile::copy_observations: 4.43616 ms
[GPU] create_image_d::malloc_image: 0.201728 ms
[GPU] create_image_d::memset: 0.318304 ms
[GPU] create_image_d::malloc_ints: 0.178016 ms
[GPU] create_image_d::copy_ints_H->D: 0.00736 ms
[GPU] create_image_d::sweep: 1.16502 ms
[GPU] create_image_d::central_pixel: 0.006112 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 2.00861 ms
[GPU] sample::copy_uv_H->D: 3.17901 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 1.06355 ms
[GPU] sample::FFT: 4.1984 ms
[GPU] sample::2nd_shift: 0.913984 ms
[GPU] sample::interpolate: 1.50938 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 11.9686 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.241312 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.352256 ms
[GPU] chi2_profile_tot_gputimer: 19.6526 ms
[CPU] chi2_profile_tot: 19.6656 ms

[GPU] chi2_profile::malloc_fint: 0.2048 ms
[GPU] chi2_profile::copy_observations: 4.44029 ms
[GPU] create_image_d::malloc_image: 0.19968 ms
[GPU] create_image_d::memset: 0.31808 ms
[GPU] create_image_d::malloc_ints: 0.1792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 1.16429 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 2.00717 ms
[GPU] sample::copy_uv_H->D: 3.17974 ms
[GPU] sample::uv_rotate: 0.21488 ms
[GPU] sample::1st_shift: 1.07382 ms
[GPU] sample::FFT: 4.19936 ms
[GPU] sample::2nd_shift: 0.905216 ms
[GPU] sample::interpolate: 1.5145 ms
[GPU] sample::apply_phase_sampled: 0.571936 ms
[GPU] sample_tot: 11.9744 ms
[GPU] reduce_chi2::diff_weighted: 0.365568 ms
[GPU] reduce_chi2::reduction: 0.241408 ms
[GPU] reduce_chi2_tot: 0.623456 ms
[GPU] chi2_profile::free_all: 0.352544 ms
[GPU] chi2_profile_tot_gputimer: 19.6655 ms
[CPU] chi2_profile_tot: 19.6784 ms

[GPU] chi2_profile::malloc_fint: 0.199712 ms
[GPU] chi2_profile::copy_observations: 4.4431 ms
[GPU] create_image_d::malloc_image: 0.200448 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.18224 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.16429 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.082208 ms
[GPU] create_image: 2.00989 ms
[GPU] sample::copy_uv_H->D: 3.17466 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 1.06141 ms
[GPU] sample::FFT: 4.20582 ms
[GPU] sample::2nd_shift: 0.91136 ms
[GPU] sample::interpolate: 1.51411 ms
[GPU] sample::apply_phase_sampled: 0.571936 ms
[GPU] sample_tot: 11.9654 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240192 ms
[GPU] reduce_chi2_tot: 0.62448 ms
[GPU] chi2_profile::free_all: 0.351616 ms
[GPU] chi2_profile_tot_gputimer: 19.6576 ms
[CPU] chi2_profile_tot: 19.6707 ms
2048	1.000000e+06	float64	0	16	3.753007e-01	1.975267e-02	2.546569e-05	1.972609e-02
# |--> timings: [0.019762283998716157, 0.019732881999516394, 0.019765020995691884, 0.01974217399401823, 0.019743210999877192, 0.019728965002286714, 0.019764830998610705, 0.019741388001421, 0.019755834000534378, 0.019757297995965928, 0.01973777200328186, 0.01975708999816561, 0.019761316005315166, 0.019726092999917455, 0.019769505997828674, 0.019735754998691846, 0.01984650400117971, 0.019737520997296087, 0.01975384899560595, 0.019743648001167458]

[GPU] chi2_profile::malloc_fint: 0.2256 ms
[GPU] chi2_profile::copy_observations: 4.44755 ms
[GPU] create_image_d::malloc_image: 0.2016 ms
[GPU] create_image_d::memset: 0.319008 ms
[GPU] create_image_d::malloc_ints: 0.180224 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.21037 ms
[GPU] create_image_d::central_pixel: 0.007104 ms
[GPU] create_image_d::free_ints: 0.086016 ms
[GPU] create_image: 2.06128 ms
[GPU] sample::copy_uv_H->D: 3.18186 ms
[GPU] sample::uv_rotate: 0.215744 ms
[GPU] sample::1st_shift: 0.982016 ms
[GPU] sample::FFT: 4.19414 ms
[GPU] sample::2nd_shift: 0.809984 ms
[GPU] sample::interpolate: 1.49898 ms
[GPU] sample::apply_phase_sampled: 0.61312 ms
[GPU] sample_tot: 11.8102 ms
[GPU] reduce_chi2::diff_weighted: 0.367456 ms
[GPU] reduce_chi2::reduction: 0.241984 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.358784 ms
[GPU] chi2_profile_tot_gputimer: 19.5926 ms
[CPU] chi2_profile_tot: 19.6086 ms

[GPU] chi2_profile::malloc_fint: 0.202016 ms
[GPU] chi2_profile::copy_observations: 4.44214 ms
[GPU] create_image_d::malloc_image: 0.199616 ms
[GPU] create_image_d::memset: 0.31904 ms
[GPU] create_image_d::malloc_ints: 0.1792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.21242 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 2.05523 ms
[GPU] sample::copy_uv_H->D: 3.18304 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.97792 ms
[GPU] sample::FFT: 4.19926 ms
[GPU] sample::2nd_shift: 0.820768 ms
[GPU] sample::interpolate: 1.50323 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 11.8301 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23872 ms
[GPU] reduce_chi2_tot: 0.62368 ms
[GPU] chi2_profile::free_all: 0.376832 ms
[GPU] chi2_profile_tot_gputimer: 19.5942 ms
[CPU] chi2_profile_tot: 19.6072 ms

[GPU] chi2_profile::malloc_fint: 0.205856 ms
[GPU] chi2_profile::copy_observations: 4.44413 ms
[GPU] create_image_d::malloc_image: 0.201728 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.179264 ms
[GPU] create_image_d::copy_ints_H->D: 0.00704 ms
[GPU] create_image_d::sweep: 1.2103 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.086016 ms
[GPU] create_image: 2.05664 ms
[GPU] sample::copy_uv_H->D: 3.19494 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.973472 ms
[GPU] sample::FFT: 4.19168 ms
[GPU] sample::2nd_shift: 0.816 ms
[GPU] sample::interpolate: 1.50899 ms
[GPU] sample::apply_phase_sampled: 0.611328 ms
[GPU] sample_tot: 11.8292 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239648 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.437536 ms
[GPU] chi2_profile_tot_gputimer: 19.6609 ms
[CPU] chi2_profile_tot: 19.6743 ms

[GPU] chi2_profile::malloc_fint: 0.200896 ms
[GPU] chi2_profile::copy_observations: 4.44202 ms
[GPU] create_image_d::malloc_image: 0.198944 ms
[GPU] create_image_d::memset: 0.31744 ms
[GPU] create_image_d::malloc_ints: 0.179392 ms
[GPU] create_image_d::copy_ints_H->D: 0.007136 ms
[GPU] create_image_d::sweep: 1.21005 ms
[GPU] create_image_d::central_pixel: 0.007008 ms
[GPU] create_image_d::free_ints: 0.083392 ms
[GPU] create_image: 2.05312 ms
[GPU] sample::copy_uv_H->D: 3.18464 ms
[GPU] sample::uv_rotate: 0.227328 ms
[GPU] sample::1st_shift: 0.97792 ms
[GPU] sample::FFT: 4.19338 ms
[GPU] sample::2nd_shift: 0.809984 ms
[GPU] sample::interpolate: 1.50426 ms
[GPU] sample::apply_phase_sampled: 0.611328 ms
[GPU] sample_tot: 11.8239 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238272 ms
[GPU] reduce_chi2_tot: 0.62432 ms
[GPU] chi2_profile::free_all: 0.351232 ms
[GPU] chi2_profile_tot_gputimer: 19.5574 ms
[CPU] chi2_profile_tot: 19.5706 ms

[GPU] chi2_profile::malloc_fint: 0.199616 ms
[GPU] chi2_profile::copy_observations: 4.4535 ms
[GPU] create_image_d::malloc_image: 0.198656 ms
[GPU] create_image_d::memset: 0.31744 ms
[GPU] create_image_d::malloc_ints: 0.1832 ms
[GPU] create_image_d::copy_ints_H->D: 0.007744 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.006048 ms
[GPU] create_image_d::free_ints: 0.08384 ms
[GPU] create_image: 2.05414 ms
[GPU] sample::copy_uv_H->D: 3.18013 ms
[GPU] sample::uv_rotate: 0.215808 ms
[GPU] sample::1st_shift: 0.971456 ms
[GPU] sample::FFT: 4.1951 ms
[GPU] sample::2nd_shift: 0.808768 ms
[GPU] sample::interpolate: 1.50426 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 11.8026 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239776 ms
[GPU] reduce_chi2_tot: 0.624 ms
[GPU] chi2_profile::free_all: 0.35568 ms
[GPU] chi2_profile_tot_gputimer: 19.5532 ms
[CPU] chi2_profile_tot: 19.5657 ms

[GPU] chi2_profile::malloc_fint: 0.200288 ms
[GPU] chi2_profile::copy_observations: 4.43542 ms
[GPU] create_image_d::malloc_image: 0.19856 ms
[GPU] create_image_d::memset: 0.31744 ms
[GPU] create_image_d::malloc_ints: 0.178176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.21037 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083712 ms
[GPU] create_image: 2.0512 ms
[GPU] sample::copy_uv_H->D: 3.17747 ms
[GPU] sample::uv_rotate: 0.215936 ms
[GPU] sample::1st_shift: 0.978944 ms
[GPU] sample::FFT: 4.19763 ms
[GPU] sample::2nd_shift: 0.81792 ms
[GPU] sample::interpolate: 1.50221 ms
[GPU] sample::apply_phase_sampled: 0.611328 ms
[GPU] sample_tot: 11.8149 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.239424 ms
[GPU] reduce_chi2_tot: 0.623712 ms
[GPU] chi2_profile::free_all: 0.352224 ms
[GPU] chi2_profile_tot_gputimer: 19.5402 ms
[CPU] chi2_profile_tot: 19.5533 ms

[GPU] chi2_profile::malloc_fint: 0.199488 ms
[GPU] chi2_profile::copy_observations: 4.43632 ms
[GPU] create_image_d::malloc_image: 0.198816 ms
[GPU] create_image_d::memset: 0.318976 ms
[GPU] create_image_d::malloc_ints: 0.179136 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20918 ms
[GPU] create_image_d::central_pixel: 0.005696 ms
[GPU] create_image_d::free_ints: 0.083616 ms
[GPU] create_image: 2.0511 ms
[GPU] sample::copy_uv_H->D: 3.18083 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 0.978912 ms
[GPU] sample::FFT: 4.1943 ms
[GPU] sample::2nd_shift: 0.816128 ms
[GPU] sample::interpolate: 1.50496 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 11.8189 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.2408 ms
[GPU] reduce_chi2_tot: 0.624544 ms
[GPU] chi2_profile::free_all: 0.420128 ms
[GPU] chi2_profile_tot_gputimer: 19.6139 ms
[CPU] chi2_profile_tot: 19.6271 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.44582 ms
[GPU] create_image_d::malloc_image: 0.198688 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.18432 ms
[GPU] create_image_d::copy_ints_H->D: 0.007136 ms
[GPU] create_image_d::sweep: 1.20925 ms
[GPU] create_image_d::central_pixel: 0.006016 ms
[GPU] create_image_d::free_ints: 0.082912 ms
[GPU] create_image: 2.05504 ms
[GPU] sample::copy_uv_H->D: 3.17498 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.975872 ms
[GPU] sample::FFT: 4.20781 ms
[GPU] sample::2nd_shift: 0.81392 ms
[GPU] sample::interpolate: 1.5031 ms
[GPU] sample::apply_phase_sampled: 0.612192 ms
[GPU] sample_tot: 11.818 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.238368 ms
[GPU] reduce_chi2_tot: 0.621696 ms
[GPU] chi2_profile::free_all: 0.35344 ms
[GPU] chi2_profile_tot_gputimer: 19.5566 ms
[CPU] chi2_profile_tot: 19.57 ms

[GPU] chi2_profile::malloc_fint: 0.19984 ms
[GPU] chi2_profile::copy_observations: 4.43722 ms
[GPU] create_image_d::malloc_image: 0.199744 ms
[GPU] create_image_d::memset: 0.31808 ms
[GPU] create_image_d::malloc_ints: 0.17872 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.21037 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.082144 ms
[GPU] create_image: 2.05104 ms
[GPU] sample::copy_uv_H->D: 3.18131 ms
[GPU] sample::uv_rotate: 0.21664 ms
[GPU] sample::1st_shift: 0.970752 ms
[GPU] sample::FFT: 4.20742 ms
[GPU] sample::2nd_shift: 0.822272 ms
[GPU] sample::interpolate: 1.50726 ms
[GPU] sample::apply_phase_sampled: 0.61184 ms
[GPU] sample_tot: 11.8313 ms
[GPU] reduce_chi2::diff_weighted: 0.367232 ms
[GPU] reduce_chi2::reduction: 0.240736 ms
[GPU] reduce_chi2_tot: 0.623776 ms
[GPU] chi2_profile::free_all: 0.351168 ms
[GPU] chi2_profile_tot_gputimer: 19.5564 ms
[CPU] chi2_profile_tot: 19.5693 ms

[GPU] chi2_profile::malloc_fint: 0.200928 ms
[GPU] chi2_profile::copy_observations: 4.43725 ms
[GPU] create_image_d::malloc_image: 0.200576 ms
[GPU] create_image_d::memset: 0.318176 ms
[GPU] create_image_d::malloc_ints: 0.179232 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.006848 ms
[GPU] create_image_d::free_ints: 0.083552 ms
[GPU] create_image: 2.05418 ms
[GPU] sample::copy_uv_H->D: 3.17754 ms
[GPU] sample::uv_rotate: 0.220768 ms
[GPU] sample::1st_shift: 0.971776 ms
[GPU] sample::FFT: 4.19626 ms
[GPU] sample::2nd_shift: 0.816096 ms
[GPU] sample::interpolate: 1.50893 ms
[GPU] sample::apply_phase_sampled: 0.612032 ms
[GPU] sample_tot: 11.8195 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.349056 ms
[GPU] chi2_profile_tot_gputimer: 19.5491 ms
[CPU] chi2_profile_tot: 19.5621 ms

[GPU] chi2_profile::malloc_fint: 0.200096 ms
[GPU] chi2_profile::copy_observations: 4.44851 ms
[GPU] create_image_d::malloc_image: 0.199008 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.182528 ms
[GPU] create_image_d::copy_ints_H->D: 0.007264 ms
[GPU] create_image_d::sweep: 1.20928 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 2.05453 ms
[GPU] sample::copy_uv_H->D: 3.1785 ms
[GPU] sample::uv_rotate: 0.215904 ms
[GPU] sample::1st_shift: 0.967168 ms
[GPU] sample::FFT: 4.19738 ms
[GPU] sample::2nd_shift: 0.815104 ms
[GPU] sample::interpolate: 1.50723 ms
[GPU] sample::apply_phase_sampled: 0.611328 ms
[GPU] sample_tot: 11.8075 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.24032 ms
[GPU] reduce_chi2_tot: 0.624512 ms
[GPU] chi2_profile::free_all: 0.356224 ms
[GPU] chi2_profile_tot_gputimer: 19.5537 ms
[CPU] chi2_profile_tot: 19.567 ms

[GPU] chi2_profile::malloc_fint: 0.19968 ms
[GPU] chi2_profile::copy_observations: 4.43526 ms
[GPU] create_image_d::malloc_image: 0.198656 ms
[GPU] create_image_d::memset: 0.318144 ms
[GPU] create_image_d::malloc_ints: 0.178208 ms
[GPU] create_image_d::copy_ints_H->D: 0.007104 ms
[GPU] create_image_d::sweep: 1.20957 ms
[GPU] create_image_d::central_pixel: 0.006784 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 2.05264 ms
[GPU] sample::copy_uv_H->D: 3.17478 ms
[GPU] sample::uv_rotate: 0.214976 ms
[GPU] sample::1st_shift: 0.985696 ms
[GPU] sample::FFT: 4.19533 ms
[GPU] sample::2nd_shift: 0.8192 ms
[GPU] sample::interpolate: 1.50323 ms
[GPU] sample::apply_phase_sampled: 0.612288 ms
[GPU] sample_tot: 11.8211 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23984 ms
[GPU] reduce_chi2_tot: 0.624992 ms
[GPU] chi2_profile::free_all: 0.34992 ms
[GPU] chi2_profile_tot_gputimer: 19.5461 ms
[CPU] chi2_profile_tot: 19.559 ms

[GPU] chi2_profile::malloc_fint: 0.199584 ms
[GPU] chi2_profile::copy_observations: 4.43757 ms
[GPU] create_image_d::malloc_image: 0.19968 ms
[GPU] create_image_d::memset: 0.318336 ms
[GPU] create_image_d::malloc_ints: 0.179968 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.007072 ms
[GPU] create_image_d::free_ints: 0.083616 ms
[GPU] create_image: 2.0521 ms
[GPU] sample::copy_uv_H->D: 3.18246 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.977632 ms
[GPU] sample::FFT: 4.19242 ms
[GPU] sample::2nd_shift: 0.813056 ms
[GPU] sample::interpolate: 1.50528 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 11.8119 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.245152 ms
[GPU] reduce_chi2_tot: 0.630336 ms
[GPU] chi2_profile::free_all: 0.350784 ms
[GPU] chi2_profile_tot_gputimer: 19.5443 ms
[CPU] chi2_profile_tot: 19.5576 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.45344 ms
[GPU] create_image_d::malloc_image: 0.203616 ms
[GPU] create_image_d::memset: 0.318336 ms
[GPU] create_image_d::malloc_ints: 0.1824 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.20864 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 2.05834 ms
[GPU] sample::copy_uv_H->D: 3.1744 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.968704 ms
[GPU] sample::FFT: 4.20006 ms
[GPU] sample::2nd_shift: 0.813056 ms
[GPU] sample::interpolate: 1.5063 ms
[GPU] sample::apply_phase_sampled: 0.612224 ms
[GPU] sample_tot: 11.8043 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237728 ms
[GPU] reduce_chi2_tot: 0.622368 ms
[GPU] chi2_profile::free_all: 0.356672 ms
[GPU] chi2_profile_tot_gputimer: 19.5578 ms
[CPU] chi2_profile_tot: 19.5711 ms

[GPU] chi2_profile::malloc_fint: 0.200352 ms
[GPU] chi2_profile::copy_observations: 4.43763 ms
[GPU] create_image_d::malloc_image: 0.203904 ms
[GPU] create_image_d::memset: 0.317984 ms
[GPU] create_image_d::malloc_ints: 0.179168 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.21037 ms
[GPU] create_image_d::central_pixel: 0.005984 ms
[GPU] create_image_d::free_ints: 0.08576 ms
[GPU] create_image: 2.0584 ms
[GPU] sample::copy_uv_H->D: 3.18189 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 0.971392 ms
[GPU] sample::FFT: 4.19539 ms
[GPU] sample::2nd_shift: 0.821248 ms
[GPU] sample::interpolate: 1.50304 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 11.8129 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241952 ms
[GPU] reduce_chi2_tot: 0.626624 ms
[GPU] chi2_profile::free_all: 0.350944 ms
[GPU] chi2_profile_tot_gputimer: 19.5505 ms
[CPU] chi2_profile_tot: 19.5637 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.43658 ms
[GPU] create_image_d::malloc_image: 0.207872 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.186368 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.21062 ms
[GPU] create_image_d::central_pixel: 0.00768 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 2.0728 ms
[GPU] sample::copy_uv_H->D: 3.18669 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 0.9728 ms
[GPU] sample::FFT: 4.19568 ms
[GPU] sample::2nd_shift: 0.825216 ms
[GPU] sample::interpolate: 1.50221 ms
[GPU] sample::apply_phase_sampled: 0.613376 ms
[GPU] sample_tot: 11.8282 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24304 ms
[GPU] reduce_chi2_tot: 0.627616 ms
[GPU] chi2_profile::free_all: 0.351712 ms
[GPU] chi2_profile_tot_gputimer: 19.5811 ms
[CPU] chi2_profile_tot: 19.5946 ms

[GPU] chi2_profile::malloc_fint: 0.198752 ms
[GPU] chi2_profile::copy_observations: 4.45136 ms
[GPU] create_image_d::malloc_image: 0.200736 ms
[GPU] create_image_d::memset: 0.31744 ms
[GPU] create_image_d::malloc_ints: 0.188384 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 1.20832 ms
[GPU] create_image_d::central_pixel: 0.006016 ms
[GPU] create_image_d::free_ints: 0.083072 ms
[GPU] create_image: 2.06131 ms
[GPU] sample::copy_uv_H->D: 3.17869 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 0.969472 ms
[GPU] sample::FFT: 4.1968 ms
[GPU] sample::2nd_shift: 0.810944 ms
[GPU] sample::interpolate: 1.49878 ms
[GPU] sample::apply_phase_sampled: 0.612896 ms
[GPU] sample_tot: 11.7984 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238976 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.353856 ms
[GPU] chi2_profile_tot_gputimer: 19.5502 ms
[CPU] chi2_profile_tot: 19.5632 ms

[GPU] chi2_profile::malloc_fint: 0.19984 ms
[GPU] chi2_profile::copy_observations: 4.43379 ms
[GPU] create_image_d::malloc_image: 0.201024 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.184256 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20982 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08464 ms
[GPU] create_image: 2.06029 ms
[GPU] sample::copy_uv_H->D: 3.17722 ms
[GPU] sample::uv_rotate: 0.215776 ms
[GPU] sample::1st_shift: 0.969728 ms
[GPU] sample::FFT: 4.19034 ms
[GPU] sample::2nd_shift: 0.822272 ms
[GPU] sample::interpolate: 1.50506 ms
[GPU] sample::apply_phase_sampled: 0.612256 ms
[GPU] sample_tot: 11.8029 ms
[GPU] reduce_chi2::diff_weighted: 0.367328 ms
[GPU] reduce_chi2::reduction: 0.240256 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.350496 ms
[GPU] chi2_profile_tot_gputimer: 19.5362 ms
[CPU] chi2_profile_tot: 19.5495 ms

[GPU] chi2_profile::malloc_fint: 0.198656 ms
[GPU] chi2_profile::copy_observations: 4.43712 ms
[GPU] create_image_d::malloc_image: 0.19968 ms
[GPU] create_image_d::memset: 0.318432 ms
[GPU] create_image_d::malloc_ints: 0.181248 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.21056 ms
[GPU] create_image_d::central_pixel: 0.006912 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 2.05926 ms
[GPU] sample::copy_uv_H->D: 3.18771 ms
[GPU] sample::uv_rotate: 0.215008 ms
[GPU] sample::1st_shift: 0.9632 ms
[GPU] sample::FFT: 4.19469 ms
[GPU] sample::2nd_shift: 0.8192 ms
[GPU] sample::interpolate: 1.50179 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 11.8076 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24416 ms
[GPU] reduce_chi2_tot: 0.629504 ms
[GPU] chi2_profile::free_all: 0.350208 ms
[GPU] chi2_profile_tot_gputimer: 19.5456 ms
[CPU] chi2_profile_tot: 19.5587 ms

[GPU] chi2_profile::malloc_fint: 0.199808 ms
[GPU] chi2_profile::copy_observations: 4.44067 ms
[GPU] create_image_d::malloc_image: 0.206336 ms
[GPU] create_image_d::memset: 0.318464 ms
[GPU] create_image_d::malloc_ints: 0.19456 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20938 ms
[GPU] create_image_d::central_pixel: 0.006912 ms
[GPU] create_image_d::free_ints: 0.088352 ms
[GPU] create_image: 2.07974 ms
[GPU] sample::copy_uv_H->D: 3.18234 ms
[GPU] sample::uv_rotate: 0.215616 ms
[GPU] sample::1st_shift: 0.967616 ms
[GPU] sample::FFT: 4.20352 ms
[GPU] sample::2nd_shift: 0.827072 ms
[GPU] sample::interpolate: 1.49914 ms
[GPU] sample::apply_phase_sampled: 0.611328 ms
[GPU] sample_tot: 11.8211 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23936 ms
[GPU] reduce_chi2_tot: 0.623392 ms
[GPU] chi2_profile::free_all: 0.389184 ms
[GPU] chi2_profile_tot_gputimer: 19.6189 ms
[CPU] chi2_profile_tot: 19.6321 ms
2048	1.000000e+06	float64	0	32	3.734261e-01	1.965400e-02	3.252461e-05	1.962135e-02
# |--> timings: [0.019663380000565667, 0.019682056998135522, 0.019746853999095038, 0.01964323699939996, 0.019637117999081966, 0.019625808999990113, 0.019706266997673083, 0.019643286999780685, 0.019644371001049876, 0.019634992997453082, 0.019643334999273065, 0.01963162799802376, 0.01962963400001172, 0.019645050997496583, 0.019640304999484215, 0.019672718000947498, 0.019635274999018293, 0.019621350002125837, 0.019637138000689447, 0.019705642996996175]

[CPU] chi2_profile::malloc_fint: 0.179139 ms
[CPU] create_image: 17.3177 ms
[CPU] sample::1st_shift: 3.01401 ms
[CPU] sample::FFT: 56.1944 ms
[CPU] sample::2nd_shift: 2.8857 ms
[CPU] uv_rotate_h: 3.75361 ms
[CPU] sample::interpolate: 45.377 ms
[CPU] sample::apply_phase_sampled: 41.515 ms
[CPU] sample_tot: 152.793 ms
[CPU] sample_profile_tot: 170.265 ms
[CPU] reduce_chi2::diff_weighted: 7.54711 ms
[CPU] reduce_chi2::reduction: 2.59593 ms
[CPU] reduce_chi2_tot: 10.1522 ms
[CPU] chi2_profile::free_fint: 0.285228 ms
[CPU] chi2_profile_tot: 180.904 ms

[CPU] chi2_profile::malloc_fint: 0.17395 ms
[CPU] create_image: 17.0589 ms
[CPU] sample::1st_shift: 2.98909 ms
[CPU] sample::FFT: 53.8872 ms
[CPU] sample::2nd_shift: 2.8773 ms
[CPU] uv_rotate_h: 3.49194 ms
[CPU] sample::interpolate: 45.3182 ms
[CPU] sample::apply_phase_sampled: 41.5367 ms
[CPU] sample_tot: 150.155 ms
[CPU] sample_profile_tot: 167.359 ms
[CPU] reduce_chi2::diff_weighted: 7.57923 ms
[CPU] reduce_chi2::reduction: 2.58887 ms
[CPU] reduce_chi2_tot: 10.1766 ms
[CPU] chi2_profile::free_fint: 0.218788 ms
[CPU] chi2_profile_tot: 177.939 ms

[CPU] chi2_profile::malloc_fint: 0.094832 ms
[CPU] create_image: 17.1398 ms
[CPU] sample::1st_shift: 3.02423 ms
[CPU] sample::FFT: 53.9546 ms
[CPU] sample::2nd_shift: 2.88548 ms
[CPU] uv_rotate_h: 3.47256 ms
[CPU] sample::interpolate: 45.2411 ms
[CPU] sample::apply_phase_sampled: 41.5246 ms
[CPU] sample_tot: 150.147 ms
[CPU] sample_profile_tot: 167.433 ms
[CPU] reduce_chi2::diff_weighted: 7.47484 ms
[CPU] reduce_chi2::reduction: 2.57525 ms
[CPU] reduce_chi2_tot: 10.0569 ms
[CPU] chi2_profile::free_fint: 0.215004 ms
[CPU] chi2_profile_tot: 177.811 ms

[CPU] chi2_profile::malloc_fint: 0.097281 ms
[CPU] create_image: 17.0445 ms
[CPU] sample::1st_shift: 2.98781 ms
[CPU] sample::FFT: 53.9792 ms
[CPU] sample::2nd_shift: 2.83736 ms
[CPU] uv_rotate_h: 3.46649 ms
[CPU] sample::interpolate: 45.2667 ms
[CPU] sample::apply_phase_sampled: 41.5168 ms
[CPU] sample_tot: 150.098 ms
[CPU] sample_profile_tot: 167.29 ms
[CPU] reduce_chi2::diff_weighted: 7.56646 ms
[CPU] reduce_chi2::reduction: 2.59233 ms
[CPU] reduce_chi2_tot: 10.1655 ms
[CPU] chi2_profile::free_fint: 0.216146 ms
[CPU] chi2_profile_tot: 177.779 ms

[CPU] chi2_profile::malloc_fint: 0.093483 ms
[CPU] create_image: 17.0994 ms
[CPU] sample::1st_shift: 3.03045 ms
[CPU] sample::FFT: 53.7056 ms
[CPU] sample::2nd_shift: 2.87191 ms
[CPU] uv_rotate_h: 3.44608 ms
[CPU] sample::interpolate: 45.2715 ms
[CPU] sample::apply_phase_sampled: 41.5021 ms
[CPU] sample_tot: 149.871 ms
[CPU] sample_profile_tot: 167.118 ms
[CPU] reduce_chi2::diff_weighted: 7.50729 ms
[CPU] reduce_chi2::reduction: 2.58517 ms
[CPU] reduce_chi2_tot: 10.0986 ms
[CPU] chi2_profile::free_fint: 0.216307 ms
[CPU] chi2_profile_tot: 177.536 ms

[CPU] chi2_profile::malloc_fint: 0.094209 ms
[CPU] create_image: 17.1318 ms
[CPU] sample::1st_shift: 2.99661 ms
[CPU] sample::FFT: 53.9445 ms
[CPU] sample::2nd_shift: 2.86422 ms
[CPU] uv_rotate_h: 3.4589 ms
[CPU] sample::interpolate: 45.2958 ms
[CPU] sample::apply_phase_sampled: 41.5183 ms
[CPU] sample_tot: 150.131 ms
[CPU] sample_profile_tot: 167.411 ms
[CPU] reduce_chi2::diff_weighted: 7.50509 ms
[CPU] reduce_chi2::reduction: 2.58334 ms
[CPU] reduce_chi2_tot: 10.0964 ms
[CPU] chi2_profile::free_fint: 0.217761 ms
[CPU] chi2_profile_tot: 177.829 ms

[CPU] chi2_profile::malloc_fint: 0.135666 ms
[CPU] create_image: 17.046 ms
[CPU] sample::1st_shift: 3.06986 ms
[CPU] sample::FFT: 53.8327 ms
[CPU] sample::2nd_shift: 2.89865 ms
[CPU] uv_rotate_h: 3.45049 ms
[CPU] sample::interpolate: 45.2707 ms
[CPU] sample::apply_phase_sampled: 41.5163 ms
[CPU] sample_tot: 150.084 ms
[CPU] sample_profile_tot: 167.276 ms
[CPU] reduce_chi2::diff_weighted: 7.48845 ms
[CPU] reduce_chi2::reduction: 2.57989 ms
[CPU] reduce_chi2_tot: 10.075 ms
[CPU] chi2_profile::free_fint: 0.218398 ms
[CPU] chi2_profile_tot: 177.715 ms

[CPU] chi2_profile::malloc_fint: 0.095022 ms
[CPU] create_image: 17.0582 ms
[CPU] sample::1st_shift: 3.01416 ms
[CPU] sample::FFT: 53.8754 ms
[CPU] sample::2nd_shift: 2.88351 ms
[CPU] uv_rotate_h: 3.44481 ms
[CPU] sample::interpolate: 45.2663 ms
[CPU] sample::apply_phase_sampled: 41.5069 ms
[CPU] sample_tot: 150.038 ms
[CPU] sample_profile_tot: 167.246 ms
[CPU] reduce_chi2::diff_weighted: 7.52689 ms
[CPU] reduce_chi2::reduction: 2.58733 ms
[CPU] reduce_chi2_tot: 10.1216 ms
[CPU] chi2_profile::free_fint: 0.217284 ms
[CPU] chi2_profile_tot: 177.69 ms

[CPU] chi2_profile::malloc_fint: 0.175154 ms
[CPU] create_image: 17.0957 ms
[CPU] sample::1st_shift: 3.01553 ms
[CPU] sample::FFT: 53.7335 ms
[CPU] sample::2nd_shift: 2.87005 ms
[CPU] uv_rotate_h: 3.44513 ms
[CPU] sample::interpolate: 45.256 ms
[CPU] sample::apply_phase_sampled: 41.5107 ms
[CPU] sample_tot: 149.876 ms
[CPU] sample_profile_tot: 167.117 ms
[CPU] reduce_chi2::diff_weighted: 7.53403 ms
[CPU] reduce_chi2::reduction: 2.58267 ms
[CPU] reduce_chi2_tot: 10.124 ms
[CPU] chi2_profile::free_fint: 0.217419 ms
[CPU] chi2_profile_tot: 177.644 ms

[CPU] chi2_profile::malloc_fint: 0.094403 ms
[CPU] create_image: 17.0414 ms
[CPU] sample::1st_shift: 2.98285 ms
[CPU] sample::FFT: 53.7215 ms
[CPU] sample::2nd_shift: 2.86843 ms
[CPU] uv_rotate_h: 3.45612 ms
[CPU] sample::interpolate: 45.2576 ms
[CPU] sample::apply_phase_sampled: 41.4973 ms
[CPU] sample_tot: 149.828 ms
[CPU] sample_profile_tot: 167.015 ms
[CPU] reduce_chi2::diff_weighted: 7.51155 ms
[CPU] reduce_chi2::reduction: 2.58091 ms
[CPU] reduce_chi2_tot: 10.1 ms
[CPU] chi2_profile::free_fint: 0.220644 ms
[CPU] chi2_profile_tot: 177.44 ms

[CPU] chi2_profile::malloc_fint: 0.093839 ms
[CPU] create_image: 17.1453 ms
[CPU] sample::1st_shift: 2.98702 ms
[CPU] sample::FFT: 53.7124 ms
[CPU] sample::2nd_shift: 2.84933 ms
[CPU] uv_rotate_h: 3.4535 ms
[CPU] sample::interpolate: 45.2594 ms
[CPU] sample::apply_phase_sampled: 41.5384 ms
[CPU] sample_tot: 149.845 ms
[CPU] sample_profile_tot: 167.133 ms
[CPU] reduce_chi2::diff_weighted: 7.5196 ms
[CPU] reduce_chi2::reduction: 2.58762 ms
[CPU] reduce_chi2_tot: 10.1139 ms
[CPU] chi2_profile::free_fint: 0.217454 ms
[CPU] chi2_profile_tot: 177.568 ms

[CPU] chi2_profile::malloc_fint: 0.094849 ms
[CPU] create_image: 17.0376 ms
[CPU] sample::1st_shift: 3.00825 ms
[CPU] sample::FFT: 53.8565 ms
[CPU] sample::2nd_shift: 2.87496 ms
[CPU] uv_rotate_h: 3.46832 ms
[CPU] sample::interpolate: 45.2703 ms
[CPU] sample::apply_phase_sampled: 41.5142 ms
[CPU] sample_tot: 150.041 ms
[CPU] sample_profile_tot: 167.229 ms
[CPU] reduce_chi2::diff_weighted: 7.4909 ms
[CPU] reduce_chi2::reduction: 2.58974 ms
[CPU] reduce_chi2_tot: 10.0871 ms
[CPU] chi2_profile::free_fint: 0.218266 ms
[CPU] chi2_profile_tot: 177.64 ms

[CPU] chi2_profile::malloc_fint: 0.093405 ms
[CPU] create_image: 17.1269 ms
[CPU] sample::1st_shift: 3.00282 ms
[CPU] sample::FFT: 54.1907 ms
[CPU] sample::2nd_shift: 2.87774 ms
[CPU] uv_rotate_h: 3.45541 ms
[CPU] sample::interpolate: 45.2475 ms
[CPU] sample::apply_phase_sampled: 41.5072 ms
[CPU] sample_tot: 150.326 ms
[CPU] sample_profile_tot: 167.599 ms
[CPU] reduce_chi2::diff_weighted: 7.50875 ms
[CPU] reduce_chi2::reduction: 2.58711 ms
[CPU] reduce_chi2_tot: 10.1031 ms
[CPU] chi2_profile::free_fint: 0.217953 ms
[CPU] chi2_profile_tot: 178.024 ms

[CPU] chi2_profile::malloc_fint: 0.095102 ms
[CPU] create_image: 17.0401 ms
[CPU] sample::1st_shift: 3.07511 ms
[CPU] sample::FFT: 54.0592 ms
[CPU] sample::2nd_shift: 2.94114 ms
[CPU] uv_rotate_h: 3.46037 ms
[CPU] sample::interpolate: 45.2975 ms
[CPU] sample::apply_phase_sampled: 41.5057 ms
[CPU] sample_tot: 150.387 ms
[CPU] sample_profile_tot: 167.575 ms
[CPU] reduce_chi2::diff_weighted: 7.45543 ms
[CPU] reduce_chi2::reduction: 2.58178 ms
[CPU] reduce_chi2_tot: 10.0442 ms
[CPU] chi2_profile::free_fint: 0.217376 ms
[CPU] chi2_profile_tot: 177.944 ms

[CPU] chi2_profile::malloc_fint: 0.094607 ms
[CPU] create_image: 17.1296 ms
[CPU] sample::1st_shift: 3.03869 ms
[CPU] sample::FFT: 54.0373 ms
[CPU] sample::2nd_shift: 2.9154 ms
[CPU] uv_rotate_h: 3.45479 ms
[CPU] sample::interpolate: 45.2547 ms
[CPU] sample::apply_phase_sampled: 41.5157 ms
[CPU] sample_tot: 150.264 ms
[CPU] sample_profile_tot: 167.54 ms
[CPU] reduce_chi2::diff_weighted: 7.46955 ms
[CPU] reduce_chi2::reduction: 2.59522 ms
[CPU] reduce_chi2_tot: 10.0711 ms
[CPU] chi2_profile::free_fint: 0.217219 ms
[CPU] chi2_profile_tot: 177.933 ms

[CPU] chi2_profile::malloc_fint: 0.095361 ms
[CPU] create_image: 17.0596 ms
[CPU] sample::1st_shift: 3.02248 ms
[CPU] sample::FFT: 53.9197 ms
[CPU] sample::2nd_shift: 2.89895 ms
[CPU] uv_rotate_h: 3.45904 ms
[CPU] sample::interpolate: 45.266 ms
[CPU] sample::apply_phase_sampled: 41.5064 ms
[CPU] sample_tot: 150.116 ms
[CPU] sample_profile_tot: 167.322 ms
[CPU] reduce_chi2::diff_weighted: 7.50445 ms
[CPU] reduce_chi2::reduction: 2.58968 ms
[CPU] reduce_chi2_tot: 10.1012 ms
[CPU] chi2_profile::free_fint: 0.216577 ms
[CPU] chi2_profile_tot: 177.746 ms

[CPU] chi2_profile::malloc_fint: 0.094179 ms
[CPU] create_image: 17.1457 ms
[CPU] sample::1st_shift: 2.97884 ms
[CPU] sample::FFT: 54.0055 ms
[CPU] sample::2nd_shift: 2.85873 ms
[CPU] uv_rotate_h: 3.44966 ms
[CPU] sample::interpolate: 45.2825 ms
[CPU] sample::apply_phase_sampled: 41.5287 ms
[CPU] sample_tot: 150.154 ms
[CPU] sample_profile_tot: 167.448 ms
[CPU] reduce_chi2::diff_weighted: 7.48508 ms
[CPU] reduce_chi2::reduction: 2.59642 ms
[CPU] reduce_chi2_tot: 10.0882 ms
[CPU] chi2_profile::free_fint: 0.217971 ms
[CPU] chi2_profile_tot: 177.858 ms

[CPU] chi2_profile::malloc_fint: 0.227949 ms
[CPU] create_image: 17.0706 ms
[CPU] sample::1st_shift: 3.05837 ms
[CPU] sample::FFT: 53.9701 ms
[CPU] sample::2nd_shift: 2.91216 ms
[CPU] uv_rotate_h: 3.45664 ms
[CPU] sample::interpolate: 45.2502 ms
[CPU] sample::apply_phase_sampled: 41.5132 ms
[CPU] sample_tot: 150.205 ms
[CPU] sample_profile_tot: 167.431 ms
[CPU] reduce_chi2::diff_weighted: 7.49853 ms
[CPU] reduce_chi2::reduction: 2.5908 ms
[CPU] reduce_chi2_tot: 10.0963 ms
[CPU] chi2_profile::free_fint: 0.219905 ms
[CPU] chi2_profile_tot: 177.99 ms

[CPU] chi2_profile::malloc_fint: 0.096863 ms
[CPU] create_image: 17.1241 ms
[CPU] sample::1st_shift: 2.98681 ms
[CPU] sample::FFT: 54.0706 ms
[CPU] sample::2nd_shift: 2.87578 ms
[CPU] uv_rotate_h: 3.44541 ms
[CPU] sample::interpolate: 45.2931 ms
[CPU] sample::apply_phase_sampled: 41.5138 ms
[CPU] sample_tot: 150.234 ms
[CPU] sample_profile_tot: 167.504 ms
[CPU] reduce_chi2::diff_weighted: 7.54368 ms
[CPU] reduce_chi2::reduction: 2.58313 ms
[CPU] reduce_chi2_tot: 10.134 ms
[CPU] chi2_profile::free_fint: 0.220951 ms
[CPU] chi2_profile_tot: 177.967 ms

[CPU] chi2_profile::malloc_fint: 0.097035 ms
[CPU] create_image: 17.0436 ms
[CPU] sample::1st_shift: 3.00776 ms
[CPU] sample::FFT: 53.7404 ms
[CPU] sample::2nd_shift: 2.88786 ms
[CPU] uv_rotate_h: 3.45201 ms
[CPU] sample::interpolate: 45.269 ms
[CPU] sample::apply_phase_sampled: 41.5145 ms
[CPU] sample_tot: 149.917 ms
[CPU] sample_profile_tot: 167.107 ms
[CPU] reduce_chi2::diff_weighted: 7.59979 ms
[CPU] reduce_chi2::reduction: 2.58671 ms
[CPU] reduce_chi2_tot: 10.1932 ms
[CPU] chi2_profile::free_fint: 0.218005 ms
[CPU] chi2_profile_tot: 177.626 ms
2048	1.000000e+06	float64	1	0	3.379360e+00	1.778611e-01	1.898621e-04	1.775069e-01
# |--> timings: [0.18096977800450986, 0.1780112909982563, 0.17788232200109633, 0.1778511599986814, 0.17760533900582232, 0.17789749900111929, 0.17778309200366493, 0.17775846499716863, 0.17771289400116075, 0.17750692700064974, 0.17763597399607534, 0.17771332699339837, 0.17809885899623623, 0.17802569600462448, 0.17800336200161837, 0.17781444099819055, 0.17823611899802927, 0.17808933200285537, 0.17803985199861927, 0.17769436499656877]

[CPU] chi2_profile::malloc_fint: 0.110439 ms
[CPU] create_image: 15.3794 ms
[CPU] sample::1st_shift: 1.75683 ms
[CPU] sample::FFT: 30.69 ms
[CPU] sample::2nd_shift: 1.63126 ms
[CPU] uv_rotate_h: 2.27906 ms
[CPU] sample::interpolate: 31.1059 ms
[CPU] sample::apply_phase_sampled: 26.1765 ms
[CPU] sample_tot: 93.6966 ms
[CPU] sample_profile_tot: 109.243 ms
[CPU] reduce_chi2::diff_weighted: 4.73873 ms
[CPU] reduce_chi2::reduction: 1.9331 ms
[CPU] reduce_chi2_tot: 6.68192 ms
[CPU] chi2_profile::free_fint: 0.000712993 ms
[CPU] chi2_profile_tot: 116.046 ms

[CPU] chi2_profile::malloc_fint: 0.00118301 ms
[CPU] create_image: 15.8699 ms
[CPU] sample::1st_shift: 1.92488 ms
[CPU] sample::FFT: 29.0306 ms
[CPU] sample::2nd_shift: 1.65047 ms
[CPU] uv_rotate_h: 1.42787 ms
[CPU] sample::interpolate: 26.2526 ms
[CPU] sample::apply_phase_sampled: 22.8138 ms
[CPU] sample_tot: 83.1423 ms
[CPU] sample_profile_tot: 99.1754 ms
[CPU] reduce_chi2::diff_weighted: 4.04044 ms
[CPU] reduce_chi2::reduction: 1.45607 ms
[CPU] reduce_chi2_tot: 5.50549 ms
[CPU] chi2_profile::free_fint: 0.000720996 ms
[CPU] chi2_profile_tot: 104.692 ms

[CPU] chi2_profile::malloc_fint: 0.001504 ms
[CPU] create_image: 11.4937 ms
[CPU] sample::1st_shift: 2.16296 ms
[CPU] sample::FFT: 29.3552 ms
[CPU] sample::2nd_shift: 1.64263 ms
[CPU] uv_rotate_h: 1.47101 ms
[CPU] sample::interpolate: 31.0507 ms
[CPU] sample::apply_phase_sampled: 26.429 ms
[CPU] sample_tot: 92.1565 ms
[CPU] sample_profile_tot: 103.824 ms
[CPU] reduce_chi2::diff_weighted: 4.88744 ms
[CPU] reduce_chi2::reduction: 1.79826 ms
[CPU] reduce_chi2_tot: 6.69465 ms
[CPU] chi2_profile::free_fint: 0.000642001 ms
[CPU] chi2_profile_tot: 110.53 ms

[CPU] chi2_profile::malloc_fint: 0.001378 ms
[CPU] create_image: 11.7573 ms
[CPU] sample::1st_shift: 2.15679 ms
[CPU] sample::FFT: 29.1272 ms
[CPU] sample::2nd_shift: 1.62575 ms
[CPU] uv_rotate_h: 1.45965 ms
[CPU] sample::interpolate: 31.0933 ms
[CPU] sample::apply_phase_sampled: 27.8927 ms
[CPU] sample_tot: 93.4026 ms
[CPU] sample_profile_tot: 105.335 ms
[CPU] reduce_chi2::diff_weighted: 4.10181 ms
[CPU] reduce_chi2::reduction: 1.47922 ms
[CPU] reduce_chi2_tot: 5.59026 ms
[CPU] chi2_profile::free_fint: 0.000676999 ms
[CPU] chi2_profile_tot: 110.936 ms

[CPU] chi2_profile::malloc_fint: 0.002033 ms
[CPU] create_image: 16.7298 ms
[CPU] sample::1st_shift: 2.60893 ms
[CPU] sample::FFT: 28.31 ms
[CPU] sample::2nd_shift: 1.64634 ms
[CPU] uv_rotate_h: 1.47306 ms
[CPU] sample::interpolate: 24.1407 ms
[CPU] sample::apply_phase_sampled: 20.8816 ms
[CPU] sample_tot: 79.1019 ms
[CPU] sample_profile_tot: 95.9991 ms
[CPU] reduce_chi2::diff_weighted: 3.78393 ms
[CPU] reduce_chi2::reduction: 1.31548 ms
[CPU] reduce_chi2_tot: 5.10845 ms
[CPU] chi2_profile::free_fint: 0.000717999 ms
[CPU] chi2_profile_tot: 101.12 ms

[CPU] chi2_profile::malloc_fint: 0.001244 ms
[CPU] create_image: 12.6413 ms
[CPU] sample::1st_shift: 2.15485 ms
[CPU] sample::FFT: 28.1373 ms
[CPU] sample::2nd_shift: 1.55236 ms
[CPU] uv_rotate_h: 1.38109 ms
[CPU] sample::interpolate: 22.2341 ms
[CPU] sample::apply_phase_sampled: 20.7572 ms
[CPU] sample_tot: 76.2513 ms
[CPU] sample_profile_tot: 89.0558 ms
[CPU] reduce_chi2::diff_weighted: 3.80714 ms
[CPU] reduce_chi2::reduction: 1.31188 ms
[CPU] reduce_chi2_tot: 5.12737 ms
[CPU] chi2_profile::free_fint: 0.000759996 ms
[CPU] chi2_profile_tot: 94.1945 ms

[CPU] chi2_profile::malloc_fint: 0.00116599 ms
[CPU] create_image: 12.825 ms
[CPU] sample::1st_shift: 1.87347 ms
[CPU] sample::FFT: 27.2266 ms
[CPU] sample::2nd_shift: 1.64825 ms
[CPU] uv_rotate_h: 1.47977 ms
[CPU] sample::interpolate: 31.1037 ms
[CPU] sample::apply_phase_sampled: 23.8686 ms
[CPU] sample_tot: 87.2394 ms
[CPU] sample_profile_tot: 100.238 ms
[CPU] reduce_chi2::diff_weighted: 4.11953 ms
[CPU] reduce_chi2::reduction: 1.52792 ms
[CPU] reduce_chi2_tot: 5.65626 ms
[CPU] chi2_profile::free_fint: 0.000711007 ms
[CPU] chi2_profile_tot: 105.905 ms

[CPU] chi2_profile::malloc_fint: 0.001759 ms
[CPU] create_image: 13.1438 ms
[CPU] sample::1st_shift: 2.15219 ms
[CPU] sample::FFT: 27.8075 ms
[CPU] sample::2nd_shift: 1.56171 ms
[CPU] uv_rotate_h: 1.37368 ms
[CPU] sample::interpolate: 22.2391 ms
[CPU] sample::apply_phase_sampled: 20.751 ms
[CPU] sample_tot: 75.9195 ms
[CPU] sample_profile_tot: 89.2282 ms
[CPU] reduce_chi2::diff_weighted: 3.77919 ms
[CPU] reduce_chi2::reduction: 1.3219 ms
[CPU] reduce_chi2_tot: 5.1093 ms
[CPU] chi2_profile::free_fint: 0.000583997 ms
[CPU] chi2_profile_tot: 94.3491 ms

[CPU] chi2_profile::malloc_fint: 0.00127601 ms
[CPU] create_image: 12.7382 ms
[CPU] sample::1st_shift: 1.85419 ms
[CPU] sample::FFT: 27.199 ms
[CPU] sample::2nd_shift: 1.63581 ms
[CPU] uv_rotate_h: 1.47549 ms
[CPU] sample::interpolate: 31.085 ms
[CPU] sample::apply_phase_sampled: 23.7528 ms
[CPU] sample_tot: 87.0407 ms
[CPU] sample_profile_tot: 99.9559 ms
[CPU] reduce_chi2::diff_weighted: 4.1215 ms
[CPU] reduce_chi2::reduction: 1.46909 ms
[CPU] reduce_chi2_tot: 5.59938 ms
[CPU] chi2_profile::free_fint: 0.000710999 ms
[CPU] chi2_profile_tot: 105.566 ms

[CPU] chi2_profile::malloc_fint: 0.001304 ms
[CPU] create_image: 12.8915 ms
[CPU] sample::1st_shift: 2.15032 ms
[CPU] sample::FFT: 27.8492 ms
[CPU] sample::2nd_shift: 1.56156 ms
[CPU] uv_rotate_h: 1.37762 ms
[CPU] sample::interpolate: 22.2398 ms
[CPU] sample::apply_phase_sampled: 20.7479 ms
[CPU] sample_tot: 75.9599 ms
[CPU] sample_profile_tot: 89.0147 ms
[CPU] reduce_chi2::diff_weighted: 3.78549 ms
[CPU] reduce_chi2::reduction: 1.30792 ms
[CPU] reduce_chi2_tot: 5.10251 ms
[CPU] chi2_profile::free_fint: 0.000716005 ms
[CPU] chi2_profile_tot: 94.1282 ms

[CPU] chi2_profile::malloc_fint: 0.00124 ms
[CPU] create_image: 12.6126 ms
[CPU] sample::1st_shift: 1.87603 ms
[CPU] sample::FFT: 27.1768 ms
[CPU] sample::2nd_shift: 1.66266 ms
[CPU] uv_rotate_h: 1.46038 ms
[CPU] sample::interpolate: 26.9583 ms
[CPU] sample::apply_phase_sampled: 22.9543 ms
[CPU] sample_tot: 82.1293 ms
[CPU] sample_profile_tot: 94.9046 ms
[CPU] reduce_chi2::diff_weighted: 4.10008 ms
[CPU] reduce_chi2::reduction: 1.45364 ms
[CPU] reduce_chi2_tot: 5.56214 ms
[CPU] chi2_profile::free_fint: 0.000634005 ms
[CPU] chi2_profile_tot: 100.478 ms

[CPU] chi2_profile::malloc_fint: 0.001115 ms
[CPU] create_image: 13.4578 ms
[CPU] sample::1st_shift: 1.77599 ms
[CPU] sample::FFT: 27.1709 ms
[CPU] sample::2nd_shift: 1.55988 ms
[CPU] uv_rotate_h: 1.37072 ms
[CPU] sample::interpolate: 22.2316 ms
[CPU] sample::apply_phase_sampled: 20.7523 ms
[CPU] sample_tot: 74.8949 ms
[CPU] sample_profile_tot: 88.5196 ms
[CPU] reduce_chi2::diff_weighted: 3.80828 ms
[CPU] reduce_chi2::reduction: 1.31749 ms
[CPU] reduce_chi2_tot: 5.13438 ms
[CPU] chi2_profile::free_fint: 0.000735999 ms
[CPU] chi2_profile_tot: 93.664 ms

[CPU] chi2_profile::malloc_fint: 0.001318 ms
[CPU] create_image: 12.32 ms
[CPU] sample::1st_shift: 2.16558 ms
[CPU] sample::FFT: 28.4273 ms
[CPU] sample::2nd_shift: 1.65734 ms
[CPU] uv_rotate_h: 1.46456 ms
[CPU] sample::interpolate: 28.2485 ms
[CPU] sample::apply_phase_sampled: 24.9141 ms
[CPU] sample_tot: 86.9196 ms
[CPU] sample_profile_tot: 99.4035 ms
[CPU] reduce_chi2::diff_weighted: 4.95323 ms
[CPU] reduce_chi2::reduction: 1.73597 ms
[CPU] reduce_chi2_tot: 6.69809 ms
[CPU] chi2_profile::free_fint: 0.000710999 ms
[CPU] chi2_profile_tot: 106.112 ms

[CPU] chi2_profile::malloc_fint: 0.001267 ms
[CPU] create_image: 13.9646 ms
[CPU] sample::1st_shift: 1.77844 ms
[CPU] sample::FFT: 27.6864 ms
[CPU] sample::2nd_shift: 1.61936 ms
[CPU] uv_rotate_h: 1.46343 ms
[CPU] sample::interpolate: 30.8339 ms
[CPU] sample::apply_phase_sampled: 23.2744 ms
[CPU] sample_tot: 86.6973 ms
[CPU] sample_profile_tot: 100.839 ms
[CPU] reduce_chi2::diff_weighted: 4.12852 ms
[CPU] reduce_chi2::reduction: 1.48101 ms
[CPU] reduce_chi2_tot: 5.61837 ms
[CPU] chi2_profile::free_fint: 0.000707005 ms
[CPU] chi2_profile_tot: 106.467 ms

[CPU] chi2_profile::malloc_fint: 0.001337 ms
[CPU] create_image: 13.6263 ms
[CPU] sample::1st_shift: 2.16971 ms
[CPU] sample::FFT: 27.7573 ms
[CPU] sample::2nd_shift: 1.66051 ms
[CPU] uv_rotate_h: 1.46992 ms
[CPU] sample::interpolate: 24.4184 ms
[CPU] sample::apply_phase_sampled: 20.8248 ms
[CPU] sample_tot: 78.341 ms
[CPU] sample_profile_tot: 92.1372 ms
[CPU] reduce_chi2::diff_weighted: 3.80585 ms
[CPU] reduce_chi2::reduction: 1.30922 ms
[CPU] reduce_chi2_tot: 5.12219 ms
[CPU] chi2_profile::free_fint: 0.00072 ms
[CPU] chi2_profile_tot: 97.2704 ms

[CPU] chi2_profile::malloc_fint: 0.00123899 ms
[CPU] create_image: 12.378 ms
[CPU] sample::1st_shift: 2.16133 ms
[CPU] sample::FFT: 28.3933 ms
[CPU] sample::2nd_shift: 1.55422 ms
[CPU] uv_rotate_h: 1.38345 ms
[CPU] sample::interpolate: 22.2263 ms
[CPU] sample::apply_phase_sampled: 20.7611 ms
[CPU] sample_tot: 76.5133 ms
[CPU] sample_profile_tot: 89.0524 ms
[CPU] reduce_chi2::diff_weighted: 3.77571 ms
[CPU] reduce_chi2::reduction: 1.3063 ms
[CPU] reduce_chi2_tot: 5.08872 ms
[CPU] chi2_profile::free_fint: 0.001147 ms
[CPU] chi2_profile_tot: 94.1523 ms

[CPU] chi2_profile::malloc_fint: 0.001549 ms
[CPU] create_image: 13.5404 ms
[CPU] sample::1st_shift: 1.96774 ms
[CPU] sample::FFT: 27.1604 ms
[CPU] sample::2nd_shift: 1.65279 ms
[CPU] uv_rotate_h: 1.46197 ms
[CPU] sample::interpolate: 27.2865 ms
[CPU] sample::apply_phase_sampled: 20.7723 ms
[CPU] sample_tot: 80.3341 ms
[CPU] sample_profile_tot: 94.0354 ms
[CPU] reduce_chi2::diff_weighted: 3.7636 ms
[CPU] reduce_chi2::reduction: 1.30684 ms
[CPU] reduce_chi2_tot: 5.07728 ms
[CPU] chi2_profile::free_fint: 0.000981003 ms
[CPU] chi2_profile_tot: 99.1234 ms

[CPU] chi2_profile::malloc_fint: 0.001234 ms
[CPU] create_image: 13.2295 ms
[CPU] sample::1st_shift: 2.11583 ms
[CPU] sample::FFT: 27.2943 ms
[CPU] sample::2nd_shift: 1.63428 ms
[CPU] uv_rotate_h: 1.46846 ms
[CPU] sample::interpolate: 28.3326 ms
[CPU] sample::apply_phase_sampled: 25.947 ms
[CPU] sample_tot: 86.8367 ms
[CPU] sample_profile_tot: 100.242 ms
[CPU] reduce_chi2::diff_weighted: 4.08421 ms
[CPU] reduce_chi2::reduction: 1.47776 ms
[CPU] reduce_chi2_tot: 5.5697 ms
[CPU] chi2_profile::free_fint: 0.000630003 ms
[CPU] chi2_profile_tot: 105.822 ms

[CPU] chi2_profile::malloc_fint: 0.001189 ms
[CPU] create_image: 13.8313 ms
[CPU] sample::1st_shift: 2.42518 ms
[CPU] sample::FFT: 28.3087 ms
[CPU] sample::2nd_shift: 1.64055 ms
[CPU] uv_rotate_h: 1.45293 ms
[CPU] sample::interpolate: 31.0818 ms
[CPU] sample::apply_phase_sampled: 25.4107 ms
[CPU] sample_tot: 90.366 ms
[CPU] sample_profile_tot: 104.44 ms
[CPU] reduce_chi2::diff_weighted: 4.07938 ms
[CPU] reduce_chi2::reduction: 1.54286 ms
[CPU] reduce_chi2_tot: 5.62931 ms
[CPU] chi2_profile::free_fint: 0.000683998 ms
[CPU] chi2_profile_tot: 110.079 ms

[CPU] chi2_profile::malloc_fint: 0.001334 ms
[CPU] create_image: 12.7492 ms
[CPU] sample::1st_shift: 2.27449 ms
[CPU] sample::FFT: 28.5362 ms
[CPU] sample::2nd_shift: 1.55824 ms
[CPU] uv_rotate_h: 1.37655 ms
[CPU] sample::interpolate: 22.2356 ms
[CPU] sample::apply_phase_sampled: 20.7506 ms
[CPU] sample_tot: 76.7668 ms
[CPU] sample_profile_tot: 89.6842 ms
[CPU] reduce_chi2::diff_weighted: 3.81767 ms
[CPU] reduce_chi2::reduction: 1.30645 ms
[CPU] reduce_chi2_tot: 5.13072 ms
[CPU] chi2_profile::free_fint: 0.000710002 ms
[CPU] chi2_profile_tot: 94.8256 ms
2048	1.000000e+06	float64	2	0	1.930872e+00	1.016248e-01	6.062665e-03	9.373852e-02
# |--> timings: [0.11610652200033655, 0.10476624200236984, 0.1106051130045671, 0.11101019799389178, 0.10121909299778054, 0.09427080400200794, 0.10598207200382603, 0.09442551399843069, 0.10564138200425077, 0.09420386499550659, 0.10055277100036619, 0.09373852399585303, 0.10619221999513684, 0.10654168499604566, 0.09734499499609228, 0.09422434600128327, 0.09919660499872407, 0.10589623200212372, 0.11015424499782966, 0.09490606400504475]

[CPU] chi2_profile::malloc_fint: 0.001446 ms
[CPU] create_image: 12.9668 ms
[CPU] sample::1st_shift: 1.33223 ms
[CPU] sample::FFT: 21.3548 ms
[CPU] sample::2nd_shift: 1.15506 ms
[CPU] uv_rotate_h: 1.10474 ms
[CPU] sample::interpolate: 15.9559 ms
[CPU] sample::apply_phase_sampled: 10.9963 ms
[CPU] sample_tot: 51.9468 ms
[CPU] sample_profile_tot: 65.0925 ms
[CPU] reduce_chi2::diff_weighted: 2.12209 ms
[CPU] reduce_chi2::reduction: 0.773208 ms
[CPU] reduce_chi2_tot: 2.90472 ms
[CPU] chi2_profile::free_fint: 0.000835003 ms
[CPU] chi2_profile_tot: 68.0097 ms

[CPU] chi2_profile::malloc_fint: 0.001446 ms
[CPU] create_image: 9.34813 ms
[CPU] sample::1st_shift: 1.21932 ms
[CPU] sample::FFT: 14.6683 ms
[CPU] sample::2nd_shift: 1.12883 ms
[CPU] uv_rotate_h: 1.06732 ms
[CPU] sample::interpolate: 15.6726 ms
[CPU] sample::apply_phase_sampled: 10.9915 ms
[CPU] sample_tot: 44.7801 ms
[CPU] sample_profile_tot: 54.313 ms
[CPU] reduce_chi2::diff_weighted: 2.13414 ms
[CPU] reduce_chi2::reduction: 0.79659 ms
[CPU] reduce_chi2_tot: 2.9392 ms
[CPU] chi2_profile::free_fint: 0.000749002 ms
[CPU] chi2_profile_tot: 57.2636 ms

[CPU] chi2_profile::malloc_fint: 0.001216 ms
[CPU] create_image: 8.99499 ms
[CPU] sample::1st_shift: 1.25733 ms
[CPU] sample::FFT: 15.8327 ms
[CPU] sample::2nd_shift: 1.12517 ms
[CPU] uv_rotate_h: 1.07374 ms
[CPU] sample::interpolate: 15.5658 ms
[CPU] sample::apply_phase_sampled: 13.1594 ms
[CPU] sample_tot: 48.0605 ms
[CPU] sample_profile_tot: 57.2242 ms
[CPU] reduce_chi2::diff_weighted: 2.11665 ms
[CPU] reduce_chi2::reduction: 0.789385 ms
[CPU] reduce_chi2_tot: 2.9147 ms
[CPU] chi2_profile::free_fint: 0.000679 ms
[CPU] chi2_profile_tot: 60.1488 ms

[CPU] chi2_profile::malloc_fint: 0.001298 ms
[CPU] create_image: 8.99633 ms
[CPU] sample::1st_shift: 1.29272 ms
[CPU] sample::FFT: 15.9415 ms
[CPU] sample::2nd_shift: 1.12215 ms
[CPU] uv_rotate_h: 1.07317 ms
[CPU] sample::interpolate: 15.6714 ms
[CPU] sample::apply_phase_sampled: 10.9519 ms
[CPU] sample_tot: 46.0909 ms
[CPU] sample_profile_tot: 55.2675 ms
[CPU] reduce_chi2::diff_weighted: 2.14681 ms
[CPU] reduce_chi2::reduction: 0.778727 ms
[CPU] reduce_chi2_tot: 2.93423 ms
[CPU] chi2_profile::free_fint: 0.000650005 ms
[CPU] chi2_profile_tot: 58.2124 ms

[CPU] chi2_profile::malloc_fint: 0.001459 ms
[CPU] create_image: 8.40182 ms
[CPU] sample::1st_shift: 1.27155 ms
[CPU] sample::FFT: 16.246 ms
[CPU] sample::2nd_shift: 1.12364 ms
[CPU] uv_rotate_h: 1.08316 ms
[CPU] sample::interpolate: 15.5662 ms
[CPU] sample::apply_phase_sampled: 12.7651 ms
[CPU] sample_tot: 48.1028 ms
[CPU] sample_profile_tot: 56.6808 ms
[CPU] reduce_chi2::diff_weighted: 2.49892 ms
[CPU] reduce_chi2::reduction: 0.775861 ms
[CPU] reduce_chi2_tot: 3.28337 ms
[CPU] chi2_profile::free_fint: 0.000690001 ms
[CPU] chi2_profile_tot: 59.9744 ms

[CPU] chi2_profile::malloc_fint: 0.001295 ms
[CPU] create_image: 8.47898 ms
[CPU] sample::1st_shift: 1.26525 ms
[CPU] sample::FFT: 16.1661 ms
[CPU] sample::2nd_shift: 1.13259 ms
[CPU] uv_rotate_h: 1.08748 ms
[CPU] sample::interpolate: 15.479 ms
[CPU] sample::apply_phase_sampled: 12.3632 ms
[CPU] sample_tot: 47.5411 ms
[CPU] sample_profile_tot: 56.2049 ms
[CPU] reduce_chi2::diff_weighted: 2.41718 ms
[CPU] reduce_chi2::reduction: 0.760126 ms
[CPU] reduce_chi2_tot: 3.18768 ms
[CPU] chi2_profile::free_fint: 0.000679996 ms
[CPU] chi2_profile_tot: 59.4036 ms

[CPU] chi2_profile::malloc_fint: 0.001421 ms
[CPU] create_image: 8.28676 ms
[CPU] sample::1st_shift: 1.21631 ms
[CPU] sample::FFT: 16.5192 ms
[CPU] sample::2nd_shift: 1.12977 ms
[CPU] uv_rotate_h: 1.07865 ms
[CPU] sample::interpolate: 15.6823 ms
[CPU] sample::apply_phase_sampled: 10.9319 ms
[CPU] sample_tot: 46.5947 ms
[CPU] sample_profile_tot: 55.0537 ms
[CPU] reduce_chi2::diff_weighted: 2.12698 ms
[CPU] reduce_chi2::reduction: 0.798774 ms
[CPU] reduce_chi2_tot: 2.93502 ms
[CPU] chi2_profile::free_fint: 0.000549 ms
[CPU] chi2_profile_tot: 57.9988 ms

[CPU] chi2_profile::malloc_fint: 0.001335 ms
[CPU] create_image: 8.4387 ms
[CPU] sample::1st_shift: 1.17017 ms
[CPU] sample::FFT: 16.7482 ms
[CPU] sample::2nd_shift: 1.14716 ms
[CPU] uv_rotate_h: 1.07444 ms
[CPU] sample::interpolate: 15.5572 ms
[CPU] sample::apply_phase_sampled: 12.2186 ms
[CPU] sample_tot: 47.9535 ms
[CPU] sample_profile_tot: 56.5696 ms
[CPU] reduce_chi2::diff_weighted: 2.61266 ms
[CPU] reduce_chi2::reduction: 0.913737 ms
[CPU] reduce_chi2_tot: 3.53558 ms
[CPU] chi2_profile::free_fint: 0.000666005 ms
[CPU] chi2_profile_tot: 60.1158 ms

[CPU] chi2_profile::malloc_fint: 0.001333 ms
[CPU] create_image: 8.32537 ms
[CPU] sample::1st_shift: 1.16242 ms
[CPU] sample::FFT: 16.5778 ms
[CPU] sample::2nd_shift: 1.13281 ms
[CPU] uv_rotate_h: 1.06935 ms
[CPU] sample::interpolate: 15.6701 ms
[CPU] sample::apply_phase_sampled: 10.9455 ms
[CPU] sample_tot: 46.5948 ms
[CPU] sample_profile_tot: 55.0918 ms
[CPU] reduce_chi2::diff_weighted: 2.11708 ms
[CPU] reduce_chi2::reduction: 0.770758 ms
[CPU] reduce_chi2_tot: 2.89723 ms
[CPU] chi2_profile::free_fint: 0.000690001 ms
[CPU] chi2_profile_tot: 57.9994 ms

[CPU] chi2_profile::malloc_fint: 0.001325 ms
[CPU] create_image: 8.88157 ms
[CPU] sample::1st_shift: 1.21963 ms
[CPU] sample::FFT: 14.4185 ms
[CPU] sample::2nd_shift: 1.12038 ms
[CPU] uv_rotate_h: 1.08019 ms
[CPU] sample::interpolate: 15.5808 ms
[CPU] sample::apply_phase_sampled: 12.6591 ms
[CPU] sample_tot: 46.121 ms
[CPU] sample_profile_tot: 55.1845 ms
[CPU] reduce_chi2::diff_weighted: 2.12688 ms
[CPU] reduce_chi2::reduction: 0.778858 ms
[CPU] reduce_chi2_tot: 2.91451 ms
[CPU] chi2_profile::free_fint: 0.000995999 ms
[CPU] chi2_profile_tot: 58.1094 ms

[CPU] chi2_profile::malloc_fint: 0.001307 ms
[CPU] create_image: 9.40802 ms
[CPU] sample::1st_shift: 1.26234 ms
[CPU] sample::FFT: 14.7834 ms
[CPU] sample::2nd_shift: 1.11839 ms
[CPU] uv_rotate_h: 1.07939 ms
[CPU] sample::interpolate: 15.6804 ms
[CPU] sample::apply_phase_sampled: 10.9986 ms
[CPU] sample_tot: 44.9554 ms
[CPU] sample_profile_tot: 54.5363 ms
[CPU] reduce_chi2::diff_weighted: 2.12759 ms
[CPU] reduce_chi2::reduction: 0.809401 ms
[CPU] reduce_chi2_tot: 2.94528 ms
[CPU] chi2_profile::free_fint: 0.000740998 ms
[CPU] chi2_profile_tot: 57.4921 ms

[CPU] chi2_profile::malloc_fint: 0.001369 ms
[CPU] create_image: 9.01506 ms
[CPU] sample::1st_shift: 1.25034 ms
[CPU] sample::FFT: 15.6272 ms
[CPU] sample::2nd_shift: 1.1233 ms
[CPU] uv_rotate_h: 1.07831 ms
[CPU] sample::interpolate: 15.685 ms
[CPU] sample::apply_phase_sampled: 10.9517 ms
[CPU] sample_tot: 45.7553 ms
[CPU] sample_profile_tot: 54.9294 ms
[CPU] reduce_chi2::diff_weighted: 2.11426 ms
[CPU] reduce_chi2::reduction: 0.768465 ms
[CPU] reduce_chi2_tot: 2.89322 ms
[CPU] chi2_profile::free_fint: 0.00072 ms
[CPU] chi2_profile_tot: 57.8324 ms

[CPU] chi2_profile::malloc_fint: 0.001245 ms
[CPU] create_image: 8.27169 ms
[CPU] sample::1st_shift: 1.24145 ms
[CPU] sample::FFT: 16.4896 ms
[CPU] sample::2nd_shift: 1.11774 ms
[CPU] uv_rotate_h: 1.08283 ms
[CPU] sample::interpolate: 15.5656 ms
[CPU] sample::apply_phase_sampled: 12.706 ms
[CPU] sample_tot: 48.2492 ms
[CPU] sample_profile_tot: 56.6974 ms
[CPU] reduce_chi2::diff_weighted: 2.48509 ms
[CPU] reduce_chi2::reduction: 0.799902 ms
[CPU] reduce_chi2_tot: 3.29467 ms
[CPU] chi2_profile::free_fint: 0.000627006 ms
[CPU] chi2_profile_tot: 60.0017 ms

[CPU] chi2_profile::malloc_fint: 0.001349 ms
[CPU] create_image: 8.31289 ms
[CPU] sample::1st_shift: 1.27883 ms
[CPU] sample::FFT: 16.3183 ms
[CPU] sample::2nd_shift: 1.11541 ms
[CPU] uv_rotate_h: 1.07756 ms
[CPU] sample::interpolate: 15.6792 ms
[CPU] sample::apply_phase_sampled: 10.9539 ms
[CPU] sample_tot: 46.462 ms
[CPU] sample_profile_tot: 54.9562 ms
[CPU] reduce_chi2::diff_weighted: 2.11534 ms
[CPU] reduce_chi2::reduction: 0.78949 ms
[CPU] reduce_chi2_tot: 2.91384 ms
[CPU] chi2_profile::free_fint: 0.000713 ms
[CPU] chi2_profile_tot: 57.8812 ms

[CPU] chi2_profile::malloc_fint: 0.001356 ms
[CPU] create_image: 8.31084 ms
[CPU] sample::1st_shift: 1.1588 ms
[CPU] sample::FFT: 16.7595 ms
[CPU] sample::2nd_shift: 1.12894 ms
[CPU] uv_rotate_h: 1.08677 ms
[CPU] sample::interpolate: 15.4758 ms
[CPU] sample::apply_phase_sampled: 12.2302 ms
[CPU] sample_tot: 47.8779 ms
[CPU] sample_profile_tot: 56.3698 ms
[CPU] reduce_chi2::diff_weighted: 2.59131 ms
[CPU] reduce_chi2::reduction: 0.937533 ms
[CPU] reduce_chi2_tot: 3.53778 ms
[CPU] chi2_profile::free_fint: 0.001106 ms
[CPU] chi2_profile_tot: 59.9187 ms

[CPU] chi2_profile::malloc_fint: 0.001509 ms
[CPU] create_image: 8.34866 ms
[CPU] sample::1st_shift: 1.16801 ms
[CPU] sample::FFT: 16.8058 ms
[CPU] sample::2nd_shift: 1.1336 ms
[CPU] uv_rotate_h: 1.08837 ms
[CPU] sample::interpolate: 15.6977 ms
[CPU] sample::apply_phase_sampled: 11.1979 ms
[CPU] sample_tot: 47.1287 ms
[CPU] sample_profile_tot: 55.6572 ms
[CPU] reduce_chi2::diff_weighted: 2.19773 ms
[CPU] reduce_chi2::reduction: 0.816354 ms
[CPU] reduce_chi2_tot: 3.02253 ms
[CPU] chi2_profile::free_fint: 0.000922002 ms
[CPU] chi2_profile_tot: 58.691 ms

[CPU] chi2_profile::malloc_fint: 0.001429 ms
[CPU] create_image: 9.04996 ms
[CPU] sample::1st_shift: 1.21432 ms
[CPU] sample::FFT: 16.2483 ms
[CPU] sample::2nd_shift: 1.12774 ms
[CPU] uv_rotate_h: 1.08308 ms
[CPU] sample::interpolate: 15.5561 ms
[CPU] sample::apply_phase_sampled: 12.1242 ms
[CPU] sample_tot: 47.3962 ms
[CPU] sample_profile_tot: 56.6206 ms
[CPU] reduce_chi2::diff_weighted: 2.12764 ms
[CPU] reduce_chi2::reduction: 0.781105 ms
[CPU] reduce_chi2_tot: 2.91717 ms
[CPU] chi2_profile::free_fint: 0.000649998 ms
[CPU] chi2_profile_tot: 59.5484 ms

[CPU] chi2_profile::malloc_fint: 0.001392 ms
[CPU] create_image: 9.59759 ms
[CPU] sample::1st_shift: 1.20574 ms
[CPU] sample::FFT: 14.1325 ms
[CPU] sample::2nd_shift: 1.12531 ms
[CPU] uv_rotate_h: 1.07061 ms
[CPU] sample::interpolate: 15.6828 ms
[CPU] sample::apply_phase_sampled: 10.9761 ms
[CPU] sample_tot: 44.2262 ms
[CPU] sample_profile_tot: 54.0066 ms
[CPU] reduce_chi2::diff_weighted: 2.11051 ms
[CPU] reduce_chi2::reduction: 0.782467 ms
[CPU] reduce_chi2_tot: 2.9021 ms
[CPU] chi2_profile::free_fint: 0.000651999 ms
[CPU] chi2_profile_tot: 56.9194 ms

[CPU] chi2_profile::malloc_fint: 0.001513 ms
[CPU] create_image: 9.4491 ms
[CPU] sample::1st_shift: 1.24113 ms
[CPU] sample::FFT: 15.055 ms
[CPU] sample::2nd_shift: 1.12705 ms
[CPU] uv_rotate_h: 1.06919 ms
[CPU] sample::interpolate: 15.679 ms
[CPU] sample::apply_phase_sampled: 10.9815 ms
[CPU] sample_tot: 45.1837 ms
[CPU] sample_profile_tot: 54.8157 ms
[CPU] reduce_chi2::diff_weighted: 2.11356 ms
[CPU] reduce_chi2::reduction: 0.775227 ms
[CPU] reduce_chi2_tot: 2.89737 ms
[CPU] chi2_profile::free_fint: 0.000699998 ms
[CPU] chi2_profile_tot: 57.7243 ms

[CPU] chi2_profile::malloc_fint: 0.00127299 ms
[CPU] create_image: 8.79755 ms
[CPU] sample::1st_shift: 1.26207 ms
[CPU] sample::FFT: 16.0911 ms
[CPU] sample::2nd_shift: 1.13145 ms
[CPU] uv_rotate_h: 1.08258 ms
[CPU] sample::interpolate: 15.5819 ms
[CPU] sample::apply_phase_sampled: 13.0268 ms
[CPU] sample_tot: 48.2226 ms
[CPU] sample_profile_tot: 57.2084 ms
[CPU] reduce_chi2::diff_weighted: 2.11278 ms
[CPU] reduce_chi2::reduction: 0.781111 ms
[CPU] reduce_chi2_tot: 2.90295 ms
[CPU] chi2_profile::free_fint: 0.000701999 ms
[CPU] chi2_profile_tot: 60.1214 ms
2048	1.000000e+06	float64	4	0	1.116786e+00	5.877820e-02	1.095097e-03	5.699302e-02
# |--> timings: [0.06806934400083264, 0.057337123005709145, 0.06022331499843858, 0.058287581996410154, 0.06004956700053299, 0.05947836200357415, 0.058077927998965606, 0.060191348995431326, 0.058074715998372994, 0.058184445995721035, 0.05756424699939089, 0.05790661699575139, 0.06007591900561238, 0.05796124899643473, 0.0599937389997649, 0.05876650299614994, 0.05962290299794404, 0.056993020996742416, 0.05779890900157625, 0.060198220002348535]

[CPU] chi2_profile::malloc_fint: 0.001434 ms
[CPU] create_image: 11.8638 ms
[CPU] sample::1st_shift: 1.43775 ms
[CPU] sample::FFT: 15.4255 ms
[CPU] sample::2nd_shift: 1.10092 ms
[CPU] uv_rotate_h: 1.10631 ms
[CPU] sample::interpolate: 10.5884 ms
[CPU] sample::apply_phase_sampled: 7.34175 ms
[CPU] sample_tot: 37.0512 ms
[CPU] sample_profile_tot: 49.0779 ms
[CPU] reduce_chi2::diff_weighted: 1.4487 ms
[CPU] reduce_chi2::reduction: 0.532718 ms
[CPU] reduce_chi2_tot: 1.98854 ms
[CPU] chi2_profile::free_fint: 0.000578999 ms
[CPU] chi2_profile_tot: 51.0788 ms

[CPU] chi2_profile::malloc_fint: 0.001355 ms
[CPU] create_image: 8.04282 ms
[CPU] sample::1st_shift: 1.13445 ms
[CPU] sample::FFT: 10.8494 ms
[CPU] sample::2nd_shift: 1.08371 ms
[CPU] uv_rotate_h: 1.09641 ms
[CPU] sample::interpolate: 10.3863 ms
[CPU] sample::apply_phase_sampled: 7.69291 ms
[CPU] sample_tot: 32.2859 ms
[CPU] sample_profile_tot: 40.5271 ms
[CPU] reduce_chi2::diff_weighted: 1.5159 ms
[CPU] reduce_chi2::reduction: 0.555311 ms
[CPU] reduce_chi2_tot: 2.07842 ms
[CPU] chi2_profile::free_fint: 0.000724998 ms
[CPU] chi2_profile_tot: 42.6163 ms

[CPU] chi2_profile::malloc_fint: 0.00128501 ms
[CPU] create_image: 7.77489 ms
[CPU] sample::1st_shift: 1.14983 ms
[CPU] sample::FFT: 12.0489 ms
[CPU] sample::2nd_shift: 1.13195 ms
[CPU] uv_rotate_h: 1.07892 ms
[CPU] sample::interpolate: 10.3971 ms
[CPU] sample::apply_phase_sampled: 7.35104 ms
[CPU] sample_tot: 33.197 ms
[CPU] sample_profile_tot: 41.1546 ms
[CPU] reduce_chi2::diff_weighted: 1.46752 ms
[CPU] reduce_chi2::reduction: 0.562463 ms
[CPU] reduce_chi2_tot: 2.03718 ms
[CPU] chi2_profile::free_fint: 0.000626002 ms
[CPU] chi2_profile_tot: 43.2021 ms

[CPU] chi2_profile::malloc_fint: 0.00140499 ms
[CPU] create_image: 7.60551 ms
[CPU] sample::1st_shift: 1.1668 ms
[CPU] sample::FFT: 12.2447 ms
[CPU] sample::2nd_shift: 1.09314 ms
[CPU] uv_rotate_h: 1.08491 ms
[CPU] sample::interpolate: 10.4372 ms
[CPU] sample::apply_phase_sampled: 7.49647 ms
[CPU] sample_tot: 33.564 ms
[CPU] sample_profile_tot: 41.3492 ms
[CPU] reduce_chi2::diff_weighted: 1.51339 ms
[CPU] reduce_chi2::reduction: 0.544611 ms
[CPU] reduce_chi2_tot: 2.06491 ms
[CPU] chi2_profile::free_fint: 0.000761 ms
[CPU] chi2_profile_tot: 43.4249 ms

[CPU] chi2_profile::malloc_fint: 0.001337 ms
[CPU] create_image: 7.97143 ms
[CPU] sample::1st_shift: 1.16351 ms
[CPU] sample::FFT: 10.9898 ms
[CPU] sample::2nd_shift: 1.09416 ms
[CPU] uv_rotate_h: 1.09661 ms
[CPU] sample::interpolate: 10.392 ms
[CPU] sample::apply_phase_sampled: 7.58388 ms
[CPU] sample_tot: 32.3634 ms
[CPU] sample_profile_tot: 40.5233 ms
[CPU] reduce_chi2::diff_weighted: 1.52083 ms
[CPU] reduce_chi2::reduction: 0.552784 ms
[CPU] reduce_chi2_tot: 2.08101 ms
[CPU] chi2_profile::free_fint: 0.000653003 ms
[CPU] chi2_profile_tot: 42.6151 ms

[CPU] chi2_profile::malloc_fint: 0.001505 ms
[CPU] create_image: 8.29788 ms
[CPU] sample::1st_shift: 1.13942 ms
[CPU] sample::FFT: 10.0593 ms
[CPU] sample::2nd_shift: 1.08826 ms
[CPU] uv_rotate_h: 1.09012 ms
[CPU] sample::interpolate: 10.3695 ms
[CPU] sample::apply_phase_sampled: 7.43741 ms
[CPU] sample_tot: 31.2198 ms
[CPU] sample_profile_tot: 39.6871 ms
[CPU] reduce_chi2::diff_weighted: 1.4485 ms
[CPU] reduce_chi2::reduction: 0.54623 ms
[CPU] reduce_chi2_tot: 2.00154 ms
[CPU] chi2_profile::free_fint: 0.000650005 ms
[CPU] chi2_profile_tot: 41.6997 ms

[CPU] chi2_profile::malloc_fint: 0.001302 ms
[CPU] create_image: 7.27128 ms
[CPU] sample::1st_shift: 1.15225 ms
[CPU] sample::FFT: 12.4272 ms
[CPU] sample::2nd_shift: 1.10465 ms
[CPU] uv_rotate_h: 1.08452 ms
[CPU] sample::interpolate: 10.4105 ms
[CPU] sample::apply_phase_sampled: 7.36027 ms
[CPU] sample_tot: 33.5777 ms
[CPU] sample_profile_tot: 41.0101 ms
[CPU] reduce_chi2::diff_weighted: 1.45297 ms
[CPU] reduce_chi2::reduction: 0.536401 ms
[CPU] reduce_chi2_tot: 1.99621 ms
[CPU] chi2_profile::free_fint: 0.000706998 ms
[CPU] chi2_profile_tot: 43.0168 ms

[CPU] chi2_profile::malloc_fint: 0.001341 ms
[CPU] create_image: 7.7874 ms
[CPU] sample::1st_shift: 1.14125 ms
[CPU] sample::FFT: 11.863 ms
[CPU] sample::2nd_shift: 1.08889 ms
[CPU] uv_rotate_h: 1.09308 ms
[CPU] sample::interpolate: 10.3623 ms
[CPU] sample::apply_phase_sampled: 7.38865 ms
[CPU] sample_tot: 32.9756 ms
[CPU] sample_profile_tot: 40.9412 ms
[CPU] reduce_chi2::diff_weighted: 1.46389 ms
[CPU] reduce_chi2::reduction: 0.528366 ms
[CPU] reduce_chi2_tot: 1.99902 ms
[CPU] chi2_profile::free_fint: 0.000730004 ms
[CPU] chi2_profile_tot: 42.9509 ms

[CPU] chi2_profile::malloc_fint: 0.0015 ms
[CPU] create_image: 8.03409 ms
[CPU] sample::1st_shift: 1.15499 ms
[CPU] sample::FFT: 10.9035 ms
[CPU] sample::2nd_shift: 1.10467 ms
[CPU] uv_rotate_h: 1.09385 ms
[CPU] sample::interpolate: 10.3878 ms
[CPU] sample::apply_phase_sampled: 7.70765 ms
[CPU] sample_tot: 32.3952 ms
[CPU] sample_profile_tot: 40.617 ms
[CPU] reduce_chi2::diff_weighted: 1.50982 ms
[CPU] reduce_chi2::reduction: 0.572273 ms
[CPU] reduce_chi2_tot: 2.08953 ms
[CPU] chi2_profile::free_fint: 0.000732995 ms
[CPU] chi2_profile_tot: 42.7178 ms

[CPU] chi2_profile::malloc_fint: 0.00129099 ms
[CPU] create_image: 7.87003 ms
[CPU] sample::1st_shift: 1.14084 ms
[CPU] sample::FFT: 12.2965 ms
[CPU] sample::2nd_shift: 1.11375 ms
[CPU] uv_rotate_h: 1.08329 ms
[CPU] sample::interpolate: 10.45 ms
[CPU] sample::apply_phase_sampled: 7.32613 ms
[CPU] sample_tot: 33.4501 ms
[CPU] sample_profile_tot: 41.5102 ms
[CPU] reduce_chi2::diff_weighted: 1.47682 ms
[CPU] reduce_chi2::reduction: 0.543596 ms
[CPU] reduce_chi2_tot: 2.02716 ms
[CPU] chi2_profile::free_fint: 0.000779997 ms
[CPU] chi2_profile_tot: 43.5482 ms

[CPU] chi2_profile::malloc_fint: 0.001296 ms
[CPU] create_image: 7.38343 ms
[CPU] sample::1st_shift: 1.18079 ms
[CPU] sample::FFT: 12.1957 ms
[CPU] sample::2nd_shift: 1.10266 ms
[CPU] uv_rotate_h: 1.08269 ms
[CPU] sample::interpolate: 9.8784 ms
[CPU] sample::apply_phase_sampled: 7.31844 ms
[CPU] sample_tot: 32.8001 ms
[CPU] sample_profile_tot: 40.346 ms
[CPU] reduce_chi2::diff_weighted: 1.46984 ms
[CPU] reduce_chi2::reduction: 0.531498 ms
[CPU] reduce_chi2_tot: 2.00845 ms
[CPU] chi2_profile::free_fint: 0.000639004 ms
[CPU] chi2_profile_tot: 42.365 ms

[CPU] chi2_profile::malloc_fint: 0.001364 ms
[CPU] create_image: 8.08954 ms
[CPU] sample::1st_shift: 1.14177 ms
[CPU] sample::FFT: 12.3772 ms
[CPU] sample::2nd_shift: 1.10618 ms
[CPU] uv_rotate_h: 1.08198 ms
[CPU] sample::interpolate: 10.4794 ms
[CPU] sample::apply_phase_sampled: 7.35882 ms
[CPU] sample_tot: 33.5857 ms
[CPU] sample_profile_tot: 41.8373 ms
[CPU] reduce_chi2::diff_weighted: 1.44405 ms
[CPU] reduce_chi2::reduction: 0.535855 ms
[CPU] reduce_chi2_tot: 1.98729 ms
[CPU] chi2_profile::free_fint: 0.000638 ms
[CPU] chi2_profile_tot: 43.835 ms

[CPU] chi2_profile::malloc_fint: 0.001243 ms
[CPU] create_image: 7.75712 ms
[CPU] sample::1st_shift: 1.15703 ms
[CPU] sample::FFT: 11.9876 ms
[CPU] sample::2nd_shift: 1.12549 ms
[CPU] uv_rotate_h: 1.08019 ms
[CPU] sample::interpolate: 10.4126 ms
[CPU] sample::apply_phase_sampled: 7.35825 ms
[CPU] sample_tot: 33.1605 ms
[CPU] sample_profile_tot: 41.0997 ms
[CPU] reduce_chi2::diff_weighted: 1.47159 ms
[CPU] reduce_chi2::reduction: 0.542566 ms
[CPU] reduce_chi2_tot: 2.02167 ms
[CPU] chi2_profile::free_fint: 0.000601001 ms
[CPU] chi2_profile_tot: 43.132 ms

[CPU] chi2_profile::malloc_fint: 0.001259 ms
[CPU] create_image: 7.36288 ms
[CPU] sample::1st_shift: 1.17979 ms
[CPU] sample::FFT: 12.3125 ms
[CPU] sample::2nd_shift: 1.102 ms
[CPU] uv_rotate_h: 1.07777 ms
[CPU] sample::interpolate: 10.4394 ms
[CPU] sample::apply_phase_sampled: 7.34672 ms
[CPU] sample_tot: 33.4969 ms
[CPU] sample_profile_tot: 41.0442 ms
[CPU] reduce_chi2::diff_weighted: 1.48191 ms
[CPU] reduce_chi2::reduction: 0.542998 ms
[CPU] reduce_chi2_tot: 2.03224 ms
[CPU] chi2_profile::free_fint: 0.000603002 ms
[CPU] chi2_profile_tot: 43.0873 ms

[CPU] chi2_profile::malloc_fint: 0.001357 ms
[CPU] create_image: 7.92026 ms
[CPU] sample::1st_shift: 1.14894 ms
[CPU] sample::FFT: 11.0435 ms
[CPU] sample::2nd_shift: 1.09658 ms
[CPU] uv_rotate_h: 1.08535 ms
[CPU] sample::interpolate: 10.4362 ms
[CPU] sample::apply_phase_sampled: 7.60949 ms
[CPU] sample_tot: 32.4657 ms
[CPU] sample_profile_tot: 40.5748 ms
[CPU] reduce_chi2::diff_weighted: 1.54188 ms
[CPU] reduce_chi2::reduction: 0.552619 ms
[CPU] reduce_chi2_tot: 2.10167 ms
[CPU] chi2_profile::free_fint: 0.000656997 ms
[CPU] chi2_profile_tot: 42.6871 ms

[CPU] chi2_profile::malloc_fint: 0.00184 ms
[CPU] create_image: 7.79693 ms
[CPU] sample::1st_shift: 1.13519 ms
[CPU] sample::FFT: 10.251 ms
[CPU] sample::2nd_shift: 1.08314 ms
[CPU] uv_rotate_h: 1.08168 ms
[CPU] sample::interpolate: 10.4134 ms
[CPU] sample::apply_phase_sampled: 7.68794 ms
[CPU] sample_tot: 31.6848 ms
[CPU] sample_profile_tot: 39.6656 ms
[CPU] reduce_chi2::diff_weighted: 1.49837 ms
[CPU] reduce_chi2::reduction: 0.577751 ms
[CPU] reduce_chi2_tot: 2.08332 ms
[CPU] chi2_profile::free_fint: 0.000586995 ms
[CPU] chi2_profile_tot: 41.7606 ms

[CPU] chi2_profile::malloc_fint: 0.001301 ms
[CPU] create_image: 7.2601 ms
[CPU] sample::1st_shift: 1.15362 ms
[CPU] sample::FFT: 12.4948 ms
[CPU] sample::2nd_shift: 1.10791 ms
[CPU] uv_rotate_h: 1.08847 ms
[CPU] sample::interpolate: 10.4528 ms
[CPU] sample::apply_phase_sampled: 7.34909 ms
[CPU] sample_tot: 33.6854 ms
[CPU] sample_profile_tot: 41.1264 ms
[CPU] reduce_chi2::diff_weighted: 1.47013 ms
[CPU] reduce_chi2::reduction: 0.545009 ms
[CPU] reduce_chi2_tot: 2.02222 ms
[CPU] chi2_profile::free_fint: 0.000608998 ms
[CPU] chi2_profile_tot: 43.1591 ms

[CPU] chi2_profile::malloc_fint: 0.00161 ms
[CPU] create_image: 7.48066 ms
[CPU] sample::1st_shift: 1.13894 ms
[CPU] sample::FFT: 11.8543 ms
[CPU] sample::2nd_shift: 1.09121 ms
[CPU] uv_rotate_h: 1.08654 ms
[CPU] sample::interpolate: 10.0274 ms
[CPU] sample::apply_phase_sampled: 7.30545 ms
[CPU] sample_tot: 32.5521 ms
[CPU] sample_profile_tot: 40.2001 ms
[CPU] reduce_chi2::diff_weighted: 1.45135 ms
[CPU] reduce_chi2::reduction: 0.523151 ms
[CPU] reduce_chi2_tot: 1.9814 ms
[CPU] chi2_profile::free_fint: 0.000853004 ms
[CPU] chi2_profile_tot: 42.1927 ms

[CPU] chi2_profile::malloc_fint: 0.001243 ms
[CPU] create_image: 7.80471 ms
[CPU] sample::1st_shift: 1.15236 ms
[CPU] sample::FFT: 11.0375 ms
[CPU] sample::2nd_shift: 1.10992 ms
[CPU] uv_rotate_h: 1.08211 ms
[CPU] sample::interpolate: 10.3972 ms
[CPU] sample::apply_phase_sampled: 7.48038 ms
[CPU] sample_tot: 32.3024 ms
[CPU] sample_profile_tot: 40.2762 ms
[CPU] reduce_chi2::diff_weighted: 1.48121 ms
[CPU] reduce_chi2::reduction: 0.566247 ms
[CPU] reduce_chi2_tot: 2.05436 ms
[CPU] chi2_profile::free_fint: 0.000580003 ms
[CPU] chi2_profile_tot: 42.3412 ms

[CPU] chi2_profile::malloc_fint: 0.001354 ms
[CPU] create_image: 7.93392 ms
[CPU] sample::1st_shift: 1.14038 ms
[CPU] sample::FFT: 10.4193 ms
[CPU] sample::2nd_shift: 1.09645 ms
[CPU] uv_rotate_h: 1.08685 ms
[CPU] sample::interpolate: 10.4313 ms
[CPU] sample::apply_phase_sampled: 7.72869 ms
[CPU] sample_tot: 31.9465 ms
[CPU] sample_profile_tot: 40.0662 ms
[CPU] reduce_chi2::diff_weighted: 1.52237 ms
[CPU] reduce_chi2::reduction: 0.570463 ms
[CPU] reduce_chi2_tot: 2.10003 ms
[CPU] chi2_profile::free_fint: 0.000621003 ms
[CPU] chi2_profile_tot: 42.1771 ms
2048	1.000000e+06	float64	6	0	8.139550e-01	4.283974e-02	5.661813e-04	4.177325e-02
# |--> timings: [0.05113613000139594, 0.04269114300404908, 0.04327779199957149, 0.04349974599608686, 0.04269295399717521, 0.041773251999984495, 0.04309101100079715, 0.04303001099469839, 0.04279376199701801, 0.043623035002383403, 0.04243741199752549, 0.043908357998589054, 0.043206463000387885, 0.043161694004083984, 0.04276740700152004, 0.041833585004496854, 0.04323258699878352, 0.04226695499528432, 0.04241603199625388, 0.042251806997228414]

[CPU] chi2_profile::malloc_fint: 0.001488 ms
[CPU] create_image: 7.016 ms
[CPU] sample::1st_shift: 1.32601 ms
[CPU] sample::FFT: 16.4267 ms
[CPU] sample::2nd_shift: 1.17868 ms
[CPU] uv_rotate_h: 1.16453 ms
[CPU] sample::interpolate: 9.30783 ms
[CPU] sample::apply_phase_sampled: 6.19006 ms
[CPU] sample_tot: 35.6421 ms
[CPU] sample_profile_tot: 42.8427 ms
[CPU] reduce_chi2::diff_weighted: 1.22518 ms
[CPU] reduce_chi2::reduction: 0.642631 ms
[CPU] reduce_chi2_tot: 1.87697 ms
[CPU] chi2_profile::free_fint: 0.000963002 ms
[CPU] chi2_profile_tot: 44.7322 ms

[CPU] chi2_profile::malloc_fint: 0.00125 ms
[CPU] create_image: 7.00534 ms
[CPU] sample::1st_shift: 1.23877 ms
[CPU] sample::FFT: 14.7826 ms
[CPU] sample::2nd_shift: 3.59966 ms
[CPU] uv_rotate_h: 2.39958 ms
[CPU] sample::interpolate: 8.57784 ms
[CPU] sample::apply_phase_sampled: 6.8086 ms
[CPU] sample_tot: 37.4562 ms
[CPU] sample_profile_tot: 44.6477 ms
[CPU] reduce_chi2::diff_weighted: 1.26466 ms
[CPU] reduce_chi2::reduction: 0.640805 ms
[CPU] reduce_chi2_tot: 1.91516 ms
[CPU] chi2_profile::free_fint: 0.000660002 ms
[CPU] chi2_profile_tot: 46.5724 ms

[CPU] chi2_profile::malloc_fint: 0.001871 ms
[CPU] create_image: 6.91622 ms
[CPU] sample::1st_shift: 1.26454 ms
[CPU] sample::FFT: 15.9591 ms
[CPU] sample::2nd_shift: 1.19578 ms
[CPU] uv_rotate_h: 1.17566 ms
[CPU] sample::interpolate: 10.0819 ms
[CPU] sample::apply_phase_sampled: 6.63529 ms
[CPU] sample_tot: 36.3629 ms
[CPU] sample_profile_tot: 43.4798 ms
[CPU] reduce_chi2::diff_weighted: 1.41883 ms
[CPU] reduce_chi2::reduction: 0.648406 ms
[CPU] reduce_chi2_tot: 2.07678 ms
[CPU] chi2_profile::free_fint: 0.000697997 ms
[CPU] chi2_profile_tot: 45.5681 ms

[CPU] chi2_profile::malloc_fint: 0.001302 ms
[CPU] create_image: 7.04261 ms
[CPU] sample::1st_shift: 1.21167 ms
[CPU] sample::FFT: 13.9766 ms
[CPU] sample::2nd_shift: 1.20718 ms
[CPU] uv_rotate_h: 1.18758 ms
[CPU] sample::interpolate: 9.15567 ms
[CPU] sample::apply_phase_sampled: 6.19891 ms
[CPU] sample_tot: 32.9823 ms
[CPU] sample_profile_tot: 40.2119 ms
[CPU] reduce_chi2::diff_weighted: 1.24399 ms
[CPU] reduce_chi2::reduction: 0.641896 ms
[CPU] reduce_chi2_tot: 1.89505 ms
[CPU] chi2_profile::free_fint: 0.000765001 ms
[CPU] chi2_profile_tot: 42.118 ms

[CPU] chi2_profile::malloc_fint: 0.001235 ms
[CPU] create_image: 6.96944 ms
[CPU] sample::1st_shift: 1.2118 ms
[CPU] sample::FFT: 16.1893 ms
[CPU] sample::2nd_shift: 1.18029 ms
[CPU] uv_rotate_h: 1.17141 ms
[CPU] sample::interpolate: 9.99532 ms
[CPU] sample::apply_phase_sampled: 7.08673 ms
[CPU] sample_tot: 36.8726 ms
[CPU] sample_profile_tot: 44.0248 ms
[CPU] reduce_chi2::diff_weighted: 1.34235 ms
[CPU] reduce_chi2::reduction: 0.636781 ms
[CPU] reduce_chi2_tot: 1.98811 ms
[CPU] chi2_profile::free_fint: 0.000927997 ms
[CPU] chi2_profile_tot: 46.0237 ms

[CPU] chi2_profile::malloc_fint: 0.001468 ms
[CPU] create_image: 7.76739 ms
[CPU] sample::1st_shift: 1.24135 ms
[CPU] sample::FFT: 14.2324 ms
[CPU] sample::2nd_shift: 1.3167 ms
[CPU] uv_rotate_h: 1.18675 ms
[CPU] sample::interpolate: 8.66502 ms
[CPU] sample::apply_phase_sampled: 6.18355 ms
[CPU] sample_tot: 32.8601 ms
[CPU] sample_profile_tot: 40.7926 ms
[CPU] reduce_chi2::diff_weighted: 1.25949 ms
[CPU] reduce_chi2::reduction: 0.65874 ms
[CPU] reduce_chi2_tot: 1.92732 ms
[CPU] chi2_profile::free_fint: 0.000890999 ms
[CPU] chi2_profile_tot: 42.7308 ms

[CPU] chi2_profile::malloc_fint: 0.001558 ms
[CPU] create_image: 6.76549 ms
[CPU] sample::1st_shift: 1.20628 ms
[CPU] sample::FFT: 15.9937 ms
[CPU] sample::2nd_shift: 1.18457 ms
[CPU] uv_rotate_h: 1.17832 ms
[CPU] sample::interpolate: 10.1977 ms
[CPU] sample::apply_phase_sampled: 6.68968 ms
[CPU] sample_tot: 36.4926 ms
[CPU] sample_profile_tot: 43.4227 ms
[CPU] reduce_chi2::diff_weighted: 1.227 ms
[CPU] reduce_chi2::reduction: 0.64095 ms
[CPU] reduce_chi2_tot: 1.87674 ms
[CPU] chi2_profile::free_fint: 0.000679 ms
[CPU] chi2_profile_tot: 45.3103 ms

[CPU] chi2_profile::malloc_fint: 0.001329 ms
[CPU] create_image: 7.02769 ms
[CPU] sample::1st_shift: 1.24893 ms
[CPU] sample::FFT: 14.9469 ms
[CPU] sample::2nd_shift: 1.20438 ms
[CPU] uv_rotate_h: 1.16805 ms
[CPU] sample::interpolate: 9.45685 ms
[CPU] sample::apply_phase_sampled: 6.21484 ms
[CPU] sample_tot: 34.2784 ms
[CPU] sample_profile_tot: 41.4929 ms
[CPU] reduce_chi2::diff_weighted: 1.24322 ms
[CPU] reduce_chi2::reduction: 0.655406 ms
[CPU] reduce_chi2_tot: 1.9075 ms
[CPU] chi2_profile::free_fint: 0.000811 ms
[CPU] chi2_profile_tot: 43.412 ms

[CPU] chi2_profile::malloc_fint: 0.00137 ms
[CPU] create_image: 6.79336 ms
[CPU] sample::1st_shift: 1.21193 ms
[CPU] sample::FFT: 15.7452 ms
[CPU] sample::2nd_shift: 1.20405 ms
[CPU] uv_rotate_h: 1.17977 ms
[CPU] sample::interpolate: 9.17197 ms
[CPU] sample::apply_phase_sampled: 7.75963 ms
[CPU] sample_tot: 36.3181 ms
[CPU] sample_profile_tot: 43.2754 ms
[CPU] reduce_chi2::diff_weighted: 1.21106 ms
[CPU] reduce_chi2::reduction: 0.640721 ms
[CPU] reduce_chi2_tot: 1.86118 ms
[CPU] chi2_profile::free_fint: 0.000733999 ms
[CPU] chi2_profile_tot: 45.147 ms

[CPU] chi2_profile::malloc_fint: 0.001338 ms
[CPU] create_image: 7.44063 ms
[CPU] sample::1st_shift: 1.26269 ms
[CPU] sample::FFT: 15.6887 ms
[CPU] sample::2nd_shift: 1.2054 ms
[CPU] uv_rotate_h: 1.18932 ms
[CPU] sample::interpolate: 9.3625 ms
[CPU] sample::apply_phase_sampled: 7.14979 ms
[CPU] sample_tot: 35.905 ms
[CPU] sample_profile_tot: 43.5265 ms
[CPU] reduce_chi2::diff_weighted: 1.4782 ms
[CPU] reduce_chi2::reduction: 0.655361 ms
[CPU] reduce_chi2_tot: 2.14294 ms
[CPU] chi2_profile::free_fint: 0.000688997 ms
[CPU] chi2_profile_tot: 45.6797 ms

[CPU] chi2_profile::malloc_fint: 0.001419 ms
[CPU] create_image: 6.99776 ms
[CPU] sample::1st_shift: 1.21302 ms
[CPU] sample::FFT: 15.9017 ms
[CPU] sample::2nd_shift: 1.1879 ms
[CPU] uv_rotate_h: 1.17162 ms
[CPU] sample::interpolate: 10.5977 ms
[CPU] sample::apply_phase_sampled: 7.764 ms
[CPU] sample_tot: 37.8755 ms
[CPU] sample_profile_tot: 45.0538 ms
[CPU] reduce_chi2::diff_weighted: 1.5173 ms
[CPU] reduce_chi2::reduction: 0.646197 ms
[CPU] reduce_chi2_tot: 2.1724 ms
[CPU] chi2_profile::free_fint: 0.000813001 ms
[CPU] chi2_profile_tot: 47.2368 ms

[CPU] chi2_profile::malloc_fint: 0.001469 ms
[CPU] create_image: 8.09572 ms
[CPU] sample::1st_shift: 1.24391 ms
[CPU] sample::FFT: 14.3279 ms
[CPU] sample::2nd_shift: 1.20696 ms
[CPU] uv_rotate_h: 1.18551 ms
[CPU] sample::interpolate: 8.96047 ms
[CPU] sample::apply_phase_sampled: 6.21962 ms
[CPU] sample_tot: 33.187 ms
[CPU] sample_profile_tot: 41.469 ms
[CPU] reduce_chi2::diff_weighted: 1.25545 ms
[CPU] reduce_chi2::reduction: 0.647166 ms
[CPU] reduce_chi2_tot: 1.91191 ms
[CPU] chi2_profile::free_fint: 0.000772001 ms
[CPU] chi2_profile_tot: 43.3918 ms

[CPU] chi2_profile::malloc_fint: 0.001232 ms
[CPU] create_image: 6.77321 ms
[CPU] sample::1st_shift: 1.21396 ms
[CPU] sample::FFT: 15.8265 ms
[CPU] sample::2nd_shift: 1.191 ms
[CPU] uv_rotate_h: 1.18046 ms
[CPU] sample::interpolate: 10.0211 ms
[CPU] sample::apply_phase_sampled: 6.50495 ms
[CPU] sample_tot: 35.9821 ms
[CPU] sample_profile_tot: 42.9337 ms
[CPU] reduce_chi2::diff_weighted: 1.27978 ms
[CPU] reduce_chi2::reduction: 0.648058 ms
[CPU] reduce_chi2_tot: 1.93758 ms
[CPU] chi2_profile::free_fint: 0.000667002 ms
[CPU] chi2_profile_tot: 44.8814 ms

[CPU] chi2_profile::malloc_fint: 0.001356 ms
[CPU] create_image: 7.02681 ms
[CPU] sample::1st_shift: 1.25411 ms
[CPU] sample::FFT: 15.0394 ms
[CPU] sample::2nd_shift: 1.20903 ms
[CPU] uv_rotate_h: 1.17307 ms
[CPU] sample::interpolate: 9.3382 ms
[CPU] sample::apply_phase_sampled: 6.19631 ms
[CPU] sample_tot: 34.2489 ms
[CPU] sample_profile_tot: 41.4589 ms
[CPU] reduce_chi2::diff_weighted: 1.2823 ms
[CPU] reduce_chi2::reduction: 0.639737 ms
[CPU] reduce_chi2_tot: 1.93117 ms
[CPU] chi2_profile::free_fint: 0.000682994 ms
[CPU] chi2_profile_tot: 43.4011 ms

[CPU] chi2_profile::malloc_fint: 0.001421 ms
[CPU] create_image: 6.76919 ms
[CPU] sample::1st_shift: 1.21139 ms
[CPU] sample::FFT: 15.9917 ms
[CPU] sample::2nd_shift: 1.19889 ms
[CPU] uv_rotate_h: 1.17478 ms
[CPU] sample::interpolate: 8.66001 ms
[CPU] sample::apply_phase_sampled: 7.60922 ms
[CPU] sample_tot: 35.8936 ms
[CPU] sample_profile_tot: 42.841 ms
[CPU] reduce_chi2::diff_weighted: 1.2628 ms
[CPU] reduce_chi2::reduction: 0.639858 ms
[CPU] reduce_chi2_tot: 1.91192 ms
[CPU] chi2_profile::free_fint: 0.00108599 ms
[CPU] chi2_profile_tot: 44.7631 ms

[CPU] chi2_profile::malloc_fint: 0.00141 ms
[CPU] create_image: 7.80831 ms
[CPU] sample::1st_shift: 1.26701 ms
[CPU] sample::FFT: 15.424 ms
[CPU] sample::2nd_shift: 1.20758 ms
[CPU] uv_rotate_h: 1.18641 ms
[CPU] sample::interpolate: 9.44206 ms
[CPU] sample::apply_phase_sampled: 6.18584 ms
[CPU] sample_tot: 34.7523 ms
[CPU] sample_profile_tot: 42.7459 ms
[CPU] reduce_chi2::diff_weighted: 1.27473 ms
[CPU] reduce_chi2::reduction: 0.654373 ms
[CPU] reduce_chi2_tot: 1.93857 ms
[CPU] chi2_profile::free_fint: 0.000685002 ms
[CPU] chi2_profile_tot: 44.6948 ms

[CPU] chi2_profile::malloc_fint: 0.001272 ms
[CPU] create_image: 6.76916 ms
[CPU] sample::1st_shift: 1.20569 ms
[CPU] sample::FFT: 15.6547 ms
[CPU] sample::2nd_shift: 1.19572 ms
[CPU] uv_rotate_h: 1.16362 ms
[CPU] sample::interpolate: 9.23162 ms
[CPU] sample::apply_phase_sampled: 7.65959 ms
[CPU] sample_tot: 36.158 ms
[CPU] sample_profile_tot: 43.1035 ms
[CPU] reduce_chi2::diff_weighted: 1.26286 ms
[CPU] reduce_chi2::reduction: 0.649129 ms
[CPU] reduce_chi2_tot: 1.92123 ms
[CPU] chi2_profile::free_fint: 0.000758999 ms
[CPU] chi2_profile_tot: 45.0342 ms

[CPU] chi2_profile::malloc_fint: 0.001329 ms
[CPU] create_image: 7.22676 ms
[CPU] sample::1st_shift: 1.26506 ms
[CPU] sample::FFT: 15.7897 ms
[CPU] sample::2nd_shift: 1.21148 ms
[CPU] uv_rotate_h: 1.16968 ms
[CPU] sample::interpolate: 9.43656 ms
[CPU] sample::apply_phase_sampled: 6.18786 ms
[CPU] sample_tot: 35.0992 ms
[CPU] sample_profile_tot: 42.5118 ms
[CPU] reduce_chi2::diff_weighted: 1.25094 ms
[CPU] reduce_chi2::reduction: 0.642094 ms
[CPU] reduce_chi2_tot: 1.90156 ms
[CPU] chi2_profile::free_fint: 0.001128 ms
[CPU] chi2_profile_tot: 44.4242 ms

[CPU] chi2_profile::malloc_fint: 0.001354 ms
[CPU] create_image: 6.78308 ms
[CPU] sample::1st_shift: 1.21058 ms
[CPU] sample::FFT: 15.6834 ms
[CPU] sample::2nd_shift: 1.22243 ms
[CPU] uv_rotate_h: 1.1708 ms
[CPU] sample::interpolate: 8.9632 ms
[CPU] sample::apply_phase_sampled: 7.94133 ms
[CPU] sample_tot: 36.2364 ms
[CPU] sample_profile_tot: 43.2013 ms
[CPU] reduce_chi2::diff_weighted: 1.24277 ms
[CPU] reduce_chi2::reduction: 0.651337 ms
[CPU] reduce_chi2_tot: 1.90321 ms
[CPU] chi2_profile::free_fint: 0.00072 ms
[CPU] chi2_profile_tot: 45.1142 ms

[CPU] chi2_profile::malloc_fint: 0.001335 ms
[CPU] create_image: 7.80125 ms
[CPU] sample::1st_shift: 1.25606 ms
[CPU] sample::FFT: 15.759 ms
[CPU] sample::2nd_shift: 1.20796 ms
[CPU] uv_rotate_h: 1.17813 ms
[CPU] sample::interpolate: 9.78949 ms
[CPU] sample::apply_phase_sampled: 6.21241 ms
[CPU] sample_tot: 35.4419 ms
[CPU] sample_profile_tot: 43.429 ms
[CPU] reduce_chi2::diff_weighted: 1.2571 ms
[CPU] reduce_chi2::reduction: 0.647326 ms
[CPU] reduce_chi2_tot: 1.91342 ms
[CPU] chi2_profile::free_fint: 0.000667002 ms
[CPU] chi2_profile_tot: 45.3528 ms
2048	1.000000e+06	float64	8	0	8.522977e-01	4.485777e-02	1.262151e-03	4.219739e-02
# |--> timings: [0.0447934379990329, 0.04664850600238424, 0.045644523001101334, 0.04219738800020423, 0.04609794299904024, 0.04280306600412587, 0.04538401299942052, 0.0434893919955357, 0.045227187998534646, 0.0457536500034621, 0.04731327499757754, 0.043467376999615226, 0.04495582199888304, 0.04347614900325425, 0.04483786600030726, 0.044775198002753314, 0.045110451996151824, 0.04449866600043606, 0.045190053002443165, 0.04542716500145616]

[CPU] chi2_profile::malloc_fint: 0.001285 ms
[CPU] create_image: 8.71816 ms
[CPU] sample::1st_shift: 1.18369 ms
[CPU] sample::FFT: 17.8698 ms
[CPU] sample::2nd_shift: 1.10901 ms
[CPU] uv_rotate_h: 1.11852 ms
[CPU] sample::interpolate: 6.40236 ms
[CPU] sample::apply_phase_sampled: 4.96505 ms
[CPU] sample_tot: 32.7069 ms
[CPU] sample_profile_tot: 41.6469 ms
[CPU] reduce_chi2::diff_weighted: 1.18918 ms
[CPU] reduce_chi2::reduction: 0.524292 ms
[CPU] reduce_chi2_tot: 1.72385 ms
[CPU] chi2_profile::free_fint: 0.000835003 ms
[CPU] chi2_profile_tot: 43.3849 ms

[CPU] chi2_profile::malloc_fint: 0.001411 ms
[CPU] create_image: 7.00733 ms
[CPU] sample::1st_shift: 1.14077 ms
[CPU] sample::FFT: 13.0277 ms
[CPU] sample::2nd_shift: 1.11521 ms
[CPU] uv_rotate_h: 1.11437 ms
[CPU] sample::interpolate: 6.38198 ms
[CPU] sample::apply_phase_sampled: 5.85095 ms
[CPU] sample_tot: 28.676 ms
[CPU] sample_profile_tot: 35.9082 ms
[CPU] reduce_chi2::diff_weighted: 1.19047 ms
[CPU] reduce_chi2::reduction: 0.520929 ms
[CPU] reduce_chi2_tot: 1.7211 ms
[CPU] chi2_profile::free_fint: 0.000569999 ms
[CPU] chi2_profile_tot: 37.6424 ms

[CPU] chi2_profile::malloc_fint: 0.00141 ms
[CPU] create_image: 6.4701 ms
[CPU] sample::1st_shift: 1.12086 ms
[CPU] sample::FFT: 13.735 ms
[CPU] sample::2nd_shift: 1.10957 ms
[CPU] uv_rotate_h: 1.11042 ms
[CPU] sample::interpolate: 6.38465 ms
[CPU] sample::apply_phase_sampled: 6.01553 ms
[CPU] sample_tot: 29.522 ms
[CPU] sample_profile_tot: 36.206 ms
[CPU] reduce_chi2::diff_weighted: 1.19925 ms
[CPU] reduce_chi2::reduction: 0.526882 ms
[CPU] reduce_chi2_tot: 1.73625 ms
[CPU] chi2_profile::free_fint: 0.000731998 ms
[CPU] chi2_profile_tot: 37.9549 ms

[CPU] chi2_profile::malloc_fint: 0.001354 ms
[CPU] create_image: 6.4043 ms
[CPU] sample::1st_shift: 1.12385 ms
[CPU] sample::FFT: 13.6702 ms
[CPU] sample::2nd_shift: 1.13814 ms
[CPU] uv_rotate_h: 1.10926 ms
[CPU] sample::interpolate: 7.79177 ms
[CPU] sample::apply_phase_sampled: 7.64969 ms
[CPU] sample_tot: 32.5336 ms
[CPU] sample_profile_tot: 39.1081 ms
[CPU] reduce_chi2::diff_weighted: 2.69775 ms
[CPU] reduce_chi2::reduction: 0.622686 ms
[CPU] reduce_chi2_tot: 3.33957 ms
[CPU] chi2_profile::free_fint: 0.000804001 ms
[CPU] chi2_profile_tot: 42.4587 ms

[CPU] chi2_profile::malloc_fint: 0.00137201 ms
[CPU] create_image: 6.37405 ms
[CPU] sample::1st_shift: 1.13696 ms
[CPU] sample::FFT: 13.3821 ms
[CPU] sample::2nd_shift: 1.10912 ms
[CPU] uv_rotate_h: 1.10844 ms
[CPU] sample::interpolate: 6.44036 ms
[CPU] sample::apply_phase_sampled: 4.97159 ms
[CPU] sample_tot: 28.1949 ms
[CPU] sample_profile_tot: 34.7946 ms
[CPU] reduce_chi2::diff_weighted: 1.19195 ms
[CPU] reduce_chi2::reduction: 0.532836 ms
[CPU] reduce_chi2_tot: 1.738 ms
[CPU] chi2_profile::free_fint: 0.000638 ms
[CPU] chi2_profile_tot: 36.5449 ms

[CPU] chi2_profile::malloc_fint: 0.001589 ms
[CPU] create_image: 6.30332 ms
[CPU] sample::1st_shift: 1.12224 ms
[CPU] sample::FFT: 12.7867 ms
[CPU] sample::2nd_shift: 1.13721 ms
[CPU] uv_rotate_h: 1.11894 ms
[CPU] sample::interpolate: 8.03509 ms
[CPU] sample::apply_phase_sampled: 4.96384 ms
[CPU] sample_tot: 29.2098 ms
[CPU] sample_profile_tot: 35.7214 ms
[CPU] reduce_chi2::diff_weighted: 1.19437 ms
[CPU] reduce_chi2::reduction: 0.524526 ms
[CPU] reduce_chi2_tot: 1.73208 ms
[CPU] chi2_profile::free_fint: 0.000747998 ms
[CPU] chi2_profile_tot: 37.4666 ms

[CPU] chi2_profile::malloc_fint: 0.001355 ms
[CPU] create_image: 6.56403 ms
[CPU] sample::1st_shift: 1.13337 ms
[CPU] sample::FFT: 12.462 ms
[CPU] sample::2nd_shift: 1.10862 ms
[CPU] uv_rotate_h: 1.12008 ms
[CPU] sample::interpolate: 6.39956 ms
[CPU] sample::apply_phase_sampled: 5.07842 ms
[CPU] sample_tot: 27.3484 ms
[CPU] sample_profile_tot: 34.1201 ms
[CPU] reduce_chi2::diff_weighted: 1.18908 ms
[CPU] reduce_chi2::reduction: 0.523006 ms
[CPU] reduce_chi2_tot: 1.7253 ms
[CPU] chi2_profile::free_fint: 0.000763001 ms
[CPU] chi2_profile_tot: 35.8582 ms

[CPU] chi2_profile::malloc_fint: 0.001289 ms
[CPU] create_image: 6.31411 ms
[CPU] sample::1st_shift: 1.15801 ms
[CPU] sample::FFT: 13.4449 ms
[CPU] sample::2nd_shift: 1.12962 ms
[CPU] uv_rotate_h: 1.11806 ms
[CPU] sample::interpolate: 6.38007 ms
[CPU] sample::apply_phase_sampled: 4.96115 ms
[CPU] sample_tot: 28.2372 ms
[CPU] sample_profile_tot: 34.759 ms
[CPU] reduce_chi2::diff_weighted: 1.19233 ms
[CPU] reduce_chi2::reduction: 0.539143 ms
[CPU] reduce_chi2_tot: 1.74529 ms
[CPU] chi2_profile::free_fint: 0.000679 ms
[CPU] chi2_profile_tot: 36.5166 ms

[CPU] chi2_profile::malloc_fint: 0.001469 ms
[CPU] create_image: 6.30663 ms
[CPU] sample::1st_shift: 1.12184 ms
[CPU] sample::FFT: 12.8355 ms
[CPU] sample::2nd_shift: 1.1381 ms
[CPU] uv_rotate_h: 1.10917 ms
[CPU] sample::interpolate: 6.39663 ms
[CPU] sample::apply_phase_sampled: 4.95092 ms
[CPU] sample_tot: 27.5965 ms
[CPU] sample_profile_tot: 34.1084 ms
[CPU] reduce_chi2::diff_weighted: 1.19132 ms
[CPU] reduce_chi2::reduction: 0.528247 ms
[CPU] reduce_chi2_tot: 1.73306 ms
[CPU] chi2_profile::free_fint: 0.000813001 ms
[CPU] chi2_profile_tot: 35.8544 ms

[CPU] chi2_profile::malloc_fint: 0.00136 ms
[CPU] create_image: 6.41209 ms
[CPU] sample::1st_shift: 1.13436 ms
[CPU] sample::FFT: 12.7392 ms
[CPU] sample::2nd_shift: 1.12233 ms
[CPU] uv_rotate_h: 1.11308 ms
[CPU] sample::interpolate: 6.38953 ms
[CPU] sample::apply_phase_sampled: 5.65095 ms
[CPU] sample_tot: 28.1933 ms
[CPU] sample_profile_tot: 34.8139 ms
[CPU] reduce_chi2::diff_weighted: 1.18891 ms
[CPU] reduce_chi2::reduction: 0.5153 ms
[CPU] reduce_chi2_tot: 1.71781 ms
[CPU] chi2_profile::free_fint: 0.000870001 ms
[CPU] chi2_profile_tot: 36.544 ms

[CPU] chi2_profile::malloc_fint: 0.001406 ms
[CPU] create_image: 6.3125 ms
[CPU] sample::1st_shift: 1.12715 ms
[CPU] sample::FFT: 13.6422 ms
[CPU] sample::2nd_shift: 1.11073 ms
[CPU] uv_rotate_h: 1.10416 ms
[CPU] sample::interpolate: 6.47863 ms
[CPU] sample::apply_phase_sampled: 5.12946 ms
[CPU] sample_tot: 28.6366 ms
[CPU] sample_profile_tot: 35.1549 ms
[CPU] reduce_chi2::diff_weighted: 1.23092 ms
[CPU] reduce_chi2::reduction: 0.515098 ms
[CPU] reduce_chi2_tot: 1.75951 ms
[CPU] chi2_profile::free_fint: 0.000737004 ms
[CPU] chi2_profile_tot: 36.927 ms

[CPU] chi2_profile::malloc_fint: 0.001211 ms
[CPU] create_image: 6.3419 ms
[CPU] sample::1st_shift: 1.12815 ms
[CPU] sample::FFT: 13.3419 ms
[CPU] sample::2nd_shift: 1.14755 ms
[CPU] uv_rotate_h: 1.11362 ms
[CPU] sample::interpolate: 8.26234 ms
[CPU] sample::apply_phase_sampled: 4.96103 ms
[CPU] sample_tot: 30.0007 ms
[CPU] sample_profile_tot: 36.5499 ms
[CPU] reduce_chi2::diff_weighted: 1.19434 ms
[CPU] reduce_chi2::reduction: 0.524082 ms
[CPU] reduce_chi2_tot: 1.73221 ms
[CPU] chi2_profile::free_fint: 0.000649001 ms
[CPU] chi2_profile_tot: 38.2948 ms

[CPU] chi2_profile::malloc_fint: 0.001215 ms
[CPU] create_image: 6.39421 ms
[CPU] sample::1st_shift: 1.12964 ms
[CPU] sample::FFT: 12.4203 ms
[CPU] sample::2nd_shift: 1.1037 ms
[CPU] uv_rotate_h: 1.11607 ms
[CPU] sample::interpolate: 7.14664 ms
[CPU] sample::apply_phase_sampled: 5.06553 ms
[CPU] sample_tot: 28.0275 ms
[CPU] sample_profile_tot: 34.6282 ms
[CPU] reduce_chi2::diff_weighted: 1.19741 ms
[CPU] reduce_chi2::reduction: 0.517195 ms
[CPU] reduce_chi2_tot: 1.72753 ms
[CPU] chi2_profile::free_fint: 0.000860004 ms
[CPU] chi2_profile_tot: 36.3678 ms

[CPU] chi2_profile::malloc_fint: 0.00135999 ms
[CPU] create_image: 6.73607 ms
[CPU] sample::1st_shift: 1.13505 ms
[CPU] sample::FFT: 13.0726 ms
[CPU] sample::2nd_shift: 1.12203 ms
[CPU] uv_rotate_h: 1.11505 ms
[CPU] sample::interpolate: 6.58501 ms
[CPU] sample::apply_phase_sampled: 5.11517 ms
[CPU] sample_tot: 28.1893 ms
[CPU] sample_profile_tot: 35.1375 ms
[CPU] reduce_chi2::diff_weighted: 1.2055 ms
[CPU] reduce_chi2::reduction: 0.520029 ms
[CPU] reduce_chi2_tot: 1.73903 ms
[CPU] chi2_profile::free_fint: 0.000749998 ms
[CPU] chi2_profile_tot: 36.8891 ms

[CPU] chi2_profile::malloc_fint: 0.00131 ms
[CPU] create_image: 6.30898 ms
[CPU] sample::1st_shift: 1.12382 ms
[CPU] sample::FFT: 13.115 ms
[CPU] sample::2nd_shift: 1.10994 ms
[CPU] uv_rotate_h: 1.10851 ms
[CPU] sample::interpolate: 6.3946 ms
[CPU] sample::apply_phase_sampled: 5.07671 ms
[CPU] sample_tot: 27.9728 ms
[CPU] sample_profile_tot: 34.4919 ms
[CPU] reduce_chi2::diff_weighted: 1.19232 ms
[CPU] reduce_chi2::reduction: 0.52897 ms
[CPU] reduce_chi2_tot: 1.73475 ms
[CPU] chi2_profile::free_fint: 0.000603002 ms
[CPU] chi2_profile_tot: 36.2388 ms

[CPU] chi2_profile::malloc_fint: 0.001206 ms
[CPU] create_image: 7.11957 ms
[CPU] sample::1st_shift: 1.12877 ms
[CPU] sample::FFT: 12.1676 ms
[CPU] sample::2nd_shift: 1.11956 ms
[CPU] uv_rotate_h: 1.12323 ms
[CPU] sample::interpolate: 6.39124 ms
[CPU] sample::apply_phase_sampled: 4.95074 ms
[CPU] sample_tot: 26.9251 ms
[CPU] sample_profile_tot: 34.2523 ms
[CPU] reduce_chi2::diff_weighted: 1.18746 ms
[CPU] reduce_chi2::reduction: 0.534906 ms
[CPU] reduce_chi2_tot: 1.73563 ms
[CPU] chi2_profile::free_fint: 0.000893 ms
[CPU] chi2_profile_tot: 36.0003 ms

[CPU] chi2_profile::malloc_fint: 0.001297 ms
[CPU] create_image: 6.31001 ms
[CPU] sample::1st_shift: 1.14863 ms
[CPU] sample::FFT: 13.2171 ms
[CPU] sample::2nd_shift: 1.10362 ms
[CPU] uv_rotate_h: 1.10549 ms
[CPU] sample::interpolate: 6.54368 ms
[CPU] sample::apply_phase_sampled: 5.12688 ms
[CPU] sample_tot: 28.2913 ms
[CPU] sample_profile_tot: 34.8086 ms
[CPU] reduce_chi2::diff_weighted: 1.23602 ms
[CPU] reduce_chi2::reduction: 0.520305 ms
[CPU] reduce_chi2_tot: 1.76964 ms
[CPU] chi2_profile::free_fint: 0.000679 ms
[CPU] chi2_profile_tot: 36.5906 ms

[CPU] chi2_profile::malloc_fint: 0.001322 ms
[CPU] create_image: 6.30818 ms
[CPU] sample::1st_shift: 1.13024 ms
[CPU] sample::FFT: 13.0468 ms
[CPU] sample::2nd_shift: 1.12376 ms
[CPU] uv_rotate_h: 1.11587 ms
[CPU] sample::interpolate: 7.84051 ms
[CPU] sample::apply_phase_sampled: 4.96013 ms
[CPU] sample_tot: 29.2702 ms
[CPU] sample_profile_tot: 35.7866 ms
[CPU] reduce_chi2::diff_weighted: 1.1886 ms
[CPU] reduce_chi2::reduction: 0.521501 ms
[CPU] reduce_chi2_tot: 1.72404 ms
[CPU] chi2_profile::free_fint: 0.000969994 ms
[CPU] chi2_profile_tot: 37.523 ms

[CPU] chi2_profile::malloc_fint: 0.00125801 ms
[CPU] create_image: 6.3874 ms
[CPU] sample::1st_shift: 1.12694 ms
[CPU] sample::FFT: 11.5105 ms
[CPU] sample::2nd_shift: 1.11696 ms
[CPU] uv_rotate_h: 1.1118 ms
[CPU] sample::interpolate: 6.4132 ms
[CPU] sample::apply_phase_sampled: 4.95896 ms
[CPU] sample_tot: 26.2828 ms
[CPU] sample_profile_tot: 32.8793 ms
[CPU] reduce_chi2::diff_weighted: 1.18985 ms
[CPU] reduce_chi2::reduction: 0.530943 ms
[CPU] reduce_chi2_tot: 1.73401 ms
[CPU] chi2_profile::free_fint: 0.000694999 ms
[CPU] chi2_profile_tot: 34.6258 ms

[CPU] chi2_profile::malloc_fint: 0.001284 ms
[CPU] create_image: 6.31879 ms
[CPU] sample::1st_shift: 1.18012 ms
[CPU] sample::FFT: 13.4196 ms
[CPU] sample::2nd_shift: 1.11929 ms
[CPU] uv_rotate_h: 1.11324 ms
[CPU] sample::interpolate: 6.50798 ms
[CPU] sample::apply_phase_sampled: 5.06807 ms
[CPU] sample_tot: 28.4541 ms
[CPU] sample_profile_tot: 34.984 ms
[CPU] reduce_chi2::diff_weighted: 1.19183 ms
[CPU] reduce_chi2::reduction: 0.537777 ms
[CPU] reduce_chi2_tot: 1.74294 ms
[CPU] chi2_profile::free_fint: 0.000676002 ms
[CPU] chi2_profile_tot: 36.7391 ms
2048	1.000000e+06	float64	10	0	7.046397e-01	3.708630e-02	1.530354e-03	3.471123e-02
# |--> timings: [0.04344551400572527, 0.03773722500045551, 0.03803990300366422, 0.04254703899641754, 0.03662955600157147, 0.03755743899819208, 0.035939306995715015, 0.03659601300023496, 0.035934771003667265, 0.03663068500463851, 0.03701047700451454, 0.03837427100370405, 0.03644815500592813, 0.03697035799996229, 0.03631895600119606, 0.03608606700436212, 0.036677464995591436, 0.03760831100225914, 0.034711225001956336, 0.036822465001023374]

[CPU] chi2_profile::malloc_fint: 0.001458 ms
[CPU] create_image: 8.68505 ms
[CPU] sample::1st_shift: 1.22752 ms
[CPU] sample::FFT: 21.2117 ms
[CPU] sample::2nd_shift: 2.35997 ms
[CPU] uv_rotate_h: 1.13399 ms
[CPU] sample::interpolate: 5.42832 ms
[CPU] sample::apply_phase_sampled: 4.38625 ms
[CPU] sample_tot: 35.8102 ms
[CPU] sample_profile_tot: 44.7077 ms
[CPU] reduce_chi2::diff_weighted: 1.20012 ms
[CPU] reduce_chi2::reduction: 0.466958 ms
[CPU] reduce_chi2_tot: 1.67764 ms
[CPU] chi2_profile::free_fint: 0.000565 ms
[CPU] chi2_profile_tot: 46.3989 ms

[CPU] chi2_profile::malloc_fint: 0.001296 ms
[CPU] create_image: 6.09616 ms
[CPU] sample::1st_shift: 1.13052 ms
[CPU] sample::FFT: 10.5081 ms
[CPU] sample::2nd_shift: 1.09612 ms
[CPU] uv_rotate_h: 1.12341 ms
[CPU] sample::interpolate: 5.35354 ms
[CPU] sample::apply_phase_sampled: 4.13946 ms
[CPU] sample_tot: 23.3959 ms
[CPU] sample_profile_tot: 29.7083 ms
[CPU] reduce_chi2::diff_weighted: 1.20643 ms
[CPU] reduce_chi2::reduction: 0.449225 ms
[CPU] reduce_chi2_tot: 1.66583 ms
[CPU] chi2_profile::free_fint: 0.000421001 ms
[CPU] chi2_profile_tot: 31.3863 ms

[CPU] chi2_profile::malloc_fint: 0.00167 ms
[CPU] create_image: 6.09045 ms
[CPU] sample::1st_shift: 1.11669 ms
[CPU] sample::FFT: 11.3575 ms
[CPU] sample::2nd_shift: 1.09907 ms
[CPU] uv_rotate_h: 1.15021 ms
[CPU] sample::interpolate: 5.36266 ms
[CPU] sample::apply_phase_sampled: 4.15609 ms
[CPU] sample_tot: 24.2882 ms
[CPU] sample_profile_tot: 30.5836 ms
[CPU] reduce_chi2::diff_weighted: 1.19922 ms
[CPU] reduce_chi2::reduction: 0.451991 ms
[CPU] reduce_chi2_tot: 1.66111 ms
[CPU] chi2_profile::free_fint: 0.000544998 ms
[CPU] chi2_profile_tot: 32.2575 ms

[CPU] chi2_profile::malloc_fint: 0.00122 ms
[CPU] create_image: 6.07678 ms
[CPU] sample::1st_shift: 1.11718 ms
[CPU] sample::FFT: 11.9386 ms
[CPU] sample::2nd_shift: 1.10088 ms
[CPU] uv_rotate_h: 1.12296 ms
[CPU] sample::interpolate: 5.34715 ms
[CPU] sample::apply_phase_sampled: 4.13338 ms
[CPU] sample_tot: 24.8046 ms
[CPU] sample_profile_tot: 31.0898 ms
[CPU] reduce_chi2::diff_weighted: 1.20176 ms
[CPU] reduce_chi2::reduction: 0.455577 ms
[CPU] reduce_chi2_tot: 1.66715 ms
[CPU] chi2_profile::free_fint: 0.000619999 ms
[CPU] chi2_profile_tot: 32.7688 ms

[CPU] chi2_profile::malloc_fint: 0.001088 ms
[CPU] create_image: 6.12871 ms
[CPU] sample::1st_shift: 1.12496 ms
[CPU] sample::FFT: 11.0605 ms
[CPU] sample::2nd_shift: 1.09234 ms
[CPU] uv_rotate_h: 1.1271 ms
[CPU] sample::interpolate: 5.35054 ms
[CPU] sample::apply_phase_sampled: 4.14373 ms
[CPU] sample_tot: 23.9439 ms
[CPU] sample_profile_tot: 30.2762 ms
[CPU] reduce_chi2::diff_weighted: 1.20281 ms
[CPU] reduce_chi2::reduction: 0.457857 ms
[CPU] reduce_chi2_tot: 1.67048 ms
[CPU] chi2_profile::free_fint: 0.000633998 ms
[CPU] chi2_profile_tot: 31.9589 ms

[CPU] chi2_profile::malloc_fint: 0.001256 ms
[CPU] create_image: 6.10556 ms
[CPU] sample::1st_shift: 1.1403 ms
[CPU] sample::FFT: 10.669 ms
[CPU] sample::2nd_shift: 1.09384 ms
[CPU] uv_rotate_h: 1.12241 ms
[CPU] sample::interpolate: 5.55496 ms
[CPU] sample::apply_phase_sampled: 4.14804 ms
[CPU] sample_tot: 23.7765 ms
[CPU] sample_profile_tot: 30.0901 ms
[CPU] reduce_chi2::diff_weighted: 1.198 ms
[CPU] reduce_chi2::reduction: 0.457512 ms
[CPU] reduce_chi2_tot: 1.66539 ms
[CPU] chi2_profile::free_fint: 0.000478001 ms
[CPU] chi2_profile_tot: 31.7676 ms

[CPU] chi2_profile::malloc_fint: 0.001287 ms
[CPU] create_image: 6.09783 ms
[CPU] sample::1st_shift: 1.11979 ms
[CPU] sample::FFT: 11.1689 ms
[CPU] sample::2nd_shift: 1.10466 ms
[CPU] uv_rotate_h: 1.13066 ms
[CPU] sample::interpolate: 5.46774 ms
[CPU] sample::apply_phase_sampled: 4.14419 ms
[CPU] sample_tot: 24.1802 ms
[CPU] sample_profile_tot: 30.4834 ms
[CPU] reduce_chi2::diff_weighted: 1.21671 ms
[CPU] reduce_chi2::reduction: 0.477472 ms
[CPU] reduce_chi2_tot: 1.70758 ms
[CPU] chi2_profile::free_fint: 0.000578999 ms
[CPU] chi2_profile_tot: 32.2029 ms

[CPU] chi2_profile::malloc_fint: 0.001601 ms
[CPU] create_image: 6.09208 ms
[CPU] sample::1st_shift: 1.11881 ms
[CPU] sample::FFT: 11.9484 ms
[CPU] sample::2nd_shift: 1.10352 ms
[CPU] uv_rotate_h: 1.12566 ms
[CPU] sample::interpolate: 5.34828 ms
[CPU] sample::apply_phase_sampled: 4.1217 ms
[CPU] sample_tot: 24.8127 ms
[CPU] sample_profile_tot: 31.1109 ms
[CPU] reduce_chi2::diff_weighted: 1.24941 ms
[CPU] reduce_chi2::reduction: 0.442458 ms
[CPU] reduce_chi2_tot: 1.70445 ms
[CPU] chi2_profile::free_fint: 0.000581997 ms
[CPU] chi2_profile_tot: 32.8272 ms

[CPU] chi2_profile::malloc_fint: 0.00106 ms
[CPU] create_image: 6.19451 ms
[CPU] sample::1st_shift: 1.12541 ms
[CPU] sample::FFT: 11.549 ms
[CPU] sample::2nd_shift: 1.09332 ms
[CPU] uv_rotate_h: 1.12329 ms
[CPU] sample::interpolate: 5.36034 ms
[CPU] sample::apply_phase_sampled: 4.15453 ms
[CPU] sample_tot: 24.4502 ms
[CPU] sample_profile_tot: 30.8525 ms
[CPU] reduce_chi2::diff_weighted: 1.20238 ms
[CPU] reduce_chi2::reduction: 0.449314 ms
[CPU] reduce_chi2_tot: 1.66127 ms
[CPU] chi2_profile::free_fint: 0.000805005 ms
[CPU] chi2_profile_tot: 32.5259 ms

[CPU] chi2_profile::malloc_fint: 0.001228 ms
[CPU] create_image: 6.23856 ms
[CPU] sample::1st_shift: 1.13145 ms
[CPU] sample::FFT: 10.7702 ms
[CPU] sample::2nd_shift: 1.09184 ms
[CPU] uv_rotate_h: 1.12194 ms
[CPU] sample::interpolate: 5.33598 ms
[CPU] sample::apply_phase_sampled: 4.15734 ms
[CPU] sample_tot: 23.6526 ms
[CPU] sample_profile_tot: 30.097 ms
[CPU] reduce_chi2::diff_weighted: 1.19834 ms
[CPU] reduce_chi2::reduction: 0.443321 ms
[CPU] reduce_chi2_tot: 1.65153 ms
[CPU] chi2_profile::free_fint: 0.000561005 ms
[CPU] chi2_profile_tot: 31.7609 ms

[CPU] chi2_profile::malloc_fint: 0.001251 ms
[CPU] create_image: 6.11255 ms
[CPU] sample::1st_shift: 1.11998 ms
[CPU] sample::FFT: 11.1454 ms
[CPU] sample::2nd_shift: 1.10421 ms
[CPU] uv_rotate_h: 1.12942 ms
[CPU] sample::interpolate: 5.56687 ms
[CPU] sample::apply_phase_sampled: 4.14924 ms
[CPU] sample_tot: 24.261 ms
[CPU] sample_profile_tot: 30.5792 ms
[CPU] reduce_chi2::diff_weighted: 1.20921 ms
[CPU] reduce_chi2::reduction: 0.460248 ms
[CPU] reduce_chi2_tot: 1.67923 ms
[CPU] chi2_profile::free_fint: 0.000476 ms
[CPU] chi2_profile_tot: 32.271 ms

[CPU] chi2_profile::malloc_fint: 0.001268 ms
[CPU] create_image: 6.07123 ms
[CPU] sample::1st_shift: 1.12046 ms
[CPU] sample::FFT: 11.8971 ms
[CPU] sample::2nd_shift: 1.10356 ms
[CPU] uv_rotate_h: 1.12214 ms
[CPU] sample::interpolate: 5.34926 ms
[CPU] sample::apply_phase_sampled: 4.14156 ms
[CPU] sample_tot: 24.7785 ms
[CPU] sample_profile_tot: 31.0542 ms
[CPU] reduce_chi2::diff_weighted: 1.20008 ms
[CPU] reduce_chi2::reduction: 0.453317 ms
[CPU] reduce_chi2_tot: 1.66321 ms
[CPU] chi2_profile::free_fint: 0.000501997 ms
[CPU] chi2_profile_tot: 32.7295 ms

[CPU] chi2_profile::malloc_fint: 0.001247 ms
[CPU] create_image: 6.09259 ms
[CPU] sample::1st_shift: 1.13387 ms
[CPU] sample::FFT: 11.7183 ms
[CPU] sample::2nd_shift: 1.0978 ms
[CPU] uv_rotate_h: 1.12446 ms
[CPU] sample::interpolate: 5.3463 ms
[CPU] sample::apply_phase_sampled: 4.21266 ms
[CPU] sample_tot: 24.6783 ms
[CPU] sample_profile_tot: 30.9776 ms
[CPU] reduce_chi2::diff_weighted: 1.20091 ms
[CPU] reduce_chi2::reduction: 0.442017 ms
[CPU] reduce_chi2_tot: 1.65273 ms
[CPU] chi2_profile::free_fint: 0.000477005 ms
[CPU] chi2_profile_tot: 32.6424 ms

[CPU] chi2_profile::malloc_fint: 0.001102 ms
[CPU] create_image: 6.25079 ms
[CPU] sample::1st_shift: 1.12288 ms
[CPU] sample::FFT: 10.8898 ms
[CPU] sample::2nd_shift: 1.0925 ms
[CPU] uv_rotate_h: 1.12271 ms
[CPU] sample::interpolate: 5.33562 ms
[CPU] sample::apply_phase_sampled: 4.14563 ms
[CPU] sample_tot: 23.7552 ms
[CPU] sample_profile_tot: 30.2124 ms
[CPU] reduce_chi2::diff_weighted: 1.20541 ms
[CPU] reduce_chi2::reduction: 0.444474 ms
[CPU] reduce_chi2_tot: 1.65969 ms
[CPU] chi2_profile::free_fint: 0.000474007 ms
[CPU] chi2_profile_tot: 31.8842 ms

[CPU] chi2_profile::malloc_fint: 0.00128 ms
[CPU] create_image: 6.10108 ms
[CPU] sample::1st_shift: 1.11982 ms
[CPU] sample::FFT: 11.1629 ms
[CPU] sample::2nd_shift: 1.11151 ms
[CPU] uv_rotate_h: 1.12419 ms
[CPU] sample::interpolate: 5.58219 ms
[CPU] sample::apply_phase_sampled: 4.14284 ms
[CPU] sample_tot: 24.2885 ms
[CPU] sample_profile_tot: 30.5969 ms
[CPU] reduce_chi2::diff_weighted: 1.20584 ms
[CPU] reduce_chi2::reduction: 0.457359 ms
[CPU] reduce_chi2_tot: 1.67335 ms
[CPU] chi2_profile::free_fint: 0.000545006 ms
[CPU] chi2_profile_tot: 32.2819 ms

[CPU] chi2_profile::malloc_fint: 0.001751 ms
[CPU] create_image: 6.0894 ms
[CPU] sample::1st_shift: 1.11957 ms
[CPU] sample::FFT: 11.793 ms
[CPU] sample::2nd_shift: 1.10291 ms
[CPU] uv_rotate_h: 1.12262 ms
[CPU] sample::interpolate: 5.35194 ms
[CPU] sample::apply_phase_sampled: 4.13782 ms
[CPU] sample_tot: 24.6732 ms
[CPU] sample_profile_tot: 30.9708 ms
[CPU] reduce_chi2::diff_weighted: 1.20205 ms
[CPU] reduce_chi2::reduction: 0.449837 ms
[CPU] reduce_chi2_tot: 1.66159 ms
[CPU] chi2_profile::free_fint: 0.000677996 ms
[CPU] chi2_profile_tot: 32.6448 ms

[CPU] chi2_profile::malloc_fint: 0.00105 ms
[CPU] create_image: 6.08847 ms
[CPU] sample::1st_shift: 1.13459 ms
[CPU] sample::FFT: 11.7263 ms
[CPU] sample::2nd_shift: 1.09805 ms
[CPU] uv_rotate_h: 1.12299 ms
[CPU] sample::interpolate: 5.33982 ms
[CPU] sample::apply_phase_sampled: 4.14455 ms
[CPU] sample_tot: 24.6104 ms
[CPU] sample_profile_tot: 30.9076 ms
[CPU] reduce_chi2::diff_weighted: 1.19589 ms
[CPU] reduce_chi2::reduction: 0.448337 ms
[CPU] reduce_chi2_tot: 1.65389 ms
[CPU] chi2_profile::free_fint: 0.000599 ms
[CPU] chi2_profile_tot: 32.5735 ms

[CPU] chi2_profile::malloc_fint: 0.001633 ms
[CPU] create_image: 6.25477 ms
[CPU] sample::1st_shift: 1.12155 ms
[CPU] sample::FFT: 10.8248 ms
[CPU] sample::2nd_shift: 1.09904 ms
[CPU] uv_rotate_h: 1.12498 ms
[CPU] sample::interpolate: 5.34138 ms
[CPU] sample::apply_phase_sampled: 4.14478 ms
[CPU] sample_tot: 23.7017 ms
[CPU] sample_profile_tot: 30.1624 ms
[CPU] reduce_chi2::diff_weighted: 1.20319 ms
[CPU] reduce_chi2::reduction: 0.446085 ms
[CPU] reduce_chi2_tot: 1.65883 ms
[CPU] chi2_profile::free_fint: 0.000729 ms
[CPU] chi2_profile_tot: 31.834 ms

[CPU] chi2_profile::malloc_fint: 0.001216 ms
[CPU] create_image: 6.13913 ms
[CPU] sample::1st_shift: 1.12832 ms
[CPU] sample::FFT: 10.4852 ms
[CPU] sample::2nd_shift: 1.08959 ms
[CPU] uv_rotate_h: 1.12272 ms
[CPU] sample::interpolate: 5.35137 ms
[CPU] sample::apply_phase_sampled: 4.16463 ms
[CPU] sample_tot: 23.3898 ms
[CPU] sample_profile_tot: 29.7322 ms
[CPU] reduce_chi2::diff_weighted: 1.19754 ms
[CPU] reduce_chi2::reduction: 0.458023 ms
[CPU] reduce_chi2_tot: 1.66515 ms
[CPU] chi2_profile::free_fint: 0.000503998 ms
[CPU] chi2_profile_tot: 31.4089 ms

[CPU] chi2_profile::malloc_fint: 0.001276 ms
[CPU] create_image: 6.09426 ms
[CPU] sample::1st_shift: 1.12048 ms
[CPU] sample::FFT: 11.4083 ms
[CPU] sample::2nd_shift: 1.12579 ms
[CPU] uv_rotate_h: 1.15341 ms
[CPU] sample::interpolate: 5.36271 ms
[CPU] sample::apply_phase_sampled: 4.14797 ms
[CPU] sample_tot: 24.3642 ms
[CPU] sample_profile_tot: 30.6645 ms
[CPU] reduce_chi2::diff_weighted: 1.201 ms
[CPU] reduce_chi2::reduction: 0.449557 ms
[CPU] reduce_chi2_tot: 1.6605 ms
[CPU] chi2_profile::free_fint: 0.000411994 ms
[CPU] chi2_profile_tot: 32.3363 ms
2048	1.000000e+06	float64	12	0	6.136538e-01	3.229757e-02	4.354059e-04	3.148468e-02
# |--> timings: [0.04646108999440912, 0.0314846800029045, 0.032341764999728184, 0.032854566001333296, 0.032040829995821696, 0.03184993300237693, 0.03228432200558018, 0.03290821699920343, 0.03261011399445124, 0.03184402399347164, 0.032364095000957604, 0.03281064800103195, 0.03272379300324246, 0.03196538300107932, 0.03236097299668472, 0.032728459998907056, 0.032655176997650415, 0.031921191002766136, 0.03148934300406836, 0.03241632500430569]

[GPU] chi2_profile::malloc_fint: 0.205504 ms
[GPU] chi2_profile::copy_observations: 4.45946 ms
[GPU] create_image_d::malloc_image: 0.295424 ms
[GPU] create_image_d::memset: 1.25126 ms
[GPU] create_image_d::malloc_ints: 0.205664 ms
[GPU] create_image_d::copy_ints_H->D: 0.00896 ms
[GPU] create_image_d::sweep: 1.15709 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.098304 ms
[GPU] create_image: 3.07939 ms
[GPU] sample::copy_uv_H->D: 3.29027 ms
[GPU] sample::uv_rotate: 0.217632 ms
[GPU] sample::1st_shift: 5.92685 ms
[GPU] sample::FFT: 223.72 ms
[GPU] sample::2nd_shift: 4.16755 ms
[GPU] sample::interpolate: 2.22515 ms
[GPU] sample::apply_phase_sampled: 0.571328 ms
[GPU] sample_tot: 240.46 ms
[GPU] reduce_chi2::diff_weighted: 0.369216 ms
[GPU] reduce_chi2::reduction: 0.246432 ms
[GPU] reduce_chi2_tot: 0.63184 ms
[GPU] chi2_profile::free_all: 0.395264 ms
[GPU] chi2_profile_tot_gputimer: 249.327 ms
[CPU] chi2_profile_tot: 252.783 ms

[GPU] chi2_profile::malloc_fint: 0.2088 ms
[GPU] chi2_profile::copy_observations: 4.47222 ms
[GPU] create_image_d::malloc_image: 0.253952 ms
[GPU] create_image_d::memset: 1.24109 ms
[GPU] create_image_d::malloc_ints: 0.180512 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.14717 ms
[GPU] create_image_d::central_pixel: 0.006848 ms
[GPU] create_image_d::free_ints: 0.088672 ms
[GPU] create_image: 2.97536 ms
[GPU] sample::copy_uv_H->D: 3.17718 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 6.06515 ms
[GPU] sample::FFT: 16.318 ms
[GPU] sample::2nd_shift: 4.15091 ms
[GPU] sample::interpolate: 2.2231 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 33.0394 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239648 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.390688 ms
[GPU] chi2_profile_tot_gputimer: 41.7735 ms
[CPU] chi2_profile_tot: 41.7873 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.47312 ms
[GPU] create_image_d::malloc_image: 0.252928 ms
[GPU] create_image_d::memset: 1.24074 ms
[GPU] create_image_d::malloc_ints: 0.183328 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14688 ms
[GPU] create_image_d::central_pixel: 0.006112 ms
[GPU] create_image_d::free_ints: 0.083936 ms
[GPU] create_image: 2.97062 ms
[GPU] sample::copy_uv_H->D: 3.18218 ms
[GPU] sample::uv_rotate: 0.215808 ms
[GPU] sample::1st_shift: 6.05136 ms
[GPU] sample::FFT: 16.3274 ms
[GPU] sample::2nd_shift: 4.09453 ms
[GPU] sample::interpolate: 2.22413 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 32.9796 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.235552 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.392192 ms
[GPU] chi2_profile_tot_gputimer: 41.7034 ms
[CPU] chi2_profile_tot: 41.7164 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.46646 ms
[GPU] create_image_d::malloc_image: 0.253792 ms
[GPU] create_image_d::memset: 1.23965 ms
[GPU] create_image_d::malloc_ints: 0.1808 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.14886 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.0848 ms
[GPU] create_image: 2.9696 ms
[GPU] sample::copy_uv_H->D: 3.1896 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 5.93101 ms
[GPU] sample::FFT: 16.3174 ms
[GPU] sample::2nd_shift: 4.0671 ms
[GPU] sample::interpolate: 2.22592 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 32.8408 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238624 ms
[GPU] reduce_chi2_tot: 0.62432 ms
[GPU] chi2_profile::free_all: 0.39568 ms
[GPU] chi2_profile_tot_gputimer: 41.5628 ms
[CPU] chi2_profile_tot: 41.5753 ms

[GPU] chi2_profile::malloc_fint: 0.200768 ms
[GPU] chi2_profile::copy_observations: 4.44902 ms
[GPU] create_image_d::malloc_image: 0.256704 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.180704 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14653 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08336 ms
[GPU] create_image: 2.96915 ms
[GPU] sample::copy_uv_H->D: 3.18954 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 6.03021 ms
[GPU] sample::FFT: 16.3122 ms
[GPU] sample::2nd_shift: 4.18611 ms
[GPU] sample::interpolate: 2.22374 ms
[GPU] sample::apply_phase_sampled: 0.571136 ms
[GPU] sample_tot: 33.0439 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.2376 ms
[GPU] reduce_chi2_tot: 0.62272 ms
[GPU] chi2_profile::free_all: 0.39936 ms
[GPU] chi2_profile_tot_gputimer: 41.7468 ms
[CPU] chi2_profile_tot: 41.7612 ms

[GPU] chi2_profile::malloc_fint: 0.20928 ms
[GPU] chi2_profile::copy_observations: 4.45853 ms
[GPU] create_image_d::malloc_image: 0.253312 ms
[GPU] create_image_d::memset: 1.24314 ms
[GPU] create_image_d::malloc_ints: 0.180672 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14765 ms
[GPU] create_image_d::central_pixel: 0.006752 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 2.97078 ms
[GPU] sample::copy_uv_H->D: 3.18093 ms
[GPU] sample::uv_rotate: 0.21488 ms
[GPU] sample::1st_shift: 5.98938 ms
[GPU] sample::FFT: 16.3095 ms
[GPU] sample::2nd_shift: 4.18304 ms
[GPU] sample::interpolate: 2.22816 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 33.0047 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.23584 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_profile::free_all: 0.393216 ms
[GPU] chi2_profile_tot_gputimer: 41.7208 ms
[CPU] chi2_profile_tot: 41.7339 ms

[GPU] chi2_profile::malloc_fint: 0.205472 ms
[GPU] chi2_profile::copy_observations: 4.44845 ms
[GPU] create_image_d::malloc_image: 0.253952 ms
[GPU] create_image_d::memset: 1.24179 ms
[GPU] create_image_d::malloc_ints: 0.183328 ms
[GPU] create_image_d::copy_ints_H->D: 0.007104 ms
[GPU] create_image_d::sweep: 1.14672 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 2.97267 ms
[GPU] sample::copy_uv_H->D: 3.17917 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 6.05901 ms
[GPU] sample::FFT: 16.3082 ms
[GPU] sample::2nd_shift: 4.1175 ms
[GPU] sample::interpolate: 2.22515 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 32.9931 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23776 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_profile::free_all: 0.39392 ms
[GPU] chi2_profile_tot_gputimer: 41.6982 ms
[CPU] chi2_profile_tot: 41.7117 ms

[GPU] chi2_profile::malloc_fint: 0.20112 ms
[GPU] chi2_profile::copy_observations: 4.47155 ms
[GPU] create_image_d::malloc_image: 0.255712 ms
[GPU] create_image_d::memset: 1.24096 ms
[GPU] create_image_d::malloc_ints: 0.183296 ms
[GPU] create_image_d::copy_ints_H->D: 0.00752 ms
[GPU] create_image_d::sweep: 1.1487 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084224 ms
[GPU] create_image: 2.97533 ms
[GPU] sample::copy_uv_H->D: 3.19338 ms
[GPU] sample::uv_rotate: 0.214976 ms
[GPU] sample::1st_shift: 6.06074 ms
[GPU] sample::FFT: 16.3228 ms
[GPU] sample::2nd_shift: 4.14925 ms
[GPU] sample::interpolate: 2.22605 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 33.0515 ms
[GPU] reduce_chi2::diff_weighted: 0.369376 ms
[GPU] reduce_chi2::reduction: 0.237792 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_profile::free_all: 0.39216 ms
[GPU] chi2_profile_tot_gputimer: 41.7778 ms
[CPU] chi2_profile_tot: 41.791 ms

[GPU] chi2_profile::malloc_fint: 0.201856 ms
[GPU] chi2_profile::copy_observations: 4.45235 ms
[GPU] create_image_d::malloc_image: 0.2536 ms
[GPU] create_image_d::memset: 1.23994 ms
[GPU] create_image_d::malloc_ints: 0.181248 ms
[GPU] create_image_d::copy_ints_H->D: 0.007552 ms
[GPU] create_image_d::sweep: 1.14675 ms
[GPU] create_image_d::central_pixel: 0.007136 ms
[GPU] create_image_d::free_ints: 0.083328 ms
[GPU] create_image: 2.96829 ms
[GPU] sample::copy_uv_H->D: 3.18506 ms
[GPU] sample::uv_rotate: 0.214592 ms
[GPU] sample::1st_shift: 6.08973 ms
[GPU] sample::FFT: 16.328 ms
[GPU] sample::2nd_shift: 4.10202 ms
[GPU] sample::interpolate: 2.22413 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 33.032 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.236512 ms
[GPU] reduce_chi2_tot: 0.621248 ms
[GPU] chi2_profile::free_all: 0.408768 ms
[GPU] chi2_profile_tot_gputimer: 41.7475 ms
[CPU] chi2_profile_tot: 41.7606 ms

[GPU] chi2_profile::malloc_fint: 0.201888 ms
[GPU] chi2_profile::copy_observations: 4.45354 ms
[GPU] create_image_d::malloc_image: 0.25296 ms
[GPU] create_image_d::memset: 1.23994 ms
[GPU] create_image_d::malloc_ints: 0.18144 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.15251 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.088064 ms
[GPU] create_image: 2.97677 ms
[GPU] sample::copy_uv_H->D: 3.18506 ms
[GPU] sample::uv_rotate: 0.215008 ms
[GPU] sample::1st_shift: 6.016 ms
[GPU] sample::FFT: 16.3212 ms
[GPU] sample::2nd_shift: 4.13286 ms
[GPU] sample::interpolate: 2.22822 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 32.9903 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.236576 ms
[GPU] reduce_chi2_tot: 0.620544 ms
[GPU] chi2_profile::free_all: 0.395264 ms
[GPU] chi2_profile_tot_gputimer: 41.7014 ms
[CPU] chi2_profile_tot: 41.7151 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.44419 ms
[GPU] create_image_d::malloc_image: 0.25616 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.183296 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.1463 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083072 ms
[GPU] create_image: 2.97267 ms
[GPU] sample::copy_uv_H->D: 3.19878 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 6.06998 ms
[GPU] sample::FFT: 16.3219 ms
[GPU] sample::2nd_shift: 4.08678 ms
[GPU] sample::interpolate: 2.22198 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 33.0015 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.2384 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_profile::free_all: 0.39568 ms
[GPU] chi2_profile_tot_gputimer: 41.6997 ms
[CPU] chi2_profile_tot: 41.7132 ms

[GPU] chi2_profile::malloc_fint: 0.201248 ms
[GPU] chi2_profile::copy_observations: 4.45338 ms
[GPU] create_image_d::malloc_image: 0.25872 ms
[GPU] create_image_d::memset: 1.23987 ms
[GPU] create_image_d::malloc_ints: 0.183456 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14579 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084704 ms
[GPU] create_image: 2.9721 ms
[GPU] sample::copy_uv_H->D: 3.18128 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 6.09894 ms
[GPU] sample::FFT: 16.3246 ms
[GPU] sample::2nd_shift: 4.13555 ms
[GPU] sample::interpolate: 2.22678 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 33.0711 ms
[GPU] reduce_chi2::diff_weighted: 0.36752 ms
[GPU] reduce_chi2::reduction: 0.23904 ms
[GPU] reduce_chi2_tot: 0.621568 ms
[GPU] chi2_profile::free_all: 0.394016 ms
[GPU] chi2_profile_tot_gputimer: 41.7791 ms
[CPU] chi2_profile_tot: 41.7924 ms

[GPU] chi2_profile::malloc_fint: 0.205824 ms
[GPU] chi2_profile::copy_observations: 4.44445 ms
[GPU] create_image_d::malloc_image: 0.253632 ms
[GPU] create_image_d::memset: 1.23962 ms
[GPU] create_image_d::malloc_ints: 0.181248 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.14717 ms
[GPU] create_image_d::central_pixel: 0.006816 ms
[GPU] create_image_d::free_ints: 0.085088 ms
[GPU] create_image: 2.96931 ms
[GPU] sample::copy_uv_H->D: 3.18586 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 5.99859 ms
[GPU] sample::FFT: 16.317 ms
[GPU] sample::2nd_shift: 4.16666 ms
[GPU] sample::interpolate: 2.2272 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 33.0008 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.625952 ms
[GPU] chi2_profile::free_all: 0.394752 ms
[GPU] chi2_profile_tot_gputimer: 41.7034 ms
[CPU] chi2_profile_tot: 41.7166 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.46298 ms
[GPU] create_image_d::malloc_image: 0.25216 ms
[GPU] create_image_d::memset: 1.23962 ms
[GPU] create_image_d::malloc_ints: 0.1848 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14688 ms
[GPU] create_image_d::central_pixel: 0.006016 ms
[GPU] create_image_d::free_ints: 0.084 ms
[GPU] create_image: 2.97062 ms
[GPU] sample::copy_uv_H->D: 3.17971 ms
[GPU] sample::uv_rotate: 0.214016 ms
[GPU] sample::1st_shift: 6.03011 ms
[GPU] sample::FFT: 16.3256 ms
[GPU] sample::2nd_shift: 4.18576 ms
[GPU] sample::interpolate: 2.22003 ms
[GPU] sample::apply_phase_sampled: 0.570304 ms
[GPU] sample_tot: 33.0386 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.236544 ms
[GPU] reduce_chi2_tot: 0.623008 ms
[GPU] chi2_profile::free_all: 0.392864 ms
[GPU] chi2_profile_tot_gputimer: 41.7515 ms
[CPU] chi2_profile_tot: 41.7646 ms

[GPU] chi2_profile::malloc_fint: 0.201696 ms
[GPU] chi2_profile::copy_observations: 4.45392 ms
[GPU] create_image_d::malloc_image: 0.25328 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.182272 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14768 ms
[GPU] create_image_d::central_pixel: 0.005856 ms
[GPU] create_image_d::free_ints: 0.084128 ms
[GPU] create_image: 2.96858 ms
[GPU] sample::copy_uv_H->D: 3.19149 ms
[GPU] sample::uv_rotate: 0.214016 ms
[GPU] sample::1st_shift: 6.06925 ms
[GPU] sample::FFT: 16.3242 ms
[GPU] sample::2nd_shift: 4.17997 ms
[GPU] sample::interpolate: 2.22195 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 33.0885 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23568 ms
[GPU] reduce_chi2_tot: 0.6208 ms
[GPU] chi2_profile::free_all: 0.397472 ms
[GPU] chi2_profile_tot_gputimer: 41.793 ms
[CPU] chi2_profile_tot: 41.8065 ms

[GPU] chi2_profile::malloc_fint: 0.203776 ms
[GPU] chi2_profile::copy_observations: 4.45878 ms
[GPU] create_image_d::malloc_image: 0.252928 ms
[GPU] create_image_d::memset: 1.24064 ms
[GPU] create_image_d::malloc_ints: 0.181376 ms
[GPU] create_image_d::copy_ints_H->D: 0.007136 ms
[GPU] create_image_d::sweep: 1.14886 ms
[GPU] create_image_d::central_pixel: 0.006112 ms
[GPU] create_image_d::free_ints: 0.083712 ms
[GPU] create_image: 2.97018 ms
[GPU] sample::copy_uv_H->D: 3.18118 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 6.11606 ms
[GPU] sample::FFT: 16.3183 ms
[GPU] sample::2nd_shift: 4.19821 ms
[GPU] sample::interpolate: 2.22589 ms
[GPU] sample::apply_phase_sampled: 0.57088 ms
[GPU] sample_tot: 33.142 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237344 ms
[GPU] reduce_chi2_tot: 0.621344 ms
[GPU] chi2_profile::free_all: 0.399552 ms
[GPU] chi2_profile_tot_gputimer: 41.858 ms
[CPU] chi2_profile_tot: 41.8714 ms

[GPU] chi2_profile::malloc_fint: 0.210592 ms
[GPU] chi2_profile::copy_observations: 4.45235 ms
[GPU] create_image_d::malloc_image: 0.253952 ms
[GPU] create_image_d::memset: 1.23978 ms
[GPU] create_image_d::malloc_ints: 0.181248 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14688 ms
[GPU] create_image_d::central_pixel: 0.006848 ms
[GPU] create_image_d::free_ints: 0.085056 ms
[GPU] create_image: 2.97072 ms
[GPU] sample::copy_uv_H->D: 3.18259 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 6.09075 ms
[GPU] sample::FFT: 16.3232 ms
[GPU] sample::2nd_shift: 4.17485 ms
[GPU] sample::interpolate: 2.2241 ms
[GPU] sample::apply_phase_sampled: 0.570944 ms
[GPU] sample_tot: 33.111 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23664 ms
[GPU] reduce_chi2_tot: 0.620352 ms
[GPU] chi2_profile::free_all: 0.398336 ms
[GPU] chi2_profile_tot_gputimer: 41.8267 ms
[CPU] chi2_profile_tot: 41.8396 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.45546 ms
[GPU] create_image_d::malloc_image: 0.254816 ms
[GPU] create_image_d::memset: 1.23904 ms
[GPU] create_image_d::malloc_ints: 0.183296 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14723 ms
[GPU] create_image_d::central_pixel: 0.00512 ms
[GPU] create_image_d::free_ints: 0.088064 ms
[GPU] create_image: 2.97568 ms
[GPU] sample::copy_uv_H->D: 3.19002 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 6.108 ms
[GPU] sample::FFT: 16.3238 ms
[GPU] sample::2nd_shift: 4.17331 ms
[GPU] sample::interpolate: 2.22413 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 33.1273 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.237568 ms
[GPU] reduce_chi2_tot: 0.621728 ms
[GPU] chi2_profile::free_all: 0.399072 ms
[GPU] chi2_profile_tot_gputimer: 41.8458 ms
[CPU] chi2_profile_tot: 41.8588 ms

[GPU] chi2_profile::malloc_fint: 0.20208 ms
[GPU] chi2_profile::copy_observations: 4.44819 ms
[GPU] create_image_d::malloc_image: 0.252928 ms
[GPU] create_image_d::memset: 1.2399 ms
[GPU] create_image_d::malloc_ints: 0.18112 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.14742 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 2.97414 ms
[GPU] sample::copy_uv_H->D: 3.17843 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 6.07424 ms
[GPU] sample::FFT: 16.3226 ms
[GPU] sample::2nd_shift: 4.18198 ms
[GPU] sample::interpolate: 2.22413 ms
[GPU] sample::apply_phase_sampled: 0.57024 ms
[GPU] sample_tot: 33.0865 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238656 ms
[GPU] reduce_chi2_tot: 0.622432 ms
[GPU] chi2_profile::free_all: 0.401504 ms
[GPU] chi2_profile_tot_gputimer: 41.7988 ms
[CPU] chi2_profile_tot: 41.8122 ms

[GPU] chi2_profile::malloc_fint: 0.20144 ms
[GPU] chi2_profile::copy_observations: 4.45619 ms
[GPU] create_image_d::malloc_image: 0.255584 ms
[GPU] create_image_d::memset: 1.23981 ms
[GPU] create_image_d::malloc_ints: 0.181984 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14595 ms
[GPU] create_image_d::central_pixel: 0.006048 ms
[GPU] create_image_d::free_ints: 0.083808 ms
[GPU] create_image: 2.96922 ms
[GPU] sample::copy_uv_H->D: 3.19392 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 6.05165 ms
[GPU] sample::FFT: 16.3145 ms
[GPU] sample::2nd_shift: 4.20198 ms
[GPU] sample::interpolate: 2.22611 ms
[GPU] sample::apply_phase_sampled: 0.570016 ms
[GPU] sample_tot: 33.0936 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23728 ms
[GPU] reduce_chi2_tot: 0.623392 ms
[GPU] chi2_profile::free_all: 0.398688 ms
[GPU] chi2_profile_tot_gputimer: 41.8058 ms
[CPU] chi2_profile_tot: 41.8186 ms
4096	1.000000e+06	float64	0	8	7.949893e-01	4.184154e-02	6.733913e-05	4.164587e-02
# |--> timings: [0.2528707480014418, 0.04186247699544765, 0.04179453499818919, 0.041645867000625, 0.04183533900504699, 0.04181201200117357, 0.04178896200028248, 0.04186695300450083, 0.04183599200041499, 0.04178987599880202, 0.04179012999520637, 0.0418715119958506, 0.04179125100199599, 0.04183960800583009, 0.041885395999997854, 0.04194762199767865, 0.04191496999555966, 0.04193372699955944, 0.04188620100467233, 0.04189689800114138]

[GPU] chi2_profile::malloc_fint: 0.214464 ms
[GPU] chi2_profile::copy_observations: 4.45856 ms
[GPU] create_image_d::malloc_image: 0.25408 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.182496 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16442 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.087168 ms
[GPU] create_image: 2.99418 ms
[GPU] sample::copy_uv_H->D: 3.19437 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 5.4016 ms
[GPU] sample::FFT: 16.3348 ms
[GPU] sample::2nd_shift: 4.70374 ms
[GPU] sample::interpolate: 2.21139 ms
[GPU] sample::apply_phase_sampled: 0.572288 ms
[GPU] sample_tot: 32.9533 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.238112 ms
[GPU] reduce_chi2_tot: 0.622528 ms
[GPU] chi2_profile::free_all: 0.397152 ms
[GPU] chi2_profile_tot_gputimer: 41.7034 ms
[CPU] chi2_profile_tot: 41.719 ms

[GPU] chi2_profile::malloc_fint: 0.203488 ms
[GPU] chi2_profile::copy_observations: 4.4647 ms
[GPU] create_image_d::malloc_image: 0.253952 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.187328 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16534 ms
[GPU] create_image_d::central_pixel: 0.00704 ms
[GPU] create_image_d::free_ints: 0.084736 ms
[GPU] create_image: 2.99418 ms
[GPU] sample::copy_uv_H->D: 3.1833 ms
[GPU] sample::uv_rotate: 0.215552 ms
[GPU] sample::1st_shift: 5.40467 ms
[GPU] sample::FFT: 16.3222 ms
[GPU] sample::2nd_shift: 4.6752 ms
[GPU] sample::interpolate: 2.2057 ms
[GPU] sample::apply_phase_sampled: 0.572128 ms
[GPU] sample_tot: 32.894 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237248 ms
[GPU] reduce_chi2_tot: 0.62256 ms
[GPU] chi2_profile::free_all: 0.400384 ms
[GPU] chi2_profile_tot_gputimer: 41.6421 ms
[CPU] chi2_profile_tot: 41.6551 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.44829 ms
[GPU] create_image_d::malloc_image: 0.254784 ms
[GPU] create_image_d::memset: 1.2408 ms
[GPU] create_image_d::malloc_ints: 0.181568 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 1.16477 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.087392 ms
[GPU] create_image: 2.99514 ms
[GPU] sample::copy_uv_H->D: 3.18336 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 5.4185 ms
[GPU] sample::FFT: 16.3246 ms
[GPU] sample::2nd_shift: 4.72256 ms
[GPU] sample::interpolate: 2.21245 ms
[GPU] sample::apply_phase_sampled: 0.57136 ms
[GPU] sample_tot: 32.9697 ms
[GPU] reduce_chi2::diff_weighted: 0.367392 ms
[GPU] reduce_chi2::reduction: 0.2392 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_profile::free_all: 0.40144 ms
[GPU] chi2_profile_tot_gputimer: 41.7016 ms
[CPU] chi2_profile_tot: 41.7148 ms

[GPU] chi2_profile::malloc_fint: 0.202304 ms
[GPU] chi2_profile::copy_observations: 4.452 ms
[GPU] create_image_d::malloc_image: 0.256096 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.182272 ms
[GPU] create_image_d::copy_ints_H->D: 0.008 ms
[GPU] create_image_d::sweep: 1.16435 ms
[GPU] create_image_d::central_pixel: 0.006688 ms
[GPU] create_image_d::free_ints: 0.082784 ms
[GPU] create_image: 2.98707 ms
[GPU] sample::copy_uv_H->D: 3.18362 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 5.42003 ms
[GPU] sample::FFT: 16.3468 ms
[GPU] sample::2nd_shift: 4.70938 ms
[GPU] sample::interpolate: 2.20973 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 32.9717 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.236864 ms
[GPU] reduce_chi2_tot: 0.620224 ms
[GPU] chi2_profile::free_all: 0.394976 ms
[GPU] chi2_profile_tot_gputimer: 41.6921 ms
[CPU] chi2_profile_tot: 41.7053 ms

[GPU] chi2_profile::malloc_fint: 0.202144 ms
[GPU] chi2_profile::copy_observations: 4.44723 ms
[GPU] create_image_d::malloc_image: 0.255168 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.180288 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16326 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08656 ms
[GPU] create_image: 2.98781 ms
[GPU] sample::copy_uv_H->D: 3.19123 ms
[GPU] sample::uv_rotate: 0.215872 ms
[GPU] sample::1st_shift: 5.4073 ms
[GPU] sample::FFT: 16.3337 ms
[GPU] sample::2nd_shift: 4.70118 ms
[GPU] sample::interpolate: 2.21155 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 32.9512 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239456 ms
[GPU] reduce_chi2_tot: 0.623296 ms
[GPU] chi2_profile::free_all: 0.396288 ms
[GPU] chi2_profile_tot_gputimer: 41.687 ms
[CPU] chi2_profile_tot: 41.701 ms

[GPU] chi2_profile::malloc_fint: 0.206688 ms
[GPU] chi2_profile::copy_observations: 4.45165 ms
[GPU] create_image_d::malloc_image: 0.252928 ms
[GPU] create_image_d::memset: 1.23904 ms
[GPU] create_image_d::malloc_ints: 0.181344 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.1647 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085504 ms
[GPU] create_image: 2.98598 ms
[GPU] sample::copy_uv_H->D: 3.19075 ms
[GPU] sample::uv_rotate: 0.217056 ms
[GPU] sample::1st_shift: 5.39706 ms
[GPU] sample::FFT: 16.3123 ms
[GPU] sample::2nd_shift: 4.69709 ms
[GPU] sample::interpolate: 2.21254 ms
[GPU] sample::apply_phase_sampled: 0.572256 ms
[GPU] sample_tot: 32.9209 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237664 ms
[GPU] reduce_chi2_tot: 0.621376 ms
[GPU] chi2_profile::free_all: 0.39712 ms
[GPU] chi2_profile_tot_gputimer: 41.6453 ms
[CPU] chi2_profile_tot: 41.659 ms

[GPU] chi2_profile::malloc_fint: 0.206976 ms
[GPU] chi2_profile::copy_observations: 4.45411 ms
[GPU] create_image_d::malloc_image: 0.2528 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.182336 ms
[GPU] create_image_d::copy_ints_H->D: 0.016192 ms
[GPU] create_image_d::sweep: 1.16454 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085248 ms
[GPU] create_image: 2.99776 ms
[GPU] sample::copy_uv_H->D: 3.18195 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 5.42003 ms
[GPU] sample::FFT: 16.3215 ms
[GPU] sample::2nd_shift: 4.69482 ms
[GPU] sample::interpolate: 2.21184 ms
[GPU] sample::apply_phase_sampled: 0.571936 ms
[GPU] sample_tot: 32.9439 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.39936 ms
[GPU] chi2_profile_tot_gputimer: 41.688 ms
[CPU] chi2_profile_tot: 41.7011 ms

[GPU] chi2_profile::malloc_fint: 0.201824 ms
[GPU] chi2_profile::copy_observations: 4.45338 ms
[GPU] create_image_d::malloc_image: 0.254528 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.182976 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.16637 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.088064 ms
[GPU] create_image: 2.99629 ms
[GPU] sample::copy_uv_H->D: 3.18173 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 5.41059 ms
[GPU] sample::FFT: 16.3403 ms
[GPU] sample::2nd_shift: 4.70733 ms
[GPU] sample::interpolate: 2.20749 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 32.9583 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.237568 ms
[GPU] reduce_chi2_tot: 0.6224 ms
[GPU] chi2_profile::free_all: 0.398496 ms
[GPU] chi2_profile_tot_gputimer: 41.6948 ms
[CPU] chi2_profile_tot: 41.7078 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.44742 ms
[GPU] create_image_d::malloc_image: 0.255776 ms
[GPU] create_image_d::memset: 1.23971 ms
[GPU] create_image_d::malloc_ints: 0.181504 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16531 ms
[GPU] create_image_d::central_pixel: 0.00512 ms
[GPU] create_image_d::free_ints: 0.083008 ms
[GPU] create_image: 2.98685 ms
[GPU] sample::copy_uv_H->D: 3.18672 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 5.41594 ms
[GPU] sample::FFT: 16.3473 ms
[GPU] sample::2nd_shift: 4.70938 ms
[GPU] sample::interpolate: 2.20858 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 32.968 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.237728 ms
[GPU] reduce_chi2_tot: 0.6224 ms
[GPU] chi2_profile::free_all: 0.397152 ms
[GPU] chi2_profile_tot_gputimer: 41.6858 ms
[CPU] chi2_profile_tot: 41.6987 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.4536 ms
[GPU] create_image_d::malloc_image: 0.254624 ms
[GPU] create_image_d::memset: 1.2399 ms
[GPU] create_image_d::malloc_ints: 0.182272 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16349 ms
[GPU] create_image_d::central_pixel: 0.006784 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 2.98496 ms
[GPU] sample::copy_uv_H->D: 3.17571 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 5.41901 ms
[GPU] sample::FFT: 16.3205 ms
[GPU] sample::2nd_shift: 4.68685 ms
[GPU] sample::interpolate: 2.21459 ms
[GPU] sample::apply_phase_sampled: 0.572064 ms
[GPU] sample_tot: 32.9225 ms
[GPU] reduce_chi2::diff_weighted: 0.367456 ms
[GPU] reduce_chi2::reduction: 0.246848 ms
[GPU] reduce_chi2_tot: 0.631328 ms
[GPU] chi2_profile::free_all: 0.397312 ms
[GPU] chi2_profile_tot_gputimer: 41.6562 ms
[CPU] chi2_profile_tot: 41.6724 ms

[GPU] chi2_profile::malloc_fint: 0.201088 ms
[GPU] chi2_profile::copy_observations: 4.44886 ms
[GPU] create_image_d::malloc_image: 0.252768 ms
[GPU] create_image_d::memset: 1.24109 ms
[GPU] create_image_d::malloc_ints: 0.183616 ms
[GPU] create_image_d::copy_ints_H->D: 0.00736 ms
[GPU] create_image_d::sweep: 1.16326 ms
[GPU] create_image_d::central_pixel: 0.006816 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 2.98694 ms
[GPU] sample::copy_uv_H->D: 3.18013 ms
[GPU] sample::uv_rotate: 0.215776 ms
[GPU] sample::1st_shift: 5.40774 ms
[GPU] sample::FFT: 16.3185 ms
[GPU] sample::2nd_shift: 4.74624 ms
[GPU] sample::interpolate: 2.20758 ms
[GPU] sample::apply_phase_sampled: 0.57232 ms
[GPU] sample_tot: 32.9644 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.237568 ms
[GPU] reduce_chi2_tot: 0.622368 ms
[GPU] chi2_profile::free_all: 0.397312 ms
[GPU] chi2_profile_tot_gputimer: 41.6829 ms
[CPU] chi2_profile_tot: 41.6961 ms

[GPU] chi2_profile::malloc_fint: 0.202464 ms
[GPU] chi2_profile::copy_observations: 4.45904 ms
[GPU] create_image_d::malloc_image: 0.254016 ms
[GPU] create_image_d::memset: 1.23904 ms
[GPU] create_image_d::malloc_ints: 0.181376 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.1657 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083936 ms
[GPU] create_image: 2.98736 ms
[GPU] sample::copy_uv_H->D: 3.18042 ms
[GPU] sample::uv_rotate: 0.216768 ms
[GPU] sample::1st_shift: 5.40774 ms
[GPU] sample::FFT: 16.3194 ms
[GPU] sample::2nd_shift: 4.7039 ms
[GPU] sample::interpolate: 2.21379 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 32.9305 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239296 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.401472 ms
[GPU] chi2_profile_tot_gputimer: 41.6685 ms
[CPU] chi2_profile_tot: 41.6812 ms

[GPU] chi2_profile::malloc_fint: 0.201952 ms
[GPU] chi2_profile::copy_observations: 4.44704 ms
[GPU] create_image_d::malloc_image: 0.252928 ms
[GPU] create_image_d::memset: 1.2399 ms
[GPU] create_image_d::malloc_ints: 0.183296 ms
[GPU] create_image_d::copy_ints_H->D: 0.007648 ms
[GPU] create_image_d::sweep: 1.16701 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.082016 ms
[GPU] create_image: 2.98746 ms
[GPU] sample::copy_uv_H->D: 3.17987 ms
[GPU] sample::uv_rotate: 0.215008 ms
[GPU] sample::1st_shift: 5.4056 ms
[GPU] sample::FFT: 16.3279 ms
[GPU] sample::2nd_shift: 4.69181 ms
[GPU] sample::interpolate: 2.21286 ms
[GPU] sample::apply_phase_sampled: 0.571904 ms
[GPU] sample_tot: 32.9216 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23856 ms
[GPU] reduce_chi2_tot: 0.623392 ms
[GPU] chi2_profile::free_all: 0.39616 ms
[GPU] chi2_profile_tot_gputimer: 41.6451 ms
[CPU] chi2_profile_tot: 41.6577 ms

[GPU] chi2_profile::malloc_fint: 0.20272 ms
[GPU] chi2_profile::copy_observations: 4.4609 ms
[GPU] create_image_d::malloc_image: 0.25936 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.183296 ms
[GPU] create_image_d::copy_ints_H->D: 0.007776 ms
[GPU] create_image_d::sweep: 1.16512 ms
[GPU] create_image_d::central_pixel: 0.006048 ms
[GPU] create_image_d::free_ints: 0.084192 ms
[GPU] create_image: 2.99418 ms
[GPU] sample::copy_uv_H->D: 3.19645 ms
[GPU] sample::uv_rotate: 0.21456 ms
[GPU] sample::1st_shift: 5.42106 ms
[GPU] sample::FFT: 16.3267 ms
[GPU] sample::2nd_shift: 4.69606 ms
[GPU] sample::interpolate: 2.20768 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 32.9524 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.622368 ms
[GPU] chi2_profile::free_all: 0.39536 ms
[GPU] chi2_profile_tot_gputimer: 41.6902 ms
[CPU] chi2_profile_tot: 41.7033 ms

[GPU] chi2_profile::malloc_fint: 0.205536 ms
[GPU] chi2_profile::copy_observations: 4.44666 ms
[GPU] create_image_d::malloc_image: 0.25312 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.191456 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.1641 ms
[GPU] create_image_d::central_pixel: 0.006976 ms
[GPU] create_image_d::free_ints: 0.0832 ms
[GPU] create_image: 2.9952 ms
[GPU] sample::copy_uv_H->D: 3.17952 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 5.41491 ms
[GPU] sample::FFT: 16.324 ms
[GPU] sample::2nd_shift: 4.7063 ms
[GPU] sample::interpolate: 2.21286 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 32.94 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240224 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.398272 ms
[GPU] chi2_profile_tot_gputimer: 41.6738 ms
[CPU] chi2_profile_tot: 41.6868 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.46573 ms
[GPU] create_image_d::malloc_image: 0.26112 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.185184 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 1.16502 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083424 ms
[GPU] create_image: 2.99725 ms
[GPU] sample::copy_uv_H->D: 3.18339 ms
[GPU] sample::uv_rotate: 0.216 ms
[GPU] sample::1st_shift: 5.40979 ms
[GPU] sample::FFT: 16.3176 ms
[GPU] sample::2nd_shift: 4.70733 ms
[GPU] sample::interpolate: 2.21168 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 32.9359 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_profile::free_all: 0.400032 ms
[GPU] chi2_profile_tot_gputimer: 41.686 ms
[CPU] chi2_profile_tot: 41.699 ms

[GPU] chi2_profile::malloc_fint: 0.201344 ms
[GPU] chi2_profile::copy_observations: 4.44323 ms
[GPU] create_image_d::malloc_image: 0.253088 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.181536 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 1.16806 ms
[GPU] create_image_d::central_pixel: 0.005984 ms
[GPU] create_image_d::free_ints: 0.085088 ms
[GPU] create_image: 2.98979 ms
[GPU] sample::copy_uv_H->D: 3.18045 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 5.40877 ms
[GPU] sample::FFT: 16.3227 ms
[GPU] sample::2nd_shift: 4.70221 ms
[GPU] sample::interpolate: 2.21059 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 32.9308 ms
[GPU] reduce_chi2::diff_weighted: 0.36816 ms
[GPU] reduce_chi2::reduction: 0.238592 ms
[GPU] reduce_chi2_tot: 0.622784 ms
[GPU] chi2_profile::free_all: 0.400448 ms
[GPU] chi2_profile_tot_gputimer: 41.6521 ms
[CPU] chi2_profile_tot: 41.6648 ms

[GPU] chi2_profile::malloc_fint: 0.202336 ms
[GPU] chi2_profile::copy_observations: 4.4551 ms
[GPU] create_image_d::malloc_image: 0.257024 ms
[GPU] create_image_d::memset: 1.23994 ms
[GPU] create_image_d::malloc_ints: 0.183296 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16557 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083168 ms
[GPU] create_image: 2.99213 ms
[GPU] sample::copy_uv_H->D: 3.18685 ms
[GPU] sample::uv_rotate: 0.214816 ms
[GPU] sample::1st_shift: 5.42106 ms
[GPU] sample::FFT: 16.3317 ms
[GPU] sample::2nd_shift: 4.70221 ms
[GPU] sample::interpolate: 2.2073 ms
[GPU] sample::apply_phase_sampled: 0.571904 ms
[GPU] sample_tot: 32.953 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.2392 ms
[GPU] reduce_chi2_tot: 0.623584 ms
[GPU] chi2_profile::free_all: 0.408576 ms
[GPU] chi2_profile_tot_gputimer: 41.6971 ms
[CPU] chi2_profile_tot: 41.7101 ms

[GPU] chi2_profile::malloc_fint: 0.201824 ms
[GPU] chi2_profile::copy_observations: 4.44611 ms
[GPU] create_image_d::malloc_image: 0.252992 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.183456 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16464 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.08416 ms
[GPU] create_image: 2.98861 ms
[GPU] sample::copy_uv_H->D: 3.1768 ms
[GPU] sample::uv_rotate: 0.21472 ms
[GPU] sample::1st_shift: 5.4272 ms
[GPU] sample::FFT: 16.325 ms
[GPU] sample::2nd_shift: 4.71654 ms
[GPU] sample::interpolate: 2.20966 ms
[GPU] sample::apply_phase_sampled: 0.571968 ms
[GPU] sample_tot: 32.9586 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.240384 ms
[GPU] reduce_chi2_tot: 0.625344 ms
[GPU] chi2_profile::free_all: 0.39344 ms
[GPU] chi2_profile_tot_gputimer: 41.6757 ms
[CPU] chi2_profile_tot: 41.6889 ms

[GPU] chi2_profile::malloc_fint: 0.205056 ms
[GPU] chi2_profile::copy_observations: 4.45485 ms
[GPU] create_image_d::malloc_image: 0.253952 ms
[GPU] create_image_d::memset: 1.2409 ms
[GPU] create_image_d::malloc_ints: 0.182272 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16224 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 2.98611 ms
[GPU] sample::copy_uv_H->D: 3.1769 ms
[GPU] sample::uv_rotate: 0.214976 ms
[GPU] sample::1st_shift: 5.40957 ms
[GPU] sample::FFT: 16.3222 ms
[GPU] sample::2nd_shift: 4.68544 ms
[GPU] sample::interpolate: 2.20467 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 32.9026 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239424 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.396096 ms
[GPU] chi2_profile_tot_gputimer: 41.6308 ms
[CPU] chi2_profile_tot: 41.6445 ms
4096	1.000000e+06	float64	0	16	7.934774e-01	4.176197e-02	2.119874e-05	4.172164e-02
# |--> timings: [0.04177500299556414, 0.04172883100545732, 0.04179204800311709, 0.04178066400345415, 0.0417762830038555, 0.041732343001058325, 0.041778739003348164, 0.04178319999482483, 0.04177328000514535, 0.04174544099805644, 0.04177030899882084, 0.04175824900448788, 0.04173504500067793, 0.04177658900152892, 0.041757396997127216, 0.041776816004130524, 0.04173870899830945, 0.04178459599643247, 0.04176721700059716, 0.041721640998730436]

[GPU] chi2_profile::malloc_fint: 0.209152 ms
[GPU] chi2_profile::copy_observations: 4.44634 ms
[GPU] create_image_d::malloc_image: 0.254368 ms
[GPU] create_image_d::memset: 1.2408 ms
[GPU] create_image_d::malloc_ints: 0.182144 ms
[GPU] create_image_d::copy_ints_H->D: 0.007264 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.086144 ms
[GPU] create_image: 3.0361 ms
[GPU] sample::copy_uv_H->D: 3.18797 ms
[GPU] sample::uv_rotate: 0.218944 ms
[GPU] sample::1st_shift: 4.50538 ms
[GPU] sample::FFT: 16.3396 ms
[GPU] sample::2nd_shift: 4.08166 ms
[GPU] sample::interpolate: 2.18419 ms
[GPU] sample::apply_phase_sampled: 0.612256 ms
[GPU] sample_tot: 31.4532 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.26976 ms
[GPU] reduce_chi2_tot: 0.655392 ms
[GPU] chi2_profile::free_all: 0.402752 ms
[GPU] chi2_profile_tot_gputimer: 40.2688 ms
[CPU] chi2_profile_tot: 40.2843 ms

[GPU] chi2_profile::malloc_fint: 0.208224 ms
[GPU] chi2_profile::copy_observations: 4.47421 ms
[GPU] create_image_d::malloc_image: 0.255872 ms
[GPU] create_image_d::memset: 1.2409 ms
[GPU] create_image_d::malloc_ints: 0.183296 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20973 ms
[GPU] create_image_d::central_pixel: 0.006752 ms
[GPU] create_image_d::free_ints: 0.087712 ms
[GPU] create_image: 3.03923 ms
[GPU] sample::copy_uv_H->D: 3.1912 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 4.51274 ms
[GPU] sample::FFT: 16.3297 ms
[GPU] sample::2nd_shift: 4.0919 ms
[GPU] sample::interpolate: 2.18522 ms
[GPU] sample::apply_phase_sampled: 0.612992 ms
[GPU] sample_tot: 31.4656 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239008 ms
[GPU] reduce_chi2_tot: 0.624448 ms
[GPU] chi2_profile::free_all: 0.401504 ms
[GPU] chi2_profile_tot_gputimer: 40.2794 ms
[CPU] chi2_profile_tot: 40.2933 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.45638 ms
[GPU] create_image_d::malloc_image: 0.257952 ms
[GPU] create_image_d::memset: 1.2409 ms
[GPU] create_image_d::malloc_ints: 0.182208 ms
[GPU] create_image_d::copy_ints_H->D: 0.006656 ms
[GPU] create_image_d::sweep: 1.21034 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.086752 ms
[GPU] create_image: 3.04016 ms
[GPU] sample::copy_uv_H->D: 3.20333 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 4.52506 ms
[GPU] sample::FFT: 16.3697 ms
[GPU] sample::2nd_shift: 4.0704 ms
[GPU] sample::interpolate: 2.19034 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 31.5257 ms
[GPU] reduce_chi2::diff_weighted: 0.368576 ms
[GPU] reduce_chi2::reduction: 0.249696 ms
[GPU] reduce_chi2_tot: 0.634368 ms
[GPU] chi2_profile::free_all: 0.401056 ms
[GPU] chi2_profile_tot_gputimer: 40.3273 ms
[CPU] chi2_profile_tot: 40.3407 ms

[GPU] chi2_profile::malloc_fint: 0.241664 ms
[GPU] chi2_profile::copy_observations: 4.47539 ms
[GPU] create_image_d::malloc_image: 0.255904 ms
[GPU] create_image_d::memset: 1.24109 ms
[GPU] create_image_d::malloc_ints: 0.185248 ms
[GPU] create_image_d::copy_ints_H->D: 0.007968 ms
[GPU] create_image_d::sweep: 1.21037 ms
[GPU] create_image_d::central_pixel: 0.005984 ms
[GPU] create_image_d::free_ints: 0.08784 ms
[GPU] create_image: 3.04397 ms
[GPU] sample::copy_uv_H->D: 3.20541 ms
[GPU] sample::uv_rotate: 0.218112 ms
[GPU] sample::1st_shift: 4.52915 ms
[GPU] sample::FFT: 16.3239 ms
[GPU] sample::2nd_shift: 4.06 ms
[GPU] sample::interpolate: 2.18787 ms
[GPU] sample::apply_phase_sampled: 0.617472 ms
[GPU] sample_tot: 31.4605 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240224 ms
[GPU] reduce_chi2_tot: 0.62432 ms
[GPU] chi2_profile::free_all: 0.400576 ms
[GPU] chi2_profile_tot_gputimer: 40.3135 ms
[CPU] chi2_profile_tot: 40.3265 ms

[GPU] chi2_profile::malloc_fint: 0.203776 ms
[GPU] chi2_profile::copy_observations: 4.46054 ms
[GPU] create_image_d::malloc_image: 0.258496 ms
[GPU] create_image_d::memset: 1.24109 ms
[GPU] create_image_d::malloc_ints: 0.18224 ms
[GPU] create_image_d::copy_ints_H->D: 0.007104 ms
[GPU] create_image_d::sweep: 1.21037 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08704 ms
[GPU] create_image: 3.04128 ms
[GPU] sample::copy_uv_H->D: 3.19798 ms
[GPU] sample::uv_rotate: 0.217056 ms
[GPU] sample::1st_shift: 4.52797 ms
[GPU] sample::FFT: 16.3331 ms
[GPU] sample::2nd_shift: 4.07549 ms
[GPU] sample::interpolate: 2.18781 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 31.4737 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.24352 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_profile::free_all: 0.406464 ms
[GPU] chi2_profile_tot_gputimer: 40.2823 ms
[CPU] chi2_profile_tot: 40.2956 ms

[GPU] chi2_profile::malloc_fint: 0.207552 ms
[GPU] chi2_profile::copy_observations: 4.48042 ms
[GPU] create_image_d::malloc_image: 0.264224 ms
[GPU] create_image_d::memset: 1.24211 ms
[GPU] create_image_d::malloc_ints: 0.183424 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.21139 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.09216 ms
[GPU] create_image: 3.05766 ms
[GPU] sample::copy_uv_H->D: 3.20134 ms
[GPU] sample::uv_rotate: 0.218112 ms
[GPU] sample::1st_shift: 4.54224 ms
[GPU] sample::FFT: 16.3346 ms
[GPU] sample::2nd_shift: 4.05504 ms
[GPU] sample::interpolate: 2.19034 ms
[GPU] sample::apply_phase_sampled: 0.612128 ms
[GPU] sample_tot: 31.475 ms
[GPU] reduce_chi2::diff_weighted: 0.367392 ms
[GPU] reduce_chi2::reduction: 0.239232 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.400512 ms
[GPU] chi2_profile_tot_gputimer: 40.3159 ms
[CPU] chi2_profile_tot: 40.3289 ms

[GPU] chi2_profile::malloc_fint: 0.206848 ms
[GPU] chi2_profile::copy_observations: 4.44995 ms
[GPU] create_image_d::malloc_image: 0.253952 ms
[GPU] create_image_d::memset: 1.24061 ms
[GPU] create_image_d::malloc_ints: 0.181792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.21027 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085824 ms
[GPU] create_image: 3.03616 ms
[GPU] sample::copy_uv_H->D: 3.18179 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 4.52198 ms
[GPU] sample::FFT: 16.3233 ms
[GPU] sample::2nd_shift: 4.07526 ms
[GPU] sample::interpolate: 2.19091 ms
[GPU] sample::apply_phase_sampled: 0.61312 ms
[GPU] sample_tot: 31.4392 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.237952 ms
[GPU] reduce_chi2_tot: 0.620544 ms
[GPU] chi2_profile::free_all: 0.401376 ms
[GPU] chi2_profile_tot_gputimer: 40.2196 ms
[CPU] chi2_profile_tot: 40.2327 ms

[GPU] chi2_profile::malloc_fint: 0.201792 ms
[GPU] chi2_profile::copy_observations: 4.45354 ms
[GPU] create_image_d::malloc_image: 0.257024 ms
[GPU] create_image_d::memset: 1.23904 ms
[GPU] create_image_d::malloc_ints: 0.181824 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.21037 ms
[GPU] create_image_d::central_pixel: 0.00672 ms
[GPU] create_image_d::free_ints: 0.085248 ms
[GPU] create_image: 3.03718 ms
[GPU] sample::copy_uv_H->D: 3.18848 ms
[GPU] sample::uv_rotate: 0.21584 ms
[GPU] sample::1st_shift: 4.52301 ms
[GPU] sample::FFT: 16.3284 ms
[GPU] sample::2nd_shift: 4.06691 ms
[GPU] sample::interpolate: 2.19238 ms
[GPU] sample::apply_phase_sampled: 0.61232 ms
[GPU] sample_tot: 31.445 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23776 ms
[GPU] reduce_chi2_tot: 0.623776 ms
[GPU] chi2_profile::free_all: 0.3968 ms
[GPU] chi2_profile_tot_gputimer: 40.2217 ms
[CPU] chi2_profile_tot: 40.2349 ms

[GPU] chi2_profile::malloc_fint: 0.20112 ms
[GPU] chi2_profile::copy_observations: 4.45091 ms
[GPU] create_image_d::malloc_image: 0.25392 ms
[GPU] create_image_d::memset: 1.24003 ms
[GPU] create_image_d::malloc_ints: 0.18192 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.21043 ms
[GPU] create_image_d::central_pixel: 0.006816 ms
[GPU] create_image_d::free_ints: 0.08496 ms
[GPU] create_image: 3.03482 ms
[GPU] sample::copy_uv_H->D: 3.184 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 4.48512 ms
[GPU] sample::FFT: 16.343 ms
[GPU] sample::2nd_shift: 4.08429 ms
[GPU] sample::interpolate: 2.19533 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 31.4399 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.239584 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.39664 ms
[GPU] chi2_profile_tot_gputimer: 40.2103 ms
[CPU] chi2_profile_tot: 40.2235 ms

[GPU] chi2_profile::malloc_fint: 0.2488 ms
[GPU] chi2_profile::copy_observations: 4.45574 ms
[GPU] create_image_d::malloc_image: 0.252768 ms
[GPU] create_image_d::memset: 1.2399 ms
[GPU] create_image_d::malloc_ints: 0.184128 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.005952 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 3.03315 ms
[GPU] sample::copy_uv_H->D: 3.17805 ms
[GPU] sample::uv_rotate: 0.215776 ms
[GPU] sample::1st_shift: 4.51034 ms
[GPU] sample::FFT: 16.3359 ms
[GPU] sample::2nd_shift: 4.09395 ms
[GPU] sample::interpolate: 2.19632 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 31.4653 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.23872 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_profile::free_all: 0.399712 ms
[GPU] chi2_profile_tot_gputimer: 40.2876 ms
[CPU] chi2_profile_tot: 40.3007 ms

[GPU] chi2_profile::malloc_fint: 0.201184 ms
[GPU] chi2_profile::copy_observations: 4.4431 ms
[GPU] create_image_d::malloc_image: 0.272704 ms
[GPU] create_image_d::memset: 1.23987 ms
[GPU] create_image_d::malloc_ints: 0.186368 ms
[GPU] create_image_d::copy_ints_H->D: 0.007552 ms
[GPU] create_image_d::sweep: 1.20915 ms
[GPU] create_image_d::central_pixel: 0.00592 ms
[GPU] create_image_d::free_ints: 0.08416 ms
[GPU] create_image: 3.05562 ms
[GPU] sample::copy_uv_H->D: 3.19725 ms
[GPU] sample::uv_rotate: 0.215648 ms
[GPU] sample::1st_shift: 4.55146 ms
[GPU] sample::FFT: 16.3388 ms
[GPU] sample::2nd_shift: 4.05197 ms
[GPU] sample::interpolate: 2.19136 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 31.4759 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238336 ms
[GPU] reduce_chi2_tot: 0.62384 ms
[GPU] chi2_profile::free_all: 0.396928 ms
[GPU] chi2_profile_tot_gputimer: 40.2602 ms
[CPU] chi2_profile_tot: 40.2736 ms

[GPU] chi2_profile::malloc_fint: 0.202464 ms
[GPU] chi2_profile::copy_observations: 4.45747 ms
[GPU] create_image_d::malloc_image: 0.253952 ms
[GPU] create_image_d::memset: 1.2399 ms
[GPU] create_image_d::malloc_ints: 0.1824 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20941 ms
[GPU] create_image_d::central_pixel: 0.005856 ms
[GPU] create_image_d::free_ints: 0.084352 ms
[GPU] create_image: 3.03514 ms
[GPU] sample::copy_uv_H->D: 3.20192 ms
[GPU] sample::uv_rotate: 0.216928 ms
[GPU] sample::1st_shift: 4.5353 ms
[GPU] sample::FFT: 16.3242 ms
[GPU] sample::2nd_shift: 4.06899 ms
[GPU] sample::interpolate: 2.18883 ms
[GPU] sample::apply_phase_sampled: 0.612 ms
[GPU] sample_tot: 31.4629 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.237856 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_profile::free_all: 0.397312 ms
[GPU] chi2_profile_tot_gputimer: 40.2401 ms
[CPU] chi2_profile_tot: 40.2533 ms

[GPU] chi2_profile::malloc_fint: 0.204512 ms
[GPU] chi2_profile::copy_observations: 4.44742 ms
[GPU] create_image_d::malloc_image: 0.253152 ms
[GPU] create_image_d::memset: 1.23962 ms
[GPU] create_image_d::malloc_ints: 0.183552 ms
[GPU] create_image_d::copy_ints_H->D: 0.007936 ms
[GPU] create_image_d::sweep: 1.20922 ms
[GPU] create_image_d::central_pixel: 0.00576 ms
[GPU] create_image_d::free_ints: 0.084 ms
[GPU] create_image: 3.032 ms
[GPU] sample::copy_uv_H->D: 3.18237 ms
[GPU] sample::uv_rotate: 0.215648 ms
[GPU] sample::1st_shift: 4.51872 ms
[GPU] sample::FFT: 16.3337 ms
[GPU] sample::2nd_shift: 4.08986 ms
[GPU] sample::interpolate: 2.1912 ms
[GPU] sample::apply_phase_sampled: 0.61232 ms
[GPU] sample_tot: 31.4644 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23888 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.400384 ms
[GPU] chi2_profile_tot_gputimer: 40.2362 ms
[CPU] chi2_profile_tot: 40.2494 ms

[GPU] chi2_profile::malloc_fint: 0.2016 ms
[GPU] chi2_profile::copy_observations: 4.45338 ms
[GPU] create_image_d::malloc_image: 0.261792 ms
[GPU] create_image_d::memset: 1.23904 ms
[GPU] create_image_d::malloc_ints: 0.182272 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20957 ms
[GPU] create_image_d::central_pixel: 0.005952 ms
[GPU] create_image_d::free_ints: 0.088192 ms
[GPU] create_image: 3.0441 ms
[GPU] sample::copy_uv_H->D: 3.17882 ms
[GPU] sample::uv_rotate: 0.216896 ms
[GPU] sample::1st_shift: 4.53891 ms
[GPU] sample::FFT: 16.3237 ms
[GPU] sample::2nd_shift: 4.06118 ms
[GPU] sample::interpolate: 2.18899 ms
[GPU] sample::apply_phase_sampled: 0.611904 ms
[GPU] sample_tot: 31.4404 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.238144 ms
[GPU] reduce_chi2_tot: 0.622592 ms
[GPU] chi2_profile::free_all: 0.397312 ms
[GPU] chi2_profile_tot_gputimer: 40.2227 ms
[CPU] chi2_profile_tot: 40.2357 ms

[GPU] chi2_profile::malloc_fint: 0.201824 ms
[GPU] chi2_profile::copy_observations: 4.4503 ms
[GPU] create_image_d::malloc_image: 0.254976 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.182176 ms
[GPU] create_image_d::copy_ints_H->D: 0.01232 ms
[GPU] create_image_d::sweep: 1.20931 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084416 ms
[GPU] create_image: 3.03718 ms
[GPU] sample::copy_uv_H->D: 3.17958 ms
[GPU] sample::uv_rotate: 0.215744 ms
[GPU] sample::1st_shift: 4.53504 ms
[GPU] sample::FFT: 16.3161 ms
[GPU] sample::2nd_shift: 4.06426 ms
[GPU] sample::interpolate: 2.19027 ms
[GPU] sample::apply_phase_sampled: 0.612 ms
[GPU] sample_tot: 31.4286 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239104 ms
[GPU] reduce_chi2_tot: 0.624416 ms
[GPU] chi2_profile::free_all: 0.397376 ms
[GPU] chi2_profile_tot_gputimer: 40.2028 ms
[CPU] chi2_profile_tot: 40.2154 ms

[GPU] chi2_profile::malloc_fint: 0.204992 ms
[GPU] chi2_profile::copy_observations: 4.45341 ms
[GPU] create_image_d::malloc_image: 0.254048 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.182592 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.21018 ms
[GPU] create_image_d::central_pixel: 0.00592 ms
[GPU] create_image_d::free_ints: 0.084928 ms
[GPU] create_image: 3.03328 ms
[GPU] sample::copy_uv_H->D: 3.17942 ms
[GPU] sample::uv_rotate: 0.21584 ms
[GPU] sample::1st_shift: 4.5401 ms
[GPU] sample::FFT: 16.3348 ms
[GPU] sample::2nd_shift: 4.07952 ms
[GPU] sample::interpolate: 2.19238 ms
[GPU] sample::apply_phase_sampled: 0.612096 ms
[GPU] sample_tot: 31.4742 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.238816 ms
[GPU] reduce_chi2_tot: 0.623008 ms
[GPU] chi2_profile::free_all: 0.3976 ms
[GPU] chi2_profile_tot_gputimer: 40.252 ms
[CPU] chi2_profile_tot: 40.265 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.44525 ms
[GPU] create_image_d::malloc_image: 0.257184 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.182272 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.21075 ms
[GPU] create_image_d::central_pixel: 0.006784 ms
[GPU] create_image_d::free_ints: 0.083552 ms
[GPU] create_image: 3.03997 ms
[GPU] sample::copy_uv_H->D: 3.17981 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 4.52506 ms
[GPU] sample::FFT: 16.3397 ms
[GPU] sample::2nd_shift: 4.07347 ms
[GPU] sample::interpolate: 2.1841 ms
[GPU] sample::apply_phase_sampled: 0.611328 ms
[GPU] sample_tot: 31.4481 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.625728 ms
[GPU] chi2_profile::free_all: 0.39616 ms
[GPU] chi2_profile_tot_gputimer: 40.2196 ms
[CPU] chi2_profile_tot: 40.2329 ms

[GPU] chi2_profile::malloc_fint: 0.2016 ms
[GPU] chi2_profile::copy_observations: 4.45414 ms
[GPU] create_image_d::malloc_image: 0.253952 ms
[GPU] create_image_d::memset: 1.23904 ms
[GPU] create_image_d::malloc_ints: 0.183296 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084928 ms
[GPU] create_image: 3.03555 ms
[GPU] sample::copy_uv_H->D: 3.18502 ms
[GPU] sample::uv_rotate: 0.215968 ms
[GPU] sample::1st_shift: 4.5136 ms
[GPU] sample::FFT: 16.3183 ms
[GPU] sample::2nd_shift: 4.07507 ms
[GPU] sample::interpolate: 2.19238 ms
[GPU] sample::apply_phase_sampled: 0.61216 ms
[GPU] sample_tot: 31.4284 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239392 ms
[GPU] reduce_chi2_tot: 0.623584 ms
[GPU] chi2_profile::free_all: 0.394752 ms
[GPU] chi2_profile_tot_gputimer: 40.2013 ms
[CPU] chi2_profile_tot: 40.2143 ms

[GPU] chi2_profile::malloc_fint: 0.2048 ms
[GPU] chi2_profile::copy_observations: 4.44544 ms
[GPU] create_image_d::malloc_image: 0.25856 ms
[GPU] create_image_d::memset: 1.24109 ms
[GPU] create_image_d::malloc_ints: 0.18176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.21037 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.084768 ms
[GPU] create_image: 3.03914 ms
[GPU] sample::copy_uv_H->D: 3.18013 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 4.53014 ms
[GPU] sample::FFT: 16.3234 ms
[GPU] sample::2nd_shift: 4.04746 ms
[GPU] sample::interpolate: 2.19613 ms
[GPU] sample::apply_phase_sampled: 0.611872 ms
[GPU] sample_tot: 31.4237 ms
[GPU] reduce_chi2::diff_weighted: 0.36832 ms
[GPU] reduce_chi2::reduction: 0.236832 ms
[GPU] reduce_chi2_tot: 0.621984 ms
[GPU] chi2_profile::free_all: 0.400192 ms
[GPU] chi2_profile_tot_gputimer: 40.2009 ms
[CPU] chi2_profile_tot: 40.2136 ms

[GPU] chi2_profile::malloc_fint: 0.202976 ms
[GPU] chi2_profile::copy_observations: 4.45782 ms
[GPU] create_image_d::malloc_image: 0.255712 ms
[GPU] create_image_d::memset: 1.24006 ms
[GPU] create_image_d::malloc_ints: 0.182176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20918 ms
[GPU] create_image_d::central_pixel: 0.006048 ms
[GPU] create_image_d::free_ints: 0.082944 ms
[GPU] create_image: 3.03078 ms
[GPU] sample::copy_uv_H->D: 3.19037 ms
[GPU] sample::uv_rotate: 0.215744 ms
[GPU] sample::1st_shift: 4.52403 ms
[GPU] sample::FFT: 16.3174 ms
[GPU] sample::2nd_shift: 4.06522 ms
[GPU] sample::interpolate: 2.19126 ms
[GPU] sample::apply_phase_sampled: 0.612224 ms
[GPU] sample_tot: 31.4339 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.237056 ms
[GPU] reduce_chi2_tot: 0.622336 ms
[GPU] chi2_profile::free_all: 0.396704 ms
[GPU] chi2_profile_tot_gputimer: 40.2074 ms
[CPU] chi2_profile_tot: 40.2206 ms
4096	1.000000e+06	float64	0	32	7.663900e-01	4.033632e-02	4.177056e-05	4.028864e-02
# |--> timings: [0.04034381900419248, 0.04036850699776551, 0.04041908100043656, 0.040405564999673516, 0.04037215800053673, 0.040406179999990854, 0.0403086450023693, 0.04031167300126981, 0.04029571900173323, 0.040374848002102226, 0.04034728899569018, 0.04032844600442331, 0.0403217599960044, 0.040310850003152154, 0.04029108200484188, 0.04034303899970837, 0.04030826899543172, 0.04028939599811565, 0.04028863699932117, 0.04029887000069721]

[CPU] chi2_profile::malloc_fint: 0.005664 ms
[CPU] create_image: 30.9333 ms
[CPU] sample::1st_shift: 12.3742 ms
[CPU] sample::FFT: 297.962 ms
[CPU] sample::2nd_shift: 12.0811 ms
[CPU] uv_rotate_h: 3.50226 ms
[CPU] sample::interpolate: 73.1745 ms
[CPU] sample::apply_phase_sampled: 41.5147 ms
[CPU] sample_tot: 440.662 ms
[CPU] sample_profile_tot: 471.9 ms
[CPU] reduce_chi2::diff_weighted: 7.57842 ms
[CPU] reduce_chi2::reduction: 2.59149 ms
[CPU] reduce_chi2_tot: 10.179 ms
[CPU] chi2_profile::free_fint: 0.296997 ms
[CPU] chi2_profile_tot: 482.403 ms

[CPU] chi2_profile::malloc_fint: 0.006853 ms
[CPU] create_image: 30.5961 ms
[CPU] sample::1st_shift: 12.132 ms
[CPU] sample::FFT: 294.751 ms
[CPU] sample::2nd_shift: 12.0551 ms
[CPU] uv_rotate_h: 3.50246 ms
[CPU] sample::interpolate: 73.3448 ms
[CPU] sample::apply_phase_sampled: 41.5176 ms
[CPU] sample_tot: 437.358 ms
[CPU] sample_profile_tot: 468.259 ms
[CPU] reduce_chi2::diff_weighted: 7.55728 ms
[CPU] reduce_chi2::reduction: 2.59563 ms
[CPU] reduce_chi2_tot: 10.1614 ms
[CPU] chi2_profile::free_fint: 0.29295 ms
[CPU] chi2_profile_tot: 478.73 ms

[CPU] chi2_profile::malloc_fint: 0.008201 ms
[CPU] create_image: 30.6067 ms
[CPU] sample::1st_shift: 12.308 ms
[CPU] sample::FFT: 294.683 ms
[CPU] sample::2nd_shift: 12.1067 ms
[CPU] uv_rotate_h: 3.49546 ms
[CPU] sample::interpolate: 73.107 ms
[CPU] sample::apply_phase_sampled: 41.5152 ms
[CPU] sample_tot: 437.265 ms
[CPU] sample_profile_tot: 468.181 ms
[CPU] reduce_chi2::diff_weighted: 7.52904 ms
[CPU] reduce_chi2::reduction: 2.59953 ms
[CPU] reduce_chi2_tot: 10.1377 ms
[CPU] chi2_profile::free_fint: 0.2953 ms
[CPU] chi2_profile_tot: 478.632 ms

[CPU] chi2_profile::malloc_fint: 0.00694201 ms
[CPU] create_image: 30.6047 ms
[CPU] sample::1st_shift: 12.2285 ms
[CPU] sample::FFT: 294.921 ms
[CPU] sample::2nd_shift: 12.0392 ms
[CPU] uv_rotate_h: 3.50351 ms
[CPU] sample::interpolate: 73.1823 ms
[CPU] sample::apply_phase_sampled: 41.4903 ms
[CPU] sample_tot: 437.418 ms
[CPU] sample_profile_tot: 468.322 ms
[CPU] reduce_chi2::diff_weighted: 7.54246 ms
[CPU] reduce_chi2::reduction: 2.59798 ms
[CPU] reduce_chi2_tot: 10.1487 ms
[CPU] chi2_profile::free_fint: 0.294054 ms
[CPU] chi2_profile_tot: 478.782 ms

[CPU] chi2_profile::malloc_fint: 0.007458 ms
[CPU] create_image: 30.6246 ms
[CPU] sample::1st_shift: 12.3589 ms
[CPU] sample::FFT: 295.108 ms
[CPU] sample::2nd_shift: 12.1058 ms
[CPU] uv_rotate_h: 3.48233 ms
[CPU] sample::interpolate: 73.1227 ms
[CPU] sample::apply_phase_sampled: 41.4944 ms
[CPU] sample_tot: 437.722 ms
[CPU] sample_profile_tot: 468.647 ms
[CPU] reduce_chi2::diff_weighted: 7.48817 ms
[CPU] reduce_chi2::reduction: 2.59719 ms
[CPU] reduce_chi2_tot: 10.0943 ms
[CPU] chi2_profile::free_fint: 0.293609 ms
[CPU] chi2_profile_tot: 479.053 ms

[CPU] chi2_profile::malloc_fint: 0.007647 ms
[CPU] create_image: 30.6126 ms
[CPU] sample::1st_shift: 12.1633 ms
[CPU] sample::FFT: 294.769 ms
[CPU] sample::2nd_shift: 12.0545 ms
[CPU] uv_rotate_h: 3.51498 ms
[CPU] sample::interpolate: 73.1858 ms
[CPU] sample::apply_phase_sampled: 41.5383 ms
[CPU] sample_tot: 437.28 ms
[CPU] sample_profile_tot: 468.195 ms
[CPU] reduce_chi2::diff_weighted: 7.51403 ms
[CPU] reduce_chi2::reduction: 2.59054 ms
[CPU] reduce_chi2_tot: 10.1133 ms
[CPU] chi2_profile::free_fint: 0.294681 ms
[CPU] chi2_profile_tot: 478.621 ms

[CPU] chi2_profile::malloc_fint: 0.007209 ms
[CPU] create_image: 30.6103 ms
[CPU] sample::1st_shift: 12.2675 ms
[CPU] sample::FFT: 294.969 ms
[CPU] sample::2nd_shift: 12.0652 ms
[CPU] uv_rotate_h: 3.48239 ms
[CPU] sample::interpolate: 73.16 ms
[CPU] sample::apply_phase_sampled: 41.5115 ms
[CPU] sample_tot: 437.507 ms
[CPU] sample_profile_tot: 468.422 ms
[CPU] reduce_chi2::diff_weighted: 7.56155 ms
[CPU] reduce_chi2::reduction: 2.58869 ms
[CPU] reduce_chi2_tot: 10.1585 ms
[CPU] chi2_profile::free_fint: 0.292992 ms
[CPU] chi2_profile_tot: 478.89 ms

[CPU] chi2_profile::malloc_fint: 0.007379 ms
[CPU] create_image: 30.6062 ms
[CPU] sample::1st_shift: 12.0788 ms
[CPU] sample::FFT: 294.933 ms
[CPU] sample::2nd_shift: 11.9595 ms
[CPU] uv_rotate_h: 3.51677 ms
[CPU] sample::interpolate: 73.096 ms
[CPU] sample::apply_phase_sampled: 41.509 ms
[CPU] sample_tot: 437.145 ms
[CPU] sample_profile_tot: 468.05 ms
[CPU] reduce_chi2::diff_weighted: 7.54155 ms
[CPU] reduce_chi2::reduction: 2.59688 ms
[CPU] reduce_chi2_tot: 10.1468 ms
[CPU] chi2_profile::free_fint: 0.293221 ms
[CPU] chi2_profile_tot: 478.508 ms

[CPU] chi2_profile::malloc_fint: 0.007348 ms
[CPU] create_image: 30.6238 ms
[CPU] sample::1st_shift: 12.365 ms
[CPU] sample::FFT: 295.192 ms
[CPU] sample::2nd_shift: 12.0814 ms
[CPU] uv_rotate_h: 3.4908 ms
[CPU] sample::interpolate: 73.0827 ms
[CPU] sample::apply_phase_sampled: 41.5082 ms
[CPU] sample_tot: 437.772 ms
[CPU] sample_profile_tot: 468.7 ms
[CPU] reduce_chi2::diff_weighted: 7.50211 ms
[CPU] reduce_chi2::reduction: 2.60509 ms
[CPU] reduce_chi2_tot: 10.1156 ms
[CPU] chi2_profile::free_fint: 0.292917 ms
[CPU] chi2_profile_tot: 479.126 ms

[CPU] chi2_profile::malloc_fint: 0.007835 ms
[CPU] create_image: 30.5942 ms
[CPU] sample::1st_shift: 12.1271 ms
[CPU] sample::FFT: 294.992 ms
[CPU] sample::2nd_shift: 12.0532 ms
[CPU] uv_rotate_h: 3.51483 ms
[CPU] sample::interpolate: 73.1304 ms
[CPU] sample::apply_phase_sampled: 41.5062 ms
[CPU] sample_tot: 437.376 ms
[CPU] sample_profile_tot: 468.273 ms
[CPU] reduce_chi2::diff_weighted: 7.53945 ms
[CPU] reduce_chi2::reduction: 2.586 ms
[CPU] reduce_chi2_tot: 10.1343 ms
[CPU] chi2_profile::free_fint: 0.293328 ms
[CPU] chi2_profile_tot: 478.718 ms

[CPU] chi2_profile::malloc_fint: 0.007647 ms
[CPU] create_image: 30.6575 ms
[CPU] sample::1st_shift: 12.2847 ms
[CPU] sample::FFT: 295.03 ms
[CPU] sample::2nd_shift: 12.0809 ms
[CPU] uv_rotate_h: 3.50787 ms
[CPU] sample::interpolate: 73.2713 ms
[CPU] sample::apply_phase_sampled: 41.5021 ms
[CPU] sample_tot: 437.727 ms
[CPU] sample_profile_tot: 468.691 ms
[CPU] reduce_chi2::diff_weighted: 7.52543 ms
[CPU] reduce_chi2::reduction: 2.59706 ms
[CPU] reduce_chi2_tot: 10.1307 ms
[CPU] chi2_profile::free_fint: 0.292907 ms
[CPU] chi2_profile_tot: 479.132 ms

[CPU] chi2_profile::malloc_fint: 0.007194 ms
[CPU] create_image: 30.6248 ms
[CPU] sample::1st_shift: 12.2672 ms
[CPU] sample::FFT: 295.182 ms
[CPU] sample::2nd_shift: 12.0457 ms
[CPU] uv_rotate_h: 3.52166 ms
[CPU] sample::interpolate: 73.0484 ms
[CPU] sample::apply_phase_sampled: 41.5221 ms
[CPU] sample_tot: 437.64 ms
[CPU] sample_profile_tot: 468.57 ms
[CPU] reduce_chi2::diff_weighted: 7.5039 ms
[CPU] reduce_chi2::reduction: 2.60946 ms
[CPU] reduce_chi2_tot: 10.1222 ms
[CPU] chi2_profile::free_fint: 0.292914 ms
[CPU] chi2_profile_tot: 479.002 ms

[CPU] chi2_profile::malloc_fint: 0.007256 ms
[CPU] create_image: 30.6108 ms
[CPU] sample::1st_shift: 12.3437 ms
[CPU] sample::FFT: 294.99 ms
[CPU] sample::2nd_shift: 12.1114 ms
[CPU] uv_rotate_h: 3.50552 ms
[CPU] sample::interpolate: 73.1762 ms
[CPU] sample::apply_phase_sampled: 41.5029 ms
[CPU] sample_tot: 437.682 ms
[CPU] sample_profile_tot: 468.595 ms
[CPU] reduce_chi2::diff_weighted: 7.56915 ms
[CPU] reduce_chi2::reduction: 2.60156 ms
[CPU] reduce_chi2_tot: 10.1799 ms
[CPU] chi2_profile::free_fint: 0.293388 ms
[CPU] chi2_profile_tot: 479.085 ms

[CPU] chi2_profile::malloc_fint: 0.007495 ms
[CPU] create_image: 30.6008 ms
[CPU] sample::1st_shift: 12.1986 ms
[CPU] sample::FFT: 294.904 ms
[CPU] sample::2nd_shift: 12.0575 ms
[CPU] uv_rotate_h: 3.52382 ms
[CPU] sample::interpolate: 73.1302 ms
[CPU] sample::apply_phase_sampled: 41.5031 ms
[CPU] sample_tot: 437.372 ms
[CPU] sample_profile_tot: 468.283 ms
[CPU] reduce_chi2::diff_weighted: 7.49072 ms
[CPU] reduce_chi2::reduction: 2.58999 ms
[CPU] reduce_chi2_tot: 10.0892 ms
[CPU] chi2_profile::free_fint: 0.292828 ms
[CPU] chi2_profile_tot: 478.682 ms

[CPU] chi2_profile::malloc_fint: 0.006532 ms
[CPU] create_image: 30.6003 ms
[CPU] sample::1st_shift: 12.2705 ms
[CPU] sample::FFT: 295.162 ms
[CPU] sample::2nd_shift: 12.0841 ms
[CPU] uv_rotate_h: 3.48916 ms
[CPU] sample::interpolate: 73.1183 ms
[CPU] sample::apply_phase_sampled: 41.5195 ms
[CPU] sample_tot: 437.695 ms
[CPU] sample_profile_tot: 468.602 ms
[CPU] reduce_chi2::diff_weighted: 7.51467 ms
[CPU] reduce_chi2::reduction: 2.59176 ms
[CPU] reduce_chi2_tot: 10.1146 ms
[CPU] chi2_profile::free_fint: 0.294251 ms
[CPU] chi2_profile_tot: 479.026 ms

[CPU] chi2_profile::malloc_fint: 0.007558 ms
[CPU] create_image: 30.6293 ms
[CPU] sample::1st_shift: 12.1731 ms
[CPU] sample::FFT: 295.158 ms
[CPU] sample::2nd_shift: 11.9386 ms
[CPU] uv_rotate_h: 3.52329 ms
[CPU] sample::interpolate: 73.2379 ms
[CPU] sample::apply_phase_sampled: 41.4978 ms
[CPU] sample_tot: 437.583 ms
[CPU] sample_profile_tot: 468.514 ms
[CPU] reduce_chi2::diff_weighted: 7.55268 ms
[CPU] reduce_chi2::reduction: 2.60288 ms
[CPU] reduce_chi2_tot: 10.1639 ms
[CPU] chi2_profile::free_fint: 0.291997 ms
[CPU] chi2_profile_tot: 478.988 ms

[CPU] chi2_profile::malloc_fint: 0.007411 ms
[CPU] create_image: 30.6075 ms
[CPU] sample::1st_shift: 12.3773 ms
[CPU] sample::FFT: 295.199 ms
[CPU] sample::2nd_shift: 12.089 ms
[CPU] uv_rotate_h: 3.49525 ms
[CPU] sample::interpolate: 73.0936 ms
[CPU] sample::apply_phase_sampled: 41.5149 ms
[CPU] sample_tot: 437.82 ms
[CPU] sample_profile_tot: 468.732 ms
[CPU] reduce_chi2::diff_weighted: 7.58713 ms
[CPU] reduce_chi2::reduction: 2.58661 ms
[CPU] reduce_chi2_tot: 10.1828 ms
[CPU] chi2_profile::free_fint: 0.296742 ms
[CPU] chi2_profile_tot: 479.228 ms

[CPU] chi2_profile::malloc_fint: 0.007549 ms
[CPU] create_image: 30.6051 ms
[CPU] sample::1st_shift: 12.2826 ms
[CPU] sample::FFT: 294.06 ms
[CPU] sample::2nd_shift: 12.0755 ms
[CPU] uv_rotate_h: 3.58171 ms
[CPU] sample::interpolate: 73.0568 ms
[CPU] sample::apply_phase_sampled: 41.5144 ms
[CPU] sample_tot: 436.626 ms
[CPU] sample_profile_tot: 467.549 ms
[CPU] reduce_chi2::diff_weighted: 7.56821 ms
[CPU] reduce_chi2::reduction: 2.59205 ms
[CPU] reduce_chi2_tot: 10.1686 ms
[CPU] chi2_profile::free_fint: 0.371299 ms
[CPU] chi2_profile_tot: 478.106 ms

[CPU] chi2_profile::malloc_fint: 0.00817 ms
[CPU] create_image: 30.65 ms
[CPU] sample::1st_shift: 12.3633 ms
[CPU] sample::FFT: 294.306 ms
[CPU] sample::2nd_shift: 12.0186 ms
[CPU] uv_rotate_h: 3.5989 ms
[CPU] sample::interpolate: 73.04 ms
[CPU] sample::apply_phase_sampled: 41.5131 ms
[CPU] sample_tot: 436.892 ms
[CPU] sample_profile_tot: 467.885 ms
[CPU] reduce_chi2::diff_weighted: 7.55501 ms
[CPU] reduce_chi2::reduction: 2.5977 ms
[CPU] reduce_chi2_tot: 10.1615 ms
[CPU] chi2_profile::free_fint: 0.350846 ms
[CPU] chi2_profile_tot: 478.415 ms

[CPU] chi2_profile::malloc_fint: 0.007559 ms
[CPU] create_image: 30.6568 ms
[CPU] sample::1st_shift: 12.5976 ms
[CPU] sample::FFT: 293.395 ms
[CPU] sample::2nd_shift: 12.1298 ms
[CPU] uv_rotate_h: 3.63766 ms
[CPU] sample::interpolate: 73.1733 ms
[CPU] sample::apply_phase_sampled: 41.5 ms
[CPU] sample_tot: 436.485 ms
[CPU] sample_profile_tot: 467.471 ms
[CPU] reduce_chi2::diff_weighted: 7.48714 ms
[CPU] reduce_chi2::reduction: 2.60469 ms
[CPU] reduce_chi2_tot: 10.1015 ms
[CPU] chi2_profile::free_fint: 0.366636 ms
[CPU] chi2_profile_tot: 477.956 ms
4096	1.000000e+06	float64	1	0	9.098570e+00	4.788721e-01	3.181291e-04	4.781754e-01
# |--> timings: [0.4824661599996034, 0.4788008570030797, 0.4787054949993035, 0.4788516660046298, 0.4791227839959902, 0.4786911139963195, 0.47923334700317355, 0.47857938399829436, 0.47919483500299975, 0.4787888899954851, 0.4792017150030006, 0.4790727119980147, 0.4791557809949154, 0.4787570960033918, 0.4790968699962832, 0.4790568019961938, 0.47929740700055845, 0.47817542499979027, 0.4784832389996154, 0.4783045439980924]

[CPU] chi2_profile::malloc_fint: 0.008594 ms
[CPU] create_image: 30.3002 ms
[CPU] sample::1st_shift: 7.95236 ms
[CPU] sample::FFT: 162.93 ms
[CPU] sample::2nd_shift: 7.25184 ms
[CPU] uv_rotate_h: 2.2863 ms
[CPU] sample::interpolate: 38.6895 ms
[CPU] sample::apply_phase_sampled: 20.781 ms
[CPU] sample_tot: 239.946 ms
[CPU] sample_profile_tot: 270.586 ms
[CPU] reduce_chi2::diff_weighted: 3.79518 ms
[CPU] reduce_chi2::reduction: 1.31211 ms
[CPU] reduce_chi2_tot: 5.11615 ms
[CPU] chi2_profile::free_fint: 0.000854998 ms
[CPU] chi2_profile_tot: 275.721 ms

[CPU] chi2_profile::malloc_fint: 0.00134701 ms
[CPU] create_image: 26.3833 ms
[CPU] sample::1st_shift: 7.12858 ms
[CPU] sample::FFT: 160.638 ms
[CPU] sample::2nd_shift: 7.22008 ms
[CPU] uv_rotate_h: 1.46275 ms
[CPU] sample::interpolate: 37.289 ms
[CPU] sample::apply_phase_sampled: 20.7793 ms
[CPU] sample_tot: 234.559 ms
[CPU] sample_profile_tot: 261.291 ms
[CPU] reduce_chi2::diff_weighted: 3.83599 ms
[CPU] reduce_chi2::reduction: 1.32201 ms
[CPU] reduce_chi2_tot: 5.16655 ms
[CPU] chi2_profile::free_fint: 0.000912005 ms
[CPU] chi2_profile_tot: 266.47 ms

[CPU] chi2_profile::malloc_fint: 0.00128101 ms
[CPU] create_image: 28.2594 ms
[CPU] sample::1st_shift: 7.11613 ms
[CPU] sample::FFT: 159.329 ms
[CPU] sample::2nd_shift: 7.19188 ms
[CPU] uv_rotate_h: 1.44858 ms
[CPU] sample::interpolate: 44.9139 ms
[CPU] sample::apply_phase_sampled: 22.3715 ms
[CPU] sample_tot: 242.411 ms
[CPU] sample_profile_tot: 271.044 ms
[CPU] reduce_chi2::diff_weighted: 4.15724 ms
[CPU] reduce_chi2::reduction: 1.48212 ms
[CPU] reduce_chi2_tot: 5.64774 ms
[CPU] chi2_profile::free_fint: 0.000761 ms
[CPU] chi2_profile_tot: 276.703 ms

[CPU] chi2_profile::malloc_fint: 0.00121001 ms
[CPU] create_image: 30.5382 ms
[CPU] sample::1st_shift: 8.24251 ms
[CPU] sample::FFT: 160.36 ms
[CPU] sample::2nd_shift: 7.1958 ms
[CPU] uv_rotate_h: 1.44942 ms
[CPU] sample::interpolate: 44.1785 ms
[CPU] sample::apply_phase_sampled: 23.5612 ms
[CPU] sample_tot: 245.039 ms
[CPU] sample_profile_tot: 275.932 ms
[CPU] reduce_chi2::diff_weighted: 4.11502 ms
[CPU] reduce_chi2::reduction: 1.45163 ms
[CPU] reduce_chi2_tot: 5.57513 ms
[CPU] chi2_profile::free_fint: 0.000721004 ms
[CPU] chi2_profile_tot: 281.517 ms

[CPU] chi2_profile::malloc_fint: 0.001286 ms
[CPU] create_image: 29.5058 ms
[CPU] sample::1st_shift: 7.15018 ms
[CPU] sample::FFT: 158.178 ms
[CPU] sample::2nd_shift: 6.9331 ms
[CPU] uv_rotate_h: 1.37211 ms
[CPU] sample::interpolate: 35.9002 ms
[CPU] sample::apply_phase_sampled: 20.7504 ms
[CPU] sample_tot: 230.329 ms
[CPU] sample_profile_tot: 260.191 ms
[CPU] reduce_chi2::diff_weighted: 3.80486 ms
[CPU] reduce_chi2::reduction: 1.31737 ms
[CPU] reduce_chi2_tot: 5.13074 ms
[CPU] chi2_profile::free_fint: 0.000781001 ms
[CPU] chi2_profile_tot: 265.333 ms

[CPU] chi2_profile::malloc_fint: 0.001401 ms
[CPU] create_image: 25.6074 ms
[CPU] sample::1st_shift: 6.79996 ms
[CPU] sample::FFT: 159.934 ms
[CPU] sample::2nd_shift: 7.18501 ms
[CPU] uv_rotate_h: 1.4683 ms
[CPU] sample::interpolate: 44.2194 ms
[CPU] sample::apply_phase_sampled: 23.5202 ms
[CPU] sample_tot: 243.175 ms
[CPU] sample_profile_tot: 269.151 ms
[CPU] reduce_chi2::diff_weighted: 4.10359 ms
[CPU] reduce_chi2::reduction: 1.47652 ms
[CPU] reduce_chi2_tot: 5.58862 ms
[CPU] chi2_profile::free_fint: 0.000740001 ms
[CPU] chi2_profile_tot: 274.749 ms

[CPU] chi2_profile::malloc_fint: 0.00129 ms
[CPU] create_image: 29.2776 ms
[CPU] sample::1st_shift: 7.16155 ms
[CPU] sample::FFT: 158.276 ms
[CPU] sample::2nd_shift: 7.1689 ms
[CPU] uv_rotate_h: 1.45367 ms
[CPU] sample::interpolate: 44.1574 ms
[CPU] sample::apply_phase_sampled: 26.0335 ms
[CPU] sample_tot: 244.301 ms
[CPU] sample_profile_tot: 273.955 ms
[CPU] reduce_chi2::diff_weighted: 4.30114 ms
[CPU] reduce_chi2::reduction: 1.7693 ms
[CPU] reduce_chi2_tot: 6.07923 ms
[CPU] chi2_profile::free_fint: 0.000843997 ms
[CPU] chi2_profile_tot: 280.045 ms

[CPU] chi2_profile::malloc_fint: 0.001412 ms
[CPU] create_image: 29.4284 ms
[CPU] sample::1st_shift: 7.14206 ms
[CPU] sample::FFT: 159.149 ms
[CPU] sample::2nd_shift: 6.86295 ms
[CPU] uv_rotate_h: 1.37457 ms
[CPU] sample::interpolate: 35.894 ms
[CPU] sample::apply_phase_sampled: 20.7671 ms
[CPU] sample_tot: 231.23 ms
[CPU] sample_profile_tot: 261.01 ms
[CPU] reduce_chi2::diff_weighted: 3.80816 ms
[CPU] reduce_chi2::reduction: 1.32431 ms
[CPU] reduce_chi2_tot: 5.14057 ms
[CPU] chi2_profile::free_fint: 0.000788001 ms
[CPU] chi2_profile_tot: 266.161 ms

[CPU] chi2_profile::malloc_fint: 0.001344 ms
[CPU] create_image: 31.5289 ms
[CPU] sample::1st_shift: 8.6712 ms
[CPU] sample::FFT: 159.947 ms
[CPU] sample::2nd_shift: 7.14731 ms
[CPU] uv_rotate_h: 1.43162 ms
[CPU] sample::interpolate: 44.1542 ms
[CPU] sample::apply_phase_sampled: 24.7225 ms
[CPU] sample_tot: 246.124 ms
[CPU] sample_profile_tot: 278.027 ms
[CPU] reduce_chi2::diff_weighted: 4.25209 ms
[CPU] reduce_chi2::reduction: 1.52087 ms
[CPU] reduce_chi2_tot: 5.78127 ms
[CPU] chi2_profile::free_fint: 0.000631 ms
[CPU] chi2_profile_tot: 283.819 ms

[CPU] chi2_profile::malloc_fint: 0.001299 ms
[CPU] create_image: 29.1432 ms
[CPU] sample::1st_shift: 7.12349 ms
[CPU] sample::FFT: 158.808 ms
[CPU] sample::2nd_shift: 7.18144 ms
[CPU] uv_rotate_h: 1.46875 ms
[CPU] sample::interpolate: 44.1522 ms
[CPU] sample::apply_phase_sampled: 24.8478 ms
[CPU] sample_tot: 243.631 ms
[CPU] sample_profile_tot: 273.145 ms
[CPU] reduce_chi2::diff_weighted: 4.17086 ms
[CPU] reduce_chi2::reduction: 1.54811 ms
[CPU] reduce_chi2_tot: 5.72817 ms
[CPU] chi2_profile::free_fint: 0.000827 ms
[CPU] chi2_profile_tot: 278.883 ms

[CPU] chi2_profile::malloc_fint: 0.001678 ms
[CPU] create_image: 29.8225 ms
[CPU] sample::1st_shift: 7.8358 ms
[CPU] sample::FFT: 159.702 ms
[CPU] sample::2nd_shift: 7.18426 ms
[CPU] uv_rotate_h: 1.45084 ms
[CPU] sample::interpolate: 39.7404 ms
[CPU] sample::apply_phase_sampled: 20.7586 ms
[CPU] sample_tot: 236.734 ms
[CPU] sample_profile_tot: 266.911 ms
[CPU] reduce_chi2::diff_weighted: 3.78493 ms
[CPU] reduce_chi2::reduction: 1.31653 ms
[CPU] reduce_chi2_tot: 5.1099 ms
[CPU] chi2_profile::free_fint: 0.000927001 ms
[CPU] chi2_profile_tot: 272.032 ms

[CPU] chi2_profile::malloc_fint: 0.00153 ms
[CPU] create_image: 27.946 ms
[CPU] sample::1st_shift: 7.15369 ms
[CPU] sample::FFT: 160.115 ms
[CPU] sample::2nd_shift: 7.20035 ms
[CPU] uv_rotate_h: 1.46027 ms
[CPU] sample::interpolate: 45.0621 ms
[CPU] sample::apply_phase_sampled: 21.8098 ms
[CPU] sample_tot: 242.843 ms
[CPU] sample_profile_tot: 271.159 ms
[CPU] reduce_chi2::diff_weighted: 4.07178 ms
[CPU] reduce_chi2::reduction: 1.31616 ms
[CPU] reduce_chi2_tot: 5.39684 ms
[CPU] chi2_profile::free_fint: 0.000758999 ms
[CPU] chi2_profile_tot: 276.568 ms

[CPU] chi2_profile::malloc_fint: 0.001235 ms
[CPU] create_image: 30.0312 ms
[CPU] sample::1st_shift: 7.90138 ms
[CPU] sample::FFT: 160.424 ms
[CPU] sample::2nd_shift: 7.21815 ms
[CPU] uv_rotate_h: 1.45017 ms
[CPU] sample::interpolate: 45.0386 ms
[CPU] sample::apply_phase_sampled: 21.8237 ms
[CPU] sample_tot: 243.896 ms
[CPU] sample_profile_tot: 274.303 ms
[CPU] reduce_chi2::diff_weighted: 3.8197 ms
[CPU] reduce_chi2::reduction: 1.3178 ms
[CPU] reduce_chi2_tot: 5.14674 ms
[CPU] chi2_profile::free_fint: 0.000810003 ms
[CPU] chi2_profile_tot: 279.461 ms

[CPU] chi2_profile::malloc_fint: 0.001161 ms
[CPU] create_image: 31.038 ms
[CPU] sample::1st_shift: 8.18027 ms
[CPU] sample::FFT: 159.101 ms
[CPU] sample::2nd_shift: 7.1761 ms
[CPU] uv_rotate_h: 1.46704 ms
[CPU] sample::interpolate: 44.2198 ms
[CPU] sample::apply_phase_sampled: 24.3484 ms
[CPU] sample_tot: 244.537 ms
[CPU] sample_profile_tot: 275.987 ms
[CPU] reduce_chi2::diff_weighted: 4.12575 ms
[CPU] reduce_chi2::reduction: 1.45622 ms
[CPU] reduce_chi2_tot: 5.59009 ms
[CPU] chi2_profile::free_fint: 0.000863001 ms
[CPU] chi2_profile_tot: 281.587 ms

[CPU] chi2_profile::malloc_fint: 0.001297 ms
[CPU] create_image: 29.7371 ms
[CPU] sample::1st_shift: 7.03777 ms
[CPU] sample::FFT: 158.944 ms
[CPU] sample::2nd_shift: 6.86175 ms
[CPU] uv_rotate_h: 1.37106 ms
[CPU] sample::interpolate: 35.8992 ms
[CPU] sample::apply_phase_sampled: 20.7623 ms
[CPU] sample_tot: 230.917 ms
[CPU] sample_profile_tot: 261.009 ms
[CPU] reduce_chi2::diff_weighted: 3.76861 ms
[CPU] reduce_chi2::reduction: 1.31626 ms
[CPU] reduce_chi2_tot: 5.09329 ms
[CPU] chi2_profile::free_fint: 0.000853004 ms
[CPU] chi2_profile_tot: 266.113 ms

[CPU] chi2_profile::malloc_fint: 0.001302 ms
[CPU] create_image: 25.5951 ms
[CPU] sample::1st_shift: 7.14605 ms
[CPU] sample::FFT: 159.877 ms
[CPU] sample::2nd_shift: 7.17428 ms
[CPU] uv_rotate_h: 1.45314 ms
[CPU] sample::interpolate: 44.5394 ms
[CPU] sample::apply_phase_sampled: 24.5854 ms
[CPU] sample_tot: 244.829 ms
[CPU] sample_profile_tot: 270.772 ms
[CPU] reduce_chi2::diff_weighted: 4.66429 ms
[CPU] reduce_chi2::reduction: 1.62069 ms
[CPU] reduce_chi2_tot: 6.29375 ms
[CPU] chi2_profile::free_fint: 0.000839995 ms
[CPU] chi2_profile_tot: 277.076 ms

[CPU] chi2_profile::malloc_fint: 0.0013 ms
[CPU] create_image: 27.4812 ms
[CPU] sample::1st_shift: 7.20352 ms
[CPU] sample::FFT: 159.237 ms
[CPU] sample::2nd_shift: 7.16459 ms
[CPU] uv_rotate_h: 1.45006 ms
[CPU] sample::interpolate: 44.159 ms
[CPU] sample::apply_phase_sampled: 23.6028 ms
[CPU] sample_tot: 242.872 ms
[CPU] sample_profile_tot: 270.729 ms
[CPU] reduce_chi2::diff_weighted: 4.10952 ms
[CPU] reduce_chi2::reduction: 1.47772 ms
[CPU] reduce_chi2_tot: 5.59507 ms
[CPU] chi2_profile::free_fint: 0.000703003 ms
[CPU] chi2_profile_tot: 276.334 ms

[CPU] chi2_profile::malloc_fint: 0.001322 ms
[CPU] create_image: 29.4929 ms
[CPU] sample::1st_shift: 7.49406 ms
[CPU] sample::FFT: 160.098 ms
[CPU] sample::2nd_shift: 7.1679 ms
[CPU] uv_rotate_h: 1.453 ms
[CPU] sample::interpolate: 44.2139 ms
[CPU] sample::apply_phase_sampled: 24.3983 ms
[CPU] sample_tot: 244.875 ms
[CPU] sample_profile_tot: 274.74 ms
[CPU] reduce_chi2::diff_weighted: 4.14771 ms
[CPU] reduce_chi2::reduction: 1.47173 ms
[CPU] reduce_chi2_tot: 5.62741 ms
[CPU] chi2_profile::free_fint: 0.000819004 ms
[CPU] chi2_profile_tot: 280.377 ms

[CPU] chi2_profile::malloc_fint: 0.001323 ms
[CPU] create_image: 29.7329 ms
[CPU] sample::1st_shift: 7.12531 ms
[CPU] sample::FFT: 158.014 ms
[CPU] sample::2nd_shift: 6.84575 ms
[CPU] uv_rotate_h: 1.38755 ms
[CPU] sample::interpolate: 35.9412 ms
[CPU] sample::apply_phase_sampled: 20.762 ms
[CPU] sample_tot: 230.115 ms
[CPU] sample_profile_tot: 260.197 ms
[CPU] reduce_chi2::diff_weighted: 3.78857 ms
[CPU] reduce_chi2::reduction: 1.31765 ms
[CPU] reduce_chi2_tot: 5.11434 ms
[CPU] chi2_profile::free_fint: 0.000842003 ms
[CPU] chi2_profile_tot: 265.323 ms

[CPU] chi2_profile::malloc_fint: 0.001226 ms
[CPU] create_image: 25.6912 ms
[CPU] sample::1st_shift: 7.13372 ms
[CPU] sample::FFT: 159.934 ms
[CPU] sample::2nd_shift: 7.18693 ms
[CPU] uv_rotate_h: 1.44303 ms
[CPU] sample::interpolate: 44.1389 ms
[CPU] sample::apply_phase_sampled: 23.3481 ms
[CPU] sample_tot: 243.234 ms
[CPU] sample_profile_tot: 269.298 ms
[CPU] reduce_chi2::diff_weighted: 4.13571 ms
[CPU] reduce_chi2::reduction: 1.47607 ms
[CPU] reduce_chi2_tot: 5.62098 ms
[CPU] chi2_profile::free_fint: 0.000749998 ms
[CPU] chi2_profile_tot: 274.929 ms
4096	1.000000e+06	float64	2	0	5.225184e+00	2.750097e-01	6.018884e-03	2.653964e-01
# |--> timings: [0.27578125100262696, 0.26654469200002495, 0.2767744130032952, 0.2815915050014155, 0.2654077210027026, 0.27482245799910743, 0.2801204889983637, 0.266244597005425, 0.28389303899894003, 0.2789563999976963, 0.2723936370020965, 0.2766422130007413, 0.27953385400178377, 0.2816610509980819, 0.2661911190007231, 0.277150278998306, 0.2764075189988944, 0.2804516269970918, 0.26539638199756155, 0.27500099199824035]

[CPU] chi2_profile::malloc_fint: 0.001429 ms
[CPU] create_image: 25.7914 ms
[CPU] sample::1st_shift: 5.19358 ms
[CPU] sample::FFT: 86.9435 ms
[CPU] sample::2nd_shift: 5.23165 ms
[CPU] uv_rotate_h: 1.09111 ms
[CPU] sample::interpolate: 22.453 ms
[CPU] sample::apply_phase_sampled: 11.4854 ms
[CPU] sample_tot: 132.442 ms
[CPU] sample_profile_tot: 158.616 ms
[CPU] reduce_chi2::diff_weighted: 2.38177 ms
[CPU] reduce_chi2::reduction: 0.853745 ms
[CPU] reduce_chi2_tot: 3.24371 ms
[CPU] chi2_profile::free_fint: 0.000899003 ms
[CPU] chi2_profile_tot: 161.872 ms

[CPU] chi2_profile::malloc_fint: 0.001387 ms
[CPU] create_image: 24.0621 ms
[CPU] sample::1st_shift: 5.13303 ms
[CPU] sample::FFT: 85.95 ms
[CPU] sample::2nd_shift: 5.20984 ms
[CPU] uv_rotate_h: 1.1128 ms
[CPU] sample::interpolate: 22.5248 ms
[CPU] sample::apply_phase_sampled: 11.5226 ms
[CPU] sample_tot: 131.492 ms
[CPU] sample_profile_tot: 155.936 ms
[CPU] reduce_chi2::diff_weighted: 2.40711 ms
[CPU] reduce_chi2::reduction: 0.831735 ms
[CPU] reduce_chi2_tot: 3.24794 ms
[CPU] chi2_profile::free_fint: 0.000995999 ms
[CPU] chi2_profile_tot: 159.195 ms

[CPU] chi2_profile::malloc_fint: 0.001246 ms
[CPU] create_image: 24.189 ms
[CPU] sample::1st_shift: 5.10735 ms
[CPU] sample::FFT: 85.305 ms
[CPU] sample::2nd_shift: 5.16357 ms
[CPU] uv_rotate_h: 1.07955 ms
[CPU] sample::interpolate: 22.7052 ms
[CPU] sample::apply_phase_sampled: 10.9563 ms
[CPU] sample_tot: 130.359 ms
[CPU] sample_profile_tot: 154.906 ms
[CPU] reduce_chi2::diff_weighted: 2.11449 ms
[CPU] reduce_chi2::reduction: 0.749684 ms
[CPU] reduce_chi2_tot: 2.87394 ms
[CPU] chi2_profile::free_fint: 0.0009 ms
[CPU] chi2_profile_tot: 157.791 ms

[CPU] chi2_profile::malloc_fint: 0.001071 ms
[CPU] create_image: 25.2583 ms
[CPU] sample::1st_shift: 5.12896 ms
[CPU] sample::FFT: 85.2308 ms
[CPU] sample::2nd_shift: 5.1998 ms
[CPU] uv_rotate_h: 1.08473 ms
[CPU] sample::interpolate: 22.7146 ms
[CPU] sample::apply_phase_sampled: 10.9589 ms
[CPU] sample_tot: 130.355 ms
[CPU] sample_profile_tot: 155.995 ms
[CPU] reduce_chi2::diff_weighted: 2.14285 ms
[CPU] reduce_chi2::reduction: 0.778276 ms
[CPU] reduce_chi2_tot: 2.92923 ms
[CPU] chi2_profile::free_fint: 0.000904998 ms
[CPU] chi2_profile_tot: 158.935 ms

[CPU] chi2_profile::malloc_fint: 0.001391 ms
[CPU] create_image: 25.9455 ms
[CPU] sample::1st_shift: 5.24519 ms
[CPU] sample::FFT: 84.7431 ms
[CPU] sample::2nd_shift: 5.16814 ms
[CPU] uv_rotate_h: 1.06908 ms
[CPU] sample::interpolate: 22.484 ms
[CPU] sample::apply_phase_sampled: 13.0677 ms
[CPU] sample_tot: 131.824 ms
[CPU] sample_profile_tot: 158.157 ms
[CPU] reduce_chi2::diff_weighted: 2.14276 ms
[CPU] reduce_chi2::reduction: 0.781293 ms
[CPU] reduce_chi2_tot: 2.93287 ms
[CPU] chi2_profile::free_fint: 0.000941 ms
[CPU] chi2_profile_tot: 161.1 ms

[CPU] chi2_profile::malloc_fint: 0.001317 ms
[CPU] create_image: 26.0375 ms
[CPU] sample::1st_shift: 5.15807 ms
[CPU] sample::FFT: 86.1145 ms
[CPU] sample::2nd_shift: 5.30296 ms
[CPU] uv_rotate_h: 1.09117 ms
[CPU] sample::interpolate: 22.7545 ms
[CPU] sample::apply_phase_sampled: 12.1081 ms
[CPU] sample_tot: 132.577 ms
[CPU] sample_profile_tot: 158.999 ms
[CPU] reduce_chi2::diff_weighted: 2.1286 ms
[CPU] reduce_chi2::reduction: 0.781681 ms
[CPU] reduce_chi2_tot: 2.91874 ms
[CPU] chi2_profile::free_fint: 0.000956999 ms
[CPU] chi2_profile_tot: 161.928 ms

[CPU] chi2_profile::malloc_fint: 0.00123 ms
[CPU] create_image: 23.7402 ms
[CPU] sample::1st_shift: 5.14038 ms
[CPU] sample::FFT: 85.2272 ms
[CPU] sample::2nd_shift: 5.1692 ms
[CPU] uv_rotate_h: 1.07447 ms
[CPU] sample::interpolate: 22.1984 ms
[CPU] sample::apply_phase_sampled: 12.1393 ms
[CPU] sample_tot: 130.996 ms
[CPU] sample_profile_tot: 155.1 ms
[CPU] reduce_chi2::diff_weighted: 2.13062 ms
[CPU] reduce_chi2::reduction: 0.760956 ms
[CPU] reduce_chi2_tot: 2.90015 ms
[CPU] chi2_profile::free_fint: 0.000909997 ms
[CPU] chi2_profile_tot: 158.01 ms

[CPU] chi2_profile::malloc_fint: 0.001579 ms
[CPU] create_image: 25.3556 ms
[CPU] sample::1st_shift: 5.10164 ms
[CPU] sample::FFT: 85.6559 ms
[CPU] sample::2nd_shift: 5.27603 ms
[CPU] uv_rotate_h: 1.08684 ms
[CPU] sample::interpolate: 22.5326 ms
[CPU] sample::apply_phase_sampled: 11.7007 ms
[CPU] sample_tot: 131.397 ms
[CPU] sample_profile_tot: 157.115 ms
[CPU] reduce_chi2::diff_weighted: 2.11444 ms
[CPU] reduce_chi2::reduction: 0.766729 ms
[CPU] reduce_chi2_tot: 2.88996 ms
[CPU] chi2_profile::free_fint: 0.000982 ms
[CPU] chi2_profile_tot: 160.016 ms

[CPU] chi2_profile::malloc_fint: 0.001027 ms
[CPU] create_image: 25.0061 ms
[CPU] sample::1st_shift: 5.12106 ms
[CPU] sample::FFT: 85.3691 ms
[CPU] sample::2nd_shift: 5.19365 ms
[CPU] uv_rotate_h: 1.08148 ms
[CPU] sample::interpolate: 22.5218 ms
[CPU] sample::apply_phase_sampled: 11.0516 ms
[CPU] sample_tot: 130.383 ms
[CPU] sample_profile_tot: 155.755 ms
[CPU] reduce_chi2::diff_weighted: 2.12654 ms
[CPU] reduce_chi2::reduction: 0.754707 ms
[CPU] reduce_chi2_tot: 2.89091 ms
[CPU] chi2_profile::free_fint: 0.000857995 ms
[CPU] chi2_profile_tot: 158.656 ms

[CPU] chi2_profile::malloc_fint: 0.001419 ms
[CPU] create_image: 25.9424 ms
[CPU] sample::1st_shift: 5.26552 ms
[CPU] sample::FFT: 84.9723 ms
[CPU] sample::2nd_shift: 5.28292 ms
[CPU] uv_rotate_h: 1.08877 ms
[CPU] sample::interpolate: 22.3193 ms
[CPU] sample::apply_phase_sampled: 11.6536 ms
[CPU] sample_tot: 130.621 ms
[CPU] sample_profile_tot: 156.926 ms
[CPU] reduce_chi2::diff_weighted: 2.10947 ms
[CPU] reduce_chi2::reduction: 0.77621 ms
[CPU] reduce_chi2_tot: 2.89492 ms
[CPU] chi2_profile::free_fint: 0.000963999 ms
[CPU] chi2_profile_tot: 159.832 ms

[CPU] chi2_profile::malloc_fint: 0.001327 ms
[CPU] create_image: 26.1376 ms
[CPU] sample::1st_shift: 5.41659 ms
[CPU] sample::FFT: 85.2429 ms
[CPU] sample::2nd_shift: 5.31923 ms
[CPU] uv_rotate_h: 1.08881 ms
[CPU] sample::interpolate: 22.1621 ms
[CPU] sample::apply_phase_sampled: 12.2158 ms
[CPU] sample_tot: 131.49 ms
[CPU] sample_profile_tot: 158.026 ms
[CPU] reduce_chi2::diff_weighted: 2.13449 ms
[CPU] reduce_chi2::reduction: 0.778602 ms
[CPU] reduce_chi2_tot: 2.9214 ms
[CPU] chi2_profile::free_fint: 0.000790002 ms
[CPU] chi2_profile_tot: 160.958 ms

[CPU] chi2_profile::malloc_fint: 0.001336 ms
[CPU] create_image: 27.5043 ms
[CPU] sample::1st_shift: 7.0207 ms
[CPU] sample::FFT: 85.8451 ms
[CPU] sample::2nd_shift: 5.21614 ms
[CPU] uv_rotate_h: 1.09526 ms
[CPU] sample::interpolate: 21.9882 ms
[CPU] sample::apply_phase_sampled: 11.7577 ms
[CPU] sample_tot: 132.981 ms
[CPU] sample_profile_tot: 160.862 ms
[CPU] reduce_chi2::diff_weighted: 2.41309 ms
[CPU] reduce_chi2::reduction: 0.847593 ms
[CPU] reduce_chi2_tot: 3.27052 ms
[CPU] chi2_profile::free_fint: 0.000859996 ms
[CPU] chi2_profile_tot: 164.143 ms

[CPU] chi2_profile::malloc_fint: 0.00132299 ms
[CPU] create_image: 26.4624 ms
[CPU] sample::1st_shift: 5.79532 ms
[CPU] sample::FFT: 85.5783 ms
[CPU] sample::2nd_shift: 5.21839 ms
[CPU] uv_rotate_h: 1.07757 ms
[CPU] sample::interpolate: 22.4324 ms
[CPU] sample::apply_phase_sampled: 12.2807 ms
[CPU] sample_tot: 132.423 ms
[CPU] sample_profile_tot: 159.267 ms
[CPU] reduce_chi2::diff_weighted: 2.13632 ms
[CPU] reduce_chi2::reduction: 0.804242 ms
[CPU] reduce_chi2_tot: 2.94917 ms
[CPU] chi2_profile::free_fint: 0.000843997 ms
[CPU] chi2_profile_tot: 162.226 ms

[CPU] chi2_profile::malloc_fint: 0.001356 ms
[CPU] create_image: 27.1788 ms
[CPU] sample::1st_shift: 5.48969 ms
[CPU] sample::FFT: 84.3207 ms
[CPU] sample::2nd_shift: 5.21314 ms
[CPU] uv_rotate_h: 1.11674 ms
[CPU] sample::interpolate: 22.2732 ms
[CPU] sample::apply_phase_sampled: 12.8871 ms
[CPU] sample_tot: 131.348 ms
[CPU] sample_profile_tot: 158.91 ms
[CPU] reduce_chi2::diff_weighted: 2.12313 ms
[CPU] reduce_chi2::reduction: 0.805744 ms
[CPU] reduce_chi2_tot: 2.93714 ms
[CPU] chi2_profile::free_fint: 0.000888998 ms
[CPU] chi2_profile_tot: 161.856 ms

[CPU] chi2_profile::malloc_fint: 0.00134 ms
[CPU] create_image: 26.101 ms
[CPU] sample::1st_shift: 5.29228 ms
[CPU] sample::FFT: 84.7937 ms
[CPU] sample::2nd_shift: 5.20601 ms
[CPU] uv_rotate_h: 1.08016 ms
[CPU] sample::interpolate: 22.437 ms
[CPU] sample::apply_phase_sampled: 12.4422 ms
[CPU] sample_tot: 131.291 ms
[CPU] sample_profile_tot: 157.773 ms
[CPU] reduce_chi2::diff_weighted: 2.14206 ms
[CPU] reduce_chi2::reduction: 0.806706 ms
[CPU] reduce_chi2_tot: 2.95703 ms
[CPU] chi2_profile::free_fint: 0.000900996 ms
[CPU] chi2_profile_tot: 160.74 ms

[CPU] chi2_profile::malloc_fint: 0.00139 ms
[CPU] create_image: 25.6749 ms
[CPU] sample::1st_shift: 5.20982 ms
[CPU] sample::FFT: 84.9468 ms
[CPU] sample::2nd_shift: 5.1683 ms
[CPU] uv_rotate_h: 1.08757 ms
[CPU] sample::interpolate: 22.288 ms
[CPU] sample::apply_phase_sampled: 12.3718 ms
[CPU] sample_tot: 131.12 ms
[CPU] sample_profile_tot: 157.176 ms
[CPU] reduce_chi2::diff_weighted: 2.13662 ms
[CPU] reduce_chi2::reduction: 0.804218 ms
[CPU] reduce_chi2_tot: 2.94953 ms
[CPU] chi2_profile::free_fint: 0.000770997 ms
[CPU] chi2_profile_tot: 160.136 ms

[CPU] chi2_profile::malloc_fint: 0.001337 ms
[CPU] create_image: 25.7175 ms
[CPU] sample::1st_shift: 5.18128 ms
[CPU] sample::FFT: 85.2249 ms
[CPU] sample::2nd_shift: 5.22882 ms
[CPU] uv_rotate_h: 1.08348 ms
[CPU] sample::interpolate: 22.5171 ms
[CPU] sample::apply_phase_sampled: 11.777 ms
[CPU] sample_tot: 131.051 ms
[CPU] sample_profile_tot: 157.149 ms
[CPU] reduce_chi2::diff_weighted: 2.13803 ms
[CPU] reduce_chi2::reduction: 0.774666 ms
[CPU] reduce_chi2_tot: 2.92122 ms
[CPU] chi2_profile::free_fint: 0.000902 ms
[CPU] chi2_profile_tot: 160.081 ms

[CPU] chi2_profile::malloc_fint: 0.001253 ms
[CPU] create_image: 25.4625 ms
[CPU] sample::1st_shift: 5.19623 ms
[CPU] sample::FFT: 84.818 ms
[CPU] sample::2nd_shift: 5.11357 ms
[CPU] uv_rotate_h: 1.06501 ms
[CPU] sample::interpolate: 18.2257 ms
[CPU] sample::apply_phase_sampled: 10.3921 ms
[CPU] sample_tot: 124.852 ms
[CPU] sample_profile_tot: 150.674 ms
[CPU] reduce_chi2::diff_weighted: 1.9206 ms
[CPU] reduce_chi2::reduction: 0.688716 ms
[CPU] reduce_chi2_tot: 2.61865 ms
[CPU] chi2_profile::free_fint: 0.00105 ms
[CPU] chi2_profile_tot: 153.303 ms

[CPU] chi2_profile::malloc_fint: 0.001185 ms
[CPU] create_image: 23.0432 ms
[CPU] sample::1st_shift: 5.13289 ms
[CPU] sample::FFT: 85.4095 ms
[CPU] sample::2nd_shift: 5.23677 ms
[CPU] uv_rotate_h: 1.08353 ms
[CPU] sample::interpolate: 23.3071 ms
[CPU] sample::apply_phase_sampled: 11.6602 ms
[CPU] sample_tot: 131.87 ms
[CPU] sample_profile_tot: 155.294 ms
[CPU] reduce_chi2::diff_weighted: 2.13393 ms
[CPU] reduce_chi2::reduction: 0.807615 ms
[CPU] reduce_chi2_tot: 2.94963 ms
[CPU] chi2_profile::free_fint: 0.000959997 ms
[CPU] chi2_profile_tot: 158.254 ms

[CPU] chi2_profile::malloc_fint: 0.001267 ms
[CPU] create_image: 24.0555 ms
[CPU] sample::1st_shift: 5.13311 ms
[CPU] sample::FFT: 85.0908 ms
[CPU] sample::2nd_shift: 5.21704 ms
[CPU] uv_rotate_h: 1.10038 ms
[CPU] sample::interpolate: 22.1214 ms
[CPU] sample::apply_phase_sampled: 12.1301 ms
[CPU] sample_tot: 130.836 ms
[CPU] sample_profile_tot: 155.274 ms
[CPU] reduce_chi2::diff_weighted: 2.12093 ms
[CPU] reduce_chi2::reduction: 0.794064 ms
[CPU] reduce_chi2_tot: 2.92331 ms
[CPU] chi2_profile::free_fint: 0.000830005 ms
[CPU] chi2_profile_tot: 158.208 ms
4096	1.000000e+06	float64	4	0	3.037102e+00	1.598475e-01	2.219069e-03	1.533770e-01
# |--> timings: [0.16192964099900564, 0.15927334999287268, 0.15786864899564534, 0.15900776200578548, 0.16117384700191906, 0.16200113100057933, 0.1580827989964746, 0.1600889570036088, 0.15873858299892163, 0.15990800500003388, 0.16103192300215596, 0.16421751600137213, 0.1623020019978867, 0.16193023399682716, 0.1608119730008184, 0.1602146260047448, 0.16015558700019028, 0.15337698399525834, 0.1586359229986556, 0.1582823830030975]

[CPU] chi2_profile::malloc_fint: 0.001603 ms
[CPU] create_image: 23.1872 ms
[CPU] sample::1st_shift: 6.0593 ms
[CPU] sample::FFT: 93.9567 ms
[CPU] sample::2nd_shift: 5.79964 ms
[CPU] uv_rotate_h: 1.234 ms
[CPU] sample::interpolate: 15.9145 ms
[CPU] sample::apply_phase_sampled: 8.24554 ms
[CPU] sample_tot: 131.266 ms
[CPU] sample_profile_tot: 154.834 ms
[CPU] reduce_chi2::diff_weighted: 1.46748 ms
[CPU] reduce_chi2::reduction: 0.852623 ms
[CPU] reduce_chi2_tot: 2.32965 ms
[CPU] chi2_profile::free_fint: 0.000790002 ms
[CPU] chi2_profile_tot: 157.176 ms

[CPU] chi2_profile::malloc_fint: 0.001243 ms
[CPU] create_image: 24.3559 ms
[CPU] sample::1st_shift: 6.14364 ms
[CPU] sample::FFT: 91.8539 ms
[CPU] sample::2nd_shift: 5.92139 ms
[CPU] uv_rotate_h: 1.30037 ms
[CPU] sample::interpolate: 15.7118 ms
[CPU] sample::apply_phase_sampled: 8.24586 ms
[CPU] sample_tot: 129.233 ms
[CPU] sample_profile_tot: 153.972 ms
[CPU] reduce_chi2::diff_weighted: 1.50327 ms
[CPU] reduce_chi2::reduction: 0.857489 ms
[CPU] reduce_chi2_tot: 2.36999 ms
[CPU] chi2_profile::free_fint: 0.000979999 ms
[CPU] chi2_profile_tot: 156.353 ms

[CPU] chi2_profile::malloc_fint: 0.001392 ms
[CPU] create_image: 23.7776 ms
[CPU] sample::1st_shift: 6.73775 ms
[CPU] sample::FFT: 91.5712 ms
[CPU] sample::2nd_shift: 5.79623 ms
[CPU] uv_rotate_h: 1.23463 ms
[CPU] sample::interpolate: 15.8157 ms
[CPU] sample::apply_phase_sampled: 8.22882 ms
[CPU] sample_tot: 129.433 ms
[CPU] sample_profile_tot: 153.593 ms
[CPU] reduce_chi2::diff_weighted: 1.47972 ms
[CPU] reduce_chi2::reduction: 0.85974 ms
[CPU] reduce_chi2_tot: 2.34873 ms
[CPU] chi2_profile::free_fint: 0.000865999 ms
[CPU] chi2_profile_tot: 155.952 ms

[CPU] chi2_profile::malloc_fint: 0.001351 ms
[CPU] create_image: 22.6076 ms
[CPU] sample::1st_shift: 6.19877 ms
[CPU] sample::FFT: 91.5526 ms
[CPU] sample::2nd_shift: 6.00897 ms
[CPU] uv_rotate_h: 1.29054 ms
[CPU] sample::interpolate: 18.0441 ms
[CPU] sample::apply_phase_sampled: 8.72755 ms
[CPU] sample_tot: 131.879 ms
[CPU] sample_profile_tot: 154.863 ms
[CPU] reduce_chi2::diff_weighted: 1.75981 ms
[CPU] reduce_chi2::reduction: 0.645486 ms
[CPU] reduce_chi2_tot: 2.41403 ms
[CPU] chi2_profile::free_fint: 0.000835003 ms
[CPU] chi2_profile_tot: 157.288 ms

[CPU] chi2_profile::malloc_fint: 0.001435 ms
[CPU] create_image: 24.1649 ms
[CPU] sample::1st_shift: 5.28319 ms
[CPU] sample::FFT: 58.9034 ms
[CPU] sample::2nd_shift: 5.27495 ms
[CPU] uv_rotate_h: 1.12508 ms
[CPU] sample::interpolate: 15.1326 ms
[CPU] sample::apply_phase_sampled: 7.45849 ms
[CPU] sample_tot: 93.2148 ms
[CPU] sample_profile_tot: 117.763 ms
[CPU] reduce_chi2::diff_weighted: 1.52128 ms
[CPU] reduce_chi2::reduction: 0.566545 ms
[CPU] reduce_chi2_tot: 2.09598 ms
[CPU] chi2_profile::free_fint: 0.001094 ms
[CPU] chi2_profile_tot: 119.87 ms

[CPU] chi2_profile::malloc_fint: 0.00109 ms
[CPU] create_image: 24.1069 ms
[CPU] sample::1st_shift: 5.20203 ms
[CPU] sample::FFT: 58.8903 ms
[CPU] sample::2nd_shift: 5.18683 ms
[CPU] uv_rotate_h: 1.11938 ms
[CPU] sample::interpolate: 15.0261 ms
[CPU] sample::apply_phase_sampled: 7.33053 ms
[CPU] sample_tot: 92.7923 ms
[CPU] sample_profile_tot: 117.281 ms
[CPU] reduce_chi2::diff_weighted: 1.49157 ms
[CPU] reduce_chi2::reduction: 0.54293 ms
[CPU] reduce_chi2_tot: 2.04352 ms
[CPU] chi2_profile::free_fint: 0.000920001 ms
[CPU] chi2_profile_tot: 119.334 ms

[CPU] chi2_profile::malloc_fint: 0.001377 ms
[CPU] create_image: 24.4121 ms
[CPU] sample::1st_shift: 5.35905 ms
[CPU] sample::FFT: 58.5322 ms
[CPU] sample::2nd_shift: 5.28192 ms
[CPU] uv_rotate_h: 1.11142 ms
[CPU] sample::interpolate: 15.1396 ms
[CPU] sample::apply_phase_sampled: 7.34315 ms
[CPU] sample_tot: 92.8069 ms
[CPU] sample_profile_tot: 117.599 ms
[CPU] reduce_chi2::diff_weighted: 1.47579 ms
[CPU] reduce_chi2::reduction: 0.57352 ms
[CPU] reduce_chi2_tot: 2.05748 ms
[CPU] chi2_profile::free_fint: 0.000929002 ms
[CPU] chi2_profile_tot: 119.668 ms

[CPU] chi2_profile::malloc_fint: 0.00125 ms
[CPU] create_image: 23.6371 ms
[CPU] sample::1st_shift: 5.24217 ms
[CPU] sample::FFT: 59.0636 ms
[CPU] sample::2nd_shift: 5.12401 ms
[CPU] uv_rotate_h: 1.11979 ms
[CPU] sample::interpolate: 15.1723 ms
[CPU] sample::apply_phase_sampled: 7.36206 ms
[CPU] sample_tot: 93.1228 ms
[CPU] sample_profile_tot: 117.14 ms
[CPU] reduce_chi2::diff_weighted: 1.47818 ms
[CPU] reduce_chi2::reduction: 0.542749 ms
[CPU] reduce_chi2_tot: 2.02924 ms
[CPU] chi2_profile::free_fint: 0.000879998 ms
[CPU] chi2_profile_tot: 119.18 ms

[CPU] chi2_profile::malloc_fint: 0.001242 ms
[CPU] create_image: 24.4647 ms
[CPU] sample::1st_shift: 5.33599 ms
[CPU] sample::FFT: 58.6969 ms
[CPU] sample::2nd_shift: 5.26214 ms
[CPU] uv_rotate_h: 1.12524 ms
[CPU] sample::interpolate: 15.1903 ms
[CPU] sample::apply_phase_sampled: 7.36726 ms
[CPU] sample_tot: 93.0159 ms
[CPU] sample_profile_tot: 117.86 ms
[CPU] reduce_chi2::diff_weighted: 1.5175 ms
[CPU] reduce_chi2::reduction: 0.550398 ms
[CPU] reduce_chi2_tot: 2.07611 ms
[CPU] chi2_profile::free_fint: 0.000934997 ms
[CPU] chi2_profile_tot: 119.947 ms

[CPU] chi2_profile::malloc_fint: 0.001189 ms
[CPU] create_image: 25.0785 ms
[CPU] sample::1st_shift: 5.28685 ms
[CPU] sample::FFT: 58.1885 ms
[CPU] sample::2nd_shift: 5.20787 ms
[CPU] uv_rotate_h: 1.13926 ms
[CPU] sample::interpolate: 15.0968 ms
[CPU] sample::apply_phase_sampled: 7.33129 ms
[CPU] sample_tot: 92.2933 ms
[CPU] sample_profile_tot: 117.753 ms
[CPU] reduce_chi2::diff_weighted: 1.48448 ms
[CPU] reduce_chi2::reduction: 0.544537 ms
[CPU] reduce_chi2_tot: 2.03817 ms
[CPU] chi2_profile::free_fint: 0.000827 ms
[CPU] chi2_profile_tot: 119.802 ms

[CPU] chi2_profile::malloc_fint: 0.00131501 ms
[CPU] create_image: 24.0504 ms
[CPU] sample::1st_shift: 5.33534 ms
[CPU] sample::FFT: 58.8796 ms
[CPU] sample::2nd_shift: 5.30705 ms
[CPU] uv_rotate_h: 1.1213 ms
[CPU] sample::interpolate: 15.1121 ms
[CPU] sample::apply_phase_sampled: 7.42096 ms
[CPU] sample_tot: 93.216 ms
[CPU] sample_profile_tot: 117.641 ms
[CPU] reduce_chi2::diff_weighted: 1.5292 ms
[CPU] reduce_chi2::reduction: 0.578217 ms
[CPU] reduce_chi2_tot: 2.11594 ms
[CPU] chi2_profile::free_fint: 0.000801003 ms
[CPU] chi2_profile_tot: 119.768 ms

[CPU] chi2_profile::malloc_fint: 0.001339 ms
[CPU] create_image: 24.0836 ms
[CPU] sample::1st_shift: 5.30403 ms
[CPU] sample::FFT: 58.5601 ms
[CPU] sample::2nd_shift: 5.17414 ms
[CPU] uv_rotate_h: 1.11218 ms
[CPU] sample::interpolate: 15.16 ms
[CPU] sample::apply_phase_sampled: 7.35189 ms
[CPU] sample_tot: 92.6998 ms
[CPU] sample_profile_tot: 117.169 ms
[CPU] reduce_chi2::diff_weighted: 1.50609 ms
[CPU] reduce_chi2::reduction: 0.550477 ms
[CPU] reduce_chi2_tot: 2.06543 ms
[CPU] chi2_profile::free_fint: 0.000921005 ms
[CPU] chi2_profile_tot: 119.245 ms

[CPU] chi2_profile::malloc_fint: 0.00172 ms
[CPU] create_image: 25.3848 ms
[CPU] sample::1st_shift: 5.44735 ms
[CPU] sample::FFT: 58.1408 ms
[CPU] sample::2nd_shift: 5.25858 ms
[CPU] uv_rotate_h: 1.11344 ms
[CPU] sample::interpolate: 15.0903 ms
[CPU] sample::apply_phase_sampled: 7.3555 ms
[CPU] sample_tot: 92.4465 ms
[CPU] sample_profile_tot: 118.191 ms
[CPU] reduce_chi2::diff_weighted: 1.44134 ms
[CPU] reduce_chi2::reduction: 0.540325 ms
[CPU] reduce_chi2_tot: 1.99114 ms
[CPU] chi2_profile::free_fint: 0.000912994 ms
[CPU] chi2_profile_tot: 120.194 ms

[CPU] chi2_profile::malloc_fint: 0.00111799 ms
[CPU] create_image: 24.2008 ms
[CPU] sample::1st_shift: 5.25208 ms
[CPU] sample::FFT: 58.5391 ms
[CPU] sample::2nd_shift: 5.17615 ms
[CPU] uv_rotate_h: 1.12734 ms
[CPU] sample::interpolate: 15.0323 ms
[CPU] sample::apply_phase_sampled: 7.3449 ms
[CPU] sample_tot: 92.5102 ms
[CPU] sample_profile_tot: 117.096 ms
[CPU] reduce_chi2::diff_weighted: 1.50373 ms
[CPU] reduce_chi2::reduction: 0.566921 ms
[CPU] reduce_chi2_tot: 2.07918 ms
[CPU] chi2_profile::free_fint: 0.000858003 ms
[CPU] chi2_profile_tot: 119.185 ms

[CPU] chi2_profile::malloc_fint: 0.001226 ms
[CPU] create_image: 24.113 ms
[CPU] sample::1st_shift: 5.46719 ms
[CPU] sample::FFT: 58.4851 ms
[CPU] sample::2nd_shift: 5.27556 ms
[CPU] uv_rotate_h: 1.12007 ms
[CPU] sample::interpolate: 15.1523 ms
[CPU] sample::apply_phase_sampled: 7.3375 ms
[CPU] sample_tot: 92.8761 ms
[CPU] sample_profile_tot: 117.377 ms
[CPU] reduce_chi2::diff_weighted: 1.48374 ms
[CPU] reduce_chi2::reduction: 0.555308 ms
[CPU] reduce_chi2_tot: 2.0476 ms
[CPU] chi2_profile::free_fint: 0.001011 ms
[CPU] chi2_profile_tot: 119.436 ms

[CPU] chi2_profile::malloc_fint: 0.00137 ms
[CPU] create_image: 25.1446 ms
[CPU] sample::1st_shift: 5.26442 ms
[CPU] sample::FFT: 58.3017 ms
[CPU] sample::2nd_shift: 5.14492 ms
[CPU] uv_rotate_h: 1.11749 ms
[CPU] sample::interpolate: 15.0585 ms
[CPU] sample::apply_phase_sampled: 7.32961 ms
[CPU] sample_tot: 92.255 ms
[CPU] sample_profile_tot: 117.778 ms
[CPU] reduce_chi2::diff_weighted: 1.48979 ms
[CPU] reduce_chi2::reduction: 0.558277 ms
[CPU] reduce_chi2_tot: 2.05724 ms
[CPU] chi2_profile::free_fint: 0.000864005 ms
[CPU] chi2_profile_tot: 119.846 ms

[CPU] chi2_profile::malloc_fint: 0.001302 ms
[CPU] create_image: 24.5183 ms
[CPU] sample::1st_shift: 5.43968 ms
[CPU] sample::FFT: 58.1059 ms
[CPU] sample::2nd_shift: 5.22278 ms
[CPU] uv_rotate_h: 1.12371 ms
[CPU] sample::interpolate: 15.1531 ms
[CPU] sample::apply_phase_sampled: 7.37712 ms
[CPU] sample_tot: 92.4605 ms
[CPU] sample_profile_tot: 117.361 ms
[CPU] reduce_chi2::diff_weighted: 1.45925 ms
[CPU] reduce_chi2::reduction: 0.568149 ms
[CPU] reduce_chi2_tot: 2.03646 ms
[CPU] chi2_profile::free_fint: 0.000824002 ms
[CPU] chi2_profile_tot: 119.408 ms

[CPU] chi2_profile::malloc_fint: 0.001369 ms
[CPU] create_image: 23.9672 ms
[CPU] sample::1st_shift: 5.46951 ms
[CPU] sample::FFT: 58.4894 ms
[CPU] sample::2nd_shift: 5.21078 ms
[CPU] uv_rotate_h: 1.14207 ms
[CPU] sample::interpolate: 14.9216 ms
[CPU] sample::apply_phase_sampled: 7.31211 ms
[CPU] sample_tot: 92.5857 ms
[CPU] sample_profile_tot: 116.91 ms
[CPU] reduce_chi2::diff_weighted: 1.46534 ms
[CPU] reduce_chi2::reduction: 0.542272 ms
[CPU] reduce_chi2_tot: 2.01666 ms
[CPU] chi2_profile::free_fint: 0.000902997 ms
[CPU] chi2_profile_tot: 118.937 ms

[CPU] chi2_profile::malloc_fint: 0.00118 ms
[CPU] create_image: 25.3649 ms
[CPU] sample::1st_shift: 5.43778 ms
[CPU] sample::FFT: 58.187 ms
[CPU] sample::2nd_shift: 5.34014 ms
[CPU] uv_rotate_h: 1.13549 ms
[CPU] sample::interpolate: 15.071 ms
[CPU] sample::apply_phase_sampled: 7.3211 ms
[CPU] sample_tot: 92.5324 ms
[CPU] sample_profile_tot: 118.248 ms
[CPU] reduce_chi2::diff_weighted: 1.47686 ms
[CPU] reduce_chi2::reduction: 0.513248 ms
[CPU] reduce_chi2_tot: 1.999 ms
[CPU] chi2_profile::free_fint: 0.000840999 ms
[CPU] chi2_profile_tot: 120.257 ms

[CPU] chi2_profile::malloc_fint: 0.001205 ms
[CPU] create_image: 24.2734 ms
[CPU] sample::1st_shift: 5.64374 ms
[CPU] sample::FFT: 58.3748 ms
[CPU] sample::2nd_shift: 5.15255 ms
[CPU] uv_rotate_h: 1.10954 ms
[CPU] sample::interpolate: 15.0607 ms
[CPU] sample::apply_phase_sampled: 7.34043 ms
[CPU] sample_tot: 92.7213 ms
[CPU] sample_profile_tot: 117.375 ms
[CPU] reduce_chi2::diff_weighted: 1.464 ms
[CPU] reduce_chi2::reduction: 0.611949 ms
[CPU] reduce_chi2_tot: 2.0851 ms
[CPU] chi2_profile::free_fint: 0.001281 ms
[CPU] chi2_profile_tot: 119.47 ms
4096	1.000000e+06	float64	6	0	2.384551e+00	1.255027e-01	1.347431e-02	1.190094e-01
# |--> timings: [0.1572316900055739, 0.15642569099873072, 0.1560310880013276, 0.15736185300193029, 0.11994291300652549, 0.11940868099918589, 0.11974128000292694, 0.11925386299844831, 0.120020680995367, 0.11988305099657737, 0.11984163599845488, 0.11931843899947125, 0.12026655200315872, 0.11925691699434537, 0.11950907799473498, 0.11992214099882403, 0.11948619300528662, 0.11900936999882106, 0.12032883400388528, 0.11954265200620284]

[CPU] chi2_profile::malloc_fint: 0.00182899 ms
[CPU] create_image: 23.7237 ms
[CPU] sample::1st_shift: 5.86393 ms
[CPU] sample::FFT: 79.0785 ms
[CPU] sample::2nd_shift: 5.38195 ms
[CPU] uv_rotate_h: 1.17945 ms
[CPU] sample::interpolate: 12.555 ms
[CPU] sample::apply_phase_sampled: 6.1875 ms
[CPU] sample_tot: 110.314 ms
[CPU] sample_profile_tot: 134.471 ms
[CPU] reduce_chi2::diff_weighted: 1.27486 ms
[CPU] reduce_chi2::reduction: 0.665112 ms
[CPU] reduce_chi2_tot: 1.95324 ms
[CPU] chi2_profile::free_fint: 0.001067 ms
[CPU] chi2_profile_tot: 136.439 ms

[CPU] chi2_profile::malloc_fint: 0.00137 ms
[CPU] create_image: 22.2866 ms
[CPU] sample::1st_shift: 5.46834 ms
[CPU] sample::FFT: 69.59 ms
[CPU] sample::2nd_shift: 5.5332 ms
[CPU] uv_rotate_h: 1.17985 ms
[CPU] sample::interpolate: 11.8508 ms
[CPU] sample::apply_phase_sampled: 6.20649 ms
[CPU] sample_tot: 99.8816 ms
[CPU] sample_profile_tot: 122.608 ms
[CPU] reduce_chi2::diff_weighted: 1.24668 ms
[CPU] reduce_chi2::reduction: 0.661729 ms
[CPU] reduce_chi2_tot: 1.92171 ms
[CPU] chi2_profile::free_fint: 0.001064 ms
[CPU] chi2_profile_tot: 124.543 ms

[CPU] chi2_profile::malloc_fint: 0.00135601 ms
[CPU] create_image: 22.942 ms
[CPU] sample::1st_shift: 5.80077 ms
[CPU] sample::FFT: 70.0864 ms
[CPU] sample::2nd_shift: 5.48939 ms
[CPU] uv_rotate_h: 1.14931 ms
[CPU] sample::interpolate: 12.2268 ms
[CPU] sample::apply_phase_sampled: 6.18826 ms
[CPU] sample_tot: 100.991 ms
[CPU] sample_profile_tot: 124.371 ms
[CPU] reduce_chi2::diff_weighted: 1.24161 ms
[CPU] reduce_chi2::reduction: 0.661462 ms
[CPU] reduce_chi2_tot: 1.91684 ms
[CPU] chi2_profile::free_fint: 0.001135 ms
[CPU] chi2_profile_tot: 126.3 ms

[CPU] chi2_profile::malloc_fint: 0.00146 ms
[CPU] create_image: 21.8705 ms
[CPU] sample::1st_shift: 5.48348 ms
[CPU] sample::FFT: 69.8526 ms
[CPU] sample::2nd_shift: 5.53807 ms
[CPU] uv_rotate_h: 1.17022 ms
[CPU] sample::interpolate: 11.9476 ms
[CPU] sample::apply_phase_sampled: 6.18695 ms
[CPU] sample_tot: 100.232 ms
[CPU] sample_profile_tot: 122.539 ms
[CPU] reduce_chi2::diff_weighted: 1.24945 ms
[CPU] reduce_chi2::reduction: 0.658918 ms
[CPU] reduce_chi2_tot: 1.92155 ms
[CPU] chi2_profile::free_fint: 0.000988999 ms
[CPU] chi2_profile_tot: 124.474 ms

[CPU] chi2_profile::malloc_fint: 0.001375 ms
[CPU] create_image: 22.1599 ms
[CPU] sample::1st_shift: 5.79386 ms
[CPU] sample::FFT: 69.9668 ms
[CPU] sample::2nd_shift: 5.48088 ms
[CPU] uv_rotate_h: 1.15026 ms
[CPU] sample::interpolate: 12.2181 ms
[CPU] sample::apply_phase_sampled: 6.18979 ms
[CPU] sample_tot: 100.853 ms
[CPU] sample_profile_tot: 123.448 ms
[CPU] reduce_chi2::diff_weighted: 1.25041 ms
[CPU] reduce_chi2::reduction: 0.66614 ms
[CPU] reduce_chi2_tot: 1.92993 ms
[CPU] chi2_profile::free_fint: 0.001197 ms
[CPU] chi2_profile_tot: 125.392 ms

[CPU] chi2_profile::malloc_fint: 0.001441 ms
[CPU] create_image: 21.7786 ms
[CPU] sample::1st_shift: 5.46853 ms
[CPU] sample::FFT: 69.7376 ms
[CPU] sample::2nd_shift: 5.5674 ms
[CPU] uv_rotate_h: 1.17348 ms
[CPU] sample::interpolate: 11.8947 ms
[CPU] sample::apply_phase_sampled: 6.20329 ms
[CPU] sample_tot: 100.101 ms
[CPU] sample_profile_tot: 122.315 ms
[CPU] reduce_chi2::diff_weighted: 1.24002 ms
[CPU] reduce_chi2::reduction: 0.659723 ms
[CPU] reduce_chi2_tot: 1.91329 ms
[CPU] chi2_profile::free_fint: 0.001101 ms
[CPU] chi2_profile_tot: 124.242 ms

[CPU] chi2_profile::malloc_fint: 0.001407 ms
[CPU] create_image: 23.6003 ms
[CPU] sample::1st_shift: 5.73871 ms
[CPU] sample::FFT: 70.0246 ms
[CPU] sample::2nd_shift: 5.46663 ms
[CPU] uv_rotate_h: 1.15448 ms
[CPU] sample::interpolate: 11.961 ms
[CPU] sample::apply_phase_sampled: 6.18895 ms
[CPU] sample_tot: 100.588 ms
[CPU] sample_profile_tot: 124.628 ms
[CPU] reduce_chi2::diff_weighted: 1.24496 ms
[CPU] reduce_chi2::reduction: 0.659761 ms
[CPU] reduce_chi2_tot: 1.91872 ms
[CPU] chi2_profile::free_fint: 0.001136 ms
[CPU] chi2_profile_tot: 126.56 ms

[CPU] chi2_profile::malloc_fint: 0.001525 ms
[CPU] create_image: 21.1445 ms
[CPU] sample::1st_shift: 5.44542 ms
[CPU] sample::FFT: 69.8697 ms
[CPU] sample::2nd_shift: 5.52555 ms
[CPU] uv_rotate_h: 1.1722 ms
[CPU] sample::interpolate: 11.9413 ms
[CPU] sample::apply_phase_sampled: 6.21141 ms
[CPU] sample_tot: 100.218 ms
[CPU] sample_profile_tot: 121.796 ms
[CPU] reduce_chi2::diff_weighted: 1.2653 ms
[CPU] reduce_chi2::reduction: 0.659395 ms
[CPU] reduce_chi2_tot: 1.93851 ms
[CPU] chi2_profile::free_fint: 0.001111 ms
[CPU] chi2_profile_tot: 123.747 ms

[CPU] chi2_profile::malloc_fint: 0.001447 ms
[CPU] create_image: 22.3081 ms
[CPU] sample::1st_shift: 5.76985 ms
[CPU] sample::FFT: 69.4142 ms
[CPU] sample::2nd_shift: 5.48499 ms
[CPU] uv_rotate_h: 1.152 ms
[CPU] sample::interpolate: 12.1939 ms
[CPU] sample::apply_phase_sampled: 6.1857 ms
[CPU] sample_tot: 100.254 ms
[CPU] sample_profile_tot: 123.001 ms
[CPU] reduce_chi2::diff_weighted: 1.27952 ms
[CPU] reduce_chi2::reduction: 0.668156 ms
[CPU] reduce_chi2_tot: 1.96267 ms
[CPU] chi2_profile::free_fint: 0.00115 ms
[CPU] chi2_profile_tot: 124.977 ms

[CPU] chi2_profile::malloc_fint: 0.001444 ms
[CPU] create_image: 21.8294 ms
[CPU] sample::1st_shift: 5.47362 ms
[CPU] sample::FFT: 69.6496 ms
[CPU] sample::2nd_shift: 5.56266 ms
[CPU] uv_rotate_h: 1.17195 ms
[CPU] sample::interpolate: 11.908 ms
[CPU] sample::apply_phase_sampled: 6.2035 ms
[CPU] sample_tot: 100.023 ms
[CPU] sample_profile_tot: 122.289 ms
[CPU] reduce_chi2::diff_weighted: 1.25748 ms
[CPU] reduce_chi2::reduction: 0.658204 ms
[CPU] reduce_chi2_tot: 1.92958 ms
[CPU] chi2_profile::free_fint: 0.001093 ms
[CPU] chi2_profile_tot: 124.234 ms

[CPU] chi2_profile::malloc_fint: 0.00141301 ms
[CPU] create_image: 22.4628 ms
[CPU] sample::1st_shift: 5.82953 ms
[CPU] sample::FFT: 70.0111 ms
[CPU] sample::2nd_shift: 5.47888 ms
[CPU] uv_rotate_h: 1.14844 ms
[CPU] sample::interpolate: 12.1602 ms
[CPU] sample::apply_phase_sampled: 6.25774 ms
[CPU] sample_tot: 100.94 ms
[CPU] sample_profile_tot: 123.843 ms
[CPU] reduce_chi2::diff_weighted: 1.26168 ms
[CPU] reduce_chi2::reduction: 0.657726 ms
[CPU] reduce_chi2_tot: 1.93271 ms
[CPU] chi2_profile::free_fint: 0.001281 ms
[CPU] chi2_profile_tot: 125.789 ms

[CPU] chi2_profile::malloc_fint: 0.001284 ms
[CPU] create_image: 21.9885 ms
[CPU] sample::1st_shift: 5.47106 ms
[CPU] sample::FFT: 69.959 ms
[CPU] sample::2nd_shift: 5.53502 ms
[CPU] uv_rotate_h: 1.17178 ms
[CPU] sample::interpolate: 12.0544 ms
[CPU] sample::apply_phase_sampled: 6.19417 ms
[CPU] sample_tot: 100.438 ms
[CPU] sample_profile_tot: 122.858 ms
[CPU] reduce_chi2::diff_weighted: 1.25071 ms
[CPU] reduce_chi2::reduction: 0.659641 ms
[CPU] reduce_chi2_tot: 1.9248 ms
[CPU] chi2_profile::free_fint: 0.001113 ms
[CPU] chi2_profile_tot: 124.796 ms

[CPU] chi2_profile::malloc_fint: 0.001351 ms
[CPU] create_image: 23.3924 ms
[CPU] sample::1st_shift: 5.64231 ms
[CPU] sample::FFT: 69.8738 ms
[CPU] sample::2nd_shift: 5.47854 ms
[CPU] uv_rotate_h: 1.15913 ms
[CPU] sample::interpolate: 12.0087 ms
[CPU] sample::apply_phase_sampled: 6.19719 ms
[CPU] sample_tot: 100.41 ms
[CPU] sample_profile_tot: 124.246 ms
[CPU] reduce_chi2::diff_weighted: 1.25581 ms
[CPU] reduce_chi2::reduction: 0.662985 ms
[CPU] reduce_chi2_tot: 1.93247 ms
[CPU] chi2_profile::free_fint: 0.001073 ms
[CPU] chi2_profile_tot: 126.192 ms

[CPU] chi2_profile::malloc_fint: 0.001744 ms
[CPU] create_image: 22.8429 ms
[CPU] sample::1st_shift: 6.53524 ms
[CPU] sample::FFT: 69.8588 ms
[CPU] sample::2nd_shift: 5.49624 ms
[CPU] uv_rotate_h: 1.14428 ms
[CPU] sample::interpolate: 12.8717 ms
[CPU] sample::apply_phase_sampled: 6.19786 ms
[CPU] sample_tot: 102.163 ms
[CPU] sample_profile_tot: 125.438 ms
[CPU] reduce_chi2::diff_weighted: 1.244 ms
[CPU] reduce_chi2::reduction: 0.668011 ms
[CPU] reduce_chi2_tot: 1.92546 ms
[CPU] chi2_profile::free_fint: 0.001025 ms
[CPU] chi2_profile_tot: 127.376 ms

[CPU] chi2_profile::malloc_fint: 0.001404 ms
[CPU] create_image: 22.8816 ms
[CPU] sample::1st_shift: 5.52193 ms
[CPU] sample::FFT: 69.9663 ms
[CPU] sample::2nd_shift: 5.54342 ms
[CPU] uv_rotate_h: 1.17193 ms
[CPU] sample::interpolate: 11.9328 ms
[CPU] sample::apply_phase_sampled: 6.19876 ms
[CPU] sample_tot: 100.386 ms
[CPU] sample_profile_tot: 123.705 ms
[CPU] reduce_chi2::diff_weighted: 1.25415 ms
[CPU] reduce_chi2::reduction: 0.653806 ms
[CPU] reduce_chi2_tot: 1.92188 ms
[CPU] chi2_profile::free_fint: 0.001115 ms
[CPU] chi2_profile_tot: 125.64 ms

[CPU] chi2_profile::malloc_fint: 0.001463 ms
[CPU] create_image: 21.7576 ms
[CPU] sample::1st_shift: 5.86891 ms
[CPU] sample::FFT: 69.8996 ms
[CPU] sample::2nd_shift: 5.50537 ms
[CPU] uv_rotate_h: 1.14614 ms
[CPU] sample::interpolate: 12.2278 ms
[CPU] sample::apply_phase_sampled: 6.18601 ms
[CPU] sample_tot: 100.887 ms
[CPU] sample_profile_tot: 123.076 ms
[CPU] reduce_chi2::diff_weighted: 1.25309 ms
[CPU] reduce_chi2::reduction: 0.663634 ms
[CPU] reduce_chi2_tot: 1.9308 ms
[CPU] chi2_profile::free_fint: 0.000938999 ms
[CPU] chi2_profile_tot: 125.02 ms

[CPU] chi2_profile::malloc_fint: 0.001292 ms
[CPU] create_image: 23.3586 ms
[CPU] sample::1st_shift: 5.44128 ms
[CPU] sample::FFT: 76.167 ms
[CPU] sample::2nd_shift: 6.27016 ms
[CPU] uv_rotate_h: 1.19871 ms
[CPU] sample::interpolate: 11.9553 ms
[CPU] sample::apply_phase_sampled: 6.21076 ms
[CPU] sample_tot: 107.3 ms
[CPU] sample_profile_tot: 131.099 ms
[CPU] reduce_chi2::diff_weighted: 1.25566 ms
[CPU] reduce_chi2::reduction: 0.668244 ms
[CPU] reduce_chi2_tot: 1.93728 ms
[CPU] chi2_profile::free_fint: 0.000931999 ms
[CPU] chi2_profile_tot: 133.049 ms

[CPU] chi2_profile::malloc_fint: 0.001322 ms
[CPU] create_image: 21.9487 ms
[CPU] sample::1st_shift: 6.29335 ms
[CPU] sample::FFT: 67.829 ms
[CPU] sample::2nd_shift: 5.72697 ms
[CPU] uv_rotate_h: 1.20177 ms
[CPU] sample::interpolate: 11.9299 ms
[CPU] sample::apply_phase_sampled: 6.19359 ms
[CPU] sample_tot: 99.2338 ms
[CPU] sample_profile_tot: 121.618 ms
[CPU] reduce_chi2::diff_weighted: 1.2524 ms
[CPU] reduce_chi2::reduction: 0.65653 ms
[CPU] reduce_chi2_tot: 1.92145 ms
[CPU] chi2_profile::free_fint: 0.001316 ms
[CPU] chi2_profile_tot: 123.553 ms

[CPU] chi2_profile::malloc_fint: 0.001473 ms
[CPU] create_image: 21.7567 ms
[CPU] sample::1st_shift: 5.68835 ms
[CPU] sample::FFT: 69.2946 ms
[CPU] sample::2nd_shift: 5.54169 ms
[CPU] uv_rotate_h: 1.1693 ms
[CPU] sample::interpolate: 12.2801 ms
[CPU] sample::apply_phase_sampled: 6.2036 ms
[CPU] sample_tot: 100.222 ms
[CPU] sample_profile_tot: 122.36 ms
[CPU] reduce_chi2::diff_weighted: 1.25762 ms
[CPU] reduce_chi2::reduction: 0.639328 ms
[CPU] reduce_chi2_tot: 1.9057 ms
[CPU] chi2_profile::free_fint: 0.000748994 ms
[CPU] chi2_profile_tot: 124.277 ms

[CPU] chi2_profile::malloc_fint: 0.001757 ms
[CPU] create_image: 22.1369 ms
[CPU] sample::1st_shift: 6.71089 ms
[CPU] sample::FFT: 70.9045 ms
[CPU] sample::2nd_shift: 5.3218 ms
[CPU] uv_rotate_h: 1.1986 ms
[CPU] sample::interpolate: 13.1373 ms
[CPU] sample::apply_phase_sampled: 7.00966 ms
[CPU] sample_tot: 104.347 ms
[CPU] sample_profile_tot: 126.951 ms
[CPU] reduce_chi2::diff_weighted: 1.35271 ms
[CPU] reduce_chi2::reduction: 0.76382 ms
[CPU] reduce_chi2_tot: 2.1301 ms
[CPU] chi2_profile::free_fint: 0.000972002 ms
[CPU] chi2_profile_tot: 129.095 ms
4096	1.000000e+06	float64	8	0	2.390946e+00	1.258393e-01	2.164585e-03	1.236422e-01
# |--> timings: [0.1365046259961673, 0.12463296799978707, 0.12638874099502573, 0.12456759299675468, 0.12548034099745564, 0.12433161099761492, 0.12664950899488758, 0.1238358819973655, 0.12506603799556615, 0.12432287899719086, 0.12588662200141698, 0.12488472899713088, 0.12627929900190793, 0.12746259200503118, 0.12572678899596212, 0.12510939200001303, 0.133138951001456, 0.12364215999696171, 0.12436729099863442, 0.12917284599825507]

[CPU] chi2_profile::malloc_fint: 0.001441 ms
[CPU] create_image: 20.5665 ms
[CPU] sample::1st_shift: 5.78012 ms
[CPU] sample::FFT: 61.6954 ms
[CPU] sample::2nd_shift: 5.21605 ms
[CPU] uv_rotate_h: 1.16854 ms
[CPU] sample::interpolate: 10.6783 ms
[CPU] sample::apply_phase_sampled: 5.02656 ms
[CPU] sample_tot: 89.6262 ms
[CPU] sample_profile_tot: 110.615 ms
[CPU] reduce_chi2::diff_weighted: 1.21328 ms
[CPU] reduce_chi2::reduction: 0.526022 ms
[CPU] reduce_chi2_tot: 1.75287 ms
[CPU] chi2_profile::free_fint: 0.001161 ms
[CPU] chi2_profile_tot: 112.382 ms

[CPU] chi2_profile::malloc_fint: 0.001186 ms
[CPU] create_image: 21.7775 ms
[CPU] sample::1st_shift: 5.3289 ms
[CPU] sample::FFT: 57.8324 ms
[CPU] sample::2nd_shift: 5.29669 ms
[CPU] uv_rotate_h: 1.14583 ms
[CPU] sample::interpolate: 10.8122 ms
[CPU] sample::apply_phase_sampled: 4.96259 ms
[CPU] sample_tot: 85.4312 ms
[CPU] sample_profile_tot: 107.64 ms
[CPU] reduce_chi2::diff_weighted: 1.21332 ms
[CPU] reduce_chi2::reduction: 0.513504 ms
[CPU] reduce_chi2_tot: 1.74046 ms
[CPU] chi2_profile::free_fint: 0.000959997 ms
[CPU] chi2_profile_tot: 109.394 ms

[CPU] chi2_profile::malloc_fint: 0.001318 ms
[CPU] create_image: 20.5141 ms
[CPU] sample::1st_shift: 5.76848 ms
[CPU] sample::FFT: 57.83 ms
[CPU] sample::2nd_shift: 5.25223 ms
[CPU] uv_rotate_h: 1.16405 ms
[CPU] sample::interpolate: 9.68039 ms
[CPU] sample::apply_phase_sampled: 4.97898 ms
[CPU] sample_tot: 84.7258 ms
[CPU] sample_profile_tot: 105.665 ms
[CPU] reduce_chi2::diff_weighted: 1.22987 ms
[CPU] reduce_chi2::reduction: 0.522973 ms
[CPU] reduce_chi2_tot: 1.7666 ms
[CPU] chi2_profile::free_fint: 0.000997003 ms
[CPU] chi2_profile_tot: 107.444 ms

[CPU] chi2_profile::malloc_fint: 0.00134 ms
[CPU] create_image: 21.6845 ms
[CPU] sample::1st_shift: 5.90029 ms
[CPU] sample::FFT: 58.1527 ms
[CPU] sample::2nd_shift: 5.36132 ms
[CPU] uv_rotate_h: 1.14901 ms
[CPU] sample::interpolate: 9.68191 ms
[CPU] sample::apply_phase_sampled: 4.97416 ms
[CPU] sample_tot: 85.2708 ms
[CPU] sample_profile_tot: 107.384 ms
[CPU] reduce_chi2::diff_weighted: 1.27597 ms
[CPU] reduce_chi2::reduction: 0.523863 ms
[CPU] reduce_chi2_tot: 1.81333 ms
[CPU] chi2_profile::free_fint: 0.001368 ms
[CPU] chi2_profile_tot: 109.211 ms

[CPU] chi2_profile::malloc_fint: 0.001189 ms
[CPU] create_image: 20.4551 ms
[CPU] sample::1st_shift: 6.04936 ms
[CPU] sample::FFT: 58.8193 ms
[CPU] sample::2nd_shift: 5.25507 ms
[CPU] uv_rotate_h: 1.1626 ms
[CPU] sample::interpolate: 9.63686 ms
[CPU] sample::apply_phase_sampled: 4.98023 ms
[CPU] sample_tot: 85.9548 ms
[CPU] sample_profile_tot: 106.837 ms
[CPU] reduce_chi2::diff_weighted: 1.22376 ms
[CPU] reduce_chi2::reduction: 0.524688 ms
[CPU] reduce_chi2_tot: 1.76166 ms
[CPU] chi2_profile::free_fint: 0.001165 ms
[CPU] chi2_profile_tot: 108.612 ms

[CPU] chi2_profile::malloc_fint: 0.001395 ms
[CPU] create_image: 20.8424 ms
[CPU] sample::1st_shift: 5.30507 ms
[CPU] sample::FFT: 57.9775 ms
[CPU] sample::2nd_shift: 5.34145 ms
[CPU] uv_rotate_h: 1.14769 ms
[CPU] sample::interpolate: 9.70296 ms
[CPU] sample::apply_phase_sampled: 4.96649 ms
[CPU] sample_tot: 84.4918 ms
[CPU] sample_profile_tot: 105.759 ms
[CPU] reduce_chi2::diff_weighted: 1.2136 ms
[CPU] reduce_chi2::reduction: 0.535367 ms
[CPU] reduce_chi2_tot: 1.76235 ms
[CPU] chi2_profile::free_fint: 0.000941 ms
[CPU] chi2_profile_tot: 107.535 ms

[CPU] chi2_profile::malloc_fint: 0.001357 ms
[CPU] create_image: 20.8755 ms
[CPU] sample::1st_shift: 5.28472 ms
[CPU] sample::FFT: 58.1348 ms
[CPU] sample::2nd_shift: 5.23906 ms
[CPU] uv_rotate_h: 1.75807 ms
[CPU] sample::interpolate: 9.71314 ms
[CPU] sample::apply_phase_sampled: 4.96482 ms
[CPU] sample_tot: 85.1443 ms
[CPU] sample_profile_tot: 106.446 ms
[CPU] reduce_chi2::diff_weighted: 1.23373 ms
[CPU] reduce_chi2::reduction: 0.524084 ms
[CPU] reduce_chi2_tot: 1.77142 ms
[CPU] chi2_profile::free_fint: 0.001141 ms
[CPU] chi2_profile_tot: 108.231 ms

[CPU] chi2_profile::malloc_fint: 0.001727 ms
[CPU] create_image: 21.8832 ms
[CPU] sample::1st_shift: 5.37888 ms
[CPU] sample::FFT: 57.9775 ms
[CPU] sample::2nd_shift: 5.35127 ms
[CPU] uv_rotate_h: 1.1391 ms
[CPU] sample::interpolate: 9.71747 ms
[CPU] sample::apply_phase_sampled: 4.96626 ms
[CPU] sample_tot: 84.5789 ms
[CPU] sample_profile_tot: 106.888 ms
[CPU] reduce_chi2::diff_weighted: 1.21678 ms
[CPU] reduce_chi2::reduction: 0.535028 ms
[CPU] reduce_chi2_tot: 1.76519 ms
[CPU] chi2_profile::free_fint: 0.001002 ms
[CPU] chi2_profile_tot: 108.666 ms

[CPU] chi2_profile::malloc_fint: 0.001582 ms
[CPU] create_image: 21.5264 ms
[CPU] sample::1st_shift: 5.62523 ms
[CPU] sample::FFT: 57.6588 ms
[CPU] sample::2nd_shift: 5.24792 ms
[CPU] uv_rotate_h: 1.18414 ms
[CPU] sample::interpolate: 9.67906 ms
[CPU] sample::apply_phase_sampled: 4.97098 ms
[CPU] sample_tot: 84.4169 ms
[CPU] sample_profile_tot: 106.371 ms
[CPU] reduce_chi2::diff_weighted: 1.22502 ms
[CPU] reduce_chi2::reduction: 0.523884 ms
[CPU] reduce_chi2_tot: 1.76206 ms
[CPU] chi2_profile::free_fint: 0.001047 ms
[CPU] chi2_profile_tot: 108.146 ms

[CPU] chi2_profile::malloc_fint: 0.00116799 ms
[CPU] create_image: 21.4009 ms
[CPU] sample::1st_shift: 5.84292 ms
[CPU] sample::FFT: 57.9489 ms
[CPU] sample::2nd_shift: 5.36174 ms
[CPU] uv_rotate_h: 1.14267 ms
[CPU] sample::interpolate: 9.67002 ms
[CPU] sample::apply_phase_sampled: 4.96622 ms
[CPU] sample_tot: 84.9945 ms
[CPU] sample_profile_tot: 106.823 ms
[CPU] reduce_chi2::diff_weighted: 1.21891 ms
[CPU] reduce_chi2::reduction: 0.540808 ms
[CPU] reduce_chi2_tot: 1.77301 ms
[CPU] chi2_profile::free_fint: 0.001036 ms
[CPU] chi2_profile_tot: 108.609 ms

[CPU] chi2_profile::malloc_fint: 0.00119099 ms
[CPU] create_image: 21.1371 ms
[CPU] sample::1st_shift: 5.95107 ms
[CPU] sample::FFT: 59.1014 ms
[CPU] sample::2nd_shift: 5.2576 ms
[CPU] uv_rotate_h: 1.16761 ms
[CPU] sample::interpolate: 9.71182 ms
[CPU] sample::apply_phase_sampled: 4.97038 ms
[CPU] sample_tot: 86.2112 ms
[CPU] sample_profile_tot: 107.78 ms
[CPU] reduce_chi2::diff_weighted: 1.2248 ms
[CPU] reduce_chi2::reduction: 0.528776 ms
[CPU] reduce_chi2_tot: 1.77401 ms
[CPU] chi2_profile::free_fint: 0.000856999 ms
[CPU] chi2_profile_tot: 109.568 ms

[CPU] chi2_profile::malloc_fint: 0.001255 ms
[CPU] create_image: 20.2149 ms
[CPU] sample::1st_shift: 5.97017 ms
[CPU] sample::FFT: 59.4457 ms
[CPU] sample::2nd_shift: 5.36822 ms
[CPU] uv_rotate_h: 1.14013 ms
[CPU] sample::interpolate: 9.69864 ms
[CPU] sample::apply_phase_sampled: 4.96791 ms
[CPU] sample_tot: 86.6436 ms
[CPU] sample_profile_tot: 107.287 ms
[CPU] reduce_chi2::diff_weighted: 1.28208 ms
[CPU] reduce_chi2::reduction: 0.536578 ms
[CPU] reduce_chi2_tot: 1.83202 ms
[CPU] chi2_profile::free_fint: 0.00113701 ms
[CPU] chi2_profile_tot: 109.132 ms

[CPU] chi2_profile::malloc_fint: 0.001302 ms
[CPU] create_image: 20.4437 ms
[CPU] sample::1st_shift: 5.22069 ms
[CPU] sample::FFT: 57.6838 ms
[CPU] sample::2nd_shift: 5.24915 ms
[CPU] uv_rotate_h: 1.16842 ms
[CPU] sample::interpolate: 9.68392 ms
[CPU] sample::apply_phase_sampled: 4.96681 ms
[CPU] sample_tot: 84.0195 ms
[CPU] sample_profile_tot: 104.889 ms
[CPU] reduce_chi2::diff_weighted: 1.22448 ms
[CPU] reduce_chi2::reduction: 0.520476 ms
[CPU] reduce_chi2_tot: 1.75805 ms
[CPU] chi2_profile::free_fint: 0.001109 ms
[CPU] chi2_profile_tot: 106.661 ms

[CPU] chi2_profile::malloc_fint: 0.00119999 ms
[CPU] create_image: 20.3894 ms
[CPU] sample::1st_shift: 5.38661 ms
[CPU] sample::FFT: 58.0772 ms
[CPU] sample::2nd_shift: 5.32942 ms
[CPU] uv_rotate_h: 1.14167 ms
[CPU] sample::interpolate: 10.4535 ms
[CPU] sample::apply_phase_sampled: 4.97798 ms
[CPU] sample_tot: 85.4178 ms
[CPU] sample_profile_tot: 106.232 ms
[CPU] reduce_chi2::diff_weighted: 1.2655 ms
[CPU] reduce_chi2::reduction: 0.529437 ms
[CPU] reduce_chi2_tot: 1.80851 ms
[CPU] chi2_profile::free_fint: 0.000928005 ms
[CPU] chi2_profile_tot: 108.053 ms

[CPU] chi2_profile::malloc_fint: 0.0017 ms
[CPU] create_image: 20.5699 ms
[CPU] sample::1st_shift: 5.39729 ms
[CPU] sample::FFT: 57.7876 ms
[CPU] sample::2nd_shift: 5.25821 ms
[CPU] uv_rotate_h: 1.15908 ms
[CPU] sample::interpolate: 9.67545 ms
[CPU] sample::apply_phase_sampled: 4.96742 ms
[CPU] sample_tot: 84.2974 ms
[CPU] sample_profile_tot: 105.294 ms
[CPU] reduce_chi2::diff_weighted: 1.21756 ms
[CPU] reduce_chi2::reduction: 0.542968 ms
[CPU] reduce_chi2_tot: 1.77439 ms
[CPU] chi2_profile::free_fint: 0.000995002 ms
[CPU] chi2_profile_tot: 107.081 ms

[CPU] chi2_profile::malloc_fint: 0.001396 ms
[CPU] create_image: 21.1314 ms
[CPU] sample::1st_shift: 5.88062 ms
[CPU] sample::FFT: 58.1753 ms
[CPU] sample::2nd_shift: 5.36124 ms
[CPU] uv_rotate_h: 1.14188 ms
[CPU] sample::interpolate: 9.68644 ms
[CPU] sample::apply_phase_sampled: 4.96971 ms
[CPU] sample_tot: 85.2666 ms
[CPU] sample_profile_tot: 106.826 ms
[CPU] reduce_chi2::diff_weighted: 1.22475 ms
[CPU] reduce_chi2::reduction: 0.528996 ms
[CPU] reduce_chi2_tot: 1.76732 ms
[CPU] chi2_profile::free_fint: 0.000997003 ms
[CPU] chi2_profile_tot: 108.606 ms

[CPU] chi2_profile::malloc_fint: 0.001192 ms
[CPU] create_image: 21.1965 ms
[CPU] sample::1st_shift: 5.79712 ms
[CPU] sample::FFT: 58.7397 ms
[CPU] sample::2nd_shift: 5.28953 ms
[CPU] uv_rotate_h: 1.14406 ms
[CPU] sample::interpolate: 9.69577 ms
[CPU] sample::apply_phase_sampled: 4.96767 ms
[CPU] sample_tot: 85.6929 ms
[CPU] sample_profile_tot: 107.313 ms
[CPU] reduce_chi2::diff_weighted: 1.21779 ms
[CPU] reduce_chi2::reduction: 0.551273 ms
[CPU] reduce_chi2_tot: 1.78264 ms
[CPU] chi2_profile::free_fint: 0.001311 ms
[CPU] chi2_profile_tot: 109.109 ms

[CPU] chi2_profile::malloc_fint: 0.001418 ms
[CPU] create_image: 20.6715 ms
[CPU] sample::1st_shift: 5.34951 ms
[CPU] sample::FFT: 57.8002 ms
[CPU] sample::2nd_shift: 5.39435 ms
[CPU] uv_rotate_h: 1.14817 ms
[CPU] sample::interpolate: 9.69675 ms
[CPU] sample::apply_phase_sampled: 4.96844 ms
[CPU] sample_tot: 84.4086 ms
[CPU] sample_profile_tot: 105.509 ms
[CPU] reduce_chi2::diff_weighted: 1.22808 ms
[CPU] reduce_chi2::reduction: 0.532938 ms
[CPU] reduce_chi2_tot: 1.7737 ms
[CPU] chi2_profile::free_fint: 0.000934 ms
[CPU] chi2_profile_tot: 107.295 ms

[CPU] chi2_profile::malloc_fint: 0.001238 ms
[CPU] create_image: 19.9692 ms
[CPU] sample::1st_shift: 5.26376 ms
[CPU] sample::FFT: 57.8878 ms
[CPU] sample::2nd_shift: 5.23746 ms
[CPU] uv_rotate_h: 1.12441 ms
[CPU] sample::interpolate: 10.3145 ms
[CPU] sample::apply_phase_sampled: 4.9594 ms
[CPU] sample_tot: 84.8386 ms
[CPU] sample_profile_tot: 105.234 ms
[CPU] reduce_chi2::diff_weighted: 1.24927 ms
[CPU] reduce_chi2::reduction: 0.520047 ms
[CPU] reduce_chi2_tot: 1.78249 ms
[CPU] chi2_profile::free_fint: 0.000927001 ms
[CPU] chi2_profile_tot: 107.029 ms

[CPU] chi2_profile::malloc_fint: 0.001277 ms
[CPU] create_image: 19.8403 ms
[CPU] sample::1st_shift: 5.72113 ms
[CPU] sample::FFT: 58.0828 ms
[CPU] sample::2nd_shift: 5.40688 ms
[CPU] uv_rotate_h: 1.13752 ms
[CPU] sample::interpolate: 9.68009 ms
[CPU] sample::apply_phase_sampled: 4.97021 ms
[CPU] sample_tot: 85.0498 ms
[CPU] sample_profile_tot: 105.323 ms
[CPU] reduce_chi2::diff_weighted: 1.26993 ms
[CPU] reduce_chi2::reduction: 0.527411 ms
[CPU] reduce_chi2_tot: 1.81103 ms
[CPU] chi2_profile::free_fint: 0.000895001 ms
[CPU] chi2_profile_tot: 107.148 ms
4096	1.000000e+06	float64	10	0	2.057191e+00	1.082732e-01	8.793801e-04	1.067470e-01
# |--> timings: [0.11244182899827138, 0.10948499500227626, 0.10753062999719987, 0.10929608999867924, 0.1087047229957534, 0.10762193299888168, 0.10831638299714541, 0.10875266900256975, 0.1082336179970298, 0.10869416000059573, 0.10965436400147155, 0.10922350300097605, 0.10674696599744493, 0.10813764900376555, 0.1071683190020849, 0.10869246799848042, 0.1091950089976308, 0.10738160999608226, 0.1071156680045533, 0.10724059199856129]

[CPU] chi2_profile::malloc_fint: 0.00164 ms
[CPU] create_image: 21.6377 ms
[CPU] sample::1st_shift: 8.12042 ms
[CPU] sample::FFT: 55.538 ms
[CPU] sample::2nd_shift: 5.34071 ms
[CPU] uv_rotate_h: 1.12572 ms
[CPU] sample::interpolate: 8.21886 ms
[CPU] sample::apply_phase_sampled: 4.14806 ms
[CPU] sample_tot: 82.555 ms
[CPU] sample_profile_tot: 104.644 ms
[CPU] reduce_chi2::diff_weighted: 1.22371 ms
[CPU] reduce_chi2::reduction: 0.47884 ms
[CPU] reduce_chi2_tot: 1.71651 ms
[CPU] chi2_profile::free_fint: 0.000916996 ms
[CPU] chi2_profile_tot: 106.374 ms

[CPU] chi2_profile::malloc_fint: 0.001419 ms
[CPU] create_image: 20.5003 ms
[CPU] sample::1st_shift: 5.19037 ms
[CPU] sample::FFT: 49.7374 ms
[CPU] sample::2nd_shift: 5.22404 ms
[CPU] uv_rotate_h: 1.1409 ms
[CPU] sample::interpolate: 8.14588 ms
[CPU] sample::apply_phase_sampled: 4.14919 ms
[CPU] sample_tot: 73.6371 ms
[CPU] sample_profile_tot: 94.5738 ms
[CPU] reduce_chi2::diff_weighted: 1.23945 ms
[CPU] reduce_chi2::reduction: 0.455807 ms
[CPU] reduce_chi2_tot: 1.70886 ms
[CPU] chi2_profile::free_fint: 0.000856002 ms
[CPU] chi2_profile_tot: 96.2953 ms

[CPU] chi2_profile::malloc_fint: 0.001355 ms
[CPU] create_image: 19.7789 ms
[CPU] sample::1st_shift: 5.22502 ms
[CPU] sample::FFT: 49.7901 ms
[CPU] sample::2nd_shift: 5.21845 ms
[CPU] uv_rotate_h: 1.13564 ms
[CPU] sample::interpolate: 8.1644 ms
[CPU] sample::apply_phase_sampled: 4.15378 ms
[CPU] sample_tot: 73.7384 ms
[CPU] sample_profile_tot: 93.9562 ms
[CPU] reduce_chi2::diff_weighted: 1.22612 ms
[CPU] reduce_chi2::reduction: 0.474436 ms
[CPU] reduce_chi2_tot: 1.71396 ms
[CPU] chi2_profile::free_fint: 0.000993998 ms
[CPU] chi2_profile_tot: 95.6832 ms

[CPU] chi2_profile::malloc_fint: 0.001748 ms
[CPU] create_image: 19.968 ms
[CPU] sample::1st_shift: 5.31178 ms
[CPU] sample::FFT: 50.81 ms
[CPU] sample::2nd_shift: 5.224 ms
[CPU] uv_rotate_h: 1.13476 ms
[CPU] sample::interpolate: 8.23055 ms
[CPU] sample::apply_phase_sampled: 4.13699 ms
[CPU] sample_tot: 74.9001 ms
[CPU] sample_profile_tot: 95.3078 ms
[CPU] reduce_chi2::diff_weighted: 1.22084 ms
[CPU] reduce_chi2::reduction: 0.45866 ms
[CPU] reduce_chi2_tot: 1.69326 ms
[CPU] chi2_profile::free_fint: 0.000888002 ms
[CPU] chi2_profile_tot: 97.0141 ms

[CPU] chi2_profile::malloc_fint: 0.001644 ms
[CPU] create_image: 19.7769 ms
[CPU] sample::1st_shift: 5.2321 ms
[CPU] sample::FFT: 49.7896 ms
[CPU] sample::2nd_shift: 5.22 ms
[CPU] uv_rotate_h: 1.13679 ms
[CPU] sample::interpolate: 8.15366 ms
[CPU] sample::apply_phase_sampled: 4.14645 ms
[CPU] sample_tot: 73.7305 ms
[CPU] sample_profile_tot: 93.9449 ms
[CPU] reduce_chi2::diff_weighted: 1.22628 ms
[CPU] reduce_chi2::reduction: 0.476307 ms
[CPU] reduce_chi2_tot: 1.71639 ms
[CPU] chi2_profile::free_fint: 0.000874003 ms
[CPU] chi2_profile_tot: 95.6744 ms

[CPU] chi2_profile::malloc_fint: 0.001206 ms
[CPU] create_image: 19.7768 ms
[CPU] sample::1st_shift: 5.29118 ms
[CPU] sample::FFT: 49.7605 ms
[CPU] sample::2nd_shift: 5.21203 ms
[CPU] uv_rotate_h: 1.13507 ms
[CPU] sample::interpolate: 8.16856 ms
[CPU] sample::apply_phase_sampled: 4.15492 ms
[CPU] sample_tot: 73.7724 ms
[CPU] sample_profile_tot: 93.9864 ms
[CPU] reduce_chi2::diff_weighted: 1.23689 ms
[CPU] reduce_chi2::reduction: 0.470395 ms
[CPU] reduce_chi2_tot: 1.71989 ms
[CPU] chi2_profile::free_fint: 0.000925 ms
[CPU] chi2_profile_tot: 95.7196 ms

[CPU] chi2_profile::malloc_fint: 0.001258 ms
[CPU] create_image: 21.2684 ms
[CPU] sample::1st_shift: 5.28366 ms
[CPU] sample::FFT: 50.823 ms
[CPU] sample::2nd_shift: 5.23284 ms
[CPU] uv_rotate_h: 1.13019 ms
[CPU] sample::interpolate: 8.16205 ms
[CPU] sample::apply_phase_sampled: 4.15049 ms
[CPU] sample_tot: 74.8328 ms
[CPU] sample_profile_tot: 96.5392 ms
[CPU] reduce_chi2::diff_weighted: 1.22723 ms
[CPU] reduce_chi2::reduction: 0.464314 ms
[CPU] reduce_chi2_tot: 1.70531 ms
[CPU] chi2_profile::free_fint: 0.000813001 ms
[CPU] chi2_profile_tot: 98.2573 ms

[CPU] chi2_profile::malloc_fint: 0.001521 ms
[CPU] create_image: 19.9636 ms
[CPU] sample::1st_shift: 5.21403 ms
[CPU] sample::FFT: 49.7871 ms
[CPU] sample::2nd_shift: 5.22185 ms
[CPU] uv_rotate_h: 1.14299 ms
[CPU] sample::interpolate: 8.17786 ms
[CPU] sample::apply_phase_sampled: 4.15011 ms
[CPU] sample_tot: 73.7446 ms
[CPU] sample_profile_tot: 94.1437 ms
[CPU] reduce_chi2::diff_weighted: 1.226 ms
[CPU] reduce_chi2::reduction: 0.46533 ms
[CPU] reduce_chi2_tot: 1.70502 ms
[CPU] chi2_profile::free_fint: 0.000850996 ms
[CPU] chi2_profile_tot: 95.8618 ms

[CPU] chi2_profile::malloc_fint: 0.001366 ms
[CPU] create_image: 19.7758 ms
[CPU] sample::1st_shift: 5.28093 ms
[CPU] sample::FFT: 49.8135 ms
[CPU] sample::2nd_shift: 5.21964 ms
[CPU] uv_rotate_h: 1.13632 ms
[CPU] sample::interpolate: 8.15671 ms
[CPU] sample::apply_phase_sampled: 4.14864 ms
[CPU] sample_tot: 73.8062 ms
[CPU] sample_profile_tot: 94.0211 ms
[CPU] reduce_chi2::diff_weighted: 1.21902 ms
[CPU] reduce_chi2::reduction: 0.48011 ms
[CPU] reduce_chi2_tot: 1.71269 ms
[CPU] chi2_profile::free_fint: 0.000920001 ms
[CPU] chi2_profile_tot: 95.7464 ms

[CPU] chi2_profile::malloc_fint: 0.001343 ms
[CPU] create_image: 19.8642 ms
[CPU] sample::1st_shift: 5.31006 ms
[CPU] sample::FFT: 51.6743 ms
[CPU] sample::2nd_shift: 5.23587 ms
[CPU] uv_rotate_h: 1.13647 ms
[CPU] sample::interpolate: 8.17723 ms
[CPU] sample::apply_phase_sampled: 4.14882 ms
[CPU] sample_tot: 75.734 ms
[CPU] sample_profile_tot: 96.0367 ms
[CPU] reduce_chi2::diff_weighted: 1.22876 ms
[CPU] reduce_chi2::reduction: 0.474295 ms
[CPU] reduce_chi2_tot: 1.71668 ms
[CPU] chi2_profile::free_fint: 0.001113 ms
[CPU] chi2_profile_tot: 97.7662 ms

[CPU] chi2_profile::malloc_fint: 0.00129 ms
[CPU] create_image: 21.2222 ms
[CPU] sample::1st_shift: 5.20265 ms
[CPU] sample::FFT: 49.7973 ms
[CPU] sample::2nd_shift: 5.23368 ms
[CPU] uv_rotate_h: 1.13444 ms
[CPU] sample::interpolate: 8.15673 ms
[CPU] sample::apply_phase_sampled: 4.15088 ms
[CPU] sample_tot: 73.7275 ms
[CPU] sample_profile_tot: 95.3869 ms
[CPU] reduce_chi2::diff_weighted: 1.24132 ms
[CPU] reduce_chi2::reduction: 0.463414 ms
[CPU] reduce_chi2_tot: 1.71865 ms
[CPU] chi2_profile::free_fint: 0.00100199 ms
[CPU] chi2_profile_tot: 97.1186 ms

[CPU] chi2_profile::malloc_fint: 0.001155 ms
[CPU] create_image: 20.173 ms
[CPU] sample::1st_shift: 5.26783 ms
[CPU] sample::FFT: 49.7712 ms
[CPU] sample::2nd_shift: 5.21796 ms
[CPU] uv_rotate_h: 1.13956 ms
[CPU] sample::interpolate: 8.15564 ms
[CPU] sample::apply_phase_sampled: 4.15086 ms
[CPU] sample_tot: 73.7534 ms
[CPU] sample_profile_tot: 94.3637 ms
[CPU] reduce_chi2::diff_weighted: 1.23869 ms
[CPU] reduce_chi2::reduction: 0.457131 ms
[CPU] reduce_chi2_tot: 1.70959 ms
[CPU] chi2_profile::free_fint: 0.000845001 ms
[CPU] chi2_profile_tot: 96.0859 ms

[CPU] chi2_profile::malloc_fint: 0.001248 ms
[CPU] create_image: 20.5163 ms
[CPU] sample::1st_shift: 5.32821 ms
[CPU] sample::FFT: 50.6721 ms
[CPU] sample::2nd_shift: 5.22094 ms
[CPU] uv_rotate_h: 1.13379 ms
[CPU] sample::interpolate: 8.17379 ms
[CPU] sample::apply_phase_sampled: 4.14827 ms
[CPU] sample_tot: 74.7249 ms
[CPU] sample_profile_tot: 95.6783 ms
[CPU] reduce_chi2::diff_weighted: 1.22046 ms
[CPU] reduce_chi2::reduction: 0.560117 ms
[CPU] reduce_chi2_tot: 1.79429 ms
[CPU] chi2_profile::free_fint: 0.000843997 ms
[CPU] chi2_profile_tot: 97.4856 ms

[CPU] chi2_profile::malloc_fint: 0.001383 ms
[CPU] create_image: 20.5357 ms
[CPU] sample::1st_shift: 5.19505 ms
[CPU] sample::FFT: 49.6617 ms
[CPU] sample::2nd_shift: 5.23593 ms
[CPU] uv_rotate_h: 1.14806 ms
[CPU] sample::interpolate: 8.20508 ms
[CPU] sample::apply_phase_sampled: 4.17747 ms
[CPU] sample_tot: 73.6751 ms
[CPU] sample_profile_tot: 94.6422 ms
[CPU] reduce_chi2::diff_weighted: 1.2316 ms
[CPU] reduce_chi2::reduction: 0.4569 ms
[CPU] reduce_chi2_tot: 1.70219 ms
[CPU] chi2_profile::free_fint: 0.000938002 ms
[CPU] chi2_profile_tot: 96.3575 ms

[CPU] chi2_profile::malloc_fint: 0.001746 ms
[CPU] create_image: 19.8064 ms
[CPU] sample::1st_shift: 5.2628 ms
[CPU] sample::FFT: 49.6531 ms
[CPU] sample::2nd_shift: 5.22614 ms
[CPU] uv_rotate_h: 1.13601 ms
[CPU] sample::interpolate: 8.16725 ms
[CPU] sample::apply_phase_sampled: 4.1547 ms
[CPU] sample_tot: 73.6512 ms
[CPU] sample_profile_tot: 93.8951 ms
[CPU] reduce_chi2::diff_weighted: 1.21836 ms
[CPU] reduce_chi2::reduction: 0.468556 ms
[CPU] reduce_chi2_tot: 1.7005 ms
[CPU] chi2_profile::free_fint: 0.000861 ms
[CPU] chi2_profile_tot: 95.6085 ms

[CPU] chi2_profile::malloc_fint: 0.001724 ms
[CPU] create_image: 20.4761 ms
[CPU] sample::1st_shift: 5.31906 ms
[CPU] sample::FFT: 50.3662 ms
[CPU] sample::2nd_shift: 5.21848 ms
[CPU] uv_rotate_h: 1.14112 ms
[CPU] sample::interpolate: 8.1493 ms
[CPU] sample::apply_phase_sampled: 4.14785 ms
[CPU] sample_tot: 74.3935 ms
[CPU] sample_profile_tot: 95.305 ms
[CPU] reduce_chi2::diff_weighted: 1.22995 ms
[CPU] reduce_chi2::reduction: 0.459459 ms
[CPU] reduce_chi2_tot: 1.70345 ms
[CPU] chi2_profile::free_fint: 0.000874003 ms
[CPU] chi2_profile_tot: 97.0215 ms

[CPU] chi2_profile::malloc_fint: 0.001346 ms
[CPU] create_image: 19.9064 ms
[CPU] sample::1st_shift: 5.21748 ms
[CPU] sample::FFT: 49.7449 ms
[CPU] sample::2nd_shift: 5.22587 ms
[CPU] uv_rotate_h: 1.13723 ms
[CPU] sample::interpolate: 8.16785 ms
[CPU] sample::apply_phase_sampled: 4.14813 ms
[CPU] sample_tot: 73.6927 ms
[CPU] sample_profile_tot: 94.0376 ms
[CPU] reduce_chi2::diff_weighted: 1.22835 ms
[CPU] reduce_chi2::reduction: 0.466745 ms
[CPU] reduce_chi2_tot: 1.70867 ms
[CPU] chi2_profile::free_fint: 0.000927001 ms
[CPU] chi2_profile_tot: 95.7589 ms

[CPU] chi2_profile::malloc_fint: 0.001166 ms
[CPU] create_image: 20.1568 ms
[CPU] sample::1st_shift: 5.25697 ms
[CPU] sample::FFT: 49.7956 ms
[CPU] sample::2nd_shift: 5.23167 ms
[CPU] uv_rotate_h: 1.14608 ms
[CPU] sample::interpolate: 8.24147 ms
[CPU] sample::apply_phase_sampled: 4.16266 ms
[CPU] sample_tot: 73.885 ms
[CPU] sample_profile_tot: 94.4816 ms
[CPU] reduce_chi2::diff_weighted: 1.2293 ms
[CPU] reduce_chi2::reduction: 0.44768 ms
[CPU] reduce_chi2_tot: 1.69077 ms
[CPU] chi2_profile::free_fint: 0.000941 ms
[CPU] chi2_profile_tot: 96.1854 ms

[CPU] chi2_profile::malloc_fint: 0.00129201 ms
[CPU] create_image: 20.1773 ms
[CPU] sample::1st_shift: 5.28127 ms
[CPU] sample::FFT: 51.1451 ms
[CPU] sample::2nd_shift: 5.23119 ms
[CPU] uv_rotate_h: 1.1329 ms
[CPU] sample::interpolate: 8.21373 ms
[CPU] sample::apply_phase_sampled: 4.14635 ms
[CPU] sample_tot: 75.202 ms
[CPU] sample_profile_tot: 95.8163 ms
[CPU] reduce_chi2::diff_weighted: 1.22381 ms
[CPU] reduce_chi2::reduction: 0.476202 ms
[CPU] reduce_chi2_tot: 1.71398 ms
[CPU] chi2_profile::free_fint: 0.000948996 ms
[CPU] chi2_profile_tot: 97.543 ms

[CPU] chi2_profile::malloc_fint: 0.001319 ms
[CPU] create_image: 19.7782 ms
[CPU] sample::1st_shift: 5.20489 ms
[CPU] sample::FFT: 49.7751 ms
[CPU] sample::2nd_shift: 5.22741 ms
[CPU] uv_rotate_h: 1.14179 ms
[CPU] sample::interpolate: 8.16317 ms
[CPU] sample::apply_phase_sampled: 4.22236 ms
[CPU] sample_tot: 73.7852 ms
[CPU] sample_profile_tot: 94.003 ms
[CPU] reduce_chi2::diff_weighted: 1.22848 ms
[CPU] reduce_chi2::reduction: 0.472509 ms
[CPU] reduce_chi2_tot: 1.71484 ms
[CPU] chi2_profile::free_fint: 0.000866006 ms
[CPU] chi2_profile_tot: 95.7305 ms
4096	1.000000e+06	float64	12	0	1.834589e+00	9.655734e-02	8.227988e-04	9.569642e-02
# |--> timings: [0.10643421699933242, 0.09638265199464513, 0.09577081899624318, 0.0971022180019645, 0.09576123399892822, 0.09581332199741155, 0.09834572300314903, 0.09594875299808336, 0.09583386699523544, 0.0978549200008274, 0.09720689600362675, 0.09617332099878695, 0.09757707099925028, 0.09644415300135734, 0.0956964249999146, 0.09711002300173277, 0.09584653099591378, 0.09627214600186562, 0.09763092199864332, 0.09581847699882928]

[GPU] chi2_profile::malloc_fint: 0.202784 ms
[GPU] chi2_profile::copy_observations: 4.4832 ms
[GPU] create_image_d::malloc_image: 0.53248 ms
[GPU] create_image_d::memset: 6.10486 ms
[GPU] create_image_d::malloc_ints: 0.200512 ms
[GPU] create_image_d::copy_ints_H->D: 0.008 ms
[GPU] create_image_d::sweep: 1.44288 ms
[GPU] create_image_d::central_pixel: 0.006752 ms
[GPU] create_image_d::free_ints: 0.094208 ms
[GPU] create_image: 8.44413 ms
[GPU] sample::copy_uv_H->D: 3.20205 ms
[GPU] sample::uv_rotate: 0.219008 ms
[GPU] sample::1st_shift: 26.1468 ms
[GPU] sample::FFT: 300.396 ms
[GPU] sample::2nd_shift: 16.7608 ms
[GPU] sample::interpolate: 2.38355 ms
[GPU] sample::apply_phase_sampled: 0.712704 ms
[GPU] sample_tot: 350.172 ms
[GPU] reduce_chi2::diff_weighted: 0.370688 ms
[GPU] reduce_chi2::reduction: 0.2656 ms
[GPU] reduce_chi2_tot: 0.653312 ms
[GPU] chi2_profile::free_all: 0.590688 ms
[GPU] chi2_profile_tot_gputimer: 364.644 ms
[CPU] chi2_profile_tot: 367.8 ms

[GPU] chi2_profile::malloc_fint: 0.20416 ms
[GPU] chi2_profile::copy_observations: 4.47181 ms
[GPU] create_image_d::malloc_image: 0.4608 ms
[GPU] create_image_d::memset: 6.0969 ms
[GPU] create_image_d::malloc_ints: 0.18928 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.4377 ms
[GPU] create_image_d::central_pixel: 0.00688 ms
[GPU] create_image_d::free_ints: 0.088064 ms
[GPU] create_image: 8.33843 ms
[GPU] sample::copy_uv_H->D: 3.18838 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 26.626 ms
[GPU] sample::FFT: 86.2949 ms
[GPU] sample::2nd_shift: 16.7916 ms
[GPU] sample::interpolate: 2.39206 ms
[GPU] sample::apply_phase_sampled: 0.645088 ms
[GPU] sample_tot: 136.483 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.249856 ms
[GPU] reduce_chi2_tot: 0.635744 ms
[GPU] chi2_profile::free_all: 0.579744 ms
[GPU] chi2_profile_tot_gputimer: 150.783 ms
[CPU] chi2_profile_tot: 150.797 ms

[GPU] chi2_profile::malloc_fint: 0.202784 ms
[GPU] chi2_profile::copy_observations: 4.44813 ms
[GPU] create_image_d::malloc_image: 0.463488 ms
[GPU] create_image_d::memset: 5.44768 ms
[GPU] create_image_d::malloc_ints: 0.188416 ms
[GPU] create_image_d::copy_ints_H->D: 0.007744 ms
[GPU] create_image_d::sweep: 1.29773 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08496 ms
[GPU] create_image: 7.54874 ms
[GPU] sample::copy_uv_H->D: 3.1743 ms
[GPU] sample::uv_rotate: 0.215776 ms
[GPU] sample::1st_shift: 26.5441 ms
[GPU] sample::FFT: 80.4962 ms
[GPU] sample::2nd_shift: 16.7854 ms
[GPU] sample::interpolate: 2.39466 ms
[GPU] sample::apply_phase_sampled: 0.584704 ms
[GPU] sample_tot: 130.532 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.24448 ms
[GPU] reduce_chi2_tot: 0.629408 ms
[GPU] chi2_profile::free_all: 0.586144 ms
[GPU] chi2_profile_tot_gputimer: 144.011 ms
[CPU] chi2_profile_tot: 144.026 ms

[GPU] chi2_profile::malloc_fint: 0.215936 ms
[GPU] chi2_profile::copy_observations: 4.46019 ms
[GPU] create_image_d::malloc_image: 0.46208 ms
[GPU] create_image_d::memset: 4.95997 ms
[GPU] create_image_d::malloc_ints: 0.18592 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.17837 ms
[GPU] create_image_d::central_pixel: 0.006112 ms
[GPU] create_image_d::free_ints: 0.085696 ms
[GPU] create_image: 6.93517 ms
[GPU] sample::copy_uv_H->D: 3.18707 ms
[GPU] sample::uv_rotate: 0.214624 ms
[GPU] sample::1st_shift: 26.5513 ms
[GPU] sample::FFT: 75.9223 ms
[GPU] sample::2nd_shift: 16.9754 ms
[GPU] sample::interpolate: 2.39718 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 126.146 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241984 ms
[GPU] reduce_chi2_tot: 0.625408 ms
[GPU] chi2_profile::free_all: 0.58048 ms
[GPU] chi2_profile_tot_gputimer: 139.027 ms
[CPU] chi2_profile_tot: 139.041 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.46262 ms
[GPU] create_image_d::malloc_image: 0.462848 ms
[GPU] create_image_d::memset: 4.92301 ms
[GPU] create_image_d::malloc_ints: 0.187168 ms
[GPU] create_image_d::copy_ints_H->D: 0.008032 ms
[GPU] create_image_d::sweep: 1.14845 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.086016 ms
[GPU] create_image: 6.87021 ms
[GPU] sample::copy_uv_H->D: 3.18397 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 26.8431 ms
[GPU] sample::FFT: 73.2971 ms
[GPU] sample::2nd_shift: 16.5868 ms
[GPU] sample::interpolate: 2.39792 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 123.492 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240832 ms
[GPU] reduce_chi2_tot: 0.628608 ms
[GPU] chi2_profile::free_all: 0.579584 ms
[GPU] chi2_profile_tot_gputimer: 136.3 ms
[CPU] chi2_profile_tot: 136.314 ms

[GPU] chi2_profile::malloc_fint: 0.201888 ms
[GPU] chi2_profile::copy_observations: 4.45338 ms
[GPU] create_image_d::malloc_image: 0.464 ms
[GPU] create_image_d::memset: 4.92202 ms
[GPU] create_image_d::malloc_ints: 0.186368 ms
[GPU] create_image_d::copy_ints_H->D: 0.007552 ms
[GPU] create_image_d::sweep: 1.14656 ms
[GPU] create_image_d::central_pixel: 0.005952 ms
[GPU] create_image_d::free_ints: 0.084288 ms
[GPU] create_image: 6.86752 ms
[GPU] sample::copy_uv_H->D: 3.17715 ms
[GPU] sample::uv_rotate: 0.215552 ms
[GPU] sample::1st_shift: 26.3808 ms
[GPU] sample::FFT: 72.8187 ms
[GPU] sample::2nd_shift: 17.0732 ms
[GPU] sample::interpolate: 2.39206 ms
[GPU] sample::apply_phase_sampled: 0.57024 ms
[GPU] sample_tot: 122.952 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240576 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.57936 ms
[GPU] chi2_profile_tot_gputimer: 135.741 ms
[CPU] chi2_profile_tot: 135.755 ms

[GPU] chi2_profile::malloc_fint: 0.207072 ms
[GPU] chi2_profile::copy_observations: 4.45072 ms
[GPU] create_image_d::malloc_image: 0.464704 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.188416 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.14582 ms
[GPU] create_image_d::central_pixel: 0.005728 ms
[GPU] create_image_d::free_ints: 0.085088 ms
[GPU] create_image: 6.87062 ms
[GPU] sample::copy_uv_H->D: 3.18608 ms
[GPU] sample::uv_rotate: 0.214016 ms
[GPU] sample::1st_shift: 26.6721 ms
[GPU] sample::FFT: 73.2089 ms
[GPU] sample::2nd_shift: 16.8141 ms
[GPU] sample::interpolate: 2.39411 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 123.384 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23808 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.582112 ms
[GPU] chi2_profile_tot_gputimer: 136.182 ms
[CPU] chi2_profile_tot: 136.196 ms

[GPU] chi2_profile::malloc_fint: 0.201952 ms
[GPU] chi2_profile::copy_observations: 4.45072 ms
[GPU] create_image_d::malloc_image: 0.464992 ms
[GPU] create_image_d::memset: 4.92339 ms
[GPU] create_image_d::malloc_ints: 0.187392 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14688 ms
[GPU] create_image_d::central_pixel: 0.005728 ms
[GPU] create_image_d::free_ints: 0.084608 ms
[GPU] create_image: 6.8713 ms
[GPU] sample::copy_uv_H->D: 3.18698 ms
[GPU] sample::uv_rotate: 0.216 ms
[GPU] sample::1st_shift: 26.4979 ms
[GPU] sample::FFT: 72.9119 ms
[GPU] sample::2nd_shift: 17.1745 ms
[GPU] sample::interpolate: 2.392 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 123.277 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.238848 ms
[GPU] reduce_chi2_tot: 0.624096 ms
[GPU] chi2_profile::free_all: 0.595776 ms
[GPU] chi2_profile_tot_gputimer: 136.087 ms
[CPU] chi2_profile_tot: 136.101 ms

[GPU] chi2_profile::malloc_fint: 0.202528 ms
[GPU] chi2_profile::copy_observations: 4.44986 ms
[GPU] create_image_d::malloc_image: 0.4616 ms
[GPU] create_image_d::memset: 4.92323 ms
[GPU] create_image_d::malloc_ints: 0.185344 ms
[GPU] create_image_d::copy_ints_H->D: 0.007424 ms
[GPU] create_image_d::sweep: 1.14758 ms
[GPU] create_image_d::central_pixel: 0.006656 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 6.86506 ms
[GPU] sample::copy_uv_H->D: 3.18771 ms
[GPU] sample::uv_rotate: 0.214624 ms
[GPU] sample::1st_shift: 27.0141 ms
[GPU] sample::FFT: 73.1772 ms
[GPU] sample::2nd_shift: 17.3158 ms
[GPU] sample::interpolate: 2.3951 ms
[GPU] sample::apply_phase_sampled: 0.570144 ms
[GPU] sample_tot: 124.211 ms
[GPU] reduce_chi2::diff_weighted: 0.370432 ms
[GPU] reduce_chi2::reduction: 0.241056 ms
[GPU] reduce_chi2_tot: 0.627552 ms
[GPU] chi2_profile::free_all: 0.583584 ms
[GPU] chi2_profile_tot_gputimer: 137.006 ms
[CPU] chi2_profile_tot: 137.021 ms

[GPU] chi2_profile::malloc_fint: 0.540672 ms
[GPU] chi2_profile::copy_observations: 5.36694 ms
[GPU] create_image_d::malloc_image: 0.462688 ms
[GPU] create_image_d::memset: 4.92195 ms
[GPU] create_image_d::malloc_ints: 0.188736 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 1.14675 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084576 ms
[GPU] create_image: 6.87101 ms
[GPU] sample::copy_uv_H->D: 3.19482 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 26.8723 ms
[GPU] sample::FFT: 73.4267 ms
[GPU] sample::2nd_shift: 17.2575 ms
[GPU] sample::interpolate: 2.39616 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 124.254 ms
[GPU] reduce_chi2::diff_weighted: 0.369184 ms
[GPU] reduce_chi2::reduction: 0.245664 ms
[GPU] reduce_chi2_tot: 0.631104 ms
[GPU] chi2_profile::free_all: 0.579616 ms
[GPU] chi2_profile_tot_gputimer: 138.318 ms
[CPU] chi2_profile_tot: 138.344 ms

[GPU] chi2_profile::malloc_fint: 0.205472 ms
[GPU] chi2_profile::copy_observations: 4.45962 ms
[GPU] create_image_d::malloc_image: 0.47088 ms
[GPU] create_image_d::memset: 4.92218 ms
[GPU] create_image_d::malloc_ints: 0.188224 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14778 ms
[GPU] create_image_d::central_pixel: 0.005728 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 6.87946 ms
[GPU] sample::copy_uv_H->D: 3.18698 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 26.8561 ms
[GPU] sample::FFT: 72.8566 ms
[GPU] sample::2nd_shift: 17.2083 ms
[GPU] sample::interpolate: 2.39917 ms
[GPU] sample::apply_phase_sampled: 0.570336 ms
[GPU] sample_tot: 123.628 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239744 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.583808 ms
[GPU] chi2_profile_tot_gputimer: 136.445 ms
[CPU] chi2_profile_tot: 136.458 ms

[GPU] chi2_profile::malloc_fint: 0.201504 ms
[GPU] chi2_profile::copy_observations: 4.45072 ms
[GPU] create_image_d::malloc_image: 0.459936 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.186048 ms
[GPU] create_image_d::copy_ints_H->D: 0.007968 ms
[GPU] create_image_d::sweep: 1.14688 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.089088 ms
[GPU] create_image: 6.86896 ms
[GPU] sample::copy_uv_H->D: 3.17338 ms
[GPU] sample::uv_rotate: 0.213568 ms
[GPU] sample::1st_shift: 27.0633 ms
[GPU] sample::FFT: 72.8372 ms
[GPU] sample::2nd_shift: 17.1689 ms
[GPU] sample::interpolate: 2.39002 ms
[GPU] sample::apply_phase_sampled: 0.570016 ms
[GPU] sample_tot: 123.741 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240768 ms
[GPU] reduce_chi2_tot: 0.626944 ms
[GPU] chi2_profile::free_all: 0.580352 ms
[GPU] chi2_profile_tot_gputimer: 136.534 ms
[CPU] chi2_profile_tot: 136.547 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.45683 ms
[GPU] create_image_d::malloc_image: 0.464672 ms
[GPU] create_image_d::memset: 4.92326 ms
[GPU] create_image_d::malloc_ints: 0.184352 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14586 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084224 ms
[GPU] create_image: 6.86557 ms
[GPU] sample::copy_uv_H->D: 3.17635 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 26.8974 ms
[GPU] sample::FFT: 73.4512 ms
[GPU] sample::2nd_shift: 16.9462 ms
[GPU] sample::interpolate: 2.39395 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 123.977 ms
[GPU] reduce_chi2::diff_weighted: 0.368416 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.579584 ms
[GPU] chi2_profile_tot_gputimer: 136.769 ms
[CPU] chi2_profile_tot: 136.783 ms

[GPU] chi2_profile::malloc_fint: 0.2048 ms
[GPU] chi2_profile::copy_observations: 4.44669 ms
[GPU] create_image_d::malloc_image: 0.47024 ms
[GPU] create_image_d::memset: 4.92339 ms
[GPU] create_image_d::malloc_ints: 0.185408 ms
[GPU] create_image_d::copy_ints_H->D: 0.007968 ms
[GPU] create_image_d::sweep: 1.14947 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08608 ms
[GPU] create_image: 6.87722 ms
[GPU] sample::copy_uv_H->D: 3.18067 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 26.7571 ms
[GPU] sample::FFT: 73.1865 ms
[GPU] sample::2nd_shift: 17.0353 ms
[GPU] sample::interpolate: 2.39206 ms
[GPU] sample::apply_phase_sampled: 0.570304 ms
[GPU] sample_tot: 123.668 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.626848 ms
[GPU] chi2_profile::free_all: 0.583168 ms
[GPU] chi2_profile_tot_gputimer: 136.473 ms
[CPU] chi2_profile_tot: 136.487 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.456 ms
[GPU] create_image_d::malloc_image: 0.460448 ms
[GPU] create_image_d::memset: 4.9231 ms
[GPU] create_image_d::malloc_ints: 0.186368 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.14778 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084096 ms
[GPU] create_image: 6.86461 ms
[GPU] sample::copy_uv_H->D: 3.17814 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 26.7008 ms
[GPU] sample::FFT: 73.3749 ms
[GPU] sample::2nd_shift: 16.8724 ms
[GPU] sample::interpolate: 2.39677 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 123.632 ms
[GPU] reduce_chi2::diff_weighted: 0.368512 ms
[GPU] reduce_chi2::reduction: 0.239712 ms
[GPU] reduce_chi2_tot: 0.625184 ms
[GPU] chi2_profile::free_all: 0.58016 ms
[GPU] chi2_profile_tot_gputimer: 136.42 ms
[CPU] chi2_profile_tot: 136.437 ms

[GPU] chi2_profile::malloc_fint: 0.201216 ms
[GPU] chi2_profile::copy_observations: 4.46486 ms
[GPU] create_image_d::malloc_image: 0.46304 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.188416 ms
[GPU] create_image_d::copy_ints_H->D: 0.007584 ms
[GPU] create_image_d::sweep: 1.14595 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084064 ms
[GPU] create_image: 6.86963 ms
[GPU] sample::copy_uv_H->D: 3.1727 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 26.7632 ms
[GPU] sample::FFT: 73.3587 ms
[GPU] sample::2nd_shift: 16.8303 ms
[GPU] sample::interpolate: 2.39718 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 123.633 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.240768 ms
[GPU] reduce_chi2_tot: 0.624736 ms
[GPU] chi2_profile::free_all: 0.58368 ms
[GPU] chi2_profile_tot_gputimer: 136.44 ms
[CPU] chi2_profile_tot: 136.454 ms

[GPU] chi2_profile::malloc_fint: 0.201568 ms
[GPU] chi2_profile::copy_observations: 4.4496 ms
[GPU] create_image_d::malloc_image: 0.463872 ms
[GPU] create_image_d::memset: 4.92339 ms
[GPU] create_image_d::malloc_ints: 0.186368 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.14906 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084704 ms
[GPU] create_image: 6.87174 ms
[GPU] sample::copy_uv_H->D: 3.1777 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 26.5368 ms
[GPU] sample::FFT: 73.5386 ms
[GPU] sample::2nd_shift: 16.989 ms
[GPU] sample::interpolate: 2.39997 ms
[GPU] sample::apply_phase_sampled: 0.571136 ms
[GPU] sample_tot: 123.754 ms
[GPU] reduce_chi2::diff_weighted: 0.3664 ms
[GPU] reduce_chi2::reduction: 0.241728 ms
[GPU] reduce_chi2_tot: 0.624992 ms
[GPU] chi2_profile::free_all: 0.584256 ms
[GPU] chi2_profile_tot_gputimer: 136.55 ms
[CPU] chi2_profile_tot: 136.564 ms

[GPU] chi2_profile::malloc_fint: 0.201792 ms
[GPU] chi2_profile::copy_observations: 4.44726 ms
[GPU] create_image_d::malloc_image: 0.461952 ms
[GPU] create_image_d::memset: 4.92442 ms
[GPU] create_image_d::malloc_ints: 0.185344 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 1.14512 ms
[GPU] create_image_d::central_pixel: 0.006656 ms
[GPU] create_image_d::free_ints: 0.084032 ms
[GPU] create_image: 6.8649 ms
[GPU] sample::copy_uv_H->D: 3.1809 ms
[GPU] sample::uv_rotate: 0.214016 ms
[GPU] sample::1st_shift: 26.6998 ms
[GPU] sample::FFT: 73.2346 ms
[GPU] sample::2nd_shift: 16.6195 ms
[GPU] sample::interpolate: 2.39194 ms
[GPU] sample::apply_phase_sampled: 0.570976 ms
[GPU] sample_tot: 123.239 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.239808 ms
[GPU] reduce_chi2_tot: 0.623936 ms
[GPU] chi2_profile::free_all: 0.58384 ms
[GPU] chi2_profile_tot_gputimer: 136.026 ms
[CPU] chi2_profile_tot: 136.04 ms

[GPU] chi2_profile::malloc_fint: 0.200704 ms
[GPU] chi2_profile::copy_observations: 4.44621 ms
[GPU] create_image_d::malloc_image: 0.46704 ms
[GPU] create_image_d::memset: 4.92323 ms
[GPU] create_image_d::malloc_ints: 0.184288 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 1.14675 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084512 ms
[GPU] create_image: 6.86829 ms
[GPU] sample::copy_uv_H->D: 3.1833 ms
[GPU] sample::uv_rotate: 0.214656 ms
[GPU] sample::1st_shift: 26.558 ms
[GPU] sample::FFT: 73.7188 ms
[GPU] sample::2nd_shift: 16.7075 ms
[GPU] sample::interpolate: 2.39514 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 123.674 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.238752 ms
[GPU] reduce_chi2_tot: 0.62256 ms
[GPU] chi2_profile::free_all: 0.57856 ms
[GPU] chi2_profile_tot_gputimer: 136.454 ms
[CPU] chi2_profile_tot: 136.468 ms

[GPU] chi2_profile::malloc_fint: 0.201024 ms
[GPU] chi2_profile::copy_observations: 4.44787 ms
[GPU] create_image_d::malloc_image: 0.462816 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.185728 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.14726 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084512 ms
[GPU] create_image: 6.8673 ms
[GPU] sample::copy_uv_H->D: 3.17005 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 26.6547 ms
[GPU] sample::FFT: 72.5927 ms
[GPU] sample::2nd_shift: 17.0514 ms
[GPU] sample::interpolate: 2.39306 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 122.973 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240352 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.581824 ms
[GPU] chi2_profile_tot_gputimer: 135.761 ms
[CPU] chi2_profile_tot: 135.779 ms
8192	1.000000e+06	float64	0	8	2.619320e+00	1.378590e-01	3.567574e-03	1.358266e-01
# |--> timings: [0.3678844219975872, 0.15086643600079697, 0.1440980529951048, 0.13911758400354302, 0.13638795400038362, 0.1358265550006763, 0.13626784699590644, 0.13617590100329835, 0.1373756230022991, 0.13845037500141189, 0.13653165100549813, 0.13661977899755584, 0.13685820099635748, 0.13656087499839487, 0.13651107599434908, 0.1365274039999349, 0.1366406070010271, 0.1361139689979609, 0.13653968900325708, 0.13585062300262507]

[GPU] chi2_profile::malloc_fint: 0.209824 ms
[GPU] chi2_profile::copy_observations: 4.45123 ms
[GPU] create_image_d::malloc_image: 0.4608 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.185344 ms
[GPU] create_image_d::copy_ints_H->D: 0.008 ms
[GPU] create_image_d::sweep: 1.16429 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.086016 ms
[GPU] create_image: 6.88333 ms
[GPU] sample::copy_uv_H->D: 3.18528 ms
[GPU] sample::uv_rotate: 0.216032 ms
[GPU] sample::1st_shift: 22.1092 ms
[GPU] sample::FFT: 73.1962 ms
[GPU] sample::2nd_shift: 18.9164 ms
[GPU] sample::interpolate: 2.38378 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 120.902 ms
[GPU] reduce_chi2::diff_weighted: 0.367232 ms
[GPU] reduce_chi2::reduction: 0.240384 ms
[GPU] reduce_chi2_tot: 0.623904 ms
[GPU] chi2_profile::free_all: 0.5824 ms
[GPU] chi2_profile_tot_gputimer: 133.717 ms
[CPU] chi2_profile_tot: 133.734 ms

[GPU] chi2_profile::malloc_fint: 0.202112 ms
[GPU] chi2_profile::copy_observations: 4.44867 ms
[GPU] create_image_d::malloc_image: 0.466432 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.183296 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.16406 ms
[GPU] create_image_d::central_pixel: 0.00592 ms
[GPU] create_image_d::free_ints: 0.085152 ms
[GPU] create_image: 6.8849 ms
[GPU] sample::copy_uv_H->D: 3.18291 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 22.1041 ms
[GPU] sample::FFT: 73.8068 ms
[GPU] sample::2nd_shift: 18.9417 ms
[GPU] sample::interpolate: 2.38592 ms
[GPU] sample::apply_phase_sampled: 0.571008 ms
[GPU] sample_tot: 121.531 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.624576 ms
[GPU] chi2_profile::free_all: 0.590528 ms
[GPU] chi2_profile_tot_gputimer: 134.347 ms
[CPU] chi2_profile_tot: 134.361 ms

[GPU] chi2_profile::malloc_fint: 0.20096 ms
[GPU] chi2_profile::copy_observations: 4.45651 ms
[GPU] create_image_d::malloc_image: 0.459552 ms
[GPU] create_image_d::memset: 4.92333 ms
[GPU] create_image_d::malloc_ints: 0.185536 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.16416 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085472 ms
[GPU] create_image: 6.88195 ms
[GPU] sample::copy_uv_H->D: 3.18019 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 22.0938 ms
[GPU] sample::FFT: 73.7166 ms
[GPU] sample::2nd_shift: 18.9429 ms
[GPU] sample::interpolate: 2.38387 ms
[GPU] sample::apply_phase_sampled: 0.571168 ms
[GPU] sample_tot: 121.427 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240832 ms
[GPU] reduce_chi2_tot: 0.625632 ms
[GPU] chi2_profile::free_all: 0.579584 ms
[GPU] chi2_profile_tot_gputimer: 134.236 ms
[CPU] chi2_profile_tot: 134.25 ms

[GPU] chi2_profile::malloc_fint: 0.201984 ms
[GPU] chi2_profile::copy_observations: 4.44886 ms
[GPU] create_image_d::malloc_image: 0.47104 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.192512 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.16442 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 6.90176 ms
[GPU] sample::copy_uv_H->D: 3.1751 ms
[GPU] sample::uv_rotate: 0.214784 ms
[GPU] sample::1st_shift: 22.0815 ms
[GPU] sample::FFT: 73.2154 ms
[GPU] sample::2nd_shift: 18.8774 ms
[GPU] sample::interpolate: 2.3808 ms
[GPU] sample::apply_phase_sampled: 0.572224 ms
[GPU] sample_tot: 120.841 ms
[GPU] reduce_chi2::diff_weighted: 0.367328 ms
[GPU] reduce_chi2::reduction: 0.242272 ms
[GPU] reduce_chi2_tot: 0.626208 ms
[GPU] chi2_profile::free_all: 0.580064 ms
[GPU] chi2_profile_tot_gputimer: 133.665 ms
[CPU] chi2_profile_tot: 133.678 ms

[GPU] chi2_profile::malloc_fint: 0.201568 ms
[GPU] chi2_profile::copy_observations: 4.44656 ms
[GPU] create_image_d::malloc_image: 0.46048 ms
[GPU] create_image_d::memset: 4.92339 ms
[GPU] create_image_d::malloc_ints: 0.186368 ms
[GPU] create_image_d::copy_ints_H->D: 0.007968 ms
[GPU] create_image_d::sweep: 1.16429 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085888 ms
[GPU] create_image: 6.8855 ms
[GPU] sample::copy_uv_H->D: 3.18451 ms
[GPU] sample::uv_rotate: 0.215776 ms
[GPU] sample::1st_shift: 22.1191 ms
[GPU] sample::FFT: 73.3952 ms
[GPU] sample::2nd_shift: 18.8989 ms
[GPU] sample::interpolate: 2.37974 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 121.093 ms
[GPU] reduce_chi2::diff_weighted: 0.36752 ms
[GPU] reduce_chi2::reduction: 0.239936 ms
[GPU] reduce_chi2_tot: 0.624448 ms
[GPU] chi2_profile::free_all: 0.58144 ms
[GPU] chi2_profile_tot_gputimer: 133.9 ms
[CPU] chi2_profile_tot: 133.915 ms

[GPU] chi2_profile::malloc_fint: 0.20528 ms
[GPU] chi2_profile::copy_observations: 4.45008 ms
[GPU] create_image_d::malloc_image: 0.460672 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.18944 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.16326 ms
[GPU] create_image_d::central_pixel: 0.006048 ms
[GPU] create_image_d::free_ints: 0.084096 ms
[GPU] create_image: 6.88435 ms
[GPU] sample::copy_uv_H->D: 3.17613 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 22.1479 ms
[GPU] sample::FFT: 73.2641 ms
[GPU] sample::2nd_shift: 18.8986 ms
[GPU] sample::interpolate: 2.38182 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 120.978 ms
[GPU] reduce_chi2::diff_weighted: 0.36752 ms
[GPU] reduce_chi2::reduction: 0.240992 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.579744 ms
[GPU] chi2_profile_tot_gputimer: 133.791 ms
[CPU] chi2_profile_tot: 133.805 ms

[GPU] chi2_profile::malloc_fint: 0.201664 ms
[GPU] chi2_profile::copy_observations: 4.46531 ms
[GPU] create_image_d::malloc_image: 0.461632 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.18336 ms
[GPU] create_image_d::copy_ints_H->D: 0.007904 ms
[GPU] create_image_d::sweep: 1.16784 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084192 ms
[GPU] create_image: 6.88403 ms
[GPU] sample::copy_uv_H->D: 3.18346 ms
[GPU] sample::uv_rotate: 0.215584 ms
[GPU] sample::1st_shift: 22.1059 ms
[GPU] sample::FFT: 73.1617 ms
[GPU] sample::2nd_shift: 18.9261 ms
[GPU] sample::interpolate: 2.38336 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 120.876 ms
[GPU] reduce_chi2::diff_weighted: 0.365568 ms
[GPU] reduce_chi2::reduction: 0.24128 ms
[GPU] reduce_chi2_tot: 0.624544 ms
[GPU] chi2_profile::free_all: 0.592896 ms
[GPU] chi2_profile_tot_gputimer: 133.71 ms
[CPU] chi2_profile_tot: 133.723 ms

[GPU] chi2_profile::malloc_fint: 0.204864 ms
[GPU] chi2_profile::copy_observations: 4.46762 ms
[GPU] create_image_d::malloc_image: 0.4848 ms
[GPU] create_image_d::memset: 4.92288 ms
[GPU] create_image_d::malloc_ints: 0.186752 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.16512 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 6.90813 ms
[GPU] sample::copy_uv_H->D: 3.17491 ms
[GPU] sample::uv_rotate: 0.214688 ms
[GPU] sample::1st_shift: 22.1046 ms
[GPU] sample::FFT: 73.4028 ms
[GPU] sample::2nd_shift: 18.9153 ms
[GPU] sample::interpolate: 2.3817 ms
[GPU] sample::apply_phase_sampled: 0.571296 ms
[GPU] sample_tot: 121.093 ms
[GPU] reduce_chi2::diff_weighted: 0.367264 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.585728 ms
[GPU] chi2_profile_tot_gputimer: 133.95 ms
[CPU] chi2_profile_tot: 133.964 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.45347 ms
[GPU] create_image_d::malloc_image: 0.460448 ms
[GPU] create_image_d::memset: 4.92208 ms
[GPU] create_image_d::malloc_ints: 0.185952 ms
[GPU] create_image_d::copy_ints_H->D: 0.007584 ms
[GPU] create_image_d::sweep: 1.1649 ms
[GPU] create_image_d::central_pixel: 0.006688 ms
[GPU] create_image_d::free_ints: 0.08464 ms
[GPU] create_image: 6.88198 ms
[GPU] sample::copy_uv_H->D: 3.17693 ms
[GPU] sample::uv_rotate: 0.215936 ms
[GPU] sample::1st_shift: 22.0803 ms
[GPU] sample::FFT: 73.086 ms
[GPU] sample::2nd_shift: 18.8935 ms
[GPU] sample::interpolate: 2.38147 ms
[GPU] sample::apply_phase_sampled: 0.57216 ms
[GPU] sample_tot: 120.729 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.23936 ms
[GPU] reduce_chi2_tot: 0.623392 ms
[GPU] chi2_profile::free_all: 0.58384 ms
[GPU] chi2_profile_tot_gputimer: 133.536 ms
[CPU] chi2_profile_tot: 133.55 ms

[GPU] chi2_profile::malloc_fint: 0.201568 ms
[GPU] chi2_profile::copy_observations: 4.44973 ms
[GPU] create_image_d::malloc_image: 0.464448 ms
[GPU] create_image_d::memset: 4.92198 ms
[GPU] create_image_d::malloc_ints: 0.183296 ms
[GPU] create_image_d::copy_ints_H->D: 0.007424 ms
[GPU] create_image_d::sweep: 1.16269 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083328 ms
[GPU] create_image: 6.87981 ms
[GPU] sample::copy_uv_H->D: 3.18429 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 22.0815 ms
[GPU] sample::FFT: 73.3854 ms
[GPU] sample::2nd_shift: 18.9266 ms
[GPU] sample::interpolate: 2.38045 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 121.075 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 0.59392 ms
[GPU] chi2_profile_tot_gputimer: 133.89 ms
[CPU] chi2_profile_tot: 133.904 ms

[GPU] chi2_profile::malloc_fint: 0.201888 ms
[GPU] chi2_profile::copy_observations: 4.44502 ms
[GPU] create_image_d::malloc_image: 0.463776 ms
[GPU] create_image_d::memset: 4.92339 ms
[GPU] create_image_d::malloc_ints: 0.185632 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.16522 ms
[GPU] create_image_d::central_pixel: 0.005856 ms
[GPU] create_image_d::free_ints: 0.084928 ms
[GPU] create_image: 6.88634 ms
[GPU] sample::copy_uv_H->D: 3.18806 ms
[GPU] sample::uv_rotate: 0.215008 ms
[GPU] sample::1st_shift: 22.0948 ms
[GPU] sample::FFT: 73.4085 ms
[GPU] sample::2nd_shift: 18.9293 ms
[GPU] sample::interpolate: 2.38253 ms
[GPU] sample::apply_phase_sampled: 0.572064 ms
[GPU] sample_tot: 121.116 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.242464 ms
[GPU] reduce_chi2_tot: 0.626784 ms
[GPU] chi2_profile::free_all: 0.58368 ms
[GPU] chi2_profile_tot_gputimer: 133.923 ms
[CPU] chi2_profile_tot: 133.937 ms

[GPU] chi2_profile::malloc_fint: 0.201184 ms
[GPU] chi2_profile::copy_observations: 4.44787 ms
[GPU] create_image_d::malloc_image: 0.467584 ms
[GPU] create_image_d::memset: 4.92406 ms
[GPU] create_image_d::malloc_ints: 0.184352 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.16355 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084704 ms
[GPU] create_image: 6.88816 ms
[GPU] sample::copy_uv_H->D: 3.18282 ms
[GPU] sample::uv_rotate: 0.215744 ms
[GPU] sample::1st_shift: 22.0903 ms
[GPU] sample::FFT: 73.4542 ms
[GPU] sample::2nd_shift: 18.9118 ms
[GPU] sample::interpolate: 2.38182 ms
[GPU] sample::apply_phase_sampled: 0.572416 ms
[GPU] sample_tot: 121.13 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.244864 ms
[GPU] reduce_chi2_tot: 0.628864 ms
[GPU] chi2_profile::free_all: 0.586752 ms
[GPU] chi2_profile_tot_gputimer: 133.948 ms
[CPU] chi2_profile_tot: 133.962 ms

[GPU] chi2_profile::malloc_fint: 0.201056 ms
[GPU] chi2_profile::copy_observations: 4.44688 ms
[GPU] create_image_d::malloc_image: 0.462752 ms
[GPU] create_image_d::memset: 4.92294 ms
[GPU] create_image_d::malloc_ints: 0.186368 ms
[GPU] create_image_d::copy_ints_H->D: 0.007904 ms
[GPU] create_image_d::sweep: 1.16432 ms
[GPU] create_image_d::central_pixel: 0.00576 ms
[GPU] create_image_d::free_ints: 0.087776 ms
[GPU] create_image: 6.88771 ms
[GPU] sample::copy_uv_H->D: 3.18419 ms
[GPU] sample::uv_rotate: 0.215904 ms
[GPU] sample::1st_shift: 22.1109 ms
[GPU] sample::FFT: 74.1745 ms
[GPU] sample::2nd_shift: 18.8682 ms
[GPU] sample::interpolate: 2.38285 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 121.834 ms
[GPU] reduce_chi2::diff_weighted: 0.368416 ms
[GPU] reduce_chi2::reduction: 0.244128 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_profile::free_all: 0.579584 ms
[GPU] chi2_profile_tot_gputimer: 134.642 ms
[CPU] chi2_profile_tot: 134.656 ms

[GPU] chi2_profile::malloc_fint: 0.202784 ms
[GPU] chi2_profile::copy_observations: 4.4489 ms
[GPU] create_image_d::malloc_image: 0.472 ms
[GPU] create_image_d::memset: 4.92339 ms
[GPU] create_image_d::malloc_ints: 0.185152 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16474 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085056 ms
[GPU] create_image: 6.8944 ms
[GPU] sample::copy_uv_H->D: 3.17133 ms
[GPU] sample::uv_rotate: 0.215712 ms
[GPU] sample::1st_shift: 22.1069 ms
[GPU] sample::FFT: 73.2343 ms
[GPU] sample::2nd_shift: 18.9027 ms
[GPU] sample::interpolate: 2.37862 ms
[GPU] sample::apply_phase_sampled: 0.572096 ms
[GPU] sample_tot: 120.907 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.244736 ms
[GPU] reduce_chi2_tot: 0.628832 ms
[GPU] chi2_profile::free_all: 0.580512 ms
[GPU] chi2_profile_tot_gputimer: 133.725 ms
[CPU] chi2_profile_tot: 133.74 ms

[GPU] chi2_profile::malloc_fint: 0.2048 ms
[GPU] chi2_profile::copy_observations: 4.44726 ms
[GPU] create_image_d::malloc_image: 0.463872 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.187392 ms
[GPU] create_image_d::copy_ints_H->D: 0.00784 ms
[GPU] create_image_d::sweep: 1.16429 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 6.88768 ms
[GPU] sample::copy_uv_H->D: 3.17258 ms
[GPU] sample::uv_rotate: 0.214752 ms
[GPU] sample::1st_shift: 22.1 ms
[GPU] sample::FFT: 73.5191 ms
[GPU] sample::2nd_shift: 18.9348 ms
[GPU] sample::interpolate: 2.38339 ms
[GPU] sample::apply_phase_sampled: 0.572224 ms
[GPU] sample_tot: 121.223 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24112 ms
[GPU] reduce_chi2_tot: 0.627616 ms
[GPU] chi2_profile::free_all: 0.579552 ms
[GPU] chi2_profile_tot_gputimer: 134.034 ms
[CPU] chi2_profile_tot: 134.048 ms

[GPU] chi2_profile::malloc_fint: 0.200864 ms
[GPU] chi2_profile::copy_observations: 4.4489 ms
[GPU] create_image_d::malloc_image: 0.46176 ms
[GPU] create_image_d::memset: 4.92339 ms
[GPU] create_image_d::malloc_ints: 0.186784 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.16432 ms
[GPU] create_image_d::central_pixel: 0.005792 ms
[GPU] create_image_d::free_ints: 0.084672 ms
[GPU] create_image: 6.88547 ms
[GPU] sample::copy_uv_H->D: 3.17082 ms
[GPU] sample::uv_rotate: 0.215008 ms
[GPU] sample::1st_shift: 22.0887 ms
[GPU] sample::FFT: 73.4321 ms
[GPU] sample::2nd_shift: 18.9143 ms
[GPU] sample::interpolate: 2.37971 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 121.097 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.240192 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.57936 ms
[GPU] chi2_profile_tot_gputimer: 133.901 ms
[CPU] chi2_profile_tot: 133.915 ms

[GPU] chi2_profile::malloc_fint: 0.201536 ms
[GPU] chi2_profile::copy_observations: 4.44723 ms
[GPU] create_image_d::malloc_image: 0.4648 ms
[GPU] create_image_d::memset: 4.92339 ms
[GPU] create_image_d::malloc_ints: 0.183712 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.1657 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 6.88675 ms
[GPU] sample::copy_uv_H->D: 3.18285 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 22.0908 ms
[GPU] sample::FFT: 73.4451 ms
[GPU] sample::2nd_shift: 18.9129 ms
[GPU] sample::interpolate: 2.38182 ms
[GPU] sample::apply_phase_sampled: 0.571296 ms
[GPU] sample_tot: 121.125 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.239744 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.580608 ms
[GPU] chi2_profile_tot_gputimer: 133.928 ms
[CPU] chi2_profile_tot: 133.942 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.44816 ms
[GPU] create_image_d::malloc_image: 0.462016 ms
[GPU] create_image_d::memset: 4.92442 ms
[GPU] create_image_d::malloc_ints: 0.186688 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.16429 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 6.88637 ms
[GPU] sample::copy_uv_H->D: 3.16992 ms
[GPU] sample::uv_rotate: 0.216032 ms
[GPU] sample::1st_shift: 22.0904 ms
[GPU] sample::FFT: 73.0999 ms
[GPU] sample::2nd_shift: 18.9284 ms
[GPU] sample::interpolate: 2.38544 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 120.787 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24048 ms
[GPU] reduce_chi2_tot: 0.624768 ms
[GPU] chi2_profile::free_all: 0.578528 ms
[GPU] chi2_profile_tot_gputimer: 133.59 ms
[CPU] chi2_profile_tot: 133.604 ms

[GPU] chi2_profile::malloc_fint: 0.20272 ms
[GPU] chi2_profile::copy_observations: 4.45398 ms
[GPU] create_image_d::malloc_image: 0.46176 ms
[GPU] create_image_d::memset: 4.92298 ms
[GPU] create_image_d::malloc_ints: 0.190464 ms
[GPU] create_image_d::copy_ints_H->D: 0.007904 ms
[GPU] create_image_d::sweep: 1.16634 ms
[GPU] create_image_d::central_pixel: 0.007072 ms
[GPU] create_image_d::free_ints: 0.084832 ms
[GPU] create_image: 6.89152 ms
[GPU] sample::copy_uv_H->D: 3.18054 ms
[GPU] sample::uv_rotate: 0.214016 ms
[GPU] sample::1st_shift: 22.1 ms
[GPU] sample::FFT: 73.2805 ms
[GPU] sample::2nd_shift: 18.9399 ms
[GPU] sample::interpolate: 2.38163 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 120.994 ms
[GPU] reduce_chi2::diff_weighted: 0.369632 ms
[GPU] reduce_chi2::reduction: 0.240224 ms
[GPU] reduce_chi2_tot: 0.62624 ms
[GPU] chi2_profile::free_all: 0.581632 ms
[GPU] chi2_profile_tot_gputimer: 133.816 ms
[CPU] chi2_profile_tot: 133.83 ms

[GPU] chi2_profile::malloc_fint: 0.200768 ms
[GPU] chi2_profile::copy_observations: 4.46115 ms
[GPU] create_image_d::malloc_image: 0.459936 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.182624 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.1688 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085184 ms
[GPU] create_image: 6.88333 ms
[GPU] sample::copy_uv_H->D: 3.17443 ms
[GPU] sample::uv_rotate: 0.214016 ms
[GPU] sample::1st_shift: 22.0754 ms
[GPU] sample::FFT: 73.4429 ms
[GPU] sample::2nd_shift: 18.8916 ms
[GPU] sample::interpolate: 2.3855 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 121.083 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240096 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 0.595488 ms
[GPU] chi2_profile_tot_gputimer: 133.916 ms
[CPU] chi2_profile_tot: 133.929 ms
8192	1.000000e+06	float64	0	16	2.546128e+00	1.340067e-01	2.564962e-04	1.336271e-01
# |--> timings: [0.13379155800066656, 0.13443361799727427, 0.13432280800043372, 0.13375539499975275, 0.13399659399874508, 0.13387744299689075, 0.13379504100157646, 0.13403618699521758, 0.1336271010004566, 0.1339767200042843, 0.13400989599904278, 0.1340355600041221, 0.1347324390007998, 0.13381275800202275, 0.13411733700195327, 0.13399215300159995, 0.13402240099821938, 0.13367698400543304, 0.13390359599725343, 0.13400348299910547]

[GPU] chi2_profile::malloc_fint: 0.21296 ms
[GPU] chi2_profile::copy_observations: 4.45168 ms
[GPU] create_image_d::malloc_image: 0.46048 ms
[GPU] create_image_d::memset: 4.92298 ms
[GPU] create_image_d::malloc_ints: 0.188416 ms
[GPU] create_image_d::copy_ints_H->D: 0.00816 ms
[GPU] create_image_d::sweep: 1.21037 ms
[GPU] create_image_d::central_pixel: 0.006848 ms
[GPU] create_image_d::free_ints: 0.086528 ms
[GPU] create_image: 6.93459 ms
[GPU] sample::copy_uv_H->D: 3.17802 ms
[GPU] sample::uv_rotate: 0.216864 ms
[GPU] sample::1st_shift: 18.3398 ms
[GPU] sample::FFT: 73.1557 ms
[GPU] sample::2nd_shift: 16.4874 ms
[GPU] sample::interpolate: 2.36189 ms
[GPU] sample::apply_phase_sampled: 0.611936 ms
[GPU] sample_tot: 114.682 ms
[GPU] reduce_chi2::diff_weighted: 0.367456 ms
[GPU] reduce_chi2::reduction: 0.24 ms
[GPU] reduce_chi2_tot: 0.624128 ms
[GPU] chi2_profile::free_all: 0.586752 ms
[GPU] chi2_profile_tot_gputimer: 127.557 ms
[CPU] chi2_profile_tot: 127.573 ms

[GPU] chi2_profile::malloc_fint: 0.202208 ms
[GPU] chi2_profile::copy_observations: 4.44966 ms
[GPU] create_image_d::malloc_image: 0.460192 ms
[GPU] create_image_d::memset: 4.92214 ms
[GPU] create_image_d::malloc_ints: 0.189792 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.21072 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083808 ms
[GPU] create_image: 6.93558 ms
[GPU] sample::copy_uv_H->D: 3.17542 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 18.3163 ms
[GPU] sample::FFT: 73.558 ms
[GPU] sample::2nd_shift: 16.5427 ms
[GPU] sample::interpolate: 2.3593 ms
[GPU] sample::apply_phase_sampled: 0.613152 ms
[GPU] sample_tot: 115.107 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.242304 ms
[GPU] reduce_chi2_tot: 0.625568 ms
[GPU] chi2_profile::free_all: 0.59104 ms
[GPU] chi2_profile_tot_gputimer: 127.975 ms
[CPU] chi2_profile_tot: 127.99 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.46323 ms
[GPU] create_image_d::malloc_image: 0.46048 ms
[GPU] create_image_d::memset: 4.92288 ms
[GPU] create_image_d::malloc_ints: 0.186304 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.20941 ms
[GPU] create_image_d::central_pixel: 0.005728 ms
[GPU] create_image_d::free_ints: 0.084928 ms
[GPU] create_image: 6.9271 ms
[GPU] sample::copy_uv_H->D: 3.19382 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 18.3548 ms
[GPU] sample::FFT: 73.7789 ms
[GPU] sample::2nd_shift: 16.4577 ms
[GPU] sample::interpolate: 2.35907 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 115.293 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.579872 ms
[GPU] chi2_profile_tot_gputimer: 128.154 ms
[CPU] chi2_profile_tot: 128.168 ms

[GPU] chi2_profile::malloc_fint: 0.2048 ms
[GPU] chi2_profile::copy_observations: 4.44832 ms
[GPU] create_image_d::malloc_image: 0.459776 ms
[GPU] create_image_d::memset: 4.92298 ms
[GPU] create_image_d::malloc_ints: 0.187392 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.20954 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085888 ms
[GPU] create_image: 6.92838 ms
[GPU] sample::copy_uv_H->D: 3.17309 ms
[GPU] sample::uv_rotate: 0.217024 ms
[GPU] sample::1st_shift: 18.3153 ms
[GPU] sample::FFT: 73.4452 ms
[GPU] sample::2nd_shift: 16.4649 ms
[GPU] sample::interpolate: 2.3552 ms
[GPU] sample::apply_phase_sampled: 0.612256 ms
[GPU] sample_tot: 114.906 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.24 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_profile::free_all: 0.580768 ms
[GPU] chi2_profile_tot_gputimer: 127.761 ms
[CPU] chi2_profile_tot: 127.775 ms

[GPU] chi2_profile::malloc_fint: 0.201664 ms
[GPU] chi2_profile::copy_observations: 4.46326 ms
[GPU] create_image_d::malloc_image: 0.461312 ms
[GPU] create_image_d::memset: 4.92307 ms
[GPU] create_image_d::malloc_ints: 0.184672 ms
[GPU] create_image_d::copy_ints_H->D: 0.00736 ms
[GPU] create_image_d::sweep: 1.20947 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085536 ms
[GPU] create_image: 6.9295 ms
[GPU] sample::copy_uv_H->D: 3.18934 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 18.3762 ms
[GPU] sample::FFT: 73.149 ms
[GPU] sample::2nd_shift: 16.4649 ms
[GPU] sample::interpolate: 2.35808 ms
[GPU] sample::apply_phase_sampled: 0.613024 ms
[GPU] sample_tot: 114.698 ms
[GPU] reduce_chi2::diff_weighted: 0.367488 ms
[GPU] reduce_chi2::reduction: 0.243136 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 0.582656 ms
[GPU] chi2_profile_tot_gputimer: 127.566 ms
[CPU] chi2_profile_tot: 127.58 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.44768 ms
[GPU] create_image_d::malloc_image: 0.4616 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.18624 ms
[GPU] create_image_d::copy_ints_H->D: 0.007424 ms
[GPU] create_image_d::sweep: 1.21011 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 6.92813 ms
[GPU] sample::copy_uv_H->D: 3.18048 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 18.3276 ms
[GPU] sample::FFT: 73.1254 ms
[GPU] sample::2nd_shift: 16.4873 ms
[GPU] sample::interpolate: 2.3551 ms
[GPU] sample::apply_phase_sampled: 0.612224 ms
[GPU] sample_tot: 114.627 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239392 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.581408 ms
[GPU] chi2_profile_tot_gputimer: 127.473 ms
[CPU] chi2_profile_tot: 127.487 ms

[GPU] chi2_profile::malloc_fint: 0.205824 ms
[GPU] chi2_profile::copy_observations: 4.81382 ms
[GPU] create_image_d::malloc_image: 1.32205 ms
[GPU] create_image_d::memset: 4.93261 ms
[GPU] create_image_d::malloc_ints: 0.193024 ms
[GPU] create_image_d::copy_ints_H->D: 0.008128 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.005824 ms
[GPU] create_image_d::free_ints: 0.085952 ms
[GPU] create_image: 7.81517 ms
[GPU] sample::copy_uv_H->D: 3.20314 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 18.2835 ms
[GPU] sample::FFT: 73.3847 ms
[GPU] sample::2nd_shift: 16.514 ms
[GPU] sample::interpolate: 2.35901 ms
[GPU] sample::apply_phase_sampled: 0.612224 ms
[GPU] sample_tot: 114.904 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240928 ms
[GPU] reduce_chi2_tot: 0.625344 ms
[GPU] chi2_profile::free_all: 0.630592 ms
[GPU] chi2_profile_tot_gputimer: 129.077 ms
[CPU] chi2_profile_tot: 129.091 ms

[GPU] chi2_profile::malloc_fint: 0.203584 ms
[GPU] chi2_profile::copy_observations: 4.45731 ms
[GPU] create_image_d::malloc_image: 0.460736 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.187104 ms
[GPU] create_image_d::copy_ints_H->D: 0.00784 ms
[GPU] create_image_d::sweep: 1.20877 ms
[GPU] create_image_d::central_pixel: 0.00512 ms
[GPU] create_image_d::free_ints: 0.084736 ms
[GPU] create_image: 6.92752 ms
[GPU] sample::copy_uv_H->D: 3.18032 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 18.306 ms
[GPU] sample::FFT: 72.9723 ms
[GPU] sample::2nd_shift: 16.4636 ms
[GPU] sample::interpolate: 2.35827 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 114.433 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243872 ms
[GPU] reduce_chi2_tot: 0.627584 ms
[GPU] chi2_profile::free_all: 0.5824 ms
[GPU] chi2_profile_tot_gputimer: 127.296 ms
[CPU] chi2_profile_tot: 127.31 ms

[GPU] chi2_profile::malloc_fint: 0.206848 ms
[GPU] chi2_profile::copy_observations: 4.4505 ms
[GPU] create_image_d::malloc_image: 0.464608 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.184896 ms
[GPU] create_image_d::copy_ints_H->D: 0.007968 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 6.93062 ms
[GPU] sample::copy_uv_H->D: 3.18666 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 18.2804 ms
[GPU] sample::FFT: 73.2108 ms
[GPU] sample::2nd_shift: 16.4965 ms
[GPU] sample::interpolate: 2.36032 ms
[GPU] sample::apply_phase_sampled: 0.611328 ms
[GPU] sample_tot: 114.688 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.58816 ms
[GPU] chi2_profile_tot_gputimer: 127.554 ms
[CPU] chi2_profile_tot: 127.567 ms

[GPU] chi2_profile::malloc_fint: 0.203072 ms
[GPU] chi2_profile::copy_observations: 4.45712 ms
[GPU] create_image_d::malloc_image: 0.461632 ms
[GPU] create_image_d::memset: 4.92317 ms
[GPU] create_image_d::malloc_ints: 0.18464 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.21139 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084736 ms
[GPU] create_image: 6.92829 ms
[GPU] sample::copy_uv_H->D: 3.18381 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 18.3173 ms
[GPU] sample::FFT: 73.4182 ms
[GPU] sample::2nd_shift: 16.4536 ms
[GPU] sample::interpolate: 2.35622 ms
[GPU] sample::apply_phase_sampled: 0.613312 ms
[GPU] sample_tot: 114.886 ms
[GPU] reduce_chi2::diff_weighted: 0.368512 ms
[GPU] reduce_chi2::reduction: 0.239648 ms
[GPU] reduce_chi2_tot: 0.623616 ms
[GPU] chi2_profile::free_all: 0.59808 ms
[GPU] chi2_profile_tot_gputimer: 127.76 ms
[CPU] chi2_profile_tot: 127.774 ms

[GPU] chi2_profile::malloc_fint: 0.202592 ms
[GPU] chi2_profile::copy_observations: 4.44723 ms
[GPU] create_image_d::malloc_image: 0.462816 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.186176 ms
[GPU] create_image_d::copy_ints_H->D: 0.00736 ms
[GPU] create_image_d::sweep: 1.2112 ms
[GPU] create_image_d::central_pixel: 0.00608 ms
[GPU] create_image_d::free_ints: 0.089088 ms
[GPU] create_image: 6.93555 ms
[GPU] sample::copy_uv_H->D: 3.18374 ms
[GPU] sample::uv_rotate: 0.215616 ms
[GPU] sample::1st_shift: 18.2718 ms
[GPU] sample::FFT: 72.9487 ms
[GPU] sample::2nd_shift: 16.4667 ms
[GPU] sample::interpolate: 2.3552 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 114.376 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.24144 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.580608 ms
[GPU] chi2_profile_tot_gputimer: 127.231 ms
[CPU] chi2_profile_tot: 127.245 ms

[GPU] chi2_profile::malloc_fint: 0.202496 ms
[GPU] chi2_profile::copy_observations: 4.45309 ms
[GPU] create_image_d::malloc_image: 0.461856 ms
[GPU] create_image_d::memset: 4.92288 ms
[GPU] create_image_d::malloc_ints: 0.18944 ms
[GPU] create_image_d::copy_ints_H->D: 0.007552 ms
[GPU] create_image_d::sweep: 1.20992 ms
[GPU] create_image_d::central_pixel: 0.00512 ms
[GPU] create_image_d::free_ints: 0.08672 ms
[GPU] create_image: 6.9335 ms
[GPU] sample::copy_uv_H->D: 3.18336 ms
[GPU] sample::uv_rotate: 0.216032 ms
[GPU] sample::1st_shift: 18.2384 ms
[GPU] sample::FFT: 73.8108 ms
[GPU] sample::2nd_shift: 16.5007 ms
[GPU] sample::interpolate: 2.35827 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 115.245 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.24192 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.582528 ms
[GPU] chi2_profile_tot_gputimer: 128.111 ms
[CPU] chi2_profile_tot: 128.125 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.45171 ms
[GPU] create_image_d::malloc_image: 0.463584 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.187232 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.006048 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 6.93008 ms
[GPU] sample::copy_uv_H->D: 3.18067 ms
[GPU] sample::uv_rotate: 0.215968 ms
[GPU] sample::1st_shift: 18.2938 ms
[GPU] sample::FFT: 73.1795 ms
[GPU] sample::2nd_shift: 16.4495 ms
[GPU] sample::interpolate: 2.3552 ms
[GPU] sample::apply_phase_sampled: 0.611968 ms
[GPU] sample_tot: 114.612 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24096 ms
[GPU] reduce_chi2_tot: 0.625472 ms
[GPU] chi2_profile::free_all: 0.656896 ms
[GPU] chi2_profile_tot_gputimer: 127.543 ms
[CPU] chi2_profile_tot: 127.558 ms

[GPU] chi2_profile::malloc_fint: 0.203008 ms
[GPU] chi2_profile::copy_observations: 4.4641 ms
[GPU] create_image_d::malloc_image: 0.459904 ms
[GPU] create_image_d::memset: 4.9223 ms
[GPU] create_image_d::malloc_ints: 0.185088 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.2104 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 6.92563 ms
[GPU] sample::copy_uv_H->D: 3.18067 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 18.2986 ms
[GPU] sample::FFT: 73.2406 ms
[GPU] sample::2nd_shift: 16.445 ms
[GPU] sample::interpolate: 2.35683 ms
[GPU] sample::apply_phase_sampled: 0.616192 ms
[GPU] sample_tot: 114.677 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.240416 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.584704 ms
[GPU] chi2_profile_tot_gputimer: 127.544 ms
[CPU] chi2_profile_tot: 127.559 ms

[GPU] chi2_profile::malloc_fint: 0.202784 ms
[GPU] chi2_profile::copy_observations: 4.45069 ms
[GPU] create_image_d::malloc_image: 0.464544 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.18528 ms
[GPU] create_image_d::copy_ints_H->D: 0.00736 ms
[GPU] create_image_d::sweep: 1.20909 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08448 ms
[GPU] create_image: 6.92816 ms
[GPU] sample::copy_uv_H->D: 3.19594 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 18.2708 ms
[GPU] sample::FFT: 73.1914 ms
[GPU] sample::2nd_shift: 16.5089 ms
[GPU] sample::interpolate: 2.35622 ms
[GPU] sample::apply_phase_sampled: 0.612 ms
[GPU] sample_tot: 114.677 ms
[GPU] reduce_chi2::diff_weighted: 0.366176 ms
[GPU] reduce_chi2::reduction: 0.241216 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.581728 ms
[GPU] chi2_profile_tot_gputimer: 127.537 ms
[CPU] chi2_profile_tot: 127.551 ms

[GPU] chi2_profile::malloc_fint: 0.20576 ms
[GPU] chi2_profile::copy_observations: 4.45024 ms
[GPU] create_image_d::malloc_image: 0.465248 ms
[GPU] create_image_d::memset: 4.92234 ms
[GPU] create_image_d::malloc_ints: 0.18656 ms
[GPU] create_image_d::copy_ints_H->D: 0.00784 ms
[GPU] create_image_d::sweep: 1.20944 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08512 ms
[GPU] create_image: 6.9335 ms
[GPU] sample::copy_uv_H->D: 3.17773 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 18.267 ms
[GPU] sample::FFT: 72.9481 ms
[GPU] sample::2nd_shift: 16.4618 ms
[GPU] sample::interpolate: 2.35315 ms
[GPU] sample::apply_phase_sampled: 0.611328 ms
[GPU] sample_tot: 114.363 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240896 ms
[GPU] reduce_chi2_tot: 0.625568 ms
[GPU] chi2_profile::free_all: 0.590048 ms
[GPU] chi2_profile_tot_gputimer: 127.232 ms
[CPU] chi2_profile_tot: 127.246 ms

[GPU] chi2_profile::malloc_fint: 0.203712 ms
[GPU] chi2_profile::copy_observations: 4.44928 ms
[GPU] create_image_d::malloc_image: 0.4648 ms
[GPU] create_image_d::memset: 4.92211 ms
[GPU] create_image_d::malloc_ints: 0.18672 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.00608 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 6.93235 ms
[GPU] sample::copy_uv_H->D: 3.19094 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 18.3548 ms
[GPU] sample::FFT: 73.4093 ms
[GPU] sample::2nd_shift: 16.5048 ms
[GPU] sample::interpolate: 2.36134 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 114.972 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241184 ms
[GPU] reduce_chi2_tot: 0.624512 ms
[GPU] chi2_profile::free_all: 0.586208 ms
[GPU] chi2_profile_tot_gputimer: 127.832 ms
[CPU] chi2_profile_tot: 127.846 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.45158 ms
[GPU] create_image_d::malloc_image: 0.465824 ms
[GPU] create_image_d::memset: 4.92294 ms
[GPU] create_image_d::malloc_ints: 0.185184 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 1.20931 ms
[GPU] create_image_d::central_pixel: 0.005792 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 6.93034 ms
[GPU] sample::copy_uv_H->D: 3.19184 ms
[GPU] sample::uv_rotate: 0.216768 ms
[GPU] sample::1st_shift: 18.316 ms
[GPU] sample::FFT: 73.3013 ms
[GPU] sample::2nd_shift: 16.471 ms
[GPU] sample::interpolate: 2.35715 ms
[GPU] sample::apply_phase_sampled: 0.612352 ms
[GPU] sample_tot: 114.798 ms
[GPU] reduce_chi2::diff_weighted: 0.367328 ms
[GPU] reduce_chi2::reduction: 0.241728 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 0.582816 ms
[GPU] chi2_profile_tot_gputimer: 127.654 ms
[CPU] chi2_profile_tot: 127.668 ms

[GPU] chi2_profile::malloc_fint: 0.202496 ms
[GPU] chi2_profile::copy_observations: 4.44717 ms
[GPU] create_image_d::malloc_image: 0.467232 ms
[GPU] create_image_d::memset: 4.92237 ms
[GPU] create_image_d::malloc_ints: 0.18608 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.20934 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085632 ms
[GPU] create_image: 6.93248 ms
[GPU] sample::copy_uv_H->D: 3.1841 ms
[GPU] sample::uv_rotate: 0.215904 ms
[GPU] sample::1st_shift: 18.2589 ms
[GPU] sample::FFT: 73.1246 ms
[GPU] sample::2nd_shift: 16.5157 ms
[GPU] sample::interpolate: 2.35725 ms
[GPU] sample::apply_phase_sampled: 0.613152 ms
[GPU] sample_tot: 114.599 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.24 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 0.587776 ms
[GPU] chi2_profile_tot_gputimer: 127.458 ms
[CPU] chi2_profile_tot: 127.473 ms

[GPU] chi2_profile::malloc_fint: 0.201824 ms
[GPU] chi2_profile::copy_observations: 4.45923 ms
[GPU] create_image_d::malloc_image: 0.460064 ms
[GPU] create_image_d::memset: 4.92291 ms
[GPU] create_image_d::malloc_ints: 0.187616 ms
[GPU] create_image_d::copy_ints_H->D: 0.007424 ms
[GPU] create_image_d::sweep: 1.20957 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 6.92992 ms
[GPU] sample::copy_uv_H->D: 3.18256 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 18.3211 ms
[GPU] sample::FFT: 72.9212 ms
[GPU] sample::2nd_shift: 16.4608 ms
[GPU] sample::interpolate: 2.35725 ms
[GPU] sample::apply_phase_sampled: 0.611904 ms
[GPU] sample_tot: 114.393 ms
[GPU] reduce_chi2::diff_weighted: 0.36736 ms
[GPU] reduce_chi2::reduction: 0.250144 ms
[GPU] reduce_chi2_tot: 0.633856 ms
[GPU] chi2_profile::free_all: 0.583616 ms
[GPU] chi2_profile_tot_gputimer: 127.265 ms
[CPU] chi2_profile_tot: 127.279 ms
8192	1.000000e+06	float64	0	32	2.427699e+00	1.277737e-01	4.219095e-04	1.273182e-01
# |--> timings: [0.12763228500261903, 0.12806185399676906, 0.12823988099989947, 0.12784831500175642, 0.1276562359998934, 0.1275612600002205, 0.12916572100220947, 0.12738264099607477, 0.12764143400272587, 0.12784732400177745, 0.1273185999962152, 0.12819791000219993, 0.12764236600196455, 0.12763257500046166, 0.12762390600255458, 0.1273182180011645, 0.1279163619983592, 0.12774394300504355, 0.12754878099804046, 0.12735208000231069]

[CPU] chi2_profile::malloc_fint: 0.01255 ms
[CPU] create_image: 88.8786 ms
[CPU] sample::1st_shift: 50.6835 ms
[CPU] sample::FFT: 1107.25 ms
[CPU] sample::2nd_shift: 51.6587 ms
[CPU] uv_rotate_h: 3.47835 ms
[CPU] sample::interpolate: 98.6073 ms
[CPU] sample::apply_phase_sampled: 41.5132 ms
[CPU] sample_tot: 1353.25 ms
[CPU] sample_profile_tot: 1443.05 ms
[CPU] reduce_chi2::diff_weighted: 7.5359 ms
[CPU] reduce_chi2::reduction: 2.57751 ms
[CPU] reduce_chi2_tot: 10.1208 ms
[CPU] chi2_profile::free_fint: 0.220722 ms
[CPU] chi2_profile_tot: 1453.43 ms

[CPU] chi2_profile::malloc_fint: 0.007678 ms
[CPU] create_image: 84.931 ms
[CPU] sample::1st_shift: 50.9263 ms
[CPU] sample::FFT: 1104.14 ms
[CPU] sample::2nd_shift: 51.6951 ms
[CPU] uv_rotate_h: 3.48587 ms
[CPU] sample::interpolate: 98.5147 ms
[CPU] sample::apply_phase_sampled: 41.4898 ms
[CPU] sample_tot: 1350.31 ms
[CPU] sample_profile_tot: 1436.17 ms
[CPU] reduce_chi2::diff_weighted: 7.52733 ms
[CPU] reduce_chi2::reduction: 2.58308 ms
[CPU] reduce_chi2_tot: 10.1171 ms
[CPU] chi2_profile::free_fint: 0.220266 ms
[CPU] chi2_profile_tot: 1446.52 ms

[CPU] chi2_profile::malloc_fint: 0.007289 ms
[CPU] create_image: 84.931 ms
[CPU] sample::1st_shift: 50.6573 ms
[CPU] sample::FFT: 1104.44 ms
[CPU] sample::2nd_shift: 51.6866 ms
[CPU] uv_rotate_h: 3.46161 ms
[CPU] sample::interpolate: 98.6452 ms
[CPU] sample::apply_phase_sampled: 41.4955 ms
[CPU] sample_tot: 1350.44 ms
[CPU] sample_profile_tot: 1436.29 ms
[CPU] reduce_chi2::diff_weighted: 7.47706 ms
[CPU] reduce_chi2::reduction: 2.58569 ms
[CPU] reduce_chi2_tot: 10.0695 ms
[CPU] chi2_profile::free_fint: 0.219444 ms
[CPU] chi2_profile_tot: 1446.6 ms

[CPU] chi2_profile::malloc_fint: 0.016993 ms
[CPU] create_image: 89.9827 ms
[CPU] sample::1st_shift: 51.9739 ms
[CPU] sample::FFT: 1103.48 ms
[CPU] sample::2nd_shift: 51.881 ms
[CPU] uv_rotate_h: 3.4718 ms
[CPU] sample::interpolate: 99.3065 ms
[CPU] sample::apply_phase_sampled: 41.485 ms
[CPU] sample_tot: 1351.66 ms
[CPU] sample_profile_tot: 1442.58 ms
[CPU] reduce_chi2::diff_weighted: 7.49763 ms
[CPU] reduce_chi2::reduction: 2.58737 ms
[CPU] reduce_chi2_tot: 10.0924 ms
[CPU] chi2_profile::free_fint: 0.219894 ms
[CPU] chi2_profile_tot: 1452.93 ms

[CPU] chi2_profile::malloc_fint: 0.009871 ms
[CPU] create_image: 84.9298 ms
[CPU] sample::1st_shift: 50.5114 ms
[CPU] sample::FFT: 1104.24 ms
[CPU] sample::2nd_shift: 51.4101 ms
[CPU] uv_rotate_h: 3.48704 ms
[CPU] sample::interpolate: 99.3401 ms
[CPU] sample::apply_phase_sampled: 41.4863 ms
[CPU] sample_tot: 1350.54 ms
[CPU] sample_profile_tot: 1436.39 ms
[CPU] reduce_chi2::diff_weighted: 7.52981 ms
[CPU] reduce_chi2::reduction: 2.58887 ms
[CPU] reduce_chi2_tot: 10.1254 ms
[CPU] chi2_profile::free_fint: 0.221638 ms
[CPU] chi2_profile_tot: 1446.75 ms

[CPU] chi2_profile::malloc_fint: 0.010029 ms
[CPU] create_image: 84.9586 ms
[CPU] sample::1st_shift: 50.6849 ms
[CPU] sample::FFT: 1107.1 ms
[CPU] sample::2nd_shift: 51.5128 ms
[CPU] uv_rotate_h: 3.46587 ms
[CPU] sample::interpolate: 99.2992 ms
[CPU] sample::apply_phase_sampled: 41.5193 ms
[CPU] sample_tot: 1353.65 ms
[CPU] sample_profile_tot: 1439.53 ms
[CPU] reduce_chi2::diff_weighted: 7.62608 ms
[CPU] reduce_chi2::reduction: 2.59936 ms
[CPU] reduce_chi2_tot: 10.2328 ms
[CPU] chi2_profile::free_fint: 0.220191 ms
[CPU] chi2_profile_tot: 1450.01 ms

[CPU] chi2_profile::malloc_fint: 0.010475 ms
[CPU] create_image: 84.9197 ms
[CPU] sample::1st_shift: 50.5426 ms
[CPU] sample::FFT: 1103.86 ms
[CPU] sample::2nd_shift: 51.4367 ms
[CPU] uv_rotate_h: 3.46233 ms
[CPU] sample::interpolate: 99.2866 ms
[CPU] sample::apply_phase_sampled: 41.5029 ms
[CPU] sample_tot: 1350.15 ms
[CPU] sample_profile_tot: 1435.99 ms
[CPU] reduce_chi2::diff_weighted: 7.47846 ms
[CPU] reduce_chi2::reduction: 2.57689 ms
[CPU] reduce_chi2_tot: 10.0623 ms
[CPU] chi2_profile::free_fint: 0.221382 ms
[CPU] chi2_profile_tot: 1446.3 ms

[CPU] chi2_profile::malloc_fint: 0.01103 ms
[CPU] create_image: 84.9193 ms
[CPU] sample::1st_shift: 50.8145 ms
[CPU] sample::FFT: 1104.24 ms
[CPU] sample::2nd_shift: 51.6555 ms
[CPU] uv_rotate_h: 3.47105 ms
[CPU] sample::interpolate: 99.2941 ms
[CPU] sample::apply_phase_sampled: 41.4973 ms
[CPU] sample_tot: 1351.04 ms
[CPU] sample_profile_tot: 1436.89 ms
[CPU] reduce_chi2::diff_weighted: 7.53961 ms
[CPU] reduce_chi2::reduction: 2.58485 ms
[CPU] reduce_chi2_tot: 10.1314 ms
[CPU] chi2_profile::free_fint: 0.223189 ms
[CPU] chi2_profile_tot: 1447.27 ms

[CPU] chi2_profile::malloc_fint: 0.011117 ms
[CPU] create_image: 84.9298 ms
[CPU] sample::1st_shift: 50.8763 ms
[CPU] sample::FFT: 1103.99 ms
[CPU] sample::2nd_shift: 51.7436 ms
[CPU] uv_rotate_h: 3.47712 ms
[CPU] sample::interpolate: 99.2633 ms
[CPU] sample::apply_phase_sampled: 41.5113 ms
[CPU] sample_tot: 1350.92 ms
[CPU] sample_profile_tot: 1436.78 ms
[CPU] reduce_chi2::diff_weighted: 7.5349 ms
[CPU] reduce_chi2::reduction: 2.59963 ms
[CPU] reduce_chi2_tot: 10.1415 ms
[CPU] chi2_profile::free_fint: 0.220885 ms
[CPU] chi2_profile_tot: 1447.17 ms

[CPU] chi2_profile::malloc_fint: 0.00905 ms
[CPU] create_image: 84.9167 ms
[CPU] sample::1st_shift: 50.8749 ms
[CPU] sample::FFT: 1102.24 ms
[CPU] sample::2nd_shift: 51.5959 ms
[CPU] uv_rotate_h: 3.46663 ms
[CPU] sample::interpolate: 99.4216 ms
[CPU] sample::apply_phase_sampled: 41.5152 ms
[CPU] sample_tot: 1349.17 ms
[CPU] sample_profile_tot: 1435.01 ms
[CPU] reduce_chi2::diff_weighted: 7.54914 ms
[CPU] reduce_chi2::reduction: 2.58183 ms
[CPU] reduce_chi2_tot: 10.1382 ms
[CPU] chi2_profile::free_fint: 0.223037 ms
[CPU] chi2_profile_tot: 1445.39 ms

[CPU] chi2_profile::malloc_fint: 0.010445 ms
[CPU] create_image: 84.9273 ms
[CPU] sample::1st_shift: 50.9219 ms
[CPU] sample::FFT: 1103.92 ms
[CPU] sample::2nd_shift: 51.6477 ms
[CPU] uv_rotate_h: 3.4756 ms
[CPU] sample::interpolate: 99.2876 ms
[CPU] sample::apply_phase_sampled: 41.5068 ms
[CPU] sample_tot: 1350.82 ms
[CPU] sample_profile_tot: 1436.68 ms
[CPU] reduce_chi2::diff_weighted: 7.5404 ms
[CPU] reduce_chi2::reduction: 2.58592 ms
[CPU] reduce_chi2_tot: 10.1334 ms
[CPU] chi2_profile::free_fint: 0.223909 ms
[CPU] chi2_profile_tot: 1447.06 ms

[CPU] chi2_profile::malloc_fint: 0.010305 ms
[CPU] create_image: 84.945 ms
[CPU] sample::1st_shift: 50.7633 ms
[CPU] sample::FFT: 1104.75 ms
[CPU] sample::2nd_shift: 51.6073 ms
[CPU] uv_rotate_h: 3.48028 ms
[CPU] sample::interpolate: 99.2111 ms
[CPU] sample::apply_phase_sampled: 41.5103 ms
[CPU] sample_tot: 1351.39 ms
[CPU] sample_profile_tot: 1437.26 ms
[CPU] reduce_chi2::diff_weighted: 7.52151 ms
[CPU] reduce_chi2::reduction: 2.59095 ms
[CPU] reduce_chi2_tot: 10.1188 ms
[CPU] chi2_profile::free_fint: 0.22725 ms
[CPU] chi2_profile_tot: 1447.63 ms

[CPU] chi2_profile::malloc_fint: 0.010555 ms
[CPU] create_image: 85.0128 ms
[CPU] sample::1st_shift: 50.6187 ms
[CPU] sample::FFT: 1109.52 ms
[CPU] sample::2nd_shift: 51.5098 ms
[CPU] uv_rotate_h: 3.49756 ms
[CPU] sample::interpolate: 99.23 ms
[CPU] sample::apply_phase_sampled: 41.496 ms
[CPU] sample_tot: 1355.94 ms
[CPU] sample_profile_tot: 1441.89 ms
[CPU] reduce_chi2::diff_weighted: 7.44924 ms
[CPU] reduce_chi2::reduction: 2.60121 ms
[CPU] reduce_chi2_tot: 10.058 ms
[CPU] chi2_profile::free_fint: 0.221918 ms
[CPU] chi2_profile_tot: 1452.19 ms

[CPU] chi2_profile::malloc_fint: 0.011258 ms
[CPU] create_image: 84.9368 ms
[CPU] sample::1st_shift: 50.8872 ms
[CPU] sample::FFT: 1102.56 ms
[CPU] sample::2nd_shift: 51.6463 ms
[CPU] uv_rotate_h: 3.48478 ms
[CPU] sample::interpolate: 99.2794 ms
[CPU] sample::apply_phase_sampled: 41.4941 ms
[CPU] sample_tot: 1349.41 ms
[CPU] sample_profile_tot: 1435.28 ms
[CPU] reduce_chi2::diff_weighted: 7.52411 ms
[CPU] reduce_chi2::reduction: 2.57925 ms
[CPU] reduce_chi2_tot: 10.1106 ms
[CPU] chi2_profile::free_fint: 0.232776 ms
[CPU] chi2_profile_tot: 1445.64 ms

[CPU] chi2_profile::malloc_fint: 0.010273 ms
[CPU] create_image: 84.924 ms
[CPU] sample::1st_shift: 50.8408 ms
[CPU] sample::FFT: 1105.21 ms
[CPU] sample::2nd_shift: 51.7995 ms
[CPU] uv_rotate_h: 3.47363 ms
[CPU] sample::interpolate: 99.2854 ms
[CPU] sample::apply_phase_sampled: 41.5056 ms
[CPU] sample_tot: 1352.17 ms
[CPU] sample_profile_tot: 1438.03 ms
[CPU] reduce_chi2::diff_weighted: 7.49349 ms
[CPU] reduce_chi2::reduction: 2.58786 ms
[CPU] reduce_chi2_tot: 10.0888 ms
[CPU] chi2_profile::free_fint: 0.222751 ms
[CPU] chi2_profile_tot: 1448.36 ms

[CPU] chi2_profile::malloc_fint: 0.010228 ms
[CPU] create_image: 84.9227 ms
[CPU] sample::1st_shift: 50.7975 ms
[CPU] sample::FFT: 1103.03 ms
[CPU] sample::2nd_shift: 51.593 ms
[CPU] uv_rotate_h: 3.45508 ms
[CPU] sample::interpolate: 99.3879 ms
[CPU] sample::apply_phase_sampled: 41.4931 ms
[CPU] sample_tot: 1349.82 ms
[CPU] sample_profile_tot: 1435.66 ms
[CPU] reduce_chi2::diff_weighted: 7.54496 ms
[CPU] reduce_chi2::reduction: 2.58464 ms
[CPU] reduce_chi2_tot: 10.1366 ms
[CPU] chi2_profile::free_fint: 0.221622 ms
[CPU] chi2_profile_tot: 1446.04 ms

[CPU] chi2_profile::malloc_fint: 0.010356 ms
[CPU] create_image: 84.9344 ms
[CPU] sample::1st_shift: 50.8238 ms
[CPU] sample::FFT: 1104.76 ms
[CPU] sample::2nd_shift: 51.651 ms
[CPU] uv_rotate_h: 3.48038 ms
[CPU] sample::interpolate: 99.3186 ms
[CPU] sample::apply_phase_sampled: 41.501 ms
[CPU] sample_tot: 1351.59 ms
[CPU] sample_profile_tot: 1437.46 ms
[CPU] reduce_chi2::diff_weighted: 7.50262 ms
[CPU] reduce_chi2::reduction: 2.59404 ms
[CPU] reduce_chi2_tot: 10.1034 ms
[CPU] chi2_profile::free_fint: 0.22298 ms
[CPU] chi2_profile_tot: 1447.81 ms

[CPU] chi2_profile::malloc_fint: 0.009461 ms
[CPU] create_image: 84.9338 ms
[CPU] sample::1st_shift: 50.8844 ms
[CPU] sample::FFT: 1102.83 ms
[CPU] sample::2nd_shift: 51.7143 ms
[CPU] uv_rotate_h: 3.46982 ms
[CPU] sample::interpolate: 99.2191 ms
[CPU] sample::apply_phase_sampled: 41.5047 ms
[CPU] sample_tot: 1349.68 ms
[CPU] sample_profile_tot: 1435.55 ms
[CPU] reduce_chi2::diff_weighted: 7.45067 ms
[CPU] reduce_chi2::reduction: 2.58612 ms
[CPU] reduce_chi2_tot: 10.044 ms
[CPU] chi2_profile::free_fint: 0.221938 ms
[CPU] chi2_profile_tot: 1445.84 ms

[CPU] chi2_profile::malloc_fint: 0.011106 ms
[CPU] create_image: 84.9679 ms
[CPU] sample::1st_shift: 50.8525 ms
[CPU] sample::FFT: 1105.04 ms
[CPU] sample::2nd_shift: 51.6669 ms
[CPU] uv_rotate_h: 3.47411 ms
[CPU] sample::interpolate: 99.2216 ms
[CPU] sample::apply_phase_sampled: 41.5109 ms
[CPU] sample_tot: 1351.83 ms
[CPU] sample_profile_tot: 1437.73 ms
[CPU] reduce_chi2::diff_weighted: 7.42764 ms
[CPU] reduce_chi2::reduction: 2.58071 ms
[CPU] reduce_chi2_tot: 10.0152 ms
[CPU] chi2_profile::free_fint: 0.223524 ms
[CPU] chi2_profile_tot: 1447.99 ms

[CPU] chi2_profile::malloc_fint: 0.010123 ms
[CPU] create_image: 84.9144 ms
[CPU] sample::1st_shift: 50.8249 ms
[CPU] sample::FFT: 1102.51 ms
[CPU] sample::2nd_shift: 51.5748 ms
[CPU] uv_rotate_h: 3.47757 ms
[CPU] sample::interpolate: 99.262 ms
[CPU] sample::apply_phase_sampled: 41.499 ms
[CPU] sample_tot: 1349.21 ms
[CPU] sample_profile_tot: 1435.06 ms
[CPU] reduce_chi2::diff_weighted: 7.52709 ms
[CPU] reduce_chi2::reduction: 2.59625 ms
[CPU] reduce_chi2_tot: 10.1302 ms
[CPU] chi2_profile::free_fint: 0.2199 ms
[CPU] chi2_profile_tot: 1445.44 ms
8192	1.000000e+06	float64	1	0	2.750515e+01	1.447639e+00	2.038788e-03	1.445460e+00
# |--> timings: [1.453538068002672, 1.4465969119992224, 1.4469622620017617, 1.45303605600202, 1.4468240459973458, 1.4500783100011176, 1.446366914002283, 1.4476028089993633, 1.4472441079997225, 1.4454601440011174, 1.4471275420000893, 1.447697582996625, 1.4522596620008699, 1.4457152430040878, 1.4484288309977273, 1.446116589999292, 1.4478820910007926, 1.4461766869935673, 1.448059889000433, 1.4455095590019482]

[CPU] chi2_profile::malloc_fint: 0.008439 ms
[CPU] create_image: 80.9909 ms
[CPU] sample::1st_shift: 28.4571 ms
[CPU] sample::FFT: 615.336 ms
[CPU] sample::2nd_shift: 30.0152 ms
[CPU] uv_rotate_h: 1.93719 ms
[CPU] sample::interpolate: 57.7042 ms
[CPU] sample::apply_phase_sampled: 26.0885 ms
[CPU] sample_tot: 759.603 ms
[CPU] sample_profile_tot: 841.576 ms
[CPU] reduce_chi2::diff_weighted: 4.1095 ms
[CPU] reduce_chi2::reduction: 1.61213 ms
[CPU] reduce_chi2_tot: 5.72812 ms
[CPU] chi2_profile::free_fint: 0.000717002 ms
[CPU] chi2_profile_tot: 847.323 ms

[CPU] chi2_profile::malloc_fint: 0.001319 ms
[CPU] create_image: 82.1214 ms
[CPU] sample::1st_shift: 29.304 ms
[CPU] sample::FFT: 617.168 ms
[CPU] sample::2nd_shift: 30.7863 ms
[CPU] uv_rotate_h: 1.52957 ms
[CPU] sample::interpolate: 54.264 ms
[CPU] sample::apply_phase_sampled: 24.0219 ms
[CPU] sample_tot: 757.126 ms
[CPU] sample_profile_tot: 840.243 ms
[CPU] reduce_chi2::diff_weighted: 4.15634 ms
[CPU] reduce_chi2::reduction: 1.47682 ms
[CPU] reduce_chi2_tot: 5.6398 ms
[CPU] chi2_profile::free_fint: 0.000810003 ms
[CPU] chi2_profile_tot: 845.894 ms

[CPU] chi2_profile::malloc_fint: 0.001285 ms
[CPU] create_image: 85.5434 ms
[CPU] sample::1st_shift: 29.5941 ms
[CPU] sample::FFT: 618.686 ms
[CPU] sample::2nd_shift: 29.2573 ms
[CPU] uv_rotate_h: 1.3728 ms
[CPU] sample::interpolate: 49.5237 ms
[CPU] sample::apply_phase_sampled: 20.7835 ms
[CPU] sample_tot: 749.263 ms
[CPU] sample_profile_tot: 835.745 ms
[CPU] reduce_chi2::diff_weighted: 3.80381 ms
[CPU] reduce_chi2::reduction: 1.31415 ms
[CPU] reduce_chi2_tot: 5.12375 ms
[CPU] chi2_profile::free_fint: 0.000724001 ms
[CPU] chi2_profile_tot: 840.88 ms

[CPU] chi2_profile::malloc_fint: 0.001115 ms
[CPU] create_image: 83.7682 ms
[CPU] sample::1st_shift: 29.8566 ms
[CPU] sample::FFT: 620.661 ms
[CPU] sample::2nd_shift: 31.1973 ms
[CPU] uv_rotate_h: 1.47347 ms
[CPU] sample::interpolate: 56.8379 ms
[CPU] sample::apply_phase_sampled: 23.2418 ms
[CPU] sample_tot: 763.312 ms
[CPU] sample_profile_tot: 848.061 ms
[CPU] reduce_chi2::diff_weighted: 4.16757 ms
[CPU] reduce_chi2::reduction: 1.46852 ms
[CPU] reduce_chi2_tot: 5.6431 ms
[CPU] chi2_profile::free_fint: 0.000881002 ms
[CPU] chi2_profile_tot: 853.715 ms

[CPU] chi2_profile::malloc_fint: 0.001287 ms
[CPU] create_image: 81.4736 ms
[CPU] sample::1st_shift: 28.4709 ms
[CPU] sample::FFT: 610.932 ms
[CPU] sample::2nd_shift: 28.3877 ms
[CPU] uv_rotate_h: 1.37142 ms
[CPU] sample::interpolate: 49.5388 ms
[CPU] sample::apply_phase_sampled: 20.7903 ms
[CPU] sample_tot: 739.538 ms
[CPU] sample_profile_tot: 821.953 ms
[CPU] reduce_chi2::diff_weighted: 3.77406 ms
[CPU] reduce_chi2::reduction: 1.31837 ms
[CPU] reduce_chi2_tot: 5.09909 ms
[CPU] chi2_profile::free_fint: 0.000720996 ms
[CPU] chi2_profile_tot: 827.063 ms

[CPU] chi2_profile::malloc_fint: 0.001459 ms
[CPU] create_image: 83.2452 ms
[CPU] sample::1st_shift: 29.9139 ms
[CPU] sample::FFT: 614.952 ms
[CPU] sample::2nd_shift: 30.6671 ms
[CPU] uv_rotate_h: 1.47248 ms
[CPU] sample::interpolate: 56.7392 ms
[CPU] sample::apply_phase_sampled: 26.038 ms
[CPU] sample_tot: 759.834 ms
[CPU] sample_profile_tot: 844.054 ms
[CPU] reduce_chi2::diff_weighted: 4.08634 ms
[CPU] reduce_chi2::reduction: 1.46763 ms
[CPU] reduce_chi2_tot: 5.56027 ms
[CPU] chi2_profile::free_fint: 0.000740001 ms
[CPU] chi2_profile_tot: 849.625 ms

[CPU] chi2_profile::malloc_fint: 0.001159 ms
[CPU] create_image: 83.8224 ms
[CPU] sample::1st_shift: 27.9598 ms
[CPU] sample::FFT: 610.547 ms
[CPU] sample::2nd_shift: 29.3446 ms
[CPU] uv_rotate_h: 1.45456 ms
[CPU] sample::interpolate: 56.7674 ms
[CPU] sample::apply_phase_sampled: 27.8623 ms
[CPU] sample_tot: 754.003 ms
[CPU] sample_profile_tot: 838.813 ms
[CPU] reduce_chi2::diff_weighted: 5.50654 ms
[CPU] reduce_chi2::reduction: 2.44619 ms
[CPU] reduce_chi2_tot: 7.96189 ms
[CPU] chi2_profile::free_fint: 0.000792999 ms
[CPU] chi2_profile_tot: 846.787 ms

[CPU] chi2_profile::malloc_fint: 0.001826 ms
[CPU] create_image: 85.6582 ms
[CPU] sample::1st_shift: 29.7407 ms
[CPU] sample::FFT: 613.878 ms
[CPU] sample::2nd_shift: 30.823 ms
[CPU] uv_rotate_h: 1.46442 ms
[CPU] sample::interpolate: 56.7574 ms
[CPU] sample::apply_phase_sampled: 21.9341 ms
[CPU] sample_tot: 754.639 ms
[CPU] sample_profile_tot: 841.282 ms
[CPU] reduce_chi2::diff_weighted: 4.14752 ms
[CPU] reduce_chi2::reduction: 1.51362 ms
[CPU] reduce_chi2_tot: 5.66798 ms
[CPU] chi2_profile::free_fint: 0.000722001 ms
[CPU] chi2_profile_tot: 846.962 ms

[CPU] chi2_profile::malloc_fint: 0.001158 ms
[CPU] create_image: 81.0676 ms
[CPU] sample::1st_shift: 28.5203 ms
[CPU] sample::FFT: 617.035 ms
[CPU] sample::2nd_shift: 29.5405 ms
[CPU] uv_rotate_h: 1.38667 ms
[CPU] sample::interpolate: 49.4949 ms
[CPU] sample::apply_phase_sampled: 20.7772 ms
[CPU] sample_tot: 746.8 ms
[CPU] sample_profile_tot: 828.801 ms
[CPU] reduce_chi2::diff_weighted: 3.79569 ms
[CPU] reduce_chi2::reduction: 1.30776 ms
[CPU] reduce_chi2_tot: 5.11019 ms
[CPU] chi2_profile::free_fint: 0.000751003 ms
[CPU] chi2_profile_tot: 833.923 ms

[CPU] chi2_profile::malloc_fint: 0.001789 ms
[CPU] create_image: 84.7396 ms
[CPU] sample::1st_shift: 30.2431 ms
[CPU] sample::FFT: 622.497 ms
[CPU] sample::2nd_shift: 28.5152 ms
[CPU] uv_rotate_h: 1.37552 ms
[CPU] sample::interpolate: 49.5694 ms
[CPU] sample::apply_phase_sampled: 20.796 ms
[CPU] sample_tot: 753.045 ms
[CPU] sample_profile_tot: 838.723 ms
[CPU] reduce_chi2::diff_weighted: 3.83845 ms
[CPU] reduce_chi2::reduction: 1.30215 ms
[CPU] reduce_chi2_tot: 5.14783 ms
[CPU] chi2_profile::free_fint: 0.000740998 ms
[CPU] chi2_profile_tot: 843.883 ms

[CPU] chi2_profile::malloc_fint: 0.001408 ms
[CPU] create_image: 81.8747 ms
[CPU] sample::1st_shift: 28.4385 ms
[CPU] sample::FFT: 610.671 ms
[CPU] sample::2nd_shift: 28.5337 ms
[CPU] uv_rotate_h: 1.36413 ms
[CPU] sample::interpolate: 49.5657 ms
[CPU] sample::apply_phase_sampled: 20.7882 ms
[CPU] sample_tot: 739.41 ms
[CPU] sample_profile_tot: 822.224 ms
[CPU] reduce_chi2::diff_weighted: 3.77576 ms
[CPU] reduce_chi2::reduction: 1.32119 ms
[CPU] reduce_chi2_tot: 5.10386 ms
[CPU] chi2_profile::free_fint: 0.000737004 ms
[CPU] chi2_profile_tot: 827.339 ms

[CPU] chi2_profile::malloc_fint: 0.001247 ms
[CPU] create_image: 84.0544 ms
[CPU] sample::1st_shift: 28.4214 ms
[CPU] sample::FFT: 612.782 ms
[CPU] sample::2nd_shift: 28.4742 ms
[CPU] uv_rotate_h: 1.38647 ms
[CPU] sample::interpolate: 49.5647 ms
[CPU] sample::apply_phase_sampled: 20.7937 ms
[CPU] sample_tot: 741.467 ms
[CPU] sample_profile_tot: 826.462 ms
[CPU] reduce_chi2::diff_weighted: 3.81239 ms
[CPU] reduce_chi2::reduction: 1.32357 ms
[CPU] reduce_chi2_tot: 5.14211 ms
[CPU] chi2_profile::free_fint: 0.001058 ms
[CPU] chi2_profile_tot: 831.615 ms

[CPU] chi2_profile::malloc_fint: 0.001191 ms
[CPU] create_image: 82.5858 ms
[CPU] sample::1st_shift: 28.9295 ms
[CPU] sample::FFT: 611.494 ms
[CPU] sample::2nd_shift: 28.5396 ms
[CPU] uv_rotate_h: 1.37091 ms
[CPU] sample::interpolate: 49.6198 ms
[CPU] sample::apply_phase_sampled: 20.7845 ms
[CPU] sample_tot: 740.78 ms
[CPU] sample_profile_tot: 824.3 ms
[CPU] reduce_chi2::diff_weighted: 3.80073 ms
[CPU] reduce_chi2::reduction: 1.308 ms
[CPU] reduce_chi2_tot: 5.11521 ms
[CPU] chi2_profile::free_fint: 0.000762004 ms
[CPU] chi2_profile_tot: 829.428 ms

[CPU] chi2_profile::malloc_fint: 0.001323 ms
[CPU] create_image: 82.7901 ms
[CPU] sample::1st_shift: 29.5898 ms
[CPU] sample::FFT: 612.901 ms
[CPU] sample::2nd_shift: 30.6899 ms
[CPU] uv_rotate_h: 1.46106 ms
[CPU] sample::interpolate: 56.7398 ms
[CPU] sample::apply_phase_sampled: 21.9749 ms
[CPU] sample_tot: 753.402 ms
[CPU] sample_profile_tot: 837.173 ms
[CPU] reduce_chi2::diff_weighted: 4.13546 ms
[CPU] reduce_chi2::reduction: 1.46997 ms
[CPU] reduce_chi2_tot: 5.61207 ms
[CPU] chi2_profile::free_fint: 0.000740001 ms
[CPU] chi2_profile_tot: 842.797 ms

[CPU] chi2_profile::malloc_fint: 0.001325 ms
[CPU] create_image: 81.1108 ms
[CPU] sample::1st_shift: 28.3437 ms
[CPU] sample::FFT: 623.937 ms
[CPU] sample::2nd_shift: 29.2436 ms
[CPU] uv_rotate_h: 1.45784 ms
[CPU] sample::interpolate: 56.733 ms
[CPU] sample::apply_phase_sampled: 23.2803 ms
[CPU] sample_tot: 763.039 ms
[CPU] sample_profile_tot: 845.089 ms
[CPU] reduce_chi2::diff_weighted: 4.11913 ms
[CPU] reduce_chi2::reduction: 1.47327 ms
[CPU] reduce_chi2_tot: 5.59891 ms
[CPU] chi2_profile::free_fint: 0.000746004 ms
[CPU] chi2_profile_tot: 850.698 ms

[CPU] chi2_profile::malloc_fint: 0.001241 ms
[CPU] create_image: 80.5667 ms
[CPU] sample::1st_shift: 28.1639 ms
[CPU] sample::FFT: 613.638 ms
[CPU] sample::2nd_shift: 31.6232 ms
[CPU] uv_rotate_h: 1.48663 ms
[CPU] sample::interpolate: 56.6567 ms
[CPU] sample::apply_phase_sampled: 25.3506 ms
[CPU] sample_tot: 756.969 ms
[CPU] sample_profile_tot: 838.52 ms
[CPU] reduce_chi2::diff_weighted: 4.30281 ms
[CPU] reduce_chi2::reduction: 1.57867 ms
[CPU] reduce_chi2_tot: 5.88766 ms
[CPU] chi2_profile::free_fint: 0.000713997 ms
[CPU] chi2_profile_tot: 844.418 ms

[CPU] chi2_profile::malloc_fint: 0.001153 ms
[CPU] create_image: 84.5691 ms
[CPU] sample::1st_shift: 29.209 ms
[CPU] sample::FFT: 611.847 ms
[CPU] sample::2nd_shift: 28.6927 ms
[CPU] uv_rotate_h: 1.37184 ms
[CPU] sample::interpolate: 49.4546 ms
[CPU] sample::apply_phase_sampled: 20.7759 ms
[CPU] sample_tot: 741.396 ms
[CPU] sample_profile_tot: 826.908 ms
[CPU] reduce_chi2::diff_weighted: 3.80929 ms
[CPU] reduce_chi2::reduction: 1.31045 ms
[CPU] reduce_chi2_tot: 5.12647 ms
[CPU] chi2_profile::free_fint: 0.000804001 ms
[CPU] chi2_profile_tot: 832.046 ms

[CPU] chi2_profile::malloc_fint: 0.001487 ms
[CPU] create_image: 82.6196 ms
[CPU] sample::1st_shift: 29.529 ms
[CPU] sample::FFT: 612.82 ms
[CPU] sample::2nd_shift: 30.8072 ms
[CPU] uv_rotate_h: 1.45801 ms
[CPU] sample::interpolate: 56.6151 ms
[CPU] sample::apply_phase_sampled: 22.3798 ms
[CPU] sample_tot: 753.653 ms
[CPU] sample_profile_tot: 837.213 ms
[CPU] reduce_chi2::diff_weighted: 3.79249 ms
[CPU] reduce_chi2::reduction: 1.30641 ms
[CPU] reduce_chi2_tot: 5.10523 ms
[CPU] chi2_profile::free_fint: 0.000790998 ms
[CPU] chi2_profile_tot: 842.329 ms

[CPU] chi2_profile::malloc_fint: 0.001317 ms
[CPU] create_image: 81.0871 ms
[CPU] sample::1st_shift: 28.3767 ms
[CPU] sample::FFT: 613.789 ms
[CPU] sample::2nd_shift: 29.8897 ms
[CPU] uv_rotate_h: 1.46561 ms
[CPU] sample::interpolate: 56.5728 ms
[CPU] sample::apply_phase_sampled: 22.4403 ms
[CPU] sample_tot: 752.577 ms
[CPU] sample_profile_tot: 834.645 ms
[CPU] reduce_chi2::diff_weighted: 4.07185 ms
[CPU] reduce_chi2::reduction: 1.45738 ms
[CPU] reduce_chi2_tot: 5.53543 ms
[CPU] chi2_profile::free_fint: 0.000813001 ms
[CPU] chi2_profile_tot: 840.191 ms

[CPU] chi2_profile::malloc_fint: 0.001611 ms
[CPU] create_image: 81.4142 ms
[CPU] sample::1st_shift: 28.1907 ms
[CPU] sample::FFT: 612.283 ms
[CPU] sample::2nd_shift: 29.882 ms
[CPU] uv_rotate_h: 1.56235 ms
[CPU] sample::interpolate: 49.6796 ms
[CPU] sample::apply_phase_sampled: 20.7734 ms
[CPU] sample_tot: 742.414 ms
[CPU] sample_profile_tot: 824.764 ms
[CPU] reduce_chi2::diff_weighted: 3.79001 ms
[CPU] reduce_chi2::reduction: 1.30772 ms
[CPU] reduce_chi2_tot: 5.10464 ms
[CPU] chi2_profile::free_fint: 0.000741995 ms
[CPU] chi2_profile_tot: 829.88 ms
8192	1.000000e+06	float64	2	0	1.596158e+01	8.400833e-01	8.232982e-03	8.271376e-01
# |--> timings: [0.8473827740017441, 0.8459729140013224, 0.8409580540028401, 0.8540780889961752, 0.8271376199991209, 0.8496978370021679, 0.846868214001006, 0.8470481020049192, 0.8340008149971254, 0.8439629200001946, 0.827415439998731, 0.8320475119980983, 0.8295007790002273, 0.8428777550070663, 0.8507713540020632, 0.8444931579942931, 0.8321206660039024, 0.8424077829986345, 0.8402674280005158, 0.8299561070016352]

[CPU] chi2_profile::malloc_fint: 0.001342 ms
[CPU] create_image: 77.1433 ms
[CPU] sample::1st_shift: 22.67 ms
[CPU] sample::FFT: 315.821 ms
[CPU] sample::2nd_shift: 23.666 ms
[CPU] uv_rotate_h: 1.11687 ms
[CPU] sample::interpolate: 29.3593 ms
[CPU] sample::apply_phase_sampled: 12.7781 ms
[CPU] sample_tot: 405.476 ms
[CPU] sample_profile_tot: 483.609 ms
[CPU] reduce_chi2::diff_weighted: 2.28149 ms
[CPU] reduce_chi2::reduction: 0.802954 ms
[CPU] reduce_chi2_tot: 3.09209 ms
[CPU] chi2_profile::free_fint: 0.000676002 ms
[CPU] chi2_profile_tot: 486.712 ms

[CPU] chi2_profile::malloc_fint: 0.001793 ms
[CPU] create_image: 79.7306 ms
[CPU] sample::1st_shift: 21.6079 ms
[CPU] sample::FFT: 313.379 ms
[CPU] sample::2nd_shift: 22.0609 ms
[CPU] uv_rotate_h: 1.11838 ms
[CPU] sample::interpolate: 29.1211 ms
[CPU] sample::apply_phase_sampled: 12.9205 ms
[CPU] sample_tot: 400.273 ms
[CPU] sample_profile_tot: 480.988 ms
[CPU] reduce_chi2::diff_weighted: 2.13522 ms
[CPU] reduce_chi2::reduction: 0.783218 ms
[CPU] reduce_chi2_tot: 2.92595 ms
[CPU] chi2_profile::free_fint: 0.000669999 ms
[CPU] chi2_profile_tot: 483.924 ms

[CPU] chi2_profile::malloc_fint: 0.001221 ms
[CPU] create_image: 82.4804 ms
[CPU] sample::1st_shift: 22.058 ms
[CPU] sample::FFT: 313.737 ms
[CPU] sample::2nd_shift: 23.0639 ms
[CPU] uv_rotate_h: 1.10665 ms
[CPU] sample::interpolate: 29.0735 ms
[CPU] sample::apply_phase_sampled: 10.9026 ms
[CPU] sample_tot: 399.984 ms
[CPU] sample_profile_tot: 483.462 ms
[CPU] reduce_chi2::diff_weighted: 2.13134 ms
[CPU] reduce_chi2::reduction: 0.746841 ms
[CPU] reduce_chi2_tot: 2.88664 ms
[CPU] chi2_profile::free_fint: 0.000711996 ms
[CPU] chi2_profile_tot: 486.36 ms

[CPU] chi2_profile::malloc_fint: 0.001269 ms
[CPU] create_image: 78.8062 ms
[CPU] sample::1st_shift: 21.7002 ms
[CPU] sample::FFT: 309.33 ms
[CPU] sample::2nd_shift: 22.5791 ms
[CPU] uv_rotate_h: 1.13667 ms
[CPU] sample::interpolate: 29.267 ms
[CPU] sample::apply_phase_sampled: 12.4932 ms
[CPU] sample_tot: 396.562 ms
[CPU] sample_profile_tot: 476.404 ms
[CPU] reduce_chi2::diff_weighted: 2.24928 ms
[CPU] reduce_chi2::reduction: 0.779209 ms
[CPU] reduce_chi2_tot: 3.03593 ms
[CPU] chi2_profile::free_fint: 0.000676002 ms
[CPU] chi2_profile_tot: 479.45 ms

[CPU] chi2_profile::malloc_fint: 0.00118501 ms
[CPU] create_image: 79.2781 ms
[CPU] sample::1st_shift: 21.7403 ms
[CPU] sample::FFT: 310.895 ms
[CPU] sample::2nd_shift: 22.987 ms
[CPU] uv_rotate_h: 1.14449 ms
[CPU] sample::interpolate: 29.1136 ms
[CPU] sample::apply_phase_sampled: 12.2356 ms
[CPU] sample_tot: 398.167 ms
[CPU] sample_profile_tot: 478.439 ms
[CPU] reduce_chi2::diff_weighted: 2.13627 ms
[CPU] reduce_chi2::reduction: 0.758783 ms
[CPU] reduce_chi2_tot: 2.90211 ms
[CPU] chi2_profile::free_fint: 0.000628999 ms
[CPU] chi2_profile_tot: 481.35 ms

[CPU] chi2_profile::malloc_fint: 0.001248 ms
[CPU] create_image: 78.2288 ms
[CPU] sample::1st_shift: 21.6115 ms
[CPU] sample::FFT: 311.272 ms
[CPU] sample::2nd_shift: 22.3694 ms
[CPU] uv_rotate_h: 1.12326 ms
[CPU] sample::interpolate: 29.2445 ms
[CPU] sample::apply_phase_sampled: 12.9286 ms
[CPU] sample_tot: 398.618 ms
[CPU] sample_profile_tot: 477.826 ms
[CPU] reduce_chi2::diff_weighted: 2.1293 ms
[CPU] reduce_chi2::reduction: 0.767045 ms
[CPU] reduce_chi2_tot: 2.90344 ms
[CPU] chi2_profile::free_fint: 0.000665998 ms
[CPU] chi2_profile_tot: 480.739 ms

[CPU] chi2_profile::malloc_fint: 0.001457 ms
[CPU] create_image: 78.1812 ms
[CPU] sample::1st_shift: 21.7401 ms
[CPU] sample::FFT: 310.96 ms
[CPU] sample::2nd_shift: 22.7072 ms
[CPU] uv_rotate_h: 1.13788 ms
[CPU] sample::interpolate: 29.2866 ms
[CPU] sample::apply_phase_sampled: 12.8141 ms
[CPU] sample_tot: 398.698 ms
[CPU] sample_profile_tot: 477.866 ms
[CPU] reduce_chi2::diff_weighted: 2.15328 ms
[CPU] reduce_chi2::reduction: 0.755924 ms
[CPU] reduce_chi2_tot: 2.91622 ms
[CPU] chi2_profile::free_fint: 0.000581 ms
[CPU] chi2_profile_tot: 480.795 ms

[CPU] chi2_profile::malloc_fint: 0.001285 ms
[CPU] create_image: 82.3652 ms
[CPU] sample::1st_shift: 21.9847 ms
[CPU] sample::FFT: 311.064 ms
[CPU] sample::2nd_shift: 22.9021 ms
[CPU] uv_rotate_h: 1.11307 ms
[CPU] sample::interpolate: 29.1435 ms
[CPU] sample::apply_phase_sampled: 10.944 ms
[CPU] sample_tot: 397.194 ms
[CPU] sample_profile_tot: 480.541 ms
[CPU] reduce_chi2::diff_weighted: 2.14668 ms
[CPU] reduce_chi2::reduction: 0.796366 ms
[CPU] reduce_chi2_tot: 2.95013 ms
[CPU] chi2_profile::free_fint: 0.000729 ms
[CPU] chi2_profile_tot: 483.503 ms

[CPU] chi2_profile::malloc_fint: 0.001194 ms
[CPU] create_image: 80.7449 ms
[CPU] sample::1st_shift: 21.7238 ms
[CPU] sample::FFT: 310.948 ms
[CPU] sample::2nd_shift: 24.372 ms
[CPU] uv_rotate_h: 1.10954 ms
[CPU] sample::interpolate: 29.3926 ms
[CPU] sample::apply_phase_sampled: 11.3683 ms
[CPU] sample_tot: 398.973 ms
[CPU] sample_profile_tot: 480.702 ms
[CPU] reduce_chi2::diff_weighted: 2.12809 ms
[CPU] reduce_chi2::reduction: 0.766884 ms
[CPU] reduce_chi2_tot: 2.90271 ms
[CPU] chi2_profile::free_fint: 0.000966 ms
[CPU] chi2_profile_tot: 483.615 ms

[CPU] chi2_profile::malloc_fint: 0.001182 ms
[CPU] create_image: 79.126 ms
[CPU] sample::1st_shift: 21.5525 ms
[CPU] sample::FFT: 311.03 ms
[CPU] sample::2nd_shift: 22.4224 ms
[CPU] uv_rotate_h: 1.12786 ms
[CPU] sample::interpolate: 29.208 ms
[CPU] sample::apply_phase_sampled: 11.6952 ms
[CPU] sample_tot: 397.089 ms
[CPU] sample_profile_tot: 477.21 ms
[CPU] reduce_chi2::diff_weighted: 2.12305 ms
[CPU] reduce_chi2::reduction: 0.79058 ms
[CPU] reduce_chi2_tot: 2.9204 ms
[CPU] chi2_profile::free_fint: 0.000579996 ms
[CPU] chi2_profile_tot: 480.141 ms

[CPU] chi2_profile::malloc_fint: 0.001209 ms
[CPU] create_image: 78.5761 ms
[CPU] sample::1st_shift: 21.7074 ms
[CPU] sample::FFT: 311.152 ms
[CPU] sample::2nd_shift: 22.5384 ms
[CPU] uv_rotate_h: 1.16134 ms
[CPU] sample::interpolate: 29.0894 ms
[CPU] sample::apply_phase_sampled: 11.7933 ms
[CPU] sample_tot: 397.487 ms
[CPU] sample_profile_tot: 477.066 ms
[CPU] reduce_chi2::diff_weighted: 2.12147 ms
[CPU] reduce_chi2::reduction: 0.789148 ms
[CPU] reduce_chi2_tot: 2.91788 ms
[CPU] chi2_profile::free_fint: 0.000672 ms
[CPU] chi2_profile_tot: 479.994 ms

[CPU] chi2_profile::malloc_fint: 0.00125 ms
[CPU] create_image: 79.1875 ms
[CPU] sample::1st_shift: 21.551 ms
[CPU] sample::FFT: 310.854 ms
[CPU] sample::2nd_shift: 22.5003 ms
[CPU] uv_rotate_h: 1.12194 ms
[CPU] sample::interpolate: 29.2064 ms
[CPU] sample::apply_phase_sampled: 12.9375 ms
[CPU] sample_tot: 398.222 ms
[CPU] sample_profile_tot: 478.391 ms
[CPU] reduce_chi2::diff_weighted: 2.13236 ms
[CPU] reduce_chi2::reduction: 0.771083 ms
[CPU] reduce_chi2_tot: 2.91056 ms
[CPU] chi2_profile::free_fint: 0.000690998 ms
[CPU] chi2_profile_tot: 481.311 ms

[CPU] chi2_profile::malloc_fint: 0.001616 ms
[CPU] create_image: 77.8369 ms
[CPU] sample::1st_shift: 21.7872 ms
[CPU] sample::FFT: 311.008 ms
[CPU] sample::2nd_shift: 22.5787 ms
[CPU] uv_rotate_h: 1.15205 ms
[CPU] sample::interpolate: 29.2557 ms
[CPU] sample::apply_phase_sampled: 12.4152 ms
[CPU] sample_tot: 398.241 ms
[CPU] sample_profile_tot: 477.021 ms
[CPU] reduce_chi2::diff_weighted: 2.13857 ms
[CPU] reduce_chi2::reduction: 0.765387 ms
[CPU] reduce_chi2_tot: 2.91112 ms
[CPU] chi2_profile::free_fint: 0.000631 ms
[CPU] chi2_profile_tot: 479.943 ms

[CPU] chi2_profile::malloc_fint: 0.00132 ms
[CPU] create_image: 77.8784 ms
[CPU] sample::1st_shift: 21.572 ms
[CPU] sample::FFT: 307.329 ms
[CPU] sample::2nd_shift: 22.795 ms
[CPU] uv_rotate_h: 1.11394 ms
[CPU] sample::interpolate: 29.2051 ms
[CPU] sample::apply_phase_sampled: 11.7969 ms
[CPU] sample_tot: 393.868 ms
[CPU] sample_profile_tot: 472.779 ms
[CPU] reduce_chi2::diff_weighted: 2.38863 ms
[CPU] reduce_chi2::reduction: 0.773597 ms
[CPU] reduce_chi2_tot: 3.16951 ms
[CPU] chi2_profile::free_fint: 0.000599997 ms
[CPU] chi2_profile_tot: 475.958 ms

[CPU] chi2_profile::malloc_fint: 0.00127 ms
[CPU] create_image: 80.7075 ms
[CPU] sample::1st_shift: 21.6122 ms
[CPU] sample::FFT: 310.334 ms
[CPU] sample::2nd_shift: 23.6814 ms
[CPU] uv_rotate_h: 1.11033 ms
[CPU] sample::interpolate: 29.1089 ms
[CPU] sample::apply_phase_sampled: 11.7378 ms
[CPU] sample_tot: 397.627 ms
[CPU] sample_profile_tot: 479.338 ms
[CPU] reduce_chi2::diff_weighted: 2.12167 ms
[CPU] reduce_chi2::reduction: 0.790856 ms
[CPU] reduce_chi2_tot: 2.91933 ms
[CPU] chi2_profile::free_fint: 0.000754 ms
[CPU] chi2_profile_tot: 482.267 ms

[CPU] chi2_profile::malloc_fint: 0.001388 ms
[CPU] create_image: 78.5878 ms
[CPU] sample::1st_shift: 21.6089 ms
[CPU] sample::FFT: 308.169 ms
[CPU] sample::2nd_shift: 22.7946 ms
[CPU] uv_rotate_h: 1.14148 ms
[CPU] sample::interpolate: 30.0371 ms
[CPU] sample::apply_phase_sampled: 13.4424 ms
[CPU] sample_tot: 397.252 ms
[CPU] sample_profile_tot: 476.965 ms
[CPU] reduce_chi2::diff_weighted: 2.24925 ms
[CPU] reduce_chi2::reduction: 0.810565 ms
[CPU] reduce_chi2_tot: 3.06717 ms
[CPU] chi2_profile::free_fint: 0.000685002 ms
[CPU] chi2_profile_tot: 480.044 ms

[CPU] chi2_profile::malloc_fint: 0.001652 ms
[CPU] create_image: 78.7457 ms
[CPU] sample::1st_shift: 21.7535 ms
[CPU] sample::FFT: 313.375 ms
[CPU] sample::2nd_shift: 22.4792 ms
[CPU] uv_rotate_h: 1.10178 ms
[CPU] sample::interpolate: 29.1135 ms
[CPU] sample::apply_phase_sampled: 12.9227 ms
[CPU] sample_tot: 400.796 ms
[CPU] sample_profile_tot: 480.544 ms
[CPU] reduce_chi2::diff_weighted: 2.13471 ms
[CPU] reduce_chi2::reduction: 0.788061 ms
[CPU] reduce_chi2_tot: 2.92996 ms
[CPU] chi2_profile::free_fint: 0.000870998 ms
[CPU] chi2_profile_tot: 483.484 ms

[CPU] chi2_profile::malloc_fint: 0.001358 ms
[CPU] create_image: 82.0277 ms
[CPU] sample::1st_shift: 21.7118 ms
[CPU] sample::FFT: 313.334 ms
[CPU] sample::2nd_shift: 22.5522 ms
[CPU] uv_rotate_h: 1.10671 ms
[CPU] sample::interpolate: 29.1584 ms
[CPU] sample::apply_phase_sampled: 12.8994 ms
[CPU] sample_tot: 400.813 ms
[CPU] sample_profile_tot: 483.842 ms
[CPU] reduce_chi2::diff_weighted: 2.14191 ms
[CPU] reduce_chi2::reduction: 0.781736 ms
[CPU] reduce_chi2_tot: 2.93066 ms
[CPU] chi2_profile::free_fint: 0.000708998 ms
[CPU] chi2_profile_tot: 486.782 ms

[CPU] chi2_profile::malloc_fint: 0.001288 ms
[CPU] create_image: 78.363 ms
[CPU] sample::1st_shift: 21.7163 ms
[CPU] sample::FFT: 313.322 ms
[CPU] sample::2nd_shift: 22.6623 ms
[CPU] uv_rotate_h: 1.10175 ms
[CPU] sample::interpolate: 29.0647 ms
[CPU] sample::apply_phase_sampled: 10.9638 ms
[CPU] sample_tot: 398.874 ms
[CPU] sample_profile_tot: 478.229 ms
[CPU] reduce_chi2::diff_weighted: 2.14627 ms
[CPU] reduce_chi2::reduction: 0.778001 ms
[CPU] reduce_chi2_tot: 2.93171 ms
[CPU] chi2_profile::free_fint: 0.000677996 ms
[CPU] chi2_profile_tot: 481.17 ms

[CPU] chi2_profile::malloc_fint: 0.00142 ms
[CPU] create_image: 77.3289 ms
[CPU] sample::1st_shift: 21.6701 ms
[CPU] sample::FFT: 313.542 ms
[CPU] sample::2nd_shift: 23.6346 ms
[CPU] uv_rotate_h: 1.14251 ms
[CPU] sample::interpolate: 29.2185 ms
[CPU] sample::apply_phase_sampled: 10.9333 ms
[CPU] sample_tot: 400.188 ms
[CPU] sample_profile_tot: 478.496 ms
[CPU] reduce_chi2::diff_weighted: 2.11432 ms
[CPU] reduce_chi2::reduction: 0.754013 ms
[CPU] reduce_chi2_tot: 2.87484 ms
[CPU] chi2_profile::free_fint: 0.000737004 ms
[CPU] chi2_profile_tot: 481.382 ms
8192	1.000000e+06	float64	4	0	9.153919e+00	4.817852e-01	2.450078e-03	4.760317e-01
# |--> timings: [0.4867692320040078, 0.4839985689977766, 0.4864343790031853, 0.4795285279978998, 0.48142567800096003, 0.4808126659991103, 0.48114818099566037, 0.4835774780003703, 0.4836891789964284, 0.48021408599743154, 0.48006870900280774, 0.481391118002648, 0.48001756300072884, 0.47603167399938684, 0.48234042799595045, 0.4801206109987106, 0.4835581689985702, 0.4868562080009724, 0.48125042299943743, 0.48145540300174616]

[CPU] chi2_profile::malloc_fint: 0.001402 ms
[CPU] create_image: 79.6669 ms
[CPU] sample::1st_shift: 22.6163 ms
[CPU] sample::FFT: 217.32 ms
[CPU] sample::2nd_shift: 23.0213 ms
[CPU] uv_rotate_h: 1.14197 ms
[CPU] sample::interpolate: 19.8368 ms
[CPU] sample::apply_phase_sampled: 7.31607 ms
[CPU] sample_tot: 291.315 ms
[CPU] sample_profile_tot: 371.941 ms
[CPU] reduce_chi2::diff_weighted: 1.55981 ms
[CPU] reduce_chi2::reduction: 0.526275 ms
[CPU] reduce_chi2_tot: 2.09349 ms
[CPU] chi2_profile::free_fint: 0.000651999 ms
[CPU] chi2_profile_tot: 374.047 ms

[CPU] chi2_profile::malloc_fint: 0.001097 ms
[CPU] create_image: 78.3929 ms
[CPU] sample::1st_shift: 22.9493 ms
[CPU] sample::FFT: 210.217 ms
[CPU] sample::2nd_shift: 22.4349 ms
[CPU] uv_rotate_h: 1.10751 ms
[CPU] sample::interpolate: 19.9462 ms
[CPU] sample::apply_phase_sampled: 7.6203 ms
[CPU] sample_tot: 284.327 ms
[CPU] sample_profile_tot: 363.736 ms
[CPU] reduce_chi2::diff_weighted: 1.53522 ms
[CPU] reduce_chi2::reduction: 0.567055 ms
[CPU] reduce_chi2_tot: 2.10929 ms
[CPU] chi2_profile::free_fint: 0.000724001 ms
[CPU] chi2_profile_tot: 365.856 ms

[CPU] chi2_profile::malloc_fint: 0.001241 ms
[CPU] create_image: 79.7667 ms
[CPU] sample::1st_shift: 22.4872 ms
[CPU] sample::FFT: 209.801 ms
[CPU] sample::2nd_shift: 22.6417 ms
[CPU] uv_rotate_h: 1.27598 ms
[CPU] sample::interpolate: 19.8115 ms
[CPU] sample::apply_phase_sampled: 7.32862 ms
[CPU] sample_tot: 283.391 ms
[CPU] sample_profile_tot: 364.15 ms
[CPU] reduce_chi2::diff_weighted: 1.49817 ms
[CPU] reduce_chi2::reduction: 0.536574 ms
[CPU] reduce_chi2_tot: 2.04144 ms
[CPU] chi2_profile::free_fint: 0.000731001 ms
[CPU] chi2_profile_tot: 366.202 ms

[CPU] chi2_profile::malloc_fint: 0.001211 ms
[CPU] create_image: 76.9848 ms
[CPU] sample::1st_shift: 22.9308 ms
[CPU] sample::FFT: 210.209 ms
[CPU] sample::2nd_shift: 22.2349 ms
[CPU] uv_rotate_h: 1.11437 ms
[CPU] sample::interpolate: 19.8617 ms
[CPU] sample::apply_phase_sampled: 7.33498 ms
[CPU] sample_tot: 283.727 ms
[CPU] sample_profile_tot: 361.711 ms
[CPU] reduce_chi2::diff_weighted: 1.50294 ms
[CPU] reduce_chi2::reduction: 0.539372 ms
[CPU] reduce_chi2_tot: 2.04931 ms
[CPU] chi2_profile::free_fint: 0.000647 ms
[CPU] chi2_profile_tot: 363.771 ms

[CPU] chi2_profile::malloc_fint: 0.001335 ms
[CPU] create_image: 80.039 ms
[CPU] sample::1st_shift: 22.4279 ms
[CPU] sample::FFT: 207.242 ms
[CPU] sample::2nd_shift: 22.0033 ms
[CPU] uv_rotate_h: 1.21841 ms
[CPU] sample::interpolate: 19.8754 ms
[CPU] sample::apply_phase_sampled: 7.33191 ms
[CPU] sample_tot: 280.151 ms
[CPU] sample_profile_tot: 361.159 ms
[CPU] reduce_chi2::diff_weighted: 1.56603 ms
[CPU] reduce_chi2::reduction: 0.534409 ms
[CPU] reduce_chi2_tot: 2.10968 ms
[CPU] chi2_profile::free_fint: 0.000754997 ms
[CPU] chi2_profile_tot: 363.281 ms

[CPU] chi2_profile::malloc_fint: 0.001388 ms
[CPU] create_image: 78.0698 ms
[CPU] sample::1st_shift: 22.9276 ms
[CPU] sample::FFT: 207.207 ms
[CPU] sample::2nd_shift: 22.5037 ms
[CPU] uv_rotate_h: 1.10796 ms
[CPU] sample::interpolate: 20.1249 ms
[CPU] sample::apply_phase_sampled: 7.39097 ms
[CPU] sample_tot: 281.304 ms
[CPU] sample_profile_tot: 360.344 ms
[CPU] reduce_chi2::diff_weighted: 1.52338 ms
[CPU] reduce_chi2::reduction: 0.52233 ms
[CPU] reduce_chi2_tot: 2.0546 ms
[CPU] chi2_profile::free_fint: 0.000737004 ms
[CPU] chi2_profile_tot: 362.411 ms

[CPU] chi2_profile::malloc_fint: 0.001226 ms
[CPU] create_image: 76.4614 ms
[CPU] sample::1st_shift: 23.0494 ms
[CPU] sample::FFT: 207.315 ms
[CPU] sample::2nd_shift: 22.4092 ms
[CPU] uv_rotate_h: 1.2452 ms
[CPU] sample::interpolate: 19.9812 ms
[CPU] sample::apply_phase_sampled: 7.32386 ms
[CPU] sample_tot: 281.364 ms
[CPU] sample_profile_tot: 358.838 ms
[CPU] reduce_chi2::diff_weighted: 1.507 ms
[CPU] reduce_chi2::reduction: 0.539781 ms
[CPU] reduce_chi2_tot: 2.05612 ms
[CPU] chi2_profile::free_fint: 0.000780994 ms
[CPU] chi2_profile_tot: 360.906 ms

[CPU] chi2_profile::malloc_fint: 0.001215 ms
[CPU] create_image: 79.4997 ms
[CPU] sample::1st_shift: 22.6976 ms
[CPU] sample::FFT: 209.037 ms
[CPU] sample::2nd_shift: 22.199 ms
[CPU] uv_rotate_h: 1.12491 ms
[CPU] sample::interpolate: 19.9332 ms
[CPU] sample::apply_phase_sampled: 7.32055 ms
[CPU] sample_tot: 282.362 ms
[CPU] sample_profile_tot: 362.875 ms
[CPU] reduce_chi2::diff_weighted: 1.50273 ms
[CPU] reduce_chi2::reduction: 0.542001 ms
[CPU] reduce_chi2_tot: 2.0542 ms
[CPU] chi2_profile::free_fint: 0.000685999 ms
[CPU] chi2_profile_tot: 364.941 ms

[CPU] chi2_profile::malloc_fint: 0.001319 ms
[CPU] create_image: 78.2146 ms
[CPU] sample::1st_shift: 22.3775 ms
[CPU] sample::FFT: 209.876 ms
[CPU] sample::2nd_shift: 21.8072 ms
[CPU] uv_rotate_h: 1.20405 ms
[CPU] sample::interpolate: 19.8373 ms
[CPU] sample::apply_phase_sampled: 7.40386 ms
[CPU] sample_tot: 282.55 ms
[CPU] sample_profile_tot: 361.734 ms
[CPU] reduce_chi2::diff_weighted: 1.56327 ms
[CPU] reduce_chi2::reduction: 0.556572 ms
[CPU] reduce_chi2_tot: 2.12876 ms
[CPU] chi2_profile::free_fint: 0.000918997 ms
[CPU] chi2_profile_tot: 363.875 ms

[CPU] chi2_profile::malloc_fint: 0.00139 ms
[CPU] create_image: 76.9355 ms
[CPU] sample::1st_shift: 23.0502 ms
[CPU] sample::FFT: 210.411 ms
[CPU] sample::2nd_shift: 22.2303 ms
[CPU] uv_rotate_h: 1.10555 ms
[CPU] sample::interpolate: 19.8102 ms
[CPU] sample::apply_phase_sampled: 7.33616 ms
[CPU] sample_tot: 283.985 ms
[CPU] sample_profile_tot: 361.933 ms
[CPU] reduce_chi2::diff_weighted: 1.48511 ms
[CPU] reduce_chi2::reduction: 0.542302 ms
[CPU] reduce_chi2_tot: 2.03462 ms
[CPU] chi2_profile::free_fint: 0.000803004 ms
[CPU] chi2_profile_tot: 363.98 ms

[CPU] chi2_profile::malloc_fint: 0.00119999 ms
[CPU] create_image: 78.4209 ms
[CPU] sample::1st_shift: 22.3555 ms
[CPU] sample::FFT: 209.994 ms
[CPU] sample::2nd_shift: 22.4051 ms
[CPU] uv_rotate_h: 1.21513 ms
[CPU] sample::interpolate: 19.6075 ms
[CPU] sample::apply_phase_sampled: 7.34901 ms
[CPU] sample_tot: 282.97 ms
[CPU] sample_profile_tot: 362.356 ms
[CPU] reduce_chi2::diff_weighted: 1.4993 ms
[CPU] reduce_chi2::reduction: 0.521169 ms
[CPU] reduce_chi2_tot: 2.02687 ms
[CPU] chi2_profile::free_fint: 0.000742999 ms
[CPU] chi2_profile_tot: 364.393 ms

[CPU] chi2_profile::malloc_fint: 0.001137 ms
[CPU] create_image: 77.8401 ms
[CPU] sample::1st_shift: 22.9013 ms
[CPU] sample::FFT: 210.225 ms
[CPU] sample::2nd_shift: 22.2566 ms
[CPU] uv_rotate_h: 1.11112 ms
[CPU] sample::interpolate: 19.8716 ms
[CPU] sample::apply_phase_sampled: 7.33013 ms
[CPU] sample_tot: 283.754 ms
[CPU] sample_profile_tot: 362.607 ms
[CPU] reduce_chi2::diff_weighted: 1.47228 ms
[CPU] reduce_chi2::reduction: 0.56853 ms
[CPU] reduce_chi2_tot: 2.04746 ms
[CPU] chi2_profile::free_fint: 0.00072 ms
[CPU] chi2_profile_tot: 364.664 ms

[CPU] chi2_profile::malloc_fint: 0.001251 ms
[CPU] create_image: 79.2156 ms
[CPU] sample::1st_shift: 22.6447 ms
[CPU] sample::FFT: 210.024 ms
[CPU] sample::2nd_shift: 22.4256 ms
[CPU] uv_rotate_h: 1.15414 ms
[CPU] sample::interpolate: 19.8778 ms
[CPU] sample::apply_phase_sampled: 7.30229 ms
[CPU] sample_tot: 283.486 ms
[CPU] sample_profile_tot: 363.716 ms
[CPU] reduce_chi2::diff_weighted: 1.47625 ms
[CPU] reduce_chi2::reduction: 0.552127 ms
[CPU] reduce_chi2_tot: 2.03532 ms
[CPU] chi2_profile::free_fint: 0.000705993 ms
[CPU] chi2_profile_tot: 365.761 ms

[CPU] chi2_profile::malloc_fint: 0.00137 ms
[CPU] create_image: 77.435 ms
[CPU] sample::1st_shift: 22.9016 ms
[CPU] sample::FFT: 210.417 ms
[CPU] sample::2nd_shift: 22.1666 ms
[CPU] uv_rotate_h: 1.09796 ms
[CPU] sample::interpolate: 19.882 ms
[CPU] sample::apply_phase_sampled: 7.40364 ms
[CPU] sample_tot: 283.915 ms
[CPU] sample_profile_tot: 362.36 ms
[CPU] reduce_chi2::diff_weighted: 1.50163 ms
[CPU] reduce_chi2::reduction: 0.537062 ms
[CPU] reduce_chi2_tot: 2.04601 ms
[CPU] chi2_profile::free_fint: 0.000699998 ms
[CPU] chi2_profile_tot: 364.417 ms

[CPU] chi2_profile::malloc_fint: 0.001263 ms
[CPU] create_image: 78.5569 ms
[CPU] sample::1st_shift: 22.4937 ms
[CPU] sample::FFT: 209.88 ms
[CPU] sample::2nd_shift: 22.4322 ms
[CPU] uv_rotate_h: 1.14148 ms
[CPU] sample::interpolate: 19.8233 ms
[CPU] sample::apply_phase_sampled: 7.30572 ms
[CPU] sample_tot: 283.124 ms
[CPU] sample_profile_tot: 362.699 ms
[CPU] reduce_chi2::diff_weighted: 1.47756 ms
[CPU] reduce_chi2::reduction: 0.548392 ms
[CPU] reduce_chi2_tot: 2.03317 ms
[CPU] chi2_profile::free_fint: 0.000647997 ms
[CPU] chi2_profile_tot: 364.743 ms

[CPU] chi2_profile::malloc_fint: 0.001146 ms
[CPU] create_image: 77.8416 ms
[CPU] sample::1st_shift: 23.0403 ms
[CPU] sample::FFT: 210.226 ms
[CPU] sample::2nd_shift: 22.5597 ms
[CPU] uv_rotate_h: 1.09897 ms
[CPU] sample::interpolate: 19.7792 ms
[CPU] sample::apply_phase_sampled: 7.30913 ms
[CPU] sample_tot: 284.059 ms
[CPU] sample_profile_tot: 362.869 ms
[CPU] reduce_chi2::diff_weighted: 1.49436 ms
[CPU] reduce_chi2::reduction: 0.541429 ms
[CPU] reduce_chi2_tot: 2.04313 ms
[CPU] chi2_profile::free_fint: 0.000707005 ms
[CPU] chi2_profile_tot: 364.923 ms

[CPU] chi2_profile::malloc_fint: 0.001271 ms
[CPU] create_image: 79.3546 ms
[CPU] sample::1st_shift: 22.69 ms
[CPU] sample::FFT: 207.733 ms
[CPU] sample::2nd_shift: 22.3526 ms
[CPU] uv_rotate_h: 1.17663 ms
[CPU] sample::interpolate: 20.0108 ms
[CPU] sample::apply_phase_sampled: 7.27474 ms
[CPU] sample_tot: 281.296 ms
[CPU] sample_profile_tot: 361.679 ms
[CPU] reduce_chi2::diff_weighted: 1.53249 ms
[CPU] reduce_chi2::reduction: 0.574021 ms
[CPU] reduce_chi2_tot: 2.114 ms
[CPU] chi2_profile::free_fint: 0.000735999 ms
[CPU] chi2_profile_tot: 363.803 ms

[CPU] chi2_profile::malloc_fint: 0.00120801 ms
[CPU] create_image: 77.9804 ms
[CPU] sample::1st_shift: 23.03 ms
[CPU] sample::FFT: 209.117 ms
[CPU] sample::2nd_shift: 22.6017 ms
[CPU] uv_rotate_h: 1.1263 ms
[CPU] sample::interpolate: 19.8771 ms
[CPU] sample::apply_phase_sampled: 7.3298 ms
[CPU] sample_tot: 283.126 ms
[CPU] sample_profile_tot: 362.12 ms
[CPU] reduce_chi2::diff_weighted: 1.51066 ms
[CPU] reduce_chi2::reduction: 0.539913 ms
[CPU] reduce_chi2_tot: 2.05754 ms
[CPU] chi2_profile::free_fint: 0.000639004 ms
[CPU] chi2_profile_tot: 364.188 ms

[CPU] chi2_profile::malloc_fint: 0.001634 ms
[CPU] create_image: 79.0691 ms
[CPU] sample::1st_shift: 22.4605 ms
[CPU] sample::FFT: 210.004 ms
[CPU] sample::2nd_shift: 22.8013 ms
[CPU] uv_rotate_h: 1.22059 ms
[CPU] sample::interpolate: 19.789 ms
[CPU] sample::apply_phase_sampled: 7.42379 ms
[CPU] sample_tot: 283.748 ms
[CPU] sample_profile_tot: 363.845 ms
[CPU] reduce_chi2::diff_weighted: 1.67445 ms
[CPU] reduce_chi2::reduction: 0.600372 ms
[CPU] reduce_chi2_tot: 2.28267 ms
[CPU] chi2_profile::free_fint: 0.000642001 ms
[CPU] chi2_profile_tot: 366.139 ms

[CPU] chi2_profile::malloc_fint: 0.001114 ms
[CPU] create_image: 77.982 ms
[CPU] sample::1st_shift: 23.0257 ms
[CPU] sample::FFT: 210.365 ms
[CPU] sample::2nd_shift: 22.3875 ms
[CPU] uv_rotate_h: 1.11243 ms
[CPU] sample::interpolate: 19.8868 ms
[CPU] sample::apply_phase_sampled: 7.5871 ms
[CPU] sample_tot: 284.408 ms
[CPU] sample_profile_tot: 363.359 ms
[CPU] reduce_chi2::diff_weighted: 1.53754 ms
[CPU] reduce_chi2::reduction: 0.540351 ms
[CPU] reduce_chi2_tot: 2.08492 ms
[CPU] chi2_profile::free_fint: 0.000645006 ms
[CPU] chi2_profile_tot: 365.454 ms
8192	1.000000e+06	float64	6	0	6.925484e+00	3.644992e-01	1.267986e-03	3.609801e-01
# |--> timings: [0.37410464900312945, 0.36592821899830597, 0.366277250002895, 0.3638448330020765, 0.36336256999493344, 0.36248444599914365, 0.36098005500389263, 0.3650161269979435, 0.36429205699823797, 0.3640538830004516, 0.364466431994515, 0.36473750999721233, 0.3658410419957363, 0.36449288400035584, 0.3648156420022133, 0.3649971179984277, 0.36387787699641194, 0.364261868999165, 0.3662128389987629, 0.36554171099851374]

[CPU] chi2_profile::malloc_fint: 0.001336 ms
[CPU] create_image: 77.7148 ms
[CPU] sample::1st_shift: 22.5993 ms
[CPU] sample::FFT: 273.162 ms
[CPU] sample::2nd_shift: 22.754 ms
[CPU] uv_rotate_h: 1.19677 ms
[CPU] sample::interpolate: 16.1169 ms
[CPU] sample::apply_phase_sampled: 6.19009 ms
[CPU] sample_tot: 342.085 ms
[CPU] sample_profile_tot: 420.801 ms
[CPU] reduce_chi2::diff_weighted: 1.32706 ms
[CPU] reduce_chi2::reduction: 0.647201 ms
[CPU] reduce_chi2_tot: 1.98135 ms
[CPU] chi2_profile::free_fint: 0.000715001 ms
[CPU] chi2_profile_tot: 422.795 ms

[CPU] chi2_profile::malloc_fint: 0.001337 ms
[CPU] create_image: 76.8275 ms
[CPU] sample::1st_shift: 23.0738 ms
[CPU] sample::FFT: 247.964 ms
[CPU] sample::2nd_shift: 24.3323 ms
[CPU] uv_rotate_h: 1.16924 ms
[CPU] sample::interpolate: 16.6562 ms
[CPU] sample::apply_phase_sampled: 6.19801 ms
[CPU] sample_tot: 319.458 ms
[CPU] sample_profile_tot: 397.289 ms
[CPU] reduce_chi2::diff_weighted: 1.31131 ms
[CPU] reduce_chi2::reduction: 0.641074 ms
[CPU] reduce_chi2_tot: 1.95985 ms
[CPU] chi2_profile::free_fint: 0.000569999 ms
[CPU] chi2_profile_tot: 399.259 ms

[CPU] chi2_profile::malloc_fint: 0.001251 ms
[CPU] create_image: 76.6018 ms
[CPU] sample::1st_shift: 23.0069 ms
[CPU] sample::FFT: 254.889 ms
[CPU] sample::2nd_shift: 23.0457 ms
[CPU] uv_rotate_h: 1.20771 ms
[CPU] sample::interpolate: 15.914 ms
[CPU] sample::apply_phase_sampled: 6.18774 ms
[CPU] sample_tot: 324.32 ms
[CPU] sample_profile_tot: 401.925 ms
[CPU] reduce_chi2::diff_weighted: 1.30623 ms
[CPU] reduce_chi2::reduction: 0.644337 ms
[CPU] reduce_chi2_tot: 1.95783 ms
[CPU] chi2_profile::free_fint: 0.000717999 ms
[CPU] chi2_profile_tot: 403.893 ms

[CPU] chi2_profile::malloc_fint: 0.00107 ms
[CPU] create_image: 76.5282 ms
[CPU] sample::1st_shift: 22.7298 ms
[CPU] sample::FFT: 265.43 ms
[CPU] sample::2nd_shift: 22.4395 ms
[CPU] uv_rotate_h: 1.1642 ms
[CPU] sample::interpolate: 15.963 ms
[CPU] sample::apply_phase_sampled: 6.19171 ms
[CPU] sample_tot: 333.984 ms
[CPU] sample_profile_tot: 411.516 ms
[CPU] reduce_chi2::diff_weighted: 1.28997 ms
[CPU] reduce_chi2::reduction: 0.648892 ms
[CPU] reduce_chi2_tot: 1.94683 ms
[CPU] chi2_profile::free_fint: 0.000724998 ms
[CPU] chi2_profile_tot: 413.473 ms

[CPU] chi2_profile::malloc_fint: 0.001222 ms
[CPU] create_image: 77.2821 ms
[CPU] sample::1st_shift: 22.7434 ms
[CPU] sample::FFT: 264.808 ms
[CPU] sample::2nd_shift: 23.0511 ms
[CPU] uv_rotate_h: 1.21071 ms
[CPU] sample::interpolate: 16.1257 ms
[CPU] sample::apply_phase_sampled: 6.18451 ms
[CPU] sample_tot: 334.185 ms
[CPU] sample_profile_tot: 412.47 ms
[CPU] reduce_chi2::diff_weighted: 1.31439 ms
[CPU] reduce_chi2::reduction: 0.638846 ms
[CPU] reduce_chi2_tot: 1.96044 ms
[CPU] chi2_profile::free_fint: 0.000576998 ms
[CPU] chi2_profile_tot: 414.441 ms

[CPU] chi2_profile::malloc_fint: 0.00111 ms
[CPU] create_image: 75.8753 ms
[CPU] sample::1st_shift: 22.761 ms
[CPU] sample::FFT: 265.024 ms
[CPU] sample::2nd_shift: 22.4371 ms
[CPU] uv_rotate_h: 1.18523 ms
[CPU] sample::interpolate: 15.7512 ms
[CPU] sample::apply_phase_sampled: 6.17989 ms
[CPU] sample_tot: 333.399 ms
[CPU] sample_profile_tot: 410.274 ms
[CPU] reduce_chi2::diff_weighted: 1.29311 ms
[CPU] reduce_chi2::reduction: 0.642917 ms
[CPU] reduce_chi2_tot: 1.94275 ms
[CPU] chi2_profile::free_fint: 0.000695996 ms
[CPU] chi2_profile_tot: 412.228 ms

[CPU] chi2_profile::malloc_fint: 0.001269 ms
[CPU] create_image: 77.0388 ms
[CPU] sample::1st_shift: 22.777 ms
[CPU] sample::FFT: 246.237 ms
[CPU] sample::2nd_shift: 23.0759 ms
[CPU] uv_rotate_h: 2.33274 ms
[CPU] sample::interpolate: 16.6947 ms
[CPU] sample::apply_phase_sampled: 6.19122 ms
[CPU] sample_tot: 317.378 ms
[CPU] sample_profile_tot: 395.461 ms
[CPU] reduce_chi2::diff_weighted: 1.40119 ms
[CPU] reduce_chi2::reduction: 0.639287 ms
[CPU] reduce_chi2_tot: 2.05072 ms
[CPU] chi2_profile::free_fint: 0.000986001 ms
[CPU] chi2_profile_tot: 397.524 ms

[CPU] chi2_profile::malloc_fint: 0.001468 ms
[CPU] create_image: 76.1488 ms
[CPU] sample::1st_shift: 22.6737 ms
[CPU] sample::FFT: 263.976 ms
[CPU] sample::2nd_shift: 22.8221 ms
[CPU] uv_rotate_h: 1.20277 ms
[CPU] sample::interpolate: 15.8963 ms
[CPU] sample::apply_phase_sampled: 6.1887 ms
[CPU] sample_tot: 332.814 ms
[CPU] sample_profile_tot: 409.973 ms
[CPU] reduce_chi2::diff_weighted: 1.29655 ms
[CPU] reduce_chi2::reduction: 0.640704 ms
[CPU] reduce_chi2_tot: 1.94444 ms
[CPU] chi2_profile::free_fint: 0.000567001 ms
[CPU] chi2_profile_tot: 411.928 ms

[CPU] chi2_profile::malloc_fint: 0.001192 ms
[CPU] create_image: 76.7929 ms
[CPU] sample::1st_shift: 23.2499 ms
[CPU] sample::FFT: 265.152 ms
[CPU] sample::2nd_shift: 22.6759 ms
[CPU] uv_rotate_h: 1.20056 ms
[CPU] sample::interpolate: 16.0508 ms
[CPU] sample::apply_phase_sampled: 6.18283 ms
[CPU] sample_tot: 334.572 ms
[CPU] sample_profile_tot: 412.371 ms
[CPU] reduce_chi2::diff_weighted: 1.2917 ms
[CPU] reduce_chi2::reduction: 0.66724 ms
[CPU] reduce_chi2_tot: 1.9657 ms
[CPU] chi2_profile::free_fint: 0.000833999 ms
[CPU] chi2_profile_tot: 414.349 ms

[CPU] chi2_profile::malloc_fint: 0.001064 ms
[CPU] create_image: 77.9471 ms
[CPU] sample::1st_shift: 23.0918 ms
[CPU] sample::FFT: 257.062 ms
[CPU] sample::2nd_shift: 23.2696 ms
[CPU] uv_rotate_h: 1.22587 ms
[CPU] sample::interpolate: 15.9557 ms
[CPU] sample::apply_phase_sampled: 6.17756 ms
[CPU] sample_tot: 326.841 ms
[CPU] sample_profile_tot: 405.892 ms
[CPU] reduce_chi2::diff_weighted: 1.33536 ms
[CPU] reduce_chi2::reduction: 0.662172 ms
[CPU] reduce_chi2_tot: 2.00821 ms
[CPU] chi2_profile::free_fint: 0.000861997 ms
[CPU] chi2_profile_tot: 407.912 ms

[CPU] chi2_profile::malloc_fint: 0.001285 ms
[CPU] create_image: 78.2717 ms
[CPU] sample::1st_shift: 22.7816 ms
[CPU] sample::FFT: 263.172 ms
[CPU] sample::2nd_shift: 22.6323 ms
[CPU] uv_rotate_h: 1.19719 ms
[CPU] sample::interpolate: 16.0468 ms
[CPU] sample::apply_phase_sampled: 6.17942 ms
[CPU] sample_tot: 332.072 ms
[CPU] sample_profile_tot: 411.415 ms
[CPU] reduce_chi2::diff_weighted: 1.28366 ms
[CPU] reduce_chi2::reduction: 0.641021 ms
[CPU] reduce_chi2_tot: 1.93478 ms
[CPU] chi2_profile::free_fint: 0.001013 ms
[CPU] chi2_profile_tot: 413.362 ms

[CPU] chi2_profile::malloc_fint: 0.001532 ms
[CPU] create_image: 76.8248 ms
[CPU] sample::1st_shift: 22.5812 ms
[CPU] sample::FFT: 251.505 ms
[CPU] sample::2nd_shift: 22.6528 ms
[CPU] uv_rotate_h: 1.19558 ms
[CPU] sample::interpolate: 15.9443 ms
[CPU] sample::apply_phase_sampled: 6.6599 ms
[CPU] sample_tot: 320.614 ms
[CPU] sample_profile_tot: 398.515 ms
[CPU] reduce_chi2::diff_weighted: 1.29863 ms
[CPU] reduce_chi2::reduction: 0.649326 ms
[CPU] reduce_chi2_tot: 1.95805 ms
[CPU] chi2_profile::free_fint: 0.000881999 ms
[CPU] chi2_profile_tot: 400.486 ms

[CPU] chi2_profile::malloc_fint: 0.001437 ms
[CPU] create_image: 77.9723 ms
[CPU] sample::1st_shift: 23.0322 ms
[CPU] sample::FFT: 255.843 ms
[CPU] sample::2nd_shift: 22.733 ms
[CPU] uv_rotate_h: 1.20697 ms
[CPU] sample::interpolate: 16.4508 ms
[CPU] sample::apply_phase_sampled: 6.1735 ms
[CPU] sample_tot: 325.496 ms
[CPU] sample_profile_tot: 404.431 ms
[CPU] reduce_chi2::diff_weighted: 1.31387 ms
[CPU] reduce_chi2::reduction: 0.6533 ms
[CPU] reduce_chi2_tot: 1.97412 ms
[CPU] chi2_profile::free_fint: 0.000800996 ms
[CPU] chi2_profile_tot: 406.416 ms

[CPU] chi2_profile::malloc_fint: 0.001131 ms
[CPU] create_image: 76.7147 ms
[CPU] sample::1st_shift: 22.9929 ms
[CPU] sample::FFT: 265.207 ms
[CPU] sample::2nd_shift: 22.9197 ms
[CPU] uv_rotate_h: 1.18561 ms
[CPU] sample::interpolate: 16.6458 ms
[CPU] sample::apply_phase_sampled: 6.18532 ms
[CPU] sample_tot: 335.197 ms
[CPU] sample_profile_tot: 412.93 ms
[CPU] reduce_chi2::diff_weighted: 1.30807 ms
[CPU] reduce_chi2::reduction: 0.644179 ms
[CPU] reduce_chi2_tot: 1.95904 ms
[CPU] chi2_profile::free_fint: 0.000788001 ms
[CPU] chi2_profile_tot: 414.899 ms

[CPU] chi2_profile::malloc_fint: 0.001146 ms
[CPU] create_image: 76.1578 ms
[CPU] sample::1st_shift: 22.7626 ms
[CPU] sample::FFT: 266.364 ms
[CPU] sample::2nd_shift: 23.171 ms
[CPU] uv_rotate_h: 1.17266 ms
[CPU] sample::interpolate: 16.072 ms
[CPU] sample::apply_phase_sampled: 6.19656 ms
[CPU] sample_tot: 335.798 ms
[CPU] sample_profile_tot: 412.968 ms
[CPU] reduce_chi2::diff_weighted: 1.2941 ms
[CPU] reduce_chi2::reduction: 0.649433 ms
[CPU] reduce_chi2_tot: 1.95112 ms
[CPU] chi2_profile::free_fint: 0.000725995 ms
[CPU] chi2_profile_tot: 414.929 ms

[CPU] chi2_profile::malloc_fint: 0.00100501 ms
[CPU] create_image: 77.4163 ms
[CPU] sample::1st_shift: 22.9285 ms
[CPU] sample::FFT: 266.171 ms
[CPU] sample::2nd_shift: 22.8764 ms
[CPU] uv_rotate_h: 1.19649 ms
[CPU] sample::interpolate: 16.1116 ms
[CPU] sample::apply_phase_sampled: 6.16581 ms
[CPU] sample_tot: 335.511 ms
[CPU] sample_profile_tot: 413.947 ms
[CPU] reduce_chi2::diff_weighted: 1.31139 ms
[CPU] reduce_chi2::reduction: 0.643765 ms
[CPU] reduce_chi2_tot: 1.96308 ms
[CPU] chi2_profile::free_fint: 0.000727996 ms
[CPU] chi2_profile_tot: 415.92 ms

[CPU] chi2_profile::malloc_fint: 0.00104499 ms
[CPU] create_image: 76.9949 ms
[CPU] sample::1st_shift: 22.8624 ms
[CPU] sample::FFT: 242.382 ms
[CPU] sample::2nd_shift: 22.8807 ms
[CPU] uv_rotate_h: 1.19645 ms
[CPU] sample::interpolate: 15.8047 ms
[CPU] sample::apply_phase_sampled: 6.20382 ms
[CPU] sample_tot: 311.389 ms
[CPU] sample_profile_tot: 389.401 ms
[CPU] reduce_chi2::diff_weighted: 1.29974 ms
[CPU] reduce_chi2::reduction: 0.641729 ms
[CPU] reduce_chi2_tot: 1.9481 ms
[CPU] chi2_profile::free_fint: 0.000610999 ms
[CPU] chi2_profile_tot: 391.359 ms

[CPU] chi2_profile::malloc_fint: 0.001344 ms
[CPU] create_image: 76.2609 ms
[CPU] sample::1st_shift: 23.2805 ms
[CPU] sample::FFT: 237.124 ms
[CPU] sample::2nd_shift: 22.424 ms
[CPU] uv_rotate_h: 1.18978 ms
[CPU] sample::interpolate: 16.2163 ms
[CPU] sample::apply_phase_sampled: 6.19641 ms
[CPU] sample_tot: 306.49 ms
[CPU] sample_profile_tot: 383.768 ms
[CPU] reduce_chi2::diff_weighted: 1.28439 ms
[CPU] reduce_chi2::reduction: 0.650614 ms
[CPU] reduce_chi2_tot: 1.94207 ms
[CPU] chi2_profile::free_fint: 0.000620996 ms
[CPU] chi2_profile_tot: 385.721 ms

[CPU] chi2_profile::malloc_fint: 0.001272 ms
[CPU] create_image: 76.9843 ms
[CPU] sample::1st_shift: 22.7873 ms
[CPU] sample::FFT: 264.652 ms
[CPU] sample::2nd_shift: 22.6062 ms
[CPU] uv_rotate_h: 1.17907 ms
[CPU] sample::interpolate: 15.8588 ms
[CPU] sample::apply_phase_sampled: 6.18622 ms
[CPU] sample_tot: 333.332 ms
[CPU] sample_profile_tot: 411.289 ms
[CPU] reduce_chi2::diff_weighted: 1.30646 ms
[CPU] reduce_chi2::reduction: 0.643538 ms
[CPU] reduce_chi2_tot: 1.95664 ms
[CPU] chi2_profile::free_fint: 0.000592998 ms
[CPU] chi2_profile_tot: 413.256 ms

[CPU] chi2_profile::malloc_fint: 0.001515 ms
[CPU] create_image: 76.9608 ms
[CPU] sample::1st_shift: 22.987 ms
[CPU] sample::FFT: 264.397 ms
[CPU] sample::2nd_shift: 22.4445 ms
[CPU] uv_rotate_h: 1.19451 ms
[CPU] sample::interpolate: 16.0828 ms
[CPU] sample::apply_phase_sampled: 6.17415 ms
[CPU] sample_tot: 333.34 ms
[CPU] sample_profile_tot: 411.321 ms
[CPU] reduce_chi2::diff_weighted: 1.29438 ms
[CPU] reduce_chi2::reduction: 0.646652 ms
[CPU] reduce_chi2_tot: 1.94826 ms
[CPU] chi2_profile::free_fint: 0.000749998 ms
[CPU] chi2_profile_tot: 413.28 ms
8192	1.000000e+06	float64	8	0	7.746423e+00	4.077065e-01	8.654035e-03	3.857938e-01
# |--> timings: [0.42285166600049706, 0.39933313600340625, 0.403967667996767, 0.41354760799731594, 0.4145139769971138, 0.4123062470025616, 0.3976036319945706, 0.41232998699706513, 0.4144227500000852, 0.40798949300369713, 0.41345064699999057, 0.40057376099866815, 0.4065003040013835, 0.4149766820046352, 0.415002761001233, 0.4159943069971632, 0.39143300599971553, 0.38579376800043974, 0.413330256997142, 0.41335323900420917]

[CPU] chi2_profile::malloc_fint: 0.001467 ms
[CPU] create_image: 76.5339 ms
[CPU] sample::1st_shift: 23.2768 ms
[CPU] sample::FFT: 222.542 ms
[CPU] sample::2nd_shift: 23.3178 ms
[CPU] uv_rotate_h: 1.15174 ms
[CPU] sample::interpolate: 14.1909 ms
[CPU] sample::apply_phase_sampled: 4.95619 ms
[CPU] sample_tot: 289.493 ms
[CPU] sample_profile_tot: 367.133 ms
[CPU] reduce_chi2::diff_weighted: 1.25195 ms
[CPU] reduce_chi2::reduction: 0.544939 ms
[CPU] reduce_chi2_tot: 1.81113 ms
[CPU] chi2_profile::free_fint: 0.000865999 ms
[CPU] chi2_profile_tot: 368.961 ms

[CPU] chi2_profile::malloc_fint: 0.001385 ms
[CPU] create_image: 76.5973 ms
[CPU] sample::1st_shift: 23.3697 ms
[CPU] sample::FFT: 214.363 ms
[CPU] sample::2nd_shift: 24.0076 ms
[CPU] uv_rotate_h: 1.17255 ms
[CPU] sample::interpolate: 13.8006 ms
[CPU] sample::apply_phase_sampled: 4.97105 ms
[CPU] sample_tot: 281.739 ms
[CPU] sample_profile_tot: 359.432 ms
[CPU] reduce_chi2::diff_weighted: 1.2559 ms
[CPU] reduce_chi2::reduction: 0.52653 ms
[CPU] reduce_chi2_tot: 1.79637 ms
[CPU] chi2_profile::free_fint: 0.000915999 ms
[CPU] chi2_profile_tot: 361.244 ms

[CPU] chi2_profile::malloc_fint: 0.001399 ms
[CPU] create_image: 75.481 ms
[CPU] sample::1st_shift: 22.8875 ms
[CPU] sample::FFT: 214.049 ms
[CPU] sample::2nd_shift: 23.288 ms
[CPU] uv_rotate_h: 1.1678 ms
[CPU] sample::interpolate: 13.7555 ms
[CPU] sample::apply_phase_sampled: 4.96779 ms
[CPU] sample_tot: 280.171 ms
[CPU] sample_profile_tot: 356.752 ms
[CPU] reduce_chi2::diff_weighted: 1.24922 ms
[CPU] reduce_chi2::reduction: 0.540174 ms
[CPU] reduce_chi2_tot: 1.80426 ms
[CPU] chi2_profile::free_fint: 0.000988999 ms
[CPU] chi2_profile_tot: 358.572 ms

[CPU] chi2_profile::malloc_fint: 0.00125 ms
[CPU] create_image: 76.2403 ms
[CPU] sample::1st_shift: 23.7637 ms
[CPU] sample::FFT: 218.238 ms
[CPU] sample::2nd_shift: 22.6991 ms
[CPU] uv_rotate_h: 1.17847 ms
[CPU] sample::interpolate: 13.0774 ms
[CPU] sample::apply_phase_sampled: 4.96535 ms
[CPU] sample_tot: 283.987 ms
[CPU] sample_profile_tot: 361.321 ms
[CPU] reduce_chi2::diff_weighted: 1.24489 ms
[CPU] reduce_chi2::reduction: 0.537541 ms
[CPU] reduce_chi2_tot: 1.79663 ms
[CPU] chi2_profile::free_fint: 0.00107 ms
[CPU] chi2_profile_tot: 363.133 ms

[CPU] chi2_profile::malloc_fint: 0.001352 ms
[CPU] create_image: 76.2549 ms
[CPU] sample::1st_shift: 22.3106 ms
[CPU] sample::FFT: 213.637 ms
[CPU] sample::2nd_shift: 23.8695 ms
[CPU] uv_rotate_h: 1.20061 ms
[CPU] sample::interpolate: 13.4347 ms
[CPU] sample::apply_phase_sampled: 4.95939 ms
[CPU] sample_tot: 279.469 ms
[CPU] sample_profile_tot: 356.822 ms
[CPU] reduce_chi2::diff_weighted: 1.24485 ms
[CPU] reduce_chi2::reduction: 0.551537 ms
[CPU] reduce_chi2_tot: 1.81035 ms
[CPU] chi2_profile::free_fint: 0.000939006 ms
[CPU] chi2_profile_tot: 358.647 ms

[CPU] chi2_profile::malloc_fint: 0.001479 ms
[CPU] create_image: 75.0786 ms
[CPU] sample::1st_shift: 23.0682 ms
[CPU] sample::FFT: 213.897 ms
[CPU] sample::2nd_shift: 23.7475 ms
[CPU] uv_rotate_h: 1.21125 ms
[CPU] sample::interpolate: 13.6414 ms
[CPU] sample::apply_phase_sampled: 4.97133 ms
[CPU] sample_tot: 280.589 ms
[CPU] sample_profile_tot: 356.756 ms
[CPU] reduce_chi2::diff_weighted: 1.2494 ms
[CPU] reduce_chi2::reduction: 0.54816 ms
[CPU] reduce_chi2_tot: 1.81182 ms
[CPU] chi2_profile::free_fint: 0.001419 ms
[CPU] chi2_profile_tot: 358.583 ms

[CPU] chi2_profile::malloc_fint: 0.00128899 ms
[CPU] create_image: 75.0371 ms
[CPU] sample::1st_shift: 22.8721 ms
[CPU] sample::FFT: 218.138 ms
[CPU] sample::2nd_shift: 22.9561 ms
[CPU] uv_rotate_h: 1.18861 ms
[CPU] sample::interpolate: 13.1014 ms
[CPU] sample::apply_phase_sampled: 5.01248 ms
[CPU] sample_tot: 283.338 ms
[CPU] sample_profile_tot: 359.473 ms
[CPU] reduce_chi2::diff_weighted: 1.27886 ms
[CPU] reduce_chi2::reduction: 0.534499 ms
[CPU] reduce_chi2_tot: 1.82709 ms
[CPU] chi2_profile::free_fint: 0.000947002 ms
[CPU] chi2_profile_tot: 361.315 ms

[CPU] chi2_profile::malloc_fint: 0.001287 ms
[CPU] create_image: 74.8119 ms
[CPU] sample::1st_shift: 23.38 ms
[CPU] sample::FFT: 218.052 ms
[CPU] sample::2nd_shift: 23.4393 ms
[CPU] uv_rotate_h: 1.19105 ms
[CPU] sample::interpolate: 13.0672 ms
[CPU] sample::apply_phase_sampled: 4.96736 ms
[CPU] sample_tot: 284.154 ms
[CPU] sample_profile_tot: 360.061 ms
[CPU] reduce_chi2::diff_weighted: 1.25183 ms
[CPU] reduce_chi2::reduction: 0.535501 ms
[CPU] reduce_chi2_tot: 1.80148 ms
[CPU] chi2_profile::free_fint: 0.000991 ms
[CPU] chi2_profile_tot: 361.878 ms

[CPU] chi2_profile::malloc_fint: 0.001561 ms
[CPU] create_image: 75.3312 ms
[CPU] sample::1st_shift: 22.6495 ms
[CPU] sample::FFT: 213.886 ms
[CPU] sample::2nd_shift: 23.0119 ms
[CPU] uv_rotate_h: 1.18389 ms
[CPU] sample::interpolate: 13.2946 ms
[CPU] sample::apply_phase_sampled: 4.95388 ms
[CPU] sample_tot: 279.036 ms
[CPU] sample_profile_tot: 355.463 ms
[CPU] reduce_chi2::diff_weighted: 1.25175 ms
[CPU] reduce_chi2::reduction: 0.537584 ms
[CPU] reduce_chi2_tot: 1.80344 ms
[CPU] chi2_profile::free_fint: 0.000875996 ms
[CPU] chi2_profile_tot: 357.282 ms

[CPU] chi2_profile::malloc_fint: 0.00133 ms
[CPU] create_image: 75.566 ms
[CPU] sample::1st_shift: 23.627 ms
[CPU] sample::FFT: 214.327 ms
[CPU] sample::2nd_shift: 23.9857 ms
[CPU] uv_rotate_h: 1.17791 ms
[CPU] sample::interpolate: 13.759 ms
[CPU] sample::apply_phase_sampled: 4.95397 ms
[CPU] sample_tot: 281.884 ms
[CPU] sample_profile_tot: 358.54 ms
[CPU] reduce_chi2::diff_weighted: 1.25988 ms
[CPU] reduce_chi2::reduction: 0.529822 ms
[CPU] reduce_chi2_tot: 1.80408 ms
[CPU] chi2_profile::free_fint: 0.000925 ms
[CPU] chi2_profile_tot: 360.361 ms

[CPU] chi2_profile::malloc_fint: 0.001398 ms
[CPU] create_image: 74.9107 ms
[CPU] sample::1st_shift: 23.019 ms
[CPU] sample::FFT: 214.031 ms
[CPU] sample::2nd_shift: 23.3151 ms
[CPU] uv_rotate_h: 1.18092 ms
[CPU] sample::interpolate: 13.9196 ms
[CPU] sample::apply_phase_sampled: 4.97355 ms
[CPU] sample_tot: 280.493 ms
[CPU] sample_profile_tot: 356.5 ms
[CPU] reduce_chi2::diff_weighted: 1.24784 ms
[CPU] reduce_chi2::reduction: 0.542668 ms
[CPU] reduce_chi2_tot: 1.80456 ms
[CPU] chi2_profile::free_fint: 0.000968001 ms
[CPU] chi2_profile_tot: 358.321 ms

[CPU] chi2_profile::malloc_fint: 0.001322 ms
[CPU] create_image: 75.6212 ms
[CPU] sample::1st_shift: 23.8762 ms
[CPU] sample::FFT: 214.079 ms
[CPU] sample::2nd_shift: 23.8814 ms
[CPU] uv_rotate_h: 1.19556 ms
[CPU] sample::interpolate: 13.1031 ms
[CPU] sample::apply_phase_sampled: 4.95487 ms
[CPU] sample_tot: 281.145 ms
[CPU] sample_profile_tot: 357.858 ms
[CPU] reduce_chi2::diff_weighted: 1.24289 ms
[CPU] reduce_chi2::reduction: 0.54004 ms
[CPU] reduce_chi2_tot: 1.79684 ms
[CPU] chi2_profile::free_fint: 0.001068 ms
[CPU] chi2_profile_tot: 359.67 ms

[CPU] chi2_profile::malloc_fint: 0.00121 ms
[CPU] create_image: 75.4255 ms
[CPU] sample::1st_shift: 22.8228 ms
[CPU] sample::FFT: 213.954 ms
[CPU] sample::2nd_shift: 23.6505 ms
[CPU] uv_rotate_h: 1.20447 ms
[CPU] sample::interpolate: 14.1692 ms
[CPU] sample::apply_phase_sampled: 4.96615 ms
[CPU] sample_tot: 280.825 ms
[CPU] sample_profile_tot: 357.339 ms
[CPU] reduce_chi2::diff_weighted: 1.25769 ms
[CPU] reduce_chi2::reduction: 0.540154 ms
[CPU] reduce_chi2_tot: 1.81203 ms
[CPU] chi2_profile::free_fint: 0.001046 ms
[CPU] chi2_profile_tot: 359.17 ms

[CPU] chi2_profile::malloc_fint: 0.001344 ms
[CPU] create_image: 74.9995 ms
[CPU] sample::1st_shift: 23.0914 ms
[CPU] sample::FFT: 216.431 ms
[CPU] sample::2nd_shift: 23.6373 ms
[CPU] uv_rotate_h: 1.18516 ms
[CPU] sample::interpolate: 13.8272 ms
[CPU] sample::apply_phase_sampled: 4.96753 ms
[CPU] sample_tot: 283.197 ms
[CPU] sample_profile_tot: 359.278 ms
[CPU] reduce_chi2::diff_weighted: 1.24466 ms
[CPU] reduce_chi2::reduction: 0.526292 ms
[CPU] reduce_chi2_tot: 1.78479 ms
[CPU] chi2_profile::free_fint: 0.000836 ms
[CPU] chi2_profile_tot: 361.078 ms

[CPU] chi2_profile::malloc_fint: 0.001214 ms
[CPU] create_image: 74.5109 ms
[CPU] sample::1st_shift: 22.8249 ms
[CPU] sample::FFT: 213.809 ms
[CPU] sample::2nd_shift: 23.4687 ms
[CPU] uv_rotate_h: 1.13835 ms
[CPU] sample::interpolate: 14.3022 ms
[CPU] sample::apply_phase_sampled: 4.95694 ms
[CPU] sample_tot: 280.55 ms
[CPU] sample_profile_tot: 356.069 ms
[CPU] reduce_chi2::diff_weighted: 1.24102 ms
[CPU] reduce_chi2::reduction: 0.533176 ms
[CPU] reduce_chi2_tot: 1.78314 ms
[CPU] chi2_profile::free_fint: 0.000671003 ms
[CPU] chi2_profile_tot: 357.865 ms

[CPU] chi2_profile::malloc_fint: 0.001449 ms
[CPU] create_image: 74.273 ms
[CPU] sample::1st_shift: 23.484 ms
[CPU] sample::FFT: 214.034 ms
[CPU] sample::2nd_shift: 24.2551 ms
[CPU] uv_rotate_h: 1.13561 ms
[CPU] sample::interpolate: 14.8794 ms
[CPU] sample::apply_phase_sampled: 4.95983 ms
[CPU] sample_tot: 282.808 ms
[CPU] sample_profile_tot: 358.043 ms
[CPU] reduce_chi2::diff_weighted: 1.26623 ms
[CPU] reduce_chi2::reduction: 0.536427 ms
[CPU] reduce_chi2_tot: 1.81164 ms
[CPU] chi2_profile::free_fint: 0.000594999 ms
[CPU] chi2_profile_tot: 359.866 ms

[CPU] chi2_profile::malloc_fint: 0.001182 ms
[CPU] create_image: 74.7295 ms
[CPU] sample::1st_shift: 23.1066 ms
[CPU] sample::FFT: 214.882 ms
[CPU] sample::2nd_shift: 23.2734 ms
[CPU] uv_rotate_h: 1.15406 ms
[CPU] sample::interpolate: 14.2538 ms
[CPU] sample::apply_phase_sampled: 4.95556 ms
[CPU] sample_tot: 281.693 ms
[CPU] sample_profile_tot: 357.424 ms
[CPU] reduce_chi2::diff_weighted: 1.25365 ms
[CPU] reduce_chi2::reduction: 0.52813 ms
[CPU] reduce_chi2_tot: 1.79141 ms
[CPU] chi2_profile::free_fint: 0.000653003 ms
[CPU] chi2_profile_tot: 359.226 ms

[CPU] chi2_profile::malloc_fint: 0.001081 ms
[CPU] create_image: 75.0319 ms
[CPU] sample::1st_shift: 23.5851 ms
[CPU] sample::FFT: 214.51 ms
[CPU] sample::2nd_shift: 24.0901 ms
[CPU] uv_rotate_h: 1.14356 ms
[CPU] sample::interpolate: 14.8983 ms
[CPU] sample::apply_phase_sampled: 4.98818 ms
[CPU] sample_tot: 283.271 ms
[CPU] sample_profile_tot: 359.317 ms
[CPU] reduce_chi2::diff_weighted: 1.24557 ms
[CPU] reduce_chi2::reduction: 0.522108 ms
[CPU] reduce_chi2_tot: 1.77675 ms
[CPU] chi2_profile::free_fint: 0.000681997 ms
[CPU] chi2_profile_tot: 361.106 ms

[CPU] chi2_profile::malloc_fint: 0.001145 ms
[CPU] create_image: 76.0012 ms
[CPU] sample::1st_shift: 23.033 ms
[CPU] sample::FFT: 219.13 ms
[CPU] sample::2nd_shift: 22.9451 ms
[CPU] uv_rotate_h: 1.17081 ms
[CPU] sample::interpolate: 13.167 ms
[CPU] sample::apply_phase_sampled: 4.95475 ms
[CPU] sample_tot: 284.471 ms
[CPU] sample_profile_tot: 361.537 ms
[CPU] reduce_chi2::diff_weighted: 1.24232 ms
[CPU] reduce_chi2::reduction: 0.527138 ms
[CPU] reduce_chi2_tot: 1.77971 ms
[CPU] chi2_profile::free_fint: 0.000852 ms
[CPU] chi2_profile_tot: 363.328 ms

[CPU] chi2_profile::malloc_fint: 0.001166 ms
[CPU] create_image: 74.4865 ms
[CPU] sample::1st_shift: 23.2166 ms
[CPU] sample::FFT: 214.128 ms
[CPU] sample::2nd_shift: 23.6255 ms
[CPU] uv_rotate_h: 1.18992 ms
[CPU] sample::interpolate: 13.8948 ms
[CPU] sample::apply_phase_sampled: 4.95283 ms
[CPU] sample_tot: 281.064 ms
[CPU] sample_profile_tot: 356.612 ms
[CPU] reduce_chi2::diff_weighted: 1.25076 ms
[CPU] reduce_chi2::reduction: 0.516508 ms
[CPU] reduce_chi2_tot: 1.7766 ms
[CPU] chi2_profile::free_fint: 0.000942004 ms
[CPU] chi2_profile_tot: 358.402 ms
8192	1.000000e+06	float64	10	0	6.840951e+00	3.600501e-01	1.675315e-03	3.576483e-01
# |--> timings: [0.3690252199958195, 0.3613340230003814, 0.3586605429954943, 0.36322210999787785, 0.3587359449957148, 0.35867174599843565, 0.36140940199402394, 0.3619694579974748, 0.35764827000093646, 0.3604482420050772, 0.35840648100565886, 0.35975743400194915, 0.3592581149932812, 0.3611671720063896, 0.357953186998202, 0.35993961799977114, 0.3592977059961413, 0.36117816800106084, 0.36340455600293353, 0.3584888050027075]

[CPU] chi2_profile::malloc_fint: 0.001396 ms
[CPU] create_image: 75.5114 ms
[CPU] sample::1st_shift: 22.2739 ms
[CPU] sample::FFT: 188.624 ms
[CPU] sample::2nd_shift: 22.6297 ms
[CPU] uv_rotate_h: 1.12082 ms
[CPU] sample::interpolate: 11.1469 ms
[CPU] sample::apply_phase_sampled: 4.16726 ms
[CPU] sample_tot: 250.025 ms
[CPU] sample_profile_tot: 326.596 ms
[CPU] reduce_chi2::diff_weighted: 1.25564 ms
[CPU] reduce_chi2::reduction: 0.448822 ms
[CPU] reduce_chi2_tot: 1.71435 ms
[CPU] chi2_profile::free_fint: 0.000723005 ms
[CPU] chi2_profile_tot: 328.324 ms

[CPU] chi2_profile::malloc_fint: 0.001378 ms
[CPU] create_image: 73.3608 ms
[CPU] sample::1st_shift: 22.24 ms
[CPU] sample::FFT: 181.226 ms
[CPU] sample::2nd_shift: 22.4852 ms
[CPU] uv_rotate_h: 1.11852 ms
[CPU] sample::interpolate: 11.1275 ms
[CPU] sample::apply_phase_sampled: 4.136 ms
[CPU] sample_tot: 242.388 ms
[CPU] sample_profile_tot: 316.808 ms
[CPU] reduce_chi2::diff_weighted: 1.25386 ms
[CPU] reduce_chi2::reduction: 0.453441 ms
[CPU] reduce_chi2_tot: 1.71724 ms
[CPU] chi2_profile::free_fint: 0.000717999 ms
[CPU] chi2_profile_tot: 318.537 ms

[CPU] chi2_profile::malloc_fint: 0.001362 ms
[CPU] create_image: 73.2471 ms
[CPU] sample::1st_shift: 22.2864 ms
[CPU] sample::FFT: 181.478 ms
[CPU] sample::2nd_shift: 22.5235 ms
[CPU] uv_rotate_h: 1.12365 ms
[CPU] sample::interpolate: 11.2022 ms
[CPU] sample::apply_phase_sampled: 4.1496 ms
[CPU] sample_tot: 242.819 ms
[CPU] sample_profile_tot: 317.124 ms
[CPU] reduce_chi2::diff_weighted: 1.25738 ms
[CPU] reduce_chi2::reduction: 0.453548 ms
[CPU] reduce_chi2_tot: 1.72134 ms
[CPU] chi2_profile::free_fint: 0.000667998 ms
[CPU] chi2_profile_tot: 318.857 ms

[CPU] chi2_profile::malloc_fint: 0.001373 ms
[CPU] create_image: 73.9082 ms
[CPU] sample::1st_shift: 22.2288 ms
[CPU] sample::FFT: 181.277 ms
[CPU] sample::2nd_shift: 22.49 ms
[CPU] uv_rotate_h: 1.12218 ms
[CPU] sample::interpolate: 11.1436 ms
[CPU] sample::apply_phase_sampled: 4.14708 ms
[CPU] sample_tot: 242.465 ms
[CPU] sample_profile_tot: 317.444 ms
[CPU] reduce_chi2::diff_weighted: 1.2571 ms
[CPU] reduce_chi2::reduction: 0.441228 ms
[CPU] reduce_chi2_tot: 1.70864 ms
[CPU] chi2_profile::free_fint: 0.001 ms
[CPU] chi2_profile_tot: 319.166 ms

[CPU] chi2_profile::malloc_fint: 0.001355 ms
[CPU] create_image: 75.307 ms
[CPU] sample::1st_shift: 22.3148 ms
[CPU] sample::FFT: 181.385 ms
[CPU] sample::2nd_shift: 22.5232 ms
[CPU] uv_rotate_h: 1.12427 ms
[CPU] sample::interpolate: 11.1809 ms
[CPU] sample::apply_phase_sampled: 4.2072 ms
[CPU] sample_tot: 242.791 ms
[CPU] sample_profile_tot: 319.164 ms
[CPU] reduce_chi2::diff_weighted: 1.26039 ms
[CPU] reduce_chi2::reduction: 0.443979 ms
[CPU] reduce_chi2_tot: 1.71427 ms
[CPU] chi2_profile::free_fint: 0.000585998 ms
[CPU] chi2_profile_tot: 320.89 ms

[CPU] chi2_profile::malloc_fint: 0.001282 ms
[CPU] create_image: 73.5879 ms
[CPU] sample::1st_shift: 22.1905 ms
[CPU] sample::FFT: 181.094 ms
[CPU] sample::2nd_shift: 22.4619 ms
[CPU] uv_rotate_h: 1.12024 ms
[CPU] sample::interpolate: 11.1434 ms
[CPU] sample::apply_phase_sampled: 4.14605 ms
[CPU] sample_tot: 242.213 ms
[CPU] sample_profile_tot: 316.877 ms
[CPU] reduce_chi2::diff_weighted: 1.25503 ms
[CPU] reduce_chi2::reduction: 0.454411 ms
[CPU] reduce_chi2_tot: 1.7197 ms
[CPU] chi2_profile::free_fint: 0.000971995 ms
[CPU] chi2_profile_tot: 318.609 ms

[CPU] chi2_profile::malloc_fint: 0.001289 ms
[CPU] create_image: 73.9526 ms
[CPU] sample::1st_shift: 22.3032 ms
[CPU] sample::FFT: 181.083 ms
[CPU] sample::2nd_shift: 22.5428 ms
[CPU] uv_rotate_h: 1.1182 ms
[CPU] sample::interpolate: 11.1459 ms
[CPU] sample::apply_phase_sampled: 4.23825 ms
[CPU] sample_tot: 242.487 ms
[CPU] sample_profile_tot: 317.499 ms
[CPU] reduce_chi2::diff_weighted: 1.26534 ms
[CPU] reduce_chi2::reduction: 0.445386 ms
[CPU] reduce_chi2_tot: 1.72109 ms
[CPU] chi2_profile::free_fint: 0.000746004 ms
[CPU] chi2_profile_tot: 319.233 ms

[CPU] chi2_profile::malloc_fint: 0.001197 ms
[CPU] create_image: 73.2322 ms
[CPU] sample::1st_shift: 22.339 ms
[CPU] sample::FFT: 181.554 ms
[CPU] sample::2nd_shift: 22.4978 ms
[CPU] uv_rotate_h: 1.11984 ms
[CPU] sample::interpolate: 11.1482 ms
[CPU] sample::apply_phase_sampled: 4.14612 ms
[CPU] sample_tot: 242.868 ms
[CPU] sample_profile_tot: 317.161 ms
[CPU] reduce_chi2::diff_weighted: 1.25825 ms
[CPU] reduce_chi2::reduction: 0.446454 ms
[CPU] reduce_chi2_tot: 1.7161 ms
[CPU] chi2_profile::free_fint: 0.000724998 ms
[CPU] chi2_profile_tot: 318.889 ms

[CPU] chi2_profile::malloc_fint: 0.001721 ms
[CPU] create_image: 72.8525 ms
[CPU] sample::1st_shift: 22.4085 ms
[CPU] sample::FFT: 181.543 ms
[CPU] sample::2nd_shift: 22.5914 ms
[CPU] uv_rotate_h: 1.12832 ms
[CPU] sample::interpolate: 11.1397 ms
[CPU] sample::apply_phase_sampled: 4.14844 ms
[CPU] sample_tot: 243.021 ms
[CPU] sample_profile_tot: 316.934 ms
[CPU] reduce_chi2::diff_weighted: 1.26845 ms
[CPU] reduce_chi2::reduction: 0.451841 ms
[CPU] reduce_chi2_tot: 1.73055 ms
[CPU] chi2_profile::free_fint: 0.000832995 ms
[CPU] chi2_profile_tot: 318.678 ms

[CPU] chi2_profile::malloc_fint: 0.001186 ms
[CPU] create_image: 72.8658 ms
[CPU] sample::1st_shift: 22.4649 ms
[CPU] sample::FFT: 181.726 ms
[CPU] sample::2nd_shift: 22.5686 ms
[CPU] uv_rotate_h: 1.13202 ms
[CPU] sample::interpolate: 11.1724 ms
[CPU] sample::apply_phase_sampled: 4.14491 ms
[CPU] sample_tot: 243.273 ms
[CPU] sample_profile_tot: 317.205 ms
[CPU] reduce_chi2::diff_weighted: 1.25885 ms
[CPU] reduce_chi2::reduction: 0.443344 ms
[CPU] reduce_chi2_tot: 1.71208 ms
[CPU] chi2_profile::free_fint: 0.000704997 ms
[CPU] chi2_profile_tot: 318.929 ms

[CPU] chi2_profile::malloc_fint: 0.001449 ms
[CPU] create_image: 74.0723 ms
[CPU] sample::1st_shift: 22.3096 ms
[CPU] sample::FFT: 181.815 ms
[CPU] sample::2nd_shift: 22.6555 ms
[CPU] uv_rotate_h: 1.12929 ms
[CPU] sample::interpolate: 11.1438 ms
[CPU] sample::apply_phase_sampled: 4.14671 ms
[CPU] sample_tot: 243.255 ms
[CPU] sample_profile_tot: 318.388 ms
[CPU] reduce_chi2::diff_weighted: 1.2555 ms
[CPU] reduce_chi2::reduction: 0.453681 ms
[CPU] reduce_chi2_tot: 1.71888 ms
[CPU] chi2_profile::free_fint: 0.000840002 ms
[CPU] chi2_profile_tot: 320.12 ms

[CPU] chi2_profile::malloc_fint: 0.001263 ms
[CPU] create_image: 74.3351 ms
[CPU] sample::1st_shift: 22.4051 ms
[CPU] sample::FFT: 181.536 ms
[CPU] sample::2nd_shift: 22.4489 ms
[CPU] uv_rotate_h: 1.12344 ms
[CPU] sample::interpolate: 11.1242 ms
[CPU] sample::apply_phase_sampled: 4.1382 ms
[CPU] sample_tot: 242.838 ms
[CPU] sample_profile_tot: 318.238 ms
[CPU] reduce_chi2::diff_weighted: 1.25665 ms
[CPU] reduce_chi2::reduction: 0.455558 ms
[CPU] reduce_chi2_tot: 1.72202 ms
[CPU] chi2_profile::free_fint: 0.000769003 ms
[CPU] chi2_profile_tot: 319.972 ms

[CPU] chi2_profile::malloc_fint: 0.001043 ms
[CPU] create_image: 73.9618 ms
[CPU] sample::1st_shift: 22.4227 ms
[CPU] sample::FFT: 181.282 ms
[CPU] sample::2nd_shift: 22.5161 ms
[CPU] uv_rotate_h: 1.1241 ms
[CPU] sample::interpolate: 11.138 ms
[CPU] sample::apply_phase_sampled: 4.14705 ms
[CPU] sample_tot: 242.692 ms
[CPU] sample_profile_tot: 317.723 ms
[CPU] reduce_chi2::diff_weighted: 1.34715 ms
[CPU] reduce_chi2::reduction: 0.446102 ms
[CPU] reduce_chi2_tot: 1.80323 ms
[CPU] chi2_profile::free_fint: 0.000541004 ms
[CPU] chi2_profile_tot: 319.538 ms

[CPU] chi2_profile::malloc_fint: 0.001403 ms
[CPU] create_image: 73.2829 ms
[CPU] sample::1st_shift: 22.415 ms
[CPU] sample::FFT: 181.217 ms
[CPU] sample::2nd_shift: 22.5314 ms
[CPU] uv_rotate_h: 1.1199 ms
[CPU] sample::interpolate: 11.1514 ms
[CPU] sample::apply_phase_sampled: 4.14724 ms
[CPU] sample_tot: 242.644 ms
[CPU] sample_profile_tot: 316.995 ms
[CPU] reduce_chi2::diff_weighted: 1.25555 ms
[CPU] reduce_chi2::reduction: 0.449612 ms
[CPU] reduce_chi2_tot: 1.71536 ms
[CPU] chi2_profile::free_fint: 0.000789994 ms
[CPU] chi2_profile_tot: 318.723 ms

[CPU] chi2_profile::malloc_fint: 0.00126501 ms
[CPU] create_image: 73.3047 ms
[CPU] sample::1st_shift: 22.4087 ms
[CPU] sample::FFT: 181.655 ms
[CPU] sample::2nd_shift: 22.524 ms
[CPU] uv_rotate_h: 1.12284 ms
[CPU] sample::interpolate: 11.1279 ms
[CPU] sample::apply_phase_sampled: 4.14878 ms
[CPU] sample_tot: 243.042 ms
[CPU] sample_profile_tot: 317.406 ms
[CPU] reduce_chi2::diff_weighted: 1.26184 ms
[CPU] reduce_chi2::reduction: 0.443594 ms
[CPU] reduce_chi2_tot: 1.71572 ms
[CPU] chi2_profile::free_fint: 0.000886997 ms
[CPU] chi2_profile_tot: 319.135 ms

[CPU] chi2_profile::malloc_fint: 0.00104 ms
[CPU] create_image: 74.0455 ms
[CPU] sample::1st_shift: 22.3567 ms
[CPU] sample::FFT: 181.325 ms
[CPU] sample::2nd_shift: 22.4836 ms
[CPU] uv_rotate_h: 1.12125 ms
[CPU] sample::interpolate: 11.2411 ms
[CPU] sample::apply_phase_sampled: 4.12922 ms
[CPU] sample_tot: 242.713 ms
[CPU] sample_profile_tot: 317.824 ms
[CPU] reduce_chi2::diff_weighted: 1.25976 ms
[CPU] reduce_chi2::reduction: 0.448908 ms
[CPU] reduce_chi2_tot: 1.71898 ms
[CPU] chi2_profile::free_fint: 0.000666005 ms
[CPU] chi2_profile_tot: 319.555 ms

[CPU] chi2_profile::malloc_fint: 0.001293 ms
[CPU] create_image: 72.8419 ms
[CPU] sample::1st_shift: 22.3433 ms
[CPU] sample::FFT: 181.432 ms
[CPU] sample::2nd_shift: 22.516 ms
[CPU] uv_rotate_h: 1.12808 ms
[CPU] sample::interpolate: 11.1733 ms
[CPU] sample::apply_phase_sampled: 4.13073 ms
[CPU] sample_tot: 242.78 ms
[CPU] sample_profile_tot: 316.681 ms
[CPU] reduce_chi2::diff_weighted: 1.25389 ms
[CPU] reduce_chi2::reduction: 0.458162 ms
[CPU] reduce_chi2_tot: 1.72181 ms
[CPU] chi2_profile::free_fint: 0.000684005 ms
[CPU] chi2_profile_tot: 318.415 ms

[CPU] chi2_profile::malloc_fint: 0.001065 ms
[CPU] create_image: 73.7546 ms
[CPU] sample::1st_shift: 22.2342 ms
[CPU] sample::FFT: 181.549 ms
[CPU] sample::2nd_shift: 22.5972 ms
[CPU] uv_rotate_h: 1.12077 ms
[CPU] sample::interpolate: 11.1317 ms
[CPU] sample::apply_phase_sampled: 4.13084 ms
[CPU] sample_tot: 242.82 ms
[CPU] sample_profile_tot: 317.642 ms
[CPU] reduce_chi2::diff_weighted: 1.25698 ms
[CPU] reduce_chi2::reduction: 0.450868 ms
[CPU] reduce_chi2_tot: 1.71788 ms
[CPU] chi2_profile::free_fint: 0.000711996 ms
[CPU] chi2_profile_tot: 319.372 ms

[CPU] chi2_profile::malloc_fint: 0.001199 ms
[CPU] create_image: 73.2897 ms
[CPU] sample::1st_shift: 22.322 ms
[CPU] sample::FFT: 181.674 ms
[CPU] sample::2nd_shift: 22.4818 ms
[CPU] uv_rotate_h: 1.12167 ms
[CPU] sample::interpolate: 11.1698 ms
[CPU] sample::apply_phase_sampled: 4.14281 ms
[CPU] sample_tot: 242.969 ms
[CPU] sample_profile_tot: 317.326 ms
[CPU] reduce_chi2::diff_weighted: 1.25178 ms
[CPU] reduce_chi2::reduction: 0.445567 ms
[CPU] reduce_chi2_tot: 1.70771 ms
[CPU] chi2_profile::free_fint: 0.000721004 ms
[CPU] chi2_profile_tot: 319.047 ms

[CPU] chi2_profile::malloc_fint: 0.001507 ms
[CPU] create_image: 73.6617 ms
[CPU] sample::1st_shift: 22.1811 ms
[CPU] sample::FFT: 181.387 ms
[CPU] sample::2nd_shift: 22.6187 ms
[CPU] uv_rotate_h: 1.12412 ms
[CPU] sample::interpolate: 11.1294 ms
[CPU] sample::apply_phase_sampled: 4.14735 ms
[CPU] sample_tot: 242.643 ms
[CPU] sample_profile_tot: 317.377 ms
[CPU] reduce_chi2::diff_weighted: 1.25824 ms
[CPU] reduce_chi2::reduction: 0.471831 ms
[CPU] reduce_chi2_tot: 1.74027 ms
[CPU] chi2_profile::free_fint: 0.000779 ms
[CPU] chi2_profile_tot: 319.13 ms
8192	1.000000e+06	float64	12	0	6.066778e+00	3.193041e-01	5.943723e-04	3.185047e-01
# |--> timings: [0.3283900289970916, 0.31862566999916453, 0.3189443110022694, 0.31925276500260225, 0.3209762620026595, 0.3186960770035512, 0.31932002400571946, 0.31897569300053874, 0.31877128400083166, 0.31933024500176543, 0.3202087980025681, 0.32005955099884886, 0.31962455000029877, 0.31880916700174566, 0.3192232639994472, 0.319648190998123, 0.3185046510043321, 0.31945809999888297, 0.31913395000447053, 0.31921526999940397]

[GPU] chi2_profile::malloc_fint: 0.2048 ms
[GPU] chi2_profile::copy_observations: 4.45539 ms
[GPU] create_image_d::malloc_image: 1.69482 ms
[GPU] create_image_d::memset: 24.3525 ms
[GPU] create_image_d::malloc_ints: 0.199456 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.44282 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.088064 ms
[GPU] create_image: 27.8508 ms
[GPU] sample::copy_uv_H->D: 3.18611 ms
[GPU] sample::uv_rotate: 0.219136 ms
[GPU] sample::1st_shift: 105.271 ms
[GPU] sample::FFT: 525.854 ms
[GPU] sample::2nd_shift: 67.0524 ms
[GPU] sample::interpolate: 2.45043 ms
[GPU] sample::apply_phase_sampled: 0.571136 ms
[GPU] sample_tot: 704.957 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.25248 ms
[GPU] reduce_chi2_tot: 0.63856 ms
[GPU] chi2_profile::free_all: 1.31597 ms
[GPU] chi2_profile_tot_gputimer: 739.52 ms
[CPU] chi2_profile_tot: 743.185 ms

[GPU] chi2_profile::malloc_fint: 0.212992 ms
[GPU] chi2_profile::copy_observations: 4.48064 ms
[GPU] create_image_d::malloc_image: 1.33315 ms
[GPU] create_image_d::memset: 19.6536 ms
[GPU] create_image_d::malloc_ints: 0.202752 ms
[GPU] create_image_d::copy_ints_H->D: 0.007776 ms
[GPU] create_image_d::sweep: 1.14915 ms
[GPU] create_image_d::central_pixel: 0.005664 ms
[GPU] create_image_d::free_ints: 0.08672 ms
[GPU] create_image: 22.493 ms
[GPU] sample::copy_uv_H->D: 3.20845 ms
[GPU] sample::uv_rotate: 0.216896 ms
[GPU] sample::1st_shift: 106.458 ms
[GPU] sample::FFT: 302.693 ms
[GPU] sample::2nd_shift: 68.2492 ms
[GPU] sample::interpolate: 2.4535 ms
[GPU] sample::apply_phase_sampled: 0.569344 ms
[GPU] sample_tot: 484.175 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.239072 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 1.31174 ms
[GPU] chi2_profile_tot_gputimer: 513.364 ms
[CPU] chi2_profile_tot: 513.38 ms

[GPU] chi2_profile::malloc_fint: 0.2048 ms
[GPU] chi2_profile::copy_observations: 4.43328 ms
[GPU] create_image_d::malloc_image: 1.32541 ms
[GPU] create_image_d::memset: 19.6534 ms
[GPU] create_image_d::malloc_ints: 0.201728 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.1479 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085952 ms
[GPU] create_image: 22.4809 ms
[GPU] sample::copy_uv_H->D: 3.1903 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 107.406 ms
[GPU] sample::FFT: 302.698 ms
[GPU] sample::2nd_shift: 67.0034 ms
[GPU] sample::interpolate: 2.45043 ms
[GPU] sample::apply_phase_sampled: 0.571008 ms
[GPU] sample_tot: 483.864 ms
[GPU] reduce_chi2::diff_weighted: 0.368192 ms
[GPU] reduce_chi2::reduction: 0.240448 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 1.31258 ms
[GPU] chi2_profile_tot_gputimer: 512.984 ms
[CPU] chi2_profile_tot: 513 ms

[GPU] chi2_profile::malloc_fint: 0.537024 ms
[GPU] chi2_profile::copy_observations: 5.86304 ms
[GPU] create_image_d::malloc_image: 3.8425 ms
[GPU] create_image_d::memset: 19.6532 ms
[GPU] create_image_d::malloc_ints: 0.203552 ms
[GPU] create_image_d::copy_ints_H->D: 0.00752 ms
[GPU] create_image_d::sweep: 1.14854 ms
[GPU] create_image_d::central_pixel: 0.005952 ms
[GPU] create_image_d::free_ints: 0.085088 ms
[GPU] create_image: 24.9967 ms
[GPU] sample::copy_uv_H->D: 3.19725 ms
[GPU] sample::uv_rotate: 0.214688 ms
[GPU] sample::1st_shift: 106.245 ms
[GPU] sample::FFT: 302.74 ms
[GPU] sample::2nd_shift: 68.0659 ms
[GPU] sample::interpolate: 2.4481 ms
[GPU] sample::apply_phase_sampled: 0.571392 ms
[GPU] sample_tot: 483.81 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.23952 ms
[GPU] reduce_chi2_tot: 0.625536 ms
[GPU] chi2_profile::free_all: 1.32253 ms
[GPU] chi2_profile_tot_gputimer: 517.245 ms
[CPU] chi2_profile_tot: 517.274 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.44128 ms
[GPU] create_image_d::malloc_image: 1.34045 ms
[GPU] create_image_d::memset: 19.6535 ms
[GPU] create_image_d::malloc_ints: 0.204672 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.1488 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.089824 ms
[GPU] create_image: 22.5043 ms
[GPU] sample::copy_uv_H->D: 3.19504 ms
[GPU] sample::uv_rotate: 0.217056 ms
[GPU] sample::1st_shift: 106.925 ms
[GPU] sample::FFT: 302.665 ms
[GPU] sample::2nd_shift: 67.0884 ms
[GPU] sample::interpolate: 2.44704 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 483.438 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.239808 ms
[GPU] reduce_chi2_tot: 0.626496 ms
[GPU] chi2_profile::free_all: 1.31677 ms
[GPU] chi2_profile_tot_gputimer: 512.592 ms
[CPU] chi2_profile_tot: 512.607 ms

[GPU] chi2_profile::malloc_fint: 0.205408 ms
[GPU] chi2_profile::copy_observations: 4.43907 ms
[GPU] create_image_d::malloc_image: 1.32605 ms
[GPU] create_image_d::memset: 19.6542 ms
[GPU] create_image_d::malloc_ints: 0.20096 ms
[GPU] create_image_d::copy_ints_H->D: 0.0072 ms
[GPU] create_image_d::sweep: 1.14794 ms
[GPU] create_image_d::central_pixel: 0.00512 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 22.4788 ms
[GPU] sample::copy_uv_H->D: 3.20102 ms
[GPU] sample::uv_rotate: 0.214016 ms
[GPU] sample::1st_shift: 106.591 ms
[GPU] sample::FFT: 302.687 ms
[GPU] sample::2nd_shift: 68.1604 ms
[GPU] sample::interpolate: 2.45146 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 484.208 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.240288 ms
[GPU] reduce_chi2_tot: 0.625376 ms
[GPU] chi2_profile::free_all: 1.32099 ms
[GPU] chi2_profile_tot_gputimer: 513.342 ms
[CPU] chi2_profile_tot: 513.357 ms

[GPU] chi2_profile::malloc_fint: 0.207072 ms
[GPU] chi2_profile::copy_observations: 4.43731 ms
[GPU] create_image_d::malloc_image: 1.32608 ms
[GPU] create_image_d::memset: 19.6552 ms
[GPU] create_image_d::malloc_ints: 0.202496 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 1.14768 ms
[GPU] create_image_d::central_pixel: 0.00608 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 22.4816 ms
[GPU] sample::copy_uv_H->D: 3.18947 ms
[GPU] sample::uv_rotate: 0.21568 ms
[GPU] sample::1st_shift: 107.507 ms
[GPU] sample::FFT: 302.761 ms
[GPU] sample::2nd_shift: 67.8973 ms
[GPU] sample::interpolate: 2.45043 ms
[GPU] sample::apply_phase_sampled: 0.570144 ms
[GPU] sample_tot: 484.918 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241248 ms
[GPU] reduce_chi2_tot: 0.62576 ms
[GPU] chi2_profile::free_all: 1.32051 ms
[GPU] chi2_profile_tot_gputimer: 514.054 ms
[CPU] chi2_profile_tot: 514.07 ms

[GPU] chi2_profile::malloc_fint: 0.202688 ms
[GPU] chi2_profile::copy_observations: 4.43402 ms
[GPU] create_image_d::malloc_image: 1.32269 ms
[GPU] create_image_d::memset: 19.6536 ms
[GPU] create_image_d::malloc_ints: 0.201376 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14803 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 22.4766 ms
[GPU] sample::copy_uv_H->D: 3.19437 ms
[GPU] sample::uv_rotate: 0.215776 ms
[GPU] sample::1st_shift: 107.543 ms
[GPU] sample::FFT: 302.863 ms
[GPU] sample::2nd_shift: 66.9385 ms
[GPU] sample::interpolate: 2.45146 ms
[GPU] sample::apply_phase_sampled: 0.570336 ms
[GPU] sample_tot: 484.181 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.251808 ms
[GPU] reduce_chi2_tot: 0.636928 ms
[GPU] chi2_profile::free_all: 1.32224 ms
[GPU] chi2_profile_tot_gputimer: 513.322 ms
[CPU] chi2_profile_tot: 513.337 ms

[GPU] chi2_profile::malloc_fint: 0.238912 ms
[GPU] chi2_profile::copy_observations: 4.46275 ms
[GPU] create_image_d::malloc_image: 1.33731 ms
[GPU] create_image_d::memset: 19.6547 ms
[GPU] create_image_d::malloc_ints: 0.202656 ms
[GPU] create_image_d::copy_ints_H->D: 0.007584 ms
[GPU] create_image_d::sweep: 1.14941 ms
[GPU] create_image_d::central_pixel: 0.005952 ms
[GPU] create_image_d::free_ints: 0.087776 ms
[GPU] create_image: 22.4965 ms
[GPU] sample::copy_uv_H->D: 3.20845 ms
[GPU] sample::uv_rotate: 0.215968 ms
[GPU] sample::1st_shift: 106.461 ms
[GPU] sample::FFT: 302.807 ms
[GPU] sample::2nd_shift: 68.2752 ms
[GPU] sample::interpolate: 2.4535 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 484.315 ms
[GPU] reduce_chi2::diff_weighted: 0.369504 ms
[GPU] reduce_chi2::reduction: 0.239776 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 1.31744 ms
[GPU] chi2_profile_tot_gputimer: 513.522 ms
[CPU] chi2_profile_tot: 513.537 ms

[GPU] chi2_profile::malloc_fint: 0.208608 ms
[GPU] chi2_profile::copy_observations: 4.44211 ms
[GPU] create_image_d::malloc_image: 1.32413 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.20112 ms
[GPU] create_image_d::copy_ints_H->D: 0.007456 ms
[GPU] create_image_d::sweep: 1.14861 ms
[GPU] create_image_d::central_pixel: 0.00592 ms
[GPU] create_image_d::free_ints: 0.084256 ms
[GPU] create_image: 22.4778 ms
[GPU] sample::copy_uv_H->D: 3.18874 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 107.638 ms
[GPU] sample::FFT: 302.772 ms
[GPU] sample::2nd_shift: 67.8327 ms
[GPU] sample::interpolate: 2.44838 ms
[GPU] sample::apply_phase_sampled: 0.57104 ms
[GPU] sample_tot: 484.993 ms
[GPU] reduce_chi2::diff_weighted: 0.36816 ms
[GPU] reduce_chi2::reduction: 0.24016 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 1.31686 ms
[GPU] chi2_profile_tot_gputimer: 514.128 ms
[CPU] chi2_profile_tot: 514.143 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.44688 ms
[GPU] create_image_d::malloc_image: 1.32314 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.1984 ms
[GPU] create_image_d::copy_ints_H->D: 0.00784 ms
[GPU] create_image_d::sweep: 1.14646 ms
[GPU] create_image_d::central_pixel: 0.00704 ms
[GPU] create_image_d::free_ints: 0.085344 ms
[GPU] create_image: 22.4727 ms
[GPU] sample::copy_uv_H->D: 3.19648 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 107.568 ms
[GPU] sample::FFT: 302.684 ms
[GPU] sample::2nd_shift: 69.0227 ms
[GPU] sample::interpolate: 2.44838 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 486.031 ms
[GPU] reduce_chi2::diff_weighted: 0.36848 ms
[GPU] reduce_chi2::reduction: 0.240384 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 1.31731 ms
[GPU] chi2_profile_tot_gputimer: 515.16 ms
[CPU] chi2_profile_tot: 515.175 ms

[GPU] chi2_profile::malloc_fint: 0.204192 ms
[GPU] chi2_profile::copy_observations: 4.4352 ms
[GPU] create_image_d::malloc_image: 1.32301 ms
[GPU] create_image_d::memset: 19.6543 ms
[GPU] create_image_d::malloc_ints: 0.198656 ms
[GPU] create_image_d::copy_ints_H->D: 0.007936 ms
[GPU] create_image_d::sweep: 1.14822 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 22.4738 ms
[GPU] sample::copy_uv_H->D: 3.18912 ms
[GPU] sample::uv_rotate: 0.214752 ms
[GPU] sample::1st_shift: 108.45 ms
[GPU] sample::FFT: 302.686 ms
[GPU] sample::2nd_shift: 66.9631 ms
[GPU] sample::interpolate: 2.45453 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 484.854 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.239072 ms
[GPU] reduce_chi2_tot: 0.62336 ms
[GPU] chi2_profile::free_all: 1.33402 ms
[GPU] chi2_profile_tot_gputimer: 513.993 ms
[CPU] chi2_profile_tot: 514.007 ms

[GPU] chi2_profile::malloc_fint: 0.20224 ms
[GPU] chi2_profile::copy_observations: 4.43251 ms
[GPU] create_image_d::malloc_image: 1.32525 ms
[GPU] create_image_d::memset: 19.6536 ms
[GPU] create_image_d::malloc_ints: 0.201728 ms
[GPU] create_image_d::copy_ints_H->D: 0.007872 ms
[GPU] create_image_d::sweep: 1.1479 ms
[GPU] create_image_d::central_pixel: 0.005824 ms
[GPU] create_image_d::free_ints: 0.084928 ms
[GPU] create_image: 22.4785 ms
[GPU] sample::copy_uv_H->D: 3.20522 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 107.174 ms
[GPU] sample::FFT: 302.557 ms
[GPU] sample::2nd_shift: 66.6696 ms
[GPU] sample::interpolate: 2.44938 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 483.164 ms
[GPU] reduce_chi2::diff_weighted: 0.368416 ms
[GPU] reduce_chi2::reduction: 0.241088 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 1.31408 ms
[GPU] chi2_profile_tot_gputimer: 512.283 ms
[CPU] chi2_profile_tot: 512.298 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.43722 ms
[GPU] create_image_d::malloc_image: 1.32403 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.20096 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.14867 ms
[GPU] create_image_d::central_pixel: 0.006688 ms
[GPU] create_image_d::free_ints: 0.088064 ms
[GPU] create_image: 22.4821 ms
[GPU] sample::copy_uv_H->D: 3.19162 ms
[GPU] sample::uv_rotate: 0.215744 ms
[GPU] sample::1st_shift: 106.42 ms
[GPU] sample::FFT: 302.625 ms
[GPU] sample::2nd_shift: 68.11 ms
[GPU] sample::interpolate: 2.45037 ms
[GPU] sample::apply_phase_sampled: 0.570944 ms
[GPU] sample_tot: 483.908 ms
[GPU] reduce_chi2::diff_weighted: 0.369408 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 1.31296 ms
[GPU] chi2_profile_tot_gputimer: 513.031 ms
[CPU] chi2_profile_tot: 513.045 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.43827 ms
[GPU] create_image_d::malloc_image: 1.32506 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.201536 ms
[GPU] create_image_d::copy_ints_H->D: 0.008032 ms
[GPU] create_image_d::sweep: 1.14893 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.086016 ms
[GPU] create_image: 22.4802 ms
[GPU] sample::copy_uv_H->D: 3.19107 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 107.447 ms
[GPU] sample::FFT: 302.776 ms
[GPU] sample::2nd_shift: 66.9675 ms
[GPU] sample::interpolate: 2.44803 ms
[GPU] sample::apply_phase_sampled: 0.57104 ms
[GPU] sample_tot: 483.938 ms
[GPU] reduce_chi2::diff_weighted: 0.3672 ms
[GPU] reduce_chi2::reduction: 0.24144 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 1.31686 ms
[GPU] chi2_profile_tot_gputimer: 513.065 ms
[CPU] chi2_profile_tot: 513.08 ms

[GPU] chi2_profile::malloc_fint: 0.203072 ms
[GPU] chi2_profile::copy_observations: 4.45162 ms
[GPU] create_image_d::malloc_image: 1.32506 ms
[GPU] create_image_d::memset: 19.6552 ms
[GPU] create_image_d::malloc_ints: 0.200704 ms
[GPU] create_image_d::copy_ints_H->D: 0.00784 ms
[GPU] create_image_d::sweep: 1.14877 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 22.4804 ms
[GPU] sample::copy_uv_H->D: 3.19718 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 106.632 ms
[GPU] sample::FFT: 302.878 ms
[GPU] sample::2nd_shift: 68.1561 ms
[GPU] sample::interpolate: 2.44838 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 484.422 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.240384 ms
[GPU] reduce_chi2_tot: 0.623904 ms
[GPU] chi2_profile::free_all: 1.31584 ms
[GPU] chi2_profile_tot_gputimer: 513.561 ms
[CPU] chi2_profile_tot: 513.577 ms

[GPU] chi2_profile::malloc_fint: 0.2024 ms
[GPU] chi2_profile::copy_observations: 4.4457 ms
[GPU] create_image_d::malloc_image: 1.32506 ms
[GPU] create_image_d::memset: 19.6547 ms
[GPU] create_image_d::malloc_ints: 0.200704 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.14701 ms
[GPU] create_image_d::central_pixel: 0.007168 ms
[GPU] create_image_d::free_ints: 0.085056 ms
[GPU] create_image: 22.4799 ms
[GPU] sample::copy_uv_H->D: 3.19843 ms
[GPU] sample::uv_rotate: 0.216832 ms
[GPU] sample::1st_shift: 107.546 ms
[GPU] sample::FFT: 302.727 ms
[GPU] sample::2nd_shift: 68.0494 ms
[GPU] sample::interpolate: 2.45146 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 485.088 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.625472 ms
[GPU] chi2_profile::free_all: 1.32432 ms
[GPU] chi2_profile_tot_gputimer: 514.231 ms
[CPU] chi2_profile_tot: 514.245 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.43827 ms
[GPU] create_image_d::malloc_image: 1.32506 ms
[GPU] create_image_d::memset: 19.6547 ms
[GPU] create_image_d::malloc_ints: 0.201728 ms
[GPU] create_image_d::copy_ints_H->D: 0.008096 ms
[GPU] create_image_d::sweep: 1.1481 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084928 ms
[GPU] create_image: 22.4813 ms
[GPU] sample::copy_uv_H->D: 3.1919 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 107.887 ms
[GPU] sample::FFT: 302.83 ms
[GPU] sample::2nd_shift: 67.9875 ms
[GPU] sample::interpolate: 2.44835 ms
[GPU] sample::apply_phase_sampled: 0.571296 ms
[GPU] sample_tot: 485.454 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.239616 ms
[GPU] reduce_chi2_tot: 0.62464 ms
[GPU] chi2_profile::free_all: 1.31696 ms
[GPU] chi2_profile_tot_gputimer: 514.582 ms
[CPU] chi2_profile_tot: 514.597 ms

[GPU] chi2_profile::malloc_fint: 0.202432 ms
[GPU] chi2_profile::copy_observations: 4.44666 ms
[GPU] create_image_d::malloc_image: 1.32224 ms
[GPU] create_image_d::memset: 19.6547 ms
[GPU] create_image_d::malloc_ints: 0.201024 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.15066 ms
[GPU] create_image_d::central_pixel: 0.00592 ms
[GPU] create_image_d::free_ints: 0.085696 ms
[GPU] create_image: 22.48 ms
[GPU] sample::copy_uv_H->D: 3.19814 ms
[GPU] sample::uv_rotate: 0.21488 ms
[GPU] sample::1st_shift: 107.341 ms
[GPU] sample::FFT: 302.759 ms
[GPU] sample::2nd_shift: 67.1918 ms
[GPU] sample::interpolate: 2.44326 ms
[GPU] sample::apply_phase_sampled: 0.570368 ms
[GPU] sample_tot: 484.049 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.239936 ms
[GPU] reduce_chi2_tot: 0.6248 ms
[GPU] chi2_profile::free_all: 1.31802 ms
[GPU] chi2_profile_tot_gputimer: 513.186 ms
[CPU] chi2_profile_tot: 513.201 ms

[GPU] chi2_profile::malloc_fint: 0.202048 ms
[GPU] chi2_profile::copy_observations: 4.4367 ms
[GPU] create_image_d::malloc_image: 1.32413 ms
[GPU] create_image_d::memset: 19.6545 ms
[GPU] create_image_d::malloc_ints: 0.213792 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.15507 ms
[GPU] create_image_d::central_pixel: 0.006016 ms
[GPU] create_image_d::free_ints: 0.086848 ms
[GPU] create_image: 22.505 ms
[GPU] sample::copy_uv_H->D: 3.22224 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 106.517 ms
[GPU] sample::FFT: 304.569 ms
[GPU] sample::2nd_shift: 69.4364 ms
[GPU] sample::interpolate: 2.45434 ms
[GPU] sample::apply_phase_sampled: 0.574368 ms
[GPU] sample_tot: 487.318 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.242656 ms
[GPU] reduce_chi2_tot: 0.626848 ms
[GPU] chi2_profile::free_all: 1.31379 ms
[GPU] chi2_profile_tot_gputimer: 516.466 ms
[CPU] chi2_profile_tot: 516.481 ms
16384	1.000000e+06	float64	0	8	9.766406e+00	5.140214e-01	1.208522e-03	5.123688e-01
# |--> timings: [0.7432732170054805, 0.5134554800024489, 0.5133982810002635, 0.5173752039991086, 0.5126780880018487, 0.5134303949962487, 0.514140397994197, 0.513412172003882, 0.5136086630009231, 0.5142131589964265, 0.515244664005877, 0.5140815380000276, 0.5123687770028482, 0.5131209550017957, 0.5134131450031418, 0.5136501279994263, 0.51431766099995, 0.5146714430011343, 0.5132703540002694, 0.5165557759974035]

[GPU] chi2_profile::malloc_fint: 0.208896 ms
[GPU] chi2_profile::copy_observations: 4.43626 ms
[GPU] create_image_d::malloc_image: 1.35066 ms
[GPU] create_image_d::memset: 19.6536 ms
[GPU] create_image_d::malloc_ints: 0.203552 ms
[GPU] create_image_d::copy_ints_H->D: 0.007616 ms
[GPU] create_image_d::sweep: 1.17405 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.086368 ms
[GPU] create_image: 22.5353 ms
[GPU] sample::copy_uv_H->D: 3.19283 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 89.2795 ms
[GPU] sample::FFT: 304.516 ms
[GPU] sample::2nd_shift: 76.3879 ms
[GPU] sample::interpolate: 2.43814 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 476.94 ms
[GPU] reduce_chi2::diff_weighted: 0.367424 ms
[GPU] reduce_chi2::reduction: 0.242752 ms
[GPU] reduce_chi2_tot: 0.625952 ms
[GPU] chi2_profile::free_all: 1.32691 ms
[GPU] chi2_profile_tot_gputimer: 506.14 ms
[CPU] chi2_profile_tot: 506.157 ms

[GPU] chi2_profile::malloc_fint: 0.203776 ms
[GPU] chi2_profile::copy_observations: 4.43862 ms
[GPU] create_image_d::malloc_image: 1.32704 ms
[GPU] create_image_d::memset: 19.6541 ms
[GPU] create_image_d::malloc_ints: 0.202496 ms
[GPU] create_image_d::copy_ints_H->D: 0.007328 ms
[GPU] create_image_d::sweep: 1.17328 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 22.5075 ms
[GPU] sample::copy_uv_H->D: 3.19178 ms
[GPU] sample::uv_rotate: 0.216608 ms
[GPU] sample::1st_shift: 89.3317 ms
[GPU] sample::FFT: 304.57 ms
[GPU] sample::2nd_shift: 76.3839 ms
[GPU] sample::interpolate: 2.43878 ms
[GPU] sample::apply_phase_sampled: 0.575104 ms
[GPU] sample_tot: 477.047 ms
[GPU] reduce_chi2::diff_weighted: 0.368608 ms
[GPU] reduce_chi2::reduction: 0.242656 ms
[GPU] reduce_chi2_tot: 0.627264 ms
[GPU] chi2_profile::free_all: 1.3208 ms
[GPU] chi2_profile_tot_gputimer: 506.209 ms
[CPU] chi2_profile_tot: 506.224 ms

[GPU] chi2_profile::malloc_fint: 0.203168 ms
[GPU] chi2_profile::copy_observations: 4.43971 ms
[GPU] create_image_d::malloc_image: 1.32413 ms
[GPU] create_image_d::memset: 19.6557 ms
[GPU] create_image_d::malloc_ints: 0.198656 ms
[GPU] create_image_d::copy_ints_H->D: 0.007744 ms
[GPU] create_image_d::sweep: 1.17043 ms
[GPU] create_image_d::central_pixel: 0.006016 ms
[GPU] create_image_d::free_ints: 0.085184 ms
[GPU] create_image: 22.4995 ms
[GPU] sample::copy_uv_H->D: 3.1927 ms
[GPU] sample::uv_rotate: 0.216992 ms
[GPU] sample::1st_shift: 89.3409 ms
[GPU] sample::FFT: 304.485 ms
[GPU] sample::2nd_shift: 76.372 ms
[GPU] sample::interpolate: 2.43405 ms
[GPU] sample::apply_phase_sampled: 0.576064 ms
[GPU] sample_tot: 476.944 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241376 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 1.31808 ms
[GPU] chi2_profile_tot_gputimer: 506.095 ms
[CPU] chi2_profile_tot: 506.11 ms

[GPU] chi2_profile::malloc_fint: 0.202432 ms
[GPU] chi2_profile::copy_observations: 4.43917 ms
[GPU] create_image_d::malloc_image: 1.32333 ms
[GPU] create_image_d::memset: 19.6546 ms
[GPU] create_image_d::malloc_ints: 0.199744 ms
[GPU] create_image_d::copy_ints_H->D: 0.007264 ms
[GPU] create_image_d::sweep: 1.17338 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085248 ms
[GPU] create_image: 22.5027 ms
[GPU] sample::copy_uv_H->D: 3.19786 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 89.345 ms
[GPU] sample::FFT: 304.411 ms
[GPU] sample::2nd_shift: 76.4085 ms
[GPU] sample::interpolate: 2.4359 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 476.914 ms
[GPU] reduce_chi2::diff_weighted: 0.368384 ms
[GPU] reduce_chi2::reduction: 0.242016 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 1.31994 ms
[GPU] chi2_profile_tot_gputimer: 506.07 ms
[CPU] chi2_profile_tot: 506.084 ms

[GPU] chi2_profile::malloc_fint: 0.205792 ms
[GPU] chi2_profile::copy_observations: 4.43456 ms
[GPU] create_image_d::malloc_image: 1.32864 ms
[GPU] create_image_d::memset: 19.6545 ms
[GPU] create_image_d::malloc_ints: 0.207168 ms
[GPU] create_image_d::copy_ints_H->D: 0.007456 ms
[GPU] create_image_d::sweep: 1.17418 ms
[GPU] create_image_d::central_pixel: 0.006752 ms
[GPU] create_image_d::free_ints: 0.084224 ms
[GPU] create_image: 22.5147 ms
[GPU] sample::copy_uv_H->D: 3.1992 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 89.3133 ms
[GPU] sample::FFT: 304.656 ms
[GPU] sample::2nd_shift: 76.3739 ms
[GPU] sample::interpolate: 2.43712 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 477.097 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.24304 ms
[GPU] reduce_chi2_tot: 0.627392 ms
[GPU] chi2_profile::free_all: 1.32198 ms
[GPU] chi2_profile_tot_gputimer: 506.266 ms
[CPU] chi2_profile_tot: 506.281 ms

[GPU] chi2_profile::malloc_fint: 0.210944 ms
[GPU] chi2_profile::copy_observations: 4.44461 ms
[GPU] create_image_d::malloc_image: 1.32403 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.201408 ms
[GPU] create_image_d::copy_ints_H->D: 0.008032 ms
[GPU] create_image_d::sweep: 1.17363 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084928 ms
[GPU] create_image: 22.5045 ms
[GPU] sample::copy_uv_H->D: 3.18592 ms
[GPU] sample::uv_rotate: 0.21696 ms
[GPU] sample::1st_shift: 89.3594 ms
[GPU] sample::FFT: 304.755 ms
[GPU] sample::2nd_shift: 76.3576 ms
[GPU] sample::interpolate: 2.43098 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 477.207 ms
[GPU] reduce_chi2::diff_weighted: 0.368512 ms
[GPU] reduce_chi2::reduction: 0.24064 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 1.31706 ms
[GPU] chi2_profile_tot_gputimer: 506.377 ms
[CPU] chi2_profile_tot: 506.392 ms

[GPU] chi2_profile::malloc_fint: 0.357344 ms
[GPU] chi2_profile::copy_observations: 4.43549 ms
[GPU] create_image_d::malloc_image: 1.3233 ms
[GPU] create_image_d::memset: 19.6536 ms
[GPU] create_image_d::malloc_ints: 0.201248 ms
[GPU] create_image_d::copy_ints_H->D: 0.007584 ms
[GPU] create_image_d::sweep: 1.17309 ms
[GPU] create_image_d::central_pixel: 0.009984 ms
[GPU] create_image_d::free_ints: 0.085696 ms
[GPU] create_image: 22.5075 ms
[GPU] sample::copy_uv_H->D: 3.19389 ms
[GPU] sample::uv_rotate: 0.215936 ms
[GPU] sample::1st_shift: 89.3438 ms
[GPU] sample::FFT: 304.606 ms
[GPU] sample::2nd_shift: 76.3093 ms
[GPU] sample::interpolate: 2.43901 ms
[GPU] sample::apply_phase_sampled: 0.575456 ms
[GPU] sample_tot: 477.008 ms
[GPU] reduce_chi2::diff_weighted: 0.367296 ms
[GPU] reduce_chi2::reduction: 0.243584 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 1.31683 ms
[GPU] chi2_profile_tot_gputimer: 506.313 ms
[CPU] chi2_profile_tot: 506.339 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.4473 ms
[GPU] create_image_d::malloc_image: 1.32506 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.200576 ms
[GPU] create_image_d::copy_ints_H->D: 0.007936 ms
[GPU] create_image_d::sweep: 1.17334 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085024 ms
[GPU] create_image: 22.5034 ms
[GPU] sample::copy_uv_H->D: 3.20307 ms
[GPU] sample::uv_rotate: 0.21664 ms
[GPU] sample::1st_shift: 89.3501 ms
[GPU] sample::FFT: 304.696 ms
[GPU] sample::2nd_shift: 76.4334 ms
[GPU] sample::interpolate: 2.43814 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 477.254 ms
[GPU] reduce_chi2::diff_weighted: 0.368288 ms
[GPU] reduce_chi2::reduction: 0.245792 ms
[GPU] reduce_chi2_tot: 0.629792 ms
[GPU] chi2_profile::free_all: 1.32458 ms
[GPU] chi2_profile_tot_gputimer: 506.427 ms
[CPU] chi2_profile_tot: 506.442 ms

[GPU] chi2_profile::malloc_fint: 0.2192 ms
[GPU] chi2_profile::copy_observations: 4.45834 ms
[GPU] create_image_d::malloc_image: 1.32813 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.203776 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.1735 ms
[GPU] create_image_d::central_pixel: 0.005888 ms
[GPU] create_image_d::free_ints: 0.085024 ms
[GPU] create_image: 22.5088 ms
[GPU] sample::copy_uv_H->D: 3.18867 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 89.3706 ms
[GPU] sample::FFT: 304.604 ms
[GPU] sample::2nd_shift: 76.4262 ms
[GPU] sample::interpolate: 2.44019 ms
[GPU] sample::apply_phase_sampled: 0.575232 ms
[GPU] sample_tot: 477.145 ms
[GPU] reduce_chi2::diff_weighted: 0.368416 ms
[GPU] reduce_chi2::reduction: 0.24464 ms
[GPU] reduce_chi2_tot: 0.628896 ms
[GPU] chi2_profile::free_all: 1.31578 ms
[GPU] chi2_profile_tot_gputimer: 506.34 ms
[CPU] chi2_profile_tot: 506.355 ms

[GPU] chi2_profile::malloc_fint: 0.202848 ms
[GPU] chi2_profile::copy_observations: 4.44026 ms
[GPU] create_image_d::malloc_image: 1.3512 ms
[GPU] create_image_d::memset: 19.6532 ms
[GPU] create_image_d::malloc_ints: 0.201984 ms
[GPU] create_image_d::copy_ints_H->D: 0.007488 ms
[GPU] create_image_d::sweep: 1.17331 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 22.5321 ms
[GPU] sample::copy_uv_H->D: 3.20006 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 89.3286 ms
[GPU] sample::FFT: 304.463 ms
[GPU] sample::2nd_shift: 76.372 ms
[GPU] sample::interpolate: 2.43971 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 476.919 ms
[GPU] reduce_chi2::diff_weighted: 0.367136 ms
[GPU] reduce_chi2::reduction: 0.242144 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 1.31523 ms
[GPU] chi2_profile_tot_gputimer: 506.102 ms
[CPU] chi2_profile_tot: 506.116 ms

[GPU] chi2_profile::malloc_fint: 0.205664 ms
[GPU] chi2_profile::copy_observations: 4.43712 ms
[GPU] create_image_d::malloc_image: 1.3232 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.199616 ms
[GPU] create_image_d::copy_ints_H->D: 0.007488 ms
[GPU] create_image_d::sweep: 1.1735 ms
[GPU] create_image_d::central_pixel: 0.006048 ms
[GPU] create_image_d::free_ints: 0.084064 ms
[GPU] create_image: 22.5029 ms
[GPU] sample::copy_uv_H->D: 3.19498 ms
[GPU] sample::uv_rotate: 0.215904 ms
[GPU] sample::1st_shift: 89.3583 ms
[GPU] sample::FFT: 304.549 ms
[GPU] sample::2nd_shift: 76.426 ms
[GPU] sample::interpolate: 2.43482 ms
[GPU] sample::apply_phase_sampled: 0.576512 ms
[GPU] sample_tot: 477.087 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243904 ms
[GPU] reduce_chi2_tot: 0.628736 ms
[GPU] chi2_profile::free_all: 1.32272 ms
[GPU] chi2_profile_tot_gputimer: 506.249 ms
[CPU] chi2_profile_tot: 506.264 ms

[GPU] chi2_profile::malloc_fint: 0.201888 ms
[GPU] chi2_profile::copy_observations: 4.44131 ms
[GPU] create_image_d::malloc_image: 1.33421 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.203712 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.17366 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08512 ms
[GPU] create_image: 22.5157 ms
[GPU] sample::copy_uv_H->D: 3.1959 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 89.3469 ms
[GPU] sample::FFT: 304.451 ms
[GPU] sample::2nd_shift: 76.4555 ms
[GPU] sample::interpolate: 2.43696 ms
[GPU] sample::apply_phase_sampled: 0.575232 ms
[GPU] sample_tot: 477.004 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24304 ms
[GPU] reduce_chi2_tot: 0.628512 ms
[GPU] chi2_profile::free_all: 1.32813 ms
[GPU] chi2_profile_tot_gputimer: 506.182 ms
[CPU] chi2_profile_tot: 506.197 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.43571 ms
[GPU] create_image_d::malloc_image: 1.32301 ms
[GPU] create_image_d::memset: 19.6532 ms
[GPU] create_image_d::malloc_ints: 0.19968 ms
[GPU] create_image_d::copy_ints_H->D: 0.00736 ms
[GPU] create_image_d::sweep: 1.17424 ms
[GPU] create_image_d::central_pixel: 0.006944 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 22.5002 ms
[GPU] sample::copy_uv_H->D: 3.19085 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 89.4172 ms
[GPU] sample::FFT: 304.507 ms
[GPU] sample::2nd_shift: 76.3566 ms
[GPU] sample::interpolate: 2.43395 ms
[GPU] sample::apply_phase_sampled: 0.575008 ms
[GPU] sample_tot: 477.026 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242176 ms
[GPU] reduce_chi2_tot: 0.627616 ms
[GPU] chi2_profile::free_all: 1.32026 ms
[GPU] chi2_profile_tot_gputimer: 506.176 ms
[CPU] chi2_profile_tot: 506.19 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.44528 ms
[GPU] create_image_d::malloc_image: 1.32282 ms
[GPU] create_image_d::memset: 19.6547 ms
[GPU] create_image_d::malloc_ints: 0.200192 ms
[GPU] create_image_d::copy_ints_H->D: 0.007456 ms
[GPU] create_image_d::sweep: 1.17146 ms
[GPU] create_image_d::central_pixel: 0.006752 ms
[GPU] create_image_d::free_ints: 0.085536 ms
[GPU] create_image: 22.4996 ms
[GPU] sample::copy_uv_H->D: 3.20195 ms
[GPU] sample::uv_rotate: 0.21696 ms
[GPU] sample::1st_shift: 89.3579 ms
[GPU] sample::FFT: 304.342 ms
[GPU] sample::2nd_shift: 76.4127 ms
[GPU] sample::interpolate: 2.43507 ms
[GPU] sample::apply_phase_sampled: 0.575072 ms
[GPU] sample_tot: 476.867 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.2432 ms
[GPU] reduce_chi2_tot: 0.62976 ms
[GPU] chi2_profile::free_all: 1.31584 ms
[GPU] chi2_profile_tot_gputimer: 506.024 ms
[CPU] chi2_profile_tot: 506.038 ms

[GPU] chi2_profile::malloc_fint: 0.205376 ms
[GPU] chi2_profile::copy_observations: 4.43142 ms
[GPU] create_image_d::malloc_image: 1.33158 ms
[GPU] create_image_d::memset: 19.6555 ms
[GPU] create_image_d::malloc_ints: 0.19904 ms
[GPU] create_image_d::copy_ints_H->D: 0.00816 ms
[GPU] create_image_d::sweep: 1.17254 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.09184 ms
[GPU] create_image: 22.5178 ms
[GPU] sample::copy_uv_H->D: 3.19683 ms
[GPU] sample::uv_rotate: 0.216032 ms
[GPU] sample::1st_shift: 89.3655 ms
[GPU] sample::FFT: 304.464 ms
[GPU] sample::2nd_shift: 76.3074 ms
[GPU] sample::interpolate: 2.43507 ms
[GPU] sample::apply_phase_sampled: 0.574464 ms
[GPU] sample_tot: 476.882 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.242016 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 1.32189 ms
[GPU] chi2_profile_tot_gputimer: 506.048 ms
[CPU] chi2_profile_tot: 506.063 ms

[GPU] chi2_profile::malloc_fint: 0.204032 ms
[GPU] chi2_profile::copy_observations: 4.43546 ms
[GPU] create_image_d::malloc_image: 1.33114 ms
[GPU] create_image_d::memset: 19.6545 ms
[GPU] create_image_d::malloc_ints: 0.203776 ms
[GPU] create_image_d::copy_ints_H->D: 0.007936 ms
[GPU] create_image_d::sweep: 1.17472 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.08432 ms
[GPU] create_image: 22.5137 ms
[GPU] sample::copy_uv_H->D: 3.19821 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 89.3426 ms
[GPU] sample::FFT: 304.635 ms
[GPU] sample::2nd_shift: 76.4278 ms
[GPU] sample::interpolate: 2.43699 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 477.156 ms
[GPU] reduce_chi2::diff_weighted: 0.366592 ms
[GPU] reduce_chi2::reduction: 0.241408 ms
[GPU] reduce_chi2_tot: 0.625632 ms
[GPU] chi2_profile::free_all: 1.31907 ms
[GPU] chi2_profile_tot_gputimer: 506.32 ms
[CPU] chi2_profile_tot: 506.336 ms

[GPU] chi2_profile::malloc_fint: 0.2048 ms
[GPU] chi2_profile::copy_observations: 4.43389 ms
[GPU] create_image_d::malloc_image: 1.32317 ms
[GPU] create_image_d::memset: 19.6534 ms
[GPU] create_image_d::malloc_ints: 0.19968 ms
[GPU] create_image_d::copy_ints_H->D: 0.00736 ms
[GPU] create_image_d::sweep: 1.17261 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084544 ms
[GPU] create_image: 22.4983 ms
[GPU] sample::copy_uv_H->D: 3.19104 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 89.3061 ms
[GPU] sample::FFT: 304.4 ms
[GPU] sample::2nd_shift: 76.3736 ms
[GPU] sample::interpolate: 2.43405 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 476.825 ms
[GPU] reduce_chi2::diff_weighted: 0.369664 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.627904 ms
[GPU] chi2_profile::free_all: 1.3161 ms
[GPU] chi2_profile_tot_gputimer: 505.97 ms
[CPU] chi2_profile_tot: 505.986 ms

[GPU] chi2_profile::malloc_fint: 0.203264 ms
[GPU] chi2_profile::copy_observations: 4.44211 ms
[GPU] create_image_d::malloc_image: 1.3609 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.202816 ms
[GPU] create_image_d::copy_ints_H->D: 0.00768 ms
[GPU] create_image_d::sweep: 1.17146 ms
[GPU] create_image_d::central_pixel: 0.005888 ms
[GPU] create_image_d::free_ints: 0.085696 ms
[GPU] create_image: 22.5403 ms
[GPU] sample::copy_uv_H->D: 3.2088 ms
[GPU] sample::uv_rotate: 0.218784 ms
[GPU] sample::1st_shift: 89.3286 ms
[GPU] sample::FFT: 304.509 ms
[GPU] sample::2nd_shift: 76.418 ms
[GPU] sample::interpolate: 2.43402 ms
[GPU] sample::apply_phase_sampled: 0.576384 ms
[GPU] sample_tot: 477.018 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.242624 ms
[GPU] reduce_chi2_tot: 0.627648 ms
[GPU] chi2_profile::free_all: 1.31875 ms
[GPU] chi2_profile_tot_gputimer: 506.214 ms
[CPU] chi2_profile_tot: 506.228 ms

[GPU] chi2_profile::malloc_fint: 0.239808 ms
[GPU] chi2_profile::copy_observations: 4.44966 ms
[GPU] create_image_d::malloc_image: 1.32893 ms
[GPU] create_image_d::memset: 19.6536 ms
[GPU] create_image_d::malloc_ints: 0.201024 ms
[GPU] create_image_d::copy_ints_H->D: 0.007904 ms
[GPU] create_image_d::sweep: 1.1735 ms
[GPU] create_image_d::central_pixel: 0.005824 ms
[GPU] create_image_d::free_ints: 0.08672 ms
[GPU] create_image: 22.5104 ms
[GPU] sample::copy_uv_H->D: 3.20218 ms
[GPU] sample::uv_rotate: 0.215968 ms
[GPU] sample::1st_shift: 89.3942 ms
[GPU] sample::FFT: 304.495 ms
[GPU] sample::2nd_shift: 76.4076 ms
[GPU] sample::interpolate: 2.43782 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 477.07 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243168 ms
[GPU] reduce_chi2_tot: 0.627488 ms
[GPU] chi2_profile::free_all: 1.31962 ms
[GPU] chi2_profile_tot_gputimer: 506.28 ms
[CPU] chi2_profile_tot: 506.307 ms

[GPU] chi2_profile::malloc_fint: 0.206368 ms
[GPU] chi2_profile::copy_observations: 4.43939 ms
[GPU] create_image_d::malloc_image: 1.32608 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.200128 ms
[GPU] create_image_d::copy_ints_H->D: 0.007968 ms
[GPU] create_image_d::sweep: 1.17219 ms
[GPU] create_image_d::central_pixel: 0.006944 ms
[GPU] create_image_d::free_ints: 0.085632 ms
[GPU] create_image: 22.5069 ms
[GPU] sample::copy_uv_H->D: 3.1921 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 89.3348 ms
[GPU] sample::FFT: 304.481 ms
[GPU] sample::2nd_shift: 76.3115 ms
[GPU] sample::interpolate: 2.43974 ms
[GPU] sample::apply_phase_sampled: 0.575488 ms
[GPU] sample_tot: 476.874 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_profile::free_all: 1.31936 ms
[GPU] chi2_profile_tot_gputimer: 506.039 ms
[CPU] chi2_profile_tot: 506.054 ms
16384	1.000000e+06	float64	0	16	9.620324e+00	5.063328e-01	2.088361e-04	5.060556e-01
# |--> timings: [0.5062168759977794, 0.5062968970014481, 0.5061822439965908, 0.5061570809994009, 0.5063533569991705, 0.5068295109958854, 0.5064431520004291, 0.5065149889996974, 0.5064247560003423, 0.5061910539952805, 0.5063350240016007, 0.5062688699981663, 0.506262622999202, 0.5061099009981262, 0.5061385330045596, 0.5064117810034077, 0.5060556070020539, 0.5068060170015087, 0.50641542700032, 0.506126727006631]

[GPU] chi2_profile::malloc_fint: 0.209504 ms
[GPU] chi2_profile::copy_observations: 4.44118 ms
[GPU] create_image_d::malloc_image: 1.33357 ms
[GPU] create_image_d::memset: 19.6536 ms
[GPU] create_image_d::malloc_ints: 0.20976 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.21754 ms
[GPU] create_image_d::central_pixel: 0.006112 ms
[GPU] create_image_d::free_ints: 0.086208 ms
[GPU] create_image: 22.568 ms
[GPU] sample::copy_uv_H->D: 3.19875 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 73.9642 ms
[GPU] sample::FFT: 304.646 ms
[GPU] sample::2nd_shift: 67.2543 ms
[GPU] sample::interpolate: 2.41152 ms
[GPU] sample::apply_phase_sampled: 0.615392 ms
[GPU] sample_tot: 452.641 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.243968 ms
[GPU] reduce_chi2_tot: 0.627648 ms
[GPU] chi2_profile::free_all: 1.31674 ms
[GPU] chi2_profile_tot_gputimer: 481.871 ms
[CPU] chi2_profile_tot: 481.889 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.45264 ms
[GPU] create_image_d::malloc_image: 1.32739 ms
[GPU] create_image_d::memset: 19.6547 ms
[GPU] create_image_d::malloc_ints: 0.203328 ms
[GPU] create_image_d::copy_ints_H->D: 0.008 ms
[GPU] create_image_d::sweep: 1.21856 ms
[GPU] create_image_d::central_pixel: 0.005984 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 22.5552 ms
[GPU] sample::copy_uv_H->D: 3.19795 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 74.0045 ms
[GPU] sample::FFT: 304.473 ms
[GPU] sample::2nd_shift: 67.2164 ms
[GPU] sample::interpolate: 2.40624 ms
[GPU] sample::apply_phase_sampled: 0.616448 ms
[GPU] sample_tot: 452.455 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240736 ms
[GPU] reduce_chi2_tot: 0.626496 ms
[GPU] chi2_profile::free_all: 1.32077 ms
[GPU] chi2_profile_tot_gputimer: 481.677 ms
[CPU] chi2_profile_tot: 481.692 ms

[GPU] chi2_profile::malloc_fint: 0.204864 ms
[GPU] chi2_profile::copy_observations: 4.43203 ms
[GPU] create_image_d::malloc_image: 1.32317 ms
[GPU] create_image_d::memset: 19.6536 ms
[GPU] create_image_d::malloc_ints: 0.199904 ms
[GPU] create_image_d::copy_ints_H->D: 0.007296 ms
[GPU] create_image_d::sweep: 1.2184 ms
[GPU] create_image_d::central_pixel: 0.005856 ms
[GPU] create_image_d::free_ints: 0.087936 ms
[GPU] create_image: 22.5485 ms
[GPU] sample::copy_uv_H->D: 3.19562 ms
[GPU] sample::uv_rotate: 0.216608 ms
[GPU] sample::1st_shift: 74.0055 ms
[GPU] sample::FFT: 304.358 ms
[GPU] sample::2nd_shift: 67.2918 ms
[GPU] sample::interpolate: 2.40506 ms
[GPU] sample::apply_phase_sampled: 0.616032 ms
[GPU] sample_tot: 452.413 ms
[GPU] reduce_chi2::diff_weighted: 0.367552 ms
[GPU] reduce_chi2::reduction: 0.24576 ms
[GPU] reduce_chi2_tot: 0.63088 ms
[GPU] chi2_profile::free_all: 1.3191 ms
[GPU] chi2_profile_tot_gputimer: 481.613 ms
[CPU] chi2_profile_tot: 481.628 ms

[GPU] chi2_profile::malloc_fint: 0.206592 ms
[GPU] chi2_profile::copy_observations: 4.44528 ms
[GPU] create_image_d::malloc_image: 1.32608 ms
[GPU] create_image_d::memset: 19.6536 ms
[GPU] create_image_d::malloc_ints: 0.205824 ms
[GPU] create_image_d::copy_ints_H->D: 0.008064 ms
[GPU] create_image_d::sweep: 1.21651 ms
[GPU] create_image_d::central_pixel: 0.006976 ms
[GPU] create_image_d::free_ints: 0.0848 ms
[GPU] create_image: 22.5537 ms
[GPU] sample::copy_uv_H->D: 3.20307 ms
[GPU] sample::uv_rotate: 0.21504 ms
[GPU] sample::1st_shift: 73.9815 ms
[GPU] sample::FFT: 304.539 ms
[GPU] sample::2nd_shift: 67.2878 ms
[GPU] sample::interpolate: 2.41229 ms
[GPU] sample::apply_phase_sampled: 0.615424 ms
[GPU] sample_tot: 452.585 ms
[GPU] reduce_chi2::diff_weighted: 0.368224 ms
[GPU] reduce_chi2::reduction: 0.241568 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 1.31818 ms
[GPU] chi2_profile_tot_gputimer: 481.8 ms
[CPU] chi2_profile_tot: 481.815 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.44125 ms
[GPU] create_image_d::malloc_image: 1.3271 ms
[GPU] create_image_d::memset: 19.6532 ms
[GPU] create_image_d::malloc_ints: 0.199904 ms
[GPU] create_image_d::copy_ints_H->D: 0.007232 ms
[GPU] create_image_d::sweep: 1.21846 ms
[GPU] create_image_d::central_pixel: 0.006048 ms
[GPU] create_image_d::free_ints: 0.084608 ms
[GPU] create_image: 22.549 ms
[GPU] sample::copy_uv_H->D: 3.19661 ms
[GPU] sample::uv_rotate: 0.215616 ms
[GPU] sample::1st_shift: 74.0844 ms
[GPU] sample::FFT: 304.559 ms
[GPU] sample::2nd_shift: 67.1898 ms
[GPU] sample::interpolate: 2.41152 ms
[GPU] sample::apply_phase_sampled: 0.615136 ms
[GPU] sample_tot: 452.598 ms
[GPU] reduce_chi2::diff_weighted: 0.368448 ms
[GPU] reduce_chi2::reduction: 0.24144 ms
[GPU] reduce_chi2_tot: 0.625664 ms
[GPU] chi2_profile::free_all: 1.31802 ms
[GPU] chi2_profile_tot_gputimer: 481.799 ms
[CPU] chi2_profile_tot: 481.813 ms

[GPU] chi2_profile::malloc_fint: 0.202752 ms
[GPU] chi2_profile::copy_observations: 4.43926 ms
[GPU] create_image_d::malloc_image: 1.32314 ms
[GPU] create_image_d::memset: 19.6545 ms
[GPU] create_image_d::malloc_ints: 0.199776 ms
[GPU] create_image_d::copy_ints_H->D: 0.007168 ms
[GPU] create_image_d::sweep: 1.2175 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.090112 ms
[GPU] create_image: 22.5535 ms
[GPU] sample::copy_uv_H->D: 3.19283 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 73.8775 ms
[GPU] sample::FFT: 304.506 ms
[GPU] sample::2nd_shift: 67.3075 ms
[GPU] sample::interpolate: 2.40944 ms
[GPU] sample::apply_phase_sampled: 0.615424 ms
[GPU] sample_tot: 452.459 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.241184 ms
[GPU] reduce_chi2_tot: 0.625536 ms
[GPU] chi2_profile::free_all: 1.31994 ms
[GPU] chi2_profile_tot_gputimer: 481.665 ms
[CPU] chi2_profile_tot: 481.679 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.43562 ms
[GPU] create_image_d::malloc_image: 1.33456 ms
[GPU] create_image_d::memset: 19.6525 ms
[GPU] create_image_d::malloc_ints: 0.20304 ms
[GPU] create_image_d::copy_ints_H->D: 0.008192 ms
[GPU] create_image_d::sweep: 1.21677 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 22.5587 ms
[GPU] sample::copy_uv_H->D: 3.18669 ms
[GPU] sample::uv_rotate: 0.215712 ms
[GPU] sample::1st_shift: 74.0055 ms
[GPU] sample::FFT: 304.468 ms
[GPU] sample::2nd_shift: 67.2471 ms
[GPU] sample::interpolate: 2.41014 ms
[GPU] sample::apply_phase_sampled: 0.61632 ms
[GPU] sample_tot: 452.48 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 1.31613 ms
[GPU] chi2_profile_tot_gputimer: 481.683 ms
[CPU] chi2_profile_tot: 481.698 ms

[GPU] chi2_profile::malloc_fint: 0.206848 ms
[GPU] chi2_profile::copy_observations: 4.44314 ms
[GPU] create_image_d::malloc_image: 1.32621 ms
[GPU] create_image_d::memset: 19.6547 ms
[GPU] create_image_d::malloc_ints: 0.20176 ms
[GPU] create_image_d::copy_ints_H->D: 0.007616 ms
[GPU] create_image_d::sweep: 1.2167 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 22.5509 ms
[GPU] sample::copy_uv_H->D: 3.18864 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 73.984 ms
[GPU] sample::FFT: 304.522 ms
[GPU] sample::2nd_shift: 67.2707 ms
[GPU] sample::interpolate: 2.41149 ms
[GPU] sample::apply_phase_sampled: 0.61616 ms
[GPU] sample_tot: 452.559 ms
[GPU] reduce_chi2::diff_weighted: 0.368256 ms
[GPU] reduce_chi2::reduction: 0.251232 ms
[GPU] reduce_chi2_tot: 0.63488 ms
[GPU] chi2_profile::free_all: 1.33181 ms
[GPU] chi2_profile_tot_gputimer: 481.792 ms
[CPU] chi2_profile_tot: 481.808 ms

[GPU] chi2_profile::malloc_fint: 0.24368 ms
[GPU] chi2_profile::copy_observations: 4.45555 ms
[GPU] create_image_d::malloc_image: 1.33158 ms
[GPU] create_image_d::memset: 19.6535 ms
[GPU] create_image_d::malloc_ints: 0.202656 ms
[GPU] create_image_d::copy_ints_H->D: 0.007712 ms
[GPU] create_image_d::sweep: 1.21856 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.087008 ms
[GPU] create_image: 22.5587 ms
[GPU] sample::copy_uv_H->D: 3.18886 ms
[GPU] sample::uv_rotate: 0.21584 ms
[GPU] sample::1st_shift: 74.026 ms
[GPU] sample::FFT: 304.432 ms
[GPU] sample::2nd_shift: 67.2068 ms
[GPU] sample::interpolate: 2.41123 ms
[GPU] sample::apply_phase_sampled: 0.615968 ms
[GPU] sample_tot: 452.436 ms
[GPU] reduce_chi2::diff_weighted: 0.367584 ms
[GPU] reduce_chi2::reduction: 0.242336 ms
[GPU] reduce_chi2_tot: 0.626272 ms
[GPU] chi2_profile::free_all: 1.31872 ms
[GPU] chi2_profile_tot_gputimer: 481.705 ms
[CPU] chi2_profile_tot: 481.72 ms

[GPU] chi2_profile::malloc_fint: 0.20352 ms
[GPU] chi2_profile::copy_observations: 4.43658 ms
[GPU] create_image_d::malloc_image: 1.32554 ms
[GPU] create_image_d::memset: 19.6533 ms
[GPU] create_image_d::malloc_ints: 0.19968 ms
[GPU] create_image_d::copy_ints_H->D: 0.007776 ms
[GPU] create_image_d::sweep: 1.21856 ms
[GPU] create_image_d::central_pixel: 0.005984 ms
[GPU] create_image_d::free_ints: 0.084864 ms
[GPU] create_image: 22.5475 ms
[GPU] sample::copy_uv_H->D: 3.19213 ms
[GPU] sample::uv_rotate: 0.215872 ms
[GPU] sample::1st_shift: 74.0014 ms
[GPU] sample::FFT: 304.712 ms
[GPU] sample::2nd_shift: 67.256 ms
[GPU] sample::interpolate: 2.40704 ms
[GPU] sample::apply_phase_sampled: 0.615424 ms
[GPU] sample_tot: 452.727 ms
[GPU] reduce_chi2::diff_weighted: 0.368544 ms
[GPU] reduce_chi2::reduction: 0.24176 ms
[GPU] reduce_chi2_tot: 0.626688 ms
[GPU] chi2_profile::free_all: 1.31792 ms
[GPU] chi2_profile_tot_gputimer: 481.926 ms
[CPU] chi2_profile_tot: 481.94 ms

[GPU] chi2_profile::malloc_fint: 0.2024 ms
[GPU] chi2_profile::copy_observations: 4.43411 ms
[GPU] create_image_d::malloc_image: 1.40083 ms
[GPU] create_image_d::memset: 19.6542 ms
[GPU] create_image_d::malloc_ints: 0.203424 ms
[GPU] create_image_d::copy_ints_H->D: 0.010496 ms
[GPU] create_image_d::sweep: 1.21754 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 22.6316 ms
[GPU] sample::copy_uv_H->D: 3.1935 ms
[GPU] sample::uv_rotate: 0.216064 ms
[GPU] sample::1st_shift: 73.9479 ms
[GPU] sample::FFT: 304.486 ms
[GPU] sample::2nd_shift: 67.2573 ms
[GPU] sample::interpolate: 2.40845 ms
[GPU] sample::apply_phase_sampled: 0.617472 ms
[GPU] sample_tot: 452.452 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24352 ms
[GPU] reduce_chi2_tot: 0.628544 ms
[GPU] chi2_profile::free_all: 1.31549 ms
[GPU] chi2_profile_tot_gputimer: 481.729 ms
[CPU] chi2_profile_tot: 481.744 ms

[GPU] chi2_profile::malloc_fint: 0.204864 ms
[GPU] chi2_profile::copy_observations: 4.43798 ms
[GPU] create_image_d::malloc_image: 1.33245 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.206656 ms
[GPU] create_image_d::copy_ints_H->D: 0.008064 ms
[GPU] create_image_d::sweep: 1.21907 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.084992 ms
[GPU] create_image: 22.5632 ms
[GPU] sample::copy_uv_H->D: 3.1921 ms
[GPU] sample::uv_rotate: 0.216992 ms
[GPU] sample::1st_shift: 73.9922 ms
[GPU] sample::FFT: 304.484 ms
[GPU] sample::2nd_shift: 67.2737 ms
[GPU] sample::interpolate: 2.41664 ms
[GPU] sample::apply_phase_sampled: 0.615424 ms
[GPU] sample_tot: 452.516 ms
[GPU] reduce_chi2::diff_weighted: 0.367296 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.625728 ms
[GPU] chi2_profile::free_all: 1.32086 ms
[GPU] chi2_profile_tot_gputimer: 481.733 ms
[CPU] chi2_profile_tot: 481.747 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.44928 ms
[GPU] create_image_d::malloc_image: 1.3271 ms
[GPU] create_image_d::memset: 19.6534 ms
[GPU] create_image_d::malloc_ints: 0.2 ms
[GPU] create_image_d::copy_ints_H->D: 0.007392 ms
[GPU] create_image_d::sweep: 1.21754 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085088 ms
[GPU] create_image: 22.5485 ms
[GPU] sample::copy_uv_H->D: 3.1921 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 73.9809 ms
[GPU] sample::FFT: 304.478 ms
[GPU] sample::2nd_shift: 67.2214 ms
[GPU] sample::interpolate: 2.41024 ms
[GPU] sample::apply_phase_sampled: 0.616 ms
[GPU] sample_tot: 452.44 ms
[GPU] reduce_chi2::diff_weighted: 0.369184 ms
[GPU] reduce_chi2::reduction: 0.242688 ms
[GPU] reduce_chi2_tot: 0.627936 ms
[GPU] chi2_profile::free_all: 1.3169 ms
[GPU] chi2_profile_tot_gputimer: 481.649 ms
[CPU] chi2_profile_tot: 481.663 ms

[GPU] chi2_profile::malloc_fint: 0.204608 ms
[GPU] chi2_profile::copy_observations: 4.43984 ms
[GPU] create_image_d::malloc_image: 1.32614 ms
[GPU] create_image_d::memset: 19.6547 ms
[GPU] create_image_d::malloc_ints: 0.19968 ms
[GPU] create_image_d::copy_ints_H->D: 0.007424 ms
[GPU] create_image_d::sweep: 1.21747 ms
[GPU] create_image_d::central_pixel: 0.006144 ms
[GPU] create_image_d::free_ints: 0.085088 ms
[GPU] create_image: 22.5485 ms
[GPU] sample::copy_uv_H->D: 3.1897 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 73.9804 ms
[GPU] sample::FFT: 304.816 ms
[GPU] sample::2nd_shift: 67.3085 ms
[GPU] sample::interpolate: 2.4143 ms
[GPU] sample::apply_phase_sampled: 0.615424 ms
[GPU] sample_tot: 452.869 ms
[GPU] reduce_chi2::diff_weighted: 0.368352 ms
[GPU] reduce_chi2::reduction: 0.246048 ms
[GPU] reduce_chi2_tot: 0.63024 ms
[GPU] chi2_profile::free_all: 1.31994 ms
[GPU] chi2_profile_tot_gputimer: 482.076 ms
[CPU] chi2_profile_tot: 482.093 ms

[GPU] chi2_profile::malloc_fint: 0.202944 ms
[GPU] chi2_profile::copy_observations: 4.43677 ms
[GPU] create_image_d::malloc_image: 1.32304 ms
[GPU] create_image_d::memset: 19.6545 ms
[GPU] create_image_d::malloc_ints: 0.202816 ms
[GPU] create_image_d::copy_ints_H->D: 0.00736 ms
[GPU] create_image_d::sweep: 1.21824 ms
[GPU] create_image_d::central_pixel: 0.00608 ms
[GPU] create_image_d::free_ints: 0.086752 ms
[GPU] create_image: 22.5528 ms
[GPU] sample::copy_uv_H->D: 3.20832 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 73.9686 ms
[GPU] sample::FFT: 304.494 ms
[GPU] sample::2nd_shift: 67.371 ms
[GPU] sample::interpolate: 2.41459 ms
[GPU] sample::apply_phase_sampled: 0.615968 ms
[GPU] sample_tot: 452.617 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24496 ms
[GPU] reduce_chi2_tot: 0.629952 ms
[GPU] chi2_profile::free_all: 1.31856 ms
[GPU] chi2_profile_tot_gputimer: 481.822 ms
[CPU] chi2_profile_tot: 481.837 ms

[GPU] chi2_profile::malloc_fint: 0.202176 ms
[GPU] chi2_profile::copy_observations: 4.43856 ms
[GPU] create_image_d::malloc_image: 1.32384 ms
[GPU] create_image_d::memset: 19.6534 ms
[GPU] create_image_d::malloc_ints: 0.201376 ms
[GPU] create_image_d::copy_ints_H->D: 0.007776 ms
[GPU] create_image_d::sweep: 1.21754 ms
[GPU] create_image_d::central_pixel: 0.005856 ms
[GPU] create_image_d::free_ints: 0.083808 ms
[GPU] create_image: 22.5455 ms
[GPU] sample::copy_uv_H->D: 3.1961 ms
[GPU] sample::uv_rotate: 0.217088 ms
[GPU] sample::1st_shift: 73.9819 ms
[GPU] sample::FFT: 304.489 ms
[GPU] sample::2nd_shift: 67.3543 ms
[GPU] sample::interpolate: 2.4064 ms
[GPU] sample::apply_phase_sampled: 0.616416 ms
[GPU] sample_tot: 452.587 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.24336 ms
[GPU] reduce_chi2_tot: 0.628672 ms
[GPU] chi2_profile::free_all: 1.31891 ms
[GPU] chi2_profile_tot_gputimer: 481.784 ms
[CPU] chi2_profile_tot: 481.799 ms

[GPU] chi2_profile::malloc_fint: 0.201728 ms
[GPU] chi2_profile::copy_observations: 4.43341 ms
[GPU] create_image_d::malloc_image: 1.3527 ms
[GPU] create_image_d::memset: 19.6536 ms
[GPU] create_image_d::malloc_ints: 0.201728 ms
[GPU] create_image_d::copy_ints_H->D: 0.00784 ms
[GPU] create_image_d::sweep: 1.21754 ms
[GPU] create_image_d::central_pixel: 0.006016 ms
[GPU] create_image_d::free_ints: 0.08608 ms
[GPU] create_image: 22.5783 ms
[GPU] sample::copy_uv_H->D: 3.19635 ms
[GPU] sample::uv_rotate: 0.21584 ms
[GPU] sample::1st_shift: 73.9963 ms
[GPU] sample::FFT: 304.531 ms
[GPU] sample::2nd_shift: 67.2335 ms
[GPU] sample::interpolate: 2.4105 ms
[GPU] sample::apply_phase_sampled: 0.616288 ms
[GPU] sample_tot: 452.53 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240128 ms
[GPU] reduce_chi2_tot: 0.625632 ms
[GPU] chi2_profile::free_all: 1.32112 ms
[GPU] chi2_profile_tot_gputimer: 481.756 ms
[CPU] chi2_profile_tot: 481.77 ms

[GPU] chi2_profile::malloc_fint: 0.201792 ms
[GPU] chi2_profile::copy_observations: 4.44058 ms
[GPU] create_image_d::malloc_image: 1.32784 ms
[GPU] create_image_d::memset: 19.6526 ms
[GPU] create_image_d::malloc_ints: 0.202752 ms
[GPU] create_image_d::copy_ints_H->D: 0.007488 ms
[GPU] create_image_d::sweep: 1.2184 ms
[GPU] create_image_d::central_pixel: 0.00576 ms
[GPU] create_image_d::free_ints: 0.085792 ms
[GPU] create_image: 22.5523 ms
[GPU] sample::copy_uv_H->D: 3.1897 ms
[GPU] sample::uv_rotate: 0.215968 ms
[GPU] sample::1st_shift: 74.0132 ms
[GPU] sample::FFT: 304.563 ms
[GPU] sample::2nd_shift: 67.1744 ms
[GPU] sample::interpolate: 2.40538 ms
[GPU] sample::apply_phase_sampled: 0.6152 ms
[GPU] sample_tot: 452.508 ms
[GPU] reduce_chi2::diff_weighted: 0.367616 ms
[GPU] reduce_chi2::reduction: 0.242784 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_profile::free_all: 1.31994 ms
[GPU] chi2_profile_tot_gputimer: 481.715 ms
[CPU] chi2_profile_tot: 481.73 ms

[GPU] chi2_profile::malloc_fint: 0.202272 ms
[GPU] chi2_profile::copy_observations: 4.44358 ms
[GPU] create_image_d::malloc_image: 1.32797 ms
[GPU] create_image_d::memset: 19.6536 ms
[GPU] create_image_d::malloc_ints: 0.202848 ms
[GPU] create_image_d::copy_ints_H->D: 0.007648 ms
[GPU] create_image_d::sweep: 1.21808 ms
[GPU] create_image_d::central_pixel: 0.006048 ms
[GPU] create_image_d::free_ints: 0.083968 ms
[GPU] create_image: 22.5525 ms
[GPU] sample::copy_uv_H->D: 3.18848 ms
[GPU] sample::uv_rotate: 0.216704 ms
[GPU] sample::1st_shift: 73.9963 ms
[GPU] sample::FFT: 304.526 ms
[GPU] sample::2nd_shift: 67.1885 ms
[GPU] sample::interpolate: 2.41139 ms
[GPU] sample::apply_phase_sampled: 0.615424 ms
[GPU] sample_tot: 452.54 ms
[GPU] reduce_chi2::diff_weighted: 0.36864 ms
[GPU] reduce_chi2::reduction: 0.240224 ms
[GPU] reduce_chi2_tot: 0.626528 ms
[GPU] chi2_profile::free_all: 1.32397 ms
[GPU] chi2_profile_tot_gputimer: 481.753 ms
[CPU] chi2_profile_tot: 481.767 ms

[GPU] chi2_profile::malloc_fint: 0.202272 ms
[GPU] chi2_profile::copy_observations: 4.43802 ms
[GPU] create_image_d::malloc_image: 1.32496 ms
[GPU] create_image_d::memset: 19.6536 ms
[GPU] create_image_d::malloc_ints: 0.200256 ms
[GPU] create_image_d::copy_ints_H->D: 0.007424 ms
[GPU] create_image_d::sweep: 1.21808 ms
[GPU] create_image_d::central_pixel: 0.006816 ms
[GPU] create_image_d::free_ints: 0.085024 ms
[GPU] create_image: 22.5465 ms
[GPU] sample::copy_uv_H->D: 3.19709 ms
[GPU] sample::uv_rotate: 0.2168 ms
[GPU] sample::1st_shift: 74.0434 ms
[GPU] sample::FFT: 304.617 ms
[GPU] sample::2nd_shift: 67.2614 ms
[GPU] sample::interpolate: 2.4105 ms
[GPU] sample::apply_phase_sampled: 0.615424 ms
[GPU] sample_tot: 452.689 ms
[GPU] reduce_chi2::diff_weighted: 0.369216 ms
[GPU] reduce_chi2::reduction: 0.241664 ms
[GPU] reduce_chi2_tot: 0.627712 ms
[GPU] chi2_profile::free_all: 1.31821 ms
[GPU] chi2_profile_tot_gputimer: 481.885 ms
[CPU] chi2_profile_tot: 481.899 ms
16384	1.000000e+06	float64	0	32	9.155803e+00	4.818844e-01	1.435005e-04	4.817010e-01
# |--> timings: [0.4819442040025024, 0.4817653829959454, 0.4817009969992796, 0.48188617800042266, 0.48188501299591735, 0.4817517749979743, 0.4820512019941816, 0.48188355899765156, 0.4817922739966889, 0.48201406000589486, 0.4818194740000763, 0.4818174879983417, 0.4817323480019695, 0.4821643129980657, 0.4819128119997913, 0.4818723560019862, 0.4818397639974137, 0.4817987400019774, 0.48184274800587445, 0.48227241700078594]

[CPU] chi2_profile::malloc_fint: 0.005162 ms
[CPU] create_image: 302.916 ms
[CPU] sample::1st_shift: 213.261 ms
[CPU] sample::FFT: 5577.4 ms
[CPU] sample::2nd_shift: 208.402 ms
[CPU] uv_rotate_h: 3.49312 ms
[CPU] sample::interpolate: 105.936 ms
[CPU] sample::apply_phase_sampled: 41.4977 ms
[CPU] sample_tot: 6150.19 ms
[CPU] sample_profile_tot: 6456.57 ms
[CPU] reduce_chi2::diff_weighted: 7.55195 ms
[CPU] reduce_chi2::reduction: 2.59551 ms
[CPU] reduce_chi2_tot: 10.1583 ms
[CPU] chi2_profile::free_fint: 0.272048 ms
[CPU] chi2_profile_tot: 6467.03 ms

[CPU] chi2_profile::malloc_fint: 0.008518 ms
[CPU] create_image: 302.273 ms
[CPU] sample::1st_shift: 217.566 ms
[CPU] sample::FFT: 5342.47 ms
[CPU] sample::2nd_shift: 208.411 ms
[CPU] uv_rotate_h: 3.49976 ms
[CPU] sample::interpolate: 105.917 ms
[CPU] sample::apply_phase_sampled: 41.5039 ms
[CPU] sample_tot: 5919.56 ms
[CPU] sample_profile_tot: 6225.31 ms
[CPU] reduce_chi2::diff_weighted: 7.55188 ms
[CPU] reduce_chi2::reduction: 2.60455 ms
[CPU] reduce_chi2_tot: 10.1665 ms
[CPU] chi2_profile::free_fint: 0.275902 ms
[CPU] chi2_profile_tot: 6235.78 ms

[CPU] chi2_profile::malloc_fint: 0.008555 ms
[CPU] create_image: 302.245 ms
[CPU] sample::1st_shift: 213.59 ms
[CPU] sample::FFT: 5334.82 ms
[CPU] sample::2nd_shift: 208.348 ms
[CPU] uv_rotate_h: 3.51065 ms
[CPU] sample::interpolate: 105.841 ms
[CPU] sample::apply_phase_sampled: 41.4983 ms
[CPU] sample_tot: 5907.8 ms
[CPU] sample_profile_tot: 6213.57 ms
[CPU] reduce_chi2::diff_weighted: 7.57511 ms
[CPU] reduce_chi2::reduction: 2.58923 ms
[CPU] reduce_chi2_tot: 10.1734 ms
[CPU] chi2_profile::free_fint: 0.277182 ms
[CPU] chi2_profile_tot: 6224.04 ms

[CPU] chi2_profile::malloc_fint: 0.008022 ms
[CPU] create_image: 302.266 ms
[CPU] sample::1st_shift: 217.639 ms
[CPU] sample::FFT: 5319.79 ms
[CPU] sample::2nd_shift: 208.697 ms
[CPU] uv_rotate_h: 3.52216 ms
[CPU] sample::interpolate: 105.969 ms
[CPU] sample::apply_phase_sampled: 41.5152 ms
[CPU] sample_tot: 5897.33 ms
[CPU] sample_profile_tot: 6203.07 ms
[CPU] reduce_chi2::diff_weighted: 7.52563 ms
[CPU] reduce_chi2::reduction: 2.58739 ms
[CPU] reduce_chi2_tot: 10.1219 ms
[CPU] chi2_profile::free_fint: 0.277364 ms
[CPU] chi2_profile_tot: 6213.49 ms

[CPU] chi2_profile::malloc_fint: 0.00751499 ms
[CPU] create_image: 302.317 ms
[CPU] sample::1st_shift: 213.579 ms
[CPU] sample::FFT: 5326.01 ms
[CPU] sample::2nd_shift: 208.359 ms
[CPU] uv_rotate_h: 3.53941 ms
[CPU] sample::interpolate: 105.925 ms
[CPU] sample::apply_phase_sampled: 41.5218 ms
[CPU] sample_tot: 5899.13 ms
[CPU] sample_profile_tot: 6204.94 ms
[CPU] reduce_chi2::diff_weighted: 7.53183 ms
[CPU] reduce_chi2::reduction: 2.5994 ms
[CPU] reduce_chi2_tot: 10.1401 ms
[CPU] chi2_profile::free_fint: 0.276965 ms
[CPU] chi2_profile_tot: 6215.38 ms

[CPU] chi2_profile::malloc_fint: 0.00686901 ms
[CPU] create_image: 302.301 ms
[CPU] sample::1st_shift: 217.459 ms
[CPU] sample::FFT: 5349.31 ms
[CPU] sample::2nd_shift: 208.25 ms
[CPU] uv_rotate_h: 3.4958 ms
[CPU] sample::interpolate: 105.893 ms
[CPU] sample::apply_phase_sampled: 41.5003 ms
[CPU] sample_tot: 5926.1 ms
[CPU] sample_profile_tot: 6231.88 ms
[CPU] reduce_chi2::diff_weighted: 7.59255 ms
[CPU] reduce_chi2::reduction: 2.59308 ms
[CPU] reduce_chi2_tot: 10.1944 ms
[CPU] chi2_profile::free_fint: 0.284546 ms
[CPU] chi2_profile_tot: 6242.38 ms

[CPU] chi2_profile::malloc_fint: 0.00834 ms
[CPU] create_image: 302.277 ms
[CPU] sample::1st_shift: 213.572 ms
[CPU] sample::FFT: 5345.42 ms
[CPU] sample::2nd_shift: 208.642 ms
[CPU] uv_rotate_h: 3.51914 ms
[CPU] sample::interpolate: 105.887 ms
[CPU] sample::apply_phase_sampled: 41.5053 ms
[CPU] sample_tot: 5918.74 ms
[CPU] sample_profile_tot: 6224.51 ms
[CPU] reduce_chi2::diff_weighted: 7.57627 ms
[CPU] reduce_chi2::reduction: 2.59936 ms
[CPU] reduce_chi2_tot: 10.1835 ms
[CPU] chi2_profile::free_fint: 0.277593 ms
[CPU] chi2_profile_tot: 6234.99 ms

[CPU] chi2_profile::malloc_fint: 0.007952 ms
[CPU] create_image: 312.271 ms
[CPU] sample::1st_shift: 218.883 ms
[CPU] sample::FFT: 5360.89 ms
[CPU] sample::2nd_shift: 207.881 ms
[CPU] uv_rotate_h: 3.50468 ms
[CPU] sample::interpolate: 105.918 ms
[CPU] sample::apply_phase_sampled: 41.4932 ms
[CPU] sample_tot: 5938.76 ms
[CPU] sample_profile_tot: 6254.52 ms
[CPU] reduce_chi2::diff_weighted: 7.57506 ms
[CPU] reduce_chi2::reduction: 2.59619 ms
[CPU] reduce_chi2_tot: 10.1793 ms
[CPU] chi2_profile::free_fint: 0.276977 ms
[CPU] chi2_profile_tot: 6265 ms

[CPU] chi2_profile::malloc_fint: 0.00747 ms
[CPU] create_image: 302.308 ms
[CPU] sample::1st_shift: 212.959 ms
[CPU] sample::FFT: 5460.72 ms
[CPU] sample::2nd_shift: 207.66 ms
[CPU] uv_rotate_h: 3.50464 ms
[CPU] sample::interpolate: 105.882 ms
[CPU] sample::apply_phase_sampled: 41.5018 ms
[CPU] sample_tot: 6032.42 ms
[CPU] sample_profile_tot: 6338.23 ms
[CPU] reduce_chi2::diff_weighted: 7.55188 ms
[CPU] reduce_chi2::reduction: 2.59552 ms
[CPU] reduce_chi2_tot: 10.1561 ms
[CPU] chi2_profile::free_fint: 0.281058 ms
[CPU] chi2_profile_tot: 6348.69 ms

[CPU] chi2_profile::malloc_fint: 0.008385 ms
[CPU] create_image: 302.32 ms
[CPU] sample::1st_shift: 216.683 ms
[CPU] sample::FFT: 5442.28 ms
[CPU] sample::2nd_shift: 207.992 ms
[CPU] uv_rotate_h: 3.50569 ms
[CPU] sample::interpolate: 105.935 ms
[CPU] sample::apply_phase_sampled: 41.4985 ms
[CPU] sample_tot: 6018.09 ms
[CPU] sample_profile_tot: 6323.91 ms
[CPU] reduce_chi2::diff_weighted: 7.58469 ms
[CPU] reduce_chi2::reduction: 2.59193 ms
[CPU] reduce_chi2_tot: 10.1859 ms
[CPU] chi2_profile::free_fint: 0.282545 ms
[CPU] chi2_profile_tot: 6334.4 ms

[CPU] chi2_profile::malloc_fint: 0.008132 ms
[CPU] create_image: 302.297 ms
[CPU] sample::1st_shift: 212.976 ms
[CPU] sample::FFT: 5334.11 ms
[CPU] sample::2nd_shift: 207.991 ms
[CPU] uv_rotate_h: 3.51133 ms
[CPU] sample::interpolate: 105.911 ms
[CPU] sample::apply_phase_sampled: 41.5006 ms
[CPU] sample_tot: 5906.2 ms
[CPU] sample_profile_tot: 6211.99 ms
[CPU] reduce_chi2::diff_weighted: 7.57496 ms
[CPU] reduce_chi2::reduction: 2.60458 ms
[CPU] reduce_chi2_tot: 10.1881 ms
[CPU] chi2_profile::free_fint: 0.280075 ms
[CPU] chi2_profile_tot: 6222.48 ms

[CPU] chi2_profile::malloc_fint: 0.00758001 ms
[CPU] create_image: 302.269 ms
[CPU] sample::1st_shift: 216.649 ms
[CPU] sample::FFT: 5724.2 ms
[CPU] sample::2nd_shift: 208.065 ms
[CPU] uv_rotate_h: 3.50302 ms
[CPU] sample::interpolate: 105.945 ms
[CPU] sample::apply_phase_sampled: 41.5062 ms
[CPU] sample_tot: 6300.07 ms
[CPU] sample_profile_tot: 6605.82 ms
[CPU] reduce_chi2::diff_weighted: 7.62294 ms
[CPU] reduce_chi2::reduction: 2.59809 ms
[CPU] reduce_chi2_tot: 10.2294 ms
[CPU] chi2_profile::free_fint: 0.28185 ms
[CPU] chi2_profile_tot: 6616.36 ms

[CPU] chi2_profile::malloc_fint: 0.006739 ms
[CPU] create_image: 302.377 ms
[CPU] sample::1st_shift: 212.996 ms
[CPU] sample::FFT: 5511.68 ms
[CPU] sample::2nd_shift: 207.875 ms
[CPU] uv_rotate_h: 3.51462 ms
[CPU] sample::interpolate: 105.92 ms
[CPU] sample::apply_phase_sampled: 41.5654 ms
[CPU] sample_tot: 6083.75 ms
[CPU] sample_profile_tot: 6389.63 ms
[CPU] reduce_chi2::diff_weighted: 7.56123 ms
[CPU] reduce_chi2::reduction: 2.60819 ms
[CPU] reduce_chi2_tot: 10.1788 ms
[CPU] chi2_profile::free_fint: 0.287349 ms
[CPU] chi2_profile_tot: 6400.11 ms

[CPU] chi2_profile::malloc_fint: 0.007292 ms
[CPU] create_image: 302.294 ms
[CPU] sample::1st_shift: 216.787 ms
[CPU] sample::FFT: 5589.84 ms
[CPU] sample::2nd_shift: 208.173 ms
[CPU] uv_rotate_h: 3.52943 ms
[CPU] sample::interpolate: 105.894 ms
[CPU] sample::apply_phase_sampled: 41.5201 ms
[CPU] sample_tot: 6165.94 ms
[CPU] sample_profile_tot: 6471.71 ms
[CPU] reduce_chi2::diff_weighted: 7.54511 ms
[CPU] reduce_chi2::reduction: 2.58898 ms
[CPU] reduce_chi2_tot: 10.1435 ms
[CPU] chi2_profile::free_fint: 0.29018 ms
[CPU] chi2_profile_tot: 6482.16 ms

[CPU] chi2_profile::malloc_fint: 0.006174 ms
[CPU] create_image: 306.808 ms
[CPU] sample::1st_shift: 212.993 ms
[CPU] sample::FFT: 5343.62 ms
[CPU] sample::2nd_shift: 207.728 ms
[CPU] uv_rotate_h: 3.52294 ms
[CPU] sample::interpolate: 105.821 ms
[CPU] sample::apply_phase_sampled: 41.5106 ms
[CPU] sample_tot: 5915.39 ms
[CPU] sample_profile_tot: 6225.7 ms
[CPU] reduce_chi2::diff_weighted: 7.57369 ms
[CPU] reduce_chi2::reduction: 2.58985 ms
[CPU] reduce_chi2_tot: 10.1722 ms
[CPU] chi2_profile::free_fint: 0.288602 ms
[CPU] chi2_profile_tot: 6236.18 ms

[CPU] chi2_profile::malloc_fint: 0.010247 ms
[CPU] create_image: 302.287 ms
[CPU] sample::1st_shift: 216.682 ms
[CPU] sample::FFT: 5327.98 ms
[CPU] sample::2nd_shift: 208.067 ms
[CPU] uv_rotate_h: 3.52349 ms
[CPU] sample::interpolate: 105.906 ms
[CPU] sample::apply_phase_sampled: 41.5131 ms
[CPU] sample_tot: 5903.87 ms
[CPU] sample_profile_tot: 6209.64 ms
[CPU] reduce_chi2::diff_weighted: 7.58035 ms
[CPU] reduce_chi2::reduction: 2.59819 ms
[CPU] reduce_chi2_tot: 10.1872 ms
[CPU] chi2_profile::free_fint: 0.287666 ms
[CPU] chi2_profile_tot: 6220.14 ms

[CPU] chi2_profile::malloc_fint: 0.007426 ms
[CPU] create_image: 302.294 ms
[CPU] sample::1st_shift: 213.1 ms
[CPU] sample::FFT: 5478.34 ms
[CPU] sample::2nd_shift: 207.682 ms
[CPU] uv_rotate_h: 3.51308 ms
[CPU] sample::interpolate: 105.822 ms
[CPU] sample::apply_phase_sampled: 41.4982 ms
[CPU] sample_tot: 6050.15 ms
[CPU] sample_profile_tot: 6355.93 ms
[CPU] reduce_chi2::diff_weighted: 7.59198 ms
[CPU] reduce_chi2::reduction: 2.58722 ms
[CPU] reduce_chi2_tot: 10.1878 ms
[CPU] chi2_profile::free_fint: 0.286305 ms
[CPU] chi2_profile_tot: 6366.43 ms

[CPU] chi2_profile::malloc_fint: 0.01123 ms
[CPU] create_image: 302.348 ms
[CPU] sample::1st_shift: 216.659 ms
[CPU] sample::FFT: 5452.95 ms
[CPU] sample::2nd_shift: 208.084 ms
[CPU] uv_rotate_h: 3.53508 ms
[CPU] sample::interpolate: 105.905 ms
[CPU] sample::apply_phase_sampled: 41.5153 ms
[CPU] sample_tot: 6028.85 ms
[CPU] sample_profile_tot: 6334.7 ms
[CPU] reduce_chi2::diff_weighted: 7.59752 ms
[CPU] reduce_chi2::reduction: 2.59356 ms
[CPU] reduce_chi2_tot: 10.2017 ms
[CPU] chi2_profile::free_fint: 0.28652 ms
[CPU] chi2_profile_tot: 6345.21 ms

[CPU] chi2_profile::malloc_fint: 0.010662 ms
[CPU] create_image: 302.304 ms
[CPU] sample::1st_shift: 212.748 ms
[CPU] sample::FFT: 5354.63 ms
[CPU] sample::2nd_shift: 207.986 ms
[CPU] uv_rotate_h: 3.52901 ms
[CPU] sample::interpolate: 105.806 ms
[CPU] sample::apply_phase_sampled: 41.4911 ms
[CPU] sample_tot: 5926.38 ms
[CPU] sample_profile_tot: 6232.18 ms
[CPU] reduce_chi2::diff_weighted: 7.58653 ms
[CPU] reduce_chi2::reduction: 2.59966 ms
[CPU] reduce_chi2_tot: 10.1948 ms
[CPU] chi2_profile::free_fint: 0.291177 ms
[CPU] chi2_profile_tot: 6242.69 ms

[CPU] chi2_profile::malloc_fint: 0.00941 ms
[CPU] create_image: 302.362 ms
[CPU] sample::1st_shift: 216.757 ms
[CPU] sample::FFT: 5559.65 ms
[CPU] sample::2nd_shift: 208.062 ms
[CPU] uv_rotate_h: 3.53356 ms
[CPU] sample::interpolate: 105.853 ms
[CPU] sample::apply_phase_sampled: 41.5156 ms
[CPU] sample_tot: 6135.57 ms
[CPU] sample_profile_tot: 6441.41 ms
[CPU] reduce_chi2::diff_weighted: 7.56966 ms
[CPU] reduce_chi2::reduction: 2.59959 ms
[CPU] reduce_chi2_tot: 10.1775 ms
[CPU] chi2_profile::free_fint: 0.294606 ms
[CPU] chi2_profile_tot: 6451.9 ms
16384	1.000000e+06	float64	1	0	1.199078e+02	6.310938e+00	1.098503e-01	6.213830e+00
# |--> timings: [6.467371839004045, 6.236119263005094, 6.224116743993363, 6.213830212996982, 6.215453086006164, 6.242735066000023, 6.235062740997819, 6.2654147959983675, 6.348757167994336, 6.334473339004035, 6.222835383996426, 6.616715809999732, 6.400185368998791, 6.4880629850013065, 6.236252336995676, 6.2204896440016455, 6.366776948001643, 6.345279708002636, 6.243280296999728, 6.451977536999038]

[CPU] chi2_profile::malloc_fint: 0.007984 ms
[CPU] create_image: 301.528 ms
[CPU] sample::1st_shift: 114.16 ms
[CPU] sample::FFT: 3042.68 ms
[CPU] sample::2nd_shift: 112.461 ms
[CPU] uv_rotate_h: 2.02957 ms
[CPU] sample::interpolate: 56.1962 ms
[CPU] sample::apply_phase_sampled: 21.8027 ms
[CPU] sample_tot: 3349.54 ms
[CPU] sample_profile_tot: 3654.67 ms
[CPU] reduce_chi2::diff_weighted: 4.2994 ms
[CPU] reduce_chi2::reduction: 1.64979 ms
[CPU] reduce_chi2_tot: 5.95749 ms
[CPU] chi2_profile::free_fint: 0.000910004 ms
[CPU] chi2_profile_tot: 3660.65 ms

[CPU] chi2_profile::malloc_fint: 0.001549 ms
[CPU] create_image: 301.26 ms
[CPU] sample::1st_shift: 116.287 ms
[CPU] sample::FFT: 3045.56 ms
[CPU] sample::2nd_shift: 116.386 ms
[CPU] uv_rotate_h: 1.65058 ms
[CPU] sample::interpolate: 61.1788 ms
[CPU] sample::apply_phase_sampled: 21.8291 ms
[CPU] sample_tot: 3362.93 ms
[CPU] sample_profile_tot: 3667.8 ms
[CPU] reduce_chi2::diff_weighted: 4.48498 ms
[CPU] reduce_chi2::reduction: 1.61027 ms
[CPU] reduce_chi2_tot: 6.104 ms
[CPU] chi2_profile::free_fint: 0.000845001 ms
[CPU] chi2_profile_tot: 3673.92 ms

[CPU] chi2_profile::malloc_fint: 0.001573 ms
[CPU] create_image: 297.999 ms
[CPU] sample::1st_shift: 113.976 ms
[CPU] sample::FFT: 3047.77 ms
[CPU] sample::2nd_shift: 116.624 ms
[CPU] uv_rotate_h: 1.52207 ms
[CPU] sample::interpolate: 61.1057 ms
[CPU] sample::apply_phase_sampled: 21.8243 ms
[CPU] sample_tot: 3362.88 ms
[CPU] sample_profile_tot: 3664.52 ms
[CPU] reduce_chi2::diff_weighted: 4.43717 ms
[CPU] reduce_chi2::reduction: 1.6055 ms
[CPU] reduce_chi2_tot: 6.05218 ms
[CPU] chi2_profile::free_fint: 0.001239 ms
[CPU] chi2_profile_tot: 3670.58 ms

[CPU] chi2_profile::malloc_fint: 0.001447 ms
[CPU] create_image: 303.805 ms
[CPU] sample::1st_shift: 117.476 ms
[CPU] sample::FFT: 3038.22 ms
[CPU] sample::2nd_shift: 108.965 ms
[CPU] uv_rotate_h: 1.39063 ms
[CPU] sample::interpolate: 52.9374 ms
[CPU] sample::apply_phase_sampled: 20.7795 ms
[CPU] sample_tot: 3339.82 ms
[CPU] sample_profile_tot: 3647.11 ms
[CPU] reduce_chi2::diff_weighted: 4.1637 ms
[CPU] reduce_chi2::reduction: 1.65441 ms
[CPU] reduce_chi2_tot: 5.82682 ms
[CPU] chi2_profile::free_fint: 0.000797998 ms
[CPU] chi2_profile_tot: 3652.96 ms

[CPU] chi2_profile::malloc_fint: 0.001718 ms
[CPU] create_image: 302.135 ms
[CPU] sample::1st_shift: 114.018 ms
[CPU] sample::FFT: 3041.29 ms
[CPU] sample::2nd_shift: 109.414 ms
[CPU] uv_rotate_h: 1.4292 ms
[CPU] sample::interpolate: 52.8924 ms
[CPU] sample::apply_phase_sampled: 20.7578 ms
[CPU] sample_tot: 3339.86 ms
[CPU] sample_profile_tot: 3645.49 ms
[CPU] reduce_chi2::diff_weighted: 3.94267 ms
[CPU] reduce_chi2::reduction: 1.5066 ms
[CPU] reduce_chi2_tot: 5.4578 ms
[CPU] chi2_profile::free_fint: 0.000732995 ms
[CPU] chi2_profile_tot: 3650.96 ms

[CPU] chi2_profile::malloc_fint: 0.001741 ms
[CPU] create_image: 301.489 ms
[CPU] sample::1st_shift: 117.195 ms
[CPU] sample::FFT: 3047.83 ms
[CPU] sample::2nd_shift: 115.286 ms
[CPU] uv_rotate_h: 1.61807 ms
[CPU] sample::interpolate: 60.3134 ms
[CPU] sample::apply_phase_sampled: 25.922 ms
[CPU] sample_tot: 3368.23 ms
[CPU] sample_profile_tot: 3673.34 ms
[CPU] reduce_chi2::diff_weighted: 4.16256 ms
[CPU] reduce_chi2::reduction: 1.63633 ms
[CPU] reduce_chi2_tot: 5.80857 ms
[CPU] chi2_profile::free_fint: 0.000767002 ms
[CPU] chi2_profile_tot: 3679.17 ms

[CPU] chi2_profile::malloc_fint: 0.001986 ms
[CPU] create_image: 301.521 ms
[CPU] sample::1st_shift: 112.956 ms
[CPU] sample::FFT: 3037.62 ms
[CPU] sample::2nd_shift: 110.419 ms
[CPU] uv_rotate_h: 1.48611 ms
[CPU] sample::interpolate: 57.8218 ms
[CPU] sample::apply_phase_sampled: 24.5422 ms
[CPU] sample_tot: 3344.91 ms
[CPU] sample_profile_tot: 3650.05 ms
[CPU] reduce_chi2::diff_weighted: 5.13893 ms
[CPU] reduce_chi2::reduction: 1.98223 ms
[CPU] reduce_chi2_tot: 7.13032 ms
[CPU] chi2_profile::free_fint: 0.000936998 ms
[CPU] chi2_profile_tot: 3657.19 ms

[CPU] chi2_profile::malloc_fint: 0.00115801 ms
[CPU] create_image: 303.129 ms
[CPU] sample::1st_shift: 116.946 ms
[CPU] sample::FFT: 3041.38 ms
[CPU] sample::2nd_shift: 112.342 ms
[CPU] uv_rotate_h: 1.54665 ms
[CPU] sample::interpolate: 53.8085 ms
[CPU] sample::apply_phase_sampled: 20.7657 ms
[CPU] sample_tot: 3346.85 ms
[CPU] sample_profile_tot: 3653.47 ms
[CPU] reduce_chi2::diff_weighted: 4.15169 ms
[CPU] reduce_chi2::reduction: 1.3701 ms
[CPU] reduce_chi2_tot: 5.53029 ms
[CPU] chi2_profile::free_fint: 0.000942004 ms
[CPU] chi2_profile_tot: 3659.02 ms

[CPU] chi2_profile::malloc_fint: 0.001035 ms
[CPU] create_image: 296.904 ms
[CPU] sample::1st_shift: 111.767 ms
[CPU] sample::FFT: 3037.32 ms
[CPU] sample::2nd_shift: 117.67 ms
[CPU] uv_rotate_h: 1.88676 ms
[CPU] sample::interpolate: 60.6024 ms
[CPU] sample::apply_phase_sampled: 21.8906 ms
[CPU] sample_tot: 3351.19 ms
[CPU] sample_profile_tot: 3651.72 ms
[CPU] reduce_chi2::diff_weighted: 4.59162 ms
[CPU] reduce_chi2::reduction: 1.66888 ms
[CPU] reduce_chi2_tot: 6.26953 ms
[CPU] chi2_profile::free_fint: 0.000849002 ms
[CPU] chi2_profile_tot: 3658 ms

[CPU] chi2_profile::malloc_fint: 0.001697 ms
[CPU] create_image: 298.684 ms
[CPU] sample::1st_shift: 115.874 ms
[CPU] sample::FFT: 3041.3 ms
[CPU] sample::2nd_shift: 113.503 ms
[CPU] uv_rotate_h: 1.47197 ms
[CPU] sample::interpolate: 61.9204 ms
[CPU] sample::apply_phase_sampled: 28.3533 ms
[CPU] sample_tot: 3362.49 ms
[CPU] sample_profile_tot: 3664.79 ms
[CPU] reduce_chi2::diff_weighted: 9.5591 ms
[CPU] reduce_chi2::reduction: 1.70334 ms
[CPU] reduce_chi2_tot: 11.2793 ms
[CPU] chi2_profile::free_fint: 0.001159 ms
[CPU] chi2_profile_tot: 3676.08 ms

[CPU] chi2_profile::malloc_fint: 0.001724 ms
[CPU] create_image: 301.162 ms
[CPU] sample::1st_shift: 115.795 ms
[CPU] sample::FFT: 3036.3 ms
[CPU] sample::2nd_shift: 114.902 ms
[CPU] uv_rotate_h: 1.67988 ms
[CPU] sample::interpolate: 56.6155 ms
[CPU] sample::apply_phase_sampled: 23.369 ms
[CPU] sample_tot: 3348.73 ms
[CPU] sample_profile_tot: 3653.51 ms
[CPU] reduce_chi2::diff_weighted: 4.46953 ms
[CPU] reduce_chi2::reduction: 1.98176 ms
[CPU] reduce_chi2_tot: 6.46033 ms
[CPU] chi2_profile::free_fint: 0.000843 ms
[CPU] chi2_profile_tot: 3659.99 ms

[CPU] chi2_profile::malloc_fint: 0.001794 ms
[CPU] create_image: 301.252 ms
[CPU] sample::1st_shift: 116.854 ms
[CPU] sample::FFT: 3038.54 ms
[CPU] sample::2nd_shift: 119.086 ms
[CPU] uv_rotate_h: 1.63424 ms
[CPU] sample::interpolate: 60.3279 ms
[CPU] sample::apply_phase_sampled: 22.2943 ms
[CPU] sample_tot: 3358.79 ms
[CPU] sample_profile_tot: 3663.66 ms
[CPU] reduce_chi2::diff_weighted: 4.28413 ms
[CPU] reduce_chi2::reduction: 1.64975 ms
[CPU] reduce_chi2_tot: 5.94219 ms
[CPU] chi2_profile::free_fint: 0.000825996 ms
[CPU] chi2_profile_tot: 3669.62 ms

[CPU] chi2_profile::malloc_fint: 0.001204 ms
[CPU] create_image: 300.569 ms
[CPU] sample::1st_shift: 116.617 ms
[CPU] sample::FFT: 3035.36 ms
[CPU] sample::2nd_shift: 112.124 ms
[CPU] uv_rotate_h: 1.47596 ms
[CPU] sample::interpolate: 61.1789 ms
[CPU] sample::apply_phase_sampled: 27.7451 ms
[CPU] sample_tot: 3354.56 ms
[CPU] sample_profile_tot: 3658.75 ms
[CPU] reduce_chi2::diff_weighted: 7.68273 ms
[CPU] reduce_chi2::reduction: 1.83363 ms
[CPU] reduce_chi2_tot: 9.53239 ms
[CPU] chi2_profile::free_fint: 0.001149 ms
[CPU] chi2_profile_tot: 3668.3 ms

[CPU] chi2_profile::malloc_fint: 0.001774 ms
[CPU] create_image: 303.339 ms
[CPU] sample::1st_shift: 116.25 ms
[CPU] sample::FFT: 3034.2 ms
[CPU] sample::2nd_shift: 114.374 ms
[CPU] uv_rotate_h: 1.65473 ms
[CPU] sample::interpolate: 56.2566 ms
[CPU] sample::apply_phase_sampled: 22.9748 ms
[CPU] sample_tot: 3345.77 ms
[CPU] sample_profile_tot: 3652.72 ms
[CPU] reduce_chi2::diff_weighted: 4.151 ms
[CPU] reduce_chi2::reduction: 1.49867 ms
[CPU] reduce_chi2_tot: 5.6587 ms
[CPU] chi2_profile::free_fint: 0.000860004 ms
[CPU] chi2_profile_tot: 3658.39 ms

[CPU] chi2_profile::malloc_fint: 0.00142901 ms
[CPU] create_image: 302.766 ms
[CPU] sample::1st_shift: 117.141 ms
[CPU] sample::FFT: 3047.55 ms
[CPU] sample::2nd_shift: 116.452 ms
[CPU] uv_rotate_h: 1.64232 ms
[CPU] sample::interpolate: 60.3052 ms
[CPU] sample::apply_phase_sampled: 24.0189 ms
[CPU] sample_tot: 3367.17 ms
[CPU] sample_profile_tot: 3673.55 ms
[CPU] reduce_chi2::diff_weighted: 4.14689 ms
[CPU] reduce_chi2::reduction: 1.48193 ms
[CPU] reduce_chi2_tot: 5.63752 ms
[CPU] chi2_profile::free_fint: 0.000761 ms
[CPU] chi2_profile_tot: 3679.2 ms

[CPU] chi2_profile::malloc_fint: 0.001764 ms
[CPU] create_image: 303.079 ms
[CPU] sample::1st_shift: 116.97 ms
[CPU] sample::FFT: 3038.9 ms
[CPU] sample::2nd_shift: 110.783 ms
[CPU] uv_rotate_h: 1.52453 ms
[CPU] sample::interpolate: 59.4283 ms
[CPU] sample::apply_phase_sampled: 26.231 ms
[CPU] sample_tot: 3353.91 ms
[CPU] sample_profile_tot: 3660.61 ms
[CPU] reduce_chi2::diff_weighted: 7.14038 ms
[CPU] reduce_chi2::reduction: 2.86511 ms
[CPU] reduce_chi2_tot: 10.0226 ms
[CPU] chi2_profile::free_fint: 0.000857995 ms
[CPU] chi2_profile_tot: 3670.65 ms

[CPU] chi2_profile::malloc_fint: 0.001221 ms
[CPU] create_image: 303.216 ms
[CPU] sample::1st_shift: 116.993 ms
[CPU] sample::FFT: 3034.53 ms
[CPU] sample::2nd_shift: 111.161 ms
[CPU] uv_rotate_h: 1.48271 ms
[CPU] sample::interpolate: 54.9759 ms
[CPU] sample::apply_phase_sampled: 21.7982 ms
[CPU] sample_tot: 3341 ms
[CPU] sample_profile_tot: 3647.85 ms
[CPU] reduce_chi2::diff_weighted: 4.49455 ms
[CPU] reduce_chi2::reduction: 1.65583 ms
[CPU] reduce_chi2_tot: 6.15951 ms
[CPU] chi2_profile::free_fint: 0.000722997 ms
[CPU] chi2_profile_tot: 3654.02 ms

[CPU] chi2_profile::malloc_fint: 0.00148 ms
[CPU] create_image: 300.163 ms
[CPU] sample::1st_shift: 116.48 ms
[CPU] sample::FFT: 3044.31 ms
[CPU] sample::2nd_shift: 116.8 ms
[CPU] uv_rotate_h: 1.80529 ms
[CPU] sample::interpolate: 57.2924 ms
[CPU] sample::apply_phase_sampled: 23.6053 ms
[CPU] sample_tot: 3360.36 ms
[CPU] sample_profile_tot: 3664.14 ms
[CPU] reduce_chi2::diff_weighted: 5.09756 ms
[CPU] reduce_chi2::reduction: 1.98626 ms
[CPU] reduce_chi2_tot: 7.09223 ms
[CPU] chi2_profile::free_fint: 0.000810003 ms
[CPU] chi2_profile_tot: 3671.24 ms

[CPU] chi2_profile::malloc_fint: 0.001449 ms
[CPU] create_image: 298.856 ms
[CPU] sample::1st_shift: 116.236 ms
[CPU] sample::FFT: 3033.16 ms
[CPU] sample::2nd_shift: 113.308 ms
[CPU] uv_rotate_h: 1.47362 ms
[CPU] sample::interpolate: 62.2184 ms
[CPU] sample::apply_phase_sampled: 27.8121 ms
[CPU] sample_tot: 3354.28 ms
[CPU] sample_profile_tot: 3656.79 ms
[CPU] reduce_chi2::diff_weighted: 8.15814 ms
[CPU] reduce_chi2::reduction: 2.83867 ms
[CPU] reduce_chi2_tot: 11.0142 ms
[CPU] chi2_profile::free_fint: 0.000846994 ms
[CPU] chi2_profile_tot: 3667.83 ms

[CPU] chi2_profile::malloc_fint: 0.001088 ms
[CPU] create_image: 300.408 ms
[CPU] sample::1st_shift: 111.633 ms
[CPU] sample::FFT: 3034.68 ms
[CPU] sample::2nd_shift: 111.679 ms
[CPU] uv_rotate_h: 1.51162 ms
[CPU] sample::interpolate: 53.3157 ms
[CPU] sample::apply_phase_sampled: 20.7508 ms
[CPU] sample_tot: 3333.62 ms
[CPU] sample_profile_tot: 3637.54 ms
[CPU] reduce_chi2::diff_weighted: 4.58733 ms
[CPU] reduce_chi2::reduction: 1.59138 ms
[CPU] reduce_chi2_tot: 6.18702 ms
[CPU] chi2_profile::free_fint: 0.000757995 ms
[CPU] chi2_profile_tot: 3643.74 ms
16384	1.000000e+06	float64	2	0	6.962435e+01	3.664439e+00	9.929474e-03	3.644098e+00
# |--> timings: [3.661011571995914, 3.6739960439954302, 3.6709446310051135, 3.653028849999828, 3.6510353210032918, 3.6792513800028246, 3.6575457680010004, 3.659091929999704, 3.658079385997553, 3.6765109280022443, 3.660069988996838, 3.669971338000323, 3.6683819989993935, 3.658469089998107, 3.6792769740059157, 3.6710055239964277, 3.6540946300010546, 3.6715910989951226, 3.667903830006253, 3.644097830998362]

[CPU] chi2_profile::malloc_fint: 0.001159 ms
[CPU] create_image: 300.006 ms
[CPU] sample::1st_shift: 87.4882 ms
[CPU] sample::FFT: 1542.44 ms
[CPU] sample::2nd_shift: 86.5028 ms
[CPU] uv_rotate_h: 1.17175 ms
[CPU] sample::interpolate: 30.9577 ms
[CPU] sample::apply_phase_sampled: 11.4988 ms
[CPU] sample_tot: 1760.11 ms
[CPU] sample_profile_tot: 2063.75 ms
[CPU] reduce_chi2::diff_weighted: 2.17109 ms
[CPU] reduce_chi2::reduction: 0.795287 ms
[CPU] reduce_chi2_tot: 2.97552 ms
[CPU] chi2_profile::free_fint: 0.000763001 ms
[CPU] chi2_profile_tot: 2066.74 ms

[CPU] chi2_profile::malloc_fint: 0.001062 ms
[CPU] create_image: 295.938 ms
[CPU] sample::1st_shift: 89.0968 ms
[CPU] sample::FFT: 1541.1 ms
[CPU] sample::2nd_shift: 85.58 ms
[CPU] uv_rotate_h: 1.1294 ms
[CPU] sample::interpolate: 33.6886 ms
[CPU] sample::apply_phase_sampled: 12.8196 ms
[CPU] sample_tot: 1763.49 ms
[CPU] sample_profile_tot: 2063.15 ms
[CPU] reduce_chi2::diff_weighted: 2.63413 ms
[CPU] reduce_chi2::reduction: 1.0161 ms
[CPU] reduce_chi2_tot: 3.65893 ms
[CPU] chi2_profile::free_fint: 0.000825996 ms
[CPU] chi2_profile_tot: 2066.82 ms

[CPU] chi2_profile::malloc_fint: 0.001418 ms
[CPU] create_image: 297.069 ms
[CPU] sample::1st_shift: 86.8283 ms
[CPU] sample::FFT: 1540.53 ms
[CPU] sample::2nd_shift: 85.61 ms
[CPU] uv_rotate_h: 1.10227 ms
[CPU] sample::interpolate: 31.9131 ms
[CPU] sample::apply_phase_sampled: 11.7122 ms
[CPU] sample_tot: 1757.75 ms
[CPU] sample_profile_tot: 2058.34 ms
[CPU] reduce_chi2::diff_weighted: 2.15432 ms
[CPU] reduce_chi2::reduction: 0.763857 ms
[CPU] reduce_chi2_tot: 2.92713 ms
[CPU] chi2_profile::free_fint: 0.000699001 ms
[CPU] chi2_profile_tot: 2061.29 ms

[CPU] chi2_profile::malloc_fint: 0.001456 ms
[CPU] create_image: 296.202 ms
[CPU] sample::1st_shift: 88.0989 ms
[CPU] sample::FFT: 1537.84 ms
[CPU] sample::2nd_shift: 85.4166 ms
[CPU] uv_rotate_h: 1.12739 ms
[CPU] sample::interpolate: 31.1009 ms
[CPU] sample::apply_phase_sampled: 12.2488 ms
[CPU] sample_tot: 1755.9 ms
[CPU] sample_profile_tot: 2055.93 ms
[CPU] reduce_chi2::diff_weighted: 2.40974 ms
[CPU] reduce_chi2::reduction: 0.861879 ms
[CPU] reduce_chi2_tot: 3.28049 ms
[CPU] chi2_profile::free_fint: 0.000830005 ms
[CPU] chi2_profile_tot: 2059.22 ms

[CPU] chi2_profile::malloc_fint: 0.000946995 ms
[CPU] create_image: 297.012 ms
[CPU] sample::1st_shift: 85.9687 ms
[CPU] sample::FFT: 1535.98 ms
[CPU] sample::2nd_shift: 84.9733 ms
[CPU] uv_rotate_h: 1.11393 ms
[CPU] sample::interpolate: 31.8956 ms
[CPU] sample::apply_phase_sampled: 12.5479 ms
[CPU] sample_tot: 1752.54 ms
[CPU] sample_profile_tot: 2053.18 ms
[CPU] reduce_chi2::diff_weighted: 2.2717 ms
[CPU] reduce_chi2::reduction: 0.927134 ms
[CPU] reduce_chi2_tot: 3.20784 ms
[CPU] chi2_profile::free_fint: 0.000758002 ms
[CPU] chi2_profile_tot: 2056.4 ms

[CPU] chi2_profile::malloc_fint: 0.001062 ms
[CPU] create_image: 299.735 ms
[CPU] sample::1st_shift: 87.4866 ms
[CPU] sample::FFT: 1524.09 ms
[CPU] sample::2nd_shift: 86.2648 ms
[CPU] uv_rotate_h: 1.12213 ms
[CPU] sample::interpolate: 32.4174 ms
[CPU] sample::apply_phase_sampled: 11.7411 ms
[CPU] sample_tot: 1743.17 ms
[CPU] sample_profile_tot: 2046.54 ms
[CPU] reduce_chi2::diff_weighted: 2.19244 ms
[CPU] reduce_chi2::reduction: 0.881067 ms
[CPU] reduce_chi2_tot: 3.08249 ms
[CPU] chi2_profile::free_fint: 0.000613996 ms
[CPU] chi2_profile_tot: 2049.63 ms

[CPU] chi2_profile::malloc_fint: 0.00101 ms
[CPU] create_image: 299.501 ms
[CPU] sample::1st_shift: 86.2459 ms
[CPU] sample::FFT: 1532.34 ms
[CPU] sample::2nd_shift: 86.7468 ms
[CPU] uv_rotate_h: 1.16282 ms
[CPU] sample::interpolate: 31.076 ms
[CPU] sample::apply_phase_sampled: 11.573 ms
[CPU] sample_tot: 1749.19 ms
[CPU] sample_profile_tot: 2052.34 ms
[CPU] reduce_chi2::diff_weighted: 2.13963 ms
[CPU] reduce_chi2::reduction: 0.771803 ms
[CPU] reduce_chi2_tot: 2.92002 ms
[CPU] chi2_profile::free_fint: 0.000840999 ms
[CPU] chi2_profile_tot: 2055.27 ms

[CPU] chi2_profile::malloc_fint: 0.001507 ms
[CPU] create_image: 296 ms
[CPU] sample::1st_shift: 88.3369 ms
[CPU] sample::FFT: 1529.59 ms
[CPU] sample::2nd_shift: 86.0768 ms
[CPU] uv_rotate_h: 1.10923 ms
[CPU] sample::interpolate: 31.149 ms
[CPU] sample::apply_phase_sampled: 12.3845 ms
[CPU] sample_tot: 1748.7 ms
[CPU] sample_profile_tot: 2048.32 ms
[CPU] reduce_chi2::diff_weighted: 2.17423 ms
[CPU] reduce_chi2::reduction: 0.80478 ms
[CPU] reduce_chi2_tot: 2.98789 ms
[CPU] chi2_profile::free_fint: 0.000660999 ms
[CPU] chi2_profile_tot: 2051.32 ms

[CPU] chi2_profile::malloc_fint: 0.001545 ms
[CPU] create_image: 300.582 ms
[CPU] sample::1st_shift: 86.7251 ms
[CPU] sample::FFT: 1528.16 ms
[CPU] sample::2nd_shift: 86.6127 ms
[CPU] uv_rotate_h: 1.18479 ms
[CPU] sample::interpolate: 32.1665 ms
[CPU] sample::apply_phase_sampled: 11.402 ms
[CPU] sample_tot: 1746.29 ms
[CPU] sample_profile_tot: 2050.52 ms
[CPU] reduce_chi2::diff_weighted: 2.64733 ms
[CPU] reduce_chi2::reduction: 0.933611 ms
[CPU] reduce_chi2_tot: 3.58956 ms
[CPU] chi2_profile::free_fint: 0.000941 ms
[CPU] chi2_profile_tot: 2054.12 ms

[CPU] chi2_profile::malloc_fint: 0.001477 ms
[CPU] create_image: 298.807 ms
[CPU] sample::1st_shift: 88.0407 ms
[CPU] sample::FFT: 1526.59 ms
[CPU] sample::2nd_shift: 87.8154 ms
[CPU] uv_rotate_h: 1.12521 ms
[CPU] sample::interpolate: 31.2358 ms
[CPU] sample::apply_phase_sampled: 10.9883 ms
[CPU] sample_tot: 1745.84 ms
[CPU] sample_profile_tot: 2048.28 ms
[CPU] reduce_chi2::diff_weighted: 2.56585 ms
[CPU] reduce_chi2::reduction: 0.859741 ms
[CPU] reduce_chi2_tot: 3.43496 ms
[CPU] chi2_profile::free_fint: 0.000620006 ms
[CPU] chi2_profile_tot: 2051.73 ms

[CPU] chi2_profile::malloc_fint: 0.0011 ms
[CPU] create_image: 297.822 ms
[CPU] sample::1st_shift: 87.1581 ms
[CPU] sample::FFT: 1531.96 ms
[CPU] sample::2nd_shift: 86.6434 ms
[CPU] uv_rotate_h: 1.10763 ms
[CPU] sample::interpolate: 31.3465 ms
[CPU] sample::apply_phase_sampled: 10.9717 ms
[CPU] sample_tot: 1749.23 ms
[CPU] sample_profile_tot: 2050.69 ms
[CPU] reduce_chi2::diff_weighted: 2.15024 ms
[CPU] reduce_chi2::reduction: 0.836477 ms
[CPU] reduce_chi2_tot: 2.99555 ms
[CPU] chi2_profile::free_fint: 0.000893997 ms
[CPU] chi2_profile_tot: 2053.7 ms

[CPU] chi2_profile::malloc_fint: 0.001295 ms
[CPU] create_image: 299.814 ms
[CPU] sample::1st_shift: 87.0486 ms
[CPU] sample::FFT: 1531.67 ms
[CPU] sample::2nd_shift: 85.1371 ms
[CPU] uv_rotate_h: 1.12527 ms
[CPU] sample::interpolate: 31.2601 ms
[CPU] sample::apply_phase_sampled: 11.7501 ms
[CPU] sample_tot: 1748.04 ms
[CPU] sample_profile_tot: 2051.37 ms
[CPU] reduce_chi2::diff_weighted: 2.76734 ms
[CPU] reduce_chi2::reduction: 0.943533 ms
[CPU] reduce_chi2_tot: 3.71938 ms
[CPU] chi2_profile::free_fint: 0.000711996 ms
[CPU] chi2_profile_tot: 2055.11 ms

[CPU] chi2_profile::malloc_fint: 0.001035 ms
[CPU] create_image: 297.183 ms
[CPU] sample::1st_shift: 86.0607 ms
[CPU] sample::FFT: 1531.35 ms
[CPU] sample::2nd_shift: 86.2079 ms
[CPU] uv_rotate_h: 1.11881 ms
[CPU] sample::interpolate: 31.6323 ms
[CPU] sample::apply_phase_sampled: 11.0138 ms
[CPU] sample_tot: 1747.43 ms
[CPU] sample_profile_tot: 2048.28 ms
[CPU] reduce_chi2::diff_weighted: 2.35404 ms
[CPU] reduce_chi2::reduction: 0.844484 ms
[CPU] reduce_chi2_tot: 3.20805 ms
[CPU] chi2_profile::free_fint: 0.000785003 ms
[CPU] chi2_profile_tot: 2051.5 ms

[CPU] chi2_profile::malloc_fint: 0.00124099 ms
[CPU] create_image: 296.102 ms
[CPU] sample::1st_shift: 87.8708 ms
[CPU] sample::FFT: 1541.57 ms
[CPU] sample::2nd_shift: 85.447 ms
[CPU] uv_rotate_h: 1.11588 ms
[CPU] sample::interpolate: 31.0296 ms
[CPU] sample::apply_phase_sampled: 12.8628 ms
[CPU] sample_tot: 1759.95 ms
[CPU] sample_profile_tot: 2059.68 ms
[CPU] reduce_chi2::diff_weighted: 2.17991 ms
[CPU] reduce_chi2::reduction: 0.786967 ms
[CPU] reduce_chi2_tot: 2.9771 ms
[CPU] chi2_profile::free_fint: 0.000669999 ms
[CPU] chi2_profile_tot: 2062.67 ms

[CPU] chi2_profile::malloc_fint: 0.00111599 ms
[CPU] create_image: 297.986 ms
[CPU] sample::1st_shift: 87.0053 ms
[CPU] sample::FFT: 1527.81 ms
[CPU] sample::2nd_shift: 86.538 ms
[CPU] uv_rotate_h: 1.11301 ms
[CPU] sample::interpolate: 33.7897 ms
[CPU] sample::apply_phase_sampled: 12.7978 ms
[CPU] sample_tot: 1749.11 ms
[CPU] sample_profile_tot: 2050.61 ms
[CPU] reduce_chi2::diff_weighted: 2.72858 ms
[CPU] reduce_chi2::reduction: 0.955156 ms
[CPU] reduce_chi2_tot: 3.69285 ms
[CPU] chi2_profile::free_fint: 0.000899003 ms
[CPU] chi2_profile_tot: 2054.31 ms

[CPU] chi2_profile::malloc_fint: 0.00109299 ms
[CPU] create_image: 300.158 ms
[CPU] sample::1st_shift: 86.9545 ms
[CPU] sample::FFT: 1541.23 ms
[CPU] sample::2nd_shift: 84.7155 ms
[CPU] uv_rotate_h: 1.09963 ms
[CPU] sample::interpolate: 30.944 ms
[CPU] sample::apply_phase_sampled: 12.8964 ms
[CPU] sample_tot: 1757.9 ms
[CPU] sample_profile_tot: 2061.68 ms
[CPU] reduce_chi2::diff_weighted: 2.1666 ms
[CPU] reduce_chi2::reduction: 0.765718 ms
[CPU] reduce_chi2_tot: 2.94382 ms
[CPU] chi2_profile::free_fint: 0.000838998 ms
[CPU] chi2_profile_tot: 2064.64 ms

[CPU] chi2_profile::malloc_fint: 0.001201 ms
[CPU] create_image: 301.371 ms
[CPU] sample::1st_shift: 88.0949 ms
[CPU] sample::FFT: 1558.17 ms
[CPU] sample::2nd_shift: 84.8304 ms
[CPU] uv_rotate_h: 1.13185 ms
[CPU] sample::interpolate: 31.017 ms
[CPU] sample::apply_phase_sampled: 11.9247 ms
[CPU] sample_tot: 1775.23 ms
[CPU] sample_profile_tot: 2080.24 ms
[CPU] reduce_chi2::diff_weighted: 2.16222 ms
[CPU] reduce_chi2::reduction: 0.87017 ms
[CPU] reduce_chi2_tot: 3.04139 ms
[CPU] chi2_profile::free_fint: 0.000918997 ms
[CPU] chi2_profile_tot: 2083.29 ms

[CPU] chi2_profile::malloc_fint: 0.001384 ms
[CPU] create_image: 299.468 ms
[CPU] sample::1st_shift: 87.8276 ms
[CPU] sample::FFT: 1557.26 ms
[CPU] sample::2nd_shift: 85.3155 ms
[CPU] uv_rotate_h: 1.1104 ms
[CPU] sample::interpolate: 31.0102 ms
[CPU] sample::apply_phase_sampled: 11.9029 ms
[CPU] sample_tot: 1774.47 ms
[CPU] sample_profile_tot: 2077.58 ms
[CPU] reduce_chi2::diff_weighted: 2.78723 ms
[CPU] reduce_chi2::reduction: 1.00273 ms
[CPU] reduce_chi2_tot: 3.79946 ms
[CPU] chi2_profile::free_fint: 0.000754 ms
[CPU] chi2_profile_tot: 2081.4 ms

[CPU] chi2_profile::malloc_fint: 0.001758 ms
[CPU] create_image: 298.683 ms
[CPU] sample::1st_shift: 86.4849 ms
[CPU] sample::FFT: 1558.48 ms
[CPU] sample::2nd_shift: 85.8094 ms
[CPU] uv_rotate_h: 1.13637 ms
[CPU] sample::interpolate: 29.3557 ms
[CPU] sample::apply_phase_sampled: 10.3881 ms
[CPU] sample_tot: 1771.7 ms
[CPU] sample_profile_tot: 2073.9 ms
[CPU] reduce_chi2::diff_weighted: 2.1513 ms
[CPU] reduce_chi2::reduction: 0.767156 ms
[CPU] reduce_chi2_tot: 2.92692 ms
[CPU] chi2_profile::free_fint: 0.000761 ms
[CPU] chi2_profile_tot: 2076.84 ms

[CPU] chi2_profile::malloc_fint: 0.001489 ms
[CPU] create_image: 300.059 ms
[CPU] sample::1st_shift: 86.5683 ms
[CPU] sample::FFT: 1553.99 ms
[CPU] sample::2nd_shift: 85.5338 ms
[CPU] uv_rotate_h: 1.10782 ms
[CPU] sample::interpolate: 32.9324 ms
[CPU] sample::apply_phase_sampled: 13.9874 ms
[CPU] sample_tot: 1774.18 ms
[CPU] sample_profile_tot: 2077.86 ms
[CPU] reduce_chi2::diff_weighted: 2.14906 ms
[CPU] reduce_chi2::reduction: 1.00198 ms
[CPU] reduce_chi2_tot: 3.15944 ms
[CPU] chi2_profile::free_fint: 0.000764005 ms
[CPU] chi2_profile_tot: 2081.03 ms
16384	1.000000e+06	float64	4	0	3.917328e+01	2.061751e+00	1.084199e-02	2.049705e+00
# |--> timings: [2.066795061000448, 2.0671691370007466, 2.06135959400126, 2.059295920000295, 2.056740785999864, 2.049705172001268, 2.055347820998577, 2.051399357005721, 2.0541930710023735, 2.051806144998409, 2.054258910997305, 2.055188520003867, 2.051842671004124, 2.0627474410066498, 2.0543868229942746, 2.0649821870028973, 2.083363523001026, 2.0814679239992984, 2.076911955999094, 2.081109598002513]

[CPU] chi2_profile::malloc_fint: 0.001437 ms
[CPU] create_image: 297.586 ms
[CPU] sample::1st_shift: 100.227 ms
[CPU] sample::FFT: 1618.2 ms
[CPU] sample::2nd_shift: 97.7642 ms
[CPU] uv_rotate_h: 1.2607 ms
[CPU] sample::interpolate: 22.0131 ms
[CPU] sample::apply_phase_sampled: 8.232 ms
[CPU] sample_tot: 1847.76 ms
[CPU] sample_profile_tot: 2148.99 ms
[CPU] reduce_chi2::diff_weighted: 1.73249 ms
[CPU] reduce_chi2::reduction: 0.900384 ms
[CPU] reduce_chi2_tot: 2.64136 ms
[CPU] chi2_profile::free_fint: 0.000692002 ms
[CPU] chi2_profile_tot: 2151.64 ms

[CPU] chi2_profile::malloc_fint: 0.0013 ms
[CPU] create_image: 295.996 ms
[CPU] sample::1st_shift: 85.3048 ms
[CPU] sample::FFT: 1057.92 ms
[CPU] sample::2nd_shift: 84.0605 ms
[CPU] uv_rotate_h: 1.10165 ms
[CPU] sample::interpolate: 21.8978 ms
[CPU] sample::apply_phase_sampled: 8.10077 ms
[CPU] sample_tot: 1258.43 ms
[CPU] sample_profile_tot: 1557.96 ms
[CPU] reduce_chi2::diff_weighted: 1.73296 ms
[CPU] reduce_chi2::reduction: 0.579661 ms
[CPU] reduce_chi2_tot: 2.32225 ms
[CPU] chi2_profile::free_fint: 0.000763001 ms
[CPU] chi2_profile_tot: 1560.29 ms

[CPU] chi2_profile::malloc_fint: 0.001359 ms
[CPU] create_image: 296.083 ms
[CPU] sample::1st_shift: 85.7766 ms
[CPU] sample::FFT: 1061.6 ms
[CPU] sample::2nd_shift: 83.4835 ms
[CPU] uv_rotate_h: 1.11318 ms
[CPU] sample::interpolate: 21.52 ms
[CPU] sample::apply_phase_sampled: 7.40969 ms
[CPU] sample_tot: 1260.97 ms
[CPU] sample_profile_tot: 1560.7 ms
[CPU] reduce_chi2::diff_weighted: 1.53776 ms
[CPU] reduce_chi2::reduction: 0.559426 ms
[CPU] reduce_chi2_tot: 2.10603 ms
[CPU] chi2_profile::free_fint: 0.000658001 ms
[CPU] chi2_profile_tot: 1562.82 ms

[CPU] chi2_profile::malloc_fint: 0.001695 ms
[CPU] create_image: 293.635 ms
[CPU] sample::1st_shift: 86.2973 ms
[CPU] sample::FFT: 1052.9 ms
[CPU] sample::2nd_shift: 83.6679 ms
[CPU] uv_rotate_h: 1.14734 ms
[CPU] sample::interpolate: 21.3845 ms
[CPU] sample::apply_phase_sampled: 7.32842 ms
[CPU] sample_tot: 1252.77 ms
[CPU] sample_profile_tot: 1550.04 ms
[CPU] reduce_chi2::diff_weighted: 1.65932 ms
[CPU] reduce_chi2::reduction: 0.587685 ms
[CPU] reduce_chi2_tot: 2.25596 ms
[CPU] chi2_profile::free_fint: 0.000890999 ms
[CPU] chi2_profile_tot: 1552.31 ms

[CPU] chi2_profile::malloc_fint: 0.00105 ms
[CPU] create_image: 296.34 ms
[CPU] sample::1st_shift: 85.8971 ms
[CPU] sample::FFT: 1056.99 ms
[CPU] sample::2nd_shift: 84.4205 ms
[CPU] uv_rotate_h: 1.15591 ms
[CPU] sample::interpolate: 21.6463 ms
[CPU] sample::apply_phase_sampled: 7.78207 ms
[CPU] sample_tot: 1257.95 ms
[CPU] sample_profile_tot: 1558.06 ms
[CPU] reduce_chi2::diff_weighted: 1.65234 ms
[CPU] reduce_chi2::reduction: 0.545942 ms
[CPU] reduce_chi2_tot: 2.20711 ms
[CPU] chi2_profile::free_fint: 0.000840999 ms
[CPU] chi2_profile_tot: 1560.28 ms

[CPU] chi2_profile::malloc_fint: 0.001614 ms
[CPU] create_image: 296.26 ms
[CPU] sample::1st_shift: 86.527 ms
[CPU] sample::FFT: 1077.5 ms
[CPU] sample::2nd_shift: 89.6501 ms
[CPU] uv_rotate_h: 1.25544 ms
[CPU] sample::interpolate: 24.0321 ms
[CPU] sample::apply_phase_sampled: 8.21358 ms
[CPU] sample_tot: 1287.27 ms
[CPU] sample_profile_tot: 1587.05 ms
[CPU] reduce_chi2::diff_weighted: 1.58135 ms
[CPU] reduce_chi2::reduction: 0.926247 ms
[CPU] reduce_chi2_tot: 2.51485 ms
[CPU] chi2_profile::free_fint: 0.000644002 ms
[CPU] chi2_profile_tot: 1589.58 ms

[CPU] chi2_profile::malloc_fint: 0.001145 ms
[CPU] create_image: 297.503 ms
[CPU] sample::1st_shift: 86.95 ms
[CPU] sample::FFT: 1050.29 ms
[CPU] sample::2nd_shift: 83.7512 ms
[CPU] uv_rotate_h: 1.12318 ms
[CPU] sample::interpolate: 21.8392 ms
[CPU] sample::apply_phase_sampled: 7.33742 ms
[CPU] sample_tot: 1251.38 ms
[CPU] sample_profile_tot: 1552.6 ms
[CPU] reduce_chi2::diff_weighted: 1.67137 ms
[CPU] reduce_chi2::reduction: 0.545881 ms
[CPU] reduce_chi2_tot: 2.22604 ms
[CPU] chi2_profile::free_fint: 0.000914995 ms
[CPU] chi2_profile_tot: 1554.84 ms

[CPU] chi2_profile::malloc_fint: 0.001685 ms
[CPU] create_image: 294.948 ms
[CPU] sample::1st_shift: 86.2089 ms
[CPU] sample::FFT: 1052.59 ms
[CPU] sample::2nd_shift: 83.8369 ms
[CPU] uv_rotate_h: 1.10008 ms
[CPU] sample::interpolate: 21.1503 ms
[CPU] sample::apply_phase_sampled: 7.50467 ms
[CPU] sample_tot: 1252.44 ms
[CPU] sample_profile_tot: 1550.91 ms
[CPU] reduce_chi2::diff_weighted: 1.77465 ms
[CPU] reduce_chi2::reduction: 0.548729 ms
[CPU] reduce_chi2_tot: 2.33273 ms
[CPU] chi2_profile::free_fint: 0.000827997 ms
[CPU] chi2_profile_tot: 1553.25 ms

[CPU] chi2_profile::malloc_fint: 0.000897999 ms
[CPU] create_image: 296.947 ms
[CPU] sample::1st_shift: 85.3341 ms
[CPU] sample::FFT: 1063.52 ms
[CPU] sample::2nd_shift: 84.2954 ms
[CPU] uv_rotate_h: 1.09959 ms
[CPU] sample::interpolate: 21.2683 ms
[CPU] sample::apply_phase_sampled: 7.33044 ms
[CPU] sample_tot: 1262.9 ms
[CPU] sample_profile_tot: 1563.5 ms
[CPU] reduce_chi2::diff_weighted: 1.56857 ms
[CPU] reduce_chi2::reduction: 0.586372 ms
[CPU] reduce_chi2_tot: 2.16386 ms
[CPU] chi2_profile::free_fint: 0.000739994 ms
[CPU] chi2_profile_tot: 1565.68 ms

[CPU] chi2_profile::malloc_fint: 0.001062 ms
[CPU] create_image: 296.283 ms
[CPU] sample::1st_shift: 86.5555 ms
[CPU] sample::FFT: 1063.17 ms
[CPU] sample::2nd_shift: 84.7589 ms
[CPU] uv_rotate_h: 1.08844 ms
[CPU] sample::interpolate: 22.017 ms
[CPU] sample::apply_phase_sampled: 7.95783 ms
[CPU] sample_tot: 1265.6 ms
[CPU] sample_profile_tot: 1565.41 ms
[CPU] reduce_chi2::diff_weighted: 1.71077 ms
[CPU] reduce_chi2::reduction: 0.608136 ms
[CPU] reduce_chi2_tot: 2.32773 ms
[CPU] chi2_profile::free_fint: 0.00077 ms
[CPU] chi2_profile_tot: 1567.76 ms

[CPU] chi2_profile::malloc_fint: 0.00149199 ms
[CPU] create_image: 296.904 ms
[CPU] sample::1st_shift: 86.1432 ms
[CPU] sample::FFT: 1065.91 ms
[CPU] sample::2nd_shift: 84.6279 ms
[CPU] uv_rotate_h: 1.09474 ms
[CPU] sample::interpolate: 21.2408 ms
[CPU] sample::apply_phase_sampled: 7.32678 ms
[CPU] sample_tot: 1266.4 ms
[CPU] sample_profile_tot: 1566.84 ms
[CPU] reduce_chi2::diff_weighted: 1.75455 ms
[CPU] reduce_chi2::reduction: 0.606282 ms
[CPU] reduce_chi2_tot: 2.37019 ms
[CPU] chi2_profile::free_fint: 0.000713997 ms
[CPU] chi2_profile_tot: 1569.22 ms

[CPU] chi2_profile::malloc_fint: 0.000935004 ms
[CPU] create_image: 297.213 ms
[CPU] sample::1st_shift: 86.458 ms
[CPU] sample::FFT: 1060.35 ms
[CPU] sample::2nd_shift: 84.2446 ms
[CPU] uv_rotate_h: 1.11938 ms
[CPU] sample::interpolate: 21.7239 ms
[CPU] sample::apply_phase_sampled: 7.45024 ms
[CPU] sample_tot: 1261.4 ms
[CPU] sample_profile_tot: 1562.37 ms
[CPU] reduce_chi2::diff_weighted: 1.72854 ms
[CPU] reduce_chi2::reduction: 0.620507 ms
[CPU] reduce_chi2_tot: 2.35806 ms
[CPU] chi2_profile::free_fint: 0.001046 ms
[CPU] chi2_profile_tot: 1564.75 ms

[CPU] chi2_profile::malloc_fint: 0.001859 ms
[CPU] create_image: 294.503 ms
[CPU] sample::1st_shift: 86.0248 ms
[CPU] sample::FFT: 1044.15 ms
[CPU] sample::2nd_shift: 83.9696 ms
[CPU] uv_rotate_h: 1.13459 ms
[CPU] sample::interpolate: 21.998 ms
[CPU] sample::apply_phase_sampled: 8.31152 ms
[CPU] sample_tot: 1245.65 ms
[CPU] sample_profile_tot: 1543.98 ms
[CPU] reduce_chi2::diff_weighted: 1.74786 ms
[CPU] reduce_chi2::reduction: 0.593429 ms
[CPU] reduce_chi2_tot: 2.35102 ms
[CPU] chi2_profile::free_fint: 0.000811997 ms
[CPU] chi2_profile_tot: 1546.34 ms

[CPU] chi2_profile::malloc_fint: 0.001062 ms
[CPU] create_image: 295.81 ms
[CPU] sample::1st_shift: 86.4678 ms
[CPU] sample::FFT: 1062.76 ms
[CPU] sample::2nd_shift: 83.4874 ms
[CPU] uv_rotate_h: 1.15511 ms
[CPU] sample::interpolate: 21.4534 ms
[CPU] sample::apply_phase_sampled: 7.42219 ms
[CPU] sample_tot: 1262.79 ms
[CPU] sample_profile_tot: 1562.31 ms
[CPU] reduce_chi2::diff_weighted: 1.54727 ms
[CPU] reduce_chi2::reduction: 0.584887 ms
[CPU] reduce_chi2_tot: 2.14148 ms
[CPU] chi2_profile::free_fint: 0.000816006 ms
[CPU] chi2_profile_tot: 1564.46 ms

[CPU] chi2_profile::malloc_fint: 0.001159 ms
[CPU] create_image: 294.461 ms
[CPU] sample::1st_shift: 86.1763 ms
[CPU] sample::FFT: 1068.16 ms
[CPU] sample::2nd_shift: 84.3861 ms
[CPU] uv_rotate_h: 1.11623 ms
[CPU] sample::interpolate: 21.2856 ms
[CPU] sample::apply_phase_sampled: 7.44901 ms
[CPU] sample_tot: 1268.63 ms
[CPU] sample_profile_tot: 1566.68 ms
[CPU] reduce_chi2::diff_weighted: 1.69622 ms
[CPU] reduce_chi2::reduction: 0.541324 ms
[CPU] reduce_chi2_tot: 2.24711 ms
[CPU] chi2_profile::free_fint: 0.000836997 ms
[CPU] chi2_profile_tot: 1568.94 ms

[CPU] chi2_profile::malloc_fint: 0.001158 ms
[CPU] create_image: 294.497 ms
[CPU] sample::1st_shift: 86.6222 ms
[CPU] sample::FFT: 1060.07 ms
[CPU] sample::2nd_shift: 85.1643 ms
[CPU] uv_rotate_h: 1.0996 ms
[CPU] sample::interpolate: 21.6935 ms
[CPU] sample::apply_phase_sampled: 7.32913 ms
[CPU] sample_tot: 1262.03 ms
[CPU] sample_profile_tot: 1560.16 ms
[CPU] reduce_chi2::diff_weighted: 1.57129 ms
[CPU] reduce_chi2::reduction: 0.545253 ms
[CPU] reduce_chi2_tot: 2.12544 ms
[CPU] chi2_profile::free_fint: 0.000724998 ms
[CPU] chi2_profile_tot: 1562.3 ms

[CPU] chi2_profile::malloc_fint: 0.001484 ms
[CPU] create_image: 296.977 ms
[CPU] sample::1st_shift: 86.4286 ms
[CPU] sample::FFT: 1066.14 ms
[CPU] sample::2nd_shift: 85.0508 ms
[CPU] uv_rotate_h: 1.09341 ms
[CPU] sample::interpolate: 22.1638 ms
[CPU] sample::apply_phase_sampled: 7.75323 ms
[CPU] sample_tot: 1268.69 ms
[CPU] sample_profile_tot: 1569.37 ms
[CPU] reduce_chi2::diff_weighted: 1.72581 ms
[CPU] reduce_chi2::reduction: 0.597678 ms
[CPU] reduce_chi2_tot: 2.33302 ms
[CPU] chi2_profile::free_fint: 0.000732995 ms
[CPU] chi2_profile_tot: 1571.71 ms

[CPU] chi2_profile::malloc_fint: 0.00103001 ms
[CPU] create_image: 296.105 ms
[CPU] sample::1st_shift: 86.3985 ms
[CPU] sample::FFT: 1063.76 ms
[CPU] sample::2nd_shift: 84.3208 ms
[CPU] uv_rotate_h: 1.13065 ms
[CPU] sample::interpolate: 21.3093 ms
[CPU] sample::apply_phase_sampled: 7.32464 ms
[CPU] sample_tot: 1264.31 ms
[CPU] sample_profile_tot: 1563.93 ms
[CPU] reduce_chi2::diff_weighted: 1.56322 ms
[CPU] reduce_chi2::reduction: 0.541261 ms
[CPU] reduce_chi2_tot: 2.11376 ms
[CPU] chi2_profile::free_fint: 0.001125 ms
[CPU] chi2_profile_tot: 1566.06 ms

[CPU] chi2_profile::malloc_fint: 0.00108 ms
[CPU] create_image: 294.312 ms
[CPU] sample::1st_shift: 86.1086 ms
[CPU] sample::FFT: 1064.34 ms
[CPU] sample::2nd_shift: 84.2394 ms
[CPU] uv_rotate_h: 1.12754 ms
[CPU] sample::interpolate: 21.5178 ms
[CPU] sample::apply_phase_sampled: 7.72102 ms
[CPU] sample_tot: 1265.12 ms
[CPU] sample_profile_tot: 1563.15 ms
[CPU] reduce_chi2::diff_weighted: 1.69794 ms
[CPU] reduce_chi2::reduction: 0.61163 ms
[CPU] reduce_chi2_tot: 2.31921 ms
[CPU] chi2_profile::free_fint: 0.00077 ms
[CPU] chi2_profile_tot: 1565.48 ms

[CPU] chi2_profile::malloc_fint: 0.00195 ms
[CPU] create_image: 296.253 ms
[CPU] sample::1st_shift: 86.2554 ms
[CPU] sample::FFT: 1055.82 ms
[CPU] sample::2nd_shift: 83.4317 ms
[CPU] uv_rotate_h: 1.11397 ms
[CPU] sample::interpolate: 21.1464 ms
[CPU] sample::apply_phase_sampled: 7.3294 ms
[CPU] sample_tot: 1255.15 ms
[CPU] sample_profile_tot: 1554.92 ms
[CPU] reduce_chi2::diff_weighted: 1.5728 ms
[CPU] reduce_chi2::reduction: 0.602507 ms
[CPU] reduce_chi2_tot: 2.18542 ms
[CPU] chi2_profile::free_fint: 0.000726999 ms
[CPU] chi2_profile_tot: 1557.12 ms
16384	1.000000e+06	float64	6	0	2.970575e+01	1.563461e+00	8.966838e-03	1.546419e+00
# |--> timings: [2.1517037349985912, 1.560646905003523, 1.5628933430052712, 1.55238289800036, 1.5603537260030862, 1.58993419399485, 1.5549185310010216, 1.5533342600028845, 1.565755394003645, 1.5678284300011, 1.5695776770007797, 1.5648203309974633, 1.54641912200168, 1.5645359370028018, 1.5693112139997538, 1.5623758250003448, 1.5717880500014871, 1.5661295919999247, 1.565554520006117, 1.5571939220026252]

[CPU] chi2_profile::malloc_fint: 0.001419 ms
[CPU] create_image: 296.559 ms
[CPU] sample::1st_shift: 91.1927 ms
[CPU] sample::FFT: 1062.2 ms
[CPU] sample::2nd_shift: 89.3632 ms
[CPU] uv_rotate_h: 1.18582 ms
[CPU] sample::interpolate: 18.7323 ms
[CPU] sample::apply_phase_sampled: 6.18761 ms
[CPU] sample_tot: 1268.94 ms
[CPU] sample_profile_tot: 1569.13 ms
[CPU] reduce_chi2::diff_weighted: 1.39984 ms
[CPU] reduce_chi2::reduction: 0.660435 ms
[CPU] reduce_chi2_tot: 2.07398 ms
[CPU] chi2_profile::free_fint: 0.000876003 ms
[CPU] chi2_profile_tot: 1571.22 ms

[CPU] chi2_profile::malloc_fint: 0.001225 ms
[CPU] create_image: 294.638 ms
[CPU] sample::1st_shift: 92.0975 ms
[CPU] sample::FFT: 1073.85 ms
[CPU] sample::2nd_shift: 90.5579 ms
[CPU] uv_rotate_h: 1.18371 ms
[CPU] sample::interpolate: 17.3665 ms
[CPU] sample::apply_phase_sampled: 6.19866 ms
[CPU] sample_tot: 1281.32 ms
[CPU] sample_profile_tot: 1579.6 ms
[CPU] reduce_chi2::diff_weighted: 1.4527 ms
[CPU] reduce_chi2::reduction: 0.651475 ms
[CPU] reduce_chi2_tot: 2.11361 ms
[CPU] chi2_profile::free_fint: 0.000808999 ms
[CPU] chi2_profile_tot: 1581.73 ms

[CPU] chi2_profile::malloc_fint: 0.00139 ms
[CPU] create_image: 293.998 ms
[CPU] sample::1st_shift: 91.2245 ms
[CPU] sample::FFT: 1062.41 ms
[CPU] sample::2nd_shift: 85.7762 ms
[CPU] uv_rotate_h: 1.18094 ms
[CPU] sample::interpolate: 19.3444 ms
[CPU] sample::apply_phase_sampled: 7.30632 ms
[CPU] sample_tot: 1267.31 ms
[CPU] sample_profile_tot: 1565.36 ms
[CPU] reduce_chi2::diff_weighted: 1.56968 ms
[CPU] reduce_chi2::reduction: 0.739323 ms
[CPU] reduce_chi2_tot: 2.31822 ms
[CPU] chi2_profile::free_fint: 0.000739994 ms
[CPU] chi2_profile_tot: 1567.69 ms

[CPU] chi2_profile::malloc_fint: 0.00105899 ms
[CPU] create_image: 294.705 ms
[CPU] sample::1st_shift: 91.8982 ms
[CPU] sample::FFT: 1146.59 ms
[CPU] sample::2nd_shift: 89.1142 ms
[CPU] uv_rotate_h: 1.17883 ms
[CPU] sample::interpolate: 17.2514 ms
[CPU] sample::apply_phase_sampled: 6.1916 ms
[CPU] sample_tot: 1352.28 ms
[CPU] sample_profile_tot: 1650.62 ms
[CPU] reduce_chi2::diff_weighted: 1.39155 ms
[CPU] reduce_chi2::reduction: 0.642557 ms
[CPU] reduce_chi2_tot: 2.04417 ms
[CPU] chi2_profile::free_fint: 0.000749998 ms
[CPU] chi2_profile_tot: 1652.67 ms

[CPU] chi2_profile::malloc_fint: 0.001238 ms
[CPU] create_image: 293.865 ms
[CPU] sample::1st_shift: 91.6448 ms
[CPU] sample::FFT: 1130.21 ms
[CPU] sample::2nd_shift: 88.5172 ms
[CPU] uv_rotate_h: 1.181 ms
[CPU] sample::interpolate: 19.0137 ms
[CPU] sample::apply_phase_sampled: 6.21606 ms
[CPU] sample_tot: 1336.85 ms
[CPU] sample_profile_tot: 1634.25 ms
[CPU] reduce_chi2::diff_weighted: 1.39607 ms
[CPU] reduce_chi2::reduction: 0.801145 ms
[CPU] reduce_chi2_tot: 2.20627 ms
[CPU] chi2_profile::free_fint: 0.000932996 ms
[CPU] chi2_profile_tot: 1636.47 ms

[CPU] chi2_profile::malloc_fint: 0.00145401 ms
[CPU] create_image: 295.507 ms
[CPU] sample::1st_shift: 92.7295 ms
[CPU] sample::FFT: 1072.99 ms
[CPU] sample::2nd_shift: 89.3771 ms
[CPU] uv_rotate_h: 1.19514 ms
[CPU] sample::interpolate: 18.0885 ms
[CPU] sample::apply_phase_sampled: 6.19181 ms
[CPU] sample_tot: 1280.63 ms
[CPU] sample_profile_tot: 1579.79 ms
[CPU] reduce_chi2::diff_weighted: 1.3753 ms
[CPU] reduce_chi2::reduction: 0.65355 ms
[CPU] reduce_chi2_tot: 2.03888 ms
[CPU] chi2_profile::free_fint: 0.001009 ms
[CPU] chi2_profile_tot: 1581.85 ms

[CPU] chi2_profile::malloc_fint: 0.001331 ms
[CPU] create_image: 294.082 ms
[CPU] sample::1st_shift: 91.7479 ms
[CPU] sample::FFT: 1024.57 ms
[CPU] sample::2nd_shift: 87.8984 ms
[CPU] uv_rotate_h: 1.17674 ms
[CPU] sample::interpolate: 18.0761 ms
[CPU] sample::apply_phase_sampled: 6.16961 ms
[CPU] sample_tot: 1229.71 ms
[CPU] sample_profile_tot: 1527.46 ms
[CPU] reduce_chi2::diff_weighted: 1.37534 ms
[CPU] reduce_chi2::reduction: 0.651448 ms
[CPU] reduce_chi2_tot: 2.03556 ms
[CPU] chi2_profile::free_fint: 0.00138 ms
[CPU] chi2_profile_tot: 1529.51 ms

[CPU] chi2_profile::malloc_fint: 0.001286 ms
[CPU] create_image: 294.421 ms
[CPU] sample::1st_shift: 92.3199 ms
[CPU] sample::FFT: 1163.75 ms
[CPU] sample::2nd_shift: 89.0367 ms
[CPU] uv_rotate_h: 1.18057 ms
[CPU] sample::interpolate: 17.7307 ms
[CPU] sample::apply_phase_sampled: 6.201 ms
[CPU] sample_tot: 1370.28 ms
[CPU] sample_profile_tot: 1668.34 ms
[CPU] reduce_chi2::diff_weighted: 1.38642 ms
[CPU] reduce_chi2::reduction: 0.639423 ms
[CPU] reduce_chi2_tot: 2.0384 ms
[CPU] chi2_profile::free_fint: 0.000861 ms
[CPU] chi2_profile_tot: 1670.39 ms

[CPU] chi2_profile::malloc_fint: 0.001258 ms
[CPU] create_image: 295.216 ms
[CPU] sample::1st_shift: 91.879 ms
[CPU] sample::FFT: 1067.67 ms
[CPU] sample::2nd_shift: 86.7734 ms
[CPU] uv_rotate_h: 1.19087 ms
[CPU] sample::interpolate: 17.0402 ms
[CPU] sample::apply_phase_sampled: 6.20142 ms
[CPU] sample_tot: 1270.83 ms
[CPU] sample_profile_tot: 1569.66 ms
[CPU] reduce_chi2::diff_weighted: 1.38523 ms
[CPU] reduce_chi2::reduction: 0.663097 ms
[CPU] reduce_chi2_tot: 2.06197 ms
[CPU] chi2_profile::free_fint: 0.000930995 ms
[CPU] chi2_profile_tot: 1571.74 ms

[CPU] chi2_profile::malloc_fint: 0.001237 ms
[CPU] create_image: 293.513 ms
[CPU] sample::1st_shift: 89.6676 ms
[CPU] sample::FFT: 1141.01 ms
[CPU] sample::2nd_shift: 86.3237 ms
[CPU] uv_rotate_h: 1.17499 ms
[CPU] sample::interpolate: 16.7529 ms
[CPU] sample::apply_phase_sampled: 6.17585 ms
[CPU] sample_tot: 1341.17 ms
[CPU] sample_profile_tot: 1638.26 ms
[CPU] reduce_chi2::diff_weighted: 1.39111 ms
[CPU] reduce_chi2::reduction: 0.654288 ms
[CPU] reduce_chi2_tot: 2.05475 ms
[CPU] chi2_profile::free_fint: 0.000744003 ms
[CPU] chi2_profile_tot: 1640.33 ms

[CPU] chi2_profile::malloc_fint: 0.001024 ms
[CPU] create_image: 292.97 ms
[CPU] sample::1st_shift: 88.7242 ms
[CPU] sample::FFT: 968.536 ms
[CPU] sample::2nd_shift: 90.9904 ms
[CPU] uv_rotate_h: 1.17053 ms
[CPU] sample::interpolate: 19.5354 ms
[CPU] sample::apply_phase_sampled: 6.55704 ms
[CPU] sample_tot: 1175.57 ms
[CPU] sample_profile_tot: 1472.19 ms
[CPU] reduce_chi2::diff_weighted: 1.45392 ms
[CPU] reduce_chi2::reduction: 0.743436 ms
[CPU] reduce_chi2_tot: 2.20669 ms
[CPU] chi2_profile::free_fint: 0.000717002 ms
[CPU] chi2_profile_tot: 1474.41 ms

[CPU] chi2_profile::malloc_fint: 0.001212 ms
[CPU] create_image: 295.739 ms
[CPU] sample::1st_shift: 91.8301 ms
[CPU] sample::FFT: 1040.51 ms
[CPU] sample::2nd_shift: 89.3638 ms
[CPU] uv_rotate_h: 1.20334 ms
[CPU] sample::interpolate: 19.2713 ms
[CPU] sample::apply_phase_sampled: 6.18108 ms
[CPU] sample_tot: 1248.43 ms
[CPU] sample_profile_tot: 1547.79 ms
[CPU] reduce_chi2::diff_weighted: 1.64044 ms
[CPU] reduce_chi2::reduction: 0.719745 ms
[CPU] reduce_chi2_tot: 2.37467 ms
[CPU] chi2_profile::free_fint: 0.001047 ms
[CPU] chi2_profile_tot: 1550.18 ms

[CPU] chi2_profile::malloc_fint: 0.001531 ms
[CPU] create_image: 295.274 ms
[CPU] sample::1st_shift: 90.7897 ms
[CPU] sample::FFT: 1119.06 ms
[CPU] sample::2nd_shift: 88.4537 ms
[CPU] uv_rotate_h: 1.18432 ms
[CPU] sample::interpolate: 16.9351 ms
[CPU] sample::apply_phase_sampled: 6.19043 ms
[CPU] sample_tot: 1322.67 ms
[CPU] sample_profile_tot: 1621.6 ms
[CPU] reduce_chi2::diff_weighted: 1.38026 ms
[CPU] reduce_chi2::reduction: 0.645605 ms
[CPU] reduce_chi2_tot: 2.03438 ms
[CPU] chi2_profile::free_fint: 0.000740001 ms
[CPU] chi2_profile_tot: 1623.65 ms

[CPU] chi2_profile::malloc_fint: 0.000941 ms
[CPU] create_image: 294.529 ms
[CPU] sample::1st_shift: 91.3871 ms
[CPU] sample::FFT: 1108.81 ms
[CPU] sample::2nd_shift: 88.9776 ms
[CPU] uv_rotate_h: 1.16162 ms
[CPU] sample::interpolate: 19.2519 ms
[CPU] sample::apply_phase_sampled: 6.21806 ms
[CPU] sample_tot: 1315.87 ms
[CPU] sample_profile_tot: 1614.07 ms
[CPU] reduce_chi2::diff_weighted: 1.48321 ms
[CPU] reduce_chi2::reduction: 0.794343 ms
[CPU] reduce_chi2_tot: 2.28683 ms
[CPU] chi2_profile::free_fint: 0.000832006 ms
[CPU] chi2_profile_tot: 1616.37 ms

[CPU] chi2_profile::malloc_fint: 0.00110199 ms
[CPU] create_image: 294.354 ms
[CPU] sample::1st_shift: 88.4055 ms
[CPU] sample::FFT: 1226.7 ms
[CPU] sample::2nd_shift: 91.6239 ms
[CPU] uv_rotate_h: 1.15769 ms
[CPU] sample::interpolate: 18.1899 ms
[CPU] sample::apply_phase_sampled: 6.19644 ms
[CPU] sample_tot: 1432.34 ms
[CPU] sample_profile_tot: 1730.35 ms
[CPU] reduce_chi2::diff_weighted: 1.38548 ms
[CPU] reduce_chi2::reduction: 0.645694 ms
[CPU] reduce_chi2_tot: 2.04002 ms
[CPU] chi2_profile::free_fint: 0.000753003 ms
[CPU] chi2_profile_tot: 1732.4 ms

[CPU] chi2_profile::malloc_fint: 0.000997003 ms
[CPU] create_image: 294.638 ms
[CPU] sample::1st_shift: 92.4159 ms
[CPU] sample::FFT: 1218.9 ms
[CPU] sample::2nd_shift: 90.2516 ms
[CPU] uv_rotate_h: 1.18176 ms
[CPU] sample::interpolate: 18.9401 ms
[CPU] sample::apply_phase_sampled: 6.21507 ms
[CPU] sample_tot: 1427.97 ms
[CPU] sample_profile_tot: 1726.14 ms
[CPU] reduce_chi2::diff_weighted: 1.53383 ms
[CPU] reduce_chi2::reduction: 0.648653 ms
[CPU] reduce_chi2_tot: 2.19128 ms
[CPU] chi2_profile::free_fint: 0.000749002 ms
[CPU] chi2_profile_tot: 1728.34 ms

[CPU] chi2_profile::malloc_fint: 0.001247 ms
[CPU] create_image: 295.409 ms
[CPU] sample::1st_shift: 88.4606 ms
[CPU] sample::FFT: 1059.88 ms
[CPU] sample::2nd_shift: 90.4813 ms
[CPU] uv_rotate_h: 1.31955 ms
[CPU] sample::interpolate: 19.6083 ms
[CPU] sample::apply_phase_sampled: 6.50793 ms
[CPU] sample_tot: 1266.32 ms
[CPU] sample_profile_tot: 1565.38 ms
[CPU] reduce_chi2::diff_weighted: 1.56511 ms
[CPU] reduce_chi2::reduction: 0.745625 ms
[CPU] reduce_chi2_tot: 2.31952 ms
[CPU] chi2_profile::free_fint: 0.000906002 ms
[CPU] chi2_profile_tot: 1567.71 ms

[CPU] chi2_profile::malloc_fint: 0.000964006 ms
[CPU] create_image: 295.332 ms
[CPU] sample::1st_shift: 92.5216 ms
[CPU] sample::FFT: 1058.21 ms
[CPU] sample::2nd_shift: 86.7664 ms
[CPU] uv_rotate_h: 1.18234 ms
[CPU] sample::interpolate: 17.7064 ms
[CPU] sample::apply_phase_sampled: 6.21595 ms
[CPU] sample_tot: 1262.68 ms
[CPU] sample_profile_tot: 1561.63 ms
[CPU] reduce_chi2::diff_weighted: 1.36544 ms
[CPU] reduce_chi2::reduction: 0.666118 ms
[CPU] reduce_chi2_tot: 2.04524 ms
[CPU] chi2_profile::free_fint: 0.000898995 ms
[CPU] chi2_profile_tot: 1563.69 ms

[CPU] chi2_profile::malloc_fint: 0.00113501 ms
[CPU] create_image: 298.926 ms
[CPU] sample::1st_shift: 91.0918 ms
[CPU] sample::FFT: 1117.66 ms
[CPU] sample::2nd_shift: 86.3312 ms
[CPU] uv_rotate_h: 1.19222 ms
[CPU] sample::interpolate: 19.3448 ms
[CPU] sample::apply_phase_sampled: 6.20928 ms
[CPU] sample_tot: 1321.91 ms
[CPU] sample_profile_tot: 1624.46 ms
[CPU] reduce_chi2::diff_weighted: 1.50328 ms
[CPU] reduce_chi2::reduction: 0.741881 ms
[CPU] reduce_chi2_tot: 2.25968 ms
[CPU] chi2_profile::free_fint: 0.001102 ms
[CPU] chi2_profile_tot: 1626.74 ms

[CPU] chi2_profile::malloc_fint: 0.00116 ms
[CPU] create_image: 294.616 ms
[CPU] sample::1st_shift: 92.196 ms
[CPU] sample::FFT: 1227.54 ms
[CPU] sample::2nd_shift: 87.1867 ms
[CPU] uv_rotate_h: 1.19704 ms
[CPU] sample::interpolate: 17.9033 ms
[CPU] sample::apply_phase_sampled: 6.27639 ms
[CPU] sample_tot: 1432.36 ms
[CPU] sample_profile_tot: 1730.61 ms
[CPU] reduce_chi2::diff_weighted: 1.38595 ms
[CPU] reduce_chi2::reduction: 0.656534 ms
[CPU] reduce_chi2_tot: 2.0564 ms
[CPU] chi2_profile::free_fint: 0.000906999 ms
[CPU] chi2_profile_tot: 1732.69 ms
16384	1.000000e+06	float64	8	0	3.065118e+01	1.613220e+00	6.830909e-02	1.474488e+00
# |--> timings: [1.5712850159980007, 1.5821039840011508, 1.5677676709965453, 1.6527464379978483, 1.6365455139966798, 1.5821968489981373, 1.5295854299984057, 1.6704654319983092, 1.5718210749982973, 1.6406883829986327, 1.4744879530044273, 1.5502572420009528, 1.6237368739966769, 1.6167224279997754, 1.7324772689971724, 1.7284142900025472, 1.5677901719973306, 1.5637681189982686, 1.626826368003094, 1.732773673000338]

[CPU] chi2_profile::malloc_fint: 0.001403 ms
[CPU] create_image: 295.331 ms
[CPU] sample::1st_shift: 87.4823 ms
[CPU] sample::FFT: 1110.21 ms
[CPU] sample::2nd_shift: 85.6127 ms
[CPU] uv_rotate_h: 1.1378 ms
[CPU] sample::interpolate: 13.8213 ms
[CPU] sample::apply_phase_sampled: 4.96095 ms
[CPU] sample_tot: 1303.28 ms
[CPU] sample_profile_tot: 1602.16 ms
[CPU] reduce_chi2::diff_weighted: 1.3727 ms
[CPU] reduce_chi2::reduction: 0.560996 ms
[CPU] reduce_chi2_tot: 1.94419 ms
[CPU] chi2_profile::free_fint: 0.000609994 ms
[CPU] chi2_profile_tot: 1604.12 ms

[CPU] chi2_profile::malloc_fint: 0.001229 ms
[CPU] create_image: 294.398 ms
[CPU] sample::1st_shift: 88.4703 ms
[CPU] sample::FFT: 1084.13 ms
[CPU] sample::2nd_shift: 87.4553 ms
[CPU] uv_rotate_h: 1.1461 ms
[CPU] sample::interpolate: 13.7846 ms
[CPU] sample::apply_phase_sampled: 4.9655 ms
[CPU] sample_tot: 1280.02 ms
[CPU] sample_profile_tot: 1578.04 ms
[CPU] reduce_chi2::diff_weighted: 1.37336 ms
[CPU] reduce_chi2::reduction: 0.535345 ms
[CPU] reduce_chi2_tot: 1.92271 ms
[CPU] chi2_profile::free_fint: 0.000825006 ms
[CPU] chi2_profile_tot: 1579.98 ms

[CPU] chi2_profile::malloc_fint: 0.00162599 ms
[CPU] create_image: 294.172 ms
[CPU] sample::1st_shift: 87.9257 ms
[CPU] sample::FFT: 1139.83 ms
[CPU] sample::2nd_shift: 87.1693 ms
[CPU] uv_rotate_h: 1.18023 ms
[CPU] sample::interpolate: 15.1911 ms
[CPU] sample::apply_phase_sampled: 4.9781 ms
[CPU] sample_tot: 1336.33 ms
[CPU] sample_profile_tot: 1634.16 ms
[CPU] reduce_chi2::diff_weighted: 1.36238 ms
[CPU] reduce_chi2::reduction: 0.605342 ms
[CPU] reduce_chi2_tot: 1.98191 ms
[CPU] chi2_profile::free_fint: 0.00082 ms
[CPU] chi2_profile_tot: 1636.16 ms

[CPU] chi2_profile::malloc_fint: 0.001728 ms
[CPU] create_image: 294.297 ms
[CPU] sample::1st_shift: 86.9138 ms
[CPU] sample::FFT: 1118.58 ms
[CPU] sample::2nd_shift: 87.0435 ms
[CPU] uv_rotate_h: 1.17285 ms
[CPU] sample::interpolate: 14.3027 ms
[CPU] sample::apply_phase_sampled: 4.96215 ms
[CPU] sample_tot: 1313.03 ms
[CPU] sample_profile_tot: 1610.97 ms
[CPU] reduce_chi2::diff_weighted: 1.36879 ms
[CPU] reduce_chi2::reduction: 0.55113 ms
[CPU] reduce_chi2_tot: 1.93435 ms
[CPU] chi2_profile::free_fint: 0.000788998 ms
[CPU] chi2_profile_tot: 1612.92 ms

[CPU] chi2_profile::malloc_fint: 0.001461 ms
[CPU] create_image: 294.359 ms
[CPU] sample::1st_shift: 86.5557 ms
[CPU] sample::FFT: 1081.39 ms
[CPU] sample::2nd_shift: 85.4118 ms
[CPU] uv_rotate_h: 1.16375 ms
[CPU] sample::interpolate: 15.8782 ms
[CPU] sample::apply_phase_sampled: 4.94203 ms
[CPU] sample_tot: 1275.41 ms
[CPU] sample_profile_tot: 1573.42 ms
[CPU] reduce_chi2::diff_weighted: 1.38204 ms
[CPU] reduce_chi2::reduction: 0.545144 ms
[CPU] reduce_chi2_tot: 1.94081 ms
[CPU] chi2_profile::free_fint: 0.000831002 ms
[CPU] chi2_profile_tot: 1575.38 ms

[CPU] chi2_profile::malloc_fint: 0.001238 ms
[CPU] create_image: 291.477 ms
[CPU] sample::1st_shift: 87.2529 ms
[CPU] sample::FFT: 1106.62 ms
[CPU] sample::2nd_shift: 86.2582 ms
[CPU] uv_rotate_h: 1.13666 ms
[CPU] sample::interpolate: 14.6121 ms
[CPU] sample::apply_phase_sampled: 4.96924 ms
[CPU] sample_tot: 1300.91 ms
[CPU] sample_profile_tot: 1596.02 ms
[CPU] reduce_chi2::diff_weighted: 1.35888 ms
[CPU] reduce_chi2::reduction: 0.547189 ms
[CPU] reduce_chi2_tot: 1.91948 ms
[CPU] chi2_profile::free_fint: 0.000852 ms
[CPU] chi2_profile_tot: 1597.96 ms

[CPU] chi2_profile::malloc_fint: 0.001908 ms
[CPU] create_image: 292.994 ms
[CPU] sample::1st_shift: 86.8064 ms
[CPU] sample::FFT: 1105.08 ms
[CPU] sample::2nd_shift: 86.2183 ms
[CPU] uv_rotate_h: 1.1774 ms
[CPU] sample::interpolate: 16.5655 ms
[CPU] sample::apply_phase_sampled: 4.94075 ms
[CPU] sample_tot: 1300.88 ms
[CPU] sample_profile_tot: 1597.52 ms
[CPU] reduce_chi2::diff_weighted: 1.36052 ms
[CPU] reduce_chi2::reduction: 0.538493 ms
[CPU] reduce_chi2_tot: 1.91315 ms
[CPU] chi2_profile::free_fint: 0.000754997 ms
[CPU] chi2_profile_tot: 1599.45 ms

[CPU] chi2_profile::malloc_fint: 0.001189 ms
[CPU] create_image: 292.882 ms
[CPU] sample::1st_shift: 87.1657 ms
[CPU] sample::FFT: 1104.55 ms
[CPU] sample::2nd_shift: 85.3531 ms
[CPU] uv_rotate_h: 1.14246 ms
[CPU] sample::interpolate: 13.7989 ms
[CPU] sample::apply_phase_sampled: 4.96611 ms
[CPU] sample_tot: 1297.04 ms
[CPU] sample_profile_tot: 1593.57 ms
[CPU] reduce_chi2::diff_weighted: 1.35967 ms
[CPU] reduce_chi2::reduction: 0.593522 ms
[CPU] reduce_chi2_tot: 1.96681 ms
[CPU] chi2_profile::free_fint: 0.000764994 ms
[CPU] chi2_profile_tot: 1595.56 ms

[CPU] chi2_profile::malloc_fint: 0.00122 ms
[CPU] create_image: 293.003 ms
[CPU] sample::1st_shift: 87.0426 ms
[CPU] sample::FFT: 1113.9 ms
[CPU] sample::2nd_shift: 85.7957 ms
[CPU] uv_rotate_h: 1.12462 ms
[CPU] sample::interpolate: 15.2881 ms
[CPU] sample::apply_phase_sampled: 4.96959 ms
[CPU] sample_tot: 1308.17 ms
[CPU] sample_profile_tot: 1604.86 ms
[CPU] reduce_chi2::diff_weighted: 1.34236 ms
[CPU] reduce_chi2::reduction: 0.535152 ms
[CPU] reduce_chi2_tot: 1.88717 ms
[CPU] chi2_profile::free_fint: 0.000702996 ms
[CPU] chi2_profile_tot: 1606.76 ms

[CPU] chi2_profile::malloc_fint: 0.001473 ms
[CPU] create_image: 294.121 ms
[CPU] sample::1st_shift: 88.246 ms
[CPU] sample::FFT: 1171.79 ms
[CPU] sample::2nd_shift: 86.9742 ms
[CPU] uv_rotate_h: 1.13424 ms
[CPU] sample::interpolate: 14.8585 ms
[CPU] sample::apply_phase_sampled: 4.96465 ms
[CPU] sample_tot: 1368.04 ms
[CPU] sample_profile_tot: 1665.8 ms
[CPU] reduce_chi2::diff_weighted: 1.35756 ms
[CPU] reduce_chi2::reduction: 0.537469 ms
[CPU] reduce_chi2_tot: 1.90893 ms
[CPU] chi2_profile::free_fint: 0.000852 ms
[CPU] chi2_profile_tot: 1667.72 ms

[CPU] chi2_profile::malloc_fint: 0.001654 ms
[CPU] create_image: 292.307 ms
[CPU] sample::1st_shift: 86.7236 ms
[CPU] sample::FFT: 1112.67 ms
[CPU] sample::2nd_shift: 84.7473 ms
[CPU] uv_rotate_h: 1.16565 ms
[CPU] sample::interpolate: 14.9424 ms
[CPU] sample::apply_phase_sampled: 4.96213 ms
[CPU] sample_tot: 1305.27 ms
[CPU] sample_profile_tot: 1601.22 ms
[CPU] reduce_chi2::diff_weighted: 1.42624 ms
[CPU] reduce_chi2::reduction: 0.610831 ms
[CPU] reduce_chi2_tot: 2.05149 ms
[CPU] chi2_profile::free_fint: 0.000774999 ms
[CPU] chi2_profile_tot: 1603.28 ms

[CPU] chi2_profile::malloc_fint: 0.001247 ms
[CPU] create_image: 294.666 ms
[CPU] sample::1st_shift: 88.2544 ms
[CPU] sample::FFT: 1084.12 ms
[CPU] sample::2nd_shift: 86.4167 ms
[CPU] uv_rotate_h: 1.14756 ms
[CPU] sample::interpolate: 14.7458 ms
[CPU] sample::apply_phase_sampled: 4.96343 ms
[CPU] sample_tot: 1279.72 ms
[CPU] sample_profile_tot: 1578.03 ms
[CPU] reduce_chi2::diff_weighted: 1.38614 ms
[CPU] reduce_chi2::reduction: 0.594311 ms
[CPU] reduce_chi2_tot: 1.99442 ms
[CPU] chi2_profile::free_fint: 0.000838001 ms
[CPU] chi2_profile_tot: 1580.04 ms

[CPU] chi2_profile::malloc_fint: 0.001359 ms
[CPU] create_image: 293.494 ms
[CPU] sample::1st_shift: 86.3372 ms
[CPU] sample::FFT: 1101.13 ms
[CPU] sample::2nd_shift: 87.5153 ms
[CPU] uv_rotate_h: 1.18219 ms
[CPU] sample::interpolate: 14.6971 ms
[CPU] sample::apply_phase_sampled: 4.96167 ms
[CPU] sample_tot: 1295.88 ms
[CPU] sample_profile_tot: 1593 ms
[CPU] reduce_chi2::diff_weighted: 1.35548 ms
[CPU] reduce_chi2::reduction: 0.536997 ms
[CPU] reduce_chi2_tot: 1.90648 ms
[CPU] chi2_profile::free_fint: 0.000745997 ms
[CPU] chi2_profile_tot: 1594.92 ms

[CPU] chi2_profile::malloc_fint: 0.001904 ms
[CPU] create_image: 292.869 ms
[CPU] sample::1st_shift: 88.3496 ms
[CPU] sample::FFT: 1122.99 ms
[CPU] sample::2nd_shift: 85.7121 ms
[CPU] uv_rotate_h: 1.16176 ms
[CPU] sample::interpolate: 14.1682 ms
[CPU] sample::apply_phase_sampled: 5.01244 ms
[CPU] sample_tot: 1317.45 ms
[CPU] sample_profile_tot: 1613.95 ms
[CPU] reduce_chi2::diff_weighted: 1.363 ms
[CPU] reduce_chi2::reduction: 0.572394 ms
[CPU] reduce_chi2_tot: 1.94955 ms
[CPU] chi2_profile::free_fint: 0.00116 ms
[CPU] chi2_profile_tot: 1615.92 ms

[CPU] chi2_profile::malloc_fint: 0.001465 ms
[CPU] create_image: 293.121 ms
[CPU] sample::1st_shift: 87.8935 ms
[CPU] sample::FFT: 1115.24 ms
[CPU] sample::2nd_shift: 85.6452 ms
[CPU] uv_rotate_h: 1.15117 ms
[CPU] sample::interpolate: 14.8048 ms
[CPU] sample::apply_phase_sampled: 4.96048 ms
[CPU] sample_tot: 1309.75 ms
[CPU] sample_profile_tot: 1606.5 ms
[CPU] reduce_chi2::diff_weighted: 1.37518 ms
[CPU] reduce_chi2::reduction: 0.606176 ms
[CPU] reduce_chi2_tot: 1.99554 ms
[CPU] chi2_profile::free_fint: 0.000692999 ms
[CPU] chi2_profile_tot: 1608.51 ms

[CPU] chi2_profile::malloc_fint: 0.001121 ms
[CPU] create_image: 293.631 ms
[CPU] sample::1st_shift: 87.326 ms
[CPU] sample::FFT: 1047.68 ms
[CPU] sample::2nd_shift: 87.4183 ms
[CPU] uv_rotate_h: 1.10917 ms
[CPU] sample::interpolate: 14.1994 ms
[CPU] sample::apply_phase_sampled: 4.9391 ms
[CPU] sample_tot: 1242.74 ms
[CPU] sample_profile_tot: 1540.04 ms
[CPU] reduce_chi2::diff_weighted: 1.39499 ms
[CPU] reduce_chi2::reduction: 0.58494 ms
[CPU] reduce_chi2_tot: 1.98913 ms
[CPU] chi2_profile::free_fint: 0.000624997 ms
[CPU] chi2_profile_tot: 1542.04 ms

[CPU] chi2_profile::malloc_fint: 0.001778 ms
[CPU] create_image: 294.576 ms
[CPU] sample::1st_shift: 87.0298 ms
[CPU] sample::FFT: 1087.91 ms
[CPU] sample::2nd_shift: 86.4842 ms
[CPU] uv_rotate_h: 1.14508 ms
[CPU] sample::interpolate: 14.1327 ms
[CPU] sample::apply_phase_sampled: 4.9841 ms
[CPU] sample_tot: 1281.75 ms
[CPU] sample_profile_tot: 1579.96 ms
[CPU] reduce_chi2::diff_weighted: 1.35174 ms
[CPU] reduce_chi2::reduction: 0.536678 ms
[CPU] reduce_chi2_tot: 1.90226 ms
[CPU] chi2_profile::free_fint: 0.000763997 ms
[CPU] chi2_profile_tot: 1581.88 ms

[CPU] chi2_profile::malloc_fint: 0.001392 ms
[CPU] create_image: 294.211 ms
[CPU] sample::1st_shift: 86.4069 ms
[CPU] sample::FFT: 1102.89 ms
[CPU] sample::2nd_shift: 85.2055 ms
[CPU] uv_rotate_h: 1.15019 ms
[CPU] sample::interpolate: 14.7002 ms
[CPU] sample::apply_phase_sampled: 4.95841 ms
[CPU] sample_tot: 1295.37 ms
[CPU] sample_profile_tot: 1593.17 ms
[CPU] reduce_chi2::diff_weighted: 1.36352 ms
[CPU] reduce_chi2::reduction: 0.584199 ms
[CPU] reduce_chi2_tot: 1.96298 ms
[CPU] chi2_profile::free_fint: 0.000871005 ms
[CPU] chi2_profile_tot: 1595.15 ms

[CPU] chi2_profile::malloc_fint: 0.00137201 ms
[CPU] create_image: 294.122 ms
[CPU] sample::1st_shift: 87.4972 ms
[CPU] sample::FFT: 1140.51 ms
[CPU] sample::2nd_shift: 86.8111 ms
[CPU] uv_rotate_h: 1.16473 ms
[CPU] sample::interpolate: 16.2545 ms
[CPU] sample::apply_phase_sampled: 4.93414 ms
[CPU] sample_tot: 1337.25 ms
[CPU] sample_profile_tot: 1634.98 ms
[CPU] reduce_chi2::diff_weighted: 1.34279 ms
[CPU] reduce_chi2::reduction: 0.567898 ms
[CPU] reduce_chi2_tot: 1.92484 ms
[CPU] chi2_profile::free_fint: 0.000976004 ms
[CPU] chi2_profile_tot: 1636.92 ms

[CPU] chi2_profile::malloc_fint: 0.001128 ms
[CPU] create_image: 292.27 ms
[CPU] sample::1st_shift: 88.85 ms
[CPU] sample::FFT: 1084.08 ms
[CPU] sample::2nd_shift: 91.7236 ms
[CPU] uv_rotate_h: 2.41228 ms
[CPU] sample::interpolate: 14.2312 ms
[CPU] sample::apply_phase_sampled: 4.97032 ms
[CPU] sample_tot: 1286.34 ms
[CPU] sample_profile_tot: 1582.23 ms
[CPU] reduce_chi2::diff_weighted: 1.43225 ms
[CPU] reduce_chi2::reduction: 0.552882 ms
[CPU] reduce_chi2_tot: 1.99939 ms
[CPU] chi2_profile::free_fint: 0.000795 ms
[CPU] chi2_profile_tot: 1584.25 ms
16384	1.000000e+06	float64	10	0	3.041843e+01	1.600970e+00	2.633897e-02	1.542134e+00
# |--> timings: [1.6041836899967166, 1.5804048419959145, 1.6362550439953338, 1.6130045180034358, 1.5754684990024543, 1.5986934019965702, 1.5995423319982365, 1.59564534999663, 1.607172231997538, 1.6678105589962797, 1.603370343997085, 1.5801303059997736, 1.595312539000588, 1.6160121590000927, 1.6085973709996324, 1.542134237002756, 1.5822755999979563, 1.5952481890053605, 1.6370137170015369, 1.584334293998836]

[CPU] chi2_profile::malloc_fint: 0.001466 ms
[CPU] create_image: 296.684 ms
[CPU] sample::1st_shift: 92.3999 ms
[CPU] sample::FFT: 967.99 ms
[CPU] sample::2nd_shift: 89.4794 ms
[CPU] uv_rotate_h: 1.15308 ms
[CPU] sample::interpolate: 12.8367 ms
[CPU] sample::apply_phase_sampled: 4.58859 ms
[CPU] sample_tot: 1168.52 ms
[CPU] sample_profile_tot: 1468.9 ms
[CPU] reduce_chi2::diff_weighted: 2.80911 ms
[CPU] reduce_chi2::reduction: 0.448827 ms
[CPU] reduce_chi2_tot: 3.27242 ms
[CPU] chi2_profile::free_fint: 0.000679 ms
[CPU] chi2_profile_tot: 1472.19 ms

[CPU] chi2_profile::malloc_fint: 0.001148 ms
[CPU] create_image: 291.894 ms
[CPU] sample::1st_shift: 88.0477 ms
[CPU] sample::FFT: 959.34 ms
[CPU] sample::2nd_shift: 87.2514 ms
[CPU] uv_rotate_h: 1.1682 ms
[CPU] sample::interpolate: 11.831 ms
[CPU] sample::apply_phase_sampled: 4.7522 ms
[CPU] sample_tot: 1152.45 ms
[CPU] sample_profile_tot: 1448.02 ms
[CPU] reduce_chi2::diff_weighted: 3.10342 ms
[CPU] reduce_chi2::reduction: 0.49248 ms
[CPU] reduce_chi2_tot: 3.61142 ms
[CPU] chi2_profile::free_fint: 0.000871005 ms
[CPU] chi2_profile_tot: 1451.65 ms

[CPU] chi2_profile::malloc_fint: 0.001203 ms
[CPU] create_image: 292.499 ms
[CPU] sample::1st_shift: 91.0374 ms
[CPU] sample::FFT: 1052.49 ms
[CPU] sample::2nd_shift: 90.0915 ms
[CPU] uv_rotate_h: 1.50796 ms
[CPU] sample::interpolate: 14.9035 ms
[CPU] sample::apply_phase_sampled: 4.14525 ms
[CPU] sample_tot: 1254.26 ms
[CPU] sample_profile_tot: 1550.4 ms
[CPU] reduce_chi2::diff_weighted: 1.36054 ms
[CPU] reduce_chi2::reduction: 0.516884 ms
[CPU] reduce_chi2_tot: 1.89145 ms
[CPU] chi2_profile::free_fint: 0.000790002 ms
[CPU] chi2_profile_tot: 1552.3 ms

[CPU] chi2_profile::malloc_fint: 0.001515 ms
[CPU] create_image: 291.897 ms
[CPU] sample::1st_shift: 88.4506 ms
[CPU] sample::FFT: 981.223 ms
[CPU] sample::2nd_shift: 86.962 ms
[CPU] uv_rotate_h: 1.15291 ms
[CPU] sample::interpolate: 11.8724 ms
[CPU] sample::apply_phase_sampled: 4.14928 ms
[CPU] sample_tot: 1173.87 ms
[CPU] sample_profile_tot: 1469.41 ms
[CPU] reduce_chi2::diff_weighted: 1.36187 ms
[CPU] reduce_chi2::reduction: 0.505971 ms
[CPU] reduce_chi2_tot: 1.88246 ms
[CPU] chi2_profile::free_fint: 0.000873995 ms
[CPU] chi2_profile_tot: 1471.31 ms

[CPU] chi2_profile::malloc_fint: 0.001083 ms
[CPU] create_image: 296.41 ms
[CPU] sample::1st_shift: 88.9668 ms
[CPU] sample::FFT: 993.518 ms
[CPU] sample::2nd_shift: 85.3696 ms
[CPU] uv_rotate_h: 1.14428 ms
[CPU] sample::interpolate: 11.8588 ms
[CPU] sample::apply_phase_sampled: 4.14714 ms
[CPU] sample_tot: 1185.07 ms
[CPU] sample_profile_tot: 1485.13 ms
[CPU] reduce_chi2::diff_weighted: 1.35763 ms
[CPU] reduce_chi2::reduction: 0.47301 ms
[CPU] reduce_chi2_tot: 1.8455 ms
[CPU] chi2_profile::free_fint: 0.001156 ms
[CPU] chi2_profile_tot: 1486.99 ms

[CPU] chi2_profile::malloc_fint: 0.001529 ms
[CPU] create_image: 292.566 ms
[CPU] sample::1st_shift: 86.8723 ms
[CPU] sample::FFT: 964.454 ms
[CPU] sample::2nd_shift: 91.8823 ms
[CPU] uv_rotate_h: 2.36288 ms
[CPU] sample::interpolate: 12.7174 ms
[CPU] sample::apply_phase_sampled: 4.14271 ms
[CPU] sample_tot: 1162.5 ms
[CPU] sample_profile_tot: 1458.72 ms
[CPU] reduce_chi2::diff_weighted: 1.35196 ms
[CPU] reduce_chi2::reduction: 0.476596 ms
[CPU] reduce_chi2_tot: 1.8426 ms
[CPU] chi2_profile::free_fint: 0.000870001 ms
[CPU] chi2_profile_tot: 1460.58 ms

[CPU] chi2_profile::malloc_fint: 0.001354 ms
[CPU] create_image: 294.529 ms
[CPU] sample::1st_shift: 88.5419 ms
[CPU] sample::FFT: 961.336 ms
[CPU] sample::2nd_shift: 90.1505 ms
[CPU] uv_rotate_h: 4.04192 ms
[CPU] sample::interpolate: 19.4473 ms
[CPU] sample::apply_phase_sampled: 8.74784 ms
[CPU] sample_tot: 1172.35 ms
[CPU] sample_profile_tot: 1470.94 ms
[CPU] reduce_chi2::diff_weighted: 1.36286 ms
[CPU] reduce_chi2::reduction: 0.461799 ms
[CPU] reduce_chi2_tot: 1.83885 ms
[CPU] chi2_profile::free_fint: 0.000755004 ms
[CPU] chi2_profile_tot: 1472.79 ms

[CPU] chi2_profile::malloc_fint: 0.00142799 ms
[CPU] create_image: 291.676 ms
[CPU] sample::1st_shift: 87.2881 ms
[CPU] sample::FFT: 962.286 ms
[CPU] sample::2nd_shift: 86.9131 ms
[CPU] uv_rotate_h: 1.13014 ms
[CPU] sample::interpolate: 11.8866 ms
[CPU] sample::apply_phase_sampled: 4.14681 ms
[CPU] sample_tot: 1153.71 ms
[CPU] sample_profile_tot: 1449.02 ms
[CPU] reduce_chi2::diff_weighted: 1.35127 ms
[CPU] reduce_chi2::reduction: 0.460752 ms
[CPU] reduce_chi2_tot: 1.82589 ms
[CPU] chi2_profile::free_fint: 0.000692999 ms
[CPU] chi2_profile_tot: 1450.87 ms

[CPU] chi2_profile::malloc_fint: 0.001461 ms
[CPU] create_image: 291.845 ms
[CPU] sample::1st_shift: 87.4568 ms
[CPU] sample::FFT: 965.091 ms
[CPU] sample::2nd_shift: 85.9795 ms
[CPU] uv_rotate_h: 1.16152 ms
[CPU] sample::interpolate: 11.8842 ms
[CPU] sample::apply_phase_sampled: 4.13142 ms
[CPU] sample_tot: 1155.76 ms
[CPU] sample_profile_tot: 1451.25 ms
[CPU] reduce_chi2::diff_weighted: 1.35205 ms
[CPU] reduce_chi2::reduction: 0.462325 ms
[CPU] reduce_chi2_tot: 1.82834 ms
[CPU] chi2_profile::free_fint: 0.000838001 ms
[CPU] chi2_profile_tot: 1453.09 ms

[CPU] chi2_profile::malloc_fint: 0.001197 ms
[CPU] create_image: 296.3 ms
[CPU] sample::1st_shift: 98.0988 ms
[CPU] sample::FFT: 998.528 ms
[CPU] sample::2nd_shift: 88.9502 ms
[CPU] uv_rotate_h: 1.13864 ms
[CPU] sample::interpolate: 12.4485 ms
[CPU] sample::apply_phase_sampled: 4.14581 ms
[CPU] sample_tot: 1203.37 ms
[CPU] sample_profile_tot: 1503.3 ms
[CPU] reduce_chi2::diff_weighted: 1.37194 ms
[CPU] reduce_chi2::reduction: 0.468349 ms
[CPU] reduce_chi2_tot: 1.85424 ms
[CPU] chi2_profile::free_fint: 0.001009 ms
[CPU] chi2_profile_tot: 1505.17 ms

[CPU] chi2_profile::malloc_fint: 0.001251 ms
[CPU] create_image: 291.143 ms
[CPU] sample::1st_shift: 86.9937 ms
[CPU] sample::FFT: 950.126 ms
[CPU] sample::2nd_shift: 87.7248 ms
[CPU] uv_rotate_h: 1.15962 ms
[CPU] sample::interpolate: 11.8859 ms
[CPU] sample::apply_phase_sampled: 4.15587 ms
[CPU] sample_tot: 1142.1 ms
[CPU] sample_profile_tot: 1436.88 ms
[CPU] reduce_chi2::diff_weighted: 1.36387 ms
[CPU] reduce_chi2::reduction: 0.494453 ms
[CPU] reduce_chi2_tot: 1.872 ms
[CPU] chi2_profile::free_fint: 0.000732005 ms
[CPU] chi2_profile_tot: 1438.77 ms

[CPU] chi2_profile::malloc_fint: 0.001237 ms
[CPU] create_image: 292.786 ms
[CPU] sample::1st_shift: 90.2575 ms
[CPU] sample::FFT: 955.771 ms
[CPU] sample::2nd_shift: 89.1235 ms
[CPU] uv_rotate_h: 3.87921 ms
[CPU] sample::interpolate: 22.2261 ms
[CPU] sample::apply_phase_sampled: 9.11973 ms
[CPU] sample_tot: 1170.44 ms
[CPU] sample_profile_tot: 1466.96 ms
[CPU] reduce_chi2::diff_weighted: 4.2079 ms
[CPU] reduce_chi2::reduction: 2.18116 ms
[CPU] reduce_chi2_tot: 6.40363 ms
[CPU] chi2_profile::free_fint: 0.00108 ms
[CPU] chi2_profile_tot: 1473.38 ms

[CPU] chi2_profile::malloc_fint: 0.001876 ms
[CPU] create_image: 295.718 ms
[CPU] sample::1st_shift: 92.3491 ms
[CPU] sample::FFT: 1030.18 ms
[CPU] sample::2nd_shift: 90.2829 ms
[CPU] uv_rotate_h: 1.15608 ms
[CPU] sample::interpolate: 12.3359 ms
[CPU] sample::apply_phase_sampled: 4.13586 ms
[CPU] sample_tot: 1230.51 ms
[CPU] sample_profile_tot: 1529.87 ms
[CPU] reduce_chi2::diff_weighted: 1.35308 ms
[CPU] reduce_chi2::reduction: 0.457471 ms
[CPU] reduce_chi2_tot: 1.82463 ms
[CPU] chi2_profile::free_fint: 0.000765998 ms
[CPU] chi2_profile_tot: 1531.71 ms

[CPU] chi2_profile::malloc_fint: 0.001121 ms
[CPU] create_image: 291.874 ms
[CPU] sample::1st_shift: 87.9121 ms
[CPU] sample::FFT: 964.64 ms
[CPU] sample::2nd_shift: 90.4594 ms
[CPU] uv_rotate_h: 4.08975 ms
[CPU] sample::interpolate: 21.4441 ms
[CPU] sample::apply_phase_sampled: 10.617 ms
[CPU] sample_tot: 1179.24 ms
[CPU] sample_profile_tot: 1475.27 ms
[CPU] reduce_chi2::diff_weighted: 3.37184 ms
[CPU] reduce_chi2::reduction: 5.15485 ms
[CPU] reduce_chi2_tot: 8.54576 ms
[CPU] chi2_profile::free_fint: 0.000519001 ms
[CPU] chi2_profile_tot: 1483.83 ms

[CPU] chi2_profile::malloc_fint: 0.000987995 ms
[CPU] create_image: 297.403 ms
[CPU] sample::1st_shift: 90.5628 ms
[CPU] sample::FFT: 1059.72 ms
[CPU] sample::2nd_shift: 97.5908 ms
[CPU] uv_rotate_h: 3.91259 ms
[CPU] sample::interpolate: 19.3336 ms
[CPU] sample::apply_phase_sampled: 8.66432 ms
[CPU] sample_tot: 1279.86 ms
[CPU] sample_profile_tot: 1581.53 ms
[CPU] reduce_chi2::diff_weighted: 3.23977 ms
[CPU] reduce_chi2::reduction: 3.53602 ms
[CPU] reduce_chi2_tot: 6.79886 ms
[CPU] chi2_profile::free_fint: 0.001082 ms
[CPU] chi2_profile_tot: 1588.35 ms

[CPU] chi2_profile::malloc_fint: 0.001493 ms
[CPU] create_image: 309.829 ms
[CPU] sample::1st_shift: 91.06 ms
[CPU] sample::FFT: 998.548 ms
[CPU] sample::2nd_shift: 89.0801 ms
[CPU] uv_rotate_h: 3.90808 ms
[CPU] sample::interpolate: 12.5291 ms
[CPU] sample::apply_phase_sampled: 4.14125 ms
[CPU] sample_tot: 1199.33 ms
[CPU] sample_profile_tot: 1512.78 ms
[CPU] reduce_chi2::diff_weighted: 1.35914 ms
[CPU] reduce_chi2::reduction: 0.464174 ms
[CPU] reduce_chi2_tot: 1.83743 ms
[CPU] chi2_profile::free_fint: 0.000959 ms
[CPU] chi2_profile_tot: 1514.64 ms

[CPU] chi2_profile::malloc_fint: 0.001429 ms
[CPU] create_image: 292.815 ms
[CPU] sample::1st_shift: 87.0397 ms
[CPU] sample::FFT: 984.892 ms
[CPU] sample::2nd_shift: 92.2162 ms
[CPU] uv_rotate_h: 4.18817 ms
[CPU] sample::interpolate: 21.3153 ms
[CPU] sample::apply_phase_sampled: 10.5649 ms
[CPU] sample_tot: 1200.29 ms
[CPU] sample_profile_tot: 1497.58 ms
[CPU] reduce_chi2::diff_weighted: 3.3207 ms
[CPU] reduce_chi2::reduction: 0.669721 ms
[CPU] reduce_chi2_tot: 4.01139 ms
[CPU] chi2_profile::free_fint: 0.000893 ms
[CPU] chi2_profile_tot: 1501.6 ms

[CPU] chi2_profile::malloc_fint: 0.001401 ms
[CPU] create_image: 295.808 ms
[CPU] sample::1st_shift: 90.8899 ms
[CPU] sample::FFT: 1035.88 ms
[CPU] sample::2nd_shift: 86.6847 ms
[CPU] uv_rotate_h: 1.13253 ms
[CPU] sample::interpolate: 11.848 ms
[CPU] sample::apply_phase_sampled: 4.14203 ms
[CPU] sample_tot: 1230.63 ms
[CPU] sample_profile_tot: 1530.04 ms
[CPU] reduce_chi2::diff_weighted: 1.34924 ms
[CPU] reduce_chi2::reduction: 0.464672 ms
[CPU] reduce_chi2_tot: 1.82843 ms
[CPU] chi2_profile::free_fint: 0.000801003 ms
[CPU] chi2_profile_tot: 1531.89 ms

[CPU] chi2_profile::malloc_fint: 0.00116599 ms
[CPU] create_image: 291.239 ms
[CPU] sample::1st_shift: 87.0217 ms
[CPU] sample::FFT: 970.291 ms
[CPU] sample::2nd_shift: 90.4499 ms
[CPU] uv_rotate_h: 1.10884 ms
[CPU] sample::interpolate: 14.428 ms
[CPU] sample::apply_phase_sampled: 5.41523 ms
[CPU] sample_tot: 1168.78 ms
[CPU] sample_profile_tot: 1463.67 ms
[CPU] reduce_chi2::diff_weighted: 2.81685 ms
[CPU] reduce_chi2::reduction: 3.54848 ms
[CPU] reduce_chi2_tot: 6.37879 ms
[CPU] chi2_profile::free_fint: 0.000812004 ms
[CPU] chi2_profile_tot: 1470.06 ms

[CPU] chi2_profile::malloc_fint: 0.001109 ms
[CPU] create_image: 301.101 ms
[CPU] sample::1st_shift: 95.9881 ms
[CPU] sample::FFT: 1012.86 ms
[CPU] sample::2nd_shift: 87.883 ms
[CPU] uv_rotate_h: 1.13257 ms
[CPU] sample::interpolate: 11.8429 ms
[CPU] sample::apply_phase_sampled: 4.14299 ms
[CPU] sample_tot: 1213.92 ms
[CPU] sample_profile_tot: 1518.69 ms
[CPU] reduce_chi2::diff_weighted: 1.35542 ms
[CPU] reduce_chi2::reduction: 0.487824 ms
[CPU] reduce_chi2_tot: 1.85729 ms
[CPU] chi2_profile::free_fint: 0.001198 ms
[CPU] chi2_profile_tot: 1520.57 ms
16384	1.000000e+06	float64	12	0	2.836212e+01	1.492743e+00	3.842211e-02	1.438867e+00
# |--> timings: [1.472254710002744, 1.451733788002457, 1.5526784579997184, 1.471407676996023, 1.4870812389999628, 1.4606726779966266, 1.4728823590048705, 1.450961180999002, 1.4534733820037218, 1.5052605730015785, 1.438866736003547, 1.4734683139977278, 1.5318045769963646, 1.4841973229995347, 1.5884228950017132, 1.5147300099997665, 1.5016946050018305, 1.531980518004275, 1.4701531589962542, 1.5206552460003877]


==> profiling/baselines/profile_py_baseline_af77476_calx174.ast.cam.ac.uk.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin
512	1.000000e+06	float64	0	8	4.153805e+01	8.477154e-01	1.520124e-01	8.153254e-01
# |--> timings: [0.9292638769838959, 0.8165701440302655, 0.8158463679719716, 0.8160759400343522, 0.816194683953654, 0.8163380679907277, 0.8155282879597507, 0.8158153200056404, 0.8159748630132526, 0.8158718009945005, 0.8159432910033502, 0.8198480339488015, 0.8155096379923634, 0.8154210619977675, 0.8157640100107528, 0.8158310239668936, 0.8154351949924603, 0.8161012099590153, 0.8153253920027055, 0.8464608879876323, 1.4038495579734445, 1.729795562045183, 0.816517136991024, 0.8165427829953842, 0.8167357469792478, 0.8166120190289803, 0.8171340799890459, 0.8171202780213207, 0.8167015429935418, 0.8164249350083992, 0.8160965869901702, 0.8164747509872541, 0.8159627520362847, 0.8166895210160874, 0.8202108289697208, 0.8162745680310763, 0.8165736899827607, 0.8165460010059178, 0.8162449999945238, 0.8186328000156209, 0.8167717240285128, 0.8163505130214617, 0.8167229359969497, 0.816435510001611, 0.8164968349738047, 0.8161154189729132, 0.816509986994788, 0.8163483070093207, 0.8171171980211511, 0.8161895119701512]
512	1.000000e+06	float64	0	16	4.000257e+01	8.163790e-01	9.416279e-04	8.156439e-01
# |--> timings: [0.8221045069512911, 0.8159883879707195, 0.8161190810496919, 0.8159761350252666, 0.8159671000321396, 0.8160416370374151, 0.8159781909780577, 0.8164552209782414, 0.8160702679888345, 0.8163309760275297, 0.8161662159836851, 0.8160129099851474, 0.8165123430080712, 0.8159034269629046, 0.8157879130449146, 0.8159487149678171, 0.8171706209541298, 0.8164625870413147, 0.8161446240264922, 0.8157533089979552, 0.8165265050483868, 0.8162782049621455, 0.8161504929885268, 0.8158536500413902, 0.8157460219808854, 0.8158914299565367, 0.815951140015386, 0.8158537730341777, 0.815859988972079, 0.8156439330196008, 0.8159355460084043, 0.8159284069552086, 0.8157788810203783, 0.815964562993031, 0.815694937016815, 0.8160474190372042, 0.8159359999699518, 0.8159232960315421, 0.8159386269981042, 0.8162681349785998, 0.8160186730092391, 0.8158119010040537, 0.8167383460095152, 0.8174715210334398, 0.819946110015735, 0.8179141069995239, 0.8166417650063522, 0.8186947130016051, 0.8199421319877729, 0.8174322950071655]
512	1.000000e+06	float64	0	32	4.002708e+01	8.168793e-01	1.462814e-03	8.155685e-01
# |--> timings: [0.8182840470108204, 0.8164233399438672, 0.8172749209916219, 0.8173638730077073, 0.8176146779442206, 0.8163046909612603, 0.8183404700248502, 0.8203561790287495, 0.816880008962471, 0.8157117679947987, 0.8160859909839928, 0.8161931389477104, 0.8193687809980474, 0.8167507860343903, 0.8164394740015268, 0.8170863569830544, 0.8186518360162154, 0.8181508419802412, 0.8195189330144785, 0.8201206169906072, 0.8188289729878306, 0.8216863939887844, 0.8174546550144441, 0.8159334220108576, 0.8163059139624238, 0.8160982499830425, 0.8196747379843146, 0.816175343003124, 0.8160319000016898, 0.8162076380103827, 0.8155685269739479, 0.8158599690068513, 0.8159158650087193, 0.8157389640109614, 0.8158521539880894, 0.816141294024419, 0.8160224360181019, 0.8160200529964641, 0.8159318559919484, 0.8157155360095203, 0.8160090390010737, 0.8158777909702621, 0.8161089720088057, 0.8160158989485353, 0.8159318990074098, 0.8159902589977719, 0.8158334780018777, 0.8157372149871662, 0.8158500110148452, 0.8159287240123376]
512	1.000000e+06	float64	1	0	3.998791e+01	8.160799e-01	2.830821e-04	8.155430e-01
# |--> timings: [0.8156317450338975, 0.8158735290053301, 0.8158809160231613, 0.8159113019937649, 0.8158933740342036, 0.8156975960009731, 0.8161046960158274, 0.8158410089672543, 0.8160514049814083, 0.8158910050406121, 0.8161328629939817, 0.8162261040415615, 0.8160256749833934, 0.8164973059901968, 0.8160558440140449, 0.8162600719952025, 0.8157219160348177, 0.8158164650085382, 0.8161719249910675, 0.8160191969946027, 0.8161502410075627, 0.8159066489897668, 0.8160288259969093, 0.8162507449742407, 0.8158636540174484, 0.8158653379650787, 0.8159290109761059, 0.815837903006468, 0.8162632560124621, 0.8155430050101131, 0.8164966739714146, 0.8168624629615806, 0.8160675070248544, 0.8160359440371394, 0.8158714630408213, 0.8158101529697888, 0.8169474410242401, 0.8158264189842157, 0.8164163840119727, 0.8159047590452246, 0.8163574960199185, 0.8160032199812122, 0.8161393349873833, 0.8164911839994602, 0.8162319799885154, 0.8160406820243225, 0.8158946220064536, 0.8166736999992281, 0.8160408730036579, 0.8160911200102419]
512	1.000000e+06	float64	2	0	4.000249e+01	8.163774e-01	6.725737e-04	8.157628e-01
# |--> timings: [0.815937526000198, 0.8158983630128205, 0.8161688940017484, 0.8164023980498314, 0.8158858480164781, 0.8181113749742508, 0.8161555069964379, 0.8167572699603625, 0.8164920849958435, 0.8164011180051602, 0.816184563038405, 0.8159641599631868, 0.8161577649880201, 0.8160668670316227, 0.8160800850018859, 0.8160836610477418, 0.8163411400164478, 0.8160852990113199, 0.8187115979962982, 0.8164360210066661, 0.8159529269905761, 0.8159045220236294, 0.8160256409901194, 0.8158553959801793, 0.8160772830015048, 0.8158293930464424, 0.8157627659966238, 0.8158126500202343, 0.8160480720107444, 0.8159883900079876, 0.817438609956298, 0.8165129689732566, 0.8163825079682283, 0.8158743319800124, 0.8163399189943448, 0.8159427649807185, 0.8163943340186961, 0.8169588860473596, 0.8181586380233057, 0.8174928919761442, 0.816105101024732, 0.8158863229909912, 0.8181107499985956, 0.8159170099534094, 0.8163355480064638, 0.8159421960008331, 0.8162785029853694, 0.8164650969556533, 0.8160108370357193, 0.8163047970156185]
512	1.000000e+06	float64	4	0	4.000274e+01	8.163825e-01	6.319268e-04	8.155565e-01
# |--> timings: [0.8160380700137466, 0.8163467849954031, 0.8159790509962477, 0.8157096089562401, 0.8188829110004008, 0.8166612469940446, 0.8161905470187776, 0.8160633110092022, 0.8164819959783927, 0.8159993850276805, 0.8170383489923552, 0.8159255359787494, 0.8162723160348833, 0.8155564600019716, 0.8160431309952401, 0.816094427020289, 0.816233326040674, 0.8175240799901076, 0.81648443400627, 0.8163551519974135, 0.8162207379937172, 0.8162982180365361, 0.8159108880208805, 0.8161877740058117, 0.8161635069991462, 0.8180572479614057, 0.8164439310203306, 0.8161626739893109, 0.8163781790062785, 0.817503251018934, 0.8161784519907087, 0.8159922320046462, 0.8162030900130048, 0.816263840009924, 0.8165940979961306, 0.8160452879965305, 0.8167242389754392, 0.8163264209870249, 0.8167586320196278, 0.8161752159940079, 0.8161150500527583, 0.8181286010076292, 0.8159161329967901, 0.8160604949807748, 0.815981931053102, 0.8160564859863371, 0.8161796609638259, 0.8159264359856024, 0.8160347189987078, 0.8159123589866795]
512	1.000000e+06	float64	6	0	4.000596e+01	8.164482e-01	8.320193e-04	8.154351e-01
# |--> timings: [0.8161428599851206, 0.8156875729910098, 0.8162462159525603, 0.8180282049579546, 0.8157977420487441, 0.8159929030225612, 0.8159733740030788, 0.8161053649964742, 0.816009703965392, 0.8154351449920796, 0.8157604969455861, 0.8163182199932635, 0.8161287370021455, 0.8158469990012236, 0.815868012025021, 0.817788626998663, 0.8174744889838621, 0.8160054999752901, 0.8159198160283267, 0.8159750180202536, 0.8162012450047769, 0.8161368389846757, 0.816094797977712, 0.8162690559984185, 0.8162132970173843, 0.8163636070094071, 0.8164084649761207, 0.8159123680088669, 0.8176835849881172, 0.816551715019159, 0.8166146770236082, 0.8163495070184581, 0.8162690320168622, 0.8170737710315734, 0.8163454339955933, 0.8162577570183203, 0.8162936090375297, 0.8163273690151982, 0.8167272180435248, 0.8164670600090176, 0.8169609369942918, 0.816238115017768, 0.8162028079968877, 0.81663210503757, 0.8180243250099011, 0.8206340500037186, 0.8161149800289422, 0.8161836499930359, 0.8160039120120928, 0.8160462829982862]
512	1.000000e+06	float64	8	0	3.999521e+01	8.162287e-01	7.371078e-04	8.156656e-01
# |--> timings: [0.8160570670152083, 0.8157716389978305, 0.8206282670143992, 0.816057718009688, 0.8163590250187553, 0.8157100260141306, 0.8160608029575087, 0.816256797988899, 0.8160558139788918, 0.816034899035003, 0.8158588419901207, 0.8159810160286725, 0.8162346469471231, 0.8157565339934081, 0.8160374159924686, 0.8171274729538709, 0.8164828949957155, 0.8164396490319632, 0.816151009988971, 0.816287589026615, 0.8161225329968147, 0.8161005059955642, 0.8176257440354675, 0.8162608459824696, 0.8160868320264854, 0.8158878030371852, 0.8158825910068117, 0.816842541040387, 0.816532297001686, 0.8159355339594185, 0.8157586159650236, 0.8162360989954323, 0.8161121899611317, 0.8160443669767119, 0.8158192050177604, 0.8157503090333194, 0.8156655969796702, 0.8159885969944298, 0.815856880042702, 0.8169175070361234, 0.8159139979979955, 0.8161464860313572, 0.8159207219723612, 0.8162057300214656, 0.8160819949698634, 0.8157325449865311, 0.8159918559831567, 0.8159863029723056, 0.8159121409989893, 0.8165949909598567]
512	1.000000e+06	float64	10	0	3.999197e+01	8.161626e-01	2.594568e-04	8.155480e-01
# |--> timings: [0.8155480439891107, 0.8161113509559073, 0.8163901339867152, 0.8161505790194497, 0.816079648968298, 0.8164090449572541, 0.8159940020414069, 0.8170789010473527, 0.8162575959577225, 0.8163421479985118, 0.8162886859499849, 0.8164161579916254, 0.8162374040111899, 0.8160215039970353, 0.816803855006583, 0.8156574929598719, 0.8161256239982322, 0.8156599379726686, 0.8162895329878666, 0.815977473044768, 0.8159679130185395, 0.8160944510018453, 0.8160688729840331, 0.8159781619906425, 0.8159500730107538, 0.8158943740418181, 0.8160825400264002, 0.8160026809782721, 0.8160536710056476, 0.816136731998995, 0.816241574997548, 0.8162189929862507, 0.8159996090107597, 0.8161709309788421, 0.81630198599305, 0.8164826060528867, 0.8162801620201208, 0.8158737730118446, 0.8159737849491648, 0.8155972399981692, 0.8163585450383835, 0.8163487500278279, 0.8160594360087998, 0.816308175039012, 0.8162469500093721, 0.8163495479966514, 0.815891663020011, 0.8163350560353138, 0.816403625998646, 0.8160042100353166]
512	1.000000e+06	float64	12	0	3.999659e+01	8.162570e-01	3.324983e-04	8.154042e-01
# |--> timings: [0.8222349979914725, 0.8164073940133676, 0.8164555639959872, 0.8163741170428693, 0.816375333990436, 0.8163389419787563, 0.8162133540026844, 0.8168276760261506, 0.8165333640063182, 0.8166718879947439, 0.8170970640494488, 0.816183393006213, 0.8163747839862481, 0.8163164300494827, 0.8160351080005057, 0.8158607229706831, 0.8163250400102697, 0.816134630003944, 0.816019612015225, 0.8167574540129863, 0.8163666739710607, 0.8161059870035388, 0.8162723180139437, 0.8157436969922855, 0.8157679769792594, 0.8165791950304992, 0.81585673103109, 0.8164392900071107, 0.8161340979859233, 0.8161363799590617, 0.8166561769903637, 0.8165234460029751, 0.8160542469704524, 0.8158647940144874, 0.8160129980533384, 0.8159219599911012, 0.8159720340045169, 0.8161804840201512, 0.8166556940414011, 0.8162607449921779, 0.8165655820048414, 0.8164647140074521, 0.816520057967864, 0.8162783099687658, 0.8167740289936773, 0.8158055699896067, 0.8154041500529274, 0.8162184029933996, 0.8156787390471436, 0.8160743160406128]
1024	1.000000e+06	float64	0	8	7.129398e+01	1.454979e+00	2.065972e-01	1.412373e+00
# |--> timings: [1.6136445110314526, 1.4125889610149898, 1.4126539319986477, 1.4123728509875946, 1.4127134879818186, 1.4150185250327922, 1.4130189260467887, 1.4127767630270682, 1.4128809639951214, 1.4130593090085313, 1.4128783930209465, 1.415798800997436, 1.4131303390022367, 1.4128419640474021, 1.412933735002298, 1.4127892240067013, 1.4129069790360518, 1.412715446029324, 1.4128862039651722, 1.4345551159931347, 2.1641778650227934, 2.683030967018567, 1.4130086009972729, 1.4128456470207311, 1.4128743360051885, 1.4129243859788403, 1.415957257966511, 1.412598129012622, 1.4138426890131086, 1.4127960479818285, 1.4127188579877838, 1.4126404370181262, 1.4128737229621038, 1.4127658259822056, 1.4127585630048998, 1.4126882739947177, 1.4128106919815764, 1.4127970220288262, 1.4129356820485555, 1.4130255299969576, 1.4129972800146788, 1.412687613046728, 1.412911385006737, 1.412392300029751, 1.4172782130190171, 1.4161494500003755, 1.4133394559612498, 1.4128559199743904, 1.4128376279841177, 1.4179400610155426]
1024	1.000000e+06	float64	0	16	6.925130e+01	1.413292e+00	1.167172e-03	1.412547e+00
# |--> timings: [1.414723485999275, 1.4128139590029605, 1.412672272999771, 1.41417783300858, 1.4128162819542922, 1.4131504149991088, 1.4128227009787224, 1.4130302440025844, 1.4129714950104244, 1.4168613930232823, 1.4199305200017989, 1.4127588390256278, 1.413261287030764, 1.4127033589757048, 1.4129454270005226, 1.4129129789653234, 1.4128680949797854, 1.4141130109783262, 1.413418932002969, 1.4130688699660823, 1.4136475140112452, 1.41295225196518, 1.412828034022823, 1.412875765003264, 1.4134736330015585, 1.412810032023117, 1.412802636041306, 1.4130560160265304, 1.412980786000844, 1.4129274979932234, 1.4129966569598764, 1.4133175649913028, 1.4129496169625781, 1.4128691899823025, 1.4131314029800706, 1.4130335979862139, 1.4128807630040683, 1.4130272709880956, 1.413404790975619, 1.4130439010332339, 1.4125466310069896, 1.414761771040503, 1.4128618119866587, 1.412997676001396, 1.4127112890128046, 1.41320721199736, 1.4132788960123435, 1.4127360900165513, 1.4129469789913855, 1.4129442539997399]
1024	1.000000e+06	float64	0	32	6.924803e+01	1.413225e+00	4.386073e-04	1.412582e+00
# |--> timings: [1.4128586199949495, 1.412975799990818, 1.4129487629979849, 1.4132502140128054, 1.4132967820041813, 1.4130607399856672, 1.4129162739845924, 1.412966910051182, 1.41307038301602, 1.4131032610312104, 1.4141674659913406, 1.413162240991369, 1.4135387450223789, 1.4140474959858693, 1.413343061984051, 1.4132571570225991, 1.4130959970061667, 1.4134516670019366, 1.4131956159835681, 1.414514000993222, 1.4149278280092403, 1.4131336290156469, 1.4129606370115653, 1.4132354750181548, 1.4137446870445274, 1.413355183962267, 1.4138939239783213, 1.4131302009918727, 1.4131980719976127, 1.413043656037189, 1.4132549529895186, 1.4128892280277796, 1.4129848029697314, 1.4132090620114468, 1.413182920019608, 1.413170731975697, 1.412836775998585, 1.412829293985851, 1.4133860840229318, 1.4127711660112254, 1.4132778380298987, 1.4131221770076081, 1.413160438009072, 1.4128272229572758, 1.4129393929615617, 1.4131623429711908, 1.4128216480021365, 1.412866507016588, 1.4125820960034616, 1.412771393021103]
1024	1.000000e+06	float64	1	0	6.926536e+01	1.413579e+00	1.432833e-03	1.412065e+00
# |--> timings: [1.4129843399859965, 1.413037725025788, 1.412761929037515, 1.4132682550116442, 1.4132214370183647, 1.4136893430259079, 1.4130000110017136, 1.4130430000368506, 1.4120653629652224, 1.4130531539558433, 1.4142661390360445, 1.4130340400151908, 1.4130249760346487, 1.4128705160110258, 1.413070727023296, 1.412779655016493, 1.421727666980587, 1.4166130549856462, 1.4144718240131624, 1.4132006210274994, 1.4130076179862954, 1.4132664579665288, 1.4129074740340002, 1.4130154480226338, 1.4131543500116095, 1.413087380991783, 1.4129293260048144, 1.4130800630082376, 1.4131908350391313, 1.4132290750276297, 1.4148474449757487, 1.414538712007925, 1.4132504379958846, 1.4132100509596057, 1.4129328220151365, 1.412777996971272, 1.4133412819937803, 1.4131466879625805, 1.4130198800121434, 1.415671413007658, 1.4128868820262142, 1.4129990739747882, 1.4128086530254222, 1.4136854049866088, 1.4132024109712802, 1.4139685059781186, 1.4131906870170496, 1.41328912001336, 1.4140188080491498, 1.4155077839968726]
1024	1.000000e+06	float64	2	0	6.925102e+01	1.413286e+00	9.916507e-04	1.412775e+00
# |--> timings: [1.413384412007872, 1.4129115539835766, 1.4150420450023375, 1.4133399880374782, 1.4132729630218819, 1.4134399959584698, 1.4132248220266774, 1.413201718009077, 1.4129659130121581, 1.4128503280226141, 1.4131909579737112, 1.4131163959973492, 1.4131133860209957, 1.4129044309956953, 1.4133765520527959, 1.4194320899550803, 1.4131234009983018, 1.4132668559905142, 1.4131202050484717, 1.4129696630407125, 1.413124262006022, 1.4132021969999187, 1.4128370420075953, 1.4129683470237069, 1.4130427180207334, 1.4130682689719833, 1.4130508999805897, 1.4131086659617722, 1.4128775830031373, 1.4128343630000018, 1.4127749699982814, 1.4130170340067707, 1.4128727240022272, 1.4152180719538592, 1.413020649983082, 1.412830910005141, 1.4129258979810402, 1.4132674229913391, 1.4133025849587284, 1.4130748330499046, 1.4136599610210396, 1.41302869602805, 1.4129459679825231, 1.4129897319944575, 1.4130373210064135, 1.4129919449915178, 1.4131329510128126, 1.4131302600144409, 1.4128509429865517, 1.4129743130179122]
1024	1.000000e+06	float64	4	0	6.924855e+01	1.413236e+00	9.218970e-04	1.412437e+00
# |--> timings: [1.41282901505474, 1.4129808099824004, 1.4128072580206208, 1.4126599819865078, 1.4148304489790462, 1.413031583011616, 1.412971820042003, 1.4131781629985198, 1.4129753049928695, 1.412705881986767, 1.4129977769916877, 1.4130233880132437, 1.4129059570259415, 1.4132291590212844, 1.4128010590211488, 1.4128769939998165, 1.4129440700053237, 1.412781952007208, 1.4129792469902895, 1.4128568380256183, 1.4130230540176854, 1.4130155879538506, 1.4127891120151617, 1.4131439920165576, 1.412437014048919, 1.413039029983338, 1.4129748400300741, 1.4132212160038762, 1.4131622410495766, 1.4130398569977842, 1.4134298430290073, 1.4184201429598033, 1.413604027009569, 1.4135945490561426, 1.4129713739966974, 1.4128662410075776, 1.4128634259686805, 1.4128491019946523, 1.4131709220237099, 1.412923942960333, 1.4130504520144314, 1.4127640390070155, 1.4131970640155487, 1.4153988290345296, 1.4131061119842343, 1.41305699798977, 1.412859411968384, 1.4149506040266715, 1.412940428010188, 1.413146756007336]
1024	1.000000e+06	float64	6	0	6.924901e+01	1.413245e+00	5.918234e-04	1.412220e+00
# |--> timings: [1.4151296179625206, 1.4146785829798318, 1.412830151966773, 1.4131729360087775, 1.4130503740161657, 1.412618509028107, 1.4147173010278493, 1.4129614420235157, 1.4127916599973105, 1.412897166039329, 1.4130883530015126, 1.4131384720094502, 1.4122200530255213, 1.414995746978093, 1.4127720529795624, 1.412817422999069, 1.4130575220333412, 1.4127908029477112, 1.4129309760173783, 1.4129677199525759, 1.4129123140010051, 1.4129484919831157, 1.4145557940355502, 1.4135323879891075, 1.4130299619864672, 1.414372233033646, 1.4130595340393484, 1.4131584509741515, 1.4134736109990627, 1.4134408839745447, 1.413083010003902, 1.4132215770077892, 1.4147106960299425, 1.4140055080060847, 1.413106104999315, 1.4128796550212428, 1.4129492200445384, 1.4133154940209351, 1.4130479519953951, 1.4131993289920501, 1.4129764270037413, 1.413082620012574, 1.4132645510253496, 1.4131020099739544, 1.413056168006733, 1.4130184240057133, 1.413023720961064, 1.4130196889746003, 1.4128878279589117, 1.4130771990166977]
1024	1.000000e+06	float64	8	0	6.925422e+01	1.413351e+00	1.139200e-03	1.412740e+00
# |--> timings: [1.4131288600037806, 1.4129413689952344, 1.412949519988615, 1.4131378279998899, 1.4129646960063837, 1.412841538025532, 1.4129207850201055, 1.413029681018088, 1.4129270209814422, 1.4127403099555522, 1.4130561770289205, 1.4128284289618023, 1.4131005899980664, 1.4131155450013466, 1.4130158339976333, 1.4137537959613837, 1.4129927069880068, 1.414503896026872, 1.4136152650462463, 1.4130663740215823, 1.412788752000779, 1.414906817022711, 1.4129784560063854, 1.413012731994968, 1.4130648340214975, 1.4130848280037753, 1.4128694270038977, 1.4130059240269475, 1.4186141209793277, 1.4129368829890154, 1.4128357670269907, 1.4131350980023853, 1.4131043310044333, 1.418507740017958, 1.4132632199907675, 1.4129887880408205, 1.412947507982608, 1.4129581860033795, 1.413084257976152, 1.4129912230418995, 1.4130262219696306, 1.4136045800405554, 1.413121208024677, 1.4130090699763969, 1.4130997479660437, 1.4130875730188563, 1.4131507190177217, 1.4130757740349509, 1.4131966599961743, 1.413267761003226]
1024	1.000000e+06	float64	10	0	6.925541e+01	1.413376e+00	1.159925e-03	1.412673e+00
# |--> timings: [1.412971796002239, 1.4129045129520819, 1.4128393020364456, 1.413145545986481, 1.412866603990551, 1.4184846190037206, 1.4130297400406562, 1.4128616920206696, 1.4132299610064365, 1.413053544005379, 1.4137491779983975, 1.4128075769986026, 1.4149003909551539, 1.4130827420158312, 1.413190082006622, 1.4132403319817968, 1.4134316290146671, 1.4129678509780206, 1.4131779730087146, 1.4129080249695107, 1.412886033009272, 1.4132848250446841, 1.4129394150222652, 1.4130843859747984, 1.4129150899825618, 1.4132171989767812, 1.41295321600046, 1.4130923070479184, 1.413129984983243, 1.4131746619823389, 1.4131133880000561, 1.4131999189849012, 1.4130079459864646, 1.418822037987411, 1.4129371879971586, 1.4130254869814962, 1.4128745989874005, 1.4132792339660227, 1.4126728529809043, 1.414830252993852, 1.4129561019944958, 1.4131616239901632, 1.4130994610022753, 1.413182116986718, 1.4128948210272938, 1.4133236660272814, 1.4129150179796852, 1.4132891289773397, 1.41300192597555, 1.4132784850080498]
1024	1.000000e+06	float64	12	0	6.926070e+01	1.413484e+00	1.562217e-03	1.412779e+00
# |--> timings: [1.413823962036986, 1.4129809850128368, 1.4131809269892983, 1.4140148229780607, 1.412985684000887, 1.4130704310373403, 1.413115597970318, 1.4237534599960782, 1.4129701490164734, 1.4130025809863582, 1.4129047580063343, 1.413032297976315, 1.4128297630231827, 1.4129417059593834, 1.4132104529999197, 1.4130340779665858, 1.4132613530382514, 1.4136265330016613, 1.4128454930032603, 1.4131092970492318, 1.412953461986035, 1.4130951479892246, 1.4127785110031255, 1.4134494550526142, 1.4130572869908065, 1.4128675099927932, 1.4148140929755755, 1.4130779660190456, 1.4132691709673963, 1.4156832609442063, 1.4133257790235803, 1.4133942449698225, 1.4132726580137387, 1.41324242396513, 1.4131935319746844, 1.4134441390051506, 1.4132993439561687, 1.4133313539787196, 1.4130237519857474, 1.413189845974557, 1.413329926028382, 1.4132115519605577, 1.4134453170117922, 1.4131257039844058, 1.4129611080279574, 1.414201634004712, 1.4131998679949902, 1.4133464639890008, 1.4132208270020783, 1.4130196060286835]
2048	1.000000e+06	float64	0	8	1.361325e+02	2.778213e+00	4.262183e-01	2.690177e+00
# |--> timings: [3.085465485986788, 2.6901767639792524, 2.693714683991857, 2.6921580670168623, 2.6922250050120056, 2.6940358440042473, 2.6956066290149465, 2.692046967044007, 2.6916436339961365, 2.693791389989201, 2.6925741999875754, 2.693194690044038, 2.692124915018212, 2.6930438809795305, 2.691441028029658, 2.691377602983266, 2.692467985965777, 2.696388048992958, 2.6914291320135817, 2.7159306980320252, 4.246977525006514, 5.308682827977464, 2.691860902006738, 2.695266798022203, 2.691144500975497, 2.6917145350016654, 2.6936781820259057, 2.6926870109746233, 2.6924539349856786, 2.6926097919931635, 2.694985375041142, 2.6925600139657035, 2.6924808339681476, 2.6924014019896276, 2.6935146959731355, 2.6915066450019367, 2.691343666985631, 2.691912140988279, 2.693023326981347, 2.692004833021201, 2.6926902520353906, 2.693593162985053, 2.692565840028692, 2.6924499720335007, 2.692522800003644, 2.693899537960533, 2.6912954209838063, 2.691321376012638, 2.6916579650132917, 2.692276266985573]
2048	1.000000e+06	float64	0	16	1.318955e+02	2.691746e+00	6.007372e-04	2.690488e+00
# |--> timings: [2.692426724010147, 2.691920085984748, 2.693347152962815, 2.6923837549984455, 2.692237179959193, 2.6920695190201513, 2.692728532012552, 2.691412771004252, 2.691546551999636, 2.6917504529701546, 2.692098678962793, 2.691616085008718, 2.692574319022242, 2.6912768299807794, 2.691503804991953, 2.691947537008673, 2.6916910969885066, 2.691769419994671, 2.6915506679797545, 2.6913142220000736, 2.6914734820020385, 2.6914629149832763, 2.6914608550141566, 2.6908431320334785, 2.6915588739793748, 2.6920834649936296, 2.6917855799547397, 2.691203647002112, 2.690488170948811, 2.691157363995444, 2.6909033529809676, 2.6908317059860565, 2.6920821399544366, 2.6915754880174063, 2.6917271070415154, 2.691781784000341, 2.690992670948617, 2.6910638379631564, 2.6907468090066686, 2.691600774996914, 2.691288242000155, 2.6912340379785746, 2.6923514240188524, 2.69241764198523, 2.6922021720092744, 2.692675725033041, 2.6924580420018174, 2.692151994968299, 2.692901404981967, 2.692303579999134]
2048	1.000000e+06	float64	0	32	1.319267e+02	2.692381e+00	9.668998e-04	2.690713e+00
# |--> timings: [2.6925523839890957, 2.692456242046319, 2.691979368973989, 2.690712582960259, 2.6911281470092945, 2.6916076579946093, 2.692245844984427, 2.692231417982839, 2.6913273310055956, 2.69236602896126, 2.6917269359692, 2.6912901789764874, 2.6913681579753757, 2.6918488909723237, 2.6924572529969737, 2.693094235030003, 2.6929366780095734, 2.69223534403136, 2.6930935389827937, 2.6926800350192934, 2.692049367004074, 2.6926653439877555, 2.6932163090095855, 2.6923433439806104, 2.6919852800201625, 2.6914076120010577, 2.6923116740072146, 2.691999847011175, 2.6921044749906287, 2.692404123954475, 2.692047267977614, 2.692479138961062, 2.6970007049967535, 2.691737732035108, 2.694706320995465, 2.6919312970130704, 2.6923733330331743, 2.6915070289978758, 2.6926402910030447, 2.6921822169679217, 2.6917624970083125, 2.691535877995193, 2.6936127450317144, 2.6926607670029625, 2.693039087986108, 2.692662614979781, 2.693077720992733, 2.693247026007157, 2.6924313040217385, 2.6927708509610966]
2048	1.000000e+06	float64	1	0	1.319280e+02	2.692407e+00	6.462903e-04	2.691008e+00
# |--> timings: [2.6915430129738525, 2.6928748529753648, 2.693028012989089, 2.6930211559520103, 2.693816883955151, 2.692965271999128, 2.692856171983294, 2.692476404015906, 2.6933311829925515, 2.6916342879994772, 2.69198362599127, 2.6913554479833692, 2.6920701210037805, 2.692474134033546, 2.691736087028403, 2.691846164991148, 2.691670217027422, 2.6925132219912484, 2.693737696041353, 2.6929758620099165, 2.6928728420170955, 2.6928419549949467, 2.6922985279816203, 2.691829808987677, 2.692914764978923, 2.692265405028593, 2.692921452980954, 2.691804188012611, 2.6926163809839636, 2.6928610599716194, 2.692480881989468, 2.6923983019660227, 2.692452888004482, 2.6923712370335124, 2.6926481489790604, 2.6925810819957405, 2.693114867026452, 2.6933016490074806, 2.6926951790228486, 2.692070677992888, 2.692923107999377, 2.692175328033045, 2.691877076984383, 2.6911431800108403, 2.6924104390200227, 2.6917042789864354, 2.692460653022863, 2.6910080799716525, 2.6913464520475827, 2.691209840006195]
2048	1.000000e+06	float64	2	0	1.319079e+02	2.691997e+00	1.139256e-03	2.690956e+00
# |--> timings: [2.69165803398937, 2.6916685519972816, 2.692465271044057, 2.6921262959949672, 2.691840872983448, 2.6911049560294487, 2.6918629220454022, 2.6909921409678645, 2.6915486590005457, 2.691452495055273, 2.6919697550474666, 2.6922545839915983, 2.6920100260176696, 2.691161149996333, 2.6914518650155514, 2.6914671509875916, 2.6917974519892596, 2.6916052540182136, 2.6934604060370475, 2.697217871027533, 2.6925313840038143, 2.6910558579838835, 2.69175564404577, 2.691221936023794, 2.6917327159899287, 2.6914546830230393, 2.6916447920375504, 2.691546029993333, 2.6913932799943723, 2.6909556519822218, 2.691434306965675, 2.6917043139692396, 2.692113993980456, 2.690959839965217, 2.6914238239987753, 2.691368750005495, 2.6920160799636506, 2.691116461995989, 2.6916030989959836, 2.6917872790363617, 2.692881728988141, 2.691405473044142, 2.691966835001949, 2.6953263580217026, 2.6951910060015507, 2.6918151790159754, 2.6923159130383283, 2.6921166210086085, 2.6924797740066424, 2.692094952974003]
2048	1.000000e+06	float64	4	0	1.321005e+02	2.695928e+00	7.807614e-03	2.691380e+00
# |--> timings: [2.692151692986954, 2.6920232429984026, 2.6920319509808905, 2.6919325279886834, 2.6913804350188, 2.692199058015831, 2.692013580002822, 2.6925899399793707, 2.6922844930086285, 2.691991142986808, 2.691837785008829, 2.6923320060013793, 2.6966060580452904, 2.693259206949733, 2.6926949819899164, 2.6929145749891177, 2.6928000209736638, 2.6922215259983204, 2.6928904150263406, 2.692528045969084, 2.693149889993947, 2.692363537964411, 2.692981004016474, 2.6926718989852816, 2.6934779119910672, 2.6930641119834036, 2.692948226002045, 2.6925103460089304, 2.693372757988982, 2.700394147017505, 2.713593488035258, 2.704165324976202, 2.70529448101297, 2.701211338979192, 2.7091749910032377, 2.710505426977761, 2.7311834979918785, 2.7154398880084045, 2.6947265110211447, 2.697447706013918, 2.692343150964007, 2.6923215279821306, 2.6926990399952047, 2.6918605329701677, 2.6924908189685084, 2.6920046990271658, 2.692287129990291, 2.6918094030115753, 2.6924619139754213, 2.6919914430473]
2048	1.000000e+06	float64	6	0	1.319373e+02	2.692598e+00	6.441879e-04	2.691398e+00
# |--> timings: [2.6920311309513636, 2.691595044976566, 2.692616480984725, 2.6926204519695602, 2.692439209029544, 2.6923508990439586, 2.69327044300735, 2.693140437011607, 2.6928194430074655, 2.6927847219631076, 2.692769341985695, 2.6921402729931287, 2.6930660150246695, 2.692997223988641, 2.6938061050022952, 2.6930890980293043, 2.6935099000111222, 2.693086607963778, 2.6929591649677604, 2.6930004350142553, 2.6926259730244055, 2.6917949069757015, 2.6915025640046224, 2.691733365994878, 2.693710355029907, 2.6929889869643375, 2.692123315995559, 2.6930011980002746, 2.693385057966225, 2.6925795529969037, 2.69213405798655, 2.6924397199763916, 2.693186864024028, 2.6924957589944825, 2.692694788973313, 2.6929419490043074, 2.6933450210490264, 2.693934544979129, 2.6931487699621357, 2.6916896749753505, 2.6917116719996557, 2.691891635011416, 2.6913977449876256, 2.6919776599970646, 2.691976264002733, 2.691401108982973, 2.6919249840429984, 2.692711887008045, 2.692217795003671, 2.6925639159744605]
2048	1.000000e+06	float64	8	0	1.319475e+02	2.692807e+00	8.218573e-04	2.691568e+00
# |--> timings: [2.6922336670104414, 2.692843198950868, 2.692237819021102, 2.6917056440142915, 2.6917500880081207, 2.695908939000219, 2.6932993070222437, 2.6931857030140236, 2.6933008969645016, 2.6932092959759757, 2.692354157974478, 2.691977929964196, 2.692111873009708, 2.692229032982141, 2.691635407973081, 2.6921665020054206, 2.692128619994037, 2.692578631977085, 2.6915683110128157, 2.691813138022553, 2.692029352998361, 2.6916072809835896, 2.6917255599983037, 2.693141027004458, 2.693913216004148, 2.69322103401646, 2.6920483729918487, 2.692059420980513, 2.6920602379832417, 2.6930607769754715, 2.692671868018806, 2.6931049679988064, 2.6931687459582463, 2.693563656997867, 2.692284243996255, 2.6930033870157786, 2.6931930200080387, 2.69286623300286, 2.69339921901701, 2.692955124017317, 2.693464091978967, 2.693574819015339, 2.6934885520022362, 2.6933622459764592, 2.6927050219965167, 2.6939655750175007, 2.693442655960098, 2.69335284398403, 2.693102540972177, 2.694007311016321]
2048	1.000000e+06	float64	10	0	1.319459e+02	2.692774e+00	9.372598e-04	2.691045e+00
# |--> timings: [2.693269376992248, 2.6926752569852397, 2.6925287970225327, 2.691539923020173, 2.691424313990865, 2.6910451580188237, 2.6912043659831397, 2.691519812971819, 2.6919664660235867, 2.6914586659986526, 2.691613720031455, 2.691545409965329, 2.692850694002118, 2.6923572000232525, 2.693001763022039, 2.6931779350270517, 2.6932864469708875, 2.6932036069920287, 2.6931630500475876, 2.6935546119930223, 2.692782078986056, 2.692542647011578, 2.692773134971503, 2.6924005289911292, 2.692879171052482, 2.6931630650069565, 2.692896196967922, 2.6930993879796006, 2.6971769719966687, 2.693296487967018, 2.692953663994558, 2.693470839993097, 2.693358285992872, 2.6932783200172707, 2.6927834199741483, 2.6929322539945133, 2.692980415013153, 2.691609124012757, 2.6920648609520867, 2.6927528100204654, 2.6933654779568315, 2.693762834998779, 2.6927949570235796, 2.6928035970195197, 2.6929553090012632, 2.6932155860122293, 2.693011944007594, 2.69341818097746, 2.6935211620293558, 2.692764730018098]
2048	1.000000e+06	float64	12	0	1.319668e+02	2.693200e+00	7.209169e-04	2.691982e+00
# |--> timings: [2.692503071972169, 2.692844133998733, 2.6934313729871064, 2.6928652159986086, 2.692835485038813, 2.692962475004606, 2.6929856819915585, 2.692955266975332, 2.69258561701281, 2.6930804349831305, 2.692836171016097, 2.6929052430205047, 2.693572207004763, 2.694282249023672, 2.693509640987031, 2.6933067810023203, 2.697292653960176, 2.6932434840127826, 2.693724345008377, 2.6935234229895286, 2.6937178209773265, 2.692780226992909, 2.6924088489613496, 2.6924952960107476, 2.6919824309879914, 2.693042222992517, 2.6924741840339266, 2.6931748969946057, 2.693171562976204, 2.69357470999239, 2.693198963010218, 2.6931698670377955, 2.693139275012072, 2.692894547013566, 2.693256806000136, 2.6928437169990502, 2.694017019995954, 2.693243974004872, 2.6931837960146368, 2.6924542519846, 2.6928345679771155, 2.693186252960004, 2.6929749099654146, 2.693353734037373, 2.692901209986303, 2.693573202006519, 2.6933813570067286, 2.693016347999219, 2.693312326038722, 2.6932835910120048]
4096	1.000000e+06	float64	0	8	2.997172e+02	6.116677e+00	1.335633e+00	5.844211e+00
# |--> timings: [7.19765719602583, 5.848002434999216, 5.851278900983743, 5.846700566995423, 5.845912350981962, 5.84421144798398, 5.844912854023278, 5.845727353997063, 5.846593798021786, 5.845362299005501, 5.846364101045765, 5.8465690949815325, 5.847582190006506, 5.845410982961766, 5.85688457096694, 5.846734009042848, 5.8450261789839715, 5.847231585998088, 5.848531719995663, 5.913350378978066, 10.67484243097715, 14.072714728012215, 5.85361702501541, 5.852488141972572, 5.848247532965615, 5.850153317966033, 5.8495423489948735, 5.855038912035525, 5.849404606968164, 5.856500499998219, 5.851108881994151, 5.8497610979829915, 5.851175329997204, 5.853868492005859, 5.84861618099967, 5.849266311968677, 5.850468550983351, 5.849298988003284, 5.8485380209749565, 5.852299438032787, 5.848001807986293, 5.851023396011442, 5.847003966977354, 5.84737477399176, 5.847812713007443, 5.848740113025997, 5.848744035989512, 5.847818583017215, 5.848268586967606, 5.853068973985501]
4096	1.000000e+06	float64	0	16	2.867623e+02	5.852293e+00	2.368240e-03	5.848560e+00
# |--> timings: [5.856954621965997, 5.8516351240105, 5.8513369570137, 5.850918554991949, 5.852195285027847, 5.852054086979479, 5.852327896980569, 5.85031320201233, 5.852604919986334, 5.851568404992577, 5.855468789988663, 5.855082013003994, 5.851766762963962, 5.850646777951624, 5.848802716995124, 5.8512842580094, 5.85057315294398, 5.848560265963897, 5.849881282018032, 5.853783591999672, 5.850032660004217, 5.850479936983902, 5.852229550015181, 5.851424020016566, 5.851384298002813, 5.8502175060566515, 5.850654454960022, 5.852620908000972, 5.85311379499035, 5.852033998002298, 5.852256472047884, 5.849712077004369, 5.852802149951458, 5.851566391997039, 5.864465490973089, 5.854000615014229, 5.854212176986039, 5.852754774969071, 5.853255574009381, 5.853800534969196, 5.855453254014719, 5.853659157990478, 5.853711707983166, 5.8542200500378385, 5.851970878022257, 5.850913985981606, 5.850558513018768, 5.852784005983267, 5.85348879697267, 5.851767831016332]
4096	1.000000e+06	float64	0	32	2.867991e+02	5.853043e+00	2.912613e-03	5.849573e+00
# |--> timings: [5.862526243960019, 5.853087447991129, 5.855551133980043, 5.854978604998905, 5.855953808000777, 5.854473061976023, 5.853037182998378, 5.852775676990859, 5.855625453987159, 5.852122390002478, 5.851572641986422, 5.850543087988626, 5.850621871999465, 5.852837912039831, 5.851814258028753, 5.85323534096824, 5.852661258948501, 5.852427047037054, 5.8517029819777235, 5.852714494976681, 5.8521628879825585, 5.857239673030563, 5.852385058999062, 5.855250242981128, 5.852314885996748, 5.850741187983658, 5.8495725900284015, 5.850617081974633, 5.852557061996777, 5.850694173015654, 5.851710056012962, 5.851293096027803, 5.851432923984248, 5.853343734983355, 5.852896808006335, 5.870296060049441, 5.851472719979938, 5.853574084001593, 5.85138625302352, 5.8523813000065275, 5.852874060976319, 5.852332483045757, 5.852704701013863, 5.853262436983641, 5.853023220028263, 5.852480730973184, 5.853672796976753, 5.853880221024156, 5.851585735974368, 5.852225106966216]
4096	1.000000e+06	float64	1	0	2.867684e+02	5.852416e+00	2.783639e-03	5.848532e+00
# |--> timings: [5.851481852994766, 5.85751214902848, 5.852351595996879, 5.852212856989354, 5.8537052139872685, 5.850428405974526, 5.859738617960829, 5.8511714930064045, 5.851206551014911, 5.851199543045368, 5.851379418047145, 5.85183788696304, 5.851609671954066, 5.850512918026652, 5.852600040961988, 5.8515124510158785, 5.851899509027135, 5.851658444968052, 5.851601402042434, 5.849813966022339, 5.851350525976159, 5.852417688991409, 5.8520730180316605, 5.851654166006483, 5.853484726045281, 5.853935552004259, 5.849664415989537, 5.85233085899381, 5.854470867023338, 5.852538815001026, 5.850751457037404, 5.85208070196677, 5.8509899220080115, 5.848532208008692, 5.853000524046365, 5.852122356998734, 5.865468410018366, 5.853670548996888, 5.851369891955983, 5.850976298970636, 5.852769463963341, 5.852388911007438, 5.851407152949832, 5.849929211952258, 5.84933572501177, 5.85894027602626, 5.852099482959602, 5.852244266017806, 5.851416222983971, 5.851005118980538]
4096	1.000000e+06	float64	2	0	2.870008e+02	5.857160e+00	1.397848e-02	5.849549e+00
# |--> timings: [5.851000875001773, 5.851287240977399, 5.853891374950763, 5.88340818596771, 5.898191426007543, 5.895405359973665, 5.927228593965992, 5.858868072042242, 5.852040420984849, 5.850978793983813, 5.851532984990627, 5.853336027008481, 5.853323392977472, 5.85324149398366, 5.85326281900052, 5.854343170998618, 5.853649626951665, 5.8533353849779814, 5.851700541039463, 5.853993177006487, 5.853322545997798, 5.853966112015769, 5.852853977994528, 5.852041075006127, 5.85303122701589, 5.854292895004619, 5.853535689995624, 5.854000478982925, 5.852637486997992, 5.854845091991592, 5.854237468971405, 5.852616403019056, 5.853422522020992, 5.8540404249797575, 5.852834712015465, 5.852171158010606, 5.8565021640388295, 5.852460837981198, 5.860320959996898, 5.852088031999301, 5.853286702011246, 5.852819377963897, 5.850959918985609, 5.852587140980177, 5.853041861962993, 5.8495485029998235, 5.853085103968624, 5.852171867969446, 5.852358648029622, 5.852727446996141]
4096	1.000000e+06	float64	4	0	2.868049e+02	5.853161e+00	3.185927e-03	5.849629e+00
# |--> timings: [5.850880826998036, 5.851976391044445, 5.861850717978086, 5.8514613439911045, 5.85607614699984, 5.849788726016413, 5.853664153022692, 5.852350783010479, 5.853910812002141, 5.850941976998001, 5.853782345948275, 5.851936416991521, 5.849629425036255, 5.851421236002352, 5.851734061026946, 5.851146418019198, 5.8542530380073, 5.852831322001293, 5.852251659031026, 5.852069798973389, 5.853334256971721, 5.8534461979870684, 5.852670877997298, 5.85146244202042, 5.852745364012662, 5.854919763980433, 5.853342854999937, 5.854448526049964, 5.853528032952454, 5.851360522035975, 5.851552804990206, 5.853380243002903, 5.852337055024691, 5.852249852032401, 5.853200746001676, 5.851440710015595, 5.85206373501569, 5.854644530976657, 5.852768242999446, 5.870993046031799, 5.850959713978227, 5.851175164047163, 5.850420335016679, 5.852216513012536, 5.853193735994864, 5.8556098460103385, 5.853074910992291, 5.852536512014922, 5.85390898300102, 5.852805608999915]
4096	1.000000e+06	float64	6	0	2.868180e+02	5.853428e+00	2.156508e-03	5.850461e+00
# |--> timings: [5.858597744023427, 5.851907756004948, 5.852560720988549, 5.852115229004994, 5.853582738956902, 5.856882077991031, 5.850584952975623, 5.853790179011412, 5.852779847977217, 5.852884049993008, 5.854747880017385, 5.852851667033974, 5.85326135304058, 5.854691420972813, 5.853366943018045, 5.852544255030807, 5.852312673989218, 5.850896532007027, 5.852643098041881, 5.8539011589600705, 5.854826409020461, 5.850460921996273, 5.852745597017929, 5.851433596981224, 5.8514549199608155, 5.854414283006918, 5.853805427032057, 5.852467720047571, 5.854676735994872, 5.850559187994804, 5.853924205992371, 5.852847317990381, 5.8532010419876315, 5.852177427033894, 5.85172788699856, 5.853344184986781, 5.852123952994589, 5.854391672008205, 5.855911092017777, 5.853138591977768, 5.864129426016007, 5.853983824024908, 5.854883573018014, 5.853622229013126, 5.853689089010004, 5.850507564959116, 5.854265977977775, 5.853118463011924, 5.8542353580123745, 5.857587222009897]
4096	1.000000e+06	float64	8	0	2.868030e+02	5.853122e+00	2.185068e-03	5.849241e+00
# |--> timings: [5.851361597015057, 5.854301572020631, 5.852961727010552, 5.852688236976974, 5.851103455002885, 5.853239863005001, 5.860503968026023, 5.8516025230055675, 5.851141024031676, 5.853113370016217, 5.852431469014846, 5.853019344969653, 5.852248652023263, 5.851419964979868, 5.8520860219723545, 5.854746515979059, 5.852601930964738, 5.852868027985096, 5.852157973975409, 5.854509369004518, 5.853019151021726, 5.853874779015314, 5.853100064967293, 5.852079868025612, 5.852170201018453, 5.852600543992594, 5.856498137989547, 5.853173851035535, 5.851887094962876, 5.854935341980308, 5.855067776981741, 5.852206678013317, 5.849631609977223, 5.851632920966949, 5.853267259022687, 5.851270566985477, 5.854075156967156, 5.853872167994268, 5.852678142953664, 5.8522506289882585, 5.853873046988156, 5.86198481899919, 5.8546021889778785, 5.853880102979019, 5.853579783986788, 5.850779872038402, 5.849241088959388, 5.8546234120149165, 5.851358951011207, 5.850994088046718]
4096	1.000000e+06	float64	10	0	2.867583e+02	5.852209e+00	2.068908e-03	5.849184e+00
# |--> timings: [5.85475152899744, 5.852089704014361, 5.849806866957806, 5.8513019640231505, 5.851367480005138, 5.8534154179506, 5.850368846964557, 5.851378935971297, 5.855434119992424, 5.849184429040179, 5.852523570007179, 5.852897402015515, 5.8505267560249195, 5.8515567620052025, 5.85059830697719, 5.851785378006753, 5.853507493971847, 5.85277707898058, 5.852657958981581, 5.851211995002814, 5.852530387986917, 5.85266757797217, 5.851204417995177, 5.85252658900572, 5.8526527500362135, 5.852240754989907, 5.850706196972169, 5.852060411998536, 5.852826442976948, 5.855133075034246, 5.852810756012332, 5.851297069981229, 5.851558959984686, 5.850054787006229, 5.8523770030005835, 5.851862861018162, 5.851271366002038, 5.849474192014895, 5.854348289954942, 5.852143397962209, 5.8507444729912095, 5.856019109021872, 5.852148944977671, 5.860885099042207, 5.852267662994564, 5.857816844014451, 5.850113296997733, 5.850101510994136, 5.850639434996992, 5.85138993000146]
4096	1.000000e+06	float64	12	0	2.867389e+02	5.851815e+00	3.125851e-03	5.849033e+00
# |--> timings: [5.857376923027914, 5.856332233001012, 5.85083469201345, 5.850081490003504, 5.851160841993988, 5.85071180597879, 5.850726742995903, 5.850960272015072, 5.852072826994117, 5.856391737004742, 5.849032543017529, 5.851334228995256, 5.850239376013633, 5.850972776010167, 5.852243838016875, 5.851883523981087, 5.850391308020335, 5.849412388983183, 5.852225687005557, 5.852019793994259, 5.851677596976515, 5.851334495993797, 5.85073447402101, 5.851706955989357, 5.849351315002423, 5.852377048984636, 5.851902908005286, 5.851506968960166, 5.852757592976559, 5.850353995047044, 5.850474337988999, 5.850408789992798, 5.8513810020522214, 5.851930334989447, 5.84954230900621, 5.85027671395801, 5.851151766022667, 5.85003825899912, 5.850457139022183, 5.850785413000267, 5.8529979810118675, 5.850083965982776, 5.851798604009673, 5.857996948005166, 5.8701081340550445, 5.852429662947543, 5.849979653023183, 5.851411765033845, 5.8512234459631145, 5.851718939025886]
8192	1.000000e+06	float64	0	8	7.406268e+02	1.511483e+01	4.870637e+00	1.412749e+01
# |--> timings: [17.00265696400311, 14.136510250042193, 14.144466152007226, 14.1334830650012, 14.15508273296291, 14.157737676985562, 14.136566257977393, 14.136409719008952, 14.13777241500793, 14.129721653996967, 14.141189638990909, 14.135350908967666, 14.135175217001233, 14.139814917987678, 14.131646171037573, 14.13399008003762, 14.142290465999395, 14.132987143006176, 14.13630536297569, 14.312456985004246, 31.938511268002912, 44.00935982703231, 14.127487224992365, 14.13858683098806, 14.146068467991427, 14.135570276994258, 14.138600896985736, 14.133601189998444, 14.136351867986377, 14.135882865986787, 14.140142092015594, 14.14289907796774, 14.134851022972725, 14.14589102199534, 14.14006425399566, 14.140731559018604, 14.142602069012355, 14.13890783698298, 14.133090135990642, 14.131989984947722, 14.137818888004404, 14.14146219403483, 14.138592723000329, 14.138234543963335, 14.131406273983885, 14.139382202003617, 14.138032764021773, 14.140965373022482, 14.141172015981283, 14.139590175997]
8192	1.000000e+06	float64	0	16	6.928372e+02	1.413953e+01	3.588893e-03	1.413042e+01
# |--> timings: [14.135036578984, 14.146730770997237, 14.13792635599384, 14.142757647961844, 14.139052724000067, 14.145106001000386, 14.133829340978991, 14.141302147007082, 14.137754190014675, 14.142243993002921, 14.138564007007517, 14.143478243029676, 14.138363084988669, 14.136471175996121, 14.139637655986007, 14.132409989018925, 14.130422185000498, 14.140104123041965, 14.140135271998588, 14.138091019005515, 14.139857906033285, 14.137921221961733, 14.13626406295225, 14.140472049999516, 14.13845870300429, 14.134536507015582, 14.139466850028839, 14.137133684998844, 14.142390877997968, 14.14006048196461, 14.142897092038766, 14.139505826984532, 14.135712123010308, 14.139408574032132, 14.136540714011062, 14.13869509898359, 14.13596405700082, 14.142541261971928, 14.13744179601781, 14.14264410402393, 14.139317060005851, 14.14497093600221, 14.14125750301173, 14.140071343979798, 14.139874074957334, 14.148367484973278, 14.146114491974004, 14.139665483962744, 14.133299120003358, 14.141949540004134]
8192	1.000000e+06	float64	0	32	6.929317e+02	1.414146e+01	7.402504e-03	1.413281e+01
# |--> timings: [14.140137278009206, 14.145198157988489, 14.144136558985338, 14.14314880699385, 14.133166724001057, 14.138067969004624, 14.139566720987204, 14.142360566009302, 14.14100669301115, 14.137856987013947, 14.146335445984732, 14.139896836015396, 14.137153240968473, 14.138369082997087, 14.148077475954778, 14.14035669399891, 14.14260874199681, 14.141190019028727, 14.14299395197304, 14.137937668012455, 14.13631123804953, 14.137503231992014, 14.14426208299119, 14.13585509400582, 14.138525640009902, 14.135483051999472, 14.138304692984093, 14.147935415036045, 14.169993285962846, 14.173448566987645, 14.148562964983284, 14.143638296984136, 14.135879637964536, 14.13858030497795, 14.139273955952376, 14.142148174985778, 14.143203677027486, 14.132813862001058, 14.142820982960984, 14.136219868960325, 14.146543580980506, 14.135693462041672, 14.147496660996694, 14.138948270992842, 14.135643491987139, 14.135198356001638, 14.137857527006418, 14.138775401981547, 14.13857435702812, 14.136741385038476]
8192	1.000000e+06	float64	1	0	6.927431e+02	1.413761e+01	3.951391e-03	1.413038e+01
# |--> timings: [14.137590853031725, 14.138345482002478, 14.138369527994655, 14.140549478004687, 14.136608618020546, 14.139676721009891, 14.140160429000389, 14.147381219023373, 14.135945262969472, 14.13388955796836, 14.133489517029375, 14.13459029700607, 14.13490217801882, 14.144387631036807, 14.134024397004396, 14.135894536040723, 14.145278663025238, 14.136950366024394, 14.136658962990623, 14.141404723981395, 14.14204167900607, 14.140119353949558, 14.144660443998873, 14.13615076802671, 14.136966520978604, 14.137353612983134, 14.137653943966143, 14.139873240957968, 14.135280218964908, 14.138041938014794, 14.134540868981276, 14.137547194957733, 14.13559218501905, 14.138786151015665, 14.141257624025457, 14.146170797001105, 14.135318197018933, 14.137135201017372, 14.14542681002058, 14.135688722017221, 14.13553198298905, 14.136696543020662, 14.139338726992719, 14.133432112983428, 14.133398170000874, 14.130378623958677, 14.131874728016555, 14.132623055018485, 14.133848479017615, 14.131826722004917]
8192	1.000000e+06	float64	2	0	6.927036e+02	1.413681e+01	3.817813e-03	1.413038e+01
# |--> timings: [14.130376802990213, 14.131438729004003, 14.132024631020613, 14.133316838997416, 14.133446518040728, 14.140642413985915, 14.140926008985844, 14.135681935993489, 14.133458960975986, 14.136178784014191, 14.134728536999319, 14.134865641011856, 14.138744752970524, 14.135668186005205, 14.135650529002305, 14.133807859034277, 14.131757123977877, 14.134837533987593, 14.137727699999232, 14.13251207000576, 14.139297044021077, 14.134318499010988, 14.134048417035956, 14.13296573702246, 14.132127745018806, 14.135367169976234, 14.13419877702836, 14.137712872994598, 14.135395681019872, 14.134996958018746, 14.145573276036885, 14.131319958018139, 14.13586993602803, 14.143310101993848, 14.137701558007393, 14.138973302033264, 14.139319751993753, 14.136331838963088, 14.140038409968838, 14.151518432016019, 14.138383069017436, 14.136949582025409, 14.138538681960199, 14.141565666010138, 14.136341885023285, 14.138852336036507, 14.136160260997713, 14.138866463967133, 14.141367307980545, 14.13873202400282]
8192	1.000000e+06	float64	4	0	6.928544e+02	1.413989e+01	6.205175e-03	1.413180e+01
# |--> timings: [14.135440485028084, 14.139213512011338, 14.14079622598365, 14.138174038031138, 14.138168173027225, 14.156723402033094, 14.169233685999643, 14.144615725963376, 14.137172020971775, 14.140423772041686, 14.137240039010067, 14.137550693994854, 14.13242525496753, 14.139488190005068, 14.136758394015487, 14.144751366984565, 14.136708901030943, 14.138497937994543, 14.14607648702804, 14.138567643996794, 14.138130646955688, 14.139194675022736, 14.141930315003265, 14.139994147000834, 14.142275254998822, 14.13591912901029, 14.144199867965654, 14.145870352978818, 14.137797873991076, 14.137734528980218, 14.140421729010995, 14.148932776995935, 14.136745081981644, 14.142163162003271, 14.13976398698287, 14.134494828002062, 14.140108764986508, 14.139023074996658, 14.134376785019413, 14.146082126011606, 14.138561700994615, 14.137853481981438, 14.133431904017925, 14.134479099011514, 14.141081837005913, 14.131798461952712, 14.131860415975098, 14.137318502005655, 14.136304977990221, 14.133963274012785]
8192	1.000000e+06	float64	6	0	6.927361e+02	1.413747e+01	3.619150e-03	1.412993e+01
# |--> timings: [14.133505086007062, 14.142619138001464, 14.138714772008825, 14.13492777798092, 14.132560511003248, 14.135675099969376, 14.13246455899207, 14.134961747971829, 14.132791786047164, 14.136022944992874, 14.137117132020649, 14.142361957987305, 14.139812796958722, 14.137790551991202, 14.142698451003525, 14.142535770952236, 14.140879846992902, 14.135714991018176, 14.15014467498986, 14.13788418500917, 14.13885788799962, 14.137461806007195, 14.140541319036856, 14.136631633969955, 14.14214912004536, 14.134460200031754, 14.138008272042498, 14.138119699957315, 14.134725313982926, 14.129934402997606, 14.13443177298177, 14.14287088799756, 14.135649771022145, 14.139920425019227, 14.134910489956383, 14.143480159982573, 14.136517174018081, 14.134888384025544, 14.134085421974305, 14.13432232994819, 14.139831901993603, 14.134653545974288, 14.138786763011012, 14.136079046002124, 14.136086860962678, 14.135072340955958, 14.138866140972823, 14.13604068098357, 14.13666227599606, 14.134370460000355]
8192	1.000000e+06	float64	8	0	6.928039e+02	1.413886e+01	5.780016e-03	1.413130e+01
# |--> timings: [14.133797803951893, 14.14043099799892, 14.135279832000379, 14.131300872017164, 14.145345695025753, 14.134219066007063, 14.134519090002868, 14.141628207988106, 14.133082139014732, 14.13404046697542, 14.135821893985849, 14.134572462004144, 14.13721139903646, 14.141356920998078, 14.143389703007415, 14.13388996804133, 14.139788517029956, 14.133025584975258, 14.138158694957383, 14.136669708008412, 14.140436385001522, 14.139215470000636, 14.134545225009788, 14.138580990023911, 14.136583580984734, 14.141604051052127, 14.137383845984004, 14.136460145993624, 14.133700210019015, 14.14185393002117, 14.131769675004762, 14.137047893949784, 14.14938205096405, 14.16419360000873, 14.154132483992726, 14.135025303985458, 14.148555397987366, 14.136736640997697, 14.142797756998334, 14.13422480499139, 14.13597431697417, 14.138015959004406, 14.137001252966002, 14.138665120990481, 14.138499993016012, 14.13799023203319, 14.1415152339614, 14.139373578014784, 14.137552829983179, 14.141389327007346]
8192	1.000000e+06	float64	10	0	6.927483e+02	1.413772e+01	3.404544e-03	1.413220e+01
# |--> timings: [14.15169843903277, 14.141444305016194, 14.134163909999188, 14.141914125008043, 14.13726323301671, 14.140188059012871, 14.134052035980858, 14.134293827984948, 14.132200522988569, 14.143103943031747, 14.135357777995523, 14.138088100007735, 14.136668163991999, 14.140548603027128, 14.133534458000213, 14.136453249957412, 14.132458494976163, 14.141349286015611, 14.143103562004399, 14.132223661988974, 14.137166537053417, 14.135765049024485, 14.140569366980344, 14.14057829999365, 14.14063601498492, 14.138598965015262, 14.137699284998234, 14.14058423298411, 14.135649436037056, 14.140745532989968, 14.139729814021848, 14.140097274037544, 14.136000118975062, 14.134867060987744, 14.139856413006783, 14.135037237952929, 14.138181478017941, 14.139896175998729, 14.136547350964975, 14.147933904023375, 14.142312515992671, 14.135995769000147, 14.13782096101204, 14.136478086002171, 14.136101451993454, 14.132398592017125, 14.140391487977467, 14.135023105016444, 14.133621294051409, 14.133644239977002]
8192	1.000000e+06	float64	12	0	6.927605e+02	1.413797e+01	3.992805e-03	1.413117e+01
# |--> timings: [14.139193944982253, 14.13600335700903, 14.140018648002297, 14.137965026020538, 14.141016551991925, 14.133470919041429, 14.13933467300376, 14.131531830993481, 14.134234884986654, 14.13116801000433, 14.147401483962312, 14.140663005004171, 14.134995625005104, 14.13834266597405, 14.13762209302513, 14.138721900002565, 14.13687781302724, 14.153582811006345, 14.136059225013014, 14.139621613023337, 14.135900683002546, 14.13791950599989, 14.137810882995836, 14.141413528006524, 14.142032827017829, 14.133438488992397, 14.13883224799065, 14.138942388992291, 14.13649099698523, 14.13643602601951, 14.136504916998092, 14.141124201007187, 14.1380798650207, 14.138589790964033, 14.139383241010364, 14.142462488031015, 14.136325008992571, 14.133580213005189, 14.146665846987162, 14.140529763011727, 14.138346525956877, 14.136822277039755, 14.13809687300818, 14.137712503026705, 14.132980601978488, 14.134324652026407, 14.13306439499138, 14.137497976014856, 14.13351968000643, 14.137086032016668]
16384	1.000000e+06	float64	0	8	2.119135e+03	4.324765e+01	1.817365e+01	3.949616e+01
# |--> timings: [43.4191049739602, 39.645959067041986, 39.61468226701254, 39.67685011099093, 39.59695485199336, 39.585229963995516, 39.61471681902185, 39.61422515998129, 39.6133953880053, 39.61650024197297, 39.60605957201915, 39.58912219002377, 39.595675460994244, 39.58882362599252, 39.601501512981486, 39.61669167299988, 39.60775492404355, 39.59031177102588, 39.585034451971296, 40.251280477968976, 106.91086008696584, 150.524671880994, 39.55834456300363, 39.6114111560164, 39.61494789196877, 39.5697011249722, 39.5750742960372, 39.56848324899329, 39.56073914200533, 39.57003729295684, 39.61341774399625, 39.56004546995973, 39.50277516798815, 39.50301155401394, 39.58432226302102, 39.62339589197654, 39.61431035900023, 39.60932004201459, 39.60454639600357, 39.60516740498133, 39.60601312102517, 39.601695948978886, 39.57403123599943, 39.61689971201122, 40.07380433799699, 39.50413539004512, 39.49632100499002, 39.52414747298462, 39.49615626700688, 39.54624359199079]
16384	1.000000e+06	float64	0	16	1.940208e+03	3.959607e+01	4.533392e-02	3.955413e+01
# |--> timings: [39.56719333201181, 39.55831648700405, 39.563955696008634, 39.57124798098812, 39.56972347799456, 39.5747786880238, 39.565024324983824, 39.57814691099338, 39.59546349104494, 39.58700771298027, 39.56230579200201, 39.85437235800782, 39.61155636596959, 39.575233192008454, 39.580017457017675, 39.581709788995795, 39.56959056900814, 39.56677178305108, 39.565610326011665, 39.5601915899897, 39.5613950160332, 39.57506302802358, 39.57390898902668, 39.65084396698512, 39.5797602480161, 39.57986985397292, 39.56789383996511, 39.55412547104061, 39.60942490998423, 39.61757018300705, 39.61302283697296, 39.61338306899415, 39.619580116006546, 39.62958328798413, 39.58836715098005, 39.626819939992856, 39.6024354500114, 39.595278746041004, 39.5887916390202, 39.66901167301694, 39.64726788003463, 39.61234459799016, 39.5863842269755, 39.59154807700543, 39.58178698801203, 39.58728837396484, 39.57738725404488, 39.5808999449946, 39.61728606495308, 39.618252807995304]
16384	1.000000e+06	float64	0	32	1.939771e+03	3.958715e+01	6.905470e-02	3.913576e+01
# |--> timings: [39.571866034995764, 39.56135585496668, 39.624996044964064, 39.58130154700484, 39.576574376027565, 39.55808752600569, 39.560530420043506, 39.56913352798438, 39.563274643966, 39.56773204397177, 39.57043394201901, 39.623187453020364, 39.56852771603735, 39.576323036977556, 39.135762678983156, 39.627507418976165, 39.60696864197962, 39.63069237803575, 39.61601567303296, 39.580288516997825, 39.58937432197854, 39.5803962200298, 39.593280845962, 39.59352668694919, 39.592804072017316, 39.58649856800912, 39.58490525203524, 39.58511832496151, 39.59924213401973, 39.62933562498074, 39.6186162160011, 39.59117877995595, 39.62395534303505, 39.595928315015044, 39.62137812504079, 39.65488818299491, 39.6174953780137, 39.58907643996645, 39.59667375899153, 39.57594313897425, 39.6064039139892, 39.58437172701815, 39.6487986149732, 39.6008370249765, 39.60857429704629, 39.61472384899389, 39.60939215699909, 39.60129087197129, 39.57712094899034, 39.600714682019316]
16384	1.000000e+06	float64	1	0	1.939931e+03	3.959042e+01	2.338804e-02	3.955961e+01
# |--> timings: [39.57067731296411, 39.579066923004575, 39.6127017820254, 39.57713449100265, 39.56567297800211, 39.565627228992525, 39.57937920896802, 39.60328542505158, 39.58004302502377, 39.57803900598083, 39.579636845039204, 39.59238127002027, 39.567861073999666, 39.58114352100529, 39.57812123501208, 39.57241413497832, 39.56377451203298, 39.566959080984816, 39.56009659997653, 39.56229496799642, 39.56795277504716, 39.56277435901575, 39.598299752979074, 39.621577895013615, 39.58816522103734, 39.59707003098447, 39.600126686971635, 39.60878680302994, 39.59228515200084, 39.58950417698361, 39.64648072299315, 39.659875781973824, 39.62148251599865, 39.592404079041444, 39.590890469029546, 39.589052202994935, 39.58178534999024, 39.59260255796835, 39.62615317601012, 39.63056693098042, 39.632671006023884, 39.60417063900968, 39.58800325996708, 39.591527896001935, 39.60741079901345, 39.61746119399322, 39.56828112900257, 39.55961177696008, 39.57191283401335, 39.56616570299957]
16384	1.000000e+06	float64	2	0	1.940354e+03	3.959906e+01	2.731311e-02	3.956737e+01
# |--> timings: [39.57633566198638, 39.57625315396581, 39.5839825150324, 39.582384895998985, 39.56955224601552, 39.56737429299392, 39.56795547500951, 39.575731243006885, 39.58884462498827, 39.580053250014316, 39.602831372001674, 39.5863216809812, 39.582737638032995, 39.59888897603378, 39.5866284960066, 39.64422407303937, 39.620438702986576, 39.62618283001939, 39.627560866996646, 39.589613206044305, 39.58391953498358, 39.607997383980546, 39.61036660004174, 39.59562840097351, 39.58527373499237, 39.58613076800248, 39.73812143295072, 39.61767366400454, 39.6187648139894, 39.62528931797715, 39.59640869102441, 39.62587024498498, 39.58663119899575, 39.587489466008265, 39.58529572800035, 39.58001743099885, 39.58569343999261, 39.58323034399655, 39.59975094097899, 39.62524238601327, 39.58365524804685, 39.62054336298024, 39.61554691998754, 39.585764356015716, 39.57781819399679, 39.6093213679851, 39.582446506014094, 39.58691941195866, 39.58896270499099, 39.62068560096668]
16384	1.000000e+06	float64	4	0	1.939300e+03	3.957754e+01	2.931433e-02	3.951261e+01
# |--> timings: [39.5653809219948, 39.56368536496302, 39.56866985402303, 39.56847832200583, 39.5866079700063, 39.572421421005856, 39.56113139394438, 39.55828975501936, 39.57817051396705, 39.57272323599318, 39.58541185298236, 39.60026789602125, 39.56270313600544, 39.56816881900886, 39.566311199974734, 39.56556090299273, 39.56885954702739, 39.64874882303411, 39.58739468600834, 39.56789426296018, 39.57022050698288, 39.58271563402377, 39.626257915981114, 39.614557132008485, 39.61725122202188, 39.624334320018534, 39.59438310499536, 39.58280894299969, 39.598010160028934, 39.61493630503537, 39.586378676001914, 39.572218464978505, 39.59366915997816, 39.57937611400848, 39.605141119041946, 39.645604120974895, 39.59822477999842, 39.558509865019005, 39.56610602902947, 39.56181098695379, 39.57011880702339, 39.56125933100702, 39.56335791002493, 39.55591448995983, 39.59694658499211, 39.54703493899433, 39.517530316952616, 39.5130124730058, 39.51786836102838, 39.51260782999452]
16384	1.000000e+06	float64	6	0	1.928647e+03	3.936015e+01	5.882945e-01	3.789116e+01
# |--> timings: [39.56165783200413, 39.56797883397667, 39.59624490601709, 39.58383300801506, 39.588655549974646, 39.58251591597218, 39.582982085994445, 39.60393112502061, 39.58128667098936, 39.56653955997899, 39.59819187398534, 39.624384697992355, 39.57745689403964, 39.57916759198997, 39.600029205030296, 39.577249327965546, 39.62011527095456, 39.86755705601536, 39.58452417101944, 39.5797912380076, 39.57900820003124, 39.57793983101146, 39.597321562992875, 39.607359366025776, 39.62849263200769, 39.608631292008795, 39.6078666219837, 39.618344491987955, 39.615689149009995, 39.59808010299457, 39.58797770796809, 39.57938877597917, 39.58163371600676, 39.61210264696274, 39.58934473100817, 39.58989819994895, 39.58882022200851, 39.59777433099225, 39.574820282985456, 39.59126917400863, 39.580806542013306, 39.598113395040855, 39.61462558800122, 37.90035705000628, 37.891161629988346, 37.94247048499528, 37.935684534022585, 37.935600295022596, 37.93178270698991, 37.92234215000644]
16384	1.000000e+06	float64	8	0	1.890098e+03	3.857343e+01	8.188582e-01	3.789302e+01
# |--> timings: [39.577343721990474, 39.568369721004274, 39.5853234740207, 39.59920987003716, 39.58052931097336, 39.597675075987354, 39.61639836803079, 39.61870973597979, 39.609992083045654, 39.61105641297763, 39.60834421403706, 39.568304326036014, 39.617341468983795, 39.659485324984416, 39.61362597200787, 39.59243662102381, 39.609134535014164, 39.56983171199681, 39.603592976985965, 39.61092040699441, 37.89576677902369, 37.89939474500716, 37.933016548049636, 37.93103135400452, 37.93262713798322, 37.907893219962716, 37.905347053019796, 37.93425993598066, 37.933452578028664, 37.926078849006444, 37.93812284199521, 37.92946266499348, 37.95223157998407, 37.92131178104319, 37.89983294199919, 37.91889694996644, 37.93494886299595, 37.93712064001011, 37.92641204100801, 37.93818784598261, 37.89302392600803, 37.91109576303279, 37.9022089120117, 37.931694369006436, 37.93323093303479, 37.926547801005654, 37.932406314008404, 37.93335265200585, 37.90211448300397, 37.89661676401738]
16384	1.000000e+06	float64	10	0	1.940915e+03	3.961051e+01	2.152709e-02	3.958068e+01
# |--> timings: [39.580679922015406, 39.5956973489956, 39.63992563600186, 39.63974615995539, 39.62441734300228, 39.618508249055594, 39.62257470696932, 39.58913198200753, 39.59013047302142, 39.66017432702938, 39.662222686980385, 39.61351456597913, 39.62007177702617, 39.63617397099733, 39.61887340602698, 39.61100211500889, 39.60117750900099, 39.623610784998164, 39.581496023980435, 39.58460017602192, 39.59039812599076, 39.58184647600865, 39.58363875100622, 39.59393068199279, 39.5820395599585, 39.592057375994045, 39.58420923398808, 39.616262099996675, 39.626787387998775, 39.58390741900075, 39.587714948982466, 39.5845755180344, 39.61587659298675, 39.6207269920269, 39.63017504900927, 39.613863351987675, 39.5837448569946, 39.58971849101363, 39.588678610976785, 39.59989516204223, 39.60892873001285, 39.636729040998034, 39.627224263036624, 39.63258906104602, 39.61846912303008, 39.61906224896666, 39.61910931201419, 39.628678321954794, 39.5979655230185, 39.64311673102202]
16384	1.000000e+06	float64	12	0	1.931816e+03	3.942481e+01	4.587745e-01	3.789307e+01
# |--> timings: [39.58206482697278, 39.56682526296936, 39.57500779198017, 39.581250061048195, 39.603834487032145, 39.61426897800993, 39.50815725699067, 39.51468789600767, 39.56178104697028, 39.56252533197403, 39.569365450006444, 39.55618610500824, 39.593997980002314, 39.58602571999654, 39.612616433005314, 39.61483908299124, 39.62730270397151, 39.58241387701128, 39.5626250669593, 39.56419828499202, 39.567229704000056, 39.55935907299863, 39.57492173596984, 39.55917912296718, 39.56661086395616, 39.55383193702437, 39.5591341459658, 39.57289552997099, 39.614983545965515, 39.62626828899374, 39.55499453796074, 39.52122623601463, 39.531775627983734, 39.53377459105104, 39.514041346963495, 39.51770289702108, 38.20446425001137, 37.89307348098373, 37.93282861204352, 37.93018644902622, 38.469251914008055, 39.61984812800074, 39.78221124998527, 39.593339224986266, 39.564090507046785, 39.564387174963485, 39.562160933041014, 39.58572935499251, 39.627798939996865, 39.60038005199749]


==> profiling/baselines/profile_py_baseline_b418740_calx174.ast.cam.ac.uk.txt <==
size	nsamples	real	OMP	tpb	Ttot	Tavg	Tstd	Tmin
512	1.000000e+06	float64	1	0	1.551239e+01	8.164416e-01	3.086940e-03	8.149245e-01
# |--> timings: [0.8201528439822141, 0.8228444949781988, 0.8157602940045763, 0.8157275659905281, 0.8155495950195473, 0.815544746001251, 0.8155138909933157, 0.8153293099894654, 0.8155927459883969, 0.8156437309808098, 0.8152423079882283, 0.8152378480008338, 0.81523335800739, 0.8149244830128737, 0.8153076609887648, 0.8152549770020414, 0.8151572979986668, 0.8155854530050419, 0.8154822530050296, 0.8274590049986728]
1024	1.000000e+06	float64	1	0	2.674059e+01	1.407399e+00	2.299741e-03	1.406536e+00
# |--> timings: [1.427122827997664, 1.4069271469779778, 1.4069455599819776, 1.4068536490085535, 1.406855331006227, 1.4068206250085495, 1.4069760749989655, 1.4067275940033142, 1.4067782950005494, 1.4071919709967915, 1.4069003890035674, 1.4066836659912951, 1.4066785119939595, 1.407106085011037, 1.406666322000092, 1.4065358969965018, 1.407125135010574, 1.40663517700159, 1.4070501390087884, 1.4171276520064566]
2048	1.000000e+06	float64	1	0	5.173132e+01	2.722701e+00	5.772123e-03	2.719159e+00
# |--> timings: [2.724514399014879, 2.7262305009935517, 2.723646608996205, 2.726528650993714, 2.72315417000209, 2.719502137013478, 2.725296465010615, 2.7197911480034236, 2.722040537977591, 2.720126797998091, 2.7199467679893132, 2.719655494991457, 2.719343962991843, 2.7191593229945283, 2.719227358000353, 2.719370014994638, 2.720223064010497, 2.7215235409967136, 2.721498212980805, 2.745050823985366]
4096	1.000000e+06	float64	1	0	1.133732e+02	5.967011e+00	2.287628e-02	5.958880e+00
# |--> timings: [5.967180433974136, 5.96175801201025, 5.963187655986985, 5.965920679009287, 5.959597223001765, 5.96407236502273, 5.959615137981018, 5.960282316984376, 5.9603178719989955, 5.959671157994308, 5.959309033001773, 5.959198929020204, 5.9588798960030545, 5.959838025009958, 5.964540476998081, 5.962657894007862, 5.961949788004858, 5.966628570982721, 5.962206183001399, 6.06358063899097]
8192	1.000000e+06	float64	1	0	2.797133e+02	1.472175e+01	6.257295e-02	1.470198e+01
# |--> timings: [14.705875439016381, 14.707013781997375, 14.713145074987551, 14.704742670990527, 14.71117216598941, 14.706384864985012, 14.706287556007737, 14.701976686978014, 14.70574420900084, 14.706144630006747, 14.709192059992347, 14.706709230988054, 14.710609333997127, 14.702865368017228, 14.708794350008247, 14.70787951501552, 14.70906301602372, 14.703371962008532, 14.705274745007046, 14.986964721989352]
16384	1.000000e+06	float64	1	0	7.975922e+02	4.197854e+01	2.207048e-01	4.189513e+01
# |--> timings: [41.89684855399537, 41.932363892992726, 41.92182752300869, 41.8951342869841, 41.90915939101251, 41.912440828979015, 41.92133519999334, 41.92145026900107, 41.92744119101553, 41.9219703959825, 41.92552387699834, 41.91480683500413, 42.10326783100027, 41.90097592197708, 41.9246770789905, 41.92135786599829, 41.909930873982375, 41.92317124598776, 41.90798841798096, 42.897400051006116]


==> profiling/baselines/timings_image_latex.txt <==
$N_{xy}$	&	CPU 1	&	CPU 6	&	CPU 12	&	GPU\\
512	&	  799	&	  101	&	   18	&	   33	&	   11	\\
1024	&	 1385	&	  110	&	   20	&	   16	&	   13	\\
2048	&	 2651	&	  172	&	   34	&	   30	&	   22	\\
4096	&	 5747	&	  489	&	  105	&	   88	&	   59	\\
8192	&	13829	&	 1589	&	  346	&	  300	&	  208	\\
16384	&	38311	&	 7038	&	 1497	&	 1348	&	  810	\\


==> profiling/baselines/timings_profile_latex.txt <==
$N_{xy}$	&	CPU 1	&	CPU 6	&	CPU 12	&	GPU\\
512	&	  815	&	  109	&	   19	&	   33	&	   12	\\
1024	&	 1407	&	  120	&	   22	&	   16	&	   14	\\
2048	&	 2719	&	  175	&	   38	&	   31	&	   18	\\
4096	&	 5959	&	  478	&	  115	&	   95	&	   39	\\
8192	&	14702	&	 1440	&	  358	&	  317	&	  126	\\
16384	&	41895	&	 6204	&	 1536	&	 1411	&	  479	\\


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> referee_1st_answer.txt <==
We thank the referee for the constructive report which helped improving the clarity of the paper in many points. We addressed all the points raised by the referee: our answers are reported in this reply between """...""" characters below each question, and the changes in the text are highlighted in boldface.


Comments to the Author
The paper describes a tool for fitting models to radio interferometric visibility datasets that implements acceleration on multi-core CPU and/or GPU architectures.  The combination of flexibility in the models to be fitted, along with the speed of the implementation, means that this code occupies a niche that could be exploited for computationally demanding model fits with current and future interferometers, and indeed has already been employed for this purpose.  This paper is well worthy of publication after the comments I note below have been addressed.

Major comments:

1) The code has some quite restrictive limitations, but at the moment these are not spelled out at all.  Essentially, this code appears to make both the small-field and narrow-band approximations, but the implications of this are not presented to the reader.  A short list of effects that (as far as I can tell) are not currently implemented, but that are not explicitly mentioned, include:

* widefield effects (the deviation of the tangent image plane from the celestial sphere, which leads to the breakdown of the simple 2D fourier relation between sky brightness and visibility, commonly corrected using “w projection”)
* time and bandwidth smearing (the finite width of the visibility points in both time and frequency).
* frequency dependence of the primary beam.
* frequency dependence of the sky brightness. (While the fact that the spectral brightness is assumed to be constant within the bandwidth \delta\nu of interest is mentioned in passing in Section 3, but the relevance at the point it is introduced is to the spectral resolution of the visibility point, whereas in multi-frequency synthesis visibilities of different central frequencies are combined into a single image, albeit one with potentially a spectral index at every pixel).

For many of the prime applications of this code, these limitations need not be major issues, but they should be made clear - early in the paper.  Some of the restrictions could also easily be addressed in future releases, although others would require significant changes to the code structure to provide additional meta-data.  

As an illustrative side note, the discussion of image sizes in Section 3.2 essentially assume a single source component, since they are all related to the maximum recoverable size: but of course there is no reason why there can’t be multiple detectable sources spread out across the primary beam, which is where wide-field effects come into play.  This is an example of the implicit assumptions that haven’t been qualified.

“””
We agree with the referee: the code is affected by limitations that should have been made more explicit.
In general, we have have gone through careful audit of the whole paper, adding many statements aimed at clarifying assumptions and limitations (see, e.g. in Sections 3.1, 3.2, 3.4).
More precisely, we added a brand new Section (3.2 in this revised draft) with an explicit discussion of the assumptions and the consequent limitations in the code usage.
“””

2) The verification of the code (both in terms of performance and correctness) would be greatly improved by a comparison against an existing, and widely used, radio interferometry package.   CASA would seem to be the obvious choice in this regard, as it also implements visibility model generation from an image in a very similar fashion, although AIPS, difmap, miriad etc could also be used.  Previous implementations of model fit that have used CASA tools to simulate data that is subsequently fitted include http://adsabs.harvard.edu/abs/2014A%26A...563A.136M.  The purpose of such a comparison would be two-fold:

* The speed-up comparisons could be made against an existing piece of optimised code, as opposed to a purpose-built single thread code whose optimisation is unclear.  This gives a more realistic picture of the speed-up.
* It could allow the verification of correctness of results with a more complicated input image where there is no analytic solution, and also tests the impact of the assumptions being made (narrow field, narrow bandwidth) in at least one representative situation.

"""
We agree with the referee on this point and we therefore added a comparison against the NRAO CASA package, which allows the user to compute sampled visibilities of generic model images (e.g., through the ft task) as the sampleImage function in GALARIO. Other codes that we considered for this comparison didn't offer the same freedom for the input image (e.g., required the definition of parametric components), so we decided to opt for a comparison with CASA.
Due to the limited flexibility of the CASA Python environment and the lack of proper documentation on the implementation of its tasks, a sensible comparison between GALARIO and CASA was possible only in terms of accuracy, not of performance. Despite the dedicated effort, we could not reach an exhaustive understanding of how the ft task handles the input/output of the visibilities. The speed up factors currently reported throughout the paper (in figures, tables and text) compare functions that perform exactly the same operations and avoid writing to disk. Conversely, since it is not clear how to avoid the ft task (or similar CASA function) from reading/writing from/to disk or to the MS header, it is impossible to quantify the effective computational execution time (net of input-output operations). Anyway, we can say for sure that the total time taken by the ft task is way larger (few seconds) than that taken by GALARIO, but as we said such a timing comparison is not really informative since the ft task includes input/output operations that cannot be easily switched off.
The results of the accuracy checks against CASA are reported in Appendix C, since we felt that having them in the main body of the paper was not necessary.
For the completeness of the paper, we added Appendix D with the implementation of the Python functions that we used to compute the speed up of GALARIO (in any case, they are available in the online repository). This makes the results completely reproducible and makes it apparent the usage of optimized Python library functions for computation heavy operations.
"""

3) Section 2.2 would be improved by having either more explanation, or less.  Currently, important bits of information are missing (e.g., "u" and "v" are not defined), so if the section is kept in its current form then it should be made more complete.   A perhaps better alternative, however, would be to pare back the explanation, describing the input and output generally (image + uv coordinates in, complex visibilities out) rather than specifically with all of the variables (image, dxy, u, v, etc).  The readers can refer to the code documentation if they want to see how to call a given function.  But it’s up to the authors to decide.
“””
We agree with this point, the Section was missing a few definitions. We reviewed the section and clarified where necessary. As suggested by the referee, we evaluated whether to keep or not the section, and we decided to keep it.
“”"

4) There are a few errors of definition in the paper that I picked up, one more stylistic, one more serious.  In the second paragraph of Section 3 the common but major mistake of confusing flux density and brightness (the latter being more correctly be termed “spectral brightness”) is made - see http://www.cv.nrao.edu/course/astr534/Brightness.html for clarification.  A thorough audit for the use of flux density vs brightness throughout the paper should be performed.  Later in the same section, the variables (x,y,z) are used for direction cosines, but (l,m,n) are much more common, and are used in the references given.
“””
We agree, the term "flux density" was mistakenly used, and "spectral brightness" should have been used instead. 
In the whole paper we have fixed the usage of "flux density" vs "brightness". For additional clarity about the spectral dependence, we added a subscript _\nu in the relevant quantities.  
Regarding the choice of axes naming (x,y,z) vs the more usual (l,m,n): we thank the referee for the note. For programming reasons inside the code the coordinates are called (x,y,z) since typically l,m,n are letters reserved for integer indices. However, we agree with the referee that the (l,m,n) naming is much more common in radio interferometry literature and is also used in the references given in the paper: aiming for continuity with past literature, we have therefore changed the notation throughout the paper by adopting the (l,m,n) notation, leaving the (x,y,z) notation just for the code. We added a sentence in Section 3.1 to make this explicit.
“”"

Minor / easily addressed items:

* Throughout the paper, there are quite a few typographical errors: for example, there are numerous missing articles (e.g., "where image is Jy/pixel units”).  Give it another good spell/grammar check and visual inspection before the next submission.
“””
We agree, there were several missing articles.
We checked the whole paper again for grammar and fixed the issues.
“”"
* The VLA should be referred to as the "Karl G. Jansky Very Large Array (VLA)" the first time (note capitalization), and the VLA thereafter (not "Jansky VLA", like in the abstract, which is also missing a "the" before it.)
“””
Thanks, we amended this throughout the paper.
“”"
* Introduction, first paragraph: "and the direction of the source being observed" or similar should be written after "the spatial distribution of the antennas on the ground”
“”"
That’s correct, the sentence was missing that important part to be correct, and we have thus added it.
“”"
* The factor of 0.6 in Equation 16 is not properly explained.  It is said that this is due to the definition of the maximum recoverable scale, but no reference is provided.
“””
The 0.6 factor (now named \Gamma) is reported from the ALMA Technical Handbook Cycle 5 (Eq. 3.27). Since \Gamma depends on the actual distribution of antennas at the time of observations, the ALMA Technical Handbook gives an approximate estimate around 0.6. which is the number we assume in the paper. 
“””

